Transmission through multiple Mott insulator - semiconductor wells

Weakly and strongly interacting quantum many-body systems, namely semiconductors and Mott insulators, are combined into a layered heterostructure. Via the hierarchy of correlations, we derive and match the propagating quasi-particle solutions in the different regions and calculate the transmission coefficients through these layered structures. As a proof of principle, we find the well known transmission bands of a semiconductor heterostructure. Extending this idea to semiconductor and Mott insulator structures we calculate the transmittance and the resonance energies. Within a phase accumulation model we find analytical expressions for the scattering phase shift. Lastly, we find transmission curves with skewness for structures with applied voltage.

==> dataTE.txt <==
0.8	0.	2.886576878493875e-24	0.
0.801	0.000020937071936658612	1.8213060718500493e-10	0.
0.802	0.000042668222893490264	5.702128173915368e-10	0.
0.803	0.00006669662400685839	1.185479351741739e-9	0.
0.804	0.00009294450338217876	2.0913377539120726e-9	0.
0.805	0.00012181823500392472	3.3601626239700238e-9	0.
0.806	0.00015417422070289932	5.096732227400264e-9	0.
0.807	0.0001905835266494262	7.433469204732003e-9	0.
0.808	0.00023156539597286022	1.0538065930205335e-8	0.
0.809	0.000277529097370355	1.4623359762795221e-8	0.
0.81	0.00032759190873585036	1.9965607256619228e-8	0.
0.811	0.000388388801399137	2.6941677498391698e-8	0.
0.812	0.0004574505756707187	3.597190895829097e-8	0.
0.8130000000000001	0.0005351406516559941	4.762401483396591e-8	0.
0.8140000000000001	0.0006249053365412627	6.268786493358082e-8	0.
0.8150000000000001	0.0007315427028272302	8.208214532680202e-8	0.
0.8160000000000001	0.000850747282620929	1.0700520397086226e-7	0.
0.8170000000000001	0.0009980041944568612	1.3916037914776303e-7	0.
0.8180000000000001	0.00116918581602892	1.8048612540489368e-7	0.
0.8190000000000001	0.001370713404869943	2.3376726950428575e-7	0.
0.8200000000000001	0.0016162538507465223	3.024803708267196e-7	0.
0.8210000000000001	0.001907382184956493	3.9125457742851835e-7	0.
0.8220000000000001	0.0022691172500696397	5.062494923695445e-7	0.
0.8230000000000001	0.00270610853987948	6.554864467435411e-7	0.
0.8240000000000001	0.003258390426741965	8.499295096784682e-7	0.
0.8250000000000001	0.003942906196443319	1.10397564274905e-6	0.
0.8260000000000001	0.004825226596123697	1.437516567807765e-6	0.
0.8270000000000001	0.005953939496345953	1.8772616903966056e-6	0.
0.8280000000000001	0.00744664130226714	2.460409454435456e-6	0.
0.8290000000000001	0.009429964896948539	3.238324490100901e-6	0.
0.8300000000000001	0.012142499464392751	4.283451872391909e-6	0.
0.8310000000000001	0.01590735490687411	5.6989447578811246e-6	0.
0.8320000000000001	0.02126026631969794	7.633427322214566e-6	0.
0.8330000000000001	0.02898737577103589	0.000010305893886446357	0.
0.8340000000000001	0.04017037652827662	0.000014042421330948548	0.
0.8350000000000001	0.055947796503276116	0.000019343561061925917	0.
0.8360000000000001	0.07622880805604414	0.00002699166632968491	0.
0.8370000000000001	0.09805160546685372	0.00003825378464040534	0.
0.8380000000000001	0.11622000949313716	0.000055254347887925854	0.
0.8390000000000001	0.12797387739444846	0.0000817229661383051	0.
0.8400000000000001	0.13441460534297642	0.00012459786733923285	0.
0.8410000000000001	0.13780362757037204	0.00019777817788886473	0.
0.8420000000000001	0.13986020259893492	0.0003320754260178795	0.
0.8430000000000001	0.14141651210292105	0.0006062979547114324	0.
0.8440000000000001	0.14289859740647312	0.0012715054792346264	0.
0.8450000000000001	0.1444910398786704	0.0034930552494580255	0.
0.8460000000000001	0.14616704858552454	0.0175761588037755	0.
0.8470000000000001	0.1479827261735164	0.033170100922610996	0.
0.8480000000000001	0.14983588425728583	0.0250786678108375	0.
0.8490000000000001	0.15165532940153204	0.021350006792633717	0.
0.8500000000000001	0.15349705178409098	0.019355250287641217	0.
0.8510000000000001	0.15515644948293722	0.018143430506328304	0.
0.8520000000000001	0.15659261133867008	0.017910048155272945	0.
0.8530000000000001	0.15794528957346562	0.017776796723881095	0.
0.8540000000000001	0.15889799199366794	0.017711372436249304	0.
0.8550000000000001	0.15957445558341304	0.01778637074276627	0.
0.8560000000000001	0.15996400756436246	0.017908667664671824	0.
0.8570000000000001	0.15988171155590622	0.017892395165862246	0.
0.8580000000000001	0.1595671872018163	0.017757948285366403	0.
0.8590000000000001	0.15891233774201344	0.017982138405082827	0.
0.8600000000000001	0.15775011160727664	0.019032874704798038	0.
0.8610000000000001	0.15655786251690046	0.02034324685137096	0.
0.8620000000000001	0.15503301274118653	0.020635256521191542	0.
0.8630000000000001	0.1529163999205245	0.020829539355791318	0.
0.8640000000000001	0.1512076087940804	0.022464525886249035	0.
0.8650000000000001	0.1491125976977303	0.02396101239115113	0.
0.8660000000000001	0.1459574906578401	0.024338476201408537	0.
0.8670000000000001	0.144625430598906	0.02616136932061668	0.
0.8680000000000001	0.14186653786315645	0.02828351627855957	0.
0.8690000000000001	0.13621105719870746	0.0293544053222144	0.
0.8700000000000001	0.14065933990964613	0.03208258781510492	0.
0.8710000000000001	0.13019997395801575	0.034681870787058686	0.
0.8720000000000001	0.12175016736249661	0.037134805499081186	0.
0.8730000000000001	0.11945354378913088	0.04131177361016274	0.
0.8740000000000001	0.11315873166033914	0.044980779036054394	0.
0.8750000000000001	0.10704281633890704	0.05013777358013223	0.
0.8760000000000001	0.10183752029649148	0.056306645454729416	0.
0.8770000000000001	0.09955996760589701	0.06325351661722348	0.
0.8780000000000001	0.09552127658764112	0.07259223010748592	0.
0.8790000000000001	0.09177630380024264	0.08312786383770152	0.
0.8800000000000001	0.08959908638232225	0.0967387684027949	0.
0.8810000000000001	0.08673347994350636	0.11289150989028003	0.
0.8820000000000001	0.08392599402632679	0.13251155667852943	0.
0.8830000000000001	0.08196541071965537	0.15587673822766807	0.
0.884	0.07983594179863587	0.18266092122868888	0.
0.885	0.07764775131212821	0.21300427720518308	0.
0.886	0.07581739964686861	0.24546048692357417	0.
0.887	0.0742426896734088	0.2794340903921354	0.
0.888	0.07248676210758362	0.3132113954900241	0.
0.889	0.07074139563660262	0.34608942111399105	0.
0.89	0.06956592028521329	0.37717983612750927	0.
0.891	0.06812916013033099	0.4063016254130521	0.
0.892	0.06665922329470153	0.4334661034145162	0.
0.893	0.06552989116274595	0.458846325135899	0.
0.894	0.06435106679524799	0.48281064821739195	0.
0.895	0.06308949600498007	0.5055733098089454	0.
0.896	0.06180523011698156	0.5274751001768366	0.
0.897	0.060989315018456475	0.5486708757697326	0.
0.898	0.059893683634238706	0.5693556519858463	0.
0.899	0.05874835428835303	0.5896032477179773	0.
0.9	0.05789263282082653	0.6094874033690153	0.
0.901	0.05694818840983159	0.6290309148654023	0.
0.902	0.05595726871165345	0.6482105064173104	0.
0.903	0.05503903616353511	0.6669963815782373	0.
0.904	0.054379136430196144	0.6853756110424689	0.
0.905	0.05353814211709353	0.7032712790697729	0.
0.906	0.052642359034855445	0.7206102011224181	0.
0.907	0.05205647804214329	0.7373729187099345	0.
0.908	0.05135831817227247	0.7535498530499299	0.
0.909	0.05056941672601153	0.769018185641955	0.
0.91	0.04975703140073607	0.7836026016402426	0.
0.911	0.04935337419544631	0.7977877540174775	0.
0.912	0.04867055561487411	0.8112188177886412	0.
0.913	0.04789887240533535	0.8232374907167193	0.
0.914	0.04744166482681748	0.8344877133271221	0.
0.915	0.0468987491480387	0.8472911592543297	0.
0.916	0.046214015144316035	0.8522475885896251	0.
0.917	0.045412906379928855	0.8526451132034669	0.
0.918	0.04520003625024122	0.8649545366738323	0.
0.919	0.0446225521775335	0.8642743785809255	0.
0.92	0.043893247404813665	0.8630418451384682	0.
0.921	0.04344271345416955	0.8647824366239579	0.
0.922	0.04308331586803113	0.8690240623344517	0.
0.923	0.04244226266301549	0.8680518463069494	0.
0.924	0.04155847100633492	0.8642038324674026	0.
0.925	0.04149181781168822	0.8700819609708694	0.
0.926	0.04101162729628356	0.8679332253523978	0.
0.927	0.04022519076012878	0.8609775796523256	0.
0.928	0.039092149504286314	0.8673953849071081	0.
0.929	0.039553480221660824	0.858964854590718	0.
0.93	0.03887438732356368	0.8521203768899531	0.
0.931	0.03755614769789525	0.8469926316139352	0.
0.932	0.03750101658340751	0.845441033911125	0.
0.933	0.03752755218638353	0.8438323984293125	0.
0.934	0.036441752683564234	0.8416393928883804	0.
0.935	0.03201385437463217	0.8398097903359591	0.
0.936	0.037040451213839976	0.8395814338150305	0.
0.937	0.034571513777967966	0.8392913718689862	0.
0.9380000000000001	0.027779697725796776	0.8389890063096473	0.
0.9390000000000001	0.03487121728943895	0.8389207507058694	0.
0.9400000000000001	0.029459347910053068	0.8398304177493013	0.
0.9410000000000001	0.023160077044824978	0.8406906718431035	0.
0.9420000000000001	0.0196014217465746	0.8416779028778753	0.
0.9430000000000001	0.021915181587020986	0.8430577158240317	0.
0.9440000000000001	0.019271650388788964	0.8448792249494512	0.
0.9450000000000001	0.017177609215016397	0.8467863623073477	0.
0.9460000000000001	0.015688968404609083	0.8488061933869971	0.
0.9470000000000001	0.016352948174308133	0.8511919528992342	0.
0.9480000000000001	0.015352631700363042	0.8537049234047444	0.
0.9490000000000001	0.01441187745519371	0.8561833931049033	0.
0.9500000000000001	0.013637741249844815	0.8585753451716561	0.
0.9510000000000001	0.013962177421320183	0.8611232681493572	0.
0.9520000000000001	0.013413250959255859	0.8634043060744319	0.
0.9530000000000001	0.012881843701684085	0.8653419453804476	0.
0.9540000000000001	0.01241295992418621	0.8668517029219073	0.
0.9550000000000001	0.012003684154267119	0.8678487217831513	0.
0.9560000000000001	0.011650018876135697	0.868253992081781	0.
0.9570000000000001	0.011339419099362025	0.8679992789038555	0.
0.9580000000000001	0.011063275270064822	0.8670305702475009	0.
0.9590000000000001	0.010819426667141965	0.865309914869658	0.
0.9600000000000001	0.010599465743055512	0.8628158288356069	0.
0.9610000000000001	0.01039856085892908	0.8595429804098091	0.
0.9620000000000001	0.010217115904139668	0.8555025639691646	0.
0.9630000000000001	0.010049167157605	0.8507254381276276	0.
0.9640000000000001	0.009891712805847032	0.8452701185879781	0.
0.9650000000000001	0.009746522098428313	0.8392359217601555	0.
0.9660000000000001	0.00960876144226588	0.8327770929093504	0.
0.9670000000000001	0.009476059234661962	0.8261086589454756	0.
0.9680000000000001	0.009351166152204679	0.8194952698531658	0.
0.9690000000000001	0.009229654830186979	0.8132240031157457	0.
0.9700000000000001	0.009109023945668053	0.8075728908763474	0.
0.9710000000000001	0.008993037119738142	0.8027872749641213	0.
0.9720000000000001	0.008877101543468885	0.7990668871624632	0.
0.9730000000000001	0.008758031205345006	0.7965575505816773	0.
0.9740000000000001	0.008640765867024702	0.7953378046572929	0.
0.9750000000000001	0.008519881020558432	0.7953911433944921	0.
0.976	0.008392202549973408	0.7965569382580316	0.
0.977	0.008260360792883283	0.7984590377942059	0.
0.978	0.0081206735155992	0.8004258369423493	0.
0.979	0.007968570415872372	0.801444223198662	0.
0.98	0.0078026479608876795	0.8002232575395687	0.
0.981	0.007620655843435454	0.7954396740668653	0.
0.982	0.00741473289023062	0.7861380674864983	0.
0.983	0.007177654203157677	0.7720920722287636	0.
0.984	0.00690575364856671	0.7538815405016914	0.
0.985	0.006584848950918869	0.7326317973465185	0.
0.986	0.006197968644468657	0.7096095349999563	0.
0.9870000000000001	0.005739904470426104	0.6859095925879827	0.
0.9880000000000001	0.005195633982908372	0.6623222988997557	0.
0.9890000000000001	0.004564953647453055	0.6393390759136586	0.
0.9900000000000001	0.0038839886897111273	0.6172195750511589	0.
0.9910000000000001	0.0032249012241420574	0.5960672773009501	0.
0.9920000000000001	0.0026446860872894836	0.5758909872142987	0.
0.9930000000000001	0.0021657598932847653	0.5566479982317893	0.
0.9940000000000001	0.0017972129602182138	0.5382719539792702	0.
0.9950000000000001	0.001512006902693049	0.5206898495141254	0.
0.9960000000000001	0.001283258591603438	0.5038318895225516	0.
0.9970000000000001	0.0011146865265169554	0.4876367723481682	0.
0.998	0.0009856126703918018	0.4720540078145762	0.
0.999	0.0008808404273231584	0.4570442364757235	0.
1.	0.0007903826926759629	0.44222358297236775	0.
1.001	0.0007332244481879916	0.4286345972968804	0.00004202846658988381
1.002	0.0006860251636274992	0.41519796713748475	0.00008735156200373978
1.003	0.0006298874514293248	0.4022558345471313	0.00013841380313783477
1.004	0.0006108071796137282	0.38979665690684473	0.00019432091196089438
1.005	0.0005934034287610981	0.3778081050462348	0.00025481437902849003
1.006	0.0005732396879103416	0.3662760136453998	0.0003202513650535134
1.007	0.0005566102585226093	0.3551839317838933	0.0003901236431815182
1.008	0.0005540955157636364	0.34451314456333637	0.00046354370419643154
1.0090000000000001	0.0005499807200861414	0.33424301266324036	0.0005391683174633145
1.01	0.0005386268861432415	0.324351462504636	0.0006129657186084064
1.0110000000000001	0.0005445797823097943	0.314815511788457	0.0006951692465034068
1.012	0.0005474531821471738	0.3056117737855914	0.0007780562429369822
1.0130000000000001	0.0005487782245524145	0.2967168074278115	0.0008592324292237089
1.014	0.0005512057981910315	0.28810748694217314	0.0009415749027736517
1.0150000000000001	0.0005564567116436549	0.2797610784897023	0.0010295173114594968
1.016	0.0005641150036003146	0.2716554599527025	0.0011107325063152568
1.0170000000000001	0.0005663061201817373	0.26376902607920927	0.001205874610408918
1.018	0.0005748000982296036	0.25608068034375164	0.0013005705314494784
1.0190000000000001	0.0005813314539034853	0.2485698390385753	0.0013965629591458234
1.02	0.0005869426323076922	0.241215955314898	0.0015040767262885324
1.021	0.0005954222780184509	0.23399905469494803	0.001611364657971991
1.022	0.0005977132932023006	0.2268983752648792	0.001736709273169681
1.023	0.0006102216571951199	0.21989402450620382	0.0018632082349631048
1.024	0.0006096930873528113	0.2129642210747471	0.0020138164618933013
1.025	0.0006164421706851982	0.20608871932430783	0.0021695850298641705
1.026	0.0006222379654191137	0.1992444051728815	0.002356068109395668
1.027	0.0006152730361640164	0.1924106717924409	0.0025549532898507775
1.028	0.0006254076929561813	0.18556455663075616	0.00279273189993242
1.029	0.0006063443894781045	0.1786862300817314	0.0030547564774503987
1.03	0.0006035299313393612	0.17175886545427846	0.00336677593278892
1.0310000000000001	0.0005819204718546427	0.1647672949512553	0.0037219593928302457
1.032	0.0005295364684356876	0.1577149459694447	0.004142753736610836
1.0330000000000001	0.00048499939003572855	0.15060031402670948	0.004637184547141781
1.034	0.0003395737182921415	0.14346845972284605	0.005215030211738187
1.0350000000000001	0.00018917386603688416	0.13634446638863745	0.005922141040997896
1.036	0.00010400821083507795	0.12932466651221147	0.006748333716778394
1.0370000000000001	0.00006056614393640059	0.122464983067969	0.007746932056778374
1.038	0.00003717622148052917	0.11587423954405406	0.008917616613142349
1.0390000000000001	0.000023453063288060065	0.10962625003005068	0.01028448000647001
1.04	0.000015528109604096494	0.10376022208453535	0.01183499112755594
1.0410000000000001	0.000010469222559873149	0.09836073997030612	0.013495423339598531
1.042	7.0771606168505185e-6	0.09335703404840466	0.015174904848357105
1.043	4.658297893432768e-6	0.08883424684024492	0.016673915714405893
1.044	3.2349505027295645e-6	0.08468712897691588	0.017828724597375663
1.045	2.2053931342755326e-6	0.08092831799789346	0.018535711246224294
1.046	1.4011563158592692e-6	0.07758063817671867	0.018753466804415572
1.047	8.313684430629795e-7	0.07452068293963653	0.0185854970504374
1.048	5.463349901520807e-7	0.07203720392338964	0.01811907315103884
1.049	3.138863240487896e-7	0.0704067099284084	0.017459892438006084
1.05	0.	0.07414037501157267	0.016734007642053957
1.051	0.	0.08501362241446273	0.01595115776972379
1.052	0.	0.07475166075803882	0.015158343080075156
1.053	0.	0.06938924039825227	0.01443384970875953
1.0539999999999998	0.	0.06564686167094254	0.013709671979783239
1.055	0.	0.06151284904614338	0.013039036823817221
1.0559999999999998	0.	0.05889644712861954	0.012423706787155804
1.057	0.	0.05629545672017707	0.01182116011297531
1.0579999999999998	0.	0.054077298293713515	0.0112898940520609
1.059	0.	0.05227377647280794	0.010794590554739183
1.0599999999999998	0.	0.05134942638038313	0.010294838825065614
1.061	0.	0.0518494846536057	0.00988780617926965
1.0619999999999998	0.	0.04777130618591857	0.009492208985342828
1.063	0.	0.04487402924755265	0.009054018205326024
1.064	0.	0.04544894159333596	0.00877216044545387
1.065	0.	0.04392167785622106	0.008454420785883963
1.066	0.	0.04045520127236699	0.007986078184978858
1.067	0.	0.041752805210523235	0.008010778612939208
1.068	0.	0.038122047578449295	0.007569909300291869
1.069	0.	0.036725951544603126	0.006831439813644939
1.07	0.	0.03783751105163892	0.007849389951714128
1.071	0.	0.03312240889964288	0.00623208463677802
1.072	0.	0.036195484082878614	0.0055213617571341425
1.073	0.	0.030395985501814955	0.005277929022638336
1.074	0.	0.03140078151705722	0.004882374088269917
1.0750000000000002	0.	0.027525226884485176	0.004476250062522047
1.076	0.	0.026892608665426965	0.004142149088443498
1.0770000000000002	0.	0.022402353420860735	0.00398164411314288
1.078	0.	0.02177788226388072	0.0037251230651800544
1.0790000000000002	0.	0.014252117408793598	0.003490054791817446
1.08	0.	0.012111110512347067	0.003335410607446889
1.0810000000000002	0.	0.005985758566577677	0.003146428963063338
1.082	0.	0.007879277809484525	0.002962452823758184
1.0830000000000002	0.	0.0030169808939862837	0.002815950308281915
1.084	0.	0.004273713246519401	0.0026613186748062657
1.0850000000000002	0.	0.0019242776837136804	0.0025056393736705433
1.086	0.	0.0019782944507664994	0.0023645274869340807
1.087	0.	0.001739556814285731	0.00223208992872465
1.088	0.	0.001099074089872184	0.002095123970437374
1.089	0.	0.0033433566457732465	0.001961187791184261
1.09	0.	0.0007517491610758442	0.0018446322669451731
1.091	0.	0.0018987421760032852	0.0017231273834146612
1.092	0.	0.0007138001698286947	0.0016041395585702479
1.093	0.	0.0006312303489275175	0.0014957131525433608
1.094	0.	0.0017394099239330012	0.0013889966243019272
1.095	0.	0.0003939188329917772	0.001284416367197179
1.096	0.	0.001245073040963503	0.0011836525360361075
1.097	0.	0.0004409901754873167	0.0010932971328799599
1.0979999999999999	0.	0.0003294945401368508	0.0010023182058380294
1.099	0.	0.0021208379461969086	0.0009142104920663903
1.0999999999999999	0.	0.00023100188693364628	0.0008294493103819247
1.101	0.	0.0004019364375050772	0.0007510621349385761
1.1019999999999999	0.	0.0004934363232291251	0.0006815054992925124
1.103	0.	0.00015970289988072233	0.0006184028759081323
1.1039999999999999	0.	0.0007280330326500812	0.0005626019194299101
1.105	0.	0.00019823999275223552	0.0005099165562350811
1.1059999999999999	0.	0.00012688581173476095	0.0004612085352188645
1.107	0.	0.0013782906909400336	0.00041783682028957025
1.108	0.	0.00010866927427362108	0.00037736963727084835
1.109	0.	0.00010784585076717394	0.0003399278959374138
1.11	0.	0.0009074055022186421	0.000305913340385352
1.111	0.	0.0000680841514882974	0.0002759638863105033
1.112	0.	0.00009212904167734141	0.0002477429444105806
1.113	0.	0.00040262446812816565	0.00022185681753504274
1.114	0.	0.000045249389327622516	0.000199319030626707
1.115	0.	0.00007478062291320902	0.00017842129168051932
1.116	0.	0.00021970246511267608	0.00015933137469698226
1.117	0.	0.00003082471215828494	0.0001423068968661386
1.118	0.	0.000055455022667919086	0.0001271786007301614
1.119	0.	0.00014872634409980145	0.0001135074775071923
1.1199999999999999	0.	0.00002124244335496609	0.00010098413329884789
1.121	0.	0.00003710892558764248	0.00009003838953042531
1.1219999999999999	0.	0.00012383786454410464	0.00008014784400216207
1.123	0.	0.00001483486253059565	0.00007126400979232845
1.1239999999999999	0.	0.00002275475163103653	0.00006325615520588714
1.125	0.	0.00013197558411701837	0.00005631172725197164
1.126	0.	0.000010647992444873915	0.000049995221692472585
1.127	0.	0.000013224672203800832	0.00004436506887849193
1.128	0.	0.00018270221393560106	0.00003931143270247956
1.129	0.	8.065681844009962e-6	0.0000349698133119903
1.1300000000000001	0.	7.577271705348132e-6	0.00003097494343076175
1.131	0.	0.00014351609720635215	0.00002746540414348016
1.1320000000000001	0.	6.7286970718544476e-6	0.00002433834811957568
1.133	0.	4.440902919068398e-6	0.00002161319373634729
1.1340000000000001	0.	0.00003465432704077043	0.00001912379586796204
1.135	0.	6.641911174538525e-6	0.000016937407762427607
1.1360000000000001	0.	2.754141031342677e-6	0.000015041695569086938
1.137	0.	9.330216357637644e-6	0.000013315433758639713
1.1380000000000001	0.	8.932712193792086e-6	0.000011798437214626455
1.139	0.	1.8750626550970164e-6	0.000010426763915748192
1.1400000000000001	0.	3.338430712725674e-6	9.268523619644372e-6
1.141	0.	0.000023063501353077315	8.208953136406506e-6
1.142	0.	1.4747426097122187e-6	7.258144682640058e-6
1.143	0.	1.491496420971217e-6	6.443998428784378e-6
1.144	0.	0.000030483866231217306	5.700628902997829e-6
1.145	0.	1.4628303268771106e-6	5.055365117766004e-6
1.146	0.	8.05225561636337e-7	4.474777085972865e-6
1.147	0.	3.578560132460055e-6	3.967960328328551e-6
1.148	0.	2.213543766749455e-6	3.5210461592019167e-6
1.149	0.	5.283438930140976e-7	3.1162527663481306e-6
1.15	0.	9.466929001653899e-7	2.7551565317084324e-6
1.151	0.	9.177104069449465e-6	2.452533133992131e-6
1.1520000000000001	0.	4.440836639267555e-7	2.1693772652730304e-6
1.153	0.	3.917165958369187e-7	1.92229679299416e-6
1.1540000000000001	0.	4.541933737611681e-6	1.7017841059791603e-6
1.155	0.	5.494410368532898e-7	1.500785935957457e-6
1.1560000000000001	0.	2.199052173007081e-7	1.3277072645103849e-6
1.157	0.	5.858088845734032e-7	1.1722798284916303e-6
1.1580000000000001	0.	1.538654332431074e-6	1.0310862591163908e-6
1.159	0.	1.669241507354487e-7	9.09168916230268e-7
1.1600000000000001	0.	1.8815576086210615e-7	7.995010189783065e-7
1.161	0.	4.594911642738554e-6	6.998861099450939e-7
1.1620000000000001	0.	1.9152032128671442e-7	6.135717705977798e-7
1.163	0.	9.44481566648183e-8	5.356907976022269e-7
1.164	0.	3.089536308110177e-7	4.6473536808058205e-7
1.165	0.	4.927939180636559e-7	4.0305353269246976e-7
1.166	0.	6.853309551110627e-8	3.47263079216186e-7
1.167	0.	8.393919647302946e-8	2.9631950286934024e-7
1.168	0.	2.6430473570544385e-6	2.5222863483228213e-7
1.169	0.	7.9291375313186e-8	2.1273529865618488e-7
1.17	0.	4.016537023459482e-8	1.77180043743409e-7
1.171	0.	1.321357971979765e-7	1.4738379322540172e-7
1.172	0.	2.2651983728888091e-7	1.2169398338690863e-7
1.173	0.	2.952645797467431e-8	9.937604950039932e-8
1.174	0.	3.4595315049280335e-8	8.168117474942035e-8
1.1749999999999998	0.	8.875928337825785e-7	6.702496377679151e-8
1.176	0.	3.7133072160224106e-8	5.4697473382271745e-8
1.1769999999999998	0.	1.6869751820446517e-8	4.4961550870518026e-8
1.178	0.	4.796885037153134e-8	3.715979466179997e-8
1.1789999999999998	0.	1.415885174800749e-7	3.0650705630925556e-8
1.18	0.	1.3278099209229063e-8	2.5303587838480724e-8
1.1809999999999998	0.	1.3525347769622997e-8	2.1154745267294466e-8
1.182	0.	1.9522079515860363e-7	1.7665892192615348e-8
1.1829999999999998	0.	1.9576761544372363e-8	1.4644025916383078e-8
1.184	0.	7.073835008935346e-9	1.2383690640343636e-8
1.185	0.	1.6085461519174253e-8	1.0462371579978365e-8
1.186	0.	1.2990754131443888e-7	8.686381060078874e-9
1.187	0.	6.246157283294226e-9	7.4216913820618e-9
1.188	0.	5.125158359685897e-9	6.336244645705473e-9
1.189	0.	4.047646428257636e-8	5.353912992705644e-9
1.19	0.	1.1730379171448643e-8	4.53092095653951e-9
1.191	0.	2.8773469059542752e-9	3.904972917802092e-9
1.192	0.	5.138361751671578e-9	3.3439124870751605e-9
1.193	0.	2.0091888870538484e-7	2.805399890501348e-9
1.194	0.	2.606689565760384e-9	2.438771777661069e-9
1.195	0.	6.544095793736733e-10	2.1109092939772875e-9
1.1960000000000002	0.	2.773146942532112e-10	1.7691911895642598e-9
1.197	0.	1.4542332657300887e-10	1.5380961626854805e-9
1.1980000000000002	0.	8.539681126215682e-11	1.3440416453780298e-9
1.199	0.	5.3743232493581545e-11	1.1593052577414687e-9
1.2000000000000002	0.	3.542850801186265e-11	9.767713311946153e-10
1.201	0.	2.414050908152125e-11	8.609834666055489e-10
1.2020000000000002	0.	1.6859628383979582e-11	7.530989018188305e-10
1.203	0.	1.2000885464584147e-11	6.230413943103512e-10
1.2040000000000002	0.	8.672854345590983e-12	5.536125134841945e-10
1.205	0.	6.34466235136396e-12	4.896974052796159e-10
1.2060000000000002	0.	4.688182871048912e-12	4.250265257737914e-10
1.207	0.	3.4934632881645982e-12	3.5655160980150763e-10
1.208	0.	2.6217105774296315e-12	3.184708255759955e-10
1.209	0.	1.979169490490264e-12	2.8157743125043927e-10
1.21	0.	1.5016087738415285e-12	2.295492570654458e-10
1.211	0.	1.1444990241675565e-12	2.0682408909770853e-10
1.212	0.	8.754933809671182e-13	1.8534566547138134e-10
1.213	0.	6.717645868766339e-13	1.624366021267777e-10
1.214	0.	5.168780179804053e-13	1.3389284479971178e-10
1.215	0.	3.9867078310134507e-13	1.2132273080262455e-10
1.216	0.	3.0802650322322144e-13	1.08723698448637e-10
1.217	0.	2.3830379654579214e-13	9.188139421023193e-11
1.218	0.	1.8468152446158362e-13	7.888714696928314e-11
1.2189999999999999	0.	1.4323856457204395e-13	7.179938433172452e-11
1.22	0.	1.1112867972783957e-13	6.390633374397255e-11
1.2209999999999999	0.	8.624296509985608e-14	5.085864456497521e-11
1.222	0.	6.698024404352338e-14	4.68593066805765e-11
1.2229999999999999	0.	5.198580945059237e-14	4.274193546626616e-11
1.224	0.	4.0304304298101515e-14	3.71269119026383e-11
1.2249999999999999	0.	3.124981721910165e-14	3.018241068937994e-11
1.226	0.	2.4209092912084167e-14	2.7999659146998778e-11
1.2269999999999999	0.	1.8713399248797203e-14	2.547392467431361e-11
1.228	0.	1.44251093614878e-14	1.9124760521080513e-11
1.229	0.	1.1128632660485464e-14	1.797724309960603e-11
1.23	0.	8.55481234597284e-15	1.6775795437382168e-11
1.231	0.	6.547088304595646e-15	1.505382451229906e-11
1.232	0.	4.996051791115375e-15	1.1266896346391216e-11
1.233	0.	3.8079148890391855e-15	1.070359607072834e-11
1.234	0.	2.8829404477936805e-15	1.0022426631610605e-11
1.235	0.	2.1644051458215593e-15	8.582789908850268e-12
1.236	0.	1.6235282498658675e-15	6.5814390821402595e-12
1.237	0.	1.2100926644842165e-15	6.3239744357328186e-12
1.238	0.	8.903838055669638e-16	5.9022033837223675e-12
1.239	0.	6.447024255704503e-16	3.831654699099467e-12
1.24	0.	4.698255250820443e-16	3.754356132193445e-12
1.2409999999999999	0.	3.35445656798867e-16	3.648874896388492e-12
1.242	0.	2.3275112356740447e-16	3.3268550374663225e-12
1.2429999999999999	0.	1.5853514981216455e-16	2.0109696803519455e-12
1.244	0.	1.079908066372471e-16	2.0100908808926013e-12
1.2449999999999999	0.	6.97600795041499e-17	1.967794603141688e-12
1.246	0.	4.111488029348928e-17	1.6150803395801733e-12
1.2469999999999999	0.	2.4315334670549516e-17	8.510161179859224e-13
1.248	0.	1.3605176085555973e-17	8.680084239699401e-13
1.2489999999999999	0.	5.714212095030642e-18	8.270766186153194e-13
1.25	0.	4.000056723545798e-31	3.5932621697787766e-19

==> dataTE_ohnefermi.txt <==
0.8	0.	2.8867079288816824e-24	0.
0.801	0.000020937932022263657	1.8213808902935985e-10	0.
0.802	0.000042669808884937785	5.702340123837423e-10	0.
0.803	0.00006669886722077061	1.1855192230817665e-9	0.
0.804	0.00009294733191421164	2.0914013985130255e-9	0.
0.805	0.00012182158944560158	3.360255150918444e-9	0.
0.806	0.000154178062109309	5.0968592176309104e-9	0.
0.807	0.0001905878233432377	7.433636791835104e-9	0.
0.808	0.0002315701197919935	1.053828090151942e-8	0.
0.809	0.0002775342200674388	1.4623629684194895e-8	0.
0.81	0.00032759738007797474	1.9965940716222803e-8	0.
0.811	0.0003883946708565809	2.694208464975388e-8	0.
0.812	0.00045745683093972286	3.59724008452381e-8	0.
0.8130000000000001	0.0005351472729109301	4.762460408231084e-8	0.
0.8140000000000001	0.0006249123326597232	6.26885667546463e-8	0.
0.8150000000000001	0.000731550113423588	8.208297682665138e-8	0.
0.8160000000000001	0.0008507550806455571	1.0700618478999968e-7	0.
0.8170000000000001	0.000998012471723683	1.391615333188533e-7	0.
0.8180000000000001	0.001169194590252252	1.8048747987357685e-7	0.
0.8190000000000001	0.0013707227125696949	2.337688568788227e-7	0.
0.8200000000000001	0.0016162637813545158	3.0248222933055983e-7	0.
0.8210000000000001	0.0019073927890744646	3.9125675261382137e-7	0.
0.8220000000000001	0.0022691286647651496	5.062520390355695e-7	0.
0.8230000000000001	0.0027061208573965685	6.554894303509574e-7	0.
0.8240000000000001	0.0032584038467153424	8.499330101894256e-7	0.
0.8250000000000001	0.003942920890291698	1.1039797568846395e-6	0.
0.8260000000000001	0.0048252428668673665	1.437521415137342e-6	0.
0.8270000000000001	0.005953957662571212	1.8772674181603423e-6	0.
0.8280000000000001	0.007446661860761659	2.4604162470701796e-6	0.
0.8290000000000001	0.00942998845349146	3.238332579603956e-6	0.
0.8300000000000001	0.012142526910464189	4.2834615544121915e-6	0.
0.8310000000000001	0.015907387441116562	5.698956413549309e-6	0.
0.8320000000000001	0.021260305664021064	7.633441448661835e-6	0.
0.8330000000000001	0.028987424310273322	0.000010305911143621835	0.
0.8340000000000001	0.04017043739229873	0.000014042442607279922	0.
0.8350000000000001	0.05594787320558947	0.00001934358758121666	0.
0.8360000000000001	0.07622890261776655	0.00002699169981280663	0.
0.8370000000000001	0.098051715524893	0.00003825382757837165	0.
0.8380000000000001	0.1162201275303225	0.000055254404006211606	0.
0.8390000000000001	0.1279739950006477	0.0000817230412405653	0.
0.8400000000000001	0.13441471711326775	0.00012459797094657444	0.
0.8410000000000001	0.13780373125436515	0.00019777832669794614	0.
0.8420000000000001	0.1398602978163727	0.0003320756520962823	0.
0.8430000000000001	0.14141659921811192	0.0006062983282022027	0.
0.8440000000000001	0.14289867705786424	0.0012715061879692263	0.
0.8450000000000001	0.14449111275360574	0.0034930570112016992	0.
0.8460000000000001	0.1461671152906033	0.017576166824865538	0.
0.8470000000000001	0.14798278728079747	0.033170114619714246	0.
0.8480000000000001	0.14983594024216168	0.025078677181263758	0.
0.8490000000000001	0.15165538067421447	0.021350014010791642	0.
0.8500000000000001	0.15349709874132708	0.019355256208726	0.
0.8510000000000001	0.15515649243136181	0.018143435528560764	0.
0.8520000000000001	0.15659265056020222	0.017910052641177635	0.
0.8530000000000001	0.15794532536967423	0.0177768007527567	0.
0.8540000000000001	0.1588980245793838	0.017711376068376698	0.
0.8550000000000001	0.15957448519437353	0.017786374043241397	0.
0.8560000000000001	0.1599640344236084	0.017908670671681445	0.
0.8570000000000001	0.15988173584746432	0.017892397884335498	0.
0.8580000000000001	0.15956720913938144	0.017757950726758984	0.
0.8590000000000001	0.15891235751146487	0.01798214064214646	0.
0.8600000000000001	0.1577501293656683	0.019032876847384434	0.
0.8610000000000001	0.15655787846509903	0.02034324892369192	0.
0.8620000000000001	0.15503302703245797	0.020635258423393192	0.
0.8630000000000001	0.1529164126766679	0.020829541093372057	0.
0.8640000000000001	0.15120762020887915	0.022464527582116353	0.
0.8650000000000001	0.1491126078848458	0.02396101402812617	0.
0.8660000000000001	0.1459574996823043	0.024338477706241937	0.
0.8670000000000001	0.14462543869204902	0.02616137078458953	0.
0.8680000000000001	0.14186654504860166	0.02828351771110074	0.
0.8690000000000001	0.13621106344347242	0.02935440666800354	0.
0.8700000000000001	0.1406593457472895	0.03208258914659635	0.
0.8710000000000001	0.13019997885003456	0.03468187209016467	0.
0.8720000000000001	0.12175017150447165	0.037134806762417746	0.
0.8730000000000001	0.11945354746924777	0.041311774882893136	0.
0.8740000000000001	0.11315873481791154	0.04498078029119453	0.
0.8750000000000001	0.1070428190448618	0.050137774847574104	0.
0.8760000000000001	0.10183752262932873	0.05630664674457071	0.
0.8770000000000001	0.09955996967325687	0.06325351793068093	0.
0.8780000000000001	0.09552127838633748	0.07259223147442095	0.
0.8790000000000001	0.09177630536816114	0.08312786525786893	0.
0.8800000000000001	0.0895990877719079	0.09673876990310935	0.
0.8810000000000001	0.08673348116548911	0.11289151148080168	0.
0.8820000000000001	0.08392599510141535	0.13251155837599707	0.
0.8830000000000001	0.08196541167530527	0.15587674004506386	0.
0.884	0.07983594264690078	0.18266092316947952	0.
0.885	0.07764775206510603	0.2130042792707612	0.
0.886	0.07581740031911605	0.2454604890999899	0.
0.887	0.07424269027660943	0.2794340926624575	0.
0.888	0.0724867626486305	0.31321139782785856	0.
0.889	0.07074139612317228	0.3460894234944447	0.
0.89	0.06956592072772577	0.37717983852677006	0.
0.891	0.06812916053281234	0.4063016278133287	0.
0.892	0.06665922366221501	0.4334661058043526	0.
0.893	0.06552989150181021	0.45884632751005816	0.
0.894	0.06435106710972213	0.4828106505768161	0.
0.895	0.06308949629824659	0.5055733121590629	0.
0.896	0.06180523039241734	0.527475102527536	0.
0.897	0.06098931528127203	0.5486708781340688	0.
0.898	0.05989368388609336	0.5693556543800031	0.
0.899	0.0587483545317437	0.5896032501606658	0.
0.9	0.057892633059477755	0.6094874058815096	0.
0.901	0.056948188645764286	0.629030917471437	0.
0.902	0.05595726894695536	0.6482105091430541	0.
0.903	0.05503903640070969	0.6669963844524625	0.
0.904	0.054379136672537444	0.6853756140968539	0.
0.905	0.05353814236596135	0.7032712823388738	0.
0.906	0.052642359292110856	0.7206102046439334	0.
0.907	0.052056478311493515	0.7373729225252437	0.
0.908	0.051358318455427196	0.7535498572044897	0.
0.909	0.05056941702475655	0.769018190185024	0.
0.91	0.04975703171724316	0.78360260662478	0.
0.911	0.049353374534906035	0.7977877595047783	0.
0.912	0.048670555978154964	0.8112188238436423	0.
0.913	0.04789887279449998	0.8232374974052883	0.
0.914	0.0474416652474668	0.8344877207262446	0.
0.915	0.04689874960283253	0.8472911674708131	0.
0.916	0.046214015635344594	0.8522475976448415	0.
0.917	0.04541290690940635	0.8526451231446144	0.
0.918	0.04520003682925184	0.8649545477538645	0.
0.919	0.044622552806217936	0.8642743907576349	0.
0.92	0.04389324808555081	0.8630418585233207	0.
0.921	0.04344271419635061	0.8647824513980154	0.
0.922	0.043083316679303825	0.8690240786984543	0.
0.923	0.042442263544327855	0.8680518643320211	0.
0.924	0.041558471958333246	0.8642038522641031	0.
0.925	0.04149181886056741	0.8700819829658292	0.
0.926	0.0410116284406688	0.8679332495711386	0.
0.927	0.0402251919993838	0.8609776061772659	0.
0.928	0.039092150834212275	0.8673954144161439	0.
0.929	0.039553481707808355	0.8589648868647048	0.
0.93	0.03887438893692835	0.8521204122546497	0.
0.931	0.03755614941970344	0.8469926704453635	0.
0.932	0.037501018482808894	0.8454410767321475	0.
0.933	0.03752755428640043	0.843832445649613	0.
0.934	0.036441754936735966	0.8416394449264397	0.
0.935	0.032013856561763476	0.8398098477103155	0.
0.936	0.037040454010057046	0.8395814971957901	0.
0.937	0.034571516661891386	0.8392914418818893	0.
0.9380000000000001	0.02777970028658815	0.8389890836494309	0.
0.9390000000000001	0.0348712208416917	0.838920836164846	0.
0.9400000000000001	0.029459351226378064	0.8398305122914689	0.
0.9410000000000001	0.02316007992604883	0.8406907764290257	0.
0.9420000000000001	0.01960142444141101	0.8416780185931682	0.
0.9430000000000001	0.02191518491669454	0.8430578439136379	0.
0.9440000000000001	0.019271653624654366	0.8448793668114816	0.
0.9450000000000001	0.017177612402528495	0.8467865194387472	0.
0.9460000000000001	0.01568897162199566	0.8488063674543789	0.
0.9470000000000001	0.016352951880487316	0.8511921458106202	0.
0.9480000000000001	0.01535263554571521	0.8537051372310213	0.
0.9490000000000001	0.014411881444505361	0.8561836301026434	0.
0.9500000000000001	0.01363774542185091	0.8585756078237704	0.
0.9510000000000001	0.01396218214174967	0.8611235592838661	0.
0.9520000000000001	0.013413255971000496	0.8634046286779464	0.
0.9530000000000001	0.012881849021051175	0.8653423027106228	0.
0.9540000000000001	0.012412965588988757	0.8668520985200374	0.
0.9550000000000001	0.012003690208398277	0.867849159487936	0.
0.9560000000000001	0.011650025369832815	0.868254476044812	0.
0.9570000000000001	0.011339426084654228	0.8679998136074891	0.
0.9580000000000001	0.011063282801991023	0.867031160525706	0.
0.9590000000000001	0.010819434807721278	0.8653105659322522	0.
0.9600000000000001	0.01059947455686984	0.8628165462961562	0.
0.9610000000000001	0.01039857041506073	0.859543770317758	0.
0.9620000000000001	0.01021712628100686	0.8555034328480705	0.
0.9630000000000001	0.010049178437294184	0.8507263930245232	0.
0.9640000000000001	0.009891725076501975	0.8452711671442962	0.
0.9650000000000001	0.009746535460541548	0.8392370723208689	0.
0.9660000000000001	0.009608776000951148	0.8327783546889946	0.
0.9670000000000001	0.009476075102282844	0.8261100422609112	0.
0.9680000000000001	0.009351183457505427	0.8194967864139748	0.
0.9690000000000001	0.009229673706978862	0.8132256663480706	0.
0.9700000000000001	0.009109044535079868	0.8075747162586189	0.
0.9710000000000001	0.008993059584812745	0.8027892803685004	0.
0.9720000000000001	0.008877126051141007	0.7990690932056382	0.
0.9730000000000001	0.00875805792721005	0.7965599809798874	0.
0.9740000000000001	0.008640795003829726	0.7953404865494885	0.
0.9750000000000001	0.008519912771209776	0.7953941075423264	0.
0.976	0.00839223711401272	0.7965602189492642	0.
0.977	0.008260398391942494	0.7984626721764555	0.
0.978	0.00812071436629368	0.8004298634496648	0.
0.979	0.007968614717251205	0.8014486788390457	0.
0.98	0.007802695902019065	0.8002281742817464	0.
0.981	0.007620707590778295	0.7954450754247496	0.
0.982	0.007414788534527218	0.7861439671056001	0.
0.983	0.007177713733327313	0.7720984758211817	0.
0.984	0.006905816947313738	0.7538884506463838	0.
0.985	0.006584915656057835	0.7326392189755061	0.
0.986	0.006198038033735022	0.7096174794230187	0.
0.9870000000000001	0.005739975489831358	0.6859180792956577	0.
0.9880000000000001	0.005195705029027753	0.6623313556249353	0.
0.9890000000000001	0.004565022634512081	0.6393487378129842	0.
0.9900000000000001	0.003884053558929083	0.6172298836679802	0.
0.9910000000000001	0.0032249607501242078	0.5960782796503689	0.
0.9920000000000001	0.0026447400375728936	0.5759027351045768	0.
0.9930000000000001	0.0021658087202075025	0.5566605478264539	0.
0.9940000000000001	0.0017972577395941266	0.5382853655686055	0.
0.9950000000000001	0.001512048537994775	0.5207041874638739	0.
0.9960000000000001	0.0012832976443489014	0.503847222378039	0.
0.9970000000000001	0.0011147240168751448	0.4876531730822103	0.
0.998	0.000985649305928972	0.4720715542125367	0.
0.999	0.0008808766118562285	0.4570630116497235	0.
1.	0.0007904185759947698	0.44224365989201536	0.
1.001	0.0007332612374916174	0.4286561039015544	0.000042030575354835826
1.002	0.0006860632048201256	0.41522099052887534	0.00008735640578757248
1.003	0.0006299260531338822	0.4022804861906058	0.00013842228561946425
1.004	0.0006108485488122812	0.3898230573419298	0.00019433407307074742
1.005	0.0005934478460936361	0.37783638467426534	0.00025483345235105645
1.006	0.0005732871086278934	0.3663063134863832	0.0003202778575484471
1.007	0.0005566611461877535	0.3552164042019066	0.0003901593099357957
1.008	0.0005541515012431332	0.34454795396540255	0.0004635905403750484
1.0090000000000001	0.0005500421341279247	0.3342803361794943	0.0005392285241294168
1.01	0.0005386933579817548	0.3243914906550901	0.0006130413645876729
1.0110000000000001	0.0005446540569617044	0.3148584491381596	0.0006952640598906825
1.012	0.000547535701448805	0.3056578395880481	0.0007781735217470993
1.0130000000000001	0.0005488696432180179	0.29676623623781806	0.0008593755651547799
1.014	0.0005513072783719944	0.28816052919972485	0.000941748252168446
1.0150000000000001	0.0005565699329832097	0.27981800102006105	0.0010297267856677493
1.016	0.0005642418546317141	0.2717165463890858	0.0011109822737618515
1.0170000000000001	0.0005664468567819065	0.2638345771206644	0.0012061742905410077
1.018	0.0005749579691286116	0.25615101381681293	0.0013009277377889618
1.0190000000000001	0.0005815079107519493	0.24864528971327293	0.0013969868706627349
1.02	0.0005871395296255616	0.24129687425316299	0.001504581287819719
1.021	0.0005956430269818785	0.2340858083329524	0.0016119620610102767
1.022	0.000597958197245933	0.22699134346590125	0.0017374208637072352
1.023	0.0006104979821490898	0.21999359849785668	0.0018640519462992922
1.024	0.0006099982091323409	0.2130707993244573	0.002014824279228359
1.025	0.0006167831152149089	0.20620270377383149	0.0021707849934339118
1.026	0.0006226183100935601	0.19936619386568444	0.002357508262532962
1.027	0.0006156886769572802	0.192540652661999	0.0025566792598668967
1.028	0.0006258746134641955	0.18570309649527544	0.002794816913935526
1.029	0.0006068446872190607	0.1788336649698926	0.003057276972059337
1.03	0.0006040802793994247	0.1719154892661111	0.003369846035044109
1.0310000000000001	0.0005825069228270452	0.1649333450302916	0.0037257103292738657
1.032	0.0005301262529941108	0.15789060495670973	0.004147367832766329
1.0330000000000001	0.00048559638155771455	0.15078568974579182	0.004642892512795767
1.034	0.00034003566352489847	0.1436636296298497	0.005222124572153098
1.0350000000000001	0.00018945827744137162	0.13654945200315213	0.0059310446199452894
1.036	0.00010418102643426105	0.12953954685245597	0.00675954645974733
1.0370000000000001	0.00006067736183583736	0.12268986610139576	0.007761157785121573
1.038	0.00003725166804334355	0.11610939827574247	0.008935714297499819
1.0390000000000001	0.000023505665406631958	0.10987212720745157	0.01030754673468824
1.04	0.000015566599939577187	0.10401741796087893	0.011864327137574213
1.0410000000000001	0.000010497902417371341	0.09863019378978814	0.0135323933071433
1.042	7.098587108059861e-6	0.09363967757985225	0.015220847703541394
1.043	4.67388439727481e-6	0.08913148316161296	0.0167297060604271
1.044	3.2469129088182296e-6	0.08500029043841281	0.017894652791175483
1.045	2.2144060719472768e-6	0.08125905353645027	0.018611462461537
1.046	1.4074847517731017e-6	0.07793103740862344	0.018838168355192333
1.047	8.355182967177707e-7	0.07489265992653686	0.018678268304271276
1.048	5.493488823205707e-7	0.07243460179952455	0.018219028185321035
1.049	3.158000094168966e-7	0.07083596179535373	0.01756634097726178
1.05	0.	0.07463992892889301	0.01684676049862842
1.051	0.	0.08564668341593226	0.016069939391133464
1.052	0.	0.07536684801757168	0.015283092409306446
1.053	0.	0.07002035476755059	0.014565129571504935
1.0539999999999998	0.	0.06630673314160955	0.013847479350636828
1.055	0.	0.06219619507325442	0.013183887438755022
1.0559999999999998	0.	0.05961953882910071	0.012576236858237775
1.057	0.	0.05705930494680361	0.011981556221560894
1.0579999999999998	0.	0.05488821857452078	0.011459192525613632
1.059	0.	0.053140092802316005	0.010973485800097793
1.0599999999999998	0.	0.052289923931109865	0.010483395375403234
1.061	0.	0.05289901733047458	0.010087954276343703
1.0619999999999998	0.	0.04883998717787477	0.009704557026964974
1.063	0.	0.045983473497485286	0.009277865464088335
1.064	0.	0.04669077585895549	0.009011848522728568
1.065	0.	0.045247997602996914	0.008709722171968918
1.066	0.	0.04180532362572903	0.008252599728170428
1.067	0.	0.043292780914574315	0.008306241501534514
1.068	0.	0.03967598625791503	0.007878475487288098
1.069	0.	0.038380426368831926	0.007139190728449234
1.07	0.	0.039721329801236674	0.008240188065886143
1.071	0.	0.03494491049332621	0.006574994001157607
1.072	0.	0.03839653373670854	0.0058571161113619525
1.073	0.	0.032438763292694406	0.005632634948808748
1.074	0.	0.03373302991905558	0.00524500548198667
1.0750000000000002	0.	0.029784635095420665	0.0048436830427444
1.076	0.	0.02933225108216761	0.0045179163759666964
1.0770000000000002	0.	0.024648387471505852	0.004380839148042297
1.078	0.	0.024190940401161754	0.004137878466090382
1.0790000000000002	0.	0.015997380801716622	0.003917434436030619
1.08	0.	0.013750171083845472	0.003786809346716115
1.0810000000000002	0.	0.006881040210380767	0.0036170359985508334
1.082	0.	0.009181713671381334	0.003452142981934311
1.0830000000000002	0.	0.003568133595699473	0.003330378034156245
1.084	0.	0.005136561069899302	0.003198629648523801
1.0850000000000002	0.	0.002353642071450768	0.003064723088391869
1.086	0.	0.002466135856108045	0.0029476127863685008
1.087	0.	0.0022136413519675503	0.002840405399213133
1.088	0.	0.0014301088442043568	0.002726163183571622
1.089	0.	0.00445626339564095	0.0026140104965712008
1.09	0.	0.001028302222353526	0.0025232345544757735
1.091	0.	0.002670713136436057	0.002423698697379261
1.092	0.	0.0010345312607245188	0.002324925924722074
1.093	0.	0.0009446900635120425	0.002238462322783904
1.094	0.	0.002694018330124857	0.002151294134214147
1.095	0.	0.0006328426826395077	0.002063454273738979
1.096	0.	0.0020796704590998914	0.001977078558482032
1.097	0.	0.0007676837326299454	0.001903231569536506
1.0979999999999999	0.	0.0005992618531181718	0.0018229469453275523
1.099	0.	0.004039851477506385	0.0017414223532491177
1.0999999999999999	0.	0.0004620037738672874	0.001658898620763831
1.101	0.	0.0008461448991506135	0.0015811141641404887
1.1019999999999999	0.	0.0010961208093975782	0.0015138981958296924
1.103	0.	0.00037527926588014164	0.0014531594445830458
1.1039999999999999	0.	0.001814130691456122	0.0014019053577758154
1.105	0.	0.0005250824855062819	0.0013506268287820083
1.1059999999999999	0.	0.00035808683479947453	0.0013015852781417077
1.107	0.	0.004153827301501851	0.0012592568484285384
1.108	0.	0.00035051719183913855	0.0012172212101874786
1.109	0.	0.0003731038408394803	0.001176015606354104
1.11	0.	0.0033739893899433332	0.0011374720146380616
1.111	0.	0.0002726202461586604	0.001105005217400725
1.112	0.	0.0003980082320257836	0.0010702784866367299
1.113	0.	0.0018799730873327997	0.0010359152988049776
1.114	0.	0.00022874471142873934	0.0010075975570156429
1.115	0.	0.00040992412329640687	0.000978050044520695
1.116	0.	0.0013078958985352988	0.0009485048397945839
1.117	0.	0.00019955756487786887	0.0009212873637913222
1.118	0.	0.00039093835993985875	0.0008965643001649699
1.119	0.	0.001143094981537169	0.0008724064905296613
1.1199999999999999	0.	0.00017820404898316394	0.0008471615593459104
1.121	0.	0.0003401467172091575	0.0008253071770898239
1.1219999999999999	0.	0.0012414762637957205	0.0008034832180722002
1.123	0.	0.00016280048810284975	0.0007820642459227089
1.1239999999999999	0.	0.0002735843923576394	0.0007605399112016076
1.125	0.	0.0017397673405828936	0.0007423290044158913
1.126	0.	0.00015400977332133065	0.000723117789561744
1.127	0.	0.0002100042467457383	0.0007045053917459511
1.128	0.	0.003187175586403906	0.0006857740575604962
1.129	0.	0.00015465255618072335	0.0006705162839863817
1.1300000000000001	0.	0.00015977084232014362	0.0006531233134029778
1.131	0.	0.003329279431095572	0.0006371411072455527
1.1320000000000001	0.	0.00017180066117432541	0.0006214196083108273
1.133	0.	0.0001248455002454645	0.0006076039114321513
1.1340000000000001	0.	0.0010730400495656343	0.0005921511285415759
1.135	0.	0.0002265918015888689	0.0005778273208238768
1.1360000000000001	0.	0.00010355084018737537	0.0005655411964369648
1.137	0.	0.00038671231712028386	0.000551888835680652
1.1380000000000001	0.	0.0004082355279940514	0.0005392025558782716
1.139	0.	0.00009450775004320694	0.0005255344375988729
1.1400000000000001	0.	0.0001856105716413793	0.0005153127667907306
1.141	0.	0.001414721805999899	0.0005035395462604379
1.142	0.	0.00009981991648113728	0.0004912771837320965
1.143	0.	0.00011141447495023459	0.00048136535323070904
1.144	0.	0.0025134212510305094	0.0004700218049887868
1.145	0.	0.00013314261993175826	0.00046012483069578306
1.146	0.	0.00008091253949841766	0.0004496449131341821
1.147	0.	0.0003970311281463369	0.00044023397883024933
1.148	0.	0.000271182171060464	0.00043136483506655697
1.149	0.	0.00007147952888375791	0.00042159715020180657
1.15	0.	0.00014144837691368857	0.00041165664122464786
1.151	0.	0.0015144232170302308	0.00040472169548758433
1.1520000000000001	0.	0.0000809441250040613	0.00039541725761430165
1.153	0.	0.00007886696981998948	0.0003870291041262142
1.1540000000000001	0.	0.0010101552052191075	0.0003784877041640734
1.155	0.	0.0001349932300097407	0.0003687309965203519
1.1560000000000001	0.	0.00005968808310619891	0.0003603748129196601
1.157	0.	0.00017566498768043794	0.00035152850537589417
1.1580000000000001	0.	0.0005097555031874918	0.000341598423874148
1.159	0.	0.00006110049346077374	0.0003327898879587906
1.1600000000000001	0.	0.00007609560735416958	0.0003233412325016105
1.161	0.	0.002053271970400333	0.00031274954640179016
1.1620000000000001	0.	0.00009456297498518812	0.00030295047337454683
1.163	0.	0.00005152826123949764	0.00029225785168472777
1.164	0.	0.00018625116326698214	0.00028016341057102986
1.165	0.	0.00032827054533325146	0.00026849073847205946
1.166	0.	0.000050446881909585146	0.00025561868201238444
1.167	0.	0.0000682766313710447	0.00024102800974467063
1.168	0.	0.002375695958592138	0.00022671502529567533
1.169	0.	0.0000787581182641358	0.0002113045932718712
1.17	0.	0.00004408684219004601	0.00019447869102456736
1.171	0.	0.0001602763713629732	0.00017877168849623354
1.172	0.	0.000303634158647629	0.00016312235917351293
1.173	0.	0.00004373754005971297	0.000147205734928579
1.174	0.	0.00005663199208647479	0.00013371081128857546
1.1749999999999998	0.	0.0016056930830798922	0.00012125100229959385
1.176	0.	0.0000742362854353239	0.00010935096425840275
1.1769999999999998	0.	0.0000372711523081381	0.00009933571212791093
1.178	0.	0.00011712083993150281	0.00009072942813436972
1.1789999999999998	0.	0.00038204579460221293	0.00008270425735288432
1.18	0.	0.000039594733989692465	0.0000754542358557684
1.1809999999999998	0.	0.000044572351781902896	0.00006971478766912897
1.182	0.	0.0007109844349255326	0.00006433830150019476
1.1829999999999998	0.	0.00007879396710038449	0.00005894033564526718
1.184	0.	0.00003146489028195994	0.000055083482551113604
1.185	0.	0.00007907241051778729	0.00005143060020848869
1.186	0.	0.0007057434503122587	0.000047190151380270536
1.187	0.	0.00003750138002410396	0.000044559183561501494
1.188	0.	0.00003400667628733038	0.00004204252930772702
1.189	0.	0.00029681284154272415	0.000039260102306453836
1.19	0.	0.00009506397730770065	0.000036718963701005806
1.191	0.	0.000025770361099186206	0.00003497408045100762
1.192	0.	0.000050860167768557975	0.00003309847735821479
1.193	0.	0.0021978555828314015	0.00003068832328877866
1.194	0.	0.00003151326260596083	0.000029483240534252335
1.195	0.	8.743387624725546e-6	0.000028203282439024843
1.1960000000000002	0.	4.094768200267799e-6	0.0000261234906528499
1.197	0.	2.3731061437736453e-6	0.000025099587111639136
1.1980000000000002	0.	1.5401097087629234e-6	0.000024239448246771897
1.199	0.	1.0711762753775072e-6	0.00002310654254303322
1.2000000000000002	0.	7.804002483923471e-7	0.0000215157970872374
1.201	0.	5.876767805905684e-7	0.000020959789625305243
1.2020000000000002	0.	4.5359457918609993e-7	0.000020261512986883168
1.203	0.	3.568297543011487e-7	0.000018525275347997956
1.2040000000000002	0.	2.849954201794369e-7	0.000018192053574291983
1.205	0.	2.304159472505008e-7	0.00001778409712840878
1.2060000000000002	0.	1.8816414555863727e-7	0.000017058795542266976
1.207	0.	1.5495904497613102e-7	0.000015815508102439958
1.208	0.	1.2852097456390215e-7	0.00001561201347912555
1.209	0.	1.0722618550161775e-7	0.000015255122929794952
1.21	0.	8.990903813454484e-8	0.000013744294297411772
1.211	0.	7.573397273976611e-8	0.000013685996750452133
1.212	0.	6.402609326573635e-8	0.000013554595753495856
1.213	0.	5.42937857175486e-8	0.000013128554616972669
1.214	0.	4.616895221134466e-8	0.000011959673536035784
1.215	0.	3.935549240409605e-8	0.000011976588235042827
1.216	0.	3.360532164699432e-8	0.000011861624953647233
1.217	0.	2.8732935741104892e-8	0.000011078389156668
1.218	0.	2.4609432361597823e-8	0.000010511976837963736
1.2189999999999999	0.	2.109440324738999e-8	0.000010573724824266574
1.22	0.	1.8086836218453356e-8	0.000010401125925187139
1.2209999999999999	0.	1.5512768981761115e-8	9.14808996824806e-6
1.222	0.	1.331501283700384e-8	9.315168657485755e-6
1.2229999999999999	0.	1.1421125789978446e-8	9.390274511957307e-6
1.224	0.	9.78599058002786e-9	9.014511389590134e-6
1.2249999999999999	0.	8.385522406664076e-9	8.099096367457366e-6
1.226	0.	7.179438070271407e-9	8.303566745131717e-6
1.2269999999999999	0.	6.133296054119365e-9	8.349050838422303e-6
1.228	0.	5.225040748390757e-9	6.927341105132115e-6
1.229	0.	4.4549384554568975e-9	7.1965275565164e-6
1.23	0.	3.7847721027939404e-9	7.421853338895374e-6
1.231	0.	3.201155711437943e-9	7.360468360065426e-6
1.232	0.	2.6996962086390434e-9	6.0882470040789505e-6
1.233	0.	2.274073877345451e-9	6.392151328845063e-6
1.234	0.	1.9027528752930452e-9	6.6148439192717726e-6
1.235	0.	1.578754708749992e-9	6.260436041268953e-6
1.236	0.	1.3087760605236028e-9	5.305500483413975e-6
1.237	0.	1.0780862767511285e-9	5.634105762135573e-6
1.238	0.	8.76680897835811e-10	5.811369130143209e-6
1.239	0.	7.01540909942538e-10	4.169462402461679e-6
1.24	0.	5.650146590991513e-10	4.515008523212222e-6
1.2409999999999999	0.	4.4583554951805357e-10	4.849662267439705e-6
1.242	0.	3.4188002326103595e-10	4.886701555559604e-6
1.2429999999999999	0.	2.5735755746543626e-10	3.2645015675426865e-6
1.244	0.	1.9374368985208575e-10	3.6062553501460693e-6
1.2449999999999999	0.	1.3831751362204706e-10	3.901664945912936e-6
1.246	0.	9.009457980902788e-11	3.53910758133327e-6
1.2469999999999999	0.	5.888562850547712e-11	2.0609471206081407e-6
1.248	0.	3.641351986433896e-11	2.323177722205228e-6
1.2489999999999999	0.	1.690224074693529e-11	2.446434940025156e-6
1.25	0.	1.3076258920201692e-24	1.1746440050115717e-12

==> delta_phase.dat <==
-4.213066017177982	-0.03537962296978391
-4.107066017177982	-0.026666864201481587
-4.001066017177982	-0.04000266714678098
-1.214066017177982	-0.07361662214232689
-1.1100660171779821	-0.10667931268912059
-1.002066017177982	-0.07717470611115515
-0.8150660171779821	-0.11223667906644848
-0.616066017177982	-0.15125525491371006
-0.6030660171779821	-0.11401730463616652
-0.5170660171779821	-0.19068877977679802
-0.5150660171779821	-0.2401442337811137
-0.41806601717798214	-0.23055474067394052
-0.4170660171779821	-0.2935968852086041
-0.4050660171779821	-0.1867601904744641
-0.3200660171779821	-0.31165980647242136
-0.3070660171779821	-0.2583176101094347
-0.2720660171779822	-0.39473554819143275
-0.22706601717798208	-0.5618456588394232
-0.2240660171779821	-0.4799717142440035
-0.21006601717798212	-0.36359959108356926
-0.18406601717798216	-0.7510723002931694
-0.14706601717798212	-1.107426511393516
-0.12506601717798208	-0.8598442159901056
0.	0.7640494535855444
0.09593398282201789	0.29367643393952464
0.10893398282201791	0.35294011902086403
0.10993398282201791	0.42747992388314093
0.1919339828220179	0.1505421149501109
0.20293398282201788	0.2401442337811137
0.2049339828220179	0.19068877977679802
0.2899339828220179	0.07717470611115515
0.2989339828220179	0.13335803704520835
0.3029339828220179	0.11223667906644848
0.38893398282201785	0.04000266714678098
0.39593398282201786	0.053334913706680045
0.4009339828220179	0.03537962296978391
0.438679675170628	0.024207298994728146
0.586933982822018	-0.03537962296978391
0.5919339828220179	-0.053334913706680045
0.5989339828220179	-0.04000266714678098
0.6849339828220178	-0.11223667906644848
0.688933982822018	-0.13335803704520835
0.6969339828220179	-0.11401730463616652
0.7339339828220179	-0.15125525491371006
0.781933982822018	-0.23055474067394052
0.7829339828220178	-0.2935968852086041
0.793933982822018	-0.2226820286819278
0.8269339828220179	-0.4543094550452108
0.865933982822018	-0.7510723002931694
0.8839339828220177	-0.5675882184166557
0.9089339828220179	-1.3488401096720681
1.0099339828220177	0.7640494535855444
1.096933982822018	0.3287675505120043
1.1109339828220177	0.4370706153471476
1.1119339828220178	0.4811595295791523
1.193933982822018	0.2226820286819278
1.205933982822018	0.32034232013463604
1.2069339828220178	0.27087178006737356
1.2919339828220178	0.1505421149501109
1.3029339828220179	0.2401442337811137
1.3049339828220181	0.19068877977679802
1.4019339828220176	0.2134345988092359
1.4039339828220179	0.15125525491371006
1.5029339828220176	0.11223667906644848
3.788933982822018	0.04000266714678098
3.8959339828220183	0.053334913706680045
4.000933982822018	0.03537962296978391

==> deltaphasescattlen.dat <==
-4.257	-0.03537962296978391
-4.151	-0.026666864201466807
-4.045	-0.04000266714678098
-3.957	-0.03537962296978391
-3.851	-0.026666864201481587
-3.757	-0.03537962296978391
-3.745	-0.04000266714678098
-3.6510000000000002	-0.026666864201481587
-3.5569999999999995	-0.03537962296978391
-3.5450000000000004	-0.04000266714678098
-3.4519999999999995	-0.053334913706680045
-3.3569999999999998	-0.03537962296978391
-3.3449999999999998	-0.04000266714678098
-3.252	-0.053334913706680045
-3.1569999999999996	-0.03537962296978391
-3.145	-0.04000266714678098
-3.0519999999999996	-0.053334913706680045
-2.9570000000000003	-0.03537962296978391
-2.945	-0.04000266714678098
-2.8520000000000003	-0.053334913706680045
-2.757	-0.03537962296978391
-2.7450000000000006	-0.04000266714678098
-2.652	-0.053334913706680045
-2.5569999999999995	-0.03537962296978391
-2.5450000000000004	-0.04000266714678098
-2.4519999999999995	-0.053334913706680045
-2.3569999999999998	-0.03537962296978391
-2.3449999999999998	-0.04000266714678098
-2.252	-0.053334913706680045
-2.1569999999999996	-0.03537962296978391
-2.145	-0.04000266714678098
-2.0519999999999996	-0.053334913706680045
-1.957	-0.03537962296978391
-1.9449999999999998	-0.04000266714678098
-1.853	-0.08000533429356196
-1.757	-0.03537962296978391
-1.745	-0.04000266714678098
-1.658	-0.07361662214232689
-1.6529999999999998	-0.08000533429356196
-1.558	-0.07361662214232689
-1.558	-0.07361662214232689
-1.553	-0.08000533429356196
-1.545	-0.04000266714678098
-1.458	-0.07361662214232689
-1.453	-0.08000533429356196
-1.453	-0.08000533429356196
-1.446	-0.07717470611115515
-1.358	-0.07361662214232689
-1.354	-0.10667931268912059
-1.346	-0.07717470611115515
-1.346	-0.07717470611115515
-1.258	-0.07361662214232689
-1.2540000000000002	-0.10667931268912059
-1.246	-0.07717470611115515
-1.158	-0.07361662214232689
-1.1540000000000001	-0.10667931268912059
-1.1460000000000001	-0.07717470611115515
-1.058	-0.07361662214232689
-1.055	-0.13335803704520835
-1.046	-0.07717470611115515
-0.9550000000000001	-0.13335803704520835
-0.946	-0.07717470611115515
-0.8470000000000001	-0.11401730463616652
-0.66	-0.15125525491371006
-0.5609999999999999	-0.19068877977679802
-0.558	-0.2134345988092359
-0.5209999999999999	-0.19068877977679802
-0.501	-0.19068877977679802
-0.48100000000000004	-0.19068877977679802
-0.462	-0.23055474067394052
-0.45999999999999996	-0.26686459364090104
-0.44900000000000007	-0.1867601904744641
-0.442	-0.23055474067394052
-0.422	-0.23055474067394052
-0.42099999999999993	-0.2935968852086041
-0.403	-0.27087178006737356
-0.402	-0.32034232013463604
-0.383	-0.3471021154036402
-0.38299999999999995	-0.27087178006737356
-0.36300000000000004	-0.27087178006737356
-0.363	-0.3471021154036402
-0.354	-0.31165980647242136
-0.35	-0.2226820286819278
-0.344	-0.3738774938443711
-0.33399999999999996	-0.31165980647242136
-0.32499999999999996	-0.4006696846462392
-0.31500000000000006	-0.35294011902086403
-0.31099999999999994	-0.2583176101094347
-0.306	-0.42747992388314093
-0.29600000000000004	-0.39473554819143275
-0.29200000000000004	-0.29367643393952464
-0.2879999999999999	-0.4811595295791523
-0.277	-0.4370706153471476
-0.273	-0.3287675505120043
-0.269	-0.5080314074378223
-0.268	-0.4799717142440035
-0.26	-0.5349263576397661
-0.258	-0.4799717142440035
-0.253	-0.3287675505120043
-0.243	-0.6157624805310208
-0.24000000000000002	-0.5675882184166557
-0.23399999999999999	-0.36359959108356926
-0.22500000000000003	-0.6697923168787573
-0.21599999999999997	-0.43251903533221325
-0.20900000000000002	-0.778233795288333
-0.197	-0.4666218407803062
-0.193	-0.8872578819871777
-0.186	-0.969463404155853
-0.17999999999999994	-0.5675882184166557
-0.179	-1.0520888116338756
-0.166	-1.2467558937271932
-0.164	-0.6993186734453968
-0.156	-0.7640494535855444
-0.145	-1.0471975511965979
-0.13700000000000004	-1.4078113733102493
-0.132	-1.8386747044112726
-0.129	-2.308925280384109
-0.12699999999999995	-1.2268230894415328
-0.122	-2.6616209393457897
-0.11599999999999999	-3.2187673597009483
-0.10600000000000004	-3.5741116889220064
-0.095	-3.8733667736396242
-0.08299999999999999	-4.126927526197583
-0.04299999999999998	-4.819193624877204
-0.03799999999999998	-5.625342964932142
-0.02399999999999998	1.0779217424065992
-0.022999999999999965	2.1562577809820036
-0.016999999999999987	1.7337812802795438
-0.008999999999999952	1.3876675901086468
0.007000000000000006	0.9969565008038705
0.009000000000000008	0.999486036332242
0.02500000000000005	0.7988504797611894
0.041000000000000036	0.6123677964717672
0.054	0.36359959108356926
0.05800000000000005	0.4799717142440035
0.06700000000000003	0.4370706153471476
0.06900000000000003	0.5080314074378223
0.08600000000000002	0.39473554819143275
0.11400000000000002	0.31165980647242136
0.14900000000000002	0.1867601904744641
0.16	0.26686459364090104
0.16200000000000003	0.23055474067394052
0.247	0.11401730463616652
0.247	0.11401730463616652
0.256	0.1600426974159557
0.259	0.11223667906644848
0.346	0.07717470611115515
0.353	0.08000533429356196
0.353	0.08000533429356196
0.35800000000000004	0.07361662214232689
0.445	0.04000266714678098
0.445	0.04000266714678098
0.45099999999999996	0.026666864201481587
0.457	0.03537962296978391
0.457	0.03537962296978391
0.5430000000000001	-0.03537962296978391
0.549	-0.026666864201481587
0.549	-0.026666864201481587
0.5549999999999999	-0.04000266714678098
0.642	-0.07361662214232689
0.6460000000000001	-0.10667931268912059
0.654	-0.07717470611115515
0.654	-0.07717470611115515
0.662	-0.07361662214232689
0.681	-0.11223667906644848
0.7010000000000001	-0.11223667906644848
0.72	-0.15125525491371006
0.7390000000000001	-0.19068877977679802
0.741	-0.2401442337811137
0.7520000000000001	-0.1505421149501109
0.7580000000000001	-0.23055474067394052
0.76	-0.26686459364090104
0.777	-0.27087178006737356
0.778	-0.32034232013463604
0.796	-0.3738774938443711
0.796	-0.31165980647242136
0.813	-0.4543094550452108
0.8300000000000001	-0.5349263576397661
0.845	-0.3981807951149502
0.8450000000000001	-0.6697923168787573
0.859	-0.8326673732056841
0.862	-0.5004964180621476
0.87	-1.0797311833336138
0.876	-0.6993186734453968
0.887	-0.9853348726077896
0.8929999999999999	-1.4078113733102493
0.8960000000000001	-1.8948367598626
0.9	-2.0892592872241944
0.903	-2.8707208735224197
0.909	-3.399910263699228
0.9179999999999999	-3.7754390024568676
1.0540000000000003	0.36359959108356926
1.0699999999999998	0.5349263576397661
1.1500000000000001	0.2226820286819278
1.1629999999999998	0.27087178006737356
1.1630000000000003	0.3471021154036402
1.2489999999999999	0.1867601904744641
1.26	0.26686459364090104
1.2610000000000001	0.19068877977679802
1.348	0.1505421149501109
1.348	0.1505421149501109
1.3579999999999999	0.2134345988092359
1.36	0.15125525491371006
1.447	0.11401730463616652
1.457	0.1867344862373104
1.457	0.1867344862373104
1.46	0.15125525491371006
1.547	0.11401730463616652
1.556	0.1600426974159557
1.5590000000000002	0.11223667906644848
1.5590000000000002	0.11223667906644848
1.646	0.07717470611115515
1.655	0.13335803704520835
1.6590000000000003	0.11223667906644848
1.746	0.07717470611115515
1.755	0.13335803704520835
1.758	0.07361662214232689
1.8539999999999999	0.10667931268912059
1.8579999999999999	0.07361662214232689
1.9460000000000002	0.07717470611115515
1.958	0.07361662214232689
2.0540000000000003	0.10667931268912059
2.146	0.07717470611115515
2.1580000000000004	0.07361662214232689
2.253	0.08000533429356196
2.345	0.04000266714678098
2.358	0.07361662214232689
2.4530000000000003	0.08000533429356196
2.545	0.04000266714678098
2.5570000000000004	0.03537962296978391
2.6449999999999996	0.04000266714678098
2.653	0.08000533429356196
2.752	0.053334913706680045
2.757	0.03537962296978391
2.845	0.04000266714678098
2.8569999999999998	0.03537962296978391
2.9520000000000004	0.053334913706680045
3.045	0.04000266714678098
3.0570000000000004	0.03537962296978391
3.152	0.053334913706680045
3.245	0.04000266714678098
3.257	0.03537962296978391
3.3520000000000003	0.053334913706680045
3.445	0.04000266714678098
3.4570000000000003	0.03537962296978391
3.552	0.053334913706680045
3.657	0.03537962296978391
3.745	0.04000266714678098
3.8520000000000003	0.053334913706680045
3.9570000000000003	0.03537962296978391

==> diff_fermi_0705.dat <==
0.3999999999999999	0.0000453978686089096
0.4009999999999999	0.00005017216458036433
0.4019999999999999	0.000055448524608481264
0.4029999999999999	0.0000612797394903275
0.4039999999999999	0.00006772414947997518
0.4049999999999999	0.00007484622735620672
0.4059999999999999	0.0000827172226810502
0.4069999999999999	0.00009141587366368054
0.4079999999999999	0.0001010291936994756
0.4089999999999999	0.00011165334039930919
0.4099999999999999	0.00012339457573184998
0.4109999999999999	0.00013637032679847394
0.4119999999999999	0.00015071035774905095
0.4129999999999999	0.000166558064433997
0.4139999999999999	0.00018407190458391565
0.4149999999999999	0.00020342697763575668
0.4159999999999999	0.00022481676976993104
0.4169999999999999	0.0002484550813272035
0.4179999999999999	0.00027457815553522114
0.41899999999999993	0.0003034470294031033
0.41999999999999993	0.00033535012977492507
0.42099999999999993	0.000370606139862395
0.42199999999999993	0.0004095671641416443
0.42299999999999993	0.0004526222223072418
0.42399999999999993	0.0005002011060480926
0.42499999999999993	0.000552778635783624
0.42599999999999993	0.0006108793581744987
0.42699999999999994	0.0006750827292403283
0.42799999999999994	0.000746028832297907
0.42899999999999994	0.0008244246846976777
0.42999999999999994	0.0009110511925209952
0.43099999999999994	0.0010067708180083734
0.43199999999999994	0.0011125360305644927
0.43299999999999994	0.001229398618740274
0.43399999999999994	0.0013585199476249255
0.43499999999999994	0.0015011822536381558
0.43599999999999994	0.0016588010767496497
0.4369999999999999	0.0018329389387078399
0.4379999999999999	0.0020253203848670243
0.4389999999999999	0.002237848516653207
0.4399999999999999	0.0024726231515256325
0.4409999999999999	0.002731960757364593
0.4419999999999999	0.003018416318467998
0.4429999999999999	0.003334807300516829
0.4439999999999999	0.0036842398918139896
0.4449999999999999	0.004070137707472554
0.4459999999999999	0.004496273151631702
0.4469999999999999	0.00496680163976837
0.4479999999999999	0.0054862988880798325
0.4489999999999999	0.006059801479017635
0.4499999999999999	0.00669285091039673
0.4509999999999999	0.007391541328933271
0.4519999999999999	0.008162571136197005
0.4529999999999999	0.009013298634100941
0.4539999999999999	0.009951801846185937
0.4549999999999999	0.010986942607695949
0.4559999999999999	0.012128434958968537
0.4569999999999999	0.013386917799697695
0.4579999999999999	0.014774031662364684
0.4589999999999999	0.016302499337281784
0.4599999999999999	0.01798620992434008
0.4609999999999999	0.01984030569235551
0.4619999999999999	0.021881270890020788
0.4629999999999999	0.024127021366709966
0.4639999999999999	0.02659699352054745
0.4649999999999999	0.029312230689114482
0.4659999999999999	0.03229546462966282
0.4669999999999999	0.03557118919661406
0.4679999999999999	0.039165722712746875
0.4689999999999999	0.04310725484823241
0.4699999999999999	0.04742587307494772
0.4709999999999999	0.05215356296500595
0.4719999999999999	0.05732417577352944
0.4729999999999999	0.06297335591847508
0.4739999999999999	0.06913842019025707
0.4749999999999999	0.07585817985205312
0.4759999999999999	0.08317269630693824
0.4769999999999999	0.09112296080820659
0.4779999999999999	0.099750488891302
0.4789999999999999	0.10909682094321071
0.4799999999999999	0.11920292174316993
0.4809999999999999	0.13010847405471315
0.48199999999999993	0.14185106455978058
0.48299999999999993	0.15446526470699495
0.48399999999999993	0.16798161444993465
0.48499999999999993	0.1824255233464499
0.48599999999999993	0.19781611093314289
0.48699999999999993	0.21416501639571028
0.4879999999999999	0.2314752158801725
0.4889999999999999	0.24973989371878158
0.4899999999999999	0.26894142061173665
0.4909999999999999	0.2890504965369911
0.4919999999999999	0.310025517946249
0.4929999999999999	0.3318122268082927
0.4939999999999999	0.3543436926430168
0.4949999999999999	0.37754066754798987
0.4959999999999999	0.40131233850591264
0.4969999999999999	0.42555748166139806
0.4979999999999999	0.4501660009999894
0.4989999999999999	0.4750208106560484
0.4999999999999999	0.49999999793884353
0.5009999999999999	0.5249791852010102
0.5019999999999999	0.5498339947949765
0.5029999999999999	0.57444251402939
0.5039999999999999	0.5986876570375695
0.5049999999999999	0.6224593278035842
0.5059999999999999	0.6456563024701263
0.5069999999999999	0.6681877680175101
0.5079999999999999	0.6899744765404285
0.5089999999999999	0.7109494975553821
0.5099999999999999	0.7310585730272064
0.5109999999999999	0.7502600994030679
0.5119999999999999	0.7685247766557448
0.5129999999999999	0.785834975479573
0.5139999999999999	0.8021838802001902
0.5149999999999999	0.8175744669561926
0.5159999999999999	0.8320183749249624
0.5169999999999999	0.8455347236338175
0.5179999999999999	0.8581489226302584
0.5189999999999999	0.8698915118563458
0.5199999999999999	0.8807970627479019
0.5209999999999999	0.8909031619726558
0.5219999999999999	0.900249492278375
0.5229999999999999	0.9088770184268212
0.5239999999999999	0.9168272807856176
0.5249999999999999	0.9241417948687649
0.5259999999999999	0.9308615519058209
0.5269999999999999	0.9370266132735909
0.5279999999999999	0.9426757902061886
0.5289999999999999	0.9478463994618778
0.5299999999999999	0.9525740854230572
0.5309999999999999	0.9568926993055279
0.5319999999999999	0.9608342266379244
0.5329999999999999	0.9644287548440527
0.5339999999999999	0.9677044735409397
0.5349999999999999	0.9706877009926144
0.5359999999999999	0.9734029309885561
0.5369999999999999	0.9758728952142296
0.5379999999999999	0.9781186369278694
0.5389999999999999	0.9801595924398957
0.5399999999999999	0.9820136775027463
0.5409999999999999	0.9836973762579722
0.5419999999999999	0.9852258308559729
0.5429999999999999	0.9866129302657614
0.5439999999999999	0.9878713971330009
0.5449999999999999	0.9890128718303048
0.5459999999999999	0.9900479930806803
0.5469999999999999	0.9909864747291908
0.5479999999999999	0.9918371783952655
0.5489999999999999	0.9926081818639287
0.5499999999999999	0.993306843173488
0.5509999999999999	0.9939398604341818
0.5519999999999999	0.9945133274707513
0.5529999999999999	0.9950327854251719
0.5539999999999999	0.9955032704866302
0.5549999999999999	0.9959293579366957
0.5559999999999999	0.9963152027105054
0.5569999999999999	0.99666457668134
0.5579999999999999	0.9969809028776208
0.5589999999999999	0.9972672868392558
0.5599999999999999	0.9975265453153375
0.5609999999999999	0.9977612324982102
0.5619999999999999	0.9979736639805107
0.563	0.9981659386124019
0.564	0.9983399584262844
0.565	0.998497446786056
0.566	0.9986399649077544
0.567	0.998768926888317
0.568	0.9988856133693668
0.569	0.998991183953473
0.57	0.9990866884813014
0.571	0.999173077269516
0.572	0.999251210401213
0.573	0.9993218661531185
0.574	0.9993857486367019
0.575	0.9994434947237922
0.5759999999999998	0.9994956803211754
0.577	0.9995428260530147
0.5779999999999998	0.999585402404712
0.579	0.99962383437704
0.5799999999999998	0.9996585056949313
0.581	0.9996897626112731
0.5819999999999999	0.9997179173423015
0.583	0.9997432511677867
0.5839999999999999	0.9997660172260469
0.585	0.999786443030964
0.5859999999999999	0.9998047327355316
0.587	0.9998210691640481
0.5879999999999999	0.9998356156328556
0.589	0.9998485175774795
0.5899999999999999	0.9998599040021658
0.591	0.9998698887660749
0.5919999999999999	0.9998785717188123
0.593	0.9998860396964974
0.5939999999999999	0.999892367388209
0.595	0.9998976180813747
0.5959999999999999	0.9999018442934796
0.597	0.9999050882963447
0.5979999999999999	0.9999073825381742
0.599	0.9999087499675515
0.5999999999999999	0.9999092042625952
0.601	0.9999087499675514
0.6019999999999999	0.9999073825381742
0.603	0.9999050882963446
0.6039999999999999	0.9999018442934798
0.605	0.9998976180813749
0.6059999999999999	0.999892367388209
0.607	0.9998860396964974
0.6079999999999999	0.9998785717188123
0.6089999999999999	0.9998698887660747
0.6099999999999999	0.9998599040021656
0.6109999999999999	0.9998485175774794
0.6119999999999999	0.9998356156328557
0.6129999999999999	0.9998210691640483
0.6139999999999999	0.9998047327355315
0.6149999999999999	0.999786443030964
0.6159999999999999	0.9997660172260469
0.6169999999999999	0.9997432511677866
0.6179999999999999	0.9997179173423014
0.6189999999999999	0.9996897626112731
0.6199999999999999	0.9996585056949314
0.6209999999999999	0.9996238343770399
0.6219999999999999	0.9995854024047122
0.6229999999999999	0.9995428260530147
0.6239999999999999	0.9994956803211756
0.6249999999999999	0.9994434947237922
0.6259999999999999	0.9993857486367019
0.6269999999999999	0.9993218661531186
0.6279999999999999	0.9992512104012131
0.6289999999999999	0.9991730772695161
0.6299999999999999	0.9990866884813014
0.6309999999999999	0.9989911839534729
0.6319999999999999	0.9988856133693669
0.6329999999999999	0.9987689268883171
0.6339999999999999	0.9986399649077546
0.6349999999999999	0.9984974467860561
0.6359999999999999	0.9983399584262844
0.6369999999999999	0.9981659386124019
0.6379999999999999	0.9979736639805106
0.6389999999999999	0.9977612324982102
0.6399999999999999	0.9975265453153377
0.6409999999999999	0.9972672868392559
0.6419999999999999	0.9969809028776208
0.6429999999999999	0.99666457668134
0.6439999999999999	0.9963152027105056
0.6449999999999999	0.9959293579366958
0.6459999999999999	0.9955032704866303
0.6469999999999999	0.9950327854251719
0.6479999999999999	0.9945133274707513
0.6489999999999999	0.9939398604341819
0.6499999999999999	0.9933068431734884
0.6509999999999999	0.9926081818639289
0.6519999999999999	0.9918371783952656
0.6529999999999999	0.9909864747291909
0.6539999999999999	0.9900479930806803
0.6549999999999999	0.989012871830305
0.6559999999999999	0.9878713971330009
0.6569999999999999	0.9866129302657617
0.6579999999999999	0.985225830855973
0.6589999999999999	0.9836973762579722
0.6599999999999999	0.9820136775027464
0.6609999999999999	0.9801595924398959
0.6619999999999999	0.9781186369278698
0.6629999999999999	0.9758728952142298
0.6639999999999999	0.9734029309885565
0.6649999999999999	0.9706877009926147
0.6659999999999999	0.96770447354094
0.6669999999999999	0.9644287548440531
0.6679999999999999	0.9608342266379247
0.6689999999999999	0.9568926993055284
0.6699999999999999	0.9525740854230579
0.6709999999999999	0.9478463994618782
0.6719999999999999	0.9426757902061894
0.6729999999999999	0.9370266132735917
0.6739999999999999	0.9308615519058216
0.6749999999999999	0.9241417948687656
0.6759999999999999	0.9168272807856185
0.6769999999999999	0.9088770184268221
0.6779999999999999	0.9002494922783761
0.6789999999999999	0.8909031619726568
0.6799999999999999	0.8807970627479031
0.6809999999999999	0.8698915118563469
0.6819999999999999	0.8581489226302598
0.6829999999999999	0.8455347236338191
0.6839999999999999	0.832018374924964
0.6849999999999999	0.8175744669561943
0.6859999999999999	0.802183880200192
0.6869999999999999	0.7858349754795748
0.688	0.7685247766557469
0.6889999999999998	0.7502600994030723
0.69	0.7310585730272087
0.6909999999999998	0.7109494975553865
0.692	0.6899744765404309
0.6929999999999998	0.668187768017515
0.694	0.6456563024701288
0.6949999999999998	0.6224593278035895
0.696	0.5986876570375722
0.6969999999999998	0.5744425140293954
0.698	0.5498339947949792
0.6989999999999998	0.5249791852010157
0.7	0.49999999793884636
0.7009999999999998	0.4750208106560539
0.702	0.4501660009999922
0.7029999999999998	0.4255574816614035
0.704	0.40131233850591536
0.7049999999999998	0.3775406675479951
0.706	0.35434369264301935
0.7069999999999999	0.33181222680829764
0.708	0.3100255179462514
0.7089999999999999	0.28905049653699566
0.71	0.26894142061173887
0.7109999999999999	0.24973989371878585
0.712	0.23147521588017464
0.7129999999999999	0.2141650163957132
0.714	0.19781611093314383
0.7149999999999999	0.18242552334645226
0.716	0.1679816144499356
0.7169999999999999	0.15446526470699715
0.718	0.1418510645597812
0.7189999999999999	0.130108474054715
0.72	0.11920292174317057
0.7209999999999999	0.10909682094321231
0.722	0.09975048889130265
0.7229999999999999	0.091122960808208
0.724	0.08317269630693858
0.7249999999999999	0.07585817985205438
0.726	0.06913842019025741
0.7269999999999999	0.06297335591847611
0.728	0.05732417577352973
0.7289999999999999	0.052153562965006846
0.73	0.04742587307494787
0.7309999999999999	0.04310725484823314
0.732	0.03916572271274709
0.7329999999999999	0.035571189196614575
0.734	0.032295464629662984
0.7349999999999999	0.029312230689115103
0.736	0.026596993520547382
0.7369999999999999	0.0241270213667104
0.738	0.021881270890020805
0.7389999999999999	0.019840305692355967
0.74	0.017986209924340153
0.7409999999999999	0.01630249933728223
0.742	0.014774031662364814
0.7429999999999999	0.01338691779969799
0.744	0.012128434958968709
0.7449999999999999	0.010986942607695909
0.746	0.009951801846185902
0.7469999999999999	0.009013298634101123
0.748	0.008162571136197087
0.7489999999999999	0.0073915413289334705
0.75	0.006692850910396883
0.7509999999999999	0.006059801479017822
0.7519999999999999	0.005486298888079951
0.7529999999999999	0.00496680163976855
0.7539999999999999	0.004496273151631843
0.7549999999999999	0.004070137707472688
0.7559999999999999	0.003684239891814143
0.7569999999999999	0.0033348073005168163
0.7579999999999999	0.003018416318468188
0.7589999999999999	0.0027319607573646596
0.7599999999999999	0.002472623151525699
0.7609999999999999	0.0022378485166534507
0.7619999999999999	0.0020253203848669262
0.7629999999999999	0.0018329389387079088
0.7639999999999999	0.0016588010767497054
0.7649999999999999	0.0015011822536381803
0.7659999999999999	0.001358519947625039
0.7669999999999999	0.001229398618740328
0.7679999999999999	0.0011125360305646649
0.7689999999999999	0.0010067708180084417
0.7699999999999999	0.0009110511925211213
0.7709999999999999	0.000824424684697631
0.7719999999999999	0.0007460288322978721
0.7729999999999999	0.0006750827292404519
0.7739999999999999	0.0006108793581745184
0.7749999999999999	0.0005527786357836101
0.7759999999999999	0.0005002011060480588
0.7769999999999999	0.00045262222230719063
0.7779999999999999	0.00040956716414152546
0.7789999999999999	0.0003706061398622388
0.7799999999999999	0.0003353501297750393
0.7809999999999999	0.00030344702940327944
0.7819999999999999	0.00027457815553523073
0.7829999999999999	0.0002484550813271038
0.7839999999999999	0.00022481676976981
0.7849999999999999	0.00020342697763582767
0.7859999999999999	0.00018407190458395433
0.7869999999999999	0.0001665580644339777
0.7879999999999999	0.00015071035774907393
0.7889999999999999	0.000136370326798379
0.7899999999999999	0.0001233945757318656
0.7909999999999999	0.00011165334039940255
0.7919999999999999	0.00010102919369951536
0.7929999999999999	0.00009141587366372237
0.7939999999999999	0.00008271722268115967
0.7949999999999999	0.00007484622735633038
0.7959999999999999	0.00006772414948017103
0.7969999999999999	0.00006127973949028789
0.7979999999999999	0.00005544852460850085
0.7989999999999999	0.00005017216458034657
0.7999999999999999	0.00004539786860885825
0.8009999999999999	0.00004107786768009214
0.8019999999999999	0.0000371689370262758
0.8029999999999999	0.00003363196396934832
0.8039999999999999	0.000030431556837839358
0.8049999999999999	0.000027535691057826668
0.8059999999999999	0.00002491538888807425
0.8069999999999999	0.00002254442960397687
0.8079999999999999	0.000020399087237874896
0.8089999999999999	0.000018457893257621814
0.8099999999999999	0.00001670142181367044
0.8109999999999999	0.000015112095409826338
0.8119999999999999	0.000013674009056415118
0.813	0.000012372771148925094
0.814	0.0000111953594820377
0.815	0.000010129990959994243
0.816	9.166003700960616e-6
0.817	8.29375035679677e-6
0.8179999999999998	7.504501581642045e-6
0.819	6.790358684099068e-6
0.8199999999999998	6.144174589550617e-6
0.821	5.559482322175486e-6
0.8219999999999998	5.030430291386642e-6
0.823	4.551723735418034e-6
0.8239999999999998	4.118571736343636e-6
0.825	3.726639276505356e-6
0.8259999999999998	3.372003856740581e-6
0.827	3.051116242408817e-6
0.8279999999999998	2.7607649445027e-6
0.829	2.4980440804779276e-6
0.8299999999999998	2.2603242932447126e-6
0.831	2.045226437348199e-6
0.8319999999999999	1.8505977690490995e-6
0.833	1.674490402060065e-6
0.8339999999999999	1.5151418133621179e-6
0.835	1.3709572040320874e-6
0.8359999999999999	1.2404935385737391e-6
0.837	1.1224451030363793e-6
0.8379999999999999	1.0156304374028913e-6
0.839	9.189805114778337e-7
0.8399999999999999	8.315280259502326e-7
0.841	7.523977315628368e-7
0.8419999999999999	6.807976695086266e-7
0.843	6.160112453922684e-7
0.8439999999999999	5.573900574367468e-7
0.845	5.043474071619127e-7
0.8459999999999999	4.5635242759215644e-7
0.847	4.12924770229287e-7
0.8479999999999999	3.736297976191429e-7
0.849	3.380742333994236e-7
0.8499999999999999	3.0590222629511574e-7

==> diff_fermi_0706.dat <==
0.3999999999999999	2.0610602113890764e-9
0.4009999999999999	2.277823485385966e-9
0.4019999999999999	2.517384301015113e-9
0.4029999999999999	2.782140073875894e-9
0.4039999999999999	3.0747402401942736e-9
0.4049999999999999	3.3981135683092134e-9
0.4059999999999999	3.755496136292891e-9
0.4069999999999999	4.150465082730648e-9
0.4079999999999999	4.586973467723965e-9
0.4089999999999999	5.069389574785532e-9
0.4099999999999999	5.6025419858940495e-9
0.4109999999999999	6.19176665495047e-9
0.4119999999999999	6.842960420527788e-9
0.4129999999999999	7.562640624847461e-9
0.4139999999999999	8.358010616937861e-9
0.4149999999999999	9.237030140774039e-9
0.4159999999999999	1.0208497269736938e-8
0.4169999999999999	1.1282134226853202e-8
0.4179999999999999	1.2468686416688968e-8
0.41899999999999993	1.3780029561871743e-8
0.41999999999999993	1.522928805286483e-8
0.42099999999999993	1.6830966287351146e-8
0.42199999999999993	1.8601094553538644e-8
0.42299999999999993	2.055738868023127e-8
0.42399999999999993	2.27194280055798e-8
0.42499999999999993	2.5108850998378784e-8
0.42599999999999993	2.7749571862578648e-8
0.42699999999999994	3.06680196793252e-8
0.42799999999999994	3.38934034171956e-8
0.42899999999999994	3.7458003476764645e-8
0.42999999999999994	4.1397495986750243e-8
0.43099999999999994	4.575130840844821e-8
0.43199999999999994	5.0563015219218244e-8
0.43299999999999994	5.588077378604339e-8
0.43399999999999994	6.175780553618893e-8
0.43499999999999994	6.825293019652179e-8
0.43599999999999994	7.543115299046832e-8
0.4369999999999999	8.33643160058628e-8
0.4379999999999999	9.213181706435591e-8
0.4389999999999999	1.0182140364189962e-7
0.4399999999999999	1.1253005305356112e-7
0.4409999999999999	1.24364940456978e-7
0.4419999999999999	1.3744451354824605e-7
0.4429999999999999	1.5189967728090892e-7
0.4439999999999999	1.6787510292992636e-7
0.4449999999999999	1.8553067837601134e-7
0.4459999999999999	2.0504310593860708e-7
0.4469999999999999	2.2660767295956674e-7
0.4479999999999999	2.504402040193199e-7
0.4489999999999999	2.7677922287416834e-7
0.4499999999999999	3.058883389917e-7
0.4509999999999999	3.380588854406952e-7
0.4519999999999999	3.736128354470125e-7
0.4529999999999999	4.1290602426080625e-7
0.4539999999999999	4.563317101968778e-7
0.4549999999999999	5.043245109304095e-7
0.4559999999999999	5.573647530177084e-7
0.4569999999999999	6.159832797170139e-7
0.4579999999999999	6.807667626285152e-7
0.4589999999999999	7.523635742190393e-7
0.4599999999999999	8.314902764094967e-7
0.4609999999999999	9.189387916164193e-7
0.4619999999999999	1.015584329855379e-6
0.4629999999999999	1.122394146291228e-6
0.4639999999999999	1.2404372228269622e-6
0.4649999999999999	1.3708949654356317e-6
0.4659999999999999	1.5150730291457748e-6
0.4669999999999999	1.6744143837010839e-6
0.4679999999999999	1.8505137556745765e-6
0.4689999999999999	2.0451335881466193e-6
0.4699999999999999	2.2602216791511864e-6
0.4709999999999999	2.497930674416615e-6
0.4719999999999999	2.760639611465443e-6
0.4729999999999999	3.050977727681037e-6
0.4739999999999999	3.3718507743696335e-6
0.4749999999999999	3.7264700943895335e-6
0.4759999999999999	4.1183847614423286e-6
0.4769999999999999	4.551517095885416e-6
0.4779999999999999	5.0302019194425895e-6
0.4789999999999999	5.5592299320617045e-6
0.4799999999999999	6.14389565534168e-6
0.4809999999999999	6.790050414151594e-6
0.48199999999999993	7.5041608907922e-6
0.48299999999999993	8.293373835122075e-6
0.48399999999999993	9.165587580017842e-6
0.48499999999999993	0.00001012953107537573
0.48599999999999993	0.000011194851230689196
0.48699999999999993	0.000012372209444500015
0.4879999999999999	0.000013673388276957965
0.4889999999999999	0.000015111409342516424
0.4899999999999999	0.000016700663591828757
0.4909999999999999	0.000018457055293019664
0.4919999999999999	0.000020398161143853066
0.4929999999999999	0.00002254340611185235
0.4939999999999999	0.00002491425775419387
0.4949999999999999	0.00002753444096181834
0.4959999999999999	0.000030430175268048032
0.4969999999999999	0.00003363043709858626
0.4979999999999999	0.00003716724957303352
0.4989999999999999	0.00004107600275593537
0.4999999999999999	0.00004539580754869821
0.5009999999999999	0.000050169886756878945
0.5019999999999999	0.00005544600722418025
0.5029999999999999	0.00006127695735025362
0.5039999999999999	0.00006772107473973499
0.5049999999999999	0.00007484282924263841
0.5059999999999999	0.0000827134671849139
0.5069999999999999	0.0000914117231985978
0.5079999999999999	0.00010102460672600788
0.5089999999999999	0.0001116482710097344
0.5099999999999999	0.00012338897318986408
0.5109999999999999	0.000136364135031819
0.5119999999999999	0.00015070351478863042
0.5129999999999999	0.00016655050179337216
0.5139999999999999	0.0001840635465732987
0.5149999999999999	0.0002034177406056159
0.5159999999999999	0.0002248065612726613
0.5169999999999999	0.00024844379919297666
0.5179999999999999	0.00027456568684880445
0.5189999999999999	0.00030343324937354144
0.5199999999999999	0.0003353349004868722
0.5209999999999999	0.00037058930889610764
0.5219999999999999	0.00040954856304709075
0.5229999999999999	0.0004526016649185616
0.5239999999999999	0.0005001783866200871
0.5249999999999999	0.0005527535269326256
0.5259999999999999	0.0006108516086026361
0.5269999999999999	0.000675052061220649
0.5279999999999999	0.0007459949388944898
0.5289999999999999	0.000824387226694201
0.5299999999999999	0.0009110097950250085
0.5309999999999999	0.001006725066699965
0.5319999999999999	0.0011124854675492735
0.5329999999999999	0.0012293427379664879
0.5339999999999999	0.0013584581898193893
0.5349999999999999	0.0015011140007079593
0.5359999999999999	0.0016587256455966592
0.5369999999999999	0.001832855574391834
0.5379999999999999	0.00202522825304996
0.5389999999999999	0.002237746695249787
0.5399999999999999	0.002472510621472579
0.5409999999999999	0.0027318363924241362
0.5419999999999999	0.0030182788739544497
0.5429999999999999	0.003334655400839548
0.5439999999999999	0.0036840720167110597
0.5449999999999999	0.004069952176794178
0.5459999999999999	0.004496068108525764
0.5469999999999999	0.0049665750320956326
0.5479999999999999	0.005486048447875813
0.5489999999999999	0.0060595246997947605
0.5499999999999999	0.006692545022057739
0.5509999999999999	0.00739120327004783
0.5519999999999999	0.008162197523361558
0.5529999999999999	0.00901288572807668
0.5539999999999999	0.00995134551447574
0.5549999999999999	0.010986438283185018
0.5559999999999999	0.012127877594215741
0.5569999999999999	0.013386301816417978
0.5579999999999999	0.014773350895602277
0.5589999999999999	0.016301746973707787
0.5599999999999999	0.01798537843406378
0.5609999999999999	0.019839386753564114
0.5619999999999999	0.021880255305690932
0.563	0.024125898972563897
0.564	0.026595753083324625
0.565	0.02931085979414927
0.566	0.032293949556633894
0.567	0.03556951478223058
0.568	0.03916387219899142
0.569	0.04310520971464449
0.57	0.04742361285326868
0.571	0.05215106503433198
0.572	0.0573214151339182
0.573	0.06297030494074762
0.574	0.06913504833948303
0.575	0.07585445338195929
0.5759999999999998	0.08316857792217647
0.577	0.09111840929111126
0.5779999999999998	0.099745458689382
0.579	0.10909126171327921
0.5799999999999998	0.11919677784751403
0.581	0.13010168400429967
0.5819999999999999	0.14184356039888912
0.583	0.1544569713331606
0.5839999999999999	0.16797244886235385
0.585	0.1824153938153753
0.5859999999999999	0.1978049160819113
0.587	0.21415264418626667
0.5879999999999999	0.23146154249189554
0.589	0.24972478230944117
0.5899999999999999	0.2689247199481448
0.591	0.2890320394817003
0.5919999999999999	0.31000511978510514
0.593	0.3317896834021833
0.5939999999999999	0.3543187783852626
0.595	0.3775131331070306
0.5959999999999999	0.4012819083306446
0.597	0.42552385122430225
0.5979999999999999	0.45012883375041635
0.599	0.47497973465329524
0.5999999999999999	0.49995460213129483
0.601	0.5249290153142562
0.6019999999999999	0.5497785487877523
0.603	0.5743812370720425
0.6039999999999999	0.5986199359628298
0.605	0.6223844849743442
0.6059999999999999	0.6455735890029415
0.607	0.6680963562943141
0.6079999999999999	0.6898734519337024
0.6089999999999999	0.7108378492843723
0.6099999999999999	0.7309351840540166
0.6109999999999999	0.7501237352680361
0.6119999999999999	0.7683740731409562
0.6129999999999999	0.7856684249777797
0.6139999999999999	0.8019998166536169
0.6149999999999999	0.817371049215587
0.6159999999999999	0.8317935683636898
0.6169999999999999	0.8452862798346246
0.6179999999999999	0.8578743569434096
0.6189999999999999	0.8695880786069723
0.6199999999999999	0.880461727847415
0.6209999999999999	0.8905325726637597
0.6219999999999999	0.8998399437153279
0.6229999999999999	0.9084244167619027
0.6239999999999999	0.9163271023989975
0.6249999999999999	0.9235890413418322
0.6259999999999999	0.9302507002972182
0.6269999999999999	0.9363515612123703
0.6279999999999999	0.9419297952672941
0.6289999999999999	0.9470220122351836
0.6299999999999999	0.9516630756280322
0.6309999999999999	0.9558859742388279
0.6319999999999999	0.9597217411703751
0.6329999999999999	0.9631994121060862
0.6339999999999999	0.9663460153511203
0.6349999999999999	0.9691865869919064
0.6359999999999999	0.9717442053429595
0.6369999999999999	0.9740400396398378
0.6379999999999999	0.9760934086748194
0.6389999999999999	0.9779218457446459
0.6399999999999999	0.9795411668812737
0.6409999999999999	0.980965539865548
0.6419999999999999	0.9822075519820185
0.6429999999999999	0.9832782748649218
0.6439999999999999	0.9841873251162898
0.6449999999999999	0.9849429196535107
0.6459999999999999	0.9855519249721545
0.6469999999999999	0.9860198996970951
0.6479999999999999	0.9863511299473897
0.6489999999999999	0.986548657164134
0.6499999999999999	0.9866142981514303
0.6509999999999999	0.986548657164134
0.6519999999999999	0.9863511299473897
0.6529999999999999	0.9860198996970952
0.6539999999999999	0.9855519249721545
0.6549999999999999	0.9849429196535107
0.6559999999999999	0.9841873251162897
0.6569999999999999	0.983278274864922
0.6579999999999999	0.9822075519820185
0.6589999999999999	0.980965539865548
0.6599999999999999	0.9795411668812737
0.6609999999999999	0.9779218457446461
0.6619999999999999	0.9760934086748198
0.6629999999999999	0.974040039639838
0.6639999999999999	0.9717442053429598
0.6649999999999999	0.9691865869919067
0.6659999999999999	0.9663460153511205
0.6669999999999999	0.9631994121060864
0.6679999999999999	0.9597217411703753
0.6689999999999999	0.9558859742388285
0.6699999999999999	0.9516630756280328
0.6709999999999999	0.947022012235184
0.6719999999999999	0.9419297952672948
0.6729999999999999	0.9363515612123708
0.6739999999999999	0.9302507002972189
0.6749999999999999	0.923589041341833
0.6759999999999999	0.9163271023989983
0.6769999999999999	0.9084244167619034
0.6779999999999999	0.8998399437153289
0.6789999999999999	0.8905325726637608
0.6799999999999999	0.8804617278474162
0.6809999999999999	0.8695880786069734
0.6819999999999999	0.8578743569434111
0.6829999999999999	0.8452862798346261
0.6839999999999999	0.8317935683636912
0.6849999999999999	0.8173710492155887
0.6859999999999999	0.8019998166536186
0.6869999999999999	0.7856684249777814
0.688	0.7683740731409581
0.6889999999999998	0.7501237352680404
0.69	0.7309351840540189
0.6909999999999998	0.7108378492843768
0.692	0.6898734519337049
0.6929999999999998	0.6680963562943165
0.694	0.6455735890029439
0.6949999999999998	0.6223844849743466
0.696	0.5986199359628324
0.6969999999999998	0.5743812370720452
0.698	0.5497785487877551
0.6989999999999998	0.5249290153142591
0.7	0.49995460213129755
0.7009999999999998	0.47497973465329807
0.702	0.4501288337504192
0.7029999999999998	0.42552385122430497
0.704	0.40128190833064736
0.7049999999999998	0.3775131331070334
0.706	0.354318778385265
0.7069999999999999	0.3317896834021858
0.708	0.3100051197851075
0.7089999999999999	0.2890320394817025
0.71	0.2689247199481468
0.7109999999999999	0.2497247823094433
0.712	0.23146154249189757
0.7129999999999999	0.21415264418626864
0.714	0.19780491608191295
0.7149999999999999	0.18241539381537691
0.716	0.16797244886235546
0.7169999999999999	0.15445697133316205
0.718	0.14184356039889048
0.7189999999999999	0.1301016840043008
0.72	0.11919677784751516
0.7209999999999999	0.1090912617132802
0.722	0.09974545868938323
0.7229999999999999	0.09111840929111208
0.724	0.08316857792217738
0.7249999999999999	0.07585445338195998
0.726	0.06913504833948297
0.7269999999999999	0.0629703049407483
0.728	0.05732141513391842
0.7289999999999999	0.052151065034332526
0.73	0.04742361285326876
0.7309999999999999	0.043105209714644904
0.732	0.03916387219899139
0.7329999999999999	0.035569514782230936
0.734	0.032293949556633936
0.7349999999999999	0.02931085979414969
0.736	0.026595753083324642
0.7369999999999999	0.024125898972564036
0.738	0.021880255305690908
0.7389999999999999	0.019839386753564284
0.74	0.017985378434063833
0.7409999999999999	0.016301746973707947
0.742	0.01477335089560209
0.7429999999999999	0.013386301816418212
0.744	0.012127877594215606
0.7449999999999999	0.010986438283185056
0.746	0.009951345514475749
0.7469999999999999	0.009012885728076805
0.748	0.008162197523361472
0.7489999999999999	0.007391203270047926
0.75	0.006692545022057901
0.7509999999999999	0.006059524699794913
0.7519999999999999	0.005486048447875932
0.7529999999999999	0.004966575032095571
0.7539999999999999	0.004496068108525696
0.7549999999999999	0.004069952176794315
0.7559999999999999	0.0036840720167111937
0.7569999999999999	0.0033346554008396837
0.7579999999999999	0.003018278873954544
0.7589999999999999	0.002731836392424184
0.7599999999999999	0.002472510621472733
0.7609999999999999	0.0022377466952497828
0.7619999999999999	0.002025228253050038
0.7629999999999999	0.0018328555743918657
0.7639999999999999	0.0016587256455966222
0.7649999999999999	0.0015011140007078951
0.7659999999999999	0.001358458189819425
0.7669999999999999	0.0012293427379666245
0.7679999999999999	0.0011124854675494
0.7689999999999999	0.0010067250667000413
0.7699999999999999	0.0009110097950251762
0.7709999999999999	0.0008243872266941393
0.7719999999999999	0.0007459949388945871
0.7729999999999999	0.0006750520612208361
0.7739999999999999	0.000610851608602752
0.7749999999999999	0.000552753526932675
0.7759999999999999	0.0005001783866201545
0.7769999999999999	0.0004526016649186621
0.7779999999999999	0.00040954856304713136
0.7789999999999999	0.0003705893088959848
0.7799999999999999	0.0003353349004869665
0.7809999999999999	0.0003034332493735612
0.7819999999999999	0.00027456568684870367
0.7829999999999999	0.000248443799192967
0.7839999999999999	0.00022480656127267675
0.7849999999999999	0.0002034177406056306
0.7859999999999999	0.00018406354657339314
0.7869999999999999	0.0001665505017932756
0.7879999999999999	0.00015070351478878256
0.7889999999999999	0.0001363641350318532
0.7899999999999999	0.000123388973189826
0.7909999999999999	0.00011164827100972631
0.7919999999999999	0.00010102460672604748
0.7929999999999999	0.00009141172319849128
0.7939999999999999	0.00008271346718491485
0.7949999999999999	0.00007484282924280356
0.7959999999999999	0.00006772107473990022
0.7969999999999999	0.00006127695735023931
0.7979999999999999	0.00005544600722408201
0.7989999999999999	0.00005016988675672828
0.7999999999999999	0.000045395807548816285
0.8009999999999999	0.00004107600275584499
0.8019999999999999	0.00003716724957303488
0.8029999999999999	0.0000336304370985145
0.8039999999999999	0.00003043017526797621
0.8049999999999999	0.000027534440961718696
0.8059999999999999	0.00002491425775433948
0.8069999999999999	0.000022543406111848737
0.8079999999999999	0.000020398161143900205
0.8089999999999999	0.000018457055293140827
0.8099999999999999	0.000016700663592052994
0.8109999999999999	0.00001511140934253566
0.8119999999999999	0.00001367338827705918
0.813	0.000012372209444535467
0.814	0.00001119485123088806
0.815	0.000010129531075336267
0.816	9.16558758011408e-6
0.817	8.293373835084386e-6
0.8179999999999998	7.504160890707964e-6
0.819	6.790050414193917e-6
0.8199999999999998	6.1438956554055735e-6
0.821	5.559229932123876e-6
0.8219999999999998	5.030201919424e-6
0.823	4.551517095921e-6
0.8239999999999998	4.118384761194672e-6
0.825	3.726470094394328e-6
0.8259999999999998	3.371850774436058e-6
0.827	3.050977727811643e-6
0.8279999999999998	2.7606396113122313e-6
0.829	2.4979306743174683e-6
0.8299999999999998	2.2602216791072923e-6
0.831	2.0451335882370405e-6
0.8319999999999999	1.8505137556990914e-6
0.833	1.6744143836373624e-6
0.8339999999999999	1.515073029048796e-6
0.835	1.3708949654116196e-6
0.8359999999999999	1.2404372227410924e-6
0.837	1.1223941463637725e-6
0.8379999999999999	1.0155843298988179e-6
0.839	9.189387916828955e-7
0.8399999999999999	8.314902763186996e-7
0.841	7.523635742837086e-7
0.8419999999999999	6.80766762724373e-7
0.843	6.159832797774044e-7
0.8439999999999999	5.573647531019995e-7
0.845	5.043245108529947e-7
0.8459999999999999	4.5633171015511256e-7
0.847	4.1290602431704384e-7
0.8479999999999999	3.7361283561631005e-7
0.849	3.3805888554457556e-7
0.8499999999999999	3.0588833898176264e-7

==> dka.dat <==
kappa	delta(k)	a(k)
0.6435011087932839	-0.5675882184166557	0.9907848623460064
0.6654052348364471	-0.4799717142440035	0.7823426466495007
0.6654052348364471	-0.4799717142440035	0.7823426466495007
0.676130509560661	-0.4370706153471476	0.6910009268478638
0.6867142763495899	-0.39473554819143275	0.6066590766856101
0.6971631336422314	-0.35294011902086403	0.5283755607795942
0.7074832117793426	-0.31165980647242136	0.45535864835911494
0.7074832117793426	-0.31165980647242136	0.45535864835911494
0.7074832117793433	-0.31165980647242136	0.4553586483591145
0.7176802183806048	-0.27087178006737356	0.38693684125804706
0.7176802183806048	-0.27087178006737356	0.38693684125804706
0.7176802183806048	-0.27087178006737356	0.38693684125804706
0.7176802183806051	-0.27087178006737356	0.3869368412580469
0.7277594782289629	-0.23055474067394052	0.3225359459181618
0.7277594782289629	-0.23055474067394052	0.3225359459181618
0.7277594782289629	-0.23055474067394052	0.3225359459181618
0.727759478228964	-0.23055474067394052	0.32253594591816137
0.7377259684532484	-0.19068877977679802	0.2616610993368077
0.7377259684532484	-0.19068877977679802	0.2616610993368077
0.7377259684532491	-0.19068877977679802	0.2616610993368075
0.7377259684532498	-0.19068877977679802	0.2616610993368072
0.7377259684532498	-0.19068877977679802	0.2616610993368072
0.7475843496690208	-0.15125525491371006	0.20388253136643883
0.7475843496690208	-0.15125525491371006	0.20388253136643883
0.757338993630837	-0.11223667906644848	0.14882417440617432
0.757338993630837	-0.11223667906644848	0.14882417440617432
0.7669940078618663	-0.07361662214232689	0.09615446333310128
0.7669940078618663	-0.07361662214232689	0.09615446333310128
0.7669940078618663	-0.07361662214232689	0.09615446333310128
0.7669940078618663	-0.07361662214232689	0.09615446333310128
0.7669940078618663	-0.07361662214232689	0.09615446333310128
0.7669940078618663	-0.07361662214232689	0.09615446333310128
0.7669940078618663	-0.07361662214232689	0.09615446333310128
0.7669940078618663	-0.07361662214232689	0.09615446333310128
0.7669940078618663	-0.07361662214232689	0.09615446333310128
0.7669940078618676	-0.07361662214232689	0.09615446333310113
0.776553257655001	-0.03537962296978391	0.045578834140050914
0.776553257655001	-0.03537962296978391	0.045578834140050914
0.776553257655001	-0.03537962296978391	0.045578834140050914
0.776553257655001	-0.03537962296978391	0.045578834140050914
0.7765532576550032	-0.03537962296978391	0.04557883414005079
0.7765532576550032	-0.03537962296978391	0.04557883414005079
0.7765532576550055	-0.03537962296978391	0.04557883414005064
0.7765532576550055	-0.03537962296978391	0.04557883414005064
0.7765532576550055	-0.03537962296978391	0.04557883414005064
0.7765532576550055	-0.03537962296978391	0.04557883414005064
0.7765532576550055	-0.03537962296978391	0.04557883414005064
0.7765532576550055	-0.03537962296978391	0.04557883414005064
0.7765532576550055	-0.03537962296978391	0.04557883414005064
0.7765532576550055	-0.03537962296978391	0.04557883414005064
0.7953988301841401	0.04000266714678098	-0.050319433340511435
0.7953988301841401	0.04000266714678098	-0.050319433340511435
0.7953988301841439	0.04000266714678098	-0.05031943334051119
0.7953988301841439	0.04000266714678098	-0.05031943334051119
0.7953988301841446	0.04000266714678098	-0.05031943334051116
0.7953988301841446	0.04000266714678098	-0.05031943334051116
0.7953988301841446	0.04000266714678098	-0.05031943334051116
0.7953988301841446	0.04000266714678098	-0.05031943334051116
0.7953988301841446	0.04000266714678098	-0.05031943334051116
0.7953988301841446	0.04000266714678098	-0.05031943334051116
0.8046918399252371	0.07717470611115515	-0.0960967714909277
0.8046918399252371	0.07717470611115515	-0.0960967714909277
0.8046918399252371	0.07717470611115515	-0.0960967714909277
0.8046918399252371	0.07717470611115515	-0.0960967714909277
0.8046918399252371	0.07717470611115515	-0.0960967714909277
0.8139024895564889	0.11401730463616652	-0.14069739531390957
0.8139024895564898	0.11401730463616652	-0.1406973953139094
0.8139024895564898	0.11401730463616652	-0.1406973953139094
0.8139024895564907	0.11401730463616652	-0.14069739531390926
0.8230336921349758	0.1505421149501109	-0.18430565219641393
0.8230336921349758	0.1505421149501109	-0.18430565219641393
0.8320882110160631	0.1867601904744641	-0.22709404511747228
0.8320882110160643	0.1867601904744641	-0.22709404511747194
0.8410686705679322	0.2226820286819278	-0.2692256547748718
0.8762980611683405	0.36359959108356926	-0.43423355572839195
0.8762980611683425	0.36359959108356926	-0.4342335557283909
1.0548785989990983	1.0779217424065992	-1.7650356968407308
1.259107353363098	-1.2467558937271932	2.364577888393098
1.3008635309614927	-1.0797311833336138	1.4375127258087357
1.3077741238864276	-1.0520888116338756	1.3395150933009434
1.3284304757559333	-0.969463404155853	1.0971769435345566
1.3489818562981022	-0.8872578819871777	0.9100945557729363
1.3626294834934751	-0.8326673732056841	0.8067538154499023
1.376237877972813	-0.778233795288333	0.7162809307741101
1.4033482475752068	-0.6697923168787573	0.5643048279761305
1.4033482475752077	-0.6697923168787573	0.5643048279761301
1.4168557066621414	-0.6157624805310208	0.4993670283355058
1.4370647373849548	-0.5349263576397661	0.41233618608657174
1.4370647373849554	-0.5349263576397661	0.4123361860865716
1.4437884749354408	-0.5080314074378223	0.3856361473460191
1.4505064444001088	-0.4811595295791523	0.35993327745680836
1.4572189630335934	-0.4543094550452108	0.33514607701578203
1.4639263458241114	-0.42747992388314093	0.3112003603145604
1.470628905633337	-0.4006696846462392	0.28802836278461225
1.4773269533338038	-0.3738774938443711	0.2655679690248613
1.4773269533338043	-0.3738774938443711	0.2655679690248612
1.4840207979439866	-0.3471021154036402	0.2437620421491256
1.4840207979439866	-0.3471021154036402	0.2437620421491256
1.4907107467612373	-0.32034232013463604	0.22255783855511516
1.490710746761238	-0.32034232013463604	0.22255783855511505
1.497397105492746	-0.2935968852086041	0.20190649492486007
1.5040801783846711	-0.26686459364090104	0.18176257645620691
1.5040801783846713	-0.26686459364090104	0.1817625764562069
1.510760268349618	-0.2401442337811137	0.16208367710286692
1.5174376770925873	-0.2134345988092359	0.14283006404910414
1.537456817533594	-0.13335803704520835	0.08725725683485601
1.537456817533595	-0.13335803704520835	0.08725725683485597
1.5441264986226153	-0.10667931268912059	0.06935043899136843
1.5441264986226153	-0.10667931268912059	0.06935043899136843
1.5441264986226153	-0.10667931268912059	0.06935043899136843
1.5441264986226169	-0.10667931268912059	0.06935043899136836
1.550794993221506	-0.08000533429356196	0.0517002399672754
1.550794993221506	-0.08000533429356196	0.0517002399672754
1.550794993221506	-0.08000533429356196	0.0517002399672754
1.550794993221506	-0.08000533429356196	0.0517002399672754
1.5507949932215075	-0.08000533429356196	0.05170023996727535
1.5574625983682255	-0.053334913706680045	0.034277255690862526
1.5574625983682255	-0.053334913706680045	0.034277255690862526
1.5574625983682284	-0.053334913706680045	0.034277255690862464
1.5574625983682284	-0.053334913706680045	0.034277255690862464
1.5574625983682284	-0.053334913706680045	0.034277255690862464
1.5574625983682284	-0.053334913706680045	0.034277255690862464
1.5574625983682284	-0.053334913706680045	0.034277255690862464
1.5574625983682284	-0.053334913706680045	0.034277255690862464
1.5641296107445244	-0.026666864201481587	0.01705305426413086
1.5641296107445266	-0.026666864201481587	0.017053054264130837
1.5641296107445266	-0.026666864201481587	0.017053054264130837
1.5641296107445273	-0.026666864201481587	0.01705305426413083
1.5641296107445273	-0.026666864201466807	0.017053054264121372
1.5774630428452667	0.026666864201481587	-0.01690891412584214
1.5841300552215656	0.053334913706680045	-0.033700227792064705
1.5841300552215656	0.053334913706680045	-0.033700227792064705
1.5841300552215687	0.053334913706680045	-0.03370022779206464
1.5841300552215687	0.053334913706680045	-0.03370022779206464
1.5841300552215687	0.053334913706680045	-0.03370022779206464
1.5841300552215687	0.053334913706680045	-0.03370022779206464
1.5907976603682867	0.08000533429356196	-0.050400170484937334
1.5907976603682867	0.08000533429356196	-0.050400170484937334
1.5907976603682883	0.08000533429356196	-0.050400170484937286
1.5907976603682883	0.08000533429356196	-0.050400170484937286
1.5907976603682883	0.08000533429356196	-0.050400170484937286
1.5974661549671758	0.10667931268912059	-0.06703481648403586
1.5974661549671774	0.10667931268912059	-0.06703481648403581
1.6041358360561986	0.13335803704520835	-0.08363023964968591
1.6041358360561986	0.13335803704520835	-0.08363023964968591
1.6108070011488853	0.1600426974159557	-0.10021266999760944
1.610807001148886	0.1600426974159557	-0.10021266999760939
1.617479948354224	0.1867344862373104	-0.11680865410666223
1.617479948354224	0.1867344862373104	-0.11680865410666223
1.6241549764972047	0.2134345988092359	-0.13344522151272123
1.637512475205122	0.26686459364090104	-0.1669516981149494
1.6375124752051224	0.26686459364090104	-0.16695169811494937
1.657571855645808	0.3471021154036402	-0.21823967333087962
1.6978041786543523	0.5080314074378223	-0.3279394832789131
1.7045279162048372	0.5349263576397661	-0.3476351354175207
1.7789631700963175	-2.308925280384109	-0.6179478885970257
1.8200354519958641	0.9969565008038705	-0.8500006475230973
1.882485300226696	-1.8948367598626	-1.5815567890580633
1.8965258140895267	-1.8386747044112726	-1.9210466114690654
1.9177132243220587	1.3876675901086468	-2.815571970819291
2.004241646864782	-1.4078113733102493	3.034120626799868
2.004241646864782	-1.4078113733102493	3.034120626799868
2.0042416468647826	1.7337812802795438	3.03412062679987
2.0943951023931957	-1.0471975511965979	0.8269933431326881
2.1098607720403977	-4.126927526197583	0.714876722575682
2.1098607720403977	-0.9853348726077896	0.7148767225756822
2.1098607720403977	2.1562577809820036	0.7148767225756824
2.165182126795959	-0.7640494535855444	0.4425442232045767
2.173250960179887	-3.8733667736396242	0.41325995130588916
2.1813648218309956	-0.6993186734453968	0.38559545216062235
2.181364821830996	-0.6993186734453968	0.3855954521606223
2.197732902975576	-3.7754390024568676	0.3344457485728873
2.2142974355881813	-0.5675882184166557	0.28793383727416866
2.2310703856768077	-0.5004964180621476	0.2451501487854333
2.2395390299972684	-0.4666218407803062	0.22492277696033677
2.2480647313592916	-3.5741116889220064	0.20536482873268935
2.248064731359292	-0.43251903533221325	0.20536482873268938
2.256649291413607	-0.3981807951149502	0.18640489279292388
2.2652945924214527	-0.36359959108356926	0.1679772795344359
2.2740026025643436	-0.3287675505120043	0.15002111387425143
2.274002602564344	-0.3287675505120043	0.1500211138742514
2.2827753817074634	-0.29367643393952464	0.13247953589832012
2.2916150876649866	-3.399910263699228	0.11529898671921775
2.2916150876649866	-0.2583176101094347	0.11529898671921772
2.300523983021863	-0.2226820286819278	0.09842856028253393
2.3095044425737283	-0.1867601904744641	0.08181940430632717
2.318558961454818	-0.1505421149501109	0.0654241552319114
2.327690164033303	-0.11401730463616652	0.04919639309798884
2.3369008136645557	-0.07717470611115515	0.03309010267348453
2.3369008136645557	-0.07717470611115515	0.03309010267348453
2.3369008136645557	-0.07717470611115515	0.03309010267348453
2.3369008136645557	-0.07717470611115515	0.03309010267348453
2.3369008136645557	-0.07717470611115515	0.03309010267348453
2.3369008136645557	-0.07717470611115515	0.03309010267348453
2.336900813664556	-3.2187673597009483	0.03309010267348448
2.3369008136645566	-0.07717470611115515	0.033090102673484514
2.3369008136645566	-0.07717470611115515	0.033090102673484514
2.3369008136645566	-0.07717470611115515	0.033090102673484514
2.3461938234056463	-0.04000266714678098	0.017059127006171324
2.3461938234056463	-0.04000266714678098	0.017059127006171324
2.3461938234056463	-0.04000266714678098	0.017059127006171324
2.346193823405648	-0.04000266714678098	0.01705912700617131
2.3461938234056494	-0.04000266714678098	0.0170591270061713
2.3461938234056503	-0.04000266714678098	0.017059127006171293
2.3461938234056503	-0.04000266714678098	0.017059127006171293
2.3461938234056503	-0.04000266714678098	0.017059127006171293
2.3461938234056503	-0.04000266714678098	0.017059127006171293
2.3461938234056503	-0.04000266714678098	0.017059127006171293
2.3461938234056503	-0.04000266714678098	0.017059127006171293
2.3461938234056503	-0.04000266714678098	0.017059127006171293
2.3461938234056503	-0.04000266714678098	0.017059127006171293
2.3461938234056503	-0.04000266714678098	0.017059127006171293
2.3650393959347893	0.03537962296978391	-0.014965667038110276
2.3650393959347893	0.03537962296978391	-0.014965667038110276
2.365039395934791	0.03537962296978391	-0.014965667038110263
2.365039395934791	0.03537962296978391	-0.014965667038110263
2.3650393959347937	0.03537962296978391	-0.014965667038110248
2.3650393959347937	0.03537962296978391	-0.014965667038110248
2.3650393959347937	0.03537962296978391	-0.014965667038110248
2.3650393959347937	0.03537962296978391	-0.014965667038110248
2.3650393959347937	0.03537962296978391	-0.014965667038110248
2.3650393959347937	0.03537962296978391	-0.014965667038110248
2.3745986457279264	0.07361662214232689	-0.031057836800481454
2.3745986457279264	0.07361662214232689	-0.031057836800481454
2.3745986457279264	0.07361662214232689	-0.031057836800481454
2.374598645727927	0.07361662214232689	-0.03105783680048145
2.3745986457279282	0.07361662214232689	-0.03105783680048143
2.3745986457279282	0.07361662214232689	-0.03105783680048143
2.3842536599589574	0.11223667906644848	-0.04727280170124702
2.384253659958958	0.11223667906644848	-0.04727280170124701
2.384253659958958	0.11223667906644848	-0.04727280170124701
2.38425365995896	0.11223667906644848	-0.04727280170124696
2.394008303920772	0.15125525491371006	-0.06366702628843392
2.3940083039207742	0.15125525491371006	-0.06366702628843386
2.403866685136545	0.19068877977679802	-0.08030153631578088
2.41383317536083	0.23055474067394052	-0.09724308792648781
2.423912435209187	0.27087178006737356	-0.11456557287293716
2.423912435209189	-2.8707208735224197	-0.11456557287293705
2.4341094418104503	0.31165980647242136	-0.13235173140489143
2.4548783772402034	0.39473554819143275	-0.1697034984296926
2.465462144029132	0.4370706153471476	-0.18950070270112193
2.4761874187533457	-2.6616209393457897	-0.21023242771278833
2.4761874187533466	0.4799717142440035	-0.21023242771278822
2.509286439310287	0.6123677964717672	-0.2799398011165894
2.520655075754206	-5.625342964932142	-0.3065288051202626
2.555907110132643	0.7988504797611894	-0.4019211657113061
2.6060659992754056	0.999486036332242	-0.5969336696983762
2.6192778317837444	-2.0892592872241944	-0.6691839305692119
2.7221924107679407	-4.819193624877204	-3.4263779519284046
2.8348868812294112	-1.2268230894415328	0.9847413939469501

==> dka1.dat <==
1.0653308655415916	-0.4799717142440035	0.48865090588709204
1.0880484885288848	-0.27087178006737356	0.25522476218779705
1.0925592580316914	-0.23055474067394052	0.21484289294693598
1.0970595046823166	-0.19068877977679802	0.17595598697327397
1.0970595046823168	-0.19068877977679802	0.17595598697327394
1.101549392293367	-0.15125525491371006	0.13836818456512773
1.1104987321726287	-0.07361662214232689	0.0664115095938693
1.1104987321726287	-0.07361662214232689	0.0664115095938693
1.1104987321726287	-0.07361662214232689	0.0664115095938693
1.1104987321726287	-0.07361662214232689	0.0664115095938693
1.1104987321726287	-0.07361662214232689	0.0664115095938693
1.1104987321726287	-0.07361662214232689	0.0664115095938693
1.1104987321726287	-0.07361662214232689	0.0664115095938693
1.1104987321726292	-0.07361662214232689	0.06641150959386927
1.1149584988054264	-0.03537962296978391	0.031745031020881304
1.1149584988054273	-0.03537962296978391	0.03174503102088128
1.1238489925159862	0.04000266714678098	-0.03561334190011501
1.1238489925159865	0.04000266714678098	-0.035613341900115
1.1282800191510027	0.07717470611115515	-0.0685364329327545
1.1282800191510027	0.07717470611115515	-0.0685364329327545
1.1327017614536634	0.11401730463616652	-0.10109806854466433
1.1327017614536639	0.11401730463616652	-0.10109806854466429
1.1327017614536645	0.11401730463616652	-0.10109806854466423
1.1371143634573484	0.1505421149501109	-0.13339886143672738
1.1371143634573484	0.1505421149501109	-0.13339886143672738
1.141517967003099	0.1867601904744641	-0.16553596456330294
1.1415179670030995	0.1867601904744641	-0.16553596456330288
1.1459127117956258	0.2226820286819278	-0.1976042862719091
1.163405825753102	0.36359959108356926	-0.3270724751036084
1.163405825753103	0.36359959108356926	-0.32707247510360804
1.2574804780351658	1.0779217424065992	-1.4806578834337012

==> dka2.dat <==
1.4139391463353093	-0.969463404155853	1.0308246241471604
1.4784503841653405	-0.5349263576397661	0.4007938307022318
1.4824667643691394	-0.5080314074378223	0.3755747099622993
1.5065373650476417	-0.3471021154036402	0.2401187973768984
1.5185578237248007	-0.26686459364090104	0.18002968615928924
1.5225628790208503	-0.2401442337811137	0.16082723603014282
1.5265671601737596	-0.2134345988092359	0.1419758830558024
1.53857600445992	-0.13335803704520835	0.08719378438969012
1.5385760044599204	-0.13335803704520835	0.08719378438969011
1.5425778342506415	-0.10667931268912059	0.06942006306586374
1.5425778342506415	-0.10667931268912059	0.06942006306586374
1.5425778342506415	-0.10667931268912059	0.06942006306586374
1.5425778342506424	-0.10667931268912059	0.0694200630658637
1.546579212060365	-0.08000533429356196	0.051841168343902254
1.546579212060365	-0.08000533429356196	0.051841168343902254
1.554580868478336	-0.026666864201481587	0.017157799680288528
1.5545808684783364	-0.026666864201466807	0.017157799680279008
1.562581486693187	0.026666864201481587	-0.01706994953882846
1.566581566608739	0.053334913706680045	-0.034077730040440395
1.570581579085719	0.08000533429356196	-0.05104890720561878
1.578581657733737	0.13335803704520835	-0.08498405118467257
1.578581657733737	0.13335803704520835	-0.08498405118467257
1.5825818519176362	0.1600426974159557	-0.1019999504230213
1.5825818519176367	0.1600426974159557	-0.10199995042302126
1.5865822347071281	0.1867344862373104	-0.11908343083562045
1.5865822347071281	0.1867344862373104	-0.11908343083562045
1.5905828701581182	0.2134345988092359	-0.1362618224274681
1.5985851554595203	0.26686459364090104	-0.1710171569442125
1.5985851554595205	0.26686459364090104	-0.17101715694421246
1.6105920823596476	0.3471021154036402	-0.2246055623026602
1.6346249108057174	0.5080314074378223	-0.3406145479468123
1.6386335971188062	0.5349263576397661	-0.3616145757139941

==> dka3.dat <==
1.9089917239448704	-0.6993186734453968	0.4406118393551972
1.947422544739849	-0.3981807951149502	0.21600369697546798
1.95604031374793	-0.3287675505120043	0.17440765458252844
1.969023936878381	-0.2226820286819278	0.11499975155369005
1.9733674917977133	-0.1867601904744641	0.0957562534700804
1.977719095538968	-0.1505421149501109	0.07669934610568178
1.9820788758809806	-0.11401730463616652	0.057774673709292276
1.986446962431105	-0.07717470611115515	0.038927939846564924
1.986446962431105	-0.07717470611115515	0.038927939846564924
1.986446962431105	-0.07717470611115515	0.038927939846564924
1.986446962431105	-0.07717470611115515	0.038927939846564924
1.986446962431105	-0.07717470611115515	0.038927939846564924
1.9864469624311054	-0.07717470611115515	0.03892793984656492
1.9864469624311054	-0.07717470611115515	0.03892793984656492
1.9908234866718868	-0.04000266714678098	0.020104252678614338
1.9908234866718872	-0.04000266714678098	0.02010425267861433
1.9996023838213892	0.03537962296978391	-0.01770071511113734
1.9996023838213905	0.03537962296978391	-0.017700715111137327
2.0040050295109664	0.07361662214232689	-0.0368012535495778
2.0040050295109664	0.07361662214232689	-0.0368012535495778
2.004005029510967	0.07361662214232689	-0.03680125354957779
2.008416658556441	0.11223667906644848	-0.05611900797204268
2.0084166585564414	0.11223667906644848	-0.05611900797204267
2.0084166585564414	0.11223667906644848	-0.05611900797204267
2.0084166585564422	0.11223667906644848	-0.056119007972042646
2.0128374125668156	0.15125525491371006	-0.07572364696167103
2.0128374125668165	0.15125525491371006	-0.07572364696167098
2.017267435337335	0.19068877977679802	-0.0956909255229752
2.021706872907033	0.23055474067394052	-0.11610416666090066
2.026155873618096	0.27087178006737356	-0.13705604803133667
2.0440505588143716	0.4370706153471476	-0.22856910596552624

==> error_eres_one.dat <==
-2	0.000634951927997212
-1	0.0024259864748456587
-0.5	0.007933976535421813
-0.4	0.012291991306462476
-0.3	0.02009226086000349
-0.2	0.036823369376969416
-0.1	0.12599597854595568
0	0.2214045207910318
0.1	-0.08933982822017905
0.3	-0.04932816834613452
0.4	-0.013662843499194074
0.5	-0.006126976933786162
0.6	-0.00029509214515988677
0.7	0.0025373614810487665
0.8	0.005458860248510364
0.9	0.015878953521311228
1	0.019426960265917562
1.4	-0.004957387649416758
1.5	-0.0036174368472218234
1.6	-0.003149680163160655
2	-0.001411524456682917
2.3	-0.0010659343951995887
3.3	-0.0004181465647977856
4.3	-0.0003182867898112514

==> joined_list.dat <==
-3.6	-0.00028694683027537715
-3.55	-0.000290988334927143
-3.5	-0.00027628326028837435
-3.45	-0.000280287365509945
-3.4	-0.0002844092385321501
-1.1	-0.0027572805354462867
-1.05	-0.002888579608562776
-0.95	-0.003123148853693545
-0.9	-0.0032966571233430633
-0.30000000000000004	-0.030110028629970104
-0.25	-0.04013203435596413
-0.2	-0.06516504294495518
-0.2	-0.04983495705504465
-0.15000000000000002	-0.1035533905932732
-0.15000000000000002	-0.07311327607339287
-0.11	-0.2003000780817369
-0.1	-0.24533008588991045
-0.1	-0.13466991411008933
-0.08	-0.3754126073623883
-0.060000000000000005	-0.44999999999999973
-0.05	-0.5799999999999996
-0.05	-0.3593398282201779
-0.030000000000000002	-1.1333333333333333
0.02	-0.6966991411008946
0.04	-0.3733495705504469
0.05	0.021320343559641797
0.09000000000000001	-0.25482203135575443
0.1	-0.2593398282201789
0.1	0.08933982822017905
0.1	0.21466991411008954
0.12000000000000001	-0.299449856850149
0.15000000000000002	0.09311327607339288
0.15000000000000002	0.15999999999999995
0.19999999999999998	0.047334957055044785
0.2	0.05233495705504479
0.2	0.08500000000000008
0.25	0.027867965644035708
0.25	0.04813203435596414
0.3	0.028443361963303437
0.30000000000000004	0.016556638036696415
0.30000000000000004	0.028443361963303434
0.35	0.018665738825688814
0.35000000000000003	0.011334261174311211
0.4	0.007417478527522309
0.4	0.01133252147247757
0.4	0.011332521472477708
0.45	0.005482203135575508
0.45	0.00785113019775796
0.5	0.0040000000000000036
0.5	0.004000000000000226
0.5	0.004066017177982051
0.5	0.004066017177982051
0.5	0.004066017177982051
0.55	0.0027872883436201464
0.6	-0.001776695296636747
0.6	0.001776695296636747
0.6499999999999999	-0.0023584747522937995
0.7	-0.003618583698558529
0.75	-0.0026226552146786375
0.7999999999999999	-0.003708739263760946
0.9	-0.01614778732110109
0.95	-0.01894736842105253
1	-0.01696699141100888
1.	-0.026499999999999968
1.	-0.02499999999999991
1.05	-0.008508555068588428
1.0999999999999999	0.009030893474561583
1.0999999999999999	0.009030893474561784
1.1	0.0132118259899918
1.15	0.013884340357399124
1.2	0.016694173824159202
1.25	0.01122640687119283
1.3	0.00848692968383917
1.4	0.00461927957929209
1.45	0.004115166490351022
1.5	0.004022005725993871
1.55	0.003569682960639266
1.5999999999999999	0.002791869631880717
1.6	0.0034581303681192888
1.65	0.0027072675218237255
1.7	0.002666475640582925
1.75	0.0023045763365663013
1.8	0.0022405603272172376
3.4	0.00043146806206161096
3.45	0.00042521490174174875
3.5	0.00043800245399745156
3.55	0.00043183340534972526
3.6	0.0004258357191643124

==> nonisohopping_v1_j03_a7_vm8_jm01_kp0_z4.dat <==
0.7000000000000001	1.
0.7005	0.7842645313877616
0.7010000000000001	0.7476729737294059
0.7015	0.7751611051048956
0.7020000000000001	0.8330146873560318
0.7025	0.9006808415579736
0.7030000000000001	0.9594861936597807
0.7035	0.9941142392692055
0.7040000000000001	0.9977500983546271
0.7045	0.9739162341925126
0.7050000000000001	0.9326481044605548
0.7055	0.8847803649548701
0.7060000000000001	0.8384557757979108
0.7065	0.7984662940589541
0.7070000000000001	0.767037501243486
0.7075	0.7448463012253653
0.7080000000000001	0.7317831607576003
0.7085	0.7274027139939174
0.7090000000000001	0.7311429505564239
0.7095	0.742398073654095
0.7100000000000001	0.7605029774809691
0.7105	0.7846639289921612
0.7110000000000001	0.8138583732004597
0.7115	0.8467265246025234
0.7120000000000001	0.8814859616820423
0.7125	0.9159123832116427
0.7130000000000001	0.9474346603290446
0.7135	0.973376009832948
0.7140000000000001	0.9913259221976601
0.7145	0.999559609299027
0.7150000000000001	0.9973703150278757
0.7155	0.9851889909492341
0.7160000000000001	0.9644456229486774
0.7165	0.9372327697816687
0.7170000000000001	0.9058990298905946
0.7175	0.8726962856175331
0.7180000000000001	0.8395501007208395
0.7185	0.807961051581164
0.7190000000000001	0.779005963399596
0.7195	0.7533969177385091
0.7200000000000001	0.7315625277241442
0.7205	0.7137286122725487
0.7210000000000001	0.6999868253117495
0.7215	0.6903474940556366
0.7220000000000001	0.6847770602881948
0.7225	0.6832221764139511
0.7230000000000001	0.6856227415542041
0.7235	0.6919157198557728
0.7240000000000001	0.7020309116890664
0.7245	0.7158792004731827
0.7250000000000001	0.733333333333337
0.7255	0.754201159657493
0.7260000000000001	0.7781916311827968
0.7265	0.8048749909467221
0.7270000000000001	0.8336406727602278
0.7275	0.8636595697196393
0.7280000000000001	0.8938611503006371
0.7285	0.9229392599189217
0.7290000000000001	0.9494012113221562
0.7295	0.9716702032687523
0.7300000000000001	0.9882393028346067
0.7305	0.9978573897836103
0.7310000000000001	0.9997095949248667
0.7315	0.9935463279741055
0.7320000000000001	0.9797235534181764
0.7325	0.9591418589705956
0.7330000000000001	0.9331025863078926
0.7335	0.9031215798656529
0.7340000000000001	0.870746091891246
0.7345	0.8374093132551627
0.7350000000000001	0.8043383758894825
0.7355	0.7725146295898397
0.7360000000000001	0.7426746138037387
0.7365	0.7153368469833447
0.7370000000000001	0.6908410927642666
0.7375	0.669390423271777
0.7380000000000001	0.6510902322644112
0.7385	0.6359813922293224
0.7390000000000001	0.6240667634426691
0.7395	0.6153313860609924
0.7400000000000001	0.6097571721607367
0.7405	0.6073330004028037
0.7410000000000001	0.6080609752625724
0.7415	0.6119593536080626
0.7420000000000001	0.6190623214584162
0.7425	0.6294164486395303
0.7430000000000001	0.6430732699098681
0.7435	0.6600770519826719
0.7440000000000001	0.6804464440836503
0.7445	0.7041484631873206
0.7450000000000001	0.7310633080409786
0.7455	0.7609391272100576
0.7460000000000001	0.7933375261866187
0.7465	0.8275738094366969
0.7470000000000001	0.8626610840883205
0.7475	0.8972740987872183
0.7480000000000001	0.9297552824998642
0.7485	0.9581879679757782
0.7490000000000001	0.9805546333619334
0.7495	0.9949767873010485
0.7500000000000001	0.9999999999999996
0.7505000000000001	0.9948553961488126
0.7510000000000001	0.9796178726685806
0.7515000000000001	0.9552055227463694
0.7520000000000001	0.9232178653483974
0.7525000000000001	0.8856657023033432
0.7530000000000001	0.844674013373193
0.7535000000000001	0.8022311508222237
0.7540000000000001	0.7600249825891836
0.7545000000000001	0.7193708335559573
0.7550000000000001	0.6812121661405414
0.7555000000000001	0.6461664488186006
0.7560000000000001	0.6145912511728311
0.7565000000000001	0.5866530274747709
0.7570000000000001	0.5623887435315897
0.7575000000000001	0.5417563438955242
0.7580000000000001	0.5246736698485029
0.7585000000000001	0.5110472578099392
0.7590000000000001	0.5007930946438375
0.7595000000000001	0.4938514014742826
0.76	0.4901972069992922
0.7605000000000001	0.4898480463172446
0.7610000000000001	0.4928696625749551
0.7615000000000001	0.4993801033517308
0.762	0.5095520474916859
0.7625000000000001	0.5236124847775341
0.7630000000000001	0.5418378727612915
0.7635000000000001	0.5645414461024183
0.764	0.5920472753298796
0.7645000000000001	0.6246428681240282
0.7650000000000001	0.662498819134643
0.7655000000000001	0.7055413896077956
0.766	0.7532650102435207
0.7665000000000001	0.804482876432524
0.7670000000000001	0.8570448833116354
0.7675000000000001	0.9076116789508364
0.768	0.9516526681155698
0.7685000000000001	0.9838811256454753
0.7690000000000001	0.9992476305276173
0.7695000000000001	0.994311862068217
0.77	0.9684315971997092
0.7705000000000001	0.924107517829299
0.7710000000000001	0.8662409412755497
0.7715000000000001	0.8007119797883696
0.772	0.7329974989659797
0.7725000000000001	0.6673302555911421
0.773	0.6064724053994736
0.7735000000000001	0.5518996910050985
0.774	0.5041492393888133
0.7745000000000001	0.46316532089820533
0.775	0.42857142857143055
0.7755000000000001	0.3998573496335432
0.776	0.37649626288333554
0.7765000000000001	0.3580129546739507
0.777	0.3440216647896915
0.7775000000000001	0.33424732865161244
0.778	0.3285397655099057
0.7785000000000001	0.32688741381497427
0.779	0.32943548693039554
0.7795000000000001	0.33651261422263484
0.78	0.3486697226711258
0.7805000000000001	0.36673438750417486
0.781	0.3918815320983235
0.7815000000000001	0.42571319214201614
0.782	0.4703161768120645
0.7825000000000001	0.5282037304159234
0.783	0.601898706435314
0.7835000000000001	0.6926187180206522
0.784	0.7971484145910561
0.7845000000000001	0.9023646316805943
0.785	0.98057933531223
0.7855000000000001	0.9965540637834994
0.786	0.9329803690976676
0.7865000000000001	0.8095981730152138
0.787	0.6665344361740182
0.7875000000000001	0.5349106971384584
0.788	0.42745881814312325
0.7885000000000001	0.3448009962954696
0.789	0.2829184034559231
0.7895000000000001	0.23713030612024616
0.79	0.2035003561101588
0.7905000000000001	0.17909841446611743
0.791	0.1618950870303638
0.7915000000000001	0.15060176908029255
0.792	0.14456581703052576
0.7925000000000001	0.1437696388695769
0.793	0.14899757375402808
0.7935000000000001	0.162328987536297
0.794	0.18839758912167825
0.7945000000000001	0.2377263392130671
0.795	0.33619268876769837
0.7955000000000001	0.5490572845765733
0.796	0.9271912051010403
0.7965000000000001	0.8078585058057391
0.797	0.3336172701690792
0.7975000000000001	0.13664690366511092
0.798	0.06455524786980381
0.7985000000000001	0.03422795139691366
0.799	0.019723597698024002
0.7995000000000001	0.012081658183615012
0.8	0.009991272784285401
0.8005000000000001	0.005158039013721488
0.801	0.0035341337367896498
0.8015000000000001	0.0024806956934633603
0.802	0.0017769869839734033
0.8025000000000001	0.0012951826696393407
0.803	0.0009583095032219631
0.8035000000000001	0.0007184595155337096
0.804	0.0005449604925198015
0.8045000000000001	0.0004176892153273741
0.805	0.00032315834588768973
0.8055000000000001	0.00025215629398653825
0.806	0.00019828551781954888
0.8065000000000001	0.0001570357751929452
0.807	0.00012518414038464203
0.8075000000000001	0.00010039922560014884
0.808	0.00008097565698664734
0.8085000000000001	0.00006565318699021573
0.809	0.00005349173292249934
0.8095000000000001	0.000043783940923633405
0.81	0.00003599328433283531
0.8105000000000001	0.000029709762561937562
0.811	0.00002461787689450988
0.8115000000000001	0.000020473264639684053
0.812	0.000017085502368778775
0.8125000000000001	0.000014305346667671665
0.8130000000000001	0.000012015195359717896
0.8135000000000001	0.000010121905471198768
0.8140000000000001	8.55134937936322e-6
0.8145000000000001	7.244262378812468e-6
0.8150000000000001	6.1530563943961645e-6
0.8155000000000001	5.2393612323273835e-6
0.8160000000000001	4.472117085702601e-6
0.8165000000000001	3.8260871771792475e-6
0.8170000000000001	3.280692392548662e-6
0.8175000000000001	2.819093993521136e-6
0.8180000000000001	2.4274684278776036e-6
0.8185000000000001	2.0944316029991917e-6
0.8190000000000001	1.8105799844727665e-6
0.8195000000000001	1.5681234090691359e-6
0.8200000000000001	1.3605902008467233e-6
0.8205	1.1825895166025576e-6
0.8210000000000001	1.0296191640898491e-6
0.8215000000000001	8.979096852728872e-7
0.8220000000000001	7.842974642050455e-7
0.8225	6.861211441473127e-7
0.8230000000000001	6.011368256386437e-7
0.8235000000000001	5.274484449635072e-7
0.8240000000000001	4.634504602892466e-7
0.8245	4.077805458557727e-7
0.8250000000000001	3.592804474909816e-7
0.8255000000000001	3.1696351184698014e-7
0.8260000000000001	2.799876874648052e-7
0.8265	2.4763302381400693e-7
0.8270000000000001	2.1928287702445238e-7
0.8275000000000001	1.9440817763509557e-7
0.8280000000000001	1.7255423375452604e-7
0.8285	1.5332963838284462e-7
0.8290000000000001	1.3639692686395738e-7
0.8295000000000001	1.214646931359234e-7
0.8300000000000001	1.0828092448583718e-7
0.8305	9.662735616654529e-8
0.8310000000000001	8.631468130418144e-8
0.8315000000000001	7.717847946277213e-8
0.8320000000000001	6.907575019176361e-8
0.8325	6.188195679313067e-8
0.8330000000000001	5.548850115428576e-8
0.8335000000000001	4.980056340479866e-8
0.8340000000000001	4.473525085712039e-8
0.8345	4.0220009579901717e-8
0.8350000000000001	3.6191259348896606e-8
0.8355000000000001	3.2593218886957775e-8
0.8360000000000001	2.937689345531925e-8
0.8365	2.649920116834644e-8
0.8370000000000001	2.392221801677237e-8
0.8375000000000001	2.1612524618132627e-8
0.8380000000000001	1.9540640264803778e-8
0.8385	1.7680531989832575e-8
0.8390000000000001	1.6009188184850715e-8
0.8395000000000001	1.4506247837608007e-8
0.8400000000000001	1.3153677754526614e-8
0.8405	1.1935491233951746e-8
0.8410000000000001	1.0837502589916992e-8
0.8415000000000001	9.847112720475372e-9
0.8420000000000001	8.953121590887836e-9
0.8425	8.14556407853561e-9
0.8430000000000001	7.415566118682111e-9
0.8435000000000001	6.755218511042733e-9
0.8440000000000001	6.157466107367892e-9
0.8445	5.616010409014715e-9
0.8450000000000001	5.125223868466027e-9
0.8455	4.680074416441346e-9
0.8460000000000001	4.276058932116423e-9
0.8465	3.909144542679248e-9
0.8470000000000001	3.575716783920453e-9
0.8475	3.2725337791490515e-9
0.8480000000000001	2.9966857022600702e-9
0.8485	2.7455588846933485e-9
0.8490000000000001	2.516804007358786e-9
0.8495	2.3083078891325367e-9
0.8500000000000001	2.118168444740205e-9
0.8505	1.944672438033352e-9
0.8510000000000001	1.7862757029215184e-9
0.8515	1.6415855444981026e-9
0.8520000000000001	1.50934506799208e-9
0.8525	1.3884192137942275e-9
0.8530000000000001	1.2777823035339871e-9
0.8535	1.1765069255452164e-9
0.8540000000000001	1.0837540084906334e-9
0.8545	9.987639498067216e-10
0.8550000000000001	9.208486813058851e-10
0.8555	8.493845680239633e-10
0.8560000000000001	7.838060484692677e-10
0.8565	7.235999350344505e-10
0.8570000000000001	6.68300302655228e-10
0.8575	6.174839020061718e-10
0.8580000000000001	5.707660407492964e-10
0.8585	5.277968827217295e-10
0.8590000000000001	4.882581205667482e-10
0.8595	4.518599822735712e-10
0.8600000000000001	4.183385364730144e-10
0.8605	3.8745326521139434e-10
0.8610000000000001	3.5898487635289214e-10
0.8615	3.3273333079673395e-10
0.8620000000000001	3.085160623849547e-10
0.8625	2.8616637076214965e-10
0.8630000000000001	2.6553196956470716e-10
0.8635	2.464736741968016e-10
0.8640000000000001	2.2886421512001448e-10
0.8645	2.125871640687334e-10
0.8650000000000001	1.975359619243567e-10
0.8655	1.8361303815800924e-10
0.8660000000000001	1.707290127992436e-10
0.8665	1.5880197282281236e-10
0.8670000000000001	1.4775681567887924e-10
0.8675	1.3752465343625304e-10
0.8680000000000001	1.2804227167257495e-10
0.8685	1.1925163783948845e-10
0.8690000000000001	1.1109945436176757e-10
0.8695	1.0353675220477267e-10
0.8700000000000001	9.651852106996511e-11
0.8705	9.000337275950503e-11
0.8710000000000001	8.395323459251695e-11
0.8715	7.83330700621488e-11
0.8720000000000001	7.311062419742585e-11
0.8725	6.825619134089736e-11
0.8730000000000001	6.374240327478683e-11
0.8735	5.9544035827803e-11
0.8740000000000001	5.5637832273985383e-11
0.8745	5.2002341996363646e-11
0.8750000000000001	4.8617773033374337e-11
0.8755000000000001	4.546585725687152e-11
0.8760000000000001	4.252972704840255e-11
0.8765000000000001	3.979380244677694e-11
0.877	3.724368783580136e-11
0.8775000000000001	3.486607732764988e-11
0.8780000000000001	3.264866807545938e-11
0.8785000000000001	3.0580080819361714e-11
0.879	2.8649787033980785e-11
0.8795000000000001	2.684804210313557e-11
0.8800000000000001	2.5165823999696326e-11
0.8805000000000001	2.3594776995801048e-11
0.881	2.21271599714365e-11
0.8815000000000001	2.0755798928159063e-11
0.8820000000000001	1.9474043349865326e-11
0.8825000000000001	1.8275726084389853e-11
0.883	1.715512644861361e-11
0.8835000000000001	1.610693628600016e-11
0.8840000000000001	1.5126228729295666e-11
0.8845000000000001	1.4208429442762748e-11
0.885	1.3349290137982843e-11
0.8855000000000001	1.254486417513568e-11
0.8860000000000001	1.1791484077917348e-11
0.8865000000000001	1.108574080505179e-11
0.887	1.0424464634813864e-11
0.8875000000000001	9.804707531240996e-12
0.8880000000000001	9.22372687187774e-12
0.8885000000000001	8.67897042707393e-12
0.889	8.168062490138361e-12
0.8895000000000001	7.688791066109623e-12
0.8900000000000001	7.239096034626979e-12
0.8905000000000001	6.817058209430521e-12
0.891	6.4208892234547605e-12
0.8915000000000001	6.0489221743565634e-12
0.8920000000000001	5.699602970687919e-12
0.8925000000000001	5.371482323832506e-12
0.893	5.063208335314117e-12
0.8935000000000001	4.7735196331909196e-12
0.8940000000000001	4.501239015005601e-12
0.8945000000000001	4.2452675582010514e-12
0.895	4.004579162060605e-12
0.8955000000000001	3.778215488116949e-12
0.8960000000000001	3.565281268616247e-12
0.8965000000000001	3.364939955047587e-12
0.897	3.1764096809701623e-12
0.8975000000000001	2.9989595154079204e-12
0.8980000000000001	2.831905984952069e-12
0.8985000000000001	2.6746098444274574e-12
0.899	2.526473077555668e-12
0.8995000000000001	2.386936110494859e-12
0.9000000000000001	2.2554752224662812e-12
0.9005000000000001	2.1316001388991275e-12
0.901	2.0148517936501e-12
0.9015000000000001	1.904800247886574e-12
0.9020000000000001	1.801042754173081e-12
0.9025000000000001	1.7032019551756323e-12
0.903	1.6109242072032998e-12
0.9035000000000001	1.5238780195484527e-12
0.9040000000000001	1.4417526012690448e-12
0.9045000000000001	1.3642565076859679e-12
0.905	1.2911163794480036e-12
0.9055000000000001	1.2220757675515778e-12
0.9060000000000001	1.1568940381949905e-12
0.9065000000000001	1.0953453518014868e-12
0.907	1.0372177109649804e-12
0.9075000000000001	9.823120724592587e-13
0.9080000000000001	9.30441518808776e-13
0.9085000000000001	8.814304852489645e-13
0.909	8.351140382089669e-13
0.9095000000000001	7.913372017312197e-13
0.91	7.499543285023501e-13
0.9105000000000001	7.108285124105572e-13
0.911	6.738310397671591e-13
0.9115000000000001	6.388408765354364e-13
0.912	6.057441891006141e-13
0.9125000000000001	5.74433896290523e-13
0.913	5.448092505199929e-13
0.9135000000000001	5.167754460824964e-13
0.914	4.902432527528296e-13
0.9145000000000001	4.651286729936936e-13
0.915	4.4135262117939753e-13
0.9155000000000001	4.1884062336080577e-13
0.916	3.9752253619905513e-13
0.9165000000000001	3.7733228379084335e-13
0.917	3.5820761119709323e-13
0.9175000000000001	3.4008985356874896e-13
0.918	3.229237198400755e-13
0.9185000000000001	3.066570900304057e-13
0.919	2.9124082526134025e-13
0.9195000000000001	2.766285896572109e-13
0.92	2.627766833536074e-13
0.9205000000000001	2.496438858912336e-13
0.921	2.3719130932156266e-13
0.9215000000000001	2.2538226039608347e-13
0.922	2.1418211125343118e-13
0.9225000000000001	2.0355817805787763e-13
0.923	1.934796070794432e-13
0.9235000000000001	1.8391726773975037e-13
0.924	1.7484365217961488e-13
0.9245000000000001	1.6623278093368799e-13
0.925	1.5806011432507307e-13
0.9255000000000001	1.503024692182557e-13
0.926	1.429379407926198e-13
0.9265000000000001	1.3594582902089896e-13
0.927	1.2930656955764528e-13
0.9275000000000001	1.2300166876199375e-13
0.928	1.170136425970008e-13
0.9285000000000001	1.1132595916451324e-13
0.929	1.0592298465018225e-13
0.9295000000000001	1.0078993246772515e-13
0.93	9.591281540518373e-14
0.9305000000000001	9.127840058851614e-14
0.931	8.687416708975463e-14
0.9315000000000001	8.268826601792458e-14
0.932	7.870948294129104e-14
0.9325000000000001	7.49272024990382e-14
0.933	7.133137506955843e-14
0.9335000000000001	6.79124853708313e-14
0.934	6.466152287629292e-14
0.9345000000000001	6.156995393685685e-14
0.935	5.862969550665128e-14
0.9355000000000001	5.5833090376390465e-14
0.936	5.317288382433554e-14
0.9365000000000001	5.064220160034471e-14
0.937	4.823452916380358e-14
0.9375000000000001	4.594369210107676e-14
0.9380000000000001	4.376383765274924e-14
0.9385000000000001	4.168941728517935e-14
0.9390000000000001	3.9715170244935826e-14
0.9395000000000001	3.783610803841844e-14
0.9400000000000001	3.604749978251458e-14
0.9405000000000001	3.4344858375414466e-14
0.9410000000000001	3.2723927439819015e-14
0.9415	3.118066899364853e-14
0.9420000000000001	2.971125180609128e-14
0.9425000000000001	2.831204039935949e-14
0.9430000000000001	2.697958465890551e-14
0.9435	2.571061001709027e-14
0.9440000000000001	2.4502008177382387e-14
0.9445000000000001	2.3350828348139977e-14
0.9450000000000001	2.2254268956858533e-14
0.9455	2.12096698175069e-14
0.9460000000000001	2.021450472519035e-14
0.9465000000000001	1.9266374453905105e-14
0.9470000000000001	1.836300013456968e-14
0.9475	1.7502216991872684e-14
0.9480000000000001	1.6681968419722697e-14
0.9485000000000001	1.5900300376279694e-14
0.9490000000000001	1.5155356080648912e-14
0.9495	1.4445370994367247e-14
0.9500000000000001	1.3768668071793162e-14
0.9505000000000001	1.3123653264427518e-14
0.9510000000000001	1.2508811265061626e-14
0.9515	1.1922701478463087e-14
0.9520000000000001	1.1363954206073121e-14
0.9525000000000001	1.083126703291088e-14
0.9530000000000001	1.0323401405551828e-14
0.9535	9.839179390689616e-15
0.9540000000000001	9.377480604385351e-15
0.9545000000000001	8.93723930267243e-15
0.9550000000000001	8.517441624713656e-15
0.9555	8.11712298020742e-15
0.9560000000000001	7.735365573209422e-15
0.9565000000000001	7.371296054975975e-15
0.9570000000000001	7.0240832988515705e-15
0.9575	6.6929362906165604e-15
0.9580000000000001	6.377102128077926e-15
0.9585000000000001	6.0758641240342545e-15
0.9590000000000001	5.788540007071935e-15
0.9595	5.5144802149604185e-15
0.9600000000000001	5.253066275702303e-15
0.9605000000000001	5.003709271570121e-15
0.9610000000000001	4.765848381716727e-15
0.9615	4.538949499193043e-15
0.9620000000000001	4.322503918433564e-15
0.9625000000000001	4.116027089487535e-15
0.9630000000000001	3.919057435477126e-15
0.9635	3.731155229956375e-15
0.9640000000000001	3.551901531026674e-15
0.9645000000000001	3.3808971692351097e-15
0.9650000000000001	3.217761786443456e-15
0.9655	3.0621329230085725e-15
0.9660000000000001	2.9136651507585106e-15
0.9665000000000001	2.7720292493844443e-15
0.9670000000000001	2.6369114239966776e-15
0.9675	2.508012561713957e-15
0.9680000000000001	2.385047525270166e-15
0.9685000000000001	2.267744481729793e-15
0.9690000000000001	2.1558442645052737e-15
0.9695	2.0490997669668375e-15
0.9700000000000001	1.947275366025128e-15
0.9705000000000001	1.850146374153692e-15
0.9710000000000001	1.7574985183991103e-15
0.9715	1.669127445003925e-15
0.9720000000000001	1.5848382483394968e-15
0.9725000000000001	1.5044450229150078e-15
0.9730000000000001	1.4277704372933059e-15
0.9735	1.3546453288058118e-15
0.9740000000000001	1.284908318016867e-15
0.9745000000000001	1.218405441942458e-15
0.9750000000000001	1.1549898050801448e-15
0.9755	1.0945212473563793e-15
0.9760000000000001	1.0368660281436641e-15
0.9765000000000001	9.818965255439844e-16
0.9770000000000001	9.294909501762501e-16
0.9775	8.795330727454766e-16
0.9780000000000001	8.31911964707977e-16
0.9785000000000001	7.86521751382676e-16
0.9790000000000001	7.432613768915194e-16
0.9795	7.020343803440276e-16
0.9800000000000001	6.627486827107513e-16
0.9805000000000001	6.253163838587436e-16
0.9810000000000001	5.896535692489411e-16
0.9815	5.556801258210493e-16
0.9820000000000001	5.233195666153396e-16
0.9825000000000002	4.924988637037524e-16
0.9830000000000001	4.631482890242292e-16
0.9835	4.352012627328579e-16
0.9840000000000001	4.085942087076617e-16
0.9845000000000002	3.8326641685645784e-16
0.9850000000000001	3.591599118984631e-16
0.9855	3.3621932830609366e-16
0.9860000000000001	3.143917911089959e-16
0.9865000000000002	2.936268022771871e-16
0.9870000000000001	2.738761324143939e-16
0.9875	2.5509371750597216e-16
0.9880000000000001	2.3723556047860418e-16
0.9885	2.2025963734091135e-16
0.9890000000000001	2.0412580768552805e-16
0.9895	1.8879572934422487e-16
0.99	1.7423277699766675e-16
0.9905	1.6040196455140744e-16
0.9910000000000001	1.4726987109887819e-16
0.9915	1.348045703008883e-16
0.992	1.229755630196124e-16
0.9925	1.1175371305290663e-16
0.9930000000000001	1.0111118582231533e-16
0.9935	9.102138987530317e-17
0.994	8.145892106902452e-17
0.9945	7.239950930940692e-17
0.9950000000000001	6.381996772543384e-17
0.9955	5.569814416431094e-17
0.996	4.8012874898771757e-17
0.9965	4.074394044299967e-17
0.9970000000000001	3.3872023378639416e-17
0.9975	2.737866809709835e-17
0.998	2.1246242368867635e-17
0.9985	1.5457900654870984e-17
0.9990000000000001	9.997549078901087e-18
0.9995	4.84981198408491e-18
1.	1.0585860489186181e-47

==> nonisohopping_v1_j03_a7_vm9_jm01_kp0_z4.dat <==
0.7000000000000001	4.006528837534873e-27
0.7005	3.174695516866181e-14
0.7010000000000001	6.704170162169031e-14
0.7015	1.0620319809522102e-13
0.7020000000000001	1.4957764070002994e-13
0.7025	1.9754078519929612e-13
0.7030000000000001	2.505004711149631e-13
0.7035	3.088993657217378e-13
0.7040000000000001	3.732179476606707e-13
0.7045	4.4397775173646093e-13
0.7050000000000001	5.217448984731139e-13
0.7055	6.071339342058009e-13
0.7060000000000001	7.008120099057771e-13
0.7065	8.035034295878421e-13
0.7070000000000001	9.159946020640738e-13
0.7075	1.0391394330051513e-12
0.7080000000000001	1.1738651977859327e-12
0.7085	1.3211789394515748e-12
0.7090000000000001	1.4821744403861005e-12
0.7095	1.6580398209303449e-12
0.7100000000000001	1.850065823330725e-12
0.7105	2.059654845045892e-12
0.7110000000000001	2.288330791656563e-12
0.7115	2.5377498264656587e-12
0.7120000000000001	2.809712101416428e-12
0.7125	3.1061745622597086e-12
0.7130000000000001	3.429264930058681e-12
0.7135	3.781296971210405e-12
0.7140000000000001	4.1647871793007875e-12
0.7145	4.582473004390507e-12
0.7150000000000001	5.037332778894245e-12
0.7155	5.532607504185312e-12
0.7160000000000001	6.071824678603235e-12
0.7165	6.658824365816457e-12
0.7170000000000001	7.297787722705766e-12
0.7175	7.993268228276726e-12
0.7180000000000001	8.750225879843352e-12
0.7185	9.574064650084794e-12
0.7190000000000001	1.0470673528891139e-11
0.7195	1.144647150747222e-11
0.7200000000000001	1.2508456899415925e-11
0.7205	1.3664261434614559e-11
0.7210000000000001	1.49222096077334e-11
0.7215	1.6291383813641727e-11
0.7220000000000001	1.7781695858585463e-11
0.7225	1.94039654984435e-11
0.7230000000000001	2.11700067249518e-11
0.7235	2.3092722598045824e-11
0.7240000000000001	2.5186209508437263e-11
0.7245	2.7465871850139667e-11
0.7250000000000001	2.994854818911827e-11
0.7255	3.265265013274385e-11
0.7260000000000001	3.5598315236815685e-11
0.7265	3.8807575434098933e-11
0.7270000000000001	4.230454263251868e-11
0.7275	4.611561331429577e-11
0.7280000000000001	5.026969417183289e-11
0.7285	5.479845104450731e-11
0.7290000000000001	5.973658367578645e-11
0.7295	6.51221290953811e-11
0.7300000000000001	7.099679675039367e-11
0.7305	7.740633886660739e-11
0.7310000000000001	8.440095992117526e-11
0.7315	9.203576955611998e-11
0.7320000000000001	1.0037128376460385e-10
0.7325	1.0947397974544997e-10
0.7330000000000001	1.1941691045400565e-10
0.7335	1.3028038558760556e-10
0.7340000000000001	1.4215272654205485e-10
0.7345	1.5513110377258755e-10
0.7350000000000001	1.6932246600211278e-10
0.7355	1.8484457185535186e-10
0.7360000000000001	2.0182713577693244e-10
0.7365	2.2041310153306995e-10
0.7370000000000001	2.4076005822233237e-10
0.7375	2.6304181555512926e-10
0.7380000000000001	2.874501572328824e-10
0.7385	3.141967935973755e-10
0.7390000000000001	3.435155373663858e-10
0.7395	3.7566472926380853e-10
0.7400000000000001	4.109299437404178e-10
0.7405	4.496270088185032e-10
0.7410000000000001	4.921053784439623e-10
0.7415	5.387519006636369e-10
0.7420000000000001	5.899950305475953e-10
0.7425	6.463095431389525e-10
0.7430000000000001	7.08221808948212e-10
0.7435	7.763157027381846e-10
0.7440000000000001	8.512392257158137e-10
0.7445	9.337119319218894e-10
0.7450000000000001	1.0245332617830304e-9
0.7455	1.1245918996802502e-9
0.7460000000000001	1.2348762882531058e-9
0.7465	1.356486450289271e-9
0.7470000000000001	1.490647289791543e-9
0.7475	1.6387235675582332e-9
0.7480000000000001	1.8022367738220299e-9
0.7485	1.9828841516922194e-9
0.7490000000000001	2.1825601609596518e-9
0.7495	2.4033807129630405e-9
0.7500000000000001	2.647710554523247e-9
0.7505000000000001	2.9181942333915636e-9
0.7510000000000001	3.2177911403754792e-9
0.7515000000000001	3.5498151956119253e-9
0.7520000000000001	3.917979829915977e-9
0.7525000000000001	4.326449008537836e-9
0.7530000000000001	4.77989515614979e-9
0.7535000000000001	5.283564970926259e-9
0.7540000000000001	5.843354265112366e-9
0.7545000000000001	6.465893142908529e-9
0.7550000000000001	7.158643027887799e-9
0.7555000000000001	7.930007286239585e-9
0.7560000000000001	8.789457464529688e-9
0.7565000000000001	9.747677477973931e-9
0.7570000000000001	1.0816728455301739e-8
0.7575000000000001	1.2010237378366043e-8
0.7580000000000001	1.3343613159764968e-8
0.7585000000000001	1.483429439287215e-8
0.7590000000000001	1.650203370137485e-8
0.7595000000000001	1.836922442809065e-8
0.76	2.046127635751873e-8
0.7605000000000001	2.2807048289473664e-8
0.7610000000000001	2.5439346603681187e-8
0.7615000000000001	2.8395500514923605e-8
0.762	3.1718026560264253e-8
0.7625000000000001	3.5455397038158066e-8
0.7630000000000001	3.96629296989576e-8
0.7635000000000001	4.440381904584421e-8
0.764	4.9750333239177576e-8
0.7645000000000001	5.5785204920054875e-8
0.7650000000000001	6.260324941905844e-8
0.7655000000000001	7.031324996177024e-8
0.766	7.904015682788912e-8
0.7665000000000001	8.892765621442242e-8
0.7670000000000001	1.0014117509883102e-7
0.7675000000000001	1.1287140106601859e-7
0.768	1.2733841130785043e-7
0.7685000000000001	1.4379652338290706e-7
0.7690000000000001	1.6254000252297278e-7
0.7695000000000001	1.8390978713623612e-7
0.77	2.0830142672887152e-7
0.7705000000000001	2.3617446603872212e-7
0.7710000000000001	2.6806355735034613e-7
0.7715000000000001	3.045916417338621e-7
0.772	3.464856118070992e-7
0.7725000000000001	3.9459495666956427e-7
0.773	4.4991399779291e-7
0.7735000000000001	5.136084577701244e-7
0.774	5.870472680912356e-7
0.7745000000000001	6.718407253208649e-7
0.775	7.698863570748314e-7
0.7755000000000001	8.834241725843044e-7
0.776	1.0151033633947926e-6
0.7765000000000001	1.1680630083469372e-6
0.777	1.3460299496854828e-6
0.7775000000000001	1.5534377777683446e-6
0.778	1.7955718340904787e-6
0.7785000000000001	2.0787463728766767e-6
0.779	2.4105215840926544e-6
0.7795000000000001	2.7999701717887403e-6
0.78	3.2580057276997484e-6
0.7805000000000001	3.797788407656253e-6
0.781	4.435227628149593e-6
0.7815000000000001	5.189606945547734e-6
0.782	6.084363352547306e-6
0.7825000000000001	7.148062451080668e-6
0.783	8.415623047076676e-6
0.7835000000000001	9.929860621862755e-6
0.784	0.000011743440179010504
0.7845000000000001	0.000013921356943125298
0.785	0.000016544100781214265
0.7855000000000001	0.000019711710476380173
0.786	0.00002354899192933543
0.7865000000000001	0.00002821226678510948
0.787	0.0000338981445108545
0.7875000000000001	0.00004085498535345609
0.788	0.00004939796372530863
0.7885000000000001	0.000059928980250590856
0.789	0.0000729631482747261
0.7895000000000001	0.00008916425979226262
0.79	0.00010939261031564909
0.7905000000000001	0.000134769974163116
0.791	0.00016676858830390483
0.7915000000000001	0.00020733406104467226
0.792	0.0002590567003222768
0.7925000000000001	0.0003254126974630295
0.793	0.00041110726789362446
0.7935000000000001	0.0005225684787047984
0.794	0.0006686668275917777
0.7945000000000001	0.000861778058494162
0.795	0.001119376303396326
0.7955000000000001	0.0014664611590687175
0.796	0.0019393216729310567
0.7965000000000001	0.002591489560831633
0.797	0.0035033623001046446
0.7975000000000001	0.004798139397057299
0.798	0.00666893410502642
0.7985000000000001	0.00942630157886667
0.799	0.013584375970894989
0.7995000000000001	0.02002277981214121
0.8	0.030303030285807313
0.8005000000000001	0.04731118541150743
0.801	0.0766032761974549
0.8015000000000001	0.12921721215703272
0.802	0.22688876378396625
0.8025000000000001	0.4060861244912902
0.803	0.6872454430181709
0.8035000000000001	0.9493751418519871
0.804	0.9829728774708723
0.8045000000000001	0.8487388252510395
0.805	0.7035362396207149
0.8055000000000001	0.5977582396568583
0.806	0.5294360677893584
0.8065000000000001	0.48864227203247806
0.807	0.46767378743098303
0.8075000000000001	0.4616576714834183
0.808	0.46771089536485894
0.8085000000000001	0.4841957627754459
0.809	0.5102004991989849
0.8095000000000001	0.5451593829676158
0.81	0.5885292621013438
0.8105000000000001	0.6394732751721345
0.811	0.6965454189406417
0.8115000000000001	0.7574247250245959
0.812	0.8188079938517698
0.8125000000000001	0.8765997517442211
0.8130000000000001	0.9264795766466831
0.8135000000000001	0.9647539102722008
0.8140000000000001	0.9891928046297251
0.8145000000000001	0.9994855402850127
0.8150000000000001	0.9971238171179139
0.8155000000000001	0.9848213564201498
0.8160000000000001	0.9657728529914523
0.8165000000000001	0.9430347589775909
0.8170000000000001	0.9191587064968889
0.8175000000000001	0.8960645642958787
0.8180000000000001	0.8750720010631008
0.8185000000000001	0.8570066378282797
0.8190000000000001	0.8423228000454918
0.8195000000000001	0.8312127365526584
0.8200000000000001	0.8236915613320293
0.8205	0.8196576189231224
0.8210000000000001	0.8189323070817409
0.8215000000000001	0.8212844278352188
0.8220000000000001	0.826443750581791
0.8225	0.8341076588856081
0.8230000000000001	0.8439439543605196
0.8235000000000001	0.8555922396879124
0.8240000000000001	0.868665786729793
0.8245	0.8827553464254646
0.8250000000000001	0.8974358974358992
0.8255000000000001	0.9122768039466298
0.8260000000000001	0.9268552451190829
0.8265	0.9407721289366934
0.8270000000000001	0.9536691035225854
0.8275000000000001	0.9652448529765625
0.8280000000000001	0.9752687292689924
0.8285	0.983589991802274
0.8290000000000001	0.9901414814994166
0.8295000000000001	0.9949373357601318
0.8300000000000001	0.9980651821849006
0.8305	0.999673952399521
0.8310000000000001	0.9999588990103665
0.8315000000000001	0.9991455256091556
0.8320000000000001	0.9974739817255454
0.8325	0.9951851200291589
0.8330000000000001	0.9925089718657863
0.8335000000000001	0.9896559677203828
0.8340000000000001	0.986810878283313
0.8345	0.9841292099920137
0.8350000000000001	0.9817356565979761
0.8355000000000001	0.9797241667503027
0.8360000000000001	0.9781592099730476
0.8365	0.9770778829567517
0.8370000000000001	0.9764925726339634
0.8375000000000001	0.9763939662170841
0.8380000000000001	0.9767542614876246
0.8385	0.9775304783607017
0.8390000000000001	0.9786678039785234
0.8395000000000001	0.9801029196517772
0.8400000000000001	0.98176726176376
0.8405	0.9835901640597184
0.8410000000000001	0.9855018197215962
0.8415000000000001	0.9874359923774042
0.8420000000000001	0.9893323993544504
0.8425	0.9911386908512522
0.8430000000000001	0.9928119569059838
0.8435000000000001	0.9943197103560142
0.8440000000000001	0.9956403173276882
0.8445	0.9967628749248967
0.8450000000000001	0.9976865656991617
0.8455	0.9984195469450713
0.8460000000000001	0.9989774569410513
0.8465	0.99938163776807
0.8470000000000001	0.9996571841393546
0.8475	0.9998309297003659
0.8480000000000001	0.9999294773897466
0.8485	0.9999773702156398
0.8490000000000001	0.9999954850098759
0.8495	0.9999997161209494
0.8500000000000001	1.
0.8505	0.9999997161209494
0.8510000000000001	0.9999954850098759
0.8515	0.9999773702156398
0.8520000000000001	0.9999294773897464
0.8525	0.9998309297003659
0.8530000000000001	0.9996571841393539
0.8535	0.9993816377680704
0.8540000000000001	0.9989774569410513
0.8545	0.9984195469450728
0.8550000000000001	0.9976865656991613
0.8555	0.9967628749248962
0.8560000000000001	0.995640317327686
0.8565	0.9943197103560137
0.8570000000000001	0.9928119569059811
0.8575	0.9911386908512526
0.8580000000000001	0.9893323993544497
0.8585	0.9874359923774046
0.8590000000000001	0.9855018197215958
0.8595	0.9835901640597187
0.8600000000000001	0.9817672617637617
0.8605	0.980102919651777
0.8610000000000001	0.9786678039785212
0.8615	0.9775304783607008
0.8620000000000001	0.9767542614876257
0.8625	0.9763939662170852
0.8630000000000001	0.9764925726339629
0.8635	0.9770778829567517
0.8640000000000001	0.9781592099730483
0.8645	0.9797241667503039
0.8650000000000001	0.9817356565979781
0.8655	0.9841292099920141
0.8660000000000001	0.9868108782833137
0.8665	0.9896559677203837
0.8670000000000001	0.9925089718657872
0.8675	0.9951851200291594
0.8680000000000001	0.9974739817255467
0.8685	0.9991455256091556
0.8690000000000001	0.999958899010366
0.8695	0.999673952399519
0.8700000000000001	0.9980651821849001
0.8705	0.9949373357601304
0.8710000000000001	0.9901414814994157
0.8715	0.9835899918022756
0.8720000000000001	0.975268729268992
0.8725	0.9652448529765594
0.8730000000000001	0.9536691035225807
0.8735	0.9407721289366918
0.8740000000000001	0.9268552451190786
0.8745	0.9122768039466256
0.8750000000000001	0.8974358974358952
0.8755000000000001	0.8827553464254637
0.8760000000000001	0.8686657867297889
0.8765000000000001	0.8555922396879093
0.877	0.8439439543605199
0.8775000000000001	0.8341076588856078
0.8780000000000001	0.8264437505817895
0.8785000000000001	0.8212844278352182
0.879	0.8189323070817413
0.8795000000000001	0.8196576189231228
0.8800000000000001	0.8236915613320315
0.8805000000000001	0.8312127365526597
0.881	0.8423228000454942
0.8815000000000001	0.8570066378282842
0.8820000000000001	0.8750720010631056
0.8825000000000001	0.8960645642958841
0.883	0.9191587064968897
0.8835000000000001	0.9430347589775965
0.8840000000000001	0.9657728529914582
0.8845000000000001	0.9848213564201546
0.885	0.9971238171179156
0.8855000000000001	0.9994855402850118
0.8860000000000001	0.9891928046297209
0.8865000000000001	0.9647539102721925
0.887	0.9264795766466807
0.8875000000000001	0.8765997517442059
0.8880000000000001	0.8188079938517554
0.8885000000000001	0.7574247250245795
0.889	0.6965454189406409
0.8895000000000001	0.6394732751721206
0.8900000000000001	0.5885292621013313
0.8905000000000001	0.5451593829676057
0.891	0.5102004991989837
0.8915000000000001	0.48419576277544146
0.8920000000000001	0.46771089536485605
0.8925000000000001	0.4616576714834183
0.893	0.4676737874309841
0.8935000000000001	0.4886422720324855
0.8940000000000001	0.5294360677893729
0.8945000000000001	0.5977582396568797
0.895	0.7035362396207206
0.8955000000000001	0.8487388252510794
0.8960000000000001	0.9829728774708941
0.8965000000000001	0.9493751418519423
0.897	0.6872454430181565
0.8975000000000001	0.406086124491227
0.8980000000000001	0.22688876378393197
0.8985000000000001	0.12921721215701415
0.899	0.07660327619745311
0.8995000000000001	0.04731118541150166
0.9000000000000001	0.030303030286185112
0.9005000000000001	0.0200227798121391
0.901	0.013584375970894761
0.9015000000000001	0.009426301578865759
0.9020000000000001	0.006668934105025828
0.9025000000000001	0.004798139397056893
0.903	0.0035033623001045977
0.9035000000000001	0.002591489560831427
0.9040000000000001	0.001939321672930911
0.9045000000000001	0.0014664611590686138
0.905	0.0011193763033963138
0.9055000000000001	0.000861778058494102
0.9060000000000001	0.000668666827591733
0.9065000000000001	0.0005225684787047646
0.907	0.0004111072678936199
0.9075000000000001	0.0003254126974630098
0.9080000000000001	0.00025905670032226114
0.9085000000000001	0.0002073340610446604
0.909	0.00016676858830390345
0.9095000000000001	0.00013476997416310852
0.91	0.00010939261031564846
0.9105000000000001	0.00008916425979225794
0.911	0.00007296314827472549
0.9115000000000001	0.000059928980250587725
0.912	0.0000493979637253081
0.9125000000000001	0.00004085498535345397
0.913	0.00003389814451085431
0.9135000000000001	0.00002821226678510807
0.914	0.00002354899192933533
0.9145000000000001	0.000019711710476379306
0.915	0.000016544100781214187
0.9155000000000001	0.00001392135694312463
0.916	0.00001174344017901045
0.9165000000000001	9.929860621862318e-6
0.917	8.41562304707662e-6
0.9175000000000001	7.148062451080372e-6
0.918	6.0843633525472745e-6
0.9185000000000001	5.189606945547529e-6
0.919	4.435227628149567e-6
0.9195000000000001	3.797788407656096e-6
0.92	3.258005727699722e-6
0.9205000000000001	2.799970171788636e-6
0.921	2.4105215840926366e-6
0.9215000000000001	2.0787463728765937e-6
0.922	1.7955718340904747e-6
0.9225000000000001	1.5534377777682902e-6
0.923	1.3460299496854735e-6
0.9235000000000001	1.1680630083468968e-6
0.924	1.0151033633947862e-6
0.9245000000000001	8.834241725842718e-7
0.925	7.698863570748277e-7
0.9255000000000001	6.718407253208399e-7
0.926	5.870472680912337e-7
0.9265000000000001	5.136084577701053e-7
0.927	4.4991399779290747e-7
0.9275000000000001	3.945949566695512e-7
0.928	3.464856118070967e-7
0.9285000000000001	3.0459164173385174e-7
0.929	2.6806355735033666e-7
0.9295000000000001	2.3617446603871394e-7
0.93	2.0830142672887004e-7
0.9305000000000001	1.839097871362299e-7
0.931	1.6254000252296765e-7
0.9315000000000001	1.437965233829025e-7
0.932	1.2733841130785006e-7
0.9325000000000001	1.1287140106601499e-7
0.933	1.0014117509882796e-7
0.9335000000000001	8.892765621441956e-8
0.934	7.904015682788862e-8
0.9345000000000001	7.0313249961768e-8
0.935	6.260324941905647e-8
0.9355000000000001	5.57852049200531e-8
0.936	4.975033323917742e-8
0.9365000000000001	4.440381904584294e-8
0.937	3.966292969895634e-8
0.9375000000000001	3.545539703815708e-8
0.9380000000000001	3.171802656026414e-8
0.9385000000000001	2.83955005149227e-8
0.9390000000000001	2.5439346603680456e-8
0.9395000000000001	2.2807048289473016e-8
0.9400000000000001	2.04612763575186e-8
0.9405000000000001	1.8369224428090117e-8
0.9410000000000001	1.650203370137438e-8
0.9415	1.4834294392872043e-8
0.9420000000000001	1.3343613159764636e-8
0.9425000000000001	1.2010237378365684e-8
0.9430000000000001	1.081672845530147e-8
0.9435	9.747677477973896e-9
0.9440000000000001	8.789457464529429e-9
0.9445000000000001	7.930007286239362e-9
0.9450000000000001	7.15864302788762e-9
0.9455	6.465893142908503e-9
0.9460000000000001	5.843354265112238e-9
0.9465000000000001	5.2835649709261225e-9
0.9470000000000001	4.779895156149683e-9
0.9475	4.3264490085378185e-9
0.9480000000000001	3.917979829915877e-9
0.9485000000000001	3.5498151956118335e-9
0.9490000000000001	3.2177911403753944e-9
0.9495	2.9181942333915524e-9
0.9500000000000001	2.6477105545231786e-9
0.9505000000000001	2.4033807129629784e-9
0.9510000000000001	2.1825601609595844e-9
0.9515	1.9828841516922123e-9
0.9520000000000001	1.802236773821981e-9
0.9525000000000001	1.6387235675581881e-9
0.9530000000000001	1.490647289791502e-9
0.9535	1.3564864502892653e-9
0.9540000000000001	1.2348762882530731e-9
0.9545000000000001	1.1245918996802239e-9
0.9550000000000001	1.0245332617830058e-9
0.9555	9.337119319218861e-10
0.9560000000000001	8.512392257157944e-10
0.9565000000000001	7.763157027381638e-10
0.9570000000000001	7.082218089481958e-10
0.9575	6.463095431389503e-10
0.9580000000000001	5.89995030547579e-10
0.9585000000000001	5.387519006636239e-10
0.9590000000000001	4.921053784439525e-10
0.9595	4.4962700881850107e-10
0.9600000000000001	4.1092994374040815e-10
0.9605000000000001	3.756647292637981e-10
0.9610000000000001	3.435155373663787e-10
0.9615	3.141967935973741e-10
0.9620000000000001	2.8745015723287536e-10
0.9625000000000001	2.630418155551239e-10
0.9630000000000001	2.407600582223265e-10
0.9635	2.2041310153306964e-10
0.9640000000000001	2.0182713577692763e-10
0.9645000000000001	1.8484457185534744e-10
0.9650000000000001	1.6932246600210924e-10
0.9655	1.5513110377258675e-10
0.9660000000000001	1.4215272654205177e-10
0.9665000000000001	1.3028038558760243e-10
0.9670000000000001	1.1941691045400268e-10
0.9675	1.0947397974544943e-10
0.9680000000000001	1.0037128376460141e-10
0.9685000000000001	9.203576955611776e-11
0.9690000000000001	8.440095992117346e-11
0.9695	7.7406338866607e-11
0.9700000000000001	7.099679675039191e-11
0.9705000000000001	6.512212909537942e-11
0.9710000000000001	5.973658367578513e-11
0.9715	5.479845104450706e-11
0.9720000000000001	5.0269694171831756e-11
0.9725000000000001	4.6115613314294704e-11
0.9730000000000001	4.230454263251771e-11
0.9735	3.88075754340989e-11
0.9740000000000001	3.5598315236814896e-11
0.9745000000000001	3.265265013274312e-11
0.9750000000000001	2.9948548189117605e-11
0.9755	2.7465871850139545e-11
0.9760000000000001	2.518620950843666e-11
0.9765000000000001	2.3092722598045233e-11
0.9770000000000001	2.1170006724951248e-11
0.9775	1.9403965498443418e-11
0.9780000000000001	1.7781695858585024e-11
0.9785000000000001	1.6291383813641333e-11
0.9790000000000001	1.4922209607733038e-11
0.9795	1.3664261434614474e-11
0.9800000000000001	1.2508456899415613e-11
0.9805000000000001	1.1446471507471882e-11
0.9810000000000001	1.0470673528890866e-11
0.9815	9.574064650084721e-12
0.9820000000000001	8.750225879843122e-12
0.9825000000000002	7.993268228276527e-12
0.9830000000000001	7.297787722705579e-12
0.9835	6.658824365816413e-12
0.9840000000000001	6.0718246786030765e-12
0.9845000000000002	5.532607504185156e-12
0.9850000000000001	5.0373327788941194e-12
0.9855	4.58247300439048e-12
0.9860000000000001	4.164787179300688e-12
0.9865000000000002	3.781296971210296e-12
0.9870000000000001	3.429264930058582e-12
0.9875	3.1061745622596843e-12
0.9880000000000001	2.8097121014163466e-12
0.9885	2.537749826465637e-12
0.9890000000000001	2.2883307916565004e-12
0.9895	2.059654845045872e-12
0.99	1.85006582333071e-12
0.9905	1.6580398209303257e-12
0.9910000000000001	1.4821744403860492e-12
0.9915	1.3211789394515638e-12
0.992	1.1738651977859257e-12
0.9925	1.0391394330051412e-12
0.9930000000000001	9.159946020640419e-13
0.9935	8.03503429587832e-13
0.994	7.008120099057681e-13
0.9945	6.071339342057928e-13
0.9950000000000001	5.217448984730916e-13
0.9955	4.4397775173645467e-13
0.996	3.7321794766066464e-13
0.9965	3.0889936572173067e-13
0.9970000000000001	2.505004711149443e-13
0.9975	1.975407851992927e-13
0.998	1.495776407000255e-13
0.9985	1.0620319809521725e-13
0.9990000000000001	6.704170162167807e-14
0.9995	3.174695516865746e-14
1.	6.765342058905803e-44

==> pics/lower_mott_band.dat <==
-0.19999999999999998	0.
-0.1999	0.000016849093571550086
-0.19979999999999998	0.00003454384993492623
-0.1997	0.00005312095877265158
-0.19959999999999997	0.00007261873104983147
-0.19949999999999998	0.00009307717539794959
-0.1994	0.00011453807839227742
-0.19929999999999998	0.00013704508893808473
-0.1992	0.0001606438069937976
-0.19909999999999997	0.00018538187687291768
-0.19899999999999998	0.00021130908538103687
-0.1989	0.00023847746505999734
-0.19879999999999998	0.0002669414028274313
-0.1987	0.0002967577543177615
-0.19859999999999997	0.0003279859642496304
-0.19849999999999998	0.00036068819316411633
-0.1984	0.0003949294509001714
-0.19829999999999998	0.0004307777371957805
-0.1982	0.0004683041898278977
-0.19809999999999997	0.0005075832407300176
-0.19799999999999998	0.000548692780553513
-0.1979	0.0005917143321687757
-0.19779999999999998	0.0006367332336330442
-0.1977	0.0006838388311856095
-0.19759999999999997	0.0007331246828669039
-0.19749999999999998	0.0007846887733959144
-0.1974	0.0008386337409814098
-0.19729999999999998	0.0008950671167860705
-0.1972	0.0009541015778088849
-0.19709999999999997	0.0010158552140015823
-0.19699999999999998	0.0010804518104873316
-0.1969	0.001148021145807706
-0.19679999999999997	0.0012186993071841483
-0.19669999999999999	0.0012926290238451747
-0.1966	0.0013699600195414704
-0.19649999999999998	0.0014508493854434427
-0.1964	0.0015354619746975194
-0.19629999999999997	0.0016239708200017765
-0.19619999999999999	0.0017165575756527753
-0.1961	0.0018134129856139146
-0.19599999999999998	0.0019147373792592901
-0.1959	0.002020741196560044
-0.19579999999999997	0.002131645544599548
-0.19569999999999999	0.0022476827874318437
-0.1956	0.002369097171436449
-0.19549999999999998	0.002496145488468029
-0.1954	0.0026290977792586805
-0.19529999999999997	0.002768238079698064
-0.19519999999999998	0.0029138652127974046
-0.1951	0.0030662936293372658
-0.19499999999999998	0.0032258543004042416
-0.1949	0.003392895665244283
-0.19479999999999997	0.0035677846380967305
-0.19469999999999998	0.0037509076779242852
-0.1946	0.0039426719252273765
-0.19449999999999998	0.004143506410417599
-0.1944	0.004353863338534579
-0.19429999999999997	0.004574219455420299
-0.19419999999999998	0.004805077500813503
-0.1941	0.005046967754205448
-0.19399999999999998	0.005300449679691673
-0.1939	0.005566113676482859
-0.19379999999999997	0.00584458294218596
-0.19369999999999998	0.0061365154564461425
-0.1936	0.006442606093048063
-0.19349999999999998	0.006763588869109611
-0.1934	0.007100239340569709
-0.19329999999999997	0.007453377153772143
-0.19319999999999998	0.007823868763569343
-0.1931	0.008212630329037894
-0.19299999999999998	0.008620630798580609
-0.1929	0.009048895196910487
-0.19279999999999997	0.009498508127161012
-0.19269999999999998	0.009970617502124095
-0.1926	0.0104664385194221
-0.19249999999999998	0.010987257896206257
-0.1924	0.011534438379794683
-0.19229999999999997	0.012109423551465824
-0.19219999999999998	0.012713742941415945
-0.1921	0.013349017473662994
-0.19199999999999998	0.014016965260386744
-0.1919	0.014719407765861316
-0.19179999999999997	0.01545827636069129
-0.19169999999999998	0.016235619287487523
-0.1916	0.017053609059401884
-0.19149999999999998	0.017914550312976698
-0.1914	0.01882088813656946
-0.19129999999999997	0.01977521689504544
-0.19119999999999998	0.02078028957047543
-0.1911	0.021839027637087997
-0.19099999999999998	0.022954531486634594
-0.1909	0.024130091417438205
-0.19079999999999997	0.025369199196660967
-0.19069999999999998	0.026675560200404725
-0.1906	0.028053106130129797
-0.19049999999999997	0.029506008296082055
-0.19039999999999999	0.031038691448869612
-0.19029999999999997	0.032655848128548735
-0.19019999999999998	0.034362453486229294
-0.1901	0.03616378051590257
-0.18999999999999997	0.0380654156133423
-0.18989999999999999	0.04007327435403386
-0.18979999999999997	0.04219361735250929
-0.18969999999999998	0.04443306603044383
-0.1896	0.04679861807973967
-0.18949999999999997	0.049297662358590476
-0.18939999999999999	0.051937992902442325
-0.18929999999999997	0.054727821666740284
-0.18919999999999998	0.05767578954351976
-0.1891	0.060790975108195984
-0.18899999999999997	0.06408290045550326
-0.18889999999999998	0.06756153337356641
-0.1888	0.07123728498209321
-0.18869999999999998	0.07512100182421438
-0.1886	0.07922395125211473
-0.18849999999999997	0.0835577987849262
-0.18839999999999998	0.08813457594546685
-0.1883	0.09296663690322665
-0.18819999999999998	0.09806660206927702
-0.1881	0.1034472866110382
-0.18799999999999997	0.10912161169011238
-0.18789999999999998	0.11510249608663299
-0.1878	0.12140272577417334
-0.18769999999999998	0.1280347989691842
-0.1876	0.13501074422200596
-0.18749999999999997	0.14234190927018966
-0.18739999999999998	0.15003871867145638
-0.1873	0.1581103987091502
-0.18719999999999998	0.16656466875538364
-0.1871	0.17540739922553542
-0.18699999999999997	0.18464223749801537
-0.18689999999999998	0.19427020473473053
-0.1868	0.2042892684366743
-0.18669999999999998	0.21469389780265036
-0.1866	0.22547461149620612
-0.18649999999999997	0.23661753019975723
-0.18639999999999998	0.24810394923316134
-0.1863	0.25990994937502887
-0.18619999999999998	0.272006066630862
-0.1861	0.284357043775111
-0.18599999999999997	0.29692168774429295
-0.18589999999999998	0.30965285704400325
-0.1858	0.32249760193251426
-0.18569999999999998	0.33539747698370914
-0.1856	0.3482890405382507
-0.18549999999999997	0.36110454849473816
-0.18539999999999998	0.3737728410367688
-0.1853	0.3862204106225969
-0.18519999999999998	0.39837262849448624
-0.1851	0.41015509590805166
-0.18499999999999997	0.42149507618935395
-0.18489999999999998	0.432322955591777
-0.1848	0.4425736756609736
-0.18469999999999998	0.4521880781359199
-0.1846	0.4611141057129146
-0.1845	0.46930780828103336
-0.18439999999999998	0.4767341140897548
-0.1843	0.4833673379400593
-0.18419999999999997	0.48919141281756573
-0.18409999999999999	0.4941998461772991
-0.184	0.4983954161075241
-0.18389999999999998	0.501789634757377
-0.1838	0.5044020158825905
-0.18369999999999997	0.5062591896546057
-0.18359999999999999	0.5073939108517335
-0.1835	0.5078440063907196
-0.18339999999999998	0.5076513053046865
-0.1833	0.5068605893379817
-0.18319999999999997	0.5055185959958152
-0.18309999999999998	0.5036730988341661
-0.183	0.501372082609258
-0.18289999999999998	0.49866302411506047
-0.1828	0.49559228347861034
-0.18269999999999997	0.4922046055752666
-0.18259999999999998	0.4885427271699131
-0.1825	0.48464708238474624
-0.18239999999999998	0.48055559706786677
-0.1823	0.4763035614681846
-0.18219999999999997	0.4719235701676723
-0.18209999999999998	0.46744551832807596
-0.182	0.4628966438319078
-0.18189999999999998	0.4583016057045289
-0.1818	0.45368259018612694
-0.18169999999999997	0.4490594368869689
-0.18159999999999998	0.4444497785401886
-0.1815	0.43986918891029986
-0.18139999999999998	0.43533133439036836
-0.1813	0.4308481257043237
-0.18119999999999997	0.4264298669128938
-0.18109999999999998	0.42208539959934877
-0.181	0.41782224068715645
-0.18089999999999998	0.41364671282221893
-0.1808	0.40956406664633055
-0.18069999999999997	0.4055785946050592
-0.18059999999999998	0.40169373618370285
-0.1805	0.39791217465621337
-0.18039999999999998	0.394235925577575
-0.1803	0.39066641735355156
-0.18019999999999997	0.38720456429392464
-0.18009999999999998	0.38385083260101527
-0.18	0.3806052997701672
-0.17989999999999998	0.377467707888158
-0.1798	0.3744375113121301
-0.17969999999999997	0.37151391919973015
-0.17959999999999998	0.3686959333424226
-0.1795	0.36598238173113434
-0.17939999999999998	0.3633719482576175
-0.1793	0.3608631989277362
-0.17919999999999997	0.3584546049352031
-0.17909999999999998	0.3561445629166442
-0.179	0.35393141268216244
-0.17889999999999998	0.351813452689742
-0.1788	0.3497889535074258
-0.17869999999999997	0.3478561694843603
-0.17859999999999998	0.34601334883033624
-0.1785	0.34425874228379566
-0.17839999999999998	0.3425906105299989
-0.1783	0.3410072305144867
-0.17819999999999997	0.339506900781732
-0.17809999999999998	0.33808794595508973
-0.178	0.3367487204616455
-0.17789999999999997	0.3354876115943172
-0.17779999999999999	0.33430304199330463
-0.17769999999999997	0.3331934716199445
-0.17759999999999998	0.3321573992877057
-0.1775	0.33119336380775344
-0.17739999999999997	0.3302999447999632
-0.17729999999999999	0.3294757632143067
-0.17719999999999997	0.3287194816023456
-0.17709999999999998	0.32802980417385463
-0.177	0.3274054766694732
-0.17689999999999997	0.32684528607652874
-0.17679999999999998	0.3263480602119493
-0.17669999999999997	0.3259126671931762
-0.17659999999999998	0.325538014815498
-0.1765	0.32522304985185435
-0.17639999999999997	0.3249667572891279
-0.17629999999999998	0.32476815951320803
-0.17619999999999997	0.3246263154534206
-0.17609999999999998	0.32454031969560343
-0.176	0.3245093015718012
-0.17589999999999997	0.32453242423346906
-0.17579999999999998	0.3246088837141547
-0.17569999999999997	0.3247379079866891
-0.17559999999999998	0.32491875601927506
-0.1755	0.32515071683409136
-0.17539999999999997	0.3254331085715503
-0.17529999999999998	0.3257652775627876
-0.17519999999999997	0.32614659741250474
-0.17509999999999998	0.3265764680939637
-0.175	0.3270543150575012
-0.17489999999999997	0.3275795883537353
-0.17479999999999998	0.32815176177228017
-0.1747	0.328770331996647
-0.17459999999999998	0.3294348177757574
-0.1745	0.3301447591123511
-0.17439999999999997	0.33089971646844607
-0.17429999999999998	0.3316992699878224
-0.1742	0.3325430187354935
-0.17409999999999998	0.33343057995392983
-0.174	0.3343615883358317
-0.17389999999999997	0.3353356953130812
-0.17379999999999998	0.33635256836155836
-0.1737	0.3374118903213589
-0.17359999999999998	0.33851335873200533
-0.1735	0.3396566851821612
-0.17339999999999997	0.3408415946733513
-0.17329999999999998	0.34206782499719474
-0.1732	0.34333512612562583
-0.17309999999999998	0.344643259613579
-0.173	0.34599199801360025
-0.17289999999999997	0.34738112430188023
-0.17279999999999998	0.34881043131521117
-0.1727	0.350279721198247
-0.17259999999999998	0.3517888048607254
-0.1725	0.35333750144401255
-0.17239999999999997	0.3549256377965621
-0.17229999999999998	0.35655304795780435
-0.1722	0.3582195726500032
-0.17209999999999998	0.3599250587776426
-0.172	0.3616693589339373
-0.1719	0.36345233091402296
-0.17179999999999998	0.3652738372344837
-0.1717	0.36713374465881776
-0.17159999999999997	0.3690319237284935
-0.17149999999999999	0.37096824829929054
-0.1714	0.37294259508256716
-0.17129999999999998	0.37495484319120936
-0.1712	0.3770048736899649
-0.17109999999999997	0.3790925691499236
-0.17099999999999999	0.3812178132069066
-0.1709	0.3833804901235581
-0.17079999999999998	0.3855804843549604
-0.1707	0.38781768011759826
-0.17059999999999997	0.3900919609615369
-0.17049999999999998	0.3924032093456731
-0.1704	0.3947513062160036
-0.17029999999999998	0.39713613058676267
-0.1702	0.3995575591244498
-0.17009999999999997	0.40201546573465724
-0.16999999999999998	0.4045097211517149
-0.1699	0.40704019253115387
-0.16979999999999998	0.4096067430450258
-0.1697	0.41220923148012995
-0.16959999999999997	0.4148475118392285
-0.16949999999999998	0.41752143294535404
-0.1694	0.4202308380493439
-0.16929999999999998	0.42297556444070783
-0.1692	0.4257554430620355
-0.16909999999999997	0.428570298127144
-0.16899999999999998	0.4314199467431237
-0.1689	0.4343041985365685
-0.16879999999999998	0.43722285528422683
-0.1687	0.44017571054834714
-0.16859999999999997	0.44316254931704135
-0.16849999999999998	0.4461831476499372
-0.1684	0.4492372723295097
-0.16829999999999998	0.4523246805184514
-0.1682	0.4554451194233896
-0.16809999999999997	0.45859832596546013
-0.16799999999999998	0.46178402645806066
-0.1679	0.46500193629227404
-0.16779999999999998	0.46825175963038085
-0.1677	0.4715331891079623
-0.16759999999999997	0.4748459055450367
-0.16749999999999998	0.47818957766677156
-0.1674	0.48156386183423383
-0.16729999999999998	0.4849684017857551
-0.1672	0.48840282838939875
-0.16709999999999997	0.4918667594070993
-0.16699999999999998	0.49535979927102997
-0.1669	0.49888153887272996
-0.16679999999999998	0.5024315553655947
-0.1667	0.5060094119812667
-0.16659999999999997	0.5096146578605147
-0.16649999999999998	0.513246827899164
-0.1664	0.5169054426096904
-0.16629999999999998	0.5205900079989467
-0.1662	0.5243000154627077
-0.16609999999999997	0.5280349416975102
-0.16599999999999998	0.531794248630354
-0.1659	0.5355773833668152
-0.16579999999999998	0.5393837781580786
-0.1657	0.5432128503873926
-0.16559999999999997	0.5470640025764821
-0.16549999999999998	0.5509366224123164
-0.1654	0.5548300827947544
-0.16529999999999997	0.5587437419054353
-0.16519999999999999	0.5626769432983451
-0.16509999999999997	0.5666290160124225
-0.16499999999999998	0.5705992747065362
-0.1649	0.5745870198171379
-0.16479999999999997	0.5785915377388527
-0.16469999999999999	0.5826121010282659
-0.16459999999999997	0.586647968631055
-0.16449999999999998	0.5906983861326591
-0.1644	0.5947625860325457
-0.16429999999999997	0.5988397880421764
-0.16419999999999998	0.6029291994066376
-0.16409999999999997	0.6070300152499569
-0.16399999999999998	0.6111414189439378
-0.1639	0.6152625825004437
-0.16379999999999997	0.6193926669868904
-0.16369999999999998	0.6235308229647085
-0.16359999999999997	0.6276761909504774
-0.16349999999999998	0.6318279018993446
-0.1634	0.635985077710346
-0.16329999999999997	0.6401468317531116
-0.16319999999999998	0.6443122694154374
-0.16309999999999997	0.6484804886711455
-0.16299999999999998	0.6526505806675297
-0.1629	0.656821630331762
-0.16279999999999997	0.6609927169953911
-0.16269999999999998	0.6651629150362051
-0.16259999999999997	0.6693312945365442
-0.16249999999999998	0.6734969219570909
-0.1624	0.6776588608252732
-0.16229999999999997	0.6818161724371201
-0.16219999999999998	0.6859679165715813
-0.16209999999999997	0.6901131522161625
-0.16199999999999998	0.6942509383027087
-0.1619	0.6983803344521265
-0.16179999999999997	0.7025004017268118
-0.16169999999999998	0.7066102033895147
-0.16159999999999997	0.7107088056673109
-0.16149999999999998	0.7147952785193702
-0.1614	0.7188686964071579
-0.16129999999999997	0.722928139065685
-0.16119999999999998	0.7269726922743985
-0.16109999999999997	0.7310014486263787
-0.16099999999999998	0.7350135082943209
-0.1609	0.7390079797919916
-0.1608	0.7429839807296604
-0.16069999999999998	0.7469406385621616
-0.16059999999999997	0.7508770913281317
-0.16049999999999998	0.7547924883790794
-0.1604	0.7586859910968893
-0.1603	0.7625567735984359
-0.16019999999999998	0.7664040234259426
-0.16009999999999996	0.770226942221861
-0.15999999999999998	0.7740247463869631
-0.1599	0.777796667720449
-0.1598	0.7815419540408852
-0.15969999999999998	0.7852598697868581
-0.15959999999999996	0.7889496965962631
-0.15949999999999998	0.7926107338631676
-0.1594	0.7962422992713315
-0.1593	0.79984372930342
-0.15919999999999998	0.8034143797250908
-0.1591	0.8069536260431296
-0.15899999999999997	0.8104608639369695
-0.15889999999999999	0.8139355096628492
-0.1588	0.8173770004301246
-0.15869999999999998	0.8207847947491068
-0.1586	0.8241583727500905
-0.15849999999999997	0.8274972364730844
-0.15839999999999999	0.830800910128037
-0.1583	0.8340689403252666
-0.15819999999999998	0.8373008962759639
-0.1581	0.8404963699626578
-0.15799999999999997	0.8436549762796818
-0.15789999999999998	0.8467763531435974
-0.1578	0.8498601615738361
-0.15769999999999998	0.8529060857436067
-0.1576	0.8559138330014552
-0.15749999999999997	0.858883133863709
-0.15739999999999998	0.8618137419782433
-0.1573	0.8647054340600079
-0.15719999999999998	0.8675580097987861
-0.1571	0.8703712917398178
-0.15699999999999997	0.8731451251378075
-0.15689999999999998	0.8758793777850741
-0.1568	0.8785739398144716
-0.15669999999999998	0.8812287234778994
-0.1566	0.883843662901142
-0.15649999999999997	0.8864187138159182
-0.15639999999999998	0.8889538532699821
-0.1563	0.8914490793161683
-0.15619999999999998	0.8939044106813073
-0.1561	0.8963198864159924
-0.15599999999999997	0.8986955655261177
-0.15589999999999998	0.9010315265872206
-0.1558	0.9033278673425789
-0.15569999999999998	0.9055847042861519
-0.1556	0.9078021722312863
-0.15549999999999997	0.9099804238663293
-0.15539999999999998	0.9121196292980451
-0.1553	0.9142199755839924
-0.15519999999999998	0.9162816662547749
-0.1551	0.9183049208272651
-0.15499999999999997	0.9202899743097424
-0.15489999999999998	0.9222370766999842
-0.1548	0.9241464924772734
-0.15469999999999998	0.9260185000892862
-0.1546	0.9278533914348066
-0.15449999999999997	0.9296514713432051
-0.15439999999999998	0.9314130570515639
-0.1543	0.9331384776803441
-0.15419999999999998	0.9348280737084697
-0.1541	0.9364821964485974
-0.15399999999999997	0.9381012075234274
-0.15389999999999998	0.9396854783438366
-0.1538	0.9412353895894967
-0.15369999999999998	0.942751330692803
-0.1536	0.9442336993266872
-0.15349999999999997	0.9456829008970383
-0.15339999999999998	0.9470993480403228
-0.1533	0.948483460126977
-0.15319999999999998	0.9498356627711485
-0.15309999999999999	0.9511563873472793
-0.15299999999999997	0.9524460705140474
-0.15289999999999998	0.9537051537461093
-0.1528	0.9549340828740547
-0.15269999999999997	0.9561333076329673
-0.15259999999999999	0.9573032812199918
-0.15249999999999997	0.9584444598611591
-0.15239999999999998	0.9595573023878516
-0.1523	0.9606422698231178
-0.15219999999999997	0.9616998249780849
-0.15209999999999999	0.9627304320587353
-0.15199999999999997	0.9637345562831307
-0.15189999999999998	0.9647126635093474
-0.1518	0.9656652198741846
-0.15169999999999997	0.9665926914427638
-0.15159999999999998	0.9674955438691422
-0.15149999999999997	0.9683742420679273
-0.15139999999999998	0.9692292498970206
-0.1513	0.9700610298514157
-0.15119999999999997	0.9708700427681118
-0.15109999999999998	0.9716567475420856
-0.15099999999999997	0.9724216008533278
-0.15089999999999998	0.9731650569047854
-0.1508	0.973887567171265
-0.15069999999999997	0.9745895801591101
-0.15059999999999998	0.9752715411765835
-0.15049999999999997	0.9759338921148557
-0.15039999999999998	0.9765770712394151
-0.1503	0.977201512991834
-0.15019999999999997	0.9778076478016656
-0.15009999999999998	0.9783959019083666
-0.14999999999999997	0.9789666971930255
-0.14989999999999998	0.9795204510197754
-0.1498	0.9800575760866554
-0.14969999999999997	0.9805784802857465
-0.14959999999999998	0.9810835665723979
-0.14949999999999997	0.9815732328433123
-0.14939999999999998	0.9820478718233133
-0.1493	0.9825078709605622
-0.14919999999999997	0.9829536123300069
-0.14909999999999998	0.9833854725448814
-0.14899999999999997	0.9838038226759864
-0.14889999999999998	0.9842090281785554
-0.1488	0.984601448826519
-0.14869999999999997	0.9849814386538673
-0.14859999999999998	0.9853493459029813
-0.14849999999999997	0.9857055129796207
-0.14839999999999998	0.9860502764144228
-0.1483	0.9863839668306537
-0.14819999999999997	0.9867069089180164
-0.14809999999999998	0.9870194214122595
-0.14799999999999996	0.9873218170804444
-0.14789999999999998	0.9876144027115736
-0.1478	0.9878974791124597
-0.1477	0.9881713411085503
-0.14759999999999998	0.9884362775495658
-0.14749999999999996	0.9886925713197241
-0.14739999999999998	0.9889404993523625
-0.1473	0.9891803326487559
-0.1472	0.9894123363009703
-0.14709999999999998	0.9896367695185316
-0.14699999999999996	0.9898538856587695
-0.14689999999999998	0.9900639322606059
-0.14679999999999999	0.990267151081701
-0.1467	0.9904637781386736
-0.14659999999999998	0.990654043750367
-0.14649999999999996	0.990838172583879
-0.14639999999999997	0.9910163837032696
-0.14629999999999999	0.9911888906207998
-0.1462	0.9913559013505011
-0.14609999999999998	0.9915176184640144
-0.146	0.9916742391484675
-0.14589999999999997	0.9918259552663384
-0.14579999999999999	0.9919729534171388
-0.1457	0.9921154150007799
-0.14559999999999998	0.992253516282549
-0.1455	0.9923874284595069
-0.14539999999999997	0.9925173177282754
-0.14529999999999998	0.9926433453540326
-0.1452	0.992765667740678
-0.14509999999999998	0.9928844365019928
-0.145	0.9929997985337707
-0.14489999999999997	0.9931118960867776
-0.14479999999999998	0.993220866840475
-0.1447	0.9933268439773874
-0.14459999999999998	0.9934299562580897
-0.1445	0.9935303280966712
-0.14439999999999997	0.993628079636636
-0.14429999999999998	0.9937233268271629
-0.1442	0.993816181499644
-0.14409999999999998	0.9939067514444462
-0.144	0.993995140487803
-0.14389999999999997	0.9940814485688527
-0.14379999999999998	0.9941657718166348
-0.1437	0.9942482026271314
-0.14359999999999998	0.9943288297401749
-0.1435	0.9944077383162734
-0.14339999999999997	0.9944850100132403
-0.14329999999999998	0.9945607230625868
-0.1432	0.9946349523456722
-0.14309999999999998	0.9947077694695362
-0.143	0.9947792428423693
-0.14289999999999997	0.994849437748635
-0.14279999999999998	0.9949184164237085
-0.1427	0.9949862381281295
-0.14259999999999998	0.9950529592213129
-0.1425	0.9951186332347608
-0.14239999999999997	0.9951833109447479
-0.14229999999999998	0.9952470404443833
-0.1422	0.9953098672151244
-0.14209999999999998	0.9953718341976341
-0.142	0.9954329818620048
-0.14189999999999997	0.9954933482773201
-0.14179999999999998	0.9955529691804939
-0.1417	0.9956118780444625
-0.14159999999999998	0.9956701061456021
-0.1415	0.9957276826304228
-0.14139999999999997	0.9957846345815003
-0.14129999999999998	0.995840987082668
-0.1412	0.9958967632833738
-0.14109999999999998	0.9959519844622838
-0.141	0.9960066700900593
-0.14089999999999997	0.9960608378913245
-0.14079999999999998	0.996114503905787
-0.1407	0.9961676825485546
-0.14059999999999997	0.9962203866695845
-0.14049999999999999	0.9962726276122685
-0.14039999999999997	0.9963244152712006
-0.14029999999999998	0.9963757581490394
-0.1402	0.9964266634125085
-0.14009999999999997	0.9964771369475521
-0.13999999999999999	0.9965271834135555
-0.13989999999999997	0.9965768062967334
-0.13979999999999998	0.9966260079626124
-0.1397	0.9966747897075979
-0.13959999999999997	0.9967231518096991
-0.13949999999999999	0.9967710935783248
-0.13939999999999997	0.9968186134031897
-0.13929999999999998	0.9968657088023345
-0.1392	0.9969123764692415
-0.13909999999999997	0.9969586123190514
-0.13899999999999998	0.9970044115338963
-0.13889999999999997	0.997049768607314
-0.13879999999999998	0.9970946773878041
-0.1387	0.9971391311214387
-0.13859999999999997	0.9971831224936182
-0.13849999999999998	0.997226643669945
-0.13839999999999997	0.9972696863361685
-0.13829999999999998	0.9973122417372736
-0.1382	0.9973543007156709
-0.13809999999999997	0.9973958537485325
-0.13799999999999998	0.9974368909842053
-0.13789999999999997	0.9974774022777888
-0.13779999999999998	0.9975173772258318
-0.1377	0.9975568052001456
-0.13759999999999997	0.9975956753807786
-0.13749999999999998	0.9976339767881236
-0.13739999999999997	0.997671698314156
-0.13729999999999998	0.9977088287528518
-0.1372	0.997745356829719
-0.1371	0.997781271230552
-0.13699999999999998	0.9978165606292821
-0.13689999999999997	0.9978512137150403
-0.13679999999999998	0.9978852192184066
-0.1367	0.9979185659367823
-0.1366	0.9979512427590452
-0.13649999999999998	0.9979832386892918
-0.13639999999999997	0.998014542869869
-0.13629999999999998	0.9980451446035649
-0.1362	0.9980750333750246
-0.1361	0.9981041988713987
-0.13599999999999998	0.9981326310021863
-0.13589999999999997	0.9981603199183496
-0.13579999999999998	0.9981872560306515
-0.1357	0.9982134300272463
-0.1356	0.9982388328905154
-0.13549999999999998	0.9982634559131771
-0.13539999999999996	0.9982872907136808
-0.13529999999999998	0.9983103292508422
-0.1352	0.9983325638378061
-0.1351	0.9983539871552869
-0.13499999999999998	0.9983745922640962
-0.13489999999999996	0.9983943726170237
-0.13479999999999998	0.9984133220699921
-0.1347	0.9984314348925762
-0.1346	0.9984487057778356
-0.13449999999999998	0.9984651298515066
-0.13439999999999996	0.9984807026805486
-0.13429999999999997	0.9984954202810505
-0.13419999999999999	0.9985092791255027
-0.1341	0.9985222761494795
-0.13399999999999998	0.9985344087576672
-0.13389999999999996	0.9985456748293409
-0.13379999999999997	0.9985560727232303
-0.13369999999999999	0.9985656012817795
-0.1336	0.9985742598348908
-0.13349999999999998	0.99858204820308
-0.13339999999999996	0.9985889667000417
-0.13329999999999997	0.9985950161347582
-0.13319999999999999	0.9986001978129984
-0.1331	0.9986045135383493
-0.13299999999999998	0.9986079656126846
-0.13289999999999996	0.9986105568361947
-0.13279999999999997	0.9986122905068607
-0.13269999999999998	0.9986131704195107
-0.1326	0.9986132008643437
-0.13249999999999998	0.9986123866250274
-0.13239999999999996	0.9986107329763582
-0.13229999999999997	0.9986082456814418
-0.13219999999999998	0.9986049309884881
-0.1321	0.998600795627141
-0.13199999999999998	0.9985958468044192
-0.13189999999999996	0.9985900922002993
-0.13179999999999997	0.9985835399628267
-0.13169999999999998	0.9985761987029246
-0.1316	0.9985680774887783
-0.13149999999999998	0.9985591858399177
-0.13139999999999996	0.9985495337209156
-0.13129999999999997	0.9985391315347381
-0.13119999999999998	0.9985279901158116
-0.1311	0.9985161207227428
-0.13099999999999998	0.9985035350307445
-0.13089999999999996	0.998490245123758
-0.13079999999999997	0.9984762634862998
-0.13069999999999998	0.9984616029950214
-0.1306	0.998446276910024
-0.13049999999999998	0.9984302988658981
-0.13039999999999996	0.998413682862529
-0.13029999999999997	0.9983964432556653
-0.13019999999999998	0.9983785947472588
-0.1301	0.9983601523756049
-0.12999999999999998	0.9983411315052478
-0.12989999999999996	0.9983215478167328
-0.12979999999999997	0.9983014172961255
-0.12969999999999998	0.9982807562243914
-0.1296	0.9982595811666061
-0.12949999999999998	0.9982379089609648
-0.12939999999999996	0.9982157567077174
-0.12929999999999997	0.9981931417578962
-0.12919999999999998	0.9981700817019538
-0.1291	0.9981465943582791
-0.12899999999999998	0.9981226977615675
-0.1289	0.998098410151139
-0.12879999999999997	0.9980737499591217
-0.12869999999999998	0.9980487357985707
-0.1286	0.9980233864515059
-0.12849999999999998	0.9979977208568885
-0.1284	0.9979717580984988
-0.12829999999999997	0.9979455173928394
-0.12819999999999998	0.9979190180769073
-0.1281	0.9978922795959932
-0.12799999999999997	0.997865321491443
-0.12789999999999999	0.9978381633883568
-0.12779999999999997	0.9978108249833234
-0.12769999999999998	0.9977833260321327
-0.1276	0.9977556863375082
-0.12749999999999997	0.9977279257367939
-0.12739999999999999	0.9977000640897198
-0.12729999999999997	0.9976721212661754
-0.12719999999999998	0.9976441171339703
-0.1271	0.9976160715467245
-0.12699999999999997	0.9975880043316705
-0.12689999999999999	0.9975599352776554
-0.12679999999999997	0.9975318841230699
-0.12669999999999998	0.9975038705439173
-0.1266	0.9974759141419313
-0.12649999999999997	0.9974480344327559
-0.12639999999999998	0.9974202508342189
-0.12629999999999997	0.9973925826546978
-0.12619999999999998	0.9973650490815476
-0.1261	0.9973376691696634
-0.12599999999999997	0.9973104618301266
-0.12589999999999998	0.9972834458189529
-0.12579999999999997	0.9972566397259575
-0.12569999999999998	0.9972300619637468
-0.1256	0.9972037307568324
-0.1255	0.9971776641308409
-0.12539999999999998	0.9971518799019071
-0.12529999999999997	0.9971263956661431
-0.12519999999999998	0.9971012287893032
-0.1251	0.99707639639656
-0.12499999999999999	0.9970519153624251
-0.12489999999999998	0.9970278023008485
-0.12479999999999998	0.9970040735554428
-0.12469999999999998	0.9969807451898811
-0.12459999999999997	0.9969578329784585
-0.12449999999999999	0.9969353523968253
-0.12439999999999998	0.9969133186128742
-0.12429999999999998	0.9968917464777941
-0.12419999999999998	0.9968706505173345
-0.12409999999999997	0.996850044923196
-0.12399999999999999	0.9968299435446651
-0.12389999999999998	0.996810359880369
-0.12379999999999998	0.9967913070702603
-0.12369999999999998	0.9967727978877559
-0.12359999999999997	0.9967548447321181
-0.12349999999999998	0.9967374596209652
-0.12339999999999998	0.9967206541830375
-0.12329999999999998	0.996704439651093
-0.12319999999999998	0.9966888268550864
-0.12309999999999997	0.9966738262154708
-0.12299999999999998	0.9966594477367647
-0.12289999999999998	0.9966457010012552
-0.12279999999999998	0.9966325951629976
-0.12269999999999998	0.9966201389419261
-0.12259999999999997	0.9966083406182513
-0.12249999999999998	0.9965972080270132
-0.12239999999999998	0.9965867485528949
-0.12229999999999998	0.9965769691251932
-0.12219999999999998	0.9965678762130751
-0.12209999999999999	0.996559475820953
-0.12199999999999998	0.9965517734841761
-0.12189999999999998	0.9965447742648668
-0.12179999999999998	0.9965384827480198
-0.12169999999999997	0.9965329030377706
-0.12159999999999999	0.9965280387539357
-0.12149999999999998	0.9965238930287331
-0.12139999999999998	0.9965204685037499
-0.12129999999999998	0.9965177673270897
-0.12119999999999997	0.9965157911508024
-0.12109999999999999	0.9965145411284567
-0.12099999999999998	0.9965140179130235
-0.12089999999999998	0.9965142216548879
-0.12079999999999998	0.9965151520001363
-0.12069999999999997	0.9965168080890655
-0.12059999999999998	0.9965191885548932
-0.12049999999999998	0.9965222915226891
-0.12039999999999998	0.9965261146085361
-0.12029999999999998	0.9965306549189088
-0.12019999999999997	0.996535909050281
-0.12009999999999998	0.9965418730889054
-0.11999999999999998	0.996548542610891
-0.11989999999999998	0.9965559126824377
-0.11979999999999998	0.9965639778603005
-0.11969999999999997	0.9965727321924889
-0.11959999999999998	0.9965821692191591
-0.11949999999999998	0.9965922819737453
-0.11939999999999998	0.9966030629842874
-0.11929999999999998	0.996614504274986
-0.11919999999999997	0.9966265973679449
-0.11909999999999998	0.9966393332851735
-0.11899999999999998	0.9966527025507496
-0.11889999999999998	0.9966666951932321
-0.11879999999999998	0.9966813007482485
-0.11869999999999999	0.9966965082613072
-0.11859999999999998	0.9967123062908383
-0.11849999999999998	0.9967286829114006
-0.11839999999999998	0.9967456257171153
-0.11829999999999997	0.9967631218253008
-0.11819999999999999	0.996781157880287
-0.11809999999999998	0.9967997200574961
-0.11799999999999998	0.9968187940676162
-0.11789999999999998	0.9968383651610744
-0.11779999999999997	0.9968584181326455
-0.11769999999999999	0.9968789373262684
-0.11759999999999998	0.9968999066400679
-0.11749999999999998	0.9969213095315409
-0.11739999999999998	0.9969431290229701
-0.11729999999999997	0.9969653477069778
-0.11719999999999998	0.9969879477523106
-0.11709999999999998	0.9970109109097556
-0.11699999999999998	0.997034218518302
-0.11689999999999998	0.9970578515114216
-0.11679999999999997	0.9970817904235622
-0.11669999999999998	0.9971060153968068
-0.11659999999999998	0.9971305061876987
-0.11649999999999998	0.9971552421742444
-0.11639999999999998	0.9971802023630835
-0.11629999999999997	0.9972053653968349
-0.11619999999999998	0.9972307095615661
-0.11609999999999998	0.9972562127944808
-0.11599999999999998	0.9972818526917431
-0.11589999999999998	0.9973076065164156
-0.11579999999999997	0.9973334512066255
-0.11569999999999998	0.9973593633838231
-0.11559999999999998	0.9973853193612101
-0.11549999999999998	0.9974112951523266
-0.11539999999999997	0.9974372664797452
-0.11529999999999999	0.9974632087839532
-0.11519999999999998	0.9974890972323031
-0.11509999999999998	0.9975149067281978
-0.11499999999999998	0.9975406119202814
-0.11489999999999997	0.9975661872118853
-0.11479999999999999	0.9975916067704965
-0.11469999999999998	0.9976168445373976
-0.11459999999999998	0.997641874237439
-0.11449999999999998	0.9976666693888746
-0.11439999999999997	0.9976912033133484
-0.11429999999999998	0.9977154491460019
-0.11419999999999998	0.9977393798456331
-0.11409999999999998	0.9977629682049984
-0.11399999999999998	0.9977861868612166
-0.11389999999999997	0.9978090083062421
-0.11379999999999998	0.9978314048974473
-0.11369999999999998	0.9978533488682744
-0.11359999999999998	0.9978748123389961
-0.11349999999999998	0.9978957673275475
-0.11339999999999997	0.9979161857604072
-0.11329999999999998	0.9979360394835852
-0.11319999999999998	0.9979553002736735
-0.11309999999999998	0.9979739398489447
-0.11299999999999998	0.9979919298805152
-0.11289999999999997	0.9980092420035898
-0.11279999999999998	0.9980258478287213
-0.11269999999999998	0.9980417189531327
-0.11259999999999998	0.9980568269721182
-0.11249999999999998	0.9980711434903892
-0.11239999999999999	0.9980846401336044
-0.11229999999999998	0.9980972885597571
-0.11219999999999998	0.9981090604707491
-0.11209999999999998	0.9981199276238717
-0.11199999999999997	0.9981298618433746
-0.11189999999999999	0.9981388350320071
-0.11179999999999998	0.9981468191825886
-0.11169999999999998	0.9981537863895985
-0.11159999999999998	0.9981597088607107
-0.11149999999999997	0.9981645589284094
-0.11139999999999999	0.9981683090615117
-0.11129999999999998	0.998170931876713
-0.11119999999999998	0.9981724001501568
-0.11109999999999998	0.9981726868288915
-0.11099999999999997	0.998171765042381
-0.11089999999999998	0.9981696081139395
-0.11079999999999998	0.9981661895721498
-0.11069999999999998	0.9981614831622214
-0.11059999999999998	0.998155462857328
-0.11049999999999997	0.9981481028698777
-0.11039999999999998	0.9981393776627335
-0.11029999999999998	0.998129261960361
-0.11019999999999998	0.9981177307599417
-0.11009999999999998	0.998104759342389
-0.10999999999999997	0.9980903232833002
-0.10989999999999998	0.998074398463829
-0.10979999999999998	0.9980569610814846
-0.10969999999999998	0.998037987660826
-0.10959999999999998	0.9980174550640775
-0.10949999999999997	0.9979953405016299
-0.10939999999999998	0.9979716215424747
-0.10929999999999998	0.9979462761244883
-0.10919999999999998	0.9979192825646417
-0.10909999999999997	0.9978906195690697
-0.10899999999999999	0.9978602662430305
-0.10889999999999998	0.9978282021007516
-0.10879999999999998	0.9977944070751203
-0.10869999999999998	0.9977588615272768
-0.10859999999999997	0.9977215462560266
-0.10849999999999999	0.997682442507156
-0.10839999999999998	0.9976415319825652
-0.10829999999999998	0.9975987968492785
-0.10819999999999998	0.99755421974826
-0.10809999999999997	0.9975077838031503
-0.10799999999999998	0.9974594726287291
-0.10789999999999998	0.9974092703393089
-0.10779999999999998	0.9973571615569004
-0.10769999999999998	0.9973031314192385
-0.10759999999999997	0.9972471655875965
-0.10749999999999998	0.9971892502544494
-0.10739999999999998	0.9971293721509245
-0.10729999999999998	0.9970675185540927
-0.10719999999999998	0.9970036772940295
-0.10709999999999997	0.9969378367607248
-0.10699999999999998	0.9968699859107283
-0.10689999999999998	0.9968001142736829
-0.10679999999999998	0.9967282119585598
-0.10669999999999998	0.9966542696597419
-0.10659999999999997	0.996578278662876
-0.10649999999999998	0.9965002308505093
-0.10639999999999998	0.9964201187075126
-0.10629999999999998	0.9963379353262777
-0.10619999999999997	0.9962536744116959
-0.10609999999999997	0.9961673302858989
-0.10599999999999998	0.9960788978927961
-0.10589999999999998	0.9959883728023512
-0.10579999999999998	0.9958957512146374
-0.10569999999999997	0.9958010299636754
-0.10559999999999999	0.9957042065210003
-0.10549999999999998	0.995605278999009
-0.10539999999999998	0.9955042461540755
-0.10529999999999998	0.9954011073893962
-0.10519999999999997	0.9952958627576245
-0.10509999999999999	0.9951885129632114
-0.10499999999999998	0.9950790593645679
-0.10489999999999998	0.9949675039759013
-0.10479999999999998	0.9948538494688619
-0.10469999999999997	0.9947380991739136
-0.10459999999999998	0.9946202570814513
-0.10449999999999998	0.9945003278426668
-0.10439999999999998	0.9943783167701792
-0.10429999999999998	0.9942542298383866
-0.10419999999999997	0.994128073683573
-0.10409999999999998	0.9939998556037607
-0.10399999999999998	0.9938695835583305
-0.10389999999999998	0.9937372661673365
-0.10379999999999998	0.9936029127106142
-0.10369999999999997	0.9934665331266105
-0.10359999999999998	0.9933281380109561
-0.10349999999999998	0.9931877386148149
-0.10339999999999998	0.9930453468429324
-0.10329999999999998	0.9929009752514674
-0.10319999999999997	0.9927546370455597
-0.10309999999999998	0.9926063460766517
-0.10299999999999998	0.9924561168395385
-0.10289999999999998	0.9923039644692019
-0.10279999999999997	0.9921499047373797
-0.10269999999999997	0.9919939540488784
-0.10259999999999998	0.991836129437649
-0.10249999999999998	0.9916764485626336
-0.10239999999999998	0.9915149297033498
-0.10229999999999997	0.9913515917552338
-0.10219999999999999	0.9911864542247624
-0.10209999999999998	0.9910195372243238
-0.10199999999999998	0.9908508614668636
-0.10189999999999998	0.9906804482602756
-0.10179999999999997	0.9905083195016023
-0.10169999999999998	0.9903344976709675
-0.10159999999999998	0.9901590058253037
-0.10149999999999998	0.9899818675918638
-0.10139999999999998	0.9898031071614699
-0.10129999999999997	0.989622749281615
-0.10119999999999998	0.9894408192492784
-0.10109999999999998	0.9892573429035816
-0.10099999999999998	0.9890723466181947
-0.10089999999999998	0.9888858572935597
-0.10079999999999997	0.9886979023489204
-0.10069999999999998	0.9885085097141136
-0.10059999999999998	0.9883177078212002
-0.10049999999999998	0.9881255255958863
-0.10039999999999998	0.9879319924487624
-0.10029999999999997	0.9877371382663308
-0.10019999999999998	0.9875409934018947
-0.10009999999999998	0.987343588666217
-0.09999999999999998	0.9871449553180343
-0.09989999999999997	0.9869451250543971
-0.09979999999999997	0.9867441300008204
-0.09969999999999998	0.9865420027012958
-0.09959999999999998	0.9863387761081099
-0.09949999999999998	0.9861344835715401
-0.09939999999999997	0.985929158829369
-0.09929999999999997	0.9857228359962569
-0.09919999999999998	0.9855155495529733
-0.09909999999999998	0.985307334335482
-0.09899999999999998	0.985098225523873
-0.09889999999999997	0.9848882586311971
-0.09879999999999999	0.9846774694921282
-0.09869999999999998	0.9844658942515223
-0.09859999999999998	0.9842535693528461
-0.09849999999999998	0.9840405315264973
-0.09839999999999997	0.9838268177779916
-0.09829999999999998	0.9836124653760605
-0.09819999999999998	0.983397511840625
-0.09809999999999998	0.9831819949306718
-0.09799999999999998	0.9829659526320434
-0.09789999999999997	0.9827494231451118
-0.09779999999999998	0.9825324448723902
-0.09769999999999998	0.9823150564060145
-0.09759999999999998	0.9820972965152062
-0.09749999999999998	0.9818792041335855
-0.09739999999999997	0.981660818346478
-0.09729999999999998	0.9814421783780862
-0.09719999999999998	0.9812233235786645
-0.09709999999999998	0.9810042934115678
-0.09699999999999998	0.9807851274402694
-0.09689999999999997	0.9805658653153413
-0.09679999999999998	0.9803465467613591
-0.09669999999999998	0.9801272115637552
-0.09659999999999998	0.9799078995556662
-0.09649999999999997	0.9796886506047001
-0.09639999999999997	0.9794695045996797
-0.09629999999999998	0.979250501437383
-0.09619999999999998	0.9790316810092083
-0.09609999999999998	0.9788130831878586
-0.09599999999999997	0.9785947478139699
-0.09589999999999999	0.9783767146827457
-0.09579999999999998	0.9781590235305828
-0.09569999999999998	0.9779417140216558
-0.09559999999999998	0.9777248257345232
-0.09549999999999997	0.9775083981487274
-0.09539999999999998	0.9772924706313786
-0.09529999999999998	0.977077082423776
-0.09519999999999998	0.976862272627977
-0.09509999999999998	0.9766480801934513
-0.09499999999999997	0.9764345439036843
-0.09489999999999998	0.976221702362834
-0.09479999999999998	0.9760095939823975
-0.09469999999999998	0.9757982569678961
-0.09459999999999998	0.9755877293055908
-0.09449999999999997	0.9753780487492264
-0.09439999999999998	0.9751692528068008
-0.09429999999999998	0.9749613787273902
-0.09419999999999998	0.9747544634879681
-0.09409999999999998	0.9745485437803266
-0.09399999999999997	0.9743436559979827
-0.09389999999999998	0.9741398362231559
-0.09379999999999998	0.9739371202138015
-0.09369999999999998	0.9737355433906839
-0.09359999999999997	0.9735351408245021
-0.09349999999999997	0.9733359472230679
-0.09339999999999998	0.9731379969185645
-0.09329999999999998	0.9729413238548442
-0.09319999999999998	0.9727459615747871
-0.09309999999999997	0.9725519432077476
-0.09299999999999997	0.9723593014570481
-0.09289999999999998	0.9721680685875562
-0.09279999999999998	0.9719782764133259
-0.09269999999999998	0.9717899562853135
-0.09259999999999997	0.971603139079188
-0.09249999999999999	0.9714178551831881
-0.09239999999999998	0.9712341344860966
-0.09229999999999998	0.971052006365271
-0.09219999999999998	0.9708714996747746
-0.09209999999999997	0.9706926427335855
-0.09199999999999998	0.9705154633139067
-0.09189999999999998	0.9703399886295514
-0.09179999999999998	0.9701662453244481
-0.09169999999999998	0.9699942594612095
-0.09159999999999997	0.9698240565098177
-0.09149999999999998	0.9696556613364123
-0.09139999999999998	0.9694890981921622
-0.09129999999999998	0.9693243907022632
-0.09119999999999998	0.9691615618550166
-0.09109999999999997	0.969000633991034
-0.09099999999999998	0.9688416287925508
-0.09089999999999998	0.9686845672728192
-0.09079999999999998	0.9685294697656677
-0.09069999999999998	0.9683763559151239
-0.09059999999999997	0.9682252446651808
-0.09049999999999998	0.9680761542496832
-0.09039999999999998	0.9679291021823065
-0.09029999999999998	0.9677841052466996
-0.09019999999999997	0.9676411794867136
-0.09009999999999997	0.967500340196775
-0.08999999999999998	0.9673616019123776
-0.08989999999999998	0.9672249784007191
-0.08979999999999998	0.9670904826514489
-0.08969999999999997	0.9669581268675591
-0.08959999999999997	0.9668279224564176
-0.08949999999999998	0.9666998800209182
-0.08939999999999998	0.9665740093507891
-0.08929999999999998	0.9664503194140406
-0.08919999999999997	0.966328818348539
-0.08909999999999998	0.9662095134537473
-0.08899999999999998	0.9660924111825995
-0.08889999999999998	0.9659775171335286
-0.08879999999999998	0.9658648360426424
-0.08869999999999997	0.96575437177607
-0.08859999999999998	0.9656461273224302
-0.08849999999999998	0.9655401047854981
-0.08839999999999998	0.9654363053770055
-0.08829999999999998	0.9653347294096153
-0.08819999999999997	0.9652353762900533
-0.08809999999999998	0.96513824451241
-0.08799999999999998	0.9650433316516368
-0.08789999999999998	0.9649506343571682
-0.08779999999999998	0.9648601483467634
-0.08769999999999997	0.9647718684004948
-0.08759999999999998	0.9646857883549425
-0.08749999999999998	0.9646019010975585
-0.08739999999999998	0.9645201985612096
-0.08729999999999997	0.9644406717189311
-0.08719999999999997	0.9643633105788568
-0.08709999999999998	0.9642881041793473
-0.08699999999999998	0.9642150405843147
-0.08689999999999998	0.9641441068787583
-0.08679999999999997	0.9640752891644915
-0.08669999999999997	0.9640085725560812
-0.08659999999999998	0.9639439411770032
-0.08649999999999998	0.9638813781560073
-0.08639999999999998	0.9638208656236834
-0.08629999999999997	0.963762384709293
-0.08619999999999997	0.9637059155377653
-0.08609999999999998	0.9636514372269769
-0.08599999999999998	0.9635989278852152
-0.08589999999999998	0.9635483646089216
-0.08579999999999997	0.9634997234806245
-0.08569999999999998	0.9634529795671635
-0.08559999999999998	0.9634081069181204
-0.08549999999999998	0.963365078564522
-0.08539999999999998	0.9633238665177918
-0.08529999999999997	0.9632844417689543
-0.08519999999999998	0.9632467742881045
-0.08509999999999998	0.9632108330241412
-0.08499999999999998	0.9631765859047807
-0.08489999999999998	0.9631439998368212
-0.08479999999999997	0.963113040706706
-0.08469999999999998	0.9630836733813622
-0.08459999999999998	0.9630558617093246
-0.08449999999999998	0.9630295685221425
-0.08439999999999998	0.9630047556361014
-0.08429999999999997	0.9629813838542196
-0.08419999999999998	0.9629594129685685
-0.08409999999999998	0.9629388017628848
-0.08399999999999998	0.9629195080155072
-0.08389999999999997	0.9629014885026186
-0.08379999999999997	0.96288469900182
-0.08369999999999998	0.9628690942960211
-0.08359999999999998	0.9628546281776609
-0.08349999999999998	0.9628412534532655
-0.08339999999999997	0.9628289219483492
-0.08329999999999997	0.9628175845126485
-0.08319999999999998	0.9628071910256962
-0.08309999999999998	0.9627976904027825
-0.08299999999999998	0.9627890306012199
-0.08289999999999997	0.9627811586270104
-0.08279999999999997	0.9627740205418615
-0.08269999999999998	0.9627675614705605
-0.08259999999999998	0.9627617256087498
-0.08249999999999998	0.9627564562310352
-0.08239999999999997	0.9627516956995246
-0.08229999999999998	0.9627473854727112
-0.08219999999999998	0.962743466114769
-0.08209999999999998	0.9627398773052295
-0.08199999999999998	0.962736557849061
-0.08189999999999997	0.9627334456871383
-0.08179999999999998	0.962730477907136
-0.08169999999999998	0.9627275907547985
-0.08159999999999998	0.9627247196456484
-0.08149999999999998	0.9627217991770967
-0.08139999999999997	0.9627187631409619
-0.08129999999999998	0.9627155445364276
-0.08119999999999998	0.9627120755834037
-0.08109999999999998	0.9627082877363272
-0.08099999999999997	0.9627041116983811
-0.08089999999999997	0.9626994774361473
-0.08079999999999998	0.9626943141946946
-0.08069999999999998	0.9626885505131006
-0.08059999999999998	0.9626821142403965
-0.08049999999999997	0.9626749325519781
-0.08039999999999997	0.9626669319664223
-0.08029999999999998	0.9626580383627785
-0.08019999999999998	0.9626481769982707
-0.08009999999999998	0.9626372725264671
-0.07999999999999997	0.9626252490158758
-0.07989999999999997	0.9626120299689954
-0.07979999999999998	0.9625975383418033
-0.07969999999999998	0.9625816965636876
-0.07959999999999998	0.9625644265578291
-0.07949999999999997	0.9625456497620162
-0.07939999999999998	0.962525287149902
-0.07929999999999998	0.9625032592527233
-0.07919999999999998	0.9624794861814173
-0.07909999999999998	0.9624538876492155
-0.07899999999999997	0.9624263829946548
-0.07889999999999998	0.9623968912050165
-0.07879999999999998	0.9623653309402012
-0.07869999999999998	0.9623316205570378
-0.07859999999999998	0.962295678133998
-0.07849999999999997	0.9622574214963523
-0.07839999999999998	0.9622167682417135
-0.07829999999999998	0.962173635766021
-0.07819999999999998	0.9621279412899132
-0.07809999999999997	0.9620796018854948
-0.07799999999999997	0.9620285345035243
-0.07789999999999998	0.9619746560009657
-0.07779999999999998	0.9619178831689336
-0.07769999999999998	0.9618581327610175
-0.07759999999999997	0.9617953215219683
-0.07749999999999997	0.961729366216754
-0.07739999999999998	0.9616601836599583
-0.07729999999999998	0.9615876907455401
-0.07719999999999998	0.9615118044769183
-0.07709999999999997	0.9614324419973859
-0.07699999999999997	0.9613495206208408
-0.07689999999999998	0.9612629578628432
-0.07679999999999998	0.9611726714719377
-0.07669999999999998	0.961078579461297
-0.07659999999999997	0.9609806001406195
-0.07649999999999997	0.9608786521482993
-0.07639999999999998	0.9607726544838551
-0.07629999999999998	0.9606625265405877
-0.07619999999999998	0.9605481881384781
-0.07609999999999997	0.9604295595572878
-0.07599999999999998	0.9603065615698757
-0.07589999999999998	0.9601791154756903
-0.07579999999999998	0.960047143134437
-0.07569999999999998	0.9599105669999177
-0.07559999999999997	0.9597693101539904
-0.07549999999999998	0.9596232963406781
-0.07539999999999998	0.9594724500003874
-0.07529999999999998	0.959316696304207
-0.07519999999999998	0.9591559611883117
-0.07509999999999997	0.95899017138841
-0.07499999999999998	0.9588192544742501
-0.07489999999999997	0.9586431388841484
-0.07479999999999998	0.9584617539595296
-0.07469999999999999	0.9582750299794711
-0.07459999999999997	0.958082898195203
-0.07449999999999998	0.9578852908645834
-0.07439999999999997	0.9576821412865065
-0.07429999999999998	0.957473383835216
-0.07419999999999999	0.9572589539945434
-0.07409999999999997	0.957038788392003
-0.07399999999999998	0.95681282483276
-0.07389999999999997	0.9565810023334389
-0.07379999999999998	0.9563432611557454
-0.07369999999999999	0.9560995428398984
-0.07359999999999997	0.9558497902378293
-0.07349999999999998	0.9555939475461622
-0.07339999999999997	0.9553319603389036
-0.07329999999999998	0.955063775599876
-0.07319999999999999	0.9547893417548492
-0.07309999999999997	0.9545086087033132
-0.07299999999999998	0.9542215278499677
-0.07289999999999996	0.9539280521357874
-0.07279999999999998	0.9536281360687426
-0.07269999999999999	0.9533217357540935
-0.07259999999999997	0.9530088089242766
-0.07249999999999998	0.9526893149683171
-0.07239999999999996	0.9523632149607991
-0.07229999999999998	0.9520304716903388
-0.07219999999999999	0.9516910496875474
-0.07209999999999997	0.9513449152524698
-0.07199999999999998	0.9509920364814746
-0.07189999999999996	0.9506323832935748
-0.07179999999999997	0.9502659274561706
-0.07169999999999999	0.9498926426101749
-0.07159999999999997	0.9495125042945163
-0.07149999999999998	0.9491254899700081
-0.07139999999999996	0.9487315790425545
-0.07129999999999997	0.9483307528856612
-0.07119999999999999	0.9479229948622654
-0.07109999999999997	0.9475082903458573
-0.07099999999999998	0.947086626740848
-0.07089999999999999	0.9466579935022171
-0.07079999999999997	0.9462223821543697
-0.07069999999999999	0.9457797863092494
-0.07059999999999997	0.9453302016836184
-0.07049999999999998	0.9448736261155679
-0.07039999999999999	0.9444100595801853
-0.07029999999999997	0.9439395042043859
-0.07019999999999998	0.9434619642809081
-0.07009999999999997	0.9429774462814503
-0.06999999999999998	0.9424859588689116
-0.06989999999999999	0.9419875129087897
-0.06979999999999997	0.9414821214796539
-0.06969999999999998	0.9409697998827262
-0.06959999999999997	0.940450565650556
-0.06949999999999998	0.9399244385547729
-0.06939999999999999	0.9393914406128964
-0.06929999999999997	0.9388515960942423
-0.06919999999999998	0.9383049315248542
-0.06909999999999997	0.9377514756915055
-0.06899999999999998	0.9371912596447606
-0.06889999999999999	0.9366243167010458
-0.06879999999999997	0.9360506824437962
-0.06869999999999998	0.9354703947236124
-0.06859999999999997	0.9348834936574877
-0.06849999999999998	0.934290021627015
-0.06839999999999999	0.933690023275684
-0.06829999999999997	0.9330835455051869
-0.06819999999999998	0.9324706374707309
-0.06809999999999997	0.9318513505754528
-0.06799999999999998	0.9312257384638133
-0.06789999999999999	0.9305938570140487
-0.06779999999999997	0.9299557643296963
-0.06769999999999998	0.9293115207301207
-0.06759999999999997	0.9286611887401416
-0.06749999999999998	0.9280048330786993
-0.06739999999999999	0.9273425206465862
-0.06729999999999997	0.9266743205132725
-0.06719999999999998	0.9260003039027899
-0.06709999999999997	0.9253205441787471
-0.06699999999999998	0.9246351168283915
-0.06689999999999999	0.9239440994458437
-0.06679999999999997	0.9232475717144151
-0.06669999999999998	0.9225456153880723
-0.06659999999999996	0.9218383142720495
-0.06649999999999998	0.9211257542026261
-0.06639999999999999	0.9204080230260662
-0.06629999999999997	0.9196852105767468
-0.06619999999999998	0.9189574086545095
-0.06609999999999996	0.9182247110011801
-0.06599999999999998	0.9174872132763802
-0.06589999999999999	0.9167450130325359
-0.06579999999999997	0.9159982096891819
-0.06569999999999998	0.9152469045065318
-0.06559999999999996	0.914491200558354
-0.06549999999999997	0.9137312027041568
-0.06539999999999999	0.9129670175607134
-0.06529999999999997	0.9121987534729451
-0.06519999999999998	0.9114265204841581
-0.06509999999999996	0.9106504303056926
-0.06499999999999997	0.9098705962859575
-0.06489999999999999	0.9090871333789377
-0.06479999999999997	0.9083001581120823
-0.06469999999999998	0.907509788553735
-0.06459999999999996	0.9067161442800115
-0.06449999999999997	0.9059193463411991
-0.06439999999999999	0.9051195172276787
-0.06429999999999997	0.9043167808354244
-0.06419999999999998	0.9035112624310482
-0.06409999999999999	0.9027030886164437
-0.06399999999999997	0.90189238729306
-0.06389999999999998	0.9010792876257996
-0.06379999999999997	0.9002639200065553
-0.06369999999999998	0.8994464160174669
-0.06359999999999999	0.8986269083938321
-0.06349999999999997	0.8978055309867652
-0.06339999999999998	0.896982418725569
-0.06329999999999997	0.8961577075799017
-0.06319999999999998	0.8953315345216817
-0.06309999999999999	0.8945040374868173
-0.06299999999999997	0.8936753553367548
-0.06289999999999998	0.892845627819855
-0.06279999999999997	0.892014995532631
-0.06269999999999998	0.8911835998808675
-0.06259999999999999	0.8903515830406269
-0.06249999999999997	0.8895190879191694
-0.06239999999999998	0.8886862581158201
-0.062299999999999967	0.8878532378827702
-0.06219999999999998	0.8870201720858244
-0.06209999999999999	0.8861872061651862
-0.06199999999999997	0.8853544860961795
-0.06189999999999998	0.8845221583500376
-0.061799999999999966	0.8836903698546785
-0.06169999999999998	0.8828592679555489
-0.06159999999999999	0.8820290003765351
-0.06149999999999997	0.8811997151809092
-0.06139999999999998	0.880371560732405
-0.061299999999999966	0.8795446856563601
-0.06119999999999998	0.878719238800994
-0.06109999999999999	0.87789536919878
-0.06099999999999997	0.8770732260279649
-0.06089999999999998	0.8762529585742408
-0.060799999999999965	0.8754347161925499
-0.060699999999999976	0.8746186482690614
-0.06059999999999999	0.8738049041833219
-0.06049999999999997	0.8729936332705708
-0.06039999999999998	0.8721849847842441
-0.060299999999999965	0.8713791078586874
-0.060199999999999976	0.870576151472034
-0.06009999999999999	0.869776264409304
-0.05999999999999997	0.8689795952257071
-0.05989999999999998	0.8681862922101504
-0.059799999999999964	0.867396503348956
-0.059699999999999975	0.8666103762898085
-0.059599999999999986	0.8658280583058884
-0.05949999999999997	0.8650496962602525
-0.05939999999999998	0.864275436570405
-0.059299999999999964	0.8635054251731054
-0.059199999999999975	0.8627398074893767
-0.059099999999999986	0.8619787283897178
-0.05899999999999997	0.8612223321595632
-0.05889999999999998	0.8604707624648877
-0.05879999999999996	0.8597241623180564
-0.058699999999999974	0.8589826740438642
-0.058599999999999985	0.8582464392457407
-0.05849999999999997	0.8575155987721753
-0.05839999999999998	0.8567902926832782
-0.05829999999999996	0.856070660217542
-0.058199999999999974	0.8553568397587332
-0.058099999999999985	0.8546489688029635
-0.05799999999999997	0.8539471839258685
-0.05789999999999998	0.8532516207499482
-0.05779999999999999	0.8525624139119867
-0.057699999999999974	0.8518796970306068
-0.057599999999999985	0.851203602673897
-0.05749999999999997	0.850534262327131
-0.05739999999999998	0.8498718063605389
-0.05729999999999999	0.8492163639971191
-0.05719999999999997	0.8485680632805179
-0.057099999999999984	0.8479270310428672
-0.05699999999999997	0.8472933928726843
-0.05689999999999998	0.8466672730826976
-0.05679999999999999	0.8460487946776778
-0.05669999999999997	0.8454380793221853
-0.056599999999999984	0.8448352473082479
-0.05649999999999997	0.8442404175229506
-0.05639999999999998	0.8436537074159042
-0.05629999999999999	0.8430752329665739
-0.05619999999999997	0.842505108651428
-0.05609999999999998	0.8419434474109626
-0.055999999999999966	0.841390360616437
-0.05589999999999998	0.8408459580364446
-0.05579999999999999	0.840310347803211
-0.05569999999999997	0.8397836363785891
-0.05559999999999998	0.8392659285197794
-0.055499999999999966	0.8387573272447046
-0.05539999999999998	0.8382579337970333
-0.05529999999999999	0.8377678476108172
-0.05519999999999997	0.8372871662747086
-0.05509999999999998	0.8368159854957515
-0.054999999999999966	0.8363543990626974
-0.05489999999999998	0.8359024988088269
-0.05479999999999999	0.8354603745742444
-0.05469999999999997	0.8350281141676126
-0.05459999999999998	0.8346058033273208
-0.054499999999999965	0.8341935256820014
-0.054399999999999976	0.833791362710448
-0.05429999999999999	0.8333993937008071
-0.05419999999999997	0.8330176957090996
-0.05409999999999998	0.8326463435169753
-0.053999999999999965	0.8322854095887192
-0.053899999999999976	0.8319349640274347
-0.05379999999999999	0.8315950745303816
-0.05369999999999997	0.8312658063434933
-0.05359999999999998	0.8309472222149276
-0.053499999999999964	0.8306393823477248
-0.053399999999999975	0.8303423443514928
-0.053299999999999986	0.8300561631930874
-0.05319999999999997	0.8297808911462425
-0.05309999999999998	0.8295165777401692
-0.052999999999999964	0.8292632697070285
-0.052899999999999975	0.8290210109282783
-0.052799999999999986	0.8287898423798669
-0.05269999999999997	0.8285698020761997
-0.05259999999999998	0.8283609250129269
-0.05249999999999996	0.8281632431084112
-0.052399999999999974	0.8279767851439555
-0.052299999999999985	0.8278015767026561
-0.05219999999999997	0.8276376401069504
-0.05209999999999998	0.8274849943547329
-0.05199999999999996	0.8273436550540966
-0.051899999999999974	0.8272136343565917
-0.051799999999999985	0.8270949408890574
-0.05169999999999997	0.8269875796838895
-0.05159999999999998	0.8268915521078435
-0.05149999999999996	0.8268068557892555
-0.051399999999999973	0.8267334845436678
-0.051299999999999985	0.8266714282978911
-0.05119999999999997	0.8266206730124122
-0.05109999999999998	0.8265812006021797
-0.05099999999999999	0.8265529888556814
-0.05089999999999997	0.8265360113523975
-0.050799999999999984	0.8265302373785072
-0.05069999999999997	0.8265356318408946
-0.05059999999999998	0.8265521551794367
-0.05049999999999999	0.826579763277529
-0.05039999999999997	0.8266184073708891
-0.050299999999999984	0.8266680339545758
-0.05019999999999997	0.8267285846882799
-0.05009999999999998	0.8267999962998288
-0.04999999999999999	0.8268822004869477
-0.04989999999999997	0.8269751238172587
-0.04979999999999998	0.8270786876265278
-0.049699999999999966	0.8271928079151818
-0.04959999999999998	0.8273173952430838
-0.04949999999999999	0.8274523546226328
-0.04939999999999997	0.8275975854101484
-0.04929999999999998	0.8277529811955924
-0.049199999999999966	0.8279184296906954
-0.04909999999999998	0.8280938126154265
-0.04899999999999999	0.828279005582965
-0.04889999999999997	0.8284738779831151
-0.04879999999999998	0.8286782928642664
-0.048699999999999966	0.8288921068139384
-0.04859999999999998	0.8291151698379627
-0.04849999999999999	0.8293473252383947
-0.04839999999999997	0.8295884094901821
-0.04829999999999998	0.8298382521167104
-0.048199999999999965	0.8300966755642878
-0.048099999999999976	0.8303634950756534
-0.04799999999999999	0.8306385185626236
-0.04789999999999997	0.8309215464779967
-0.04779999999999998	0.8312123716867574
-0.047699999999999965	0.8315107793368147
-0.047599999999999976	0.8318165467293069
-0.04749999999999999	0.8321294431886451
-0.04739999999999997	0.8324492299324541
-0.04729999999999998	0.8327756599415657
-0.047199999999999964	0.833108477830203
-0.047099999999999975	0.833447419716555
-0.046999999999999986	0.8337922130939363
-0.04689999999999997	0.8341425767026829
-0.04679999999999998	0.834498220403063
-0.046699999999999964	0.8348588450493237
-0.046599999999999975	0.8352241423651988
-0.046499999999999986	0.8355937948210678
-0.04639999999999997	0.8359674755129807
-0.04629999999999998	0.8363448480439295
-0.04619999999999996	0.8367255664074771
-0.046099999999999974	0.8371092748741918
-0.045999999999999985	0.8374956078810767
-0.04589999999999997	0.8378841899243556
-0.04579999999999998	0.8382746354558905
-0.04569999999999996	0.8386665487836755
-0.045599999999999974	0.8390595239766204
-0.045499999999999985	0.8394531447740768
-0.04539999999999997	0.8398469845004526
-0.04529999999999998	0.8402406059853222
-0.04519999999999996	0.8406335614893901
-0.04509999999999997	0.841025392636777
-0.044999999999999984	0.8414156303540167
-0.04489999999999997	0.8418037948161962
-0.04479999999999998	0.8421893954007427
-0.04469999999999999	0.8425719306492641
-0.04459999999999997	0.8429508882379272
-0.044499999999999984	0.8433257449568665
-0.04439999999999997	0.843695966699131
-0.04429999999999998	0.8440610084596732
-0.04419999999999999	0.8444203143448442
-0.04409999999999997	0.8447733175929669
-0.043999999999999984	0.845119440606535
-0.04389999999999997	0.8454580949965014
-0.04379999999999998	0.8457886816392721
-0.04369999999999999	0.8461105907469157
-0.04359999999999997	0.8464232019511346
-0.04349999999999998	0.8467258844015908
-0.043399999999999966	0.8470179968790885
-0.04329999999999998	0.8472988879242055
-0.04319999999999999	0.847567895981953
-0.04309999999999997	0.8478243495629042
-0.04299999999999998	0.848067567421493
-0.042899999999999966	0.8482968587518813
-0.04279999999999998	0.8485115234020194
-0.04269999999999999	0.8487108521063708
-0.04259999999999997	0.84889412673782
-0.04249999999999998	0.8490606205792699
-0.042399999999999965	0.8492095986153965
-0.042299999999999977	0.8493403178449719
-0.04219999999999999	0.8494520276142885
-0.04209999999999997	0.849543969972001
-0.04199999999999998	0.8496153800458038
-0.041899999999999965	0.8496654864412972
-0.041799999999999976	0.8496935116633911
-0.04169999999999999	0.8496986725604441
-0.04159999999999997	0.8496801807915013
-0.04149999999999998	0.8496372433167293
-0.041399999999999965	0.8495690629112924
-0.041299999999999976	0.8494748387027395
-0.04119999999999999	0.8493537667319673
-0.04109999999999997	0.8492050405377987
-0.04099999999999998	0.8490278517651041
-0.040899999999999964	0.8488213907964033
-0.040799999999999975	0.8485848474067104
-0.040699999999999986	0.8483174114414946
-0.04059999999999997	0.8480182735173823
-0.04049999999999998	0.84768662574526
-0.040399999999999964	0.8473216624753785
-0.040299999999999975	0.8469225810638779
-0.040199999999999986	0.8464885826602383
-0.04009999999999997	0.8460188730148799
-0.03999999999999998	0.8455126633063024
-0.03989999999999996	0.8449691709868226
-0.039799999999999974	0.8443876206460578
-0.039699999999999985	0.8437672448911779
-0.03959999999999997	0.8431072852428022
-0.03949999999999998	0.8424069930454409
-0.03939999999999996	0.8416656303911573
-0.039299999999999974	0.8408824710552489
-0.039199999999999985	0.8400568014423792
-0.03909999999999997	0.8391879215417988
-0.03899999999999998	0.8382751458900047
-0.03889999999999996	0.8373178045392186
-0.03879999999999997	0.8363152440299314
-0.038699999999999984	0.83526682836574
-0.03859999999999997	0.8341719399885309
-0.03849999999999998	0.8330299807522069
-0.03839999999999996	0.8318403728927544
-0.03829999999999997	0.830602559992784
-0.038199999999999984	0.8293160079382718
-0.03809999999999997	0.8279802058654421
-0.03799999999999998	0.8265946670955319
-0.03789999999999999	0.8251589300551782
-0.03779999999999997	0.8236725591802119
-0.037699999999999984	0.8221351458005111
-0.03759999999999997	0.8205463090036222
-0.03749999999999998	0.8189056964748613
-0.03739999999999999	0.8172129853114817
-0.03729999999999997	0.8154678828087665
-0.03719999999999998	0.8136701272155966
-0.037099999999999966	0.8118194884573026
-0.03699999999999998	0.8099157688236258
-0.03689999999999999	0.8079588036194846
-0.03679999999999997	0.8059484617765669
-0.03669999999999998	0.8038846464235639
-0.036599999999999966	0.8017672954131244
-0.03649999999999998	0.7995963818036104
-0.03639999999999999	0.7973719142938305
-0.03629999999999997	0.7950939376090301
-0.03619999999999998	0.7927625328365564
-0.036099999999999965	0.7903778177096548
-0.035999999999999976	0.7879399468381012
-0.03589999999999999	0.7854491118843585
-0.03579999999999997	0.7829055416842056
-0.03569999999999998	0.7803095023108653
-0.035599999999999965	0.777661297081854
-0.035499999999999976	0.7749612665078648
-0.03539999999999999	0.772209788183243
-0.03529999999999997	0.7694072766176749
-0.03519999999999998	0.7665541830090309
-0.035099999999999965	0.7636509949572694
-0.034999999999999976	0.7606982361196455
-0.03489999999999999	0.7576964658076613
-0.03479999999999997	0.7546462785260908
-0.03469999999999998	0.7515483034550611
-0.034599999999999964	0.7484032038757965
-0.034499999999999975	0.7452116765413143
-0.034399999999999986	0.7419744509930924
-0.03429999999999997	0.7386922888252276
-0.03419999999999998	0.7353659828975531
-0.034099999999999964	0.731996356499385
-0.033999999999999975	0.7285842624658108
-0.033899999999999986	0.7251305822483752
-0.03379999999999997	0.7216362249423938
-0.03369999999999998	0.7181021262730033
-0.03359999999999996	0.7145292475423677
-0.033499999999999974	0.7109185745404477
-0.033399999999999985	0.7072711164219047
-0.03329999999999997	0.703587904551716
-0.03319999999999998	0.6998699913222722
-0.03309999999999996	0.6961184489446514
-0.032999999999999974	0.6923343682169447
-0.032899999999999985	0.6885188572724982
-0.03279999999999997	0.6846730403108949
-0.03269999999999998	0.6807980563146891
-0.03259999999999996	0.6768950577547618
-0.03249999999999997	0.6729652092872332
-0.032399999999999984	0.669009686444835
-0.03229999999999997	0.6650296743256497
-0.03219999999999998	0.6610263662820697
-0.03209999999999996	0.6570009626127804
-0.03199999999999997	0.6529546692605135
-0.031899999999999984	0.6488886965183207
-0.03179999999999997	0.6448042577469335
-0.03169999999999998	0.6407025681058052
-0.03159999999999996	0.6365848433002692
-0.03149999999999997	0.6324522983472157
-0.031399999999999983	0.6283061463615025
-0.03129999999999997	0.6241475973653502
-0.031199999999999978	0.6199778571226751
-0.03109999999999999	0.6157981260003932
-0.030999999999999972	0.6116095978584375
-0.030899999999999983	0.6074134589702396
-0.030799999999999966	0.6032108869752267
-0.030699999999999977	0.5990030498647636
-0.03059999999999999	0.5947911050028704
-0.03049999999999997	0.5905761981829281
-0.030399999999999983	0.5863594627213603
-0.030299999999999966	0.5821420185892824
-0.030199999999999977	0.5779249715828821
-0.030099999999999988	0.5737094125332178
-0.02999999999999997	0.5694964165559481
-0.029899999999999982	0.565287042341494
-0.029799999999999965	0.5610823314858124
-0.029699999999999976	0.5568833078620984
-0.029599999999999987	0.552690977033382
-0.02949999999999997	0.5485063257060636
-0.02939999999999998	0.5443303212242
-0.029299999999999965	0.5401639111042922
-0.029199999999999976	0.5360080226102917
-0.029099999999999987	0.5318635623683198
-0.02899999999999997	0.5277314160206724
-0.02889999999999998	0.5236124479184202
-0.028799999999999965	0.519507500852021
-0.028699999999999976	0.5154173958191404
-0.028599999999999987	0.5113429318289094
-0.02849999999999997	0.507284885741732
-0.02839999999999998	0.5032440121437494
-0.028299999999999964	0.4992210432549564
-0.028199999999999975	0.49521668887001147
-0.028099999999999986	0.4912316363306111
-0.02799999999999997	0.48726655052845025
-0.02789999999999998	0.48332207393754956
-0.027799999999999964	0.47939882667488787
-0.027699999999999975	0.4754974065881708
-0.027599999999999986	0.4716183893695374
-0.02749999999999997	0.4677623286940484
-0.02739999999999998	0.4639297563817966
-0.027299999999999963	0.46012118258237933
-0.027199999999999974	0.4563370959806435
-0.027099999999999985	0.45257796402240136
-0.02699999999999997	0.44884423315908406
-0.02689999999999998	0.44513632911004336
-0.026799999999999963	0.4414546571414275
-0.026699999999999974	0.4377996023604774
-0.026599999999999985	0.4341715300241181
-0.026499999999999968	0.4305707858607846
-0.02639999999999998	0.42699769640436996
-0.026299999999999962	0.4234525693392975
-0.026199999999999973	0.4199356938556524
-0.026099999999999984	0.41644734101342473
-0.025999999999999968	0.41298776411487076
-0.02589999999999998	0.40955719908409427
-0.025799999999999962	0.40615586485290456
-0.025699999999999973	0.402783963752129
-0.025599999999999984	0.39944168190751894
-0.025499999999999967	0.3961291896394441
-0.025399999999999978	0.3928466418656371
-0.02529999999999996	0.38959417850619105
-0.025199999999999972	0.3863719248901938
-0.025099999999999983	0.3831799921632425
-0.024999999999999967	0.3800184776952666
-0.024899999999999978	0.3768874654880262
-0.02479999999999999	0.3737870265817175
-0.024699999999999972	0.3707172194601504
-0.024599999999999983	0.36767809045401434
-0.024499999999999966	0.3646696741416992
-0.024399999999999977	0.36169199374730004
-0.02429999999999999	0.3587450615353254
-0.02419999999999997	0.3558288792017746
-0.024099999999999983	0.35294343826118185
-0.023999999999999966	0.3500887204293382
-0.023899999999999977	0.3472646980013646
-0.023799999999999988	0.34447133422484855
-0.02369999999999997	0.3417085836678264
-0.023599999999999982	0.33897639258136003
-0.023499999999999965	0.33627469925649056
-0.023399999999999976	0.33360343437543005
-0.023299999999999987	0.33096252135677795
-0.02319999999999997	0.3283518766946522
-0.02309999999999998	0.3257714102916319
-0.022999999999999965	0.32322102578534473
-0.022899999999999976	0.3207006208687003
-0.022799999999999987	0.3182100876036213
-0.02269999999999997	0.3157493127282882
-0.02259999999999998	0.3133181779578182
-0.022499999999999964	0.31091656027836834
-0.022399999999999975	0.3085443322346759
-0.022299999999999986	0.3062013622110123
-0.02219999999999997	0.3038875147055766
-0.02209999999999998	0.3016026505983902
-0.021999999999999964	0.29934662741266765
-0.021899999999999975	0.2971192995697877
-0.021799999999999986	0.2949205186378673
-0.02169999999999997	0.29275013357402957
-0.02159999999999998	0.2906079909604637
-0.021499999999999964	0.28849393523430783
-0.021399999999999975	0.28640780891149925
-0.021299999999999986	0.2843494528046644
-0.02119999999999997	0.28231870623515054
-0.02109999999999998	0.2803154072393221
-0.020999999999999963	0.2783393927692204
-0.020899999999999974	0.27639049888772693
-0.020799999999999985	0.2744685609583231
-0.02069999999999997	0.2725734138296063
-0.02059999999999998	0.2707048920146692
-0.020499999999999963	0.2688628298654853
-0.020399999999999974	0.26704706174244175
-0.020299999999999985	0.2652574221791416
-0.020199999999999968	0.2634937460426404
-0.02009999999999998	0.26175586868923395
-0.019999999999999962	0.2600436261159658
-0.019899999999999973	0.25835685510798906
-0.019799999999999984	0.2566953933819218
-0.019699999999999968	0.2550590797253669
-0.01959999999999998	0.2534477541327224
-0.019499999999999962	0.2518612579374552
-0.019399999999999973	0.25029943394095977
-0.019299999999999984	0.24876212653819263
-0.019199999999999967	0.24724918184019595
-0.019099999999999978	0.24576044779369033
-0.01899999999999996	0.24429577429787314
-0.018899999999999972	0.24285501331859052
-0.018799999999999983	0.241438019000018
-0.018699999999999967	0.2400446477740185
-0.018599999999999978	0.23867475846733038
-0.01849999999999996	0.23732821240672528
-0.018399999999999972	0.23600487352231522
-0.018299999999999983	0.2347046084491332
-0.018199999999999966	0.23342728662717183
-0.018099999999999977	0.2321727804000137
-0.017999999999999988	0.2309409651122226
-0.01789999999999997	0.2297317192056358
-0.017799999999999983	0.22854492431474693
-0.017699999999999966	0.2273804653612911
-0.017599999999999977	0.22623823064823292
-0.017499999999999988	0.2251181119532886
-0.01739999999999997	0.2240200046221603
-0.017299999999999982	0.2229438076616399
-0.017199999999999965	0.22188942383273116
-0.017099999999999976	0.22085675974397806
-0.016999999999999987	0.21984572594515975
-0.01689999999999997	0.21885623702149856
-0.01679999999999998	0.21788821168858988
-0.016699999999999965	0.21694157288819116
-0.016599999999999976	0.21601624788507828
-0.016499999999999987	0.2151121683651098
-0.01639999999999997	0.2142292705347262
-0.01629999999999998	0.21336749522203027
-0.016199999999999964	0.21252678797965988
-0.016099999999999975	0.21170709918964314
-0.015999999999999986	0.21090838417041963
-0.01589999999999997	0.21013060328625946
-0.01579999999999998	0.2093737220592517
-0.015699999999999964	0.20863771128410022
-0.015599999999999975	0.2079225471459444
-0.015499999999999986	0.20722821134140995
-0.01539999999999997	0.2065546912031497
-0.01529999999999998	0.20590197982809055
-0.015199999999999964	0.20527007620964446
-0.015099999999999975	0.20465898537413912
-0.014999999999999986	0.2040687185217276
-0.014899999999999969	0.20349929317204862
-0.01479999999999998	0.20295073331493613
-0.014699999999999963	0.20242306956644737
-0.014599999999999974	0.20191633933053743
-0.014499999999999985	0.20143058696667926
-0.014399999999999968	0.2009658639637833
-0.01429999999999998	0.20052222912072995
-0.014199999999999963	0.2000997487338977
-0.014099999999999974	0.1996984967920496
-0.013999999999999985	0.19931855517897415
-0.013899999999999968	0.1989600138842733
-0.013799999999999979	0.19862297122275216
-0.013699999999999962	0.19830753406281185
-0.013599999999999973	0.19801381806436627
-0.013499999999999984	0.19774194792671063
-0.013399999999999967	0.1974920576469103
-0.013299999999999979	0.19726429078919336
-0.013199999999999962	0.19705880076594823
-0.013099999999999973	0.19687575113088931
-0.012999999999999984	0.1967153158850308
-0.012899999999999967	0.19657767979609153
-0.012799999999999978	0.19646303873203627
-0.012699999999999961	0.19637160000946546
-0.012599999999999972	0.19630358275758983
-0.012499999999999983	0.19625921829860601
-0.012399999999999967	0.19623875054530476
-0.012299999999999978	0.1962424364167612
-0.012199999999999961	0.19627054627307447
-0.012099999999999972	0.1963233643701041
-0.011999999999999983	0.19640118933522752
-0.011899999999999966	0.19650433466521527
-0.011799999999999977	0.1966331292473565
-0.011699999999999988	0.1967879179050327
-0.011599999999999971	0.19696906196901706
-0.011499999999999982	0.1971769398758263
-0.011399999999999966	0.1974119477945438
-0.011299999999999977	0.1976745002836013
-0.011199999999999988	0.19796503097909499
-0.011099999999999971	0.19828399331628552
-0.010999999999999982	0.1986318612860475
-0.010899999999999965	0.19900913022811234
-0.010799999999999976	0.19941631766306003
-0.010699999999999987	0.1998539641651232
-0.01059999999999997	0.20032263427799715
-0.010499999999999982	0.20082291747593467
-0.010399999999999965	0.20135542917260024
-0.010299999999999976	0.20192081178020832
-0.010199999999999987	0.20251973582170443
-0.01009999999999997	0.20315290109884965
-0.009999999999999981	0.20382103791921485
-0.009899999999999964	0.2045249083853428
-0.009799999999999975	0.20526530774941223
-0.009699999999999986	0.20604306583700302
-0.00959999999999997	0.20685904854374543
-0.00949999999999998	0.2077141594088135
-0.009399999999999964	0.20860934126948974
-0.009299999999999975	0.20954557800122767
-0.009199999999999986	0.21052389634788263
-0.00909999999999997	0.21154536784707254
-0.00899999999999998	0.2126111108558182
-0.008899999999999963	0.21372229268197548
-0.008799999999999975	0.21488013182718882
-0.008699999999999986	0.2160859003474226
-0.008599999999999969	0.21734092633743451
-0.00849999999999998	0.21864659654583957
-0.008399999999999963	0.2200043591277734
-0.008299999999999974	0.22141572654244385
-0.008199999999999985	0.22288227860323606
-0.008099999999999968	0.2244056656883253
-0.00799999999999998	0.2259876121200894
-0.007899999999999963	0.22762991972195687
-0.007799999999999974	0.2293344715615853
-0.007699999999999985	0.23110323588960546
-0.007599999999999968	0.23293827028337624
-0.007499999999999979	0.2348417260055013
-0.007399999999999962	0.2368158525869169
-0.007299999999999973	0.2388630026446354
-0.007199999999999984	0.24098563694415792
-0.0070999999999999674	0.24318632971658302
-0.0069999999999999785	0.2454677742402623
-0.006899999999999962	0.24783278869661401
-0.006799999999999973	0.2502843223090973
-0.006699999999999984	0.2528254617738646
-0.006599999999999967	0.25545943798953513
-0.006499999999999978	0.258189633092352
-0.006399999999999961	0.2610195878014517
-0.006299999999999972	0.2639530090768626
-0.006199999999999983	0.26699377809042063
-0.0060999999999999666	0.27014595850657386
-0.005999999999999978	0.27341380506623353
-0.005899999999999961	0.27680177246212595
-0.005799999999999972	0.2803145244883453
-0.005699999999999983	0.28395694343992706
-0.005599999999999966	0.2877341397299451
-0.005499999999999977	0.29165146168170136
-0.00539999999999996	0.2957145054416755
-0.005299999999999971	0.2999291249447643
-0.005199999999999982	0.30430144184656766
-0.005099999999999966	0.3088378553175657
-0.004999999999999977	0.31354505157063134
-0.004899999999999988	0.31843001296549667
-0.004799999999999971	0.3235000265013968
-0.004699999999999982	0.3287626914708041
-0.004599999999999965	0.33422592600244155
-0.004499999999999976	0.3398979721695459
-0.004399999999999987	0.34578739927820173
-0.0042999999999999705	0.35190310487992393
-0.0041999999999999815	0.3582543129701013
-0.004099999999999965	0.3648505687388995
-0.003999999999999976	0.3717017291313204
-0.003899999999999987	0.3788179483468956
-0.00379999999999997	0.3862096572648074
-0.003699999999999981	0.393887535615424
-0.0035999999999999643	0.40186247553217314
-0.0034999999999999754	0.41014553490645067
-0.0033999999999999864	0.4187478787319651
-0.0032999999999999696	0.4276807063620854
-0.0031999999999999806	0.4369551623145044
-0.003099999999999964	0.4465822279432235
-0.002999999999999975	0.4565725909608986
-0.002899999999999986	0.4669364894414329
-0.002799999999999969	0.47768352657044993
-0.00269999999999998	0.4888224520545546
-0.0025999999999999635	0.500360905767696
-0.0024999999999999745	0.5123051189290094
-0.0023999999999999855	0.5246595679097903
-0.0022999999999999687	0.5374265757001591
-0.0021999999999999797	0.5506058561922321
-0.002099999999999963	0.5641939968286017
-0.001999999999999974	0.5781838759178364
-0.001899999999999985	0.5925640121402406
-0.0017999999999999683	0.6073178455918807
-0.0016999999999999793	0.6224229522809748
-0.0015999999999999626	0.6378501974597683
-0.0014999999999999736	0.6535628376942854
-0.0013999999999999846	0.6695155872853953
-0.0012999999999999678	0.6856536716472382
-0.0011999999999999789	0.7019118985379723
-0.0010999999999999621	0.7182137875250207
-0.0009999999999999731	0.7344708084655452
-0.0008999999999999841	0.7505817905824713
-0.0007999999999999674	0.7664325741270895
-0.0006999999999999784	0.7818959854881876
-0.0005999999999999617	0.7968322224788225
-0.0004999999999999727	0.8110897376058123
-0.0003999999999999837	0.8245067014326506
-0.00029999999999996696	0.8369131137331897
-0.00019999999999997797	0.8481336053663866
-0.00009999999999996123	0.8579909378131434
2.7755575615628914e-17	0.8663101782915351
0.00010000000000001674	0.8729233296262077
0.00020000000000003348	0.8776746333536969
0.00030000000000002247	0.8804257040652099
0.0004000000000000392	0.8810608514597141
0.0005000000000000282	0.8794919104222453
0.0006000000000000172	0.875662387547285
0.0007000000000000339	0.8695506067506288
0.0008000000000000229	0.8611716029007659
0.0009000000000000397	0.8505775898192468
0.0010000000000000286	0.8378569285385511
0.0011000000000000176	0.8231316326627788
0.0012000000000000344	0.8065535571163983
0.0013000000000000234	0.7882995114954089
0.00140000000000004	0.768565608817545
0.001500000000000029	0.7475611978231478
0.001600000000000018	0.7255027300976832
0.0017000000000000348	0.7026078849807226
0.0018000000000000238	0.6790902221457157
0.0019000000000000128	0.6551545628327262
0.0020000000000000295	0.6309932255321101
0.0021000000000000185	0.6067831690636352
0.0022000000000000353	0.5826840321249187
0.0023000000000000242	0.5588370076885183
0.0024000000000000132	0.5353644548689167
0.00250000000000003	0.5123701297759182
0.002600000000000019	0.48993990867192544
0.0027000000000000357	0.4681428788751101
0.0028000000000000247	0.4470326824239923
0.0029000000000000137	0.4266490117919227
0.0030000000000000304	0.4070191735478229
0.0031000000000000194	0.3881596529481871
0.003200000000000036	0.3700776286924825
0.003300000000000025	0.3527724016421893
0.003400000000000014	0.33623671375225644
0.003500000000000031	0.3204579436566942
0.00360000000000002	0.305419173359053
0.0037000000000000366	0.29110012650570244
0.0038000000000000256	0.27747798303655175
0.0039000000000000146	0.26452807790550825
0.004000000000000031	0.2522244933287058
0.00410000000000002	0.24054055491052773
0.004200000000000037	0.22944924224180097
0.004300000000000026	0.21892352434770343
0.004400000000000015	0.2089366298353861
0.004500000000000032	0.1994622608708657
0.004600000000000021	0.1904747592892114
0.0047000000000000375	0.18194923227693147
0.0048000000000000265	0.17386164420598108
0.0049000000000000155	0.16618888037551335
0.005000000000000032	0.15890878764984936
0.005100000000000021	0.15200019627934774
0.005200000000000038	0.14544292655977106
0.005300000000000027	0.13921778342550897
0.005400000000000016	0.13330654157990268
0.005500000000000033	0.1276919233379231
0.005600000000000022	0.12235757098684019
0.005700000000000038	0.11728801515378008
0.005800000000000027	0.11246864039933323
0.005900000000000016	0.10788564902782129
0.006000000000000033	0.10352602391246339
0.006100000000000022	0.0993774909723407
0.006200000000000039	0.09542848180357807
0.006300000000000028	0.09166809685561662
0.006400000000000017	0.08808606945123156
0.0065000000000000335	0.08467273087335599
0.0066000000000000225	0.08141897667993217
0.006700000000000039	0.07831623435785531
0.006800000000000028	0.07535643238667654
0.006900000000000017	0.07253197075034534
0.007000000000000034	0.06983569290972695
0.007100000000000023	0.06726085922850261
0.00720000000000004	0.06480112182960622
0.007300000000000029	0.06245050084760238
0.007400000000000018	0.06020336203367892
0.007500000000000034	0.05805439566375766
0.007600000000000023	0.05599859669596579
0.00770000000000004	0.054031246121113825
0.007800000000000029	0.05214789344847933
0.007900000000000018	0.050344340268847924
0.008000000000000035	0.04861662483721264
0.008100000000000024	0.04696100761856332
0.008200000000000013	0.045373957741680036
0.00830000000000003	0.04385214030768505
0.008400000000000019	0.042392404502131234
0.008500000000000035	0.04099177246162255
0.008600000000000024	0.0396474288482634
0.008700000000000013	0.03835671108755594
0.00880000000000003	0.037117100227725276
0.008900000000000019	0.03592621238075628
0.009000000000000036	0.03478179070769376
0.009100000000000025	0.033681697912971945
0.009200000000000014	0.03262390921464701
0.00930000000000003	0.0316065057594576
0.00940000000000002	0.03062766845357656
0.009500000000000036	0.029685672181769953
0.009600000000000025	0.028778880389439473
0.009700000000000014	0.027905740003675225
0.009800000000000031	0.027064776671019513
0.00990000000000002	0.026254590291113617
0.010000000000000037	0.02547385082677729
0.010100000000000026	0.024721294372383157
0.010200000000000015	0.023995719463591258
0.010300000000000031	0.023295983612657317
0.01040000000000002	0.022621000054591504
0.010500000000000037	0.021969734690431796
0.010600000000000026	0.021341203214840603
0.010700000000000015	0.02073446841607877
0.010800000000000032	0.020148637637238898
0.01090000000000002	0.019582860388358422
0.011000000000000038	0.01903632609973975
0.011100000000000027	0.018508262007459784
0.011200000000000015	0.01799793116265422
0.011300000000000032	0.01750463055673187
0.011400000000000021	0.017027689355201988
0.011500000000000038	0.01656646723328213
0.011600000000000027	0.01612035280691963
0.011700000000000016	0.01568876215327539
0.011800000000000033	0.015271137415121126
0.011900000000000022	0.014866945483965182
0.012000000000000038	0.01447567675706469
0.012100000000000027	0.014096843963803708
0.012200000000000016	0.013729981057208277
0.012300000000000033	0.013374642166652044
0.012400000000000022	0.013030400608058094
0.012500000000000039	0.012696847948143474
0.012600000000000028	0.012373593119478967
0.012700000000000017	0.012060261583340295
0.012800000000000034	0.011756494537523017
0.012900000000000023	0.011461948166474932
0.01300000000000004	0.01117629293126396
0.013100000000000028	0.010899212897061979
0.013200000000000017	0.010630405095966754
0.013300000000000034	0.010369578923123028
0.013400000000000023	0.010116455564231361
0.01350000000000004	0.009870767452649948
0.013600000000000029	0.009632257754409549
0.013700000000000018	0.00940067987956035
0.013800000000000034	0.009175797018371817
0.013900000000000023	0.008957381700992464
0.01400000000000004	0.00874521537926346
0.01410000000000003	0.008539088029459223
0.014200000000000018	0.008338797774800089
0.014300000000000035	0.008144150526653376
0.014400000000000024	0.007954959643403548
0.01450000000000004	0.007771045606030458
0.01460000000000003	0.007592235709495115
0.014700000000000019	0.00741836376908216
0.014800000000000035	0.007249269840899684
0.014900000000000024	0.007084799955783564
0.015000000000000013	0.006924805865895857
0.01510000000000003	0.0067691448033500275
0.015200000000000019	0.006617679250231673
0.015300000000000036	0.0064702767194208775
0.015400000000000025	0.006326809545656658
0.015500000000000014	0.006187154686313359
0.01560000000000003	0.006051193531391462
0.01570000000000002	0.005918811722251693
0.015800000000000036	0.005789898978646782
0.015900000000000025	0.005664348933632712
0.016000000000000014	0.005542058975960997
0.01610000000000003	0.005422930099578558
0.01620000000000002	0.005306866759880027
0.016300000000000037	0.0051937767363775264
0.016400000000000026	0.005083571001471484
0.016500000000000015	0.00497616359502231
0.01660000000000003	0.004871471504439386
0.01670000000000002	0.004769414550019296
0.016800000000000037	0.004669915275278219
0.016900000000000026	0.0045728988420389435
0.017000000000000015	0.004478292930043231
0.017100000000000032	0.00438602764087481
0.01720000000000002	0.00429603540598689
0.017300000000000038	0.004208250898641192
0.017400000000000027	0.004122610949573778
0.017500000000000016	0.004039054466213297
0.017600000000000032	0.003957522355286065
0.01770000000000002	0.0038779574486508964
0.017800000000000038	0.0038003044322140085
0.017900000000000027	0.003724509777783245
0.018000000000000016	0.00365052167772622
0.018100000000000033	0.003578289982305171
0.01820000000000002	0.0035077661395670786
0.01830000000000004	0.0034389031376734457
0.018400000000000027	0.0033716554495605315
0.018500000000000016	0.0033059789798251843
0.018600000000000033	0.0032418310137378335
0.018700000000000022	0.0031791701682879953
0.01880000000000004	0.0031179563451722812
0.018900000000000028	0.0030581506856403166
0.019000000000000017	0.0029997155271165093
0.019100000000000034	0.0029426143615207947
0.019200000000000023	0.0028868117952146875
0.01930000000000004	0.002832273510502062
0.01940000000000003	0.0027789662286183394
0.019500000000000017	0.0027268576741440783
0.019600000000000034	0.002675916540782274
0.019700000000000023	0.002626112458441713
0.01980000000000004	0.002577415961570889
0.01990000000000003	0.0025297984586902084
0.020000000000000018	0.0024832322030719947
0.020100000000000035	0.0024376902645205745
0.020200000000000023	0.0023931465022067958
0.02030000000000004	0.002349575538513089
0.02040000000000003	0.002306952733847944
0.020500000000000018	0.0022652541623893996
0.020600000000000035	0.0022244565887201166
0.020700000000000024	0.0021845374453176368
0.02080000000000004	0.0021454748108649087
0.02090000000000003	0.0021072473893483986
0.02100000000000002	0.0020698344899118485
0.021100000000000035	0.0020332160074354472
0.021200000000000024	0.001997372403811861
0.02130000000000004	0.0019622846898907733
0.02140000000000003	0.001927934408066264
0.02150000000000002	0.001894303615481166
0.021600000000000036	0.001861374867824388
0.021700000000000025	0.001829131203698187
0.021800000000000014	0.0017975561295328333
0.02190000000000003	0.0017666336050278708
0.02200000000000002	0.0017363480290993386
0.022100000000000036	0.001706684226313596
0.022200000000000025	0.0016776274337891744
0.022300000000000014	0.0016491632885486931
0.02240000000000003	0.0016212778153037045
0.02250000000000002	0.001593957414656278
0.022600000000000037	0.0015671888517012984
0.022700000000000026	0.001540959245014697
0.022800000000000015	0.001515256056012933
0.02290000000000003	0.0014900670786701185
0.02300000000000002	0.0014653804295792288
0.023100000000000037	0.0014411845383448818
0.023200000000000026	0.0014174681382953613
0.023300000000000015	0.0013942202575021414
0.023400000000000032	0.0013714302100956276
0.02350000000000002	0.001349087587866498
0.023600000000000038	0.0013271822521419428
0.023700000000000027	0.0013057043259271641
0.023800000000000016	0.0012846441863023585
0.023900000000000032	0.0012639924570660736
0.02400000000000002	0.001243740001616152
0.024100000000000038	0.001223877916059644
0.024200000000000027	0.0012043975225437614
0.024300000000000016	0.0011852903627998029
0.024400000000000033	0.0011665481918927021
0.024500000000000022	0.0011481629721689455
0.02460000000000004	0.0011301268673957173
0.024700000000000027	0.0011124322370849248
0.024800000000000016	0.0010950716309953512
0.024900000000000033	0.0010780377838068994
0.025000000000000022	0.0010613236099610253
0.02510000000000004	0.0010449221986614718
0.025200000000000028	0.0010288268090299787
0.025300000000000017	0.001013030865411535
0.025400000000000034	0.000997527952824105
0.025500000000000023	0.0009823118125480072
0.02560000000000004	0.0009673763378500385
0.02570000000000003	0.0009527155698379814
0.025800000000000017	0.0009383236934409521
0.025900000000000034	0.0009241950335114928
0.026000000000000023	0.0009103240510452658
0.02610000000000004	0.000896705339514404
0.02620000000000003	0.0008833336213109009
0.026300000000000018	0.0008702037442961457
0.026400000000000035	0.0008573106784533639
0.026500000000000024	0.0008446495126394102
0.02660000000000004	0.0008322154514326743
0.02670000000000003	0.0008200038120740755
0.026800000000000018	0.0008080100214979664
0.026900000000000035	0.0007962296134501049
0.027000000000000024	0.0007846582256898962
0.02710000000000004	0.0007732915972741379
0.02720000000000003	0.0007621255659196665
0.02730000000000002	0.0007511560654423868
0.027400000000000035	0.0007403791232702375
0.027500000000000024	0.0007297908580277286
0.02760000000000004	0.0007193874771897999
0.02770000000000003	0.0007091652748028056
0.02780000000000002	0.0006991206292704625
0.027900000000000036	0.000689250001202776
0.028000000000000025	0.0006795499313259687
0.028100000000000014	0.0006700170384514386
0.02820000000000003	0.0006606480175019923
0.02830000000000002	0.0006514396375935182
0.028400000000000036	0.0006423887401703938
0.028500000000000025	0.0006334922371929855
0.028600000000000014	0.0006247471093756288
0.02870000000000003	0.0006161504044735198
0.02880000000000002	0.0006076992356170572
0.028900000000000037	0.0005993907796921574
0.029000000000000026	0.0005912222757651673
0.029100000000000015	0.0005831910235509923
0.02920000000000003	0.000575294381923182
0.02930000000000002	0.000567529767464634
0.029400000000000037	0.0005598946530577934
0.029500000000000026	0.0005523865665130783
0.029600000000000015	0.0005450030892344041
0.029700000000000032	0.0005377418549207808
0.02980000000000002	0.0005306005483027795
0.029900000000000038	0.0005235769039129581
0.030000000000000027	0.000516668704889161
0.030100000000000016	0.0005098737818097625
0.030200000000000032	0.000503190011559921
0.03030000000000002	0.0004966153162278959
0.030400000000000038	0.0004901476620306009
0.030500000000000027	0.0004837850582675082
0.030600000000000016	0.0004775255563020878
0.030700000000000033	0.0004713672485699843
0.030800000000000022	0.0004653082676131822
0.03090000000000004	0.0004593467851393617
0.031000000000000028	0.0004534810111057711
0.031100000000000017	0.0004477091928268889
0.031200000000000033	0.0004420296141052012
0.03130000000000002	0.00043644059438444635
0.03140000000000004	0.0004309404879246436
0.03150000000000003	0.00042552768299838884
0.03160000000000002	0.0004202006011076851
0.031700000000000034	0.00041495769622084094
0.03180000000000002	0.00040979745402881633
0.03190000000000004	0.00040471839122048443
0.03200000000000003	0.0003997190547762718
0.03210000000000002	0.000394798021279696
0.032200000000000034	0.000389953896246262
0.03230000000000002	0.0003851853134692708
0.03240000000000004	0.0003804909343820369
0.03250000000000003	0.00037586944743611694
0.03260000000000002	0.00037131956749504537
0.032700000000000035	0.00036684003524319877
0.032800000000000024	0.00036242961660936523
0.03290000000000004	0.0003580871022045873
0.03300000000000003	0.00035381130677395253
0.03310000000000002	0.00034960106866188266
0.033200000000000035	0.0003454552492906052
0.033300000000000024	0.00034137273265144765
0.03340000000000004	0.00033735242480856486
0.03350000000000003	0.00033339325341484637
0.03360000000000002	0.0003294941672395817
0.033700000000000035	0.00032565413570765907
0.033800000000000024	0.00032187214844992337
0.03390000000000004	0.00031814721486444255
0.03400000000000003	0.00031447836368836386
0.03410000000000002	0.00031086464258008674
0.034200000000000036	0.0003073051177115019
0.034300000000000025	0.00030379887337000813
0.03440000000000004	0.00030034501157004265
0.03450000000000003	0.00029694265167392117
0.03460000000000002	0.00029359093002168107
0.034700000000000036	0.0002902889995697582
0.034800000000000025	0.00028703602953821883
0.034900000000000014	0.0002838312050663527
0.03500000000000003	0.00028067372687639463
0.03510000000000002	0.00027756281094518586
0.03520000000000004	0.0002744976881835502
0.035300000000000026	0.0002714776041231988
0.035400000000000015	0.0002685018186109713
0.03550000000000003	0.0002655696055102211
0.03560000000000002	0.0002626802524091724
0.03570000000000004	0.00025983306033605387
0.035800000000000026	0.0002570273434808733
0.035900000000000015	0.0002542624289236144
0.03600000000000003	0.0002515376563687482
0.03610000000000002	0.0002488523778858584
0.03620000000000004	0.00024620595765625496
0.03630000000000003	0.00024359777172541813
0.036400000000000016	0.00024102720776110936
0.03650000000000003	0.0002384936648170535
0.03660000000000002	0.00023599655310200388
0.03670000000000004	0.00023353529375408707
0.03680000000000003	0.00023110931862030021
0.036900000000000016	0.0002287180700410096
0.03700000000000003	0.0002263610006393583
0.03710000000000002	0.0002240375731154391
0.03720000000000004	0.00022174726004513398
0.03730000000000003	0.00021948954368349117
0.03740000000000002	0.00021726391577254805
0.03750000000000003	0.00021506987735347277
0.03760000000000002	0.00021290693858294605
0.03770000000000004	0.00021077461855364897
0.03780000000000003	0.00020867244511879195
0.03790000000000002	0.00020659995472056312
0.038000000000000034	0.00020455669222241957
0.03810000000000002	0.000202542210745121
0.03820000000000004	0.00020055607150642143
0.03830000000000003	0.00019859784366433572
0.03840000000000002	0.00019666710416388366
0.038500000000000034	0.00019476343758725366
0.03860000000000002	0.00019288643600728865
0.03870000000000004	0.0001910356988442136
0.03880000000000003	0.0001892108327255509
0.03890000000000002	0.00018741145134912798
0.039000000000000035	0.00018563717534911842
0.039100000000000024	0.00018388763216505187
0.03920000000000004	0.00018216245591370008
0.03930000000000003	0.0001804612872638125
0.03940000000000002	0.00017878377331359945
0.039500000000000035	0.00017712956747092845
0.039600000000000024	0.0001754983293361539
0.03970000000000004	0.0001738897245875408
0.03980000000000003	0.00017230342486920366
0.03990000000000002	0.0001707391076815175
0.040000000000000036	0.00016919645627395298
0.040100000000000025	0.00016767515954026367
0.04020000000000004	0.00016617491191598684
0.04030000000000003	0.00016469541327821742
0.04040000000000002	0.00016323636884757462
0.040500000000000036	0.00016179748909235278
0.040600000000000025	0.00016037848963478403
0.04070000000000004	0.00015897909115936894
0.04080000000000003	0.00015759901932325227
0.04090000000000002	0.00015623800466857909
0.041000000000000036	0.00015489578253679909
0.041100000000000025	0.00015357209298487787
0.041200000000000014	0.00015226668070338103
0.04130000000000003	0.0001509792949363834
0.04140000000000002	0.0001497096894031806
0.04150000000000004	0.0001484576222217487
0.041600000000000026	0.0001472228558339331
0.041700000000000015	0.00014600515693232886
0.04180000000000003	0.00014480429638881435
0.04190000000000002	0.00014362004918471369
0.04200000000000004	0.00014245219434255225
0.042100000000000026	0.00014130051485937607
0.042200000000000015	0.00014016479764160803
0.04230000000000003	0.00013904483344141197
0.04240000000000002	0.000137940416794541
0.04250000000000004	0.00013685134595962941
0.04260000000000003	0.00013577742285892736
0.042700000000000016	0.00013471845302042874
0.04280000000000003	0.00013367424552138162
0.04290000000000002	0.00013264461293316254
0.04300000000000004	0.00013162937126747764
0.04310000000000003	0.00013062833992388048
0.043200000000000016	0.00012964134163858456
0.04330000000000003	0.0001286682024345465
0.04340000000000002	0.0001277087515728037
0.04350000000000004	0.00012676282150504806
0.04360000000000003	0.0001258302478274207
0.04370000000000002	0.0001249108692355006
0.04380000000000003	0.0001240045274804855
0.04390000000000002	0.0001231110673265397
0.04400000000000004	0.0001222303365092962
0.04410000000000003	0.00012136218569549881
0.04420000000000002	0.00012050646844378248
0.044300000000000034	0.00011966304116654794
0.04440000000000002	0.00011883176309296443
0.04450000000000004	0.00011801249623304682
0.04460000000000003	0.00011720510534282866
0.04470000000000002	0.00011640945789059393
0.044800000000000034	0.00011562542402418861
0.04490000000000002	0.00011485287653937326
0.04500000000000004	0.00011409169084923896
0.04510000000000003	0.00011334174495465239
0.04520000000000002	0.0001126029194157458
0.045300000000000035	0.0001118750973244356
0.045400000000000024	0.00011115816427796631
0.04550000000000004	0.0001104520083534817
0.04560000000000003	0.00010975652008361572
0.04570000000000002	0.00010907159243309935
0.045800000000000035	0.00010839712077638943
0.045900000000000024	0.00010773300287631447
0.04600000000000004	0.00010707913886373981
0.04610000000000003	0.00010643543121824733
0.04620000000000002	0.00010580178474984692
0.046300000000000036	0.00010517810658170909
0.046400000000000025	0.0001045643061339247
0.04650000000000004	0.0001039602951083085
0.04660000000000003	0.00010336598747423622
0.04670000000000002	0.00010278129945553847
0.046800000000000036	0.00010220614951844648
0.046900000000000025	0.00010164045836061095
0.04700000000000004	0.00010108414890119279
0.04710000000000003	0.00010053714627204817
0.04720000000000002	0.0000999993778100196
0.047300000000000036	0.00009947077305033084
0.047400000000000025	0.00009895126372113259
0.04750000000000004	0.00009844078373918659
0.04760000000000003	0.0000979392692067214
0.04770000000000002	0.00009744665840947417
0.04780000000000004	0.00009696289181594795
0.047900000000000026	0.00009648791207789338
0.048000000000000015	0.00009602166403205629
0.04810000000000003	0.00009556409470320247
0.04820000000000002	0.00009511515330845572
0.04830000000000004	0.00009467479126298227
0.048400000000000026	0.00009424296218704436
0.048500000000000015	0.00009381962191446218
0.04860000000000003	0.00009340472850252746
0.04870000000000002	0.0000929982422433879
0.04880000000000004	0.0000926001256769708
0.04890000000000003	0.00009221034360546388
0.049000000000000016	0.00009182886310941164
0.04910000000000003	0.00009145565356547977
0.04920000000000002	0.00009109068666593156
0.04930000000000004	0.00009073393643987105
0.04940000000000003	0.00009038537927632046
0.049500000000000016	0.00009004499394918238
0.04960000000000003	0.00008971276164416023
0.04970000000000002	0.000089388665987698
0.04980000000000004	0.00008907269307802377
0.04990000000000003	0.00008876483151835938
0.05000000000000002	0.00008846507245239116
0.050100000000000006	0.00008817340960207739
0.05020000000000005	0.00008788983930789648
0.05030000000000004	0.00008761436057161795
0.05040000000000003	0.00008734697510170537
0.05050000000000002	0.00008708768736146424
0.050600000000000006	0.00008683650462003962
0.05070000000000005	0.00008659343700638654
0.05080000000000004	0.00008635849756635037
0.05090000000000003	0.00008613170232297733
0.05100000000000002	0.00008591307034020979
0.051100000000000007	0.00008570262379011238
0.05120000000000005	0.00008550038802379496
0.05130000000000004	0.00008530639164619325
0.05140000000000003	0.00008512066659489262
0.05150000000000002	0.00008494324822318809
0.05160000000000001	0.0000847741753875806
0.05170000000000005	0.0000846134905399155
0.05180000000000004	0.00008446123982440258
0.05190000000000003	0.00008431747317975356
0.05200000000000002	0.00008418224444668608
0.05210000000000001	0.00008405561148107661
0.05220000000000005	0.00008393763627303978
0.05230000000000004	0.00008382838507224428
0.05240000000000003	0.0000837279285197867
0.05250000000000002	0.00008363634178697516
0.05260000000000001	0.00008355370472137532
0.05270000000000005	0.00008348010200052433
0.05280000000000004	0.00008341562329371178
0.05290000000000003	0.00008336036343228157
0.05300000000000002	0.00008331442258891126
0.05310000000000001	0.00008327790646638342
0.05320000000000005	0.00008325092649636382
0.05330000000000004	0.000083233600048768
0.05340000000000003	0.00008322605065232074
0.05350000000000002	0.00008322840822693882
0.05360000000000001	0.00008324080932864785
0.05370000000000005	0.00008326339740774941
0.05380000000000004	0.00008329632308104066
0.05390000000000003	0.00008333974441891374
0.05400000000000002	0.00008339382724823978
0.05410000000000001	0.00008345874547199689
0.054200000000000054	0.00008353468140667474
0.05430000000000004	0.00008362182613854878
0.05440000000000003	0.0000837203799000137
0.05450000000000002	0.00008383055246723864
0.05460000000000001	0.00008395256358049842
0.054700000000000054	0.00008408664338864878
0.05480000000000004	0.00008423303291929232
0.05490000000000003	0.00008439198457634222
0.05500000000000002	0.00008456376266676471
0.05510000000000001	0.0000847486439584705
0.055200000000000055	0.00008494691827143117
0.055300000000000044	0.00008515888910428552
0.05540000000000003	0.00008538487429886725
0.05550000000000002	0.00008562520674526967
0.05560000000000001	0.00008588023513028912
0.055700000000000055	0.00008615032473228958
0.055800000000000044	0.00008643585826580491
0.05590000000000003	0.00008673723677944152
0.05600000000000002	0.00008705488061095658
0.05610000000000001	0.00008738923040368471
0.056200000000000055	0.00008774074818886893
0.056300000000000044	0.00008810991853879997
0.05640000000000003	0.00008849724979612274
0.05650000000000002	0.00008890327538509991
0.05660000000000001	0.00008932855521114261
0.056700000000000056	0.00008977367715548514
0.056800000000000045	0.00009023925867246134
0.056900000000000034	0.00009072594849753882
0.05700000000000002	0.00009123442847499266
0.05710000000000001	0.00009176541551491504
0.057200000000000056	0.00009231966369016804
0.057300000000000045	0.00009289796648486066
0.057400000000000034	0.00009350115920705124
0.05750000000000002	0.00009413012157956561
0.05760000000000001	0.00009478578052419247
0.0577	0.00009546911315598555
0.057800000000000046	0.00009618115000608902
0.057900000000000035	0.00009692297849331107
0.058000000000000024	0.0000976957466667431
0.05810000000000001	0.00009850066724399786
0.0582	0.00009933902197219631
0.058300000000000046	0.00010021216634165476
0.058400000000000035	0.00010112153468544163
0.058500000000000024	0.00010206864570150885
0.05860000000000001	0.00010305510843809492
0.0587	0.00010408262878762075
0.05880000000000005	0.0001051530165392924
0.058900000000000036	0.00010626819304634428
0.059000000000000025	0.00010743019957023418
0.059100000000000014	0.00010864120637134724
0.0592	0.00010990352262394302
0.05930000000000005	0.00011121960724232606
0.059400000000000036	0.00011259208071577283
0.059500000000000025	0.0001140237380616327
0.059600000000000014	0.00011551756301969427
0.0597	0.00011707674362634132
0.05980000000000005	0.0001187046893247966
0.05990000000000004	0.00012040504978800129
0.060000000000000026	0.00012218173565393554
0.060100000000000015	0.00012403894139991278
0.060200000000000004	0.0001259811706130952
0.06030000000000005	0.00012801326395000645
0.06040000000000004	0.00013014043011880008
0.060500000000000026	0.00013236828026554962
0.060600000000000015	0.00013470286620099258
0.060700000000000004	0.00013715072296841877
0.06080000000000005	0.0001397189163281823
0.06090000000000004	0.0001424150958220615
0.061000000000000026	0.00014524755418324241
0.061100000000000015	0.0001482252939785185
0.061200000000000004	0.00015135810251156758
0.06130000000000005	0.0001546566361843616
0.06140000000000004	0.00015813251571311643
0.06150000000000003	0.0001617984338323364
0.061600000000000016	0.00016566827740313687
0.061700000000000005	0.00016975726618042168
0.06180000000000005	0.00017408211089959692
0.06190000000000004	0.00017866119383280193
0.06200000000000003	0.00018351477555620662
0.062100000000000016	0.0001886652323877068
0.062200000000000005	0.00019413732982908103
0.06230000000000005	0.00019995853841637016
0.06240000000000004	0.00020615939969627825
0.06250000000000003	0.00021277395166783834
0.06260000000000002	0.00021984022503806987
0.0627	0.0002274008241427786
0.06280000000000005	0.0002355036095163581
0.06290000000000004	0.0002442025030352586
0.06300000000000003	0.00025355844154591667
0.06310000000000002	0.00026364051123219074
0.0632	0.00027452730309855585
0.06330000000000005	0.0002863085404080729
0.06340000000000004	0.0002990870424826621
0.06350000000000003	0.000312981106995609
0.06360000000000002	0.0003281274162045651
0.0637	0.00034468460349939135
0.06380000000000005	0.0003628376579947426
0.06390000000000004	0.00038280340069304236
0.06400000000000003	0.00040483734172846677
0.06410000000000002	0.00042924233272158014
0.06420000000000001	0.00045637957358372986
0.06430000000000005	0.000486682737440205
0.06440000000000004	0.0005206762681986188
0.06450000000000003	0.0005589993247757107
0.06460000000000002	0.0006024374596124497
0.06470000000000001	0.000651965030500692
0.06480000000000005	0.0007088027210095342
0.06490000000000004	0.0007744966608039575
0.06500000000000003	0.0008510289550743706
0.06510000000000002	0.0009409747481661867
0.06520000000000001	0.00104772966794472
0.06530000000000005	0.001175846187022637
0.06540000000000004	0.0013315429128280126
0.06550000000000003	0.001523496471542205
0.06560000000000002	0.0017641105404101465
0.06570000000000001	0.0020716212019195137
0.06580000000000005	0.0024737327894493373
0.06590000000000004	0.003014199298155766
0.06600000000000003	0.003765423046990822
0.06610000000000002	0.004854258708503836
0.06620000000000001	0.006519455978686479
0.06630000000000005	0.009253709177143705
0.06640000000000004	0.014206237684263608
0.06650000000000003	0.024550769181042972
0.06660000000000002	0.051384803470466714
0.06670000000000001	0.1435669101919286
0.06680000000000005	0.274491292529625
0.06690000000000004	0.1009698722174729
0.06700000000000003	0.03821196584151697
0.06710000000000002	0.018912531839834972
0.06720000000000001	0.011053818774422198
0.06730000000000005	0.007173381926609231
0.06740000000000004	0.0049959604917211116
0.06750000000000003	0.0036599755937645425
0.06760000000000002	0.0027847567626723964
0.06770000000000001	0.0021820105404601674
0.06780000000000005	0.0017502668199264107
0.06790000000000004	0.0014310478143055249
0.06800000000000003	0.0011887845370948758
0.06810000000000002	0.0010008626718095877
0.06820000000000001	0.0008523624678074932
0.06830000000000006	0.0007331270356503528
0.06840000000000004	0.0006360531824436645
0.06850000000000003	0.0005560558684565941
0.06860000000000002	0.0004894195339002409
0.06870000000000001	0.0004333797533444563
0.06880000000000006	0.00038584641496490306
0.06890000000000004	0.0003452163200936507
0.06900000000000003	0.0003102437029650045
0.06910000000000002	0.000279949111925808
0.06920000000000001	0.0002535542132523317
0.06930000000000006	0.00023043443363118685
0.06940000000000004	0.0002100840833221643
0.06950000000000003	0.0001920903445546667
0.06960000000000002	0.00017611364517129056
0.06970000000000001	0.00016187269054227012
0.06980000000000006	0.00014913293430055688
0.06990000000000005	0.00013769761566756805
0.07000000000000003	0.0001274007319990377
0.07010000000000002	0.00011810148442160133
0.07020000000000001	0.00010967985478157588
0.07030000000000006	0.00010203305867375523
0.07040000000000005	0.00009507268220984007
0.07050000000000003	0.00008872235633887808
0.07060000000000002	0.00008291585671544875
0.07070000000000001	0.00007759554264964416
0.07080000000000006	0.00007271106790991904
0.07090000000000005	0.00006821831075278932
0.07100000000000004	0.00006407848171985756
0.07110000000000002	0.0000602573763411256
0.07120000000000001	0.0000567247465481145
0.0713	0.000053453769798489504
0.07140000000000005	0.00005042059899250369
0.07150000000000004	0.000047603979479984524
0.07160000000000002	0.00004498492200997255
0.07170000000000001	0.00004254642251144261
0.0718	0.000040273221225438486
0.07190000000000005	0.000038151595023118614
0.07200000000000004	0.0000361691778071164
0.07210000000000003	0.000034314804757170324
0.07220000000000001	0.000032578376885489714
0.0723	0.00003095074294427987
0.07240000000000005	0.000029423596202296008
0.07250000000000004	0.000027989383998815424
0.07260000000000003	0.000026641228307647782
0.07270000000000001	0.000025372855813310014
0.0728	0.000024178536226126668
0.07290000000000005	0.0000230530277509807
0.07300000000000004	0.00002199152878210073
0.07310000000000003	0.000020989635028958676
0.07320000000000002	0.000020043301390347163
0.0733	0.00001914880798844808
0.07340000000000005	0.000018302729855139543
0.07350000000000004	0.00001750190983118364
0.07360000000000003	0.000016743434297293517
0.07370000000000002	0.00001602461140596466
0.0738	0.00001534295152570657
0.07390000000000005	0.000014696149646029466
0.07400000000000004	0.000014082069523163219
0.07410000000000003	0.000013498729373750533
0.07420000000000002	0.000012944288947342995
0.0743	0.00001241703782895492
0.07440000000000005	0.000011915384840653211
0.07450000000000004	0.000011437848426596796
0.07460000000000003	0.000010983047919357826
0.07470000000000002	0.000010549695597103441
0.0748	0.000010136589451458497
0.07490000000000005	9.742606594861136e-6
0.07500000000000004	9.366697244108127e-6
0.07510000000000003	9.007879223703271e-6
0.07520000000000002	8.665232938740106e-6
0.0753	8.337896772407392e-6
0.07540000000000005	8.025062867968271e-6
0.07550000000000004	7.725973259254669e-6
0.07560000000000003	7.439916317440142e-6
0.07570000000000002	7.16622348515004e-6
0.0758	6.9042662718994815e-6
0.07590000000000005	6.6534534874480045e-6
0.07600000000000004	6.413228691984769e-6
0.07610000000000003	6.1830678441206336e-6
0.07620000000000002	5.962477129511864e-6
0.0763	5.750990954588759e-6
0.07640000000000005	5.5481700913376075e-6
0.07650000000000004	5.353599960409503e-6
0.07660000000000003	5.166889041011688e-6
0.07670000000000002	4.987667397106559e-6
0.07680000000000001	4.815585310398428e-6
0.07690000000000005	4.650312011449472e-6
0.07700000000000004	4.491534501045752e-6
0.07710000000000003	4.338956454628968e-6
0.07720000000000002	4.192297203247429e-6
0.07730000000000001	4.051290785047232e-6
0.07740000000000005	3.915685061840765e-6
0.07750000000000004	3.7852408957610727e-6
0.07760000000000003	3.659731381428804e-6
0.07770000000000002	3.5389411294491622e-6
0.07780000000000001	3.4226655974000146e-6
0.07790000000000005	3.310710464792105e-6
0.07800000000000004	3.202891048771006e-6
0.07810000000000003	3.099031757591147e-6
0.07820000000000002	2.9989655791330483e-6
0.07830000000000001	2.902533601952403e-6
0.07840000000000005	2.8095845665489513e-6
0.07850000000000004	2.719974444723629e-6
0.07860000000000003	2.6335660450603766e-6
0.07870000000000002	2.550228642719565e-6
0.07880000000000001	2.469837631869461e-6
0.07890000000000005	2.3922741992096907e-6
0.07900000000000004	2.3174250171568854e-6
0.07910000000000003	2.2451819553704037e-6
0.07920000000000002	2.1754418093937377e-6
0.07930000000000001	2.1081060452783575e-6
0.07940000000000005	2.0430805591384686e-6
0.07950000000000004	1.9802754506630163e-6
0.07960000000000003	1.919604809679892e-6
0.07970000000000002	1.8609865149337569e-6
0.07980000000000001	1.804342044297362e-6
0.07990000000000005	1.7495962956913813e-6
0.08000000000000004	1.6966774180390313e-6
0.08010000000000003	1.6455166516282159e-6
0.08020000000000002	1.5960481772972952e-6
0.08030000000000001	1.5482089739008624e-6
0.08040000000000005	1.5019386835484655e-6
0.08050000000000004	1.4571794841439792e-6
0.08060000000000003	1.4138759687844315e-6
0.08070000000000002	1.371975031607375e-6
0.08080000000000001	1.331425759702283e-6
0.08090000000000006	1.2921793307270474e-6
0.08100000000000004	1.2541889158944582e-6
0.08110000000000003	1.2174095880144218e-6
0.08120000000000002	1.181798234299237e-6
0.08130000000000001	1.1473134736563987e-6
0.08140000000000006	1.1139155782125953e-6
0.08150000000000004	1.0815663988274142e-6
0.08160000000000003	1.0502292943711845e-6
0.08170000000000002	1.0198690645553497e-6
0.08180000000000001	9.904518861167347e-7
0.08190000000000006	9.619452521694742e-7
0.08200000000000005	9.34317914549704e-7
0.08210000000000003	9.075398289886794e-7
0.08220000000000002	8.815821029602088e-7
0.08230000000000001	8.564169460573202e-7
0.08240000000000006	8.320176227617414e-7
0.08250000000000005	8.083584074781408e-7
0.08260000000000003	7.854145417121803e-7
0.08270000000000002	7.631621932791674e-7
0.08280000000000001	7.415784174361151e-7
0.08290000000000006	7.206411198365612e-7
0.08300000000000005	7.003290212132461e-7
0.08310000000000003	6.806216236990936e-7
0.08320000000000002	6.614991787022604e-7
0.08330000000000001	6.429426562556206e-7
0.08340000000000006	6.249337157654826e-7
0.08350000000000005	6.074546780889307e-7
0.08360000000000004	5.904884988725302e-7
0.08370000000000002	5.740187430894477e-7
0.08380000000000001	5.580295607151981e-7
0.08390000000000006	5.425056634854844e-7
0.08400000000000005	5.27432302682917e-7
0.08410000000000004	5.127952479019492e-7
0.08420000000000002	4.98580766744522e-7
0.08430000000000001	4.847756054010006e-7
0.0844	4.7136697007390785e-7
0.08450000000000005	4.5834250920362345e-7
0.08460000000000004	4.4569029645807243e-7
0.08470000000000003	4.333988144497422e-7
0.08480000000000001	4.214569391458008e-7
0.0849	4.098539249386111e-7
0.08500000000000005	3.985793903456928e-7
0.08510000000000004	3.876233043097667e-7
0.08520000000000003	3.7697597307103995e-7
0.08530000000000001	3.6662802758530886e-7
0.0854	3.565704114628104e-7
0.08550000000000005	3.467943694039603e-7
0.08560000000000004	3.372914361093973e-7
0.08570000000000003	3.280534256427831e-7
0.08580000000000002	3.190724212260182e-7
0.0859	3.103407654474142e-7
0.08600000000000005	3.0185105086436813e-7
0.08610000000000004	2.935961109830186e-7
0.08620000000000003	2.855690115981442e-7
0.08630000000000002	2.7776304247751153e-7
0.0864	2.701717093754676e-7
0.08650000000000005	2.6278872636145206e-7
0.08660000000000004	2.5560800844975647e-7
0.08670000000000003	2.486236645173686e-7
0.08680000000000002	2.418299904976632e-7
0.0869	2.3522146283796077e-7
0.08700000000000005	2.2879273220973254e-7
0.08710000000000004	2.225386174607196e-7
0.08720000000000003	2.1645409979868254e-7
0.08730000000000002	2.1053431719703107e-7
0.0874	2.0477455901302635e-7
0.08750000000000005	1.991702608096369e-7
0.08760000000000004	1.937169993726092e-7
0.08770000000000003	1.8841048791458935e-7
0.08780000000000002	1.832465714586456e-7
0.0879	1.782212223937653e-7
0.08800000000000005	1.7333053619530046e-7
0.08810000000000004	1.6857072730362454e-7
0.08820000000000003	1.6393812515456406e-7
0.08830000000000002	1.5942917035548734e-7
0.0884	1.5504041100117277e-7
0.08850000000000005	1.507684991238054e-7
0.08860000000000004	1.4661018727181878e-7
0.08870000000000003	1.4256232521235057e-7
0.08880000000000002	1.3862185675249937e-7
0.0889	1.3478581667462216e-7
0.08900000000000005	1.3105132778122732e-7
0.08910000000000004	1.274155980451332e-7
0.08920000000000003	1.2387591786078858e-7
0.08930000000000002	1.204296573928389e-7
0.08940000000000001	1.1707426401812842e-7
0.08950000000000005	1.1380725985756977e-7
0.08960000000000004	1.1062623939439807e-7
0.08970000000000003	1.0752886717548975e-7
0.08980000000000002	1.0451287559260993e-7
0.08990000000000001	1.0157606274050091e-7
0.09000000000000005	9.871629034893798e-8
0.09010000000000004	9.593148178592947e-8
0.09020000000000003	9.32196201293877e-8
0.09030000000000002	9.057874630472195e-8
0.09040000000000001	8.800695728586345e-8
0.09050000000000005	8.550240435737371e-8
0.09060000000000004	8.306329143537651e-8
0.09070000000000003	8.068787344510491e-8
0.09080000000000002	7.837445475302702e-8
0.09090000000000001	7.612138765149712e-8
0.09100000000000005	7.392707089404165e-8
0.09110000000000004	7.178994827942792e-8
0.09120000000000003	6.970850728271742e-8
0.09130000000000002	6.768127773164302e-8
0.09140000000000001	6.570683052663587e-8
0.09150000000000005	6.37837764029556e-8
0.09160000000000004	6.19107647334036e-8
0.09170000000000003	6.008648237016527e-8
0.09180000000000002	5.8309652524395675e-8
0.09190000000000001	5.657903368220827e-8
0.09200000000000005	5.489341855576587e-8
0.09210000000000004	5.325163306825356e-8
0.09220000000000003	5.165253537152264e-8
0.09230000000000002	5.009501489527775e-8
0.09240000000000001	4.857799142669522e-8
0.09250000000000005	4.7100414219413566e-8
0.09260000000000004	4.566126113087885e-8
0.09270000000000003	4.425953778706159e-8
0.09280000000000002	4.289427677359992e-8
0.09290000000000001	4.156453685246529e-8
0.09300000000000005	4.0269402203268357e-8
0.09310000000000004	3.900798168836777e-8
0.09320000000000003	3.7779408140967195e-8
0.09330000000000002	3.658283767542169e-8
0.09340000000000001	3.541744901900319e-8
0.09350000000000006	3.428244286439298e-8
0.09360000000000004	3.317704124221362e-8
0.09370000000000003	3.210048691291717e-8
0.09380000000000002	3.1052042777388495e-8
0.09390000000000001	3.0030991305638075e-8
0.09400000000000006	2.9036633982979617e-8
0.09410000000000004	2.80682907731186e-8
0.09420000000000003	2.7125299597580774e-8
0.09430000000000002	2.6207015830953594e-8
0.09440000000000001	2.531281181141661e-8
0.09450000000000006	2.4442076366054416e-8
0.09460000000000005	2.359421435047816e-8
0.09470000000000003	2.2768646202275064e-8
0.09480000000000002	2.1964807507854264e-8
0.09490000000000001	2.1182148582238005e-8
0.09500000000000006	2.0420134061389216e-8
0.09510000000000005	1.9678242506669857e-8
0.09520000000000003	1.895596602103387e-8
0.09530000000000002	1.825280987658681e-8
0.09540000000000001	1.756829215314424e-8
0.09550000000000006	1.6901943387436056e-8
0.09560000000000005	1.6253306232624333e-8
0.09570000000000004	1.5621935127798662e-8
0.09580000000000002	1.500739597714247e-8
0.09590000000000001	1.4409265838458807e-8
0.09600000000000006	1.3827132620762647e-8
0.09610000000000005	1.3260594790657146e-8
0.09620000000000004	1.2709261087214207e-8
0.09630000000000002	1.2172750245099451e-8
0.09640000000000001	1.1650690725679895e-8
0.09650000000000006	1.1142720455869037e-8
0.09660000000000005	1.064848657447021e-8
0.09670000000000004	1.0167645185781476e-8
0.09680000000000002	9.699861120245399e-9
0.09690000000000001	9.244807701921237e-9
0.09700000000000006	8.80216652257292e-9
0.09710000000000005	8.371627222170617e-9
0.09720000000000004	7.952887275606727e-9
0.09730000000000003	7.545651785442984e-9
0.09740000000000001	7.149633280499156e-9
0.0975	6.764551520111131e-9
0.09760000000000005	6.390133303883762e-9
0.09770000000000004	6.026112286775956e-9
0.09780000000000003	5.672228799352861e-9
0.09790000000000001	5.328229673055677e-9
0.098	4.993868070335034e-9
0.09810000000000005	4.668903319503368e-9
0.09820000000000004	4.353100754167505e-9
0.09830000000000003	4.04623155710152e-9
0.09840000000000002	3.748072608433056e-9
0.0985	3.4584063380110563e-9
0.09860000000000005	3.1770205818341203e-9
0.09870000000000004	2.9037084424194088e-9
0.09880000000000003	2.63826815299463e-9
0.09890000000000002	2.3805029454036497e-9
0.099	2.1302209216153105e-9
0.09910000000000005	1.8872349287302593e-9
0.09920000000000004	1.6513624373855742e-9
0.09930000000000003	1.4224254234554818e-9
0.09940000000000002	1.200250252955923e-9
0.0995	9.846675700580366e-10
0.09960000000000005	7.755121881213706e-10
0.09970000000000004	5.726229836606239e-10
0.09980000000000003	3.7584279315979927e-10
0.09990000000000002	1.8501831265426e-10
0.1	2.049018548682738e-39

==> pics/motts_peak_filtering.dat <==
0.6	4.155751942362145e-25	0.	0.
0.6001	6.28684860745533e-13	0.0001	5.577095379058046e-8
0.6002	1.2672358904287392e-12	0.0002	1.1065276031910956e-7
0.6003	1.9159847922672463e-12	0.00030000000000000003	1.6466112011177426e-7
0.6003999999999999	2.5752682393171268e-12	0.0004	2.178114406433876e-7
0.6004999999999999	3.2454281327860778e-12	0.0005	2.701188424602211e-7
0.6006	3.926811861544696e-12	0.0006000000000000001	3.215981651619082e-7
0.6007	4.619772563216228e-12	0.0007	3.722639732465376e-7
0.6008	5.3246693872347935e-12	0.0008	4.221305618222216e-7
0.6009	6.041867760221134e-12	0.0009000000000000001	4.712119621884061e-7
0.601	6.771739654049638e-12	0.001	5.195219472904946e-7
0.6011	7.514663856955128e-12	0.0011	5.670740370506226e-7
0.6012	8.271026248028601e-12	0.0012000000000000001	6.138815035779109e-7
0.6013	9.041220075445976e-12	0.0013000000000000002	6.599573762611918e-7
0.6013999999999999	9.825646238771277e-12	0.0014	7.053144467469118e-7
0.6014999999999999	1.0624713575672116e-11	0.0015	7.499652738056099e-7
0.6016	1.1438839153385206e-11	0.0016	7.939221880890406e-7
0.6017	1.2268448565264112e-11	0.0017000000000000001	8.371972967811457e-7
0.6018	1.3113976232756094e-11	0.0018000000000000002	8.798024881453868e-7
0.6019	1.39758657131299e-11	0.0019	9.217494359707394e-7
0.602	1.485457001330456e-11	0.002	9.630496039194176e-7
0.6021	1.5750551910115016e-11	0.0021000000000000003	1.0037142497780543e-6
0.6022	1.6664284277359086e-11	0.0022	1.0437544296151528e-6
0.6023	1.7596250419972075e-11	0.0023	1.0831810018470125e-6
0.6023999999999999	1.8546944415680844e-11	0.0024000000000000002	1.1220046312141693e-6
0.6024999999999999	1.9516871464493076e-11	0.0025	1.1602357926709153e-6
0.6026	2.050654824638287e-11	0.0026000000000000003	1.1978847751895344e-6
0.6027	2.151650328753648e-11	0.0027	1.2349616854816975e-6
0.6028	2.254727733554376e-11	0.0028	1.2714764516388367e-6
0.6029	2.359942374389958e-11	0.0029000000000000002	1.3074388266933613e-6
0.603	2.467350886621592e-11	0.003	1.3428583921030612e-6
0.6031	2.5770112460539102e-11	0.0031000000000000003	1.3777445611598948e-6
0.6032	2.6889828104176326e-11	0.0032	1.412106582325476e-6
0.6033	2.803326361944981e-11	0.0033	1.445953542494835e-6
0.6033999999999999	2.9201041510801974e-11	0.0034000000000000002	1.4792943701899923e-6
0.6034999999999999	3.039379941369004e-11	0.0035	1.512137838685557e-6
0.6036	3.161219055572077e-11	0.0036000000000000003	1.5444925690672102e-6
0.6037	3.285688423047099e-11	0.0037	1.576367033225271e-6
0.6038	3.412856628449727e-11	0.0038	1.6077695567846047e-6
0.6039	3.5427939617982765e-11	0.0039000000000000003	1.6387083219723615e-6
0.604	3.6755724699548484e-11	0.004	1.669191370425244e-6
0.6041	3.8112660095732535e-11	0.0041	1.699226605937393e-6
0.6042	3.949950301566901e-11	0.004200000000000001	1.7288217971505286e-6
0.6043	4.0917029871510104e-11	0.0043	1.757984580187625e-6
0.6043999999999999	4.236603685515799e-11	0.0044	1.7867224612312834e-6
0.6044999999999999	4.384734053188046e-11	0.0045000000000000005	1.815042819048557e-6
0.6046	4.536177845141306e-11	0.0046	1.8429529074628244e-6
0.6047	4.6910209777154875e-11	0.0047	1.870459857774465e-6
0.6048	4.84935159341142e-11	0.0048000000000000004	1.897570681131271e-6
0.6049	5.0112601276234e-11	0.0049	1.9242922708497105e-6
0.605	5.176839377379286e-11	0.005	1.9506314046885967e-6
0.6051	5.346184572157828e-11	0.0051	1.9765947470755934e-6
0.6052	5.519393446854997e-11	0.005200000000000001	2.002188851288187e-6
0.6053	5.696566316974479e-11	0.0053	2.027420161589933e-6
0.6053999999999999	5.877806156119283e-11	0.0054	2.0522950153230012e-6
0.6054999999999999	6.063218675864104e-11	0.0055000000000000005	2.0768196449582012e-6
0.6056	6.252912408091292e-11	0.0056	2.1010001801031382e-6
0.6057	6.446998789874188e-11	0.0057	2.1248426494697767e-6
0.6058	6.6455922509987e-11	0.0058000000000000005	2.1483529828021647e-6
0.6059	6.848810304210799e-11	0.0059	2.1715370127650807e-6
0.606	7.05677363828627e-11	0.006	2.194400476795059e-6
0.6061	7.269606214019466e-11	0.0061	2.2169490189138245e-6
0.6062	7.487435363231573e-11	0.006200000000000001	2.2391881915056365e-6
0.6063	7.710391890902941e-11	0.0063	2.2611234570591603e-6
0.6063999999999999	7.938610180536484e-11	0.0064	2.2827601898743564e-6
0.6064999999999999	8.172228302864287e-11	0.006500000000000001	2.304103677735892e-6
0.6066	8.411388128012768e-11	0.0066	2.3251591235530188e-6
0.6067	8.656235441243544e-11	0.0067	2.3459316469671766e-6
0.6068	8.90692006239816e-11	0.0068000000000000005	2.3664262859278986e-6
0.6069	9.163595969168208e-11	0.006900000000000001	2.3866479982377643e-6
0.607	9.426421424327641e-11	0.007	2.406601663066937e-6
0.6071	9.695559107061156e-11	0.0071	2.4262920824382902e-6
0.6072	9.971176248532194e-11	0.007200000000000001	2.445723982683384e-6
0.6073	1.0253444771834511e-10	0.0073	2.464902015870204e-6
0.6073999999999999	1.0542541436480215e-10	0.0074	2.483830761203293e-6
0.6074999999999999	1.0838647987580631e-10	0.007500000000000001	2.5025147263965567e-6
0.6076	1.1141951309881383e-10	0.0076	2.5209583490199926e-6
0.6077	1.1452643586818714e-10	0.0077	2.5391659978201807e-6
0.6078	1.1770922464774228e-10	0.0078000000000000005	2.5571419740156346e-6
0.6079	1.2096991222700806e-10	0.0079	2.574890512567366e-6
0.608	1.2431058947311451e-10	0.008	2.5924157834251285e-6
0.6081	1.2773340714019527e-10	0.0081	2.609721892750246e-6
0.6082	1.3124057773829628e-10	0.0082	2.626812884115031e-6
0.6083	1.3483437746385456e-10	0.0083	2.6436927396796552e-6
0.6083999999999999	1.3851714819385323e-10	0.008400000000000001	2.660365381346882e-6
0.6084999999999999	1.422912995458617e-10	0.0085	2.6768346718950754e-6
0.6086	1.461593110062328e-10	0.0086	2.6931044160901277e-6
0.6087	1.5012373412877053e-10	0.008700000000000001	2.7091783617765225e-6
0.6088	1.5418719480637667e-10	0.0088	2.725060200948287e-6
0.6089	1.583523956180799e-10	0.0089	2.740753570799972e-6
0.609	1.626221182541184e-10	0.009000000000000001	2.756262054758234e-6
0.6091	1.6699922602172207e-10	0.0091	2.771589183494651e-6
0.6092	1.7148666643436835e-10	0.0092	2.7867384359197708e-6
0.6093	1.7608747388737723e-10	0.009300000000000001	2.801713240159029e-6
0.6093999999999999	1.80804772422789e-10	0.0094	2.8165169745110713e-6
0.6094999999999999	1.856417785865802e-10	0.0095	2.8311529683884385e-6
0.6096	1.9060180438137858e-10	0.009600000000000001	2.8456245032416026e-6
0.6097	1.9568826031787608e-10	0.0097	2.8599348134660908e-6
0.6098	2.009046585684051e-10	0.0098	2.8740870872935283e-6
0.6099	2.0625461622600954e-10	0.0099	2.888084467666674e-6
0.61	2.1174185867264922e-10	0.01	2.9019300530989743e-6
0.6101	2.1737022306023964e-10	0.010100000000000001	2.9156268985189e-6
0.6102	2.231436619082556e-10	0.0102	2.92917801609938e-6
0.6103	2.2906624682187144e-10	0.0103	2.942586376072628e-6
0.6103999999999999	2.3514217233462497e-10	0.010400000000000001	2.9558549075309113e-6
0.6104999999999999	2.4137575987978546e-10	0.0105	2.968986499213053e-6
0.6106	2.477714618946632e-10	0.0106	2.981984000277767e-6
0.6107	2.543338660622623e-10	0.010700000000000001	2.9948502210632772e-6
0.6108	2.610676996948495e-10	0.0108	3.0075879338340945e-6
0.6109	2.6797783426398086e-10	0.0109	3.0201998735150678e-6
0.611	2.7506929008185123e-10	0.011000000000000001	3.0326887384127462e-6
0.6111	2.8234724113881395e-10	0.0111	3.0450571909249314e-6
0.6112	2.898170201021191e-10	0.0112	3.0573078582379907e-6
0.6113	2.9748412348102504e-10	0.011300000000000001	3.069443333012557e-6
0.6113999999999999	3.053542169635697e-10	0.0114	3.081466174058049e-6
0.6114999999999999	3.134331409303888e-10	0.0115	3.0933789069956676e-6
0.6116	3.2172691615118963e-10	0.011600000000000001	3.1051840249109064e-6
0.6117	3.3024174966940003e-10	0.0117	3.116883988995097e-6
0.6118	3.389840408809863e-10	0.0118	3.1284812291766087e-6
0.6119	3.4796038781314253e-10	0.0119	3.1399781447420656e-6
0.612	3.571775936089523e-10	0.012	3.1513771049471327e-6
0.6121	3.666426732241774e-10	0.012100000000000001	3.1626804496181976e-6
0.6122	3.7636286034233077e-10	0.0122	3.1738904897439803e-6
0.6123	3.863456145144069e-10	0.0123	3.185009508058172e-6
0.6123999999999999	3.9659862852965364e-10	0.012400000000000001	3.1960397596128642e-6
0.6124999999999999	4.07129836023892e-10	0.0125	3.206983472343074e-6
0.6126	4.1794741933192424e-10	0.0126	3.217842847622714e-6
0.6127	4.290598175905982e-10	0.012700000000000001	3.228620060811966e-6
0.6128	4.404757350993508e-10	0.0128	3.2393172617964103e-6
0.6129	4.5220414994462473e-10	0.0129	3.2499365755181222e-6
0.613	4.6425432289507206e-10	0.013000000000000001	3.2604801024987063e-6
0.6131	4.766358065741133e-10	0.0131	3.2709499193548677e-6
0.6132	4.893584549164716e-10	0.0132	3.281348079306256e-6
0.6133	5.024324329152566e-10	0.013300000000000001	3.2916766126759548e-6
0.6134	5.158682266660797e-10	0.0134	3.3019375273839854e-6
0.6134999999999999	5.296766537144999e-10	0.0135	3.3121328094334656e-6
0.6135999999999999	5.438688737130346e-10	0.013600000000000001	3.3222644233904053e-6
0.6137	5.584563993936749e-10	0.0137	3.3323343128563603e-6
0.6138	5.734511078616147e-10	0.013800000000000002	3.342344400934913e-6
0.6139	5.888652522157952e-10	0.013900000000000001	3.3522965906916496e-6
0.614	6.047114735010968e-10	0.014	3.3621927656079423e-6
0.6141	6.210028129971383e-10	0.014100000000000001	3.372034790028875e-6
0.6142	6.37752724847737e-10	0.0142	3.381824509605137e-6
0.6143	6.549750890348275e-10	0.0143	3.3915637517291833e-6
0.6144	6.726842246998104e-10	0.014400000000000001	3.4012543259659697e-6
0.6144999999999999	6.90894903814858e-10	0.0145	3.4108980244780924e-6
0.6145999999999999	7.096223652056297e-10	0.0146	3.4204966224457836e-6
0.6147	7.288823289261383e-10	0.014700000000000001	3.4300518784817226e-6
0.6148	7.486910109854792e-10	0.0148	3.439565535040759e-6
0.6149	7.690651384250981e-10	0.0149	3.4490393188250034e-6
0.615	7.90021964743687e-10	0.015000000000000001	3.458474941183836e-6
0.6151	8.115792856659227e-10	0.0151	3.467874098509796e-6
0.6152	8.337554552492304e-10	0.0152	3.4772384726295587e-6
0.6153	8.565694023214804e-10	0.015300000000000001	3.4865697311909125e-6
0.6154	8.800406472402451e-10	0.0154	3.4958695280454334e-6
0.6154999999999999	9.041893189624789e-10	0.0155	3.5051395036269195e-6
0.6155999999999999	9.290361724110112e-10	0.015600000000000001	3.5143812853262868e-6
0.6157	9.546026061218345e-10	0.015700000000000002	3.5235964878622767e-6
0.6158	9.809106801532348e-10	0.0158	3.5327867136486496e-6
0.6159	1.0079831342353078e-9	0.0159	3.54195355315781e-6
0.616	1.0358434061342129e-9	0.016	3.5510985852808143e-6
0.6161	1.0645156502028681e-9	0.0161	3.560223377684447e-6
0.6162	1.0940247560852294e-9	0.0162	3.5693294871645486e-6
0.6163	1.1243963675373687e-9	0.016300000000000002	3.578418459996776e-6
0.6164	1.1556569013237983e-9	0.0164	3.5874918322840398e-6
0.6164999999999999	1.1878335661423814e-9	0.0165	3.596551130301053e-6
0.6165999999999999	1.2209543815259816e-9	0.0166	3.6055978708366224e-6
0.6167	1.2550481966629584e-9	0.0167	3.614633561532641e-6
0.6168	1.290144709071975e-9	0.016800000000000002	3.6236597012210853e-6
0.6169	1.3262744830606662e-9	0.016900000000000002	3.6326777802583046e-6
0.617	1.3634689678887956e-9	0.017	3.6416892808571316e-6
0.6171	1.4017605155503177e-9	0.0171	3.6506956774168583e-6
0.6172	1.4411823980787315e-9	0.0172	3.659698436851066e-6
0.6173	1.4817688242719774e-9	0.0173	3.668699018913387e-6
0.6174	1.5235549557230032e-9	0.017400000000000002	3.677698876521792e-6
0.6174999999999999	1.5665769220312972e-9	0.0175	3.6866994560805142e-6
0.6175999999999999	1.6108718350603228e-9	0.0176	3.695702197801024e-6
0.6177	1.6564778020932897e-9	0.0177	3.704708536020935e-6
0.6178	1.7034339377270892e-9	0.0178	3.7137198995218096e-6
0.6179	1.7517803743317398e-9	0.0179	3.722737711845414e-6
0.618	1.8015582708870237e-9	0.018000000000000002	3.7317633916090314e-6
0.6181	1.8528098199945277e-9	0.0181	3.740798352819357e-6
0.6182	1.9055782528468432e-9	0.0182	3.749844005185756e-6
0.6183	1.9599078419194734e-9	0.0183	3.758901754432262e-6
0.6184	2.015843901133411e-9	0.0184	3.767973002609205e-6
0.6184999999999999	2.0734327832189836e-9	0.018500000000000003	3.7770591484036127e-6
0.6185999999999999	2.1327218739922167e-9	0.018600000000000002	3.7861615874496906e-6
0.6187	2.1937595832361703e-9	0.0187	3.7952817126384677e-6
0.6188	2.2565953318588187e-9	0.0188	3.80442091442696e-6
0.6189	2.3212795349804237e-9	0.0189	3.813580581147454e-6
0.619	2.387863580579722e-9	0.019	3.822762099316512e-6
0.6191	2.4563998033096798e-9	0.019100000000000002	3.831966853943738e-6
0.6192	2.5269414530702128e-9	0.019200000000000002	3.841196228841005e-6
0.6193	2.599542657905386e-9	0.0193	3.850451606931614e-6
0.6194	2.6742583807700345e-9	0.0194	3.8597343705598155e-6
0.6194999999999999	2.751144369691204e-9	0.0195	3.869045901800703e-6
0.6195999999999999	2.8302571008290575e-9	0.0196	3.878387582770831e-6
0.6197	2.9116537139233244e-9	0.019700000000000002	3.887760795939208e-6
0.6198	2.995391939592924e-9	0.0198	3.8971669244393005e-6
0.6199	3.0815300179423468e-9	0.0199	3.906607352381588e-6
0.62	3.170126607912109e-9	0.02	3.9160834651675085e-6
0.6201	3.261240686801871e-9	0.0201	3.925596649804001e-6
0.6202	3.3549314393860524e-9	0.020200000000000003	3.935148295219934e-6
0.6203	3.451258136038192e-9	0.020300000000000002	3.94473979258313e-6
0.6204	3.5502799992803445e-9	0.0204	3.954372535619487e-6
0.6204999999999999	3.652056058180893e-9	0.0205	3.964047920933155e-6
0.6205999999999999	3.756644990034629e-9	0.0206	3.97376734832895e-6
0.6207	3.864104948778595e-9	0.0207	3.98353222113609e-6
0.6208	3.974493379622349e-9	0.020800000000000003	3.993343946534212e-6
0.6209	4.0878668194081665e-9	0.020900000000000002	4.003203935881364e-6
0.621	4.2042806822583425e-9	0.021	4.013113605044279e-6
0.6211	4.323789030123607e-9	0.0211	4.023074374730816e-6
0.6212	4.446444327913108e-9	0.0212	4.0330876708251015e-6
0.6213	4.572297182963293e-9	0.0213	4.043154924725234e-6
0.6214	4.701396068697677e-9	0.021400000000000002	4.053277573683629e-6
0.6214999999999999	4.833787032434787e-9	0.021500000000000002	4.063457061150283e-6
0.6215999999999999	4.969513387422411e-9	0.0216	4.0736948371193015e-6
0.6217	5.108615389317754e-9	0.0217	4.083992358478284e-6
0.6218	5.251129897481445e-9	0.0218	4.09435108936126e-6
0.6219	5.397090021633147e-9	0.0219	4.104772501505015e-6
0.622	5.546524754595855e-9	0.022000000000000002	4.115258074609098e-6
0.6221	5.6994585920706814e-9	0.0221	4.125809296699567e-6
0.6222	5.855911140602603e-9	0.0222	4.136427664496714e-6
0.6223	6.015896715137747e-9	0.0223	4.147114683786919e-6
0.6224	6.179423927831482e-9	0.0224	4.157871869798759e-6
0.6224999999999999	6.346495270030836e-9	0.022500000000000003	4.168700747583564e-6
0.6225999999999999	6.51710668964169e-9	0.022600000000000002	4.1796028524004555e-6
0.6227	6.69124716637849e-9	0.0227	4.190579730106592e-6
0.6228	6.86889828769247e-9	0.0228	4.201632937551879e-6
0.6229	7.050033828479726e-9	0.0229	4.212764042979074e-6
0.623	7.234619337961933e-9	0.023	4.2239746264293294e-6
0.6231	7.42261173743346e-9	0.023100000000000002	4.235266280153002e-6
0.6232	7.613958932847094e-9	0.023200000000000002	4.2466406090264625e-6
0.6233	7.808599446473373e-9	0.0233	4.258099230974759e-6
0.6234	8.006462072113312e-9	0.0234	4.269643777400181e-6
0.6234999999999999	8.20746555854572e-9	0.0235	4.281275893617544e-6
0.6235999999999999	8.411518326067229e-9	0.0236	4.292997239295705e-6
0.6237	8.618518221100705e-9	0.023700000000000002	4.3048094889060995e-6
0.6238	8.828352313918633e-9	0.0238	4.316714332178138e-6
0.6239	9.04089674453827e-9	0.0239	4.328713474561878e-6
0.624	9.256016621774203e-9	0.024	4.3408086376981e-6
0.6241	9.473565980306188e-9	0.0241	4.353001559896258e-6
0.6242	9.693387800391882e-9	0.024200000000000003	4.3652939966201825e-6
0.6243	9.915314094550252e-9	0.024300000000000002	4.377687720982212e-6
0.6244	1.0139166065140343e-8	0.0244	4.390184524245594e-6
0.6244999999999999	1.0364754336273637e-8	0.0245	4.40278621633583e-6
0.6245999999999999	1.0591879262908129e-8	0.0246	4.415494626360736e-6
0.6247	1.0820331319303702e-8	0.0247	4.428311603140256e-6
0.6248	1.1049891568248348e-8	0.024800000000000003	4.441239015745477e-6
0.6249	1.128033221163571e-8	0.024900000000000002	4.454278754047673e-6
0.625	1.151141722204301e-8	0.025	4.467432729277581e-6
0.6251	1.1742903053999816e-8	0.0251	4.4807028745951145e-6
0.6252	1.1974539432613057e-8	0.0252	4.49409114567e-6
0.6253	1.220607021615993e-8	0.0253	4.507599521273462e-6
0.6254	1.2437234328206168e-8	0.025400000000000002	4.521230003881587e-6
0.6255	1.2667766753748173e-8	0.025500000000000002	4.534984620290262e-6
0.6255999999999999	1.2897399592854908e-8	0.0256	4.548865422242619e-6
0.6256999999999999	1.3125863164307855e-8	0.0257	4.562874487069023e-6
0.6258	1.3352887150841086e-8	0.0258	4.577013918339858e-6
0.6259	1.3578201776764181e-8	0.025900000000000003	4.5912858465318335e-6
0.626	1.3801539008067129e-8	0.026000000000000002	4.6056924297081e-6
0.6261	1.4022633764528687e-8	0.0261	4.62023585421222e-6
0.6262	1.4241225132944985e-8	0.0262	4.634918335377356e-6
0.6263	1.4457057570331014e-8	0.0263	4.6497421182499825e-6
0.6264	1.4669882085867413e-8	0.0264	4.664709478329348e-6
0.6265	1.4879457390449367e-8	0.026500000000000003	4.679822722322819e-6
0.6265999999999999	1.508555100296805e-8	0.026600000000000002	4.695084188917871e-6
0.6267	1.5287940302892843e-8	0.0267	4.7104962495708836e-6
0.6268	1.5486413519332758e-8	0.0268	4.726061309313424e-6
0.6269	1.568077064752781e-8	0.0269	4.74178180757662e-6
0.627	1.5870824284618688e-8	0.027	4.757660219034045e-6
0.6271	1.6056400377590172e-8	0.027100000000000003	4.773699054463667e-6
0.6272	1.6237338877405875e-8	0.027200000000000002	4.789900861629639e-6
0.6273	1.641349429457371e-8	0.0273	4.806268226184266e-6
0.6274	1.658473615264818e-8	0.0274	4.822803772590909e-6
0.6275	1.6750949337474075e-8	0.0275	4.839510165068432e-6
0.6275999999999999	1.691203434127493e-8	0.027600000000000003	4.85639010855785e-6
0.6276999999999999	1.7067907401972476e-8	0.027700000000000002	4.873446349712046e-6
0.6278	1.721850053934992e-8	0.027800000000000002	4.89068167790877e-6
0.6279	1.7363761490846758e-8	0.0279	4.908098926288126e-6
0.628	1.7503653550842216e-8	0.028	4.925700972815237e-6
0.6281	1.7638155318269727e-8	0.0281	4.943490741368444e-6
0.6282	1.7767260358255506e-8	0.028200000000000003	4.961471202854341e-6
0.6283	1.7890976784217173e-8	0.028300000000000002	4.97964537635039e-6
0.6284	1.8009326767451304e-8	0.0284	4.998016330275388e-6
0.6285	1.8122345981713643e-8	0.0285	5.01658718358974e-6
0.6285999999999999	1.823008299061255e-8	0.0286	5.035361107025129e-6
0.6286999999999999	1.833259858584967e-8	0.0287	5.054341324345941e-6
0.6288	1.8429965084400258e-8	0.028800000000000003	5.073531113642196e-6
0.6289	1.8522265592681424e-8	0.028900000000000002	5.092933808655676e-6
0.629	1.8609593245604286e-8	0.029	5.112552800140054e-6
0.6291	1.869205042814515e-8	0.0291	5.132391537256109e-6
0.6292	1.8769747986735293e-8	0.0292	5.1524535290034674e-6
0.6293	1.8842804437355145e-8	0.029300000000000003	5.172742345689349e-6
0.6294	1.8911345176751348e-8	0.029400000000000003	5.193261620436197e-6
0.6295	1.8975501702674826e-8	0.029500000000000002	5.214015050728894e-6
0.6295999999999999	1.903541084849251e-8	0.0296	5.235006400003245e-6
0.6296999999999999	1.9091214036950394e-8	0.0297	5.256239499276841e-6
0.6298	1.9143056557290342e-8	0.0298	5.277718248823697e-6
0.6299	1.9191086869340808e-8	0.029900000000000003	5.299446619894088e-6
0.63	1.9235455937629933e-8	0.030000000000000002	5.321428656481147e-6
0.6301	1.9276316598018696e-8	0.030100000000000002	5.3436684771352196e-6
0.6302	1.9313822958822307e-8	0.0302	5.3661702768289875e-6
0.6303	1.934812983788521e-8	0.0303	5.3889383288728474e-6
0.6304	1.9379392236612513e-8	0.0304	5.411976986884105e-6
0.6305	1.9407764851524596e-8	0.030500000000000003	5.4352906868109576e-6
0.6305999999999999	1.943340162351732e-8	0.030600000000000002	5.458883949012693e-6
0.6306999999999999	1.9456455324649877e-8	0.0307	5.482761380399287e-6
0.6308	1.947707718197699e-8	0.0308	5.506927676630563e-6
0.6309	1.9495416537665036e-8	0.0309	5.531387624378769e-6
0.631	1.9511620544398853e-8	0.031	5.556146103655274e-6
0.6311	1.952583389488946e-8	0.031100000000000003	5.5812080902042115e-6
0.6312	1.953819858412783e-8	0.031200000000000002	5.60657865796553e-6
0.6313	1.9548853702905465e-8	0.0313	5.632262981609194e-6
0.6314	1.955793526101444e-8	0.031400000000000004	5.6582663391433956e-6
0.6315	1.9565576038479435e-8	0.0315	5.684594114599398e-6
0.6315999999999999	1.9571905463116185e-8	0.0316	5.711251800795214e-6
0.6316999999999999	1.9577049512697297e-8	0.0317	5.738245002181392e-6
0.6318	1.9581130639993306e-8	0.0318	5.765579437771387e-6
0.6319	1.958426771897537e-8	0.031900000000000005	5.793260944159357e-6
0.632	1.9586576010491396e-8	0.032	5.821295478629308e-6
0.6321	1.9588167145771174e-8	0.032100000000000004	5.849689122357329e-6
0.6322	1.9589149126159323e-8	0.0322	5.878448083711628e-6
0.6323	1.9589626337544637e-8	0.0323	5.9075787016532095e-6
0.6324	1.958969957801016e-8	0.0324	5.937087449240794e-6
0.6325	1.9589466097307867e-8	0.0325	5.966980937243572e-6
0.6325999999999999	1.958901964682822e-8	0.032600000000000004	5.9972659178660405e-6
0.6326999999999999	1.9588450538819195e-8	0.0327	6.0279492885889975e-6
0.6328	1.958784571368192e-8	0.0328	6.059038096130244e-6
0.6329	1.9587288814249428e-8	0.0329	6.0905395405301455e-6
0.633	1.9586860266036128e-8	0.033	6.1224609793664445e-6
0.6331	1.958663736251381e-8	0.033100000000000004	6.154809932102524e-6
0.6332	1.958669435455337e-8	0.0332	6.187594084574766e-6
0.6333	1.958710254323727e-8	0.0333	6.2208212936239015e-6
0.6334	1.9587930375317434e-8	0.0334	6.254499591875655e-6
0.6335	1.9589243540661013e-8	0.0335	6.288637192676185e-6
0.6335999999999999	1.959110507108958e-8	0.033600000000000005	6.323242495188391e-6
0.6336999999999999	1.9593575440074155e-8	0.0337	6.358324089655299e-6
0.6338	1.9596712662805717e-8	0.033800000000000004	6.393890762836404e-6
0.6339	1.96005723962152e-8	0.0339	6.42995150362376e-6
0.634	1.960520803856268e-8	0.034	6.466515508845064e-6
0.6341	1.961067082826242e-8	0.0341	6.503592189260392e-6
0.6342	1.9617009941655758e-8	0.0342	6.5411911757605475e-6
0.6343	1.9624272589474704e-8	0.034300000000000004	6.57932232577469e-6
0.6344	1.9632504111786457e-8	0.0344	6.6179957298952936e-6
0.6345	1.9641748071230833e-8	0.0345	6.657221718729288e-6
0.6345999999999999	1.9652046344399448e-8	0.0346	6.6970108699838465e-6
0.6346999999999999	1.9663439211231792e-8	0.0347	6.737374015797054e-6
0.6348	1.9675965442325974e-8	0.034800000000000005	6.778322250321974e-6
0.6349	1.9689662384085936e-8	0.0349	6.819866937575242e-6
0.635	1.970456604164692e-8	0.035	6.862019719560612e-6
0.6351	1.9720711159540256e-8	0.0351	6.904792524678467e-6
0.6352	1.9738131300070623e-8	0.0352	6.94819757643258e-6
0.6353	1.975685891940001e-8	0.035300000000000005	6.99224740244769e-6
0.6354	1.97769254413371e-8	0.0354	7.036954843808811e-6
0.6355	1.9798361328850843e-8	0.035500000000000004	7.082333064736868e-6
0.6355999999999999	1.982119615332888e-8	0.0356	7.1283955626142835e-6
0.6356999999999999	1.98454586616151e-8	0.0357	7.17515617837508e-6
0.6357999999999999	1.9871176840866997e-8	0.0358	7.222629107274975e-6
0.6359	1.9898377981277354e-8	0.0359	7.2708289100573416e-6
0.636	1.9927088736713423e-8	0.036000000000000004	7.3197705245319265e-6
0.6361	1.995733518333042e-8	0.0361	7.369469277584215e-6
0.6362	1.9989142876218457e-8	0.0362	7.419940897633243e-6
0.6363	2.0022536904145194e-8	0.0363	7.471201527558288e-6
0.6364	2.0057541942462196e-8	0.0364	7.523267738113853e-6
0.6365	2.0094182304241357e-8	0.036500000000000005	7.576156541854644e-6
0.6365999999999999	2.013248198970909e-8	0.0366	7.629885407592639e-6
0.6366999999999999	2.0172464734050282e-8	0.0367	7.684472275410875e-6
0.6368	2.0214154053650975e-8	0.0368	7.739935572256876e-6
0.6369	2.0257573290850876e-8	0.0369	7.796294228142972e-6
0.637	2.0302745657276806e-8	0.037000000000000005	7.853567692980355e-6
0.6371	2.034969427582804e-8	0.0371	7.911775954075483e-6
0.6372	2.039844222138097e-8	0.037200000000000004	7.970939554318502e-6
0.6373	2.0449012560286236e-8	0.0373	8.031079611096535e-6
0.6374	2.050142838872372e-8	0.0374	8.092217835963758e-6
0.6375	2.0555712869984327e-8	0.0375	8.154376555103783e-6
0.6376	2.0611889270746237e-8	0.0376	8.217578730621713e-6
0.6376999999999999	2.0669980996407842e-8	0.037700000000000004	8.281847982703603e-6
0.6377999999999999	2.0730011625546555e-8	0.0378	8.347208612685625e-6
0.6379	2.0792004943561675e-8	0.0379	8.413685627074204e-6
0.638	2.085598497556707e-8	0.038	8.48130476256403e-6
0.6381	2.0921976018593355e-8	0.0381	8.550092512100929e-6
0.6382	2.099000267315704e-8	0.038200000000000005	8.620076152039641e-6
0.6383	2.106008987425919e-8	0.0383	8.69128377045134e-6
0.6384	2.113226292186643e-8	0.038400000000000004	8.763744296634515e-6
0.6385	2.1206547510933136e-8	0.0385	8.837487531890171e-6
0.6386	2.1282969761018875e-8	0.0386	8.91254418162349e-6
0.6386999999999999	2.1361556245554303e-8	0.038700000000000005	8.988945888837255e-6
0.6388	2.1442334020809477e-8	0.0388	9.066725269087518e-6
0.6389	2.152533065461466e-8	0.038900000000000004	9.145915946974911e-6
0.639	2.161057425488719e-8	0.039	9.226552594248896e-6
0.6391	2.1698093498011503e-8	0.0391	9.308670969608102e-6
0.6392	2.178791765712329e-8	0.0392	9.392307960283547e-6
0.6393	2.18800766303456e-8	0.0393	9.477501625496833e-6
0.6394	2.197460096902618e-8	0.039400000000000004	9.564291241890798e-6
0.6395	2.2071521906020047e-8	0.0395	9.652717351036516e-6
0.6396	2.217087138406782e-8	0.0396	9.74282180912522e-6
0.6396999999999999	2.227268208431434e-8	0.0397	9.834647838961895e-6
0.6397999999999999	2.2376987455011996e-8	0.0398	9.928240084383943e-6
0.6399	2.248382174045827e-8	0.039900000000000005	0.00001002364466723403
0.64	2.2593220010208514e-8	0.04	0.000010120909247027116
0.6401	2.2705218188612787e-8	0.040100000000000004	0.000010220083083457335
0.6402	2.2819853084720518e-8	0.0402	0.00001032121710190206
0.6403	2.2937162422597526e-8	0.0403	0.000010424363962088062
0.6404	2.3057184872103017e-8	0.040400000000000005	0.000010529578130096373
0.6405	2.317996008016882e-8	0.0405	0.000010636915953893261
0.6406	2.330552870263146e-8	0.040600000000000004	0.00001074643574258616
0.6406999999999999	2.3433932436658092e-8	0.0407	0.000010858197849617572
0.6408	2.3565214053817312e-8	0.0408	0.000010972264760122462
0.6409	2.3699417433838652e-8	0.0409	0.000011088701182688692
0.641	2.3836587599112645e-8	0.041	0.00001120757414577825
0.6411	2.39767707499751e-8	0.041100000000000005	0.000011328953099082097
0.6412	2.4120014300830013e-8	0.0412	0.000011452910020098607
0.6413	2.4266366917157552e-8	0.0413	0.000011579519526249893
0.6414	2.4415878553461078e-8	0.0414	0.000011708858992864371
0.6415	2.4568600492203555e-8	0.0415	0.00001184100867738216
0.6416	2.4724585383790944e-8	0.041600000000000005	0.000011976051850162707
0.6416999999999999	2.4883887287650857e-8	0.0417	0.000012114074932297503
0.6417999999999999	2.5046561714470287e-8	0.041800000000000004	0.000012255167640864968
0.6419	2.5212665669646604e-8	0.0419	0.000012399423142087437
0.642	2.5382257698009803e-8	0.042	0.000012546938212889255
0.6421	2.555539792988339e-8	0.042100000000000005	0.000012697813411388813
0.6422	2.573214812854033e-8	0.0422	0.000012852153256891591
0.6423	2.5912571739124213e-8	0.042300000000000004	0.000013010066420000956
0.6424	2.6096733939102057e-8	0.0424	0.000013171665923499282
0.6425	2.628470169031691e-8	0.0425	0.00001333706935470557
0.6426	2.6476543792715708e-8	0.0426	0.000013506399090068663
0.6426999999999999	2.667233093982357e-8	0.0427	0.000013679782532807808
0.6428	2.687213577604554e-8	0.042800000000000005	0.000013857352364478822
0.6429	2.707603295587381e-8	0.0429	0.000014039246811406843
0.643	2.72840992050864e-8	0.043000000000000003	0.000014225609927001324
0.6431	2.7496413384021762e-8	0.0431	0.000014416591891047924
0.6432	2.7713056553021038e-8	0.0432	0.000014612349327156326
0.6433	2.7934112040132097e-8	0.043300000000000005	0.000014813045639636952
0.6434	2.8159665511171888e-8	0.0434	0.00001501885137118152
0.6435	2.838980504225051e-8	0.043500000000000004	0.00001522994458283053
0.6436	2.862462119486148e-8	0.0436	0.000015446511257835777
0.6436999999999999	2.886420709365045e-8	0.0437	0.000015668745731151015
0.6437999999999999	2.9108658506975652e-8	0.0438	0.00001589685114643529
0.6439	2.93580739303829e-8	0.0439	0.000016131039942602796
0.644	2.9612554673116247e-8	0.044000000000000004	0.000016371534372128927
0.6441	2.9872204947803984e-8	0.0441	0.000016618567053510365
0.6442	3.013713196344473e-8	0.0442	0.000016872381560479796
0.6443	3.040744602184849e-8	0.0443	0.0000171332330508028
0.6444	3.068326061767359e-8	0.0444	0.00001740138893773657
0.6445	3.096469254222194e-8	0.044500000000000005	0.000017677129607489553
0.6446	3.1251861991151606e-8	0.0446	0.000017960749186337155
0.6446999999999999	3.154489267628082e-8	0.044700000000000004	0.00001825255636135985
0.6447999999999999	3.184391194166096e-8	0.0448	0.00001855287525914823
0.6449	3.2149050884108296e-8	0.0449	0.000018862046387205082
0.645	3.246044447838617e-8	0.045000000000000005	0.000019180427643224085
0.6451	3.27782317072497e-8	0.0451	0.000019508395397908317
0.6452	3.310255569656402e-8	0.045200000000000004	0.00001984634565752766
0.6453	3.343356385572301e-8	0.0453	0.000020194695313012838
0.6454	3.377140802360625e-8	0.0454	0.000020553883483043073
0.6455	3.4116244620322975e-8	0.0455	0.000020924372959311677
0.6456	3.446823480500096e-8	0.0456	0.000021306651762971974
0.6456999999999999	3.482754463989888e-8	0.045700000000000005	0.000021701234822164786
0.6457999999999999	3.519434526112268e-8	0.0458	0.00002210866578153657
0.6459	3.556881305625317e-8	0.0459	0.000022529518955772412
0.646	3.595112984919597e-8	0.046	0.00002296440144042192
0.6461	3.634148309259253e-8	0.0461	0.000023413955394686067
0.6462	3.6740066068133204e-8	0.046200000000000005	0.000023878860512397108
0.6463	3.7147078095145616e-8	0.0463	0.000024359836699162247
0.6464	3.7562724747840494e-8	0.046400000000000004	0.000024857646975610492
0.6465	3.79872180816223e-8	0.0465	0.000025373100628866553
0.6466	3.8420776868886594e-8	0.0466	0.000025907056636856484
0.6466999999999999	3.886362684475924e-8	0.046700000000000005	0.000026460427392819395
0.6467999999999999	3.9316000963240156e-8	0.0468	0.000027034182760550535
0.6469	3.977813966425653e-8	0.046900000000000004	0.000027629354494416304
0.647	4.0250291152137497e-8	0.047	0.00002824704106220491
0.6471	4.073271168607285e-8	0.0471	0.000028888412913391865
0.6472	4.1225665883119976e-8	0.0472	0.000029554718240544627
0.6473	4.1729427034378986e-8	0.0473	0.000030247289287421248
0.6474	4.224427743497386e-8	0.047400000000000005	0.000030967549263974706
0.6475	4.277050872851497e-8	0.0475	0.00003171701993601641
0.6476	4.3308422266758967e-8	0.0476	0.00003249732996596913
0.6476999999999999	4.385832948521506e-8	0.0477	0.00003331022409100044
0.6477999999999999	4.4420552295488424e-8	0.0478	0.00003415757323617532
0.6479	4.49954234952015e-8	0.047900000000000005	0.00003504138567326105
0.648	4.558328719636543e-8	0.048	0.000035963819350798114
0.6481	4.6184499273143206e-8	0.048100000000000004	0.00003692719553828667
0.6482	4.679942782997379e-8	0.0482	0.00003793401394727613
0.6483	4.7428453691096824e-8	0.0483	0.0000389869695151893
0.6484	4.807197091257598e-8	0.048400000000000006	0.000040088971064506136
0.6485	4.873038731796526e-8	0.0485	0.000041243162080986895
0.6486	4.9404125058845146e-8	0.048600000000000004	0.000042452943890916666
0.6486999999999999	5.0093621201510905e-8	0.0487	0.00004372200155966694
0.6487999999999999	5.079932834117559e-8	0.0488	0.00004505433288348727
0.6489	5.1521715245124726e-8	0.0489	0.00004645428090464268
0.649	5.226126752633635e-8	0.049	0.00004792657044856608
0.6491	5.301848834918527e-8	0.049100000000000005	0.000049476349262590534
0.6492	5.379389916891223e-8	0.0492	0.0000511092344315769
0.6493	5.458804050666482e-8	0.049300000000000004	0.00005283136485943885
0.6494	5.540147276200556e-8	0.0494	0.00005464946074091913
0.6495	5.623477706489418e-8	0.0495	0.00005657089110964334
0.6496	5.7088556169271435e-8	0.049600000000000005	0.00005860375074220536
0.6496999999999999	5.796343539049163e-8	0.0497	0.00006075694793097373
0.6497999999999999	5.886006358898084e-8	0.049800000000000004	0.00006304030491935557
0.6498999999999999	5.977911420264727e-8	0.0499	0.00006546467313349757
0.65	6.072128633070086e-8	0.05	0.00006804206575809172
0.6501	6.168730587170631e-8	0.050100000000000006	0.00007078581070857823
0.6502	6.267792671887002e-8	0.0502	0.0000737107276703964
0.6503	6.369393201570634e-8	0.050300000000000004	0.00007683333363672709
0.6504	6.473613547544747e-8	0.0504	0.00008017208231630237
0.6505	6.580538276774739e-8	0.0505	0.00008374764395020686
0.6506	6.690255297642868e-8	0.0506	0.00008758323353270963
0.6507	6.802856013226226e-8	0.0507	0.00009170499725702524
0.6507999999999999	6.918435482499877e-8	0.050800000000000005	0.00009614246930824694
0.6509	7.037092589910878e-8	0.0509	0.00010092911404240427
0.651	7.15893022379676e-8	0.051000000000000004	0.00010610297230891363
0.6511	7.284055464150654e-8	0.0511	0.00011170743544256771
0.6512	7.412579780261306e-8	0.0512	0.00011779217660686782
0.6513	7.544619238791902e-8	0.051300000000000005	0.0001244142771699593
0.6514	7.680294722891888e-8	0.0514	0.00013163959626375375
0.6515	7.819732162971384e-8	0.051500000000000004	0.0001395444454822081
0.6516	7.963062779805171e-8	0.0516	0.000148217649023428
0.6517	8.110423340671054e-8	0.0517	0.00015776309417389094
0.6517999999999999	8.261956429269348e-8	0.051800000000000006	0.00016830291029158338
0.6518999999999999	8.4178107302118e-8	0.0519	0.0001799814598492254
0.652	8.578141328914707e-8	0.052000000000000005	0.00019297038771350097
0.6521	8.743110027775652e-8	0.0521	0.00020747506211935246
0.6522	8.912885679568231e-8	0.0522	0.00022374286387854297
0.6523	9.08764453903219e-8	0.0523	0.00024207395607738638
0.6524	9.267570633697662e-8	0.0524	0.0002628354207329222
0.6525	9.452856155035106e-8	0.052500000000000005	0.0002864800219621823
0.6526	9.643701871079211e-8	0.0526	0.000313571411302087
0.6527	9.840317561736508e-8	0.052700000000000004	0.00034481843369676724
0.6527999999999999	1.0042922478046595e-7	0.0528	0.000381122493834981
0.6529	1.025174582673078e-7	0.0529	0.0004236439917006779
0.653	1.046702728142241e-7	0.053000000000000005	0.00047389713499946065
0.6531	1.0689017522043658e-7	0.0531	0.0005338878766402369
0.6532	1.0917978803848729e-7	0.053200000000000004	0.0006063189421527558
0.6533	1.1154185557725734e-7	0.0533	0.000694902000018786
0.6534	1.139792502340597e-7	0.0534	0.0008048460695550523
0.6535	1.1649497917290089e-7	0.053500000000000006	0.000943645716101781
0.6536	1.1909219136656952e-7	0.0536	0.001122399213717511
0.6537	1.2177418502069132e-7	0.053700000000000005	0.0013581063466992283
0.6537999999999999	1.2454441539832858e-7	0.0538	0.0016778744209213936
0.6538999999999999	1.2740650306403693e-7	0.0539	0.0021270804252524807
0.654	1.303642425664707e-7	0.054	0.002786379484129072
0.6541	1.3342161157870965e-7	0.0541	0.003810438471378549
0.6542	1.3658278051535117e-7	0.054200000000000005	0.005526797868797246
0.6543	1.3985212264496722e-7	0.0543	0.00872965892916436
0.6544	1.432342247159374e-7	0.054400000000000004	0.01576077630070298
0.6545	1.4673389811261004e-7	0.0545	0.03598051912056884
0.6546	1.5035619055727158e-7	0.0546	0.1290038901668818
0.6547	1.5410639837149696e-7	0.054700000000000006	0.2862545396284861
0.6547999999999999	1.5799007930781915e-7	0.0548	0.06584639204038516
0.6549	1.6201306595938788e-7	0.054900000000000004	0.023254749759411338
0.655	1.66181479751026e-7	0.055	0.01147980808953393
0.6551	1.705017455100179e-7	0.0551	0.006771351067027024
0.6552	1.7498060660827127e-7	0.055200000000000006	0.004446635297963269
0.6553	1.796251406598432e-7	0.0553	0.0031357076071933353
0.6554	1.844427757480261e-7	0.055400000000000005	0.00232606949897661
0.6555	1.8944130714468684e-7	0.0555	0.0017918840855609198
0.6556	1.9462891447055035e-7	0.055600000000000004	0.0014213236284788564
0.6557	2.0001417922841786e-7	0.0557	0.0011539616372160928
0.6557999999999999	2.056061026214553e-7	0.0558	0.0009548536376066892
0.6558999999999999	2.114141235450098e-7	0.055900000000000005	0.0008026640100090555
0.656	2.1744813661251863e-7	0.056	0.0006837743568258837
0.6561	2.2371851004304088e-7	0.056100000000000004	0.00058916413529795
0.6562	2.302361031993878e-7	0.0562	0.0005126679841006641
0.6563	2.3701228352014533e-7	0.0563	0.00044995712242801425
0.6564	2.440589425360657e-7	0.056400000000000006	0.00039792052765802726
0.6565	2.513885105994055e-7	0.0565	0.0003542762247093498
0.6566	2.590139698829226e-7	0.056600000000000004	0.0003173198965554584
0.6567	2.669488651221822e-7	0.0567	0.00028575807469517794
0.6567999999999999	2.7520731147882685e-7	0.0568	0.000258594900109637
0.6569	2.8380399879208167e-7	0.056900000000000006	0.00023505366796679734
0.657	2.9275419135932486e-7	0.057	0.0002145214661092805
0.6571	3.020737222424684e-7	0.057100000000000005	0.00019650945673381154
0.6572	3.117789809327764e-7	0.0572	0.00018062394870542038
0.6573	3.2188689302211654e-7	0.057300000000000004	0.00016654503734744825
0.6574	3.324148903206583e-7	0.0574	0.00015401063214476776
0.6575	3.433808696294391e-7	0.0575	0.00014280437413942315
0.6576	3.548031381200059e-7	0.057600000000000005	0.00013274639751997025
0.6577	3.6670034299248586e-7	0.0577	0.00012368619562293934
0.6577999999999999	3.790913827792256e-7	0.057800000000000004	0.00011549706111728233
0.6578999999999999	3.9199529733629855e-7	0.0579	0.00010807171577863381
0.658	4.0543113322407445e-7	0.058	0.00010131884778330323
0.6581	4.1941778082823197e-7	0.058100000000000006	0.00009516034749328452
0.6582	4.3397377922523714e-7	0.0582	0.00008952908532504071
0.6583	4.491170844651687e-7	0.058300000000000005	0.0000843671136034593
0.6584	4.648647966525074e-7	0.0584	0.00007962420246574948
0.6585	4.812328409772981e-7	0.0585	0.00007525664077639676
0.6586	4.982355977212813e-7	0.058600000000000006	0.00007122624865379884
0.6587	5.15885476279987e-7	0.0587	0.00006749956001041049
0.6587999999999999	5.341924284571105e-7	0.058800000000000005	0.0000640471424821267
0.6588999999999999	5.53163396767897e-7	0.0589	0.000060843028996815826
0.659	5.728016943112439e-7	0.059000000000000004	0.000057864240534036204
0.6591	5.931063140248807e-7	0.0591	0.00005509038374483417
0.6592	6.140711669229172e-7	0.0592	0.00005250331031680866
0.6593	6.356842513323922e-7	0.059300000000000005	0.00005008682749758443
0.6594	6.57926758301602e-7	0.0594	0.00004782645118788852
0.6595	6.80772122336483e-7	0.059500000000000004	0.00004570919460331264
0.6596	7.041850315040443e-7	0.0596	0.00004372338677223249
0.6597	7.28120416748899e-7	0.0597	0.0000418585161555761
0.6597999999999999	7.525224469618134e-7	0.059800000000000006	0.00004010509549536631
0.6598999999999999	7.773235637891571e-7	0.0599	0.00003845454466435211
0.66	8.024435981284459e-7	0.060000000000000005	0.000036899088830464855
0.6601	8.277890183179047e-7	0.0601	0.00003543166969225597
0.6602	8.532523676271203e-7	0.060200000000000004	0.00003404586790441332
0.6603	8.787119550312408e-7	0.0603	0.000032735835111362215
0.6604	9.040318674761126e-7	0.0604	0.00003149623425401101
0.6605	9.290623728378056e-7	0.060500000000000005	0.000030322187019661143
0.6606	9.536407794164618e-7	0.0606	0.000029209227475677483
0.6607	9.775928089928468e-7	0.060700000000000004	0.000028153261069987287
0.6607999999999999	1.0007345253458336e-6	0.0608	0.00002715052830082599
0.6608999999999999	1.022874838210943e-6	0.0609	0.000026197572458437265
0.661	1.0438185740971652e-6	0.061000000000000006	0.000025291210925980128
0.6611	1.0633700711044159e-6	0.0611	0.000024428509598341993
0.6612	1.081337216747409e-6	0.061200000000000004	0.000023606760038130797
0.6613	1.0975358085621533e-6	0.0613	0.000022823459039583033
0.6614	1.1117940804986055e-6	0.0614	0.000022076290314990364
0.6615	1.1239572078019831e-6	0.061500000000000006	0.000021363108055718143
0.6616	1.1338915832668363e-6	0.0616	0.00002068192215196276
0.6617	1.1414886518372635e-6	0.061700000000000005	0.00002003088488294496
0.6617999999999999	1.1466681007756432e-6	0.0618	0.00001940827891291906
0.6618999999999999	1.1493802296119052e-6	0.061900000000000004	0.00001881250644880904
0.6619999999999999	1.1496073664460198e-6	0.062	0.000018242079432939158
0.6621	1.1473642516087042e-6	0.0621	0.0000176956106595972
0.6622	1.1426973713016225e-6	0.062200000000000005	0.000017171805717446028
0.6623	1.1356832867935758e-6	0.0623	0.00001666945567131537
0.6624	1.1264260630382858e-6	0.062400000000000004	0.000016187430406954403
0.6625	1.1150539488779375e-6	0.0625	0.00001572467257109028
0.6626	1.1017154953427211e-6	0.0626	0.000015280192046793852
0.6627	1.0865753168139848e-6	0.0627	0.00001485306091087139
0.6628	1.06980970178959e-6	0.06280000000000001	0.000014442408825884469
0.6628999999999999	1.0516022672502956e-6	0.0629	0.00001404741882457406
0.663	1.0321398260905843e-6	0.063	0.00001366732344902036
0.6631	1.0116086044579404e-6	0.0631	0.00001330140121088502
0.6632	9.901909090636975e-7	0.0632	0.000012948973342629529
0.6633	9.68062307229586e-7	0.06330000000000001	0.000012609400812734184
0.6634	9.453893476122066e-7	0.0634	0.000012282081580727713
0.6635	9.223278193629883e-7	0.0635	0.000011966448070291043
0.6636	8.990215232065383e-7	0.0636	0.000011661964840897414
0.6637	8.756015100252061e-7	0.0637	0.00001136812644038758
0.6638	8.521857308363184e-7	0.06380000000000001	0.000011084455422618524
0.6638999999999999	8.288790358927402e-7	0.0639	0.000010810500515867796
0.6639999999999999	8.057734591020112e-7	0.064	0.000010545834929054938
0.6641	7.829487260029288e-7	0.0641	0.000010290054784078256
0.6642	7.604729281358397e-7	0.06420000000000001	0.000010042777663668136
0.6643	7.384033128621429e-7	0.06430000000000001	9.803641265148366e-6
0.6644	7.167871447503627e-7	0.0644	9.572302151387336e-6
0.6645	6.956626019308517e-7	0.0645	9.348434591016974e-6
0.6646	6.750596778794153e-7	0.0646	9.131729480716668e-6
0.6647	6.550010656141659e-7	0.06470000000000001	8.92189334300647e-6
0.6648	6.355030070985009e-7	0.0648	8.718647393574654e-6
0.6648999999999999	6.165760956499983e-7	0.0649	8.521726672691404e-6
0.665	5.982260233474422e-7	0.065	8.330879235737348e-6
0.6651	5.804542688414576e-7	0.0651	8.145865398299854e-6
0.6652	5.632587236753406e-7	0.06520000000000001	7.966457031685454e-6
0.6653	5.466342572968749e-7	0.0653	7.792436905043322e-6
0.6654	5.305732224771659e-7	0.0654	7.623598070615609e-6
0.6655	5.150659039403935e-7	0.0655	7.459743288922238e-6
0.6656	5.001009137305552e-7	0.0656	7.300684490948101e-6
0.6657	4.856655372735576e-7	0.06570000000000001	7.1462422746420045e-6
0.6658	4.717460342999661e-7	0.0658	6.996245433253952e-6
0.6658999999999999	4.5832789883115447e-7	0.0659	6.850530513235034e-6
0.6659999999999999	4.4539608234466054e-7	0.066	6.708941399607409e-6
0.6661	4.329351840606981e-7	0.0661	6.571328926874058e-6
0.6662	4.209296120604433e-7	0.06620000000000001	6.437550513691527e-6
0.6663	4.0936371868009466e-7	0.0663	6.307469819664576e-6
0.6664	3.9822191334196857e-7	0.0664	6.1809564227491205e-6
0.6665	3.8748875569538877e-7	0.0665	6.057885515864706e-6
0.6666	3.7714903165787846e-7	0.0666	5.938137621423252e-6
0.6667	3.6718781467557665e-7	0.06670000000000001	5.821598322578391e-6
0.6668	3.5759051426633397e-7	0.0668	5.708158010088014e-6
0.6668999999999999	3.483429136713771e-7	0.0669	5.5977116437648095e-6
0.667	3.394311982235879e-7	0.067	5.490158527563926e-6
0.6671	3.308419758421485e-7	0.0671	5.3854020974270135e-6
0.6672	3.225622908843983e-7	0.06720000000000001	5.283349721063718e-6
0.6673	3.145796324258039e-7	0.0673	5.183912508912256e-6
0.6674	3.068819378959497e-7	0.0674	5.087005135571999e-6
0.6675	2.994575928722138e-7	0.0675	4.992545671053373e-6
0.6676	2.922954277211088e-7	0.06760000000000001	4.900455421233636e-6
0.6677	2.8538471167935835e-7	0.06770000000000001	4.8106587769514636e-6
0.6678	2.787151448809499e-7	0.0678	4.723083071210862e-6
0.6678999999999999	2.722768487614587e-7	0.0679	4.637658444001406e-6
0.6679999999999999	2.660603552059705e-7	0.068	4.554317714276134e-6
0.6681	2.6005659475026414e-7	0.06810000000000001	4.472996258657582e-6
0.6682	2.5425688409618115e-7	0.0682	4.393631896472661e-6
0.6683	2.486529131597819e-7	0.0683	4.316164780742361e-6
0.6684	2.432367318347727e-7	0.0684	4.240537294778083e-6
0.6685	2.3800073662230924e-7	0.0685	4.166693954057507e-6
0.6686	2.3293765725172998e-7	0.06860000000000001	4.094581313076026e-6
0.6687	2.280405433938436e-7	0.0687	4.024147876887702e-6
0.6688	2.233027515490667e-7	0.0688	3.955344017068857e-6
0.6688999999999999	2.1871793217604109e-7	0.0689	3.888121891854389e-6
0.669	2.1428001711247872e-7	0.069	3.82243537021197e-6
0.6691	2.09983207328103e-7	0.06910000000000001	3.7582399596349156e-6
0.6692	2.0582196103951988e-7	0.0692	3.6954927374473607e-6
0.6693	2.017909822086797e-7	0.0693	3.634152285428779e-6
0.6694	1.978852094394327e-7	0.0694	3.574178627575871e-6
0.6695	1.9409980528099244e-7	0.0695	3.5155331708321276e-6
0.6696	1.9043014594230776e-7	0.06960000000000001	3.4581786486243707e-6
0.6697	1.8687181141742865e-7	0.0697	3.4020790670562697e-6
0.6698	1.8342057601872132e-7	0.0698	3.3471996536171493e-6
0.6698999999999999	1.800723993122969e-7	0.0699	3.293506808273269e-6
0.6699999999999999	1.768234174478567e-7	0.07	3.240968056815987e-6
0.6701	1.7366993487365902e-7	0.07010000000000001	3.1895520063493834e-6
0.6702	1.7060841642604994e-7	0.0702	3.139228302806135e-6
0.6703	1.6763547978200223e-7	0.0703	3.089967590386855e-6
0.6704	1.6474788826265076e-7	0.0704	3.041741472824918e-6
0.6705	1.6194254397514662e-7	0.07050000000000001	2.9945224763830983e-6
0.6706	1.5921648128008255e-7	0.07060000000000001	2.948284014495053e-6
0.6707	1.5656686057154495e-7	0.0707	2.903000353968416e-6
0.6708	1.5399096235687966e-7	0.0708	2.858646582671735e-6
0.6708999999999999	1.5148618162341673e-7	0.0709	2.815198578631569e-6
0.671	1.490500224795408e-7	0.07100000000000001	2.7726329804697354e-6
0.6711	1.4668009305779518e-7	0.0711	2.7309271591155107e-6
0.6712	1.4437410066798568e-7	0.0712	2.6900591907299254e-6
0.6713	1.4212984718863428e-7	0.0713	2.650007830784011e-6
0.6714	1.3994522468544963e-7	0.0714	2.610752489234821e-6
0.6715	1.378182112459463e-7	0.07150000000000001	2.572273206746847e-6
0.6716	1.357468670196678e-7	0.0716	2.5345506319090387e-6
0.6717	1.3372933045394528e-7	0.0717	2.497565999400211e-6
0.6718	1.3176381471551322e-7	0.0718	2.461301109058072e-6
0.6718999999999999	1.298486042887053e-7	0.0719	2.425738305809688e-6
0.6719999999999999	1.279820517413677e-7	0.07200000000000001	2.390860460423254e-6
0.6720999999999999	1.2616257465004382e-7	0.0721	2.356650951042802e-6
0.6722	1.2438865267635104e-7	0.0722	2.3230936454704726e-6
0.6723	1.2265882478687133e-7	0.0723	2.2901728841613987e-6
0.6724	1.2097168660920953e-7	0.0724	2.257873463899247e-6
0.6725	1.1932588791730455e-7	0.07250000000000001	2.226180622121273e-6
0.6726	1.1772013023933265e-7	0.0726	2.195080021863942e-6
0.6727	1.1615316458194094e-7	0.0727	2.1645577373008812e-6
0.6728	1.1462378926483104e-7	0.0728	2.1346002398473794e-6
0.6728999999999999	1.1313084786003515e-7	0.0729	2.1051943848057525e-6
0.673	1.1167322723049569e-7	0.07300000000000001	2.0763273985279675e-6
0.6731	1.102498556628883e-7	0.0731	2.0479868660730804e-6
0.6732	1.0885970108979183e-7	0.0732	2.0201607193374576e-6
0.6733	1.0750176939669987e-7	0.0733	1.9928372256376253e-6
0.6734	1.061751028094792e-7	0.0734	1.9660049767260577e-6
0.6735	1.048787783581921e-7	0.07350000000000001	1.939652878221403e-6
0.6736	1.0361190641337115e-7	0.0736	1.91377013943542e-6
0.6737	1.0237362929107046e-7	0.0737	1.888346263579671e-6
0.6738	1.011631199231937e-7	0.0738	1.8633710383361022e-6
0.6738999999999999	9.997958058978552e-8	0.07390000000000001	1.8388345267761854e-6
0.6739999999999999	9.882224171016362e-8	0.07400000000000001	1.8147270586138565e-6
0.6740999999999999	9.769036068991477e-8	0.0741	1.7910392217785638e-6
0.6742	9.658322082094775e-8	0.0742	1.7677618542950251e-6
0.6743	9.550013023195053e-8	0.0743	1.7448860364572464e-6
0.6744	9.444042088671324e-8	0.07440000000000001	1.7224030832845282e-6
0.6745	9.340344762794925e-8	0.0745	1.7003045372480685e-6
0.6746	9.238858726434825e-8	0.0746	1.6785821612571313e-6
0.6747	9.13952376987152e-8	0.0747	1.657227931894347e-6
0.6748	9.042281709517395e-8	0.0748	1.6362340328901587e-6
0.6748999999999999	8.947076308350924e-8	0.07490000000000001	1.6155928488266645e-6
0.6749999999999999	8.85385319988385e-8	0.075	1.59529695906202e-6
0.6751	8.762559815486743e-8	0.0751	1.575339131866311e-6
0.6752	8.673145314912445e-8	0.0752	1.5557123187608757e-6
0.6753	8.585560519859365e-8	0.0753	1.536409649052997e-6
0.6754	8.499757850430201e-8	0.07540000000000001	1.5174244245581447e-6
0.6755	8.41569126434631e-8	0.0755	1.4987501145028134e-6
0.6756	8.333316198784856e-8	0.0756	1.4803803506005903e-6
0.6757	8.252589514714565e-8	0.0757	1.4623089222952278e-6
0.6758	8.173469443611111e-8	0.0758	1.4445297721638559e-6
0.6759	8.095915536439426e-8	0.07590000000000001	1.4270369914745668e-6
0.6759999999999999	8.019888614796277e-8	0.076	1.4098248158923722e-6
0.6760999999999999	7.945350724111348e-8	0.0761	1.3928876213278785e-6
0.6762	7.872265088811207e-8	0.0762	1.376219919923457e-6
0.6763	7.800596069354447e-8	0.0763	1.3598163561716272e-6
0.6764	7.730309121051225e-8	0.07640000000000001	1.3436717031607504e-6
0.6765	7.661370754584867e-8	0.0765	1.3277808589434126e-6
0.6766	7.593748498157861e-8	0.0766	1.312138843022733e-6
0.6767	7.527410861187099e-8	0.0767	1.2967407929525472e-6
0.6768	7.462327299478393e-8	0.07680000000000001	1.2815819610470968e-6
0.6769	7.398468181812867e-8	0.07690000000000001	1.2666577111962197e-6
0.6769999999999999	7.335804757881578e-8	0.077	1.2519635157824174e-6
0.6771	7.274309127507673e-8	0.0771	1.2374949526958284e-6
0.6772	7.213954211099099e-8	0.0772	1.223247702443843e-6
0.6773	7.154713721275077e-8	0.07730000000000001	1.2092175453517914e-6
0.6774	7.096562135616993e-8	0.07740000000000001	1.1954003588515697e-6
0.6775	7.03947467049188e-8	0.0775	1.1817921148550006e-6
0.6776	6.983427255902079e-8	0.0776	1.1683888772089451e-6
0.6777	6.9283965113165e-8	0.0777	1.1551867992293437e-6
0.6778	6.874359722439796e-8	0.07780000000000001	1.1421821213113942e-6
0.6779	6.821294818879655e-8	0.0779	1.129371168613112e-6
0.6779999999999999	6.769180352672651e-8	0.078	1.1167503488098708e-6
0.6780999999999999	6.717995477632351e-8	0.0781	1.1043161499173515e-6
0.6782	6.667719929483782e-8	0.0782	1.0920651381806396e-6
0.6783	6.618334006751585e-8	0.07830000000000001	1.0799939560270626e-6
0.6784	6.569818552368661e-8	0.0784	1.068099320080722e-6
0.6785	6.522154935976343e-8	0.0785	1.0563780192365566e-6
0.6786	6.475325036885522e-8	0.0786	1.0448269127919103e-6
0.6787	6.429311227672061e-8	0.0787	1.0334429286336505e-6
0.6788	6.384096358379769e-8	0.07880000000000001	1.0222230614790944e-6
0.6789	6.339663741305292e-8	0.0789	1.0111643711686826e-6
0.6789999999999999	6.295997136341361e-8	0.079	1.0002639810089649e-6
0.6791	6.253080736855464e-8	0.0791	9.895190761639872e-7
0.6792	6.210899156081489e-8	0.0792	9.789269020936846e-7
0.6793	6.169437414003655e-8	0.07930000000000001	9.684847630375028e-7
0.6794	6.128680924713104e-8	0.0794	9.58190020541991e-7
0.6795	6.088615484217532e-8	0.0795	9.480400920307223e-7
0.6796	6.049227258685581e-8	0.0796	9.380324494153674e-7
0.6797	6.010502773109302e-8	0.07970000000000001	9.281646177463625e-7
0.6798	5.972428900366912e-8	0.07980000000000001	9.184341739021076e-7
0.6799	5.934992850670997e-8	0.0799	9.088387453152791e-7
0.6799999999999999	5.898182161386002e-8	0.08	8.993760087351608e-7
0.6800999999999999	5.861984687201132e-8	0.0801	8.900436890248474e-7
0.6802	5.8263885906444346e-8	0.08020000000000001	8.808395579921405e-7
0.6803	5.791382332924732e-8	0.08030000000000001	8.71761433253163e-7
0.6804	5.756954665088617e-8	0.0804	8.62807177127508e-7
0.6805	5.723094619480474e-8	0.0805	8.539746955641448e-7
0.6806	5.689791501493903e-8	0.0806	8.452619370969215e-7
0.6807	5.6570348816028644e-8	0.08070000000000001	8.366668918288624e-7
0.6808	5.624814587662582e-8	0.08080000000000001	8.281875904442525e-7
0.6809	5.5931206974692736e-8	0.0809	8.198221032478141e-7
0.6809999999999999	5.561943531569375e-8	0.081	8.11568539229895e-7
0.6811	5.531273646308531e-8	0.0811	8.034250451571983e-7
0.6812	5.5011018271116666e-8	0.08120000000000001	7.953898046879044e-7
0.6813	5.471419081985035e-8	0.0813	7.874610375107167e-7
0.6814	5.4422166352324164e-8	0.0814	7.796369985069668e-7
0.6815	5.413485921377293e-8	0.0815	7.719159769351522e-7
0.6816	5.3852185792835115e-8	0.0816	7.64296295637133e-7
0.6817	5.3574064464669187e-8	0.08170000000000001	7.567763102654716e-7
0.6818	5.330041553591247e-8	0.0818	7.493544085311167e-7
0.6819	5.303116119141396e-8	0.0819	7.420290094710013e-7
0.6819999999999999	5.2766225442675505e-8	0.082	7.347985627347926e-7
0.6820999999999999	5.250553407794319e-8	0.0821	7.276615478903479e-7
0.6822	5.2249014613883394e-8	0.08220000000000001	7.20616473747287e-7
0.6823	5.199659624879501e-8	0.0823	7.136618776980736e-7
0.6824	5.174820981729394e-8	0.0824	7.067963250762446e-7
0.6825	5.1503787746424615e-8	0.0825	7.000184085311545e-7
0.6826	5.126326401314405e-8	0.0826	6.933267474187474e-7
0.6827	5.102657410313164e-8	0.08270000000000001	6.867199872080543e-7
0.6828	5.079365497087777e-8	0.0828	6.801967989027398e-7
0.6829	5.056444500100579e-8	0.0829	6.737558784774077e-7
0.6829999999999999	5.033888397078487e-8	0.083	6.673959463282103e-7
0.6831	5.0116913013793826e-8	0.08310000000000001	6.611157467373468e-7
0.6832	4.9898474584693496e-8	0.08320000000000001	6.549140473510137e-7
0.6833	4.96835124250711e-8	0.0833	6.487896386705039e-7
0.6834	4.9471971530318575e-8	0.0834	6.427413335560216e-7
0.6835	4.92637981175144e-8	0.0835	6.367679667428525e-7
0.6836	4.905893959426476e-8	0.08360000000000001	6.308683943696096e-7
0.6837	4.8857344528482645e-8	0.08370000000000001	6.25041493518074e-7
0.6838	4.865896261906681e-8	0.0838	6.19286161764513e-7
0.6839	4.846374466745125e-8	0.0839	6.13601316741931e-7
0.6839999999999999	4.82716425499973e-8	0.084	6.079858957131389e-7
0.6840999999999999	4.808260919119914e-8	0.08410000000000001	6.024388551541907e-7
0.6842	4.789659853767657e-8	0.08420000000000001	5.969591703480377e-7
0.6843	4.7713565532929e-8	0.0843	5.91545834987999e-7
0.6844	4.753346609282355e-8	0.0844	5.861978607908516e-7
0.6845	4.7356257081797035e-8	0.0845	5.809142771192604e-7
0.6846	4.7181896289744996e-8	0.08460000000000001	5.756941306132847e-7
0.6847	4.701034240957686e-8	0.0847	5.70536484830718e-7
0.6848	4.684155501541561e-8	0.0848	5.654404198960129e-7
0.6849	4.667549454142106e-8	0.0849	5.604050321575987e-7
0.6849999999999999	4.651212226121674e-8	0.085	5.554294338533131e-7
0.6851	4.635140026790003e-8	0.08510000000000001	5.505127527837668e-7
0.6852	4.6193291454620283e-8	0.0852	5.456541319933879e-7
0.6853	4.6037759495701506e-8	0.0853	5.40852729458997e-7
0.6854	4.58847688282964e-8	0.0854	5.361077177856959e-7
0.6855	4.5734284634554894e-8	0.0855	5.314182839098297e-7
0.6856	4.558627282428844e-8	0.08560000000000001	5.267836288088886e-7
0.6857	4.544070001811757e-8	0.0857	5.222029672181614e-7
0.6858	4.529753353108521e-8	0.0858	5.176755273539248e-7
0.6859	4.5156741356721234e-8	0.0859	5.132005506430403e-7
0.6859999999999999	4.501829215154839e-8	0.08600000000000001	5.087772914587883e-7
0.6860999999999999	4.488215522001014e-8	0.08610000000000001	5.044050168627258e-7
0.6861999999999999	4.474830049981147e-8	0.0862	5.000830063524874e-7
0.6863	4.461669854765731e-8	0.0863	4.958105516153242e-7
0.6864	4.448732052538143e-8	0.0864	4.915869562872327e-7
0.6865	4.436013818644594e-8	0.08650000000000001	4.874115357175705e-7
0.6866	4.423512386280804e-8	0.08660000000000001	4.83283616738978e-7
0.6867	4.4112250452138536e-8	0.0867	4.792025374424937e-7
0.6868	4.3991491405382273e-8	0.0868	4.7516764695769417e-7
0.6869	4.387282071465143e-8	0.0869	4.7117830523779265e-7
0.6869999999999999	4.375621290144018e-8	0.08700000000000001	4.672338828495319e-7
0.6871	4.364164300515276e-8	0.08710000000000001	4.633337607677366e-7
0.6872	4.352908657193515e-8	0.0872	4.594773301744395e-7
0.6873	4.341851964379928e-8	0.0873	4.5566399226246297e-7
0.6874	4.3309918748035524e-8	0.0874	4.5189315804332375e-7
0.6875	4.3203260886901494e-8	0.08750000000000001	4.481642481593452e-7
0.6876	4.3098523527579684e-8	0.0876	4.444766926999683e-7
0.6877	4.299568459239876e-8	0.0877	4.408299310219665e-7
0.6878	4.289472244930554e-8	0.0878	4.37223411573694e-7
0.6879	4.279561590258745e-8	0.0879	4.3365659172308376e-7
0.688	4.269834418383192e-8	0.08800000000000001	4.301289375894117e-7
0.6880999999999999	4.260288694311958e-8	0.0881	4.2663992387868953e-7
0.6881999999999999	4.250922424044407e-8	0.0882	4.2318903372260244e-7
0.6883	4.241733653735056e-8	0.0883	4.1977575852091656e-7
0.6884	4.232720468878911e-8	0.0884	4.1639959778727924e-7
0.6885	4.223880993517416e-8	0.08850000000000001	4.1306005899828007e-7
0.6886	4.215213389464746e-8	0.0886	4.097566574457801e-7
0.6887	4.20671585555355e-8	0.0887	4.0648891609234477e-7
0.6888	4.198386626899882e-8	0.0888	4.03256365429734e-7
0.6889	4.1902239741866885e-8	0.0889	4.000585433404422e-7
0.689	4.1822262029651e-8	0.08900000000000001	3.9689499496208635e-7
0.6890999999999999	4.1743916529736224e-8	0.0891	3.937652725546941e-7
0.6892	4.166718697474034e-8	0.0892	3.906689353707585e-7
0.6893	4.1592057426041255e-8	0.0893	3.8760554952800896e-7
0.6894	4.1518512267463934e-8	0.08940000000000001	3.8457468788483514e-7
0.6895	4.1446536199126016e-8	0.08950000000000001	3.8157592991831787e-7
0.6896	4.137611423143533e-8	0.0896	3.7860886160476593e-7
0.6897	4.130723167923559e-8	0.0897	3.756730753027286e-7
0.6898	4.123987415609833e-8	0.0898	3.7276816963844997e-7
0.6899	4.117402756875357e-8	0.08990000000000001	3.698937493936301e-7
0.69	4.1109678111661493e-8	0.09000000000000001	3.6704942539554906e-7
0.6900999999999999	4.104681226171179e-8	0.0901	3.642348144093693e-7
0.6901999999999999	4.098541677305863e-8	0.0902	3.6144953903271026e-7
0.6903	4.092547867207963e-8	0.0903	3.5869322759229996e-7
0.6904	4.086698525245745e-8	0.09040000000000001	3.559655140427795e-7
0.6905	4.080992407038394e-8	0.09050000000000001	3.5326603786752507e-7
0.6906	4.075428293987865e-8	0.0906	3.5059444398147893e-7
0.6907	4.0700049928223e-8	0.0907	3.479503826359324e-7
0.6908	4.0647213351505476e-8	0.0908	3.4533350932524853e-7
0.6909	4.0595761770274e-8	0.09090000000000001	3.42743484695408e-7
0.691	4.054568398529542e-8	0.091	3.401799744544206e-7
0.6910999999999999	4.049696903341583e-8	0.0911	3.376426492845107e-7
0.6912	4.044960618352263e-8	0.0912	3.351311847560275e-7
0.6913	4.040358493260413e-8	0.0913	3.326452612431049e-7
0.6914	4.035889500190392e-8	0.09140000000000001	3.3018456384093875e-7
0.6915	4.031552633316815e-8	0.0915	3.277487822847409e-7
0.6916	4.027346908498371e-8	0.0916	3.2533761087026054e-7
0.6917	4.0232713629205373e-8	0.0917	3.229507483758651e-7
0.6918	4.019325054746702e-8	0.0918	3.2058789798615793e-7
0.6919	4.015507062778053e-8	0.09190000000000001	3.182487672170866e-7
0.692	4.011816486121273e-8	0.092	3.1593306784250154e-7
0.6920999999999999	4.008252443864516e-8	0.0921	3.136405158221311e-7
0.6921999999999999	4.004814074761169e-8	0.0922	3.113708312309876e-7
0.6923	4.001500536921048e-8	0.09230000000000001	3.091237381901046e-7
0.6924	3.998311007509354e-8	0.09240000000000001	3.068989647986117e-7
0.6925	3.995244682452577e-8	0.0925	3.046962430671369e-7
0.6926	3.9923007761517346e-8	0.0926	3.025153088524616e-7
0.6927	3.9894785212024564e-8	0.0927	3.0035590179344284e-7
0.6928	3.9867771681217665e-8	0.09280000000000001	2.9821776524815034e-7
0.6929	3.9841959850816806e-8	0.09290000000000001	2.961006462322032e-7
0.693	3.981734257648945e-8	0.093	2.9400429535827967e-7
0.6930999999999999	3.979391288531475e-8	0.0931	2.919284667767561e-7
0.6932	3.977166397330625e-8	0.0932	2.898729181175031e-7
0.6933	3.9750589202996906e-8	0.09330000000000001	2.878374104327389e-7
0.6934	3.9730682101082223e-8	0.09340000000000001	2.8582170814097815e-7
0.6935	3.9711936356120396e-8	0.0935	2.8382557897204333e-7
0.6936	3.9694345816290646e-8	0.0936	2.8184879391307083e-7
0.6937	3.9677904487205095e-8	0.0937	2.7989112715555994e-7
0.6938	3.9662606529774046e-8	0.09380000000000001	2.7795235604338783e-7
0.6939	3.964844625812567e-8	0.09390000000000001	2.7603226102180576e-7
0.694	3.963541813757544e-8	0.094	2.7413062558734585e-7
0.6940999999999999	3.9623516782647454e-8	0.0941	2.722472362387111e-7
0.6941999999999999	3.961273695514397e-8	0.0942	2.7038188242852134e-7
0.6943	3.960307356226424e-8	0.09430000000000001	2.685343565159613e-7
0.6944	3.959452165476899e-8	0.0944	2.6670445372030896e-7
0.6945	3.958707642519279e-8	0.0945	2.6489197207531324e-7
0.6946	3.958073320610128e-8	0.0946	2.630967123843915e-7
0.6947	3.957548746839167e-8	0.0947	2.6131847817665354e-7
0.6948	3.957133481963855e-8	0.09480000000000001	2.595570756637223e-7
0.6949	3.9568271002480104e-8	0.0949	2.5781231369734293e-7
0.695	3.9566291893048616e-8	0.095	2.5608400372775966e-7
0.6950999999999999	3.956539349943829e-8	0.0951	2.543719597628319e-7
0.6952	3.956557196021704e-8	0.0952	2.526759983278991e-7
0.6953	3.956682354297448e-8	0.09530000000000001	2.509959384263698e-7
0.6954	3.95691446429095e-8	0.0954	2.493316015010022e-7
0.6955	3.9572531781456145e-8	0.0955	2.4768281139589233e-7
0.6956	3.957698160494581e-8	0.0956	2.4604939431913325e-7
0.6957	3.958249088330493e-8	0.09570000000000001	2.4443117880614313e-7
0.6958	3.9589056508790016e-8	0.09580000000000001	2.428279956836412e-7
0.6959	3.95966754947562e-8	0.0959	2.4123967803426905e-7
0.696	3.9605344974461464e-8	0.096	2.3966606116183023e-7
0.6960999999999999	3.9615062199901934e-8	0.0961	2.3810698255714478e-7
0.6961999999999999	3.962582454068392e-8	0.09620000000000001	2.3656228186451463e-7
0.6963	3.963762948292519e-8	0.09630000000000001	2.3503180084875616e-7
0.6964	3.965047462818951e-8	0.0964	2.3351538336284493e-7
0.6965	3.966435769245236e-8	0.0965	2.320128753160909e-7
0.6966	3.9679276505096986e-8	0.0966	2.3052412464289793e-7
0.6967	3.969522900794255e-8	0.09670000000000001	2.2904898127203915e-7
0.6968	3.9712213254298624e-8	0.09680000000000001	2.2758729709650064e-7
0.6969	3.9730227408051375e-8	0.0969	2.261389259438106e-7
0.697	3.974926974277855e-8	0.097	2.2470372354691416e-7
0.6970999999999999	3.976933864089148e-8	0.0971	2.2328154751553421e-7
0.6972	3.9790432592805676e-8	0.09720000000000001	2.2187225730802313e-7
0.6973	3.981255019613896e-8	0.09730000000000001	2.2047571420371602e-7
0.6974	3.9835690154934926e-8	0.0974	2.190917812757284e-7
0.6975	3.985985127891606e-8	0.0975	2.1772032336425686e-7
0.6976	3.988503248275941e-8	0.0976	2.1636120705030065e-7
0.6977	3.9911232785401414e-8	0.09770000000000001	2.1501430062986238e-7
0.6978	3.993845130936465e-8	0.0978	2.1367947408854948e-7
0.6979	3.9966687280112855e-8	0.0979	2.1235659907665347e-7
0.698	3.999594002542709e-8	0.098	2.1104554888461085e-7
0.6980999999999999	4.0026208974811134e-8	0.0981	2.0974619841889835e-7
0.6981999999999999	4.0057493658914726e-8	0.09820000000000001	2.0845842417833657e-7
0.6982999999999999	4.0089793708985106e-8	0.0983	2.071821042307761e-7
0.6984	4.0123108856341194e-8	0.0984	2.0591711819019652e-7
0.6985	4.015743893186733e-8	0.0985	2.0466334719416872e-7
0.6986	4.0192783865534994e-8	0.09860000000000001	2.0342067388171332e-7
0.6987	4.022914368594302e-8	0.09870000000000001	2.0218898237150873e-7
0.6988	4.0266518519881305e-8	0.0988	2.0096815824048207e-7
0.6989	4.030490859191757e-8	0.0989	1.9975808850273876e-7
0.699	4.0344314224002946e-8	0.099	1.9855866158885377e-7
0.6990999999999999	4.038473583510177e-8	0.09910000000000001	1.9736976732550058e-7
0.6992	4.0426173940841905e-8	0.09920000000000001	1.9619129691540868e-7
0.6993	4.0468629153184215e-8	0.0993	1.950231429176748e-7
0.6994	4.051210218011589e-8	0.0994	1.9386519922836763e-7
0.6995	4.0556593825360474e-8	0.0995	1.9271736106147374e-7
0.6996	4.060210498811238e-8	0.09960000000000001	1.9157952493015067e-7
0.6997	4.064863666278942e-8	0.09970000000000001	1.9045158862827645e-7
0.6998	4.069618993880361e-8	0.0998	1.8933345121231255e-7
0.6999	4.0744766000357226e-8	0.0999	1.8822501298345769e-7
0.7	4.688118224084481e-8	0.1	1.8712617547009037e-7
0.7001	4.084499168970931e-8	0.10010000000000001	1.860368414104927e-7
0.7001999999999999	4.0896644158254194e-8	0.10020000000000001	1.8495691473586833e-7
0.7002999999999999	4.0949325093548184e-8	0.1003	1.8388630055361667e-7
0.7004	4.100303615129836e-8	0.1004	1.8282490513088673e-7
0.7005	4.105777908115999e-8	0.1005	1.8177263587840016e-7
0.7006	4.1113555726663815e-8	0.10060000000000001	1.8072940133451737e-7
0.7007	4.11703680251616e-8	0.10070000000000001	1.7969511114957977e-7
0.7008	4.122821800778912e-8	0.1008	1.7866967607048398e-7
0.7009	4.128710779944913e-8	0.1009	1.7765300792552054e-7
0.701	4.1347039618811046e-8	0.101	1.7664501960943954e-7
0.7011	4.1408015778330844e-8	0.10110000000000001	1.7564562506875684e-7
0.7011999999999999	4.147003868428714e-8	0.1012	1.7465473928729918e-7
0.7013	4.153311083683621e-8	0.1013	1.7367227827197473e-7
0.7014	4.159723483008535e-8	0.1014	1.7269815903877346e-7
0.7015	4.166241335218388e-8	0.1015	1.7173229959897725e-7
0.7016	4.172864918543179e-8	0.10160000000000001	1.7077461894559728e-7
0.7017	4.1795945206406304e-8	0.1017	1.6982503704002705e-7
0.7018	4.186430438610691e-8	0.1018	1.688834747988923e-7
0.7019	4.193372979011638e-8	0.1019	1.6794985408111954e-7
0.702	4.2004224578781956e-8	0.10200000000000001	1.6702409767520404e-7
0.7021	4.2075792007412206e-8	0.10210000000000001	1.6610612928666656e-7
0.7021999999999999	4.2148435426492694e-8	0.1022	1.651958735257272e-7
0.7022999999999999	4.222215828191826e-8	0.1023	1.6429325589514662e-7
0.7024	4.229696411524417e-8	0.1024	1.6339820277827381e-7
0.7025	4.237285656395362e-8	0.10250000000000001	1.625106414272712e-7
0.7026	4.2449839361744324e-8	0.10260000000000001	1.6163049995152244e-7
0.7027	4.2527916338830664e-8	0.1027	1.6075770730622495e-7
0.7028	4.260709142226596e-8	0.1028	1.5989219328114773e-7
0.7029	4.268736863628e-8	0.1029	1.590338884895788e-7
0.703	4.276875210263667e-8	0.10300000000000001	1.5818272435742203e-7
0.7031	4.285124604100691e-8	0.10310000000000001	1.5733863311247914e-7
0.7031999999999999	4.29348547693606e-8	0.1032	1.5650154777388507e-7
0.7033	4.3019582704377124e-8	0.1033	1.556714021417133e-7
0.7034	4.31054343618715e-8	0.1034	1.5484813078672971e-7
0.7035	4.319241435724044e-8	0.10350000000000001	1.5403166904031067e-7
0.7036	4.328052740592524e-8	0.10360000000000001	1.5322195298451553e-7
0.7037	4.336977832389337e-8	0.1037	1.524189194422997e-7
0.7038	4.3460172028137464e-8	0.1038	1.516225059678914e-7
0.7039	4.355171353719258e-8	0.1039	1.5083265083729923e-7
0.704	4.3644407971672096e-8	0.10400000000000001	1.5004929303897434e-7
0.7041	4.3738260554821835e-8	0.1041	1.4927237226460575e-7
0.7041999999999999	4.3833276613091806e-8	0.1042	1.485018289000618e-7
0.7042999999999999	4.392946157672753e-8	0.1043	1.4773760401646088e-7
0.7044	4.402682098037934e-8	0.1044	1.4697963936138036e-7
0.7045	4.412536046373012e-8	0.10450000000000001	1.4622787735019967e-7
0.7046	4.4225085772142746e-8	0.1046	1.4548226105756865e-7
0.7047	4.432600275732577e-8	0.1047	1.4474273420900083e-7
0.7048	4.4428117378017735e-8	0.1048	1.4400924117260038e-7
0.7049	4.453143570069229e-8	0.10490000000000001	1.4328172695091242e-7
0.705	4.463596390028058e-8	0.10500000000000001	1.4256013717288085e-7
0.7051	4.4741708260914905e-8	0.1051	1.4184441808594707e-7
0.7051999999999999	4.484867517669018e-8	0.1052	1.4113451654824413e-7
0.7053	4.4956871152447414e-8	0.1053	1.404303800209259e-7
0.7054	4.5066302804574466e-8	0.10540000000000001	1.3973195656059414e-7
0.7055	4.517697686182964e-8	0.10550000000000001	1.3903919481185445e-7
0.7056	4.52889001661829e-8	0.1056	1.383520439999579e-7
0.7057	4.54020796736793e-8	0.1057	1.376704539235821e-7
0.7058	4.55165224553233e-8	0.1058	1.3699437494768582e-7
0.7059	4.563223569798149e-8	0.10590000000000001	1.3632375799650058e-7
0.706	4.574922670530914e-8	0.10600000000000001	1.3565855454659783e-7
0.7061	4.5867502898696105e-8	0.1061	1.3499871662007524e-7
0.7061999999999999	4.598707181823515e-8	0.1062	1.343441967778356e-7
0.7062999999999999	4.610794112371144e-8	0.1063	1.336949481129649e-7
0.7064	4.623011859561433e-8	0.10640000000000001	1.3305092424421472e-7
0.7065	4.6353612136169494e-8	0.10650000000000001	1.3241207930955981e-7
0.7066	4.6478429770396386e-8	0.1066	1.317783679598775e-7
0.7067	4.6604579647186344e-8	0.1067	1.3114974535269624e-7
0.7068	4.673207004040271e-8	0.1068	1.3052616714604096e-7
0.7069	4.686090935000652e-8	0.10690000000000001	1.2990758949238043e-7
0.707	4.6991106103203045e-8	0.10700000000000001	1.292939690326433e-7
0.7071	4.712266895561367e-8	0.1071	1.2868526289033292e-7
0.7071999999999999	4.7255606692470375e-8	0.1072	1.280814286657257e-7
0.7073	4.738992822983584e-8	0.1073	1.2748242443015285e-7
0.7074	4.7525642615845995e-8	0.10740000000000001	1.2688820872035912e-7
0.7075	4.766275903197962e-8	0.1075	1.2629874053295162e-7
0.7076	4.7801286794351175e-8	0.1076	1.2571397931893044e-7
0.7077	4.794123535502984e-8	0.1077	1.251338849782816e-7
0.7078	4.808261430338421e-8	0.1078	1.245584178546686e-7
0.7079	4.8225433367452944e-8	0.10790000000000001	1.2398753873018386e-7
0.708	4.836970241534177e-8	0.108	1.2342120882019163e-7
0.7081	4.8515431456646774e-8	0.1081	1.2285938976822438e-7
0.7081999999999999	4.866263064390661e-8	0.1082	1.22302043640976e-7
0.7082999999999999	4.8811310274078883e-8	0.10830000000000001	1.2174913292334624e-7
0.7084	4.8961480790047924e-8	0.10840000000000001	1.2120062051356624e-7
0.7085	4.911315278215709e-8	0.1085	1.2065646971839895e-7
0.7086	4.926633698977434e-8	0.1086	1.2011664424839344e-7
0.7087	4.942104430288213e-8	0.1087	1.1958110821322102e-7
0.7088	4.95772857636989e-8	0.10880000000000001	1.1904982611707082e-7
0.7089	4.9735072568331094e-8	0.10890000000000001	1.1852276285411042e-7
0.709	4.9894416068453785e-8	0.109	1.1799988370402075e-7
0.7091	5.005532777302288e-8	0.1091	1.1748115432757854e-7
0.7091999999999999	5.0217819350018616e-8	0.1092	1.1696654076232039e-7
0.7093	5.038190262822038e-8	0.10930000000000001	1.1645600941825113e-7
0.7094	5.054758959901249e-8	0.10940000000000001	1.1594952707362865e-7
0.7095	5.071489241822613e-8	0.1095	1.154470608707974e-7
0.7096	5.088382340800918e-8	0.1096	1.1494857831208681e-7
0.7097	5.105439505873402e-8	0.1097	1.1445404725576786e-7
0.7098	5.122662003093718e-8	0.10980000000000001	1.1396343591206674e-7
0.7099	5.140051115729297e-8	0.10990000000000001	1.1347671283923302e-7
0.71	5.1576081444626395e-8	0.11	1.1299384693966817e-7
0.7101	5.1753344075954924e-8	0.1101	1.125148074561063e-7
0.7101999999999999	5.193231241257262e-8	0.1102	1.1203956396785116e-7
0.7102999999999999	5.2112999996167895e-8	0.11030000000000001	1.1156808638705952e-7
0.7104	5.229542055098059e-8	0.11040000000000001	1.111003449550951e-7
0.7105	5.247958798599397e-8	0.1105	1.1063631023891136e-7
0.7106	5.266551639716899e-8	0.1106	1.1017595312750148e-7
0.7107	5.2853220069715544e-8	0.1107	1.0971924482840086e-7
0.7108	5.3042713480404436e-8	0.11080000000000001	1.0926615686422554e-7
0.7109	5.3234011299919324e-8	0.1109	1.088166610692706e-7
0.711	5.342712839525015e-8	0.111	1.0837072958615672e-7
0.7111	5.3622079832128176e-8	0.1111	1.0792833486252128e-7
0.7111999999999999	5.381888087750498e-8	0.11120000000000001	1.0748944964775634e-7
0.7113	5.4017547002072576e-8	0.11130000000000001	1.0705404698979971e-7
0.7114	5.4218093882828714e-8	0.1114	1.0662210023196153e-7
0.7115	5.44205374056873e-8	0.1115	1.0619358300980769e-7
0.7116	5.462489366813358e-8	0.1116	1.0576846924807744e-7
0.7117	5.483117898192571e-8	0.11170000000000001	1.0534673315765388e-7
0.7118	5.503940987584407e-8	0.11180000000000001	1.0492834923257364e-7
0.7119	5.5249603098487185e-8	0.1119	1.0451329224708063e-7
0.712	5.5461775621118264e-8	0.112	1.0410153725271946e-7
0.7121	5.5675944640559664e-8	0.1121	1.0369305957547517e-7
0.7121999999999999	5.589212758213792e-8	0.11220000000000001	1.0328783481295492e-7
0.7122999999999999	5.6110342102680815e-8	0.11230000000000001	1.0288583883160353e-7
0.7123999999999999	5.633060609356732e-8	0.1124	1.0248704776396747e-7
0.7125	5.655293768382819e-8	0.1125	1.0209143800599236e-7
0.7126	5.677735524330265e-8	0.1126	1.0169898621436518e-7
0.7127	5.700387738584996e-8	0.11270000000000001	1.0130966930388902e-7
0.7128	5.72325229726168e-8	0.11280000000000001	1.0092346444490544e-7
0.7129	5.746331111536133e-8	0.1129	1.0054034906074238e-7
0.713	5.7696261179834614e-8	0.113	1.0016030082520909e-7
0.7131	5.7931392789224104e-8	0.1131	9.978329766012538e-8
0.7132	5.816872582765272e-8	0.11320000000000001	9.940931773288436e-8
0.7133	5.8408280443743666e-8	0.11330000000000001	9.903833945405847e-8
0.7134	5.86500770542444e-8	0.1134	9.867034147502884e-8
0.7135	5.88941363477171e-8	0.1135	9.830530268566333e-8
0.7136	5.914047928828973e-8	0.1136	9.794320221202068e-8
0.7137	5.938912711947745e-8	0.11370000000000001	9.758401941409216e-8
0.7138	5.964010136806732e-8	0.11380000000000001	9.722773388357401e-8
0.7139	5.98934238480759e-8	0.1139	9.687432544168058e-8
0.714	6.014911666476923e-8	0.114	9.65237741369795e-8
0.7141	6.040720221876301e-8	0.11410000000000001	9.617606024327046e-8
0.7142	6.066770321018639e-8	0.11420000000000001	9.5831164257493e-8
0.7142999999999999	6.093064264292567e-8	0.1143	9.548906689766003e-8
0.7143999999999999	6.119604382893951e-8	0.1144	9.514974910082935e-8
0.7145	6.146393039265103e-8	0.1145	9.481319202111357e-8
0.7146	6.173432627541968e-8	0.11460000000000001	9.447937702769861e-8
0.7147	6.200725574009038e-8	0.11470000000000001	9.414828570291908e-8
0.7148	6.22827433756244e-8	0.1148	9.381989984034449e-8
0.7149	6.256081410181242e-8	0.1149	9.349420144290766e-8
0.715	6.284149317407231e-8	0.115	9.317117272105503e-8
0.7151	6.312480618833177e-8	0.11510000000000001	9.28507960909309e-8
0.7152	6.341077908599815e-8	0.11520000000000001	9.253305417258778e-8
0.7152999999999999	6.36994381590188e-8	0.1153	9.221792978822785e-8
0.7154	6.399081005502921e-8	0.1154	9.190540596047378e-8
0.7155	6.428492178259665e-8	0.1155	9.15954659106625e-8
0.7156	6.458180071655704e-8	0.11560000000000001	9.128809305717287e-8
0.7157	6.48814746034481e-8	0.11570000000000001	9.098327101377854e-8
0.7158	6.518397156703915e-8	0.1158	9.068098358802782e-8
0.7159	6.548932011396263e-8	0.1159	9.03812147796527e-8
0.716	6.579754913944845e-8	0.116	9.008394877899873e-8
0.7161	6.61086879331585e-8	0.11610000000000001	8.978916996549374e-8
0.7162	6.642276618513219e-8	0.11620000000000001	8.949686290613022e-8
0.7162999999999999	6.673981399183662e-8	0.1163	8.920701235398006e-8
0.7163999999999999	6.705986186232789e-8	0.1164	8.891960324673615e-8
0.7165	6.738294072452742e-8	0.1165	8.863462070527698e-8
0.7166	6.770908193160762e-8	0.11660000000000001	8.835205003225657e-8
0.7167	6.803831726850201e-8	0.11670000000000001	8.807187671072718e-8
0.7168	6.837067895852926e-8	0.1168	8.779408640277272e-8
0.7169	6.870619967014261e-8	0.1169	8.75186649481832e-8
0.717	6.904491252380011e-8	0.117	8.724559836314036e-8
0.7171	6.938685109896595e-8	0.11710000000000001	8.697487283894022e-8
0.7172	6.973204944124008e-8	0.11720000000000001	8.670647474072832e-8
0.7172999999999999	7.008054206961876e-8	0.1173	8.64403906062699e-8
0.7174	7.043236398389187e-8	0.1174	8.617660714473433e-8
0.7175	7.078755067217616e-8	0.11750000000000001	8.591511123551235e-8
0.7176	7.114613811859301e-8	0.11760000000000001	8.5655889927052e-8
0.7177	7.150816281108444e-8	0.1177	8.539893043571724e-8
0.7178	7.187366174938135e-8	0.1178	8.514422014467586e-8
0.7179	7.224267245311724e-8	0.1179	8.489174660280392e-8
0.718	7.26152329700963e-8	0.11800000000000001	8.464149752362097e-8
0.7181	7.299138188471796e-8	0.11810000000000001	8.43934607842367e-8
0.7182	7.337115832656162e-8	0.1182	8.414762442433808e-8
0.7182999999999999	7.375460197913055e-8	0.1183	8.390397664518181e-8
0.7183999999999999	7.414175308876655e-8	0.1184	8.366250580861938e-8
0.7185	7.453265247373209e-8	0.11850000000000001	8.34232004361458e-8
0.7186	7.492734153346408e-8	0.11860000000000001	8.318604920796269e-8
0.7187	7.532586225800876e-8	0.1187	8.295104096207275e-8
0.7188	7.572825723763402e-8	0.1188	8.271816469339189e-8
0.7189	7.613456967262913e-8	0.1189	8.248740955288619e-8
0.719	7.654484338328978e-8	0.11900000000000001	8.225876484672778e-8
0.7191	7.695912282009966e-8	0.11910000000000001	8.20322200354772e-8
0.7192	7.737745307410659e-8	0.1192	8.180776473328282e-8
0.7192999999999999	7.779987988750235e-8	0.1193	8.158538870710982e-8
0.7194	7.822644966440337e-8	0.1194	8.136508187598401e-8
0.7195	7.8657209481849e-8	0.11950000000000001	8.11468343102608e-8
0.7196	7.909220710100597e-8	0.11960000000000001	8.093063623091507e-8
0.7197	7.953149097860196e-8	0.1197	8.071647800885747e-8
0.7198	7.997511027857435e-8	0.1198	8.050435016426513e-8
0.7199	8.042311488395426e-8	0.1199	8.029424336593908e-8
0.72	8.087555540898334e-8	0.12000000000000001	8.008614843068641e-8
0.7201	8.133248321146978e-8	0.12010000000000001	7.988005632271566e-8
0.7202	8.179395040538892e-8	0.1202	7.967595815306213e-8
0.7202999999999999	8.226000987373606e-8	0.1203	7.947384517903129e-8
0.7203999999999999	8.273071528163411e-8	0.12040000000000001	7.927370880366586e-8
0.7205	8.320612108970427e-8	0.12050000000000001	7.907554057523406e-8
0.7206	8.368628256769984e-8	0.1206	7.887933218673756e-8
0.7207	8.417125580842294e-8	0.1207	7.868507547544781e-8
0.7208	8.46610977419125e-8	0.1208	7.849276242245621e-8
0.7209	8.515586614992278e-8	0.12090000000000001	7.830238515225349e-8
0.721	8.565561968069425e-8	0.12100000000000001	7.811393593232634e-8
0.7211	8.616041786402366e-8	0.1211	7.792740717278065e-8
0.7212	8.667032112664233e-8	0.1212	7.774279142598115e-8
0.7212999999999999	8.718539080790449e-8	0.1213	7.756008138622035e-8
0.7214	8.770568917580141e-8	0.12140000000000001	7.737926988940371e-8
0.7215	8.823127944329738e-8	0.12150000000000001	7.720034991276242e-8
0.7216	8.876222578500787e-8	0.1216	7.702331457458298e-8
0.7217	8.929859335421919e-8	0.1217	7.684815713396702e-8
0.7218	8.984044830025776e-8	0.1218	7.667487099060654e-8
0.7219	9.038785778621999e-8	0.12190000000000001	7.650344968458875e-8
0.722	9.09408900070752e-8	0.12200000000000001	7.633388689621728e-8
0.7221	9.149961420813725e-8	0.1221	7.616617644586095e-8
0.7222	9.206410070393041e-8	0.1222	7.600031229382523e-8
0.7222999999999999	9.263442089744497e-8	0.1223	7.583628854024871e-8
0.7223999999999999	9.321064729979968e-8	0.12240000000000001	7.567409942501687e-8
0.7225	9.379285355031677e-8	0.12250000000000001	7.551373932770812e-8
0.7226	9.438111443702274e-8	0.1226	7.535520276755745e-8
0.7227	9.497550591758353e-8	0.1227	7.519848440344814e-8
0.7228	9.557610514068021e-8	0.1228	7.504357903392612e-8
0.7229	9.618299046784856e-8	0.12290000000000001	7.48904815972365e-8
0.723	9.67962414957724e-8	0.12300000000000001	7.473918717139012e-8
0.7231	9.741593907906782e-8	0.1231	7.458969097425267e-8
0.7232	9.804216535354744e-8	0.1232	7.444198836365563e-8
0.7232999999999999	9.867500375999082e-8	0.1233	7.42960748375367e-8
0.7234	9.931453906842486e-8	0.12340000000000001	7.415194603410871e-8
0.7235	9.996085740293093e-8	0.12350000000000001	7.400959773204435e-8
0.7236	1.0061404626699643e-7	0.1236	7.38690258506971e-8
0.7237	1.012741945694105e-7	0.1237	7.373022645034526e-8
0.7238	1.0194139265072959e-7	0.12380000000000001	7.35931957324605e-8
0.7239	1.0261573231032488e-7	0.12390000000000001	7.34579300400048e-8
0.724	1.0329730683402056e-7	0.124	7.332442585775862e-8
0.7241	1.0398621102234293e-7	0.1241	7.319267981266849e-8
0.7242	1.0468254121939578e-7	0.1242	7.306268867423333e-8
0.7242999999999999	1.0538639534237299e-7	0.12430000000000001	7.293444935490803e-8
0.7243999999999999	1.0609787291172935e-7	0.12440000000000001	7.280795891054542e-8
0.7244999999999999	1.068170750820257e-7	0.1245	7.268321454085768e-8
0.7246	1.0754410467346252e-7	0.1246	7.256021358991817e-8
0.7247	1.0827906620411515e-7	0.1247	7.243895354668388e-8
0.7248	1.090220659229113e-7	0.12480000000000001	7.2319432045553e-8
0.7249	1.0977321184333594e-7	0.12490000000000001	7.220164686695127e-8
0.725	1.1053261377790643e-7	0.125	7.208559593795108e-8
0.7251	1.1130038337343327e-7	0.12510000000000002	7.197127733291897e-8
0.7252	1.1207663414707774e-7	0.1252	7.185868927419984e-8
0.7253	1.1286148152324176e-7	0.1253	7.174783013282965e-8
0.7254	1.1365504287129543e-7	0.1254	7.163869842928337e-8
0.7255	1.1445743754417509e-7	0.1255	7.153129283425479e-8
0.7256	1.1526878691787758e-7	0.12560000000000002	7.142561216947241e-8
0.7257	1.1608921443185707e-7	0.1257	7.132165540854906e-8
0.7258	1.1691884563037061e-7	0.1258	7.121942167786415e-8
0.7259	1.177578082047775e-7	0.1259	7.111891025748505e-8
0.726	1.1860623203683274e-7	0.126	7.102012058212773e-8
0.7261	1.194642492429927e-7	0.12610000000000002	7.09230522421424e-8
0.7262	1.203319942197612e-7	0.1262	7.082770498455145e-8
0.7263	1.212096036901071e-7	0.1263	7.073407871411435e-8
0.7263999999999999	1.2209721675097737e-7	0.1264	7.064217349444066e-8
0.7264999999999999	1.229949749219416e-7	0.1265	7.055198954913152e-8
0.7266	1.2390302219498992e-7	0.12660000000000002	7.046352726297342e-8
0.7267	1.2482150508552156e-7	0.1267	7.037678718316408e-8
0.7268	1.2575057268456163e-7	0.1268	7.029177002058684e-8
0.7269	1.266903767122219e-7	0.1269	7.020847665111746e-8
0.727	1.2764107157246056e-7	0.127	7.012690811698866e-8
0.7271	1.2860281440916294e-7	0.12710000000000002	7.004706562818853e-8
0.7272	1.2957576516358254e-7	0.1272	6.996895056390479e-8
0.7273	1.3056008663318653e-7	0.1273	6.989256447401922e-8
0.7274	1.3155594453193404e-7	0.1274	6.981790908064573e-8
0.7275	1.3256350755202917e-7	0.1275	6.974498627971661e-8
0.7276	1.3358294742720983e-7	0.12760000000000002	6.96737981426222e-8
0.7277	1.3461443899757703e-7	0.1277	6.960434691789018e-8
0.7278	1.356581602760468e-7	0.1278	6.953663503292519e-8
0.7279	1.3671429251644106e-7	0.1279	6.947066509579676e-8
0.728	1.3778302028328917e-7	0.128	6.940643989707858e-8
0.7281	1.388645315233627e-7	0.12810000000000002	6.93439624117447e-8
0.7282	1.399590176390163e-7	0.1282	6.928323580112003e-8
0.7283	1.4106667356337308e-7	0.1283	6.922426341488394e-8
0.7283999999999999	1.4218769783740495e-7	0.12840000000000001	6.916704879313647e-8
0.7284999999999999	1.4332229268897948e-7	0.1285	6.911159566852035e-8
0.7286	1.4447066411390732e-7	0.12860000000000002	6.905790796840402e-8
0.7287	1.4563302195906646e-7	0.1287	6.900598981712575e-8
0.7288	1.4680958000765846e-7	0.1288	6.895584553829926e-8
0.7289	1.4800055606665046e-7	0.12890000000000001	6.890747965718618e-8
0.729	1.4920617205648146e-7	0.129	6.88608969031345e-8
0.7291	1.504266541030868e-7	0.1291	6.881610221207876e-8
0.7292	1.5166223263232007e-7	0.1292	6.877310072911501e-8
0.7293	1.529131424668356e-7	0.1293	6.873189781114577e-8
0.7294	1.54179622925504e-7	0.12940000000000002	6.869249902958816e-8
0.7295	1.5546191792544653e-7	0.1295	6.865491017317048e-8
0.7296	1.567602760867559e-7	0.1296	6.861913725079066e-8
0.7297	1.5807495083998902e-7	0.1297	6.85851864944587e-8
0.7298	1.594062005365183e-7	0.1298	6.855306436231706e-8
0.7299	1.6075428856181728e-7	0.12990000000000002	6.85227775417399e-8
0.73	1.621194834517846e-7	0.13	6.84943329525183e-8
0.7301	1.6350205901218796e-7	0.1301	6.846773775012736e-8
0.7302	1.6490229444132784e-7	0.1302	6.844299932908145e-8
0.7303	1.6632047445602197e-7	0.1303	6.8420125326379e-8
0.7303999999999999	1.677568894210063e-7	0.13040000000000002	6.839912362503851e-8
0.7304999999999999	1.6921183548186649e-7	0.1305	6.838000235772657e-8
0.7305999999999999	1.7068561470160687e-7	0.1306	6.836276991048138e-8
0.7307	1.7217853520096217e-7	0.1307	6.83474349265399e-8
0.7308	1.7369091130258236e-7	0.1308	6.833400631025903e-8
0.7309	1.7522306367921113e-7	0.13090000000000002	6.832249323114222e-8
0.731	1.7677531950597483e-7	0.131	6.83129051279752e-8
0.7311	1.7834801261690674e-7	0.1311	6.830525171306631e-8
0.7312	1.7994148366587623e-7	0.1312	6.829954297659965e-8
0.7313	1.8155608029201158e-7	0.1313	6.829578919110471e-8
0.7314	1.8319215728981508e-7	0.13140000000000002	6.829400091604067e-8
0.7315	1.8485007678406473e-7	0.1315	6.829418900250207e-8
0.7316	1.8653020840971778e-7	0.1316	6.82963645980495e-8
0.7317	1.882329294969271e-7	0.1317	6.830053915166648e-8
0.7318	1.8995862526136033e-7	0.1318	6.83067244188432e-8
0.7319	1.9170768900000026e-7	0.13190000000000002	6.831493246680273e-8
0.732	1.934805222925939e-7	0.132	6.832517567985727e-8
0.7321	1.9527753520893832e-7	0.1321	6.83374667649045e-8
0.7322	1.9709914652220188e-7	0.1322	6.835181875707862e-8
0.7323	1.989457839284841e-7	0.1323	6.836824502554041e-8
0.7323999999999999	2.0081788427280776e-7	0.13240000000000002	6.838675927942418e-8
0.7324999999999999	2.0271589378177738e-7	0.1325	6.840737557394498e-8
0.7325999999999999	2.0464026830310969e-7	0.1326	6.843010831666253e-8
0.7327	2.0659147355228567e-7	0.1327	6.84549722739154e-8
0.7328	2.085699853665522e-7	0.1328	6.848198257742399e-8
0.7329	2.105762899665392e-7	0.13290000000000002	6.851115473107149e-8
0.733	2.1261088422572713e-7	0.133	6.854250461786159e-8
0.7331	2.146742759480637e-7	0.1331	6.857604850706704e-8
0.7332	2.167669841539918e-7	0.1332	6.86118030615677e-8
0.7333	2.1888953937518514e-7	0.1333	6.864978534538205e-8
0.7334	2.210424839583002e-7	0.13340000000000002	6.869001283140743e-8
0.7335	2.2322637237803704e-7	0.1335	6.873250340936255e-8
0.7336	2.2544177155988595e-7	0.1336	6.877727539394977e-8
0.7337	2.2768926121282898e-7	0.1337	6.882434753323089e-8
0.7338	2.2996943417241988e-7	0.1338	6.887373901724034e-8
0.7339	2.3228289675455647e-7	0.13390000000000002	6.892546948682182e-8
0.734	2.346302691203634e-7	0.134	6.897955904271259e-8
0.7341	2.3701218565255785e-7	0.1341	6.90360282548737e-8
0.7342	2.394292953437419e-7	0.1342	6.909489817207399e-8
0.7343	2.4188226219701144e-7	0.1343	6.915619033174118e-8
0.7343999999999999	2.4437176563936737e-7	0.13440000000000002	6.921992677007829e-8
0.7344999999999999	2.4689850094837677e-7	0.1345	6.928613003246485e-8
0.7345999999999999	2.4946317969257586e-7	0.1346	6.935482318414567e-8
0.7347	2.52066530186112e-7	0.13470000000000001	6.942602982120844e-8
0.7348	2.54709297958159e-7	0.1348	6.949977408188017e-8
0.7349	2.573922462376682e-7	0.13490000000000002	6.957608065812596e-8
0.735	2.601161564539883e-7	0.135	6.965497480757979e-8
0.7351	2.628818287539865e-7	0.1351	6.973648236581217e-8
0.7352	2.656900825362835e-7	0.13520000000000001	6.982062975893553e-8
0.7353	2.6854175700323383e-7	0.1353	6.990744401657562e-8
0.7354	2.714377117313405e-7	0.13540000000000002	6.999695278520187e-8
0.7355	2.743788272608043e-7	0.1355	7.008918434184526e-8
0.7356	2.773660057049607e-7	0.1356	7.018416760820201e-8
0.7357	2.8040017138031576e-7	0.13570000000000002	7.028193216513978e-8
0.7358	2.834822714580431e-7	0.1358	7.038250826763416e-8
0.7359	2.8661327663774066e-7	0.1359	7.048592686011357e-8
0.736	2.897941818443321e-7	0.136	7.059221959227364e-8
0.7361	2.930260069490008e-7	0.1361	7.070141883532945e-8
0.7362	2.9630979751513086e-7	0.13620000000000002	7.081355769875416e-8
0.7363	2.996466255702454e-7	0.1363	7.092867004750548e-8
0.7363999999999999	3.0303759040494055e-7	0.1364	7.10467905197564e-8
0.7364999999999999	3.06483819399966e-7	0.1365	7.11679545451467e-8
0.7365999999999999	3.0998646888249476e-7	0.1366	7.129219836358049e-8
0.7367	3.1354672501286355e-7	0.13670000000000002	7.141955904457774e-8
0.7368	3.1716580470291654e-7	0.1368	7.155007450720262e-8
0.7369	3.2084495656734863e-7	0.1369	7.168378354059255e-8
0.737	3.2458546190932425e-7	0.137	7.182072582510219e-8
0.7371	3.283886357418096e-7	0.1371	7.196094195408334e-8
0.7372	3.322558278461172e-7	0.13720000000000002	7.210447345632705e-8
0.7373	3.361884238691991e-7	0.1373	7.225136281918946e-8
0.7373999999999999	3.4018784646129875e-7	0.1374	7.240165351242261e-8
0.7375	3.4425555645570506e-7	0.1375	7.255539001273633e-8
0.7376	3.483930540923113e-7	0.1376	7.271261782911649e-8
0.7377	3.5260188028695413e-7	0.13770000000000002	7.287338352892825e-8
0.7378	3.568836179483841e-7	0.1378	7.303773476482686e-8
0.7379	3.6123989334497937e-7	0.1379	7.320572030251253e-8
0.738	3.65672377523334e-7	0.138	7.337739004934997e-8
0.7381	3.7018278778096723e-7	0.1381	7.355279508389203e-8
0.7382	3.747728891955366e-7	0.13820000000000002	7.373198768633584e-8
0.7383	3.794444962130232e-7	0.1383	7.39150213699428e-8
0.7384	3.841994742974985e-7	0.1384	7.410195091346402e-8
0.7384999999999999	3.890397416451993e-7	0.1385	7.429283239460543e-8
0.7385999999999999	3.9396727096578376e-7	0.1386	7.448772322456312e-8
0.7387	3.9898409133383025e-7	0.13870000000000002	7.468668218367948e-8
0.7388	4.0409229011360656e-7	0.1388	7.488976945826055e-8
0.7389	4.0929401496068914e-7	0.1389	7.509704667858276e-8
0.739	4.145914759036246e-7	0.139	7.530857695815742e-8
0.7391	4.199869475095879e-7	0.1391	7.5524424934282e-8
0.7392	4.254827711377389e-7	0.13920000000000002	7.574465680992967e-8
0.7393	4.3108135728441425e-7	0.1393	7.596934039703833e-8
0.7394	4.3678518802444897e-7	0.1394	7.619854516123812e-8
0.7395	4.425968195531073e-7	0.1395	7.643234226808496e-8
0.7396	4.485188848333713e-7	0.1396	7.667080463084863e-8
0.7397	4.545540963537017e-7	0.13970000000000002	7.691400695992032e-8
0.7398	4.607052490013318e-7	0.1398	7.716202581390395e-8
0.7399	4.669752230568923e-7	0.1399	7.741493965245675e-8
0.74	4.733669873160251e-7	0.14	7.767282889093973e-8
0.7401	4.798836023443227e-7	0.1401	7.79357759569642e-8
0.7402	4.865282238719879e-7	0.14020000000000002	7.820386534889527e-8
0.7403	4.933041063352165e-7	0.1403	7.847718369640371e-8
0.7404	5.00214606571435e-7	0.1404	7.87558198231335e-8
0.7404999999999999	5.072631876761545e-7	0.1405	7.903986481159e-8
0.7405999999999999	5.144534230295356e-7	0.1406	7.932941207031065e-8
0.7407	5.217890005011791e-7	0.14070000000000002	7.962455740345308e-8
0.7408	5.292737268421736e-7	0.1408	7.992539908284676e-8
0.7409	5.369115322741042e-7	0.1409	8.023203792266096e-8
0.741	5.447064752849538e-7	0.14100000000000001	8.054457735676362e-8
0.7411	5.526627476427157e-7	0.1411	8.086312351889279e-8
0.7412	5.607846796380212e-7	0.14120000000000002	8.118778532576967e-8
0.7413	5.690767455677848e-7	0.1413	8.151867456325761e-8
0.7414	5.775435694725725e-7	0.1414	8.185590597571096e-8
0.7415	5.861899311411303e-7	0.14150000000000001	8.219959735864328e-8
0.7416	5.95020772396385e-7	0.1416	8.254986965486287e-8
0.7417	6.04041203678062e-7	0.14170000000000002	8.29068470542129e-8
0.7418	6.132565109379077e-7	0.1418	8.327065709708786e-8
0.7419	6.226721628646192e-7	0.1419	8.36414307818787e-8
0.742	6.322938184565213e-7	0.14200000000000002	8.401930267652744e-8
0.7421	6.42127334961239e-7	0.1421	8.440441103436302e-8
0.7422	6.521787762027444e-7	0.1422	8.479689791441828e-8
0.7423	6.624544213174638e-7	0.1423	8.519690930642212e-8
0.7424	6.729607739225464e-7	0.1424	8.560459526067302e-8
0.7424999999999999	6.83704571740775e-7	0.14250000000000002	8.60201100230264e-8
0.7425999999999999	6.946927967082601e-7	0.1426	8.644361217521197e-8
0.7426999999999999	7.059326855927198e-7	0.1427	8.687526478073778e-8
0.7428	7.174317411519241e-7	0.1428	8.731523553662796e-8
0.7429	7.291977438638436e-7	0.1429	8.776369693127036e-8
0.743	7.41238764262263e-7	0.14300000000000002	8.82208264086518e-8
0.7431	7.535631759134905e-7	0.1431	8.868680653928785e-8
0.7432	7.66179669072668e-7	0.1432	8.916182519815e-8
0.7433	7.790972650603972e-7	0.1433	8.964607574993312e-8
0.7434	7.923253314034249e-7	0.1434	9.01397572420024e-8
0.7435	8.058735977859235e-7	0.14350000000000002	9.06430746053983e-8
0.7436	8.197521728612568e-7	0.1436	9.115623886427925e-8
0.7437	8.339715619776406e-7	0.1437	9.16794673542098e-8
0.7438	8.48542685874587e-7	0.1438	9.221298394973966e-8
0.7439	8.634769004113495e-7	0.1439	9.275701930170876e-8
0.744	8.787860173928345e-7	0.14400000000000002	9.331181108477914e-8
0.7441	8.944823265629658e-7	0.1441	9.387760425568932e-8
0.7442	9.105786188409519e-7	0.1442	9.445465132276983e-8
0.7443	9.270882108809565e-7	0.1443	9.504321262730023e-8
0.7444	9.440249710419154e-7	0.1444	9.564355663727938e-8
0.7444999999999999	9.6140334686057e-7	0.14450000000000002	9.625596025427591e-8
0.7445999999999999	9.792383941276964e-7	0.1446	9.688070913400708e-8
0.7446999999999999	9.975458076750537e-7	0.1447	9.751809802136662e-8
0.7448	1.0163419539889092e-6	0.1448	9.816843110065151e-8
0.7449	1.03564390577455e-6	0.1449	9.883202236178304e-8
0.745	1.0554694786061693e-6	0.14500000000000002	9.95091959833682e-8
0.7451	1.0758372698067713e-6	0.1451	1.0020028673349582e-7
0.7452	1.0967666997139664e-6	0.1452	1.009056403892106e-7
0.7453	1.1182780555004096e-6	0.1453	1.0162561417568751e-7
0.7454	1.140392537730541e-6	0.1454	1.0236057722615315e-7
0.7455	1.1631323098502812e-6	0.14550000000000002	1.031109110636988e-7
0.7456	1.1865205508221488e-6	0.1456	1.0387701010619446e-7
0.7457	1.2105815111363031e-6	0.1457	1.0465928219557628e-7
0.7458	1.2353405724459161e-6	0.1458	1.0545814915286234e-7
0.7459	1.2608243110974656e-6	0.1459	1.0627404736035673e-7
0.746	1.2870605658483659e-6	0.14600000000000002	1.0710742837257093e-7
0.7461	1.3140785100898084e-6	0.1461	1.079587595575031e-7
0.7462	1.3419087289197642e-6	0.1462	1.0882852477001368e-7
0.7463	1.3705833014413064e-6	0.1463	1.0971722505916677e-7
0.7464	1.4001358886939496e-6	0.1464	1.1062537941150449e-7
0.7464999999999999	1.43060182766232e-6	0.14650000000000002	1.1155352553237489e-7
0.7465999999999999	1.462018231845608e-6	0.1466	1.1250222066755859e-7
0.7466999999999999	1.4944240989154817e-6	0.1467	1.134720424675997e-7
0.7468	1.5278604260378158e-6	0.1468	1.1446358989741642e-7
0.7469	1.5623703334868368e-6	0.1469	1.154774841939044e-7
0.747	1.5979991972390117e-6	0.14700000000000002	1.1651436987451518e-7
0.7471	1.634794791297926e-6	0.1471	1.1757491579988041e-7
0.7472	1.6728074405736526e-6	0.1472	1.1865981629389411e-7
0.7473	1.7120901852186048e-6	0.14730000000000001	1.1976979232479153e-7
0.7474	1.7526989574096479e-6	0.1474	1.209055927511151e-7
0.7475	1.794692771663521e-6	0.14750000000000002	1.2206799563665184e-7
0.7476	1.8381339298795143e-6	0.1476	1.2325780963878e-7
0.7477	1.8830882424249373e-6	0.1477	1.2447587547495907e-7
0.7478	1.9296252667099484e-6	0.14780000000000001	1.2572306747245102e-7
0.7479	1.9778185648483792e-6	0.1479	1.2700029520672747e-7
0.748	2.027745982166259e-6	0.14800000000000002	1.2830850523447078e-7
0.7481	2.079489948504143e-6	0.1481	1.2964868292742088e-7
0.7482	2.133137804466365e-6	0.1482	1.310218544139381e-7
0.7483	2.1887821550014623e-6	0.14830000000000002	1.3242908863552525e-7
0.7484	2.2465212529566445e-6	0.1484	1.3387149952625234e-7
0.7484999999999999	2.306459415540442e-6	0.14850000000000002	1.353502483235258e-7
0.7485999999999999	2.3687074769539928e-6	0.1486	1.368665460194041e-7
0.7486999999999999	2.4333832808186254e-6	0.1487	1.3842165596233288e-7
0.7488	2.5006122164420467e-6	0.14880000000000002	1.400168966199827e-7
0.7489	2.570527803431322e-6	0.1489	1.4165364451474008e-7
0.749	2.643272329690869e-6	0.149	1.4333333734433542e-7
0.7491	2.718997548437984e-6	0.1491	1.4505747730113505e-7
0.7492	2.797865440547528e-6	0.1492	1.4682763460471865e-7
0.7493	2.8800490493054205e-6	0.14930000000000002	1.486454512636236e-7
0.7494	2.965733395523142e-6	0.1494	1.5051264508345445e-7
0.7494999999999999	3.055116481961977e-6	0.1495	1.5243101394007072e-7
0.7496	3.148410397149477e-6	0.1496	1.5440244033809684e-7
0.7497	3.2458425299679667e-6	0.1497	1.564288962768637e-7
0.7498	3.347656907881651e-6	0.14980000000000002	1.5851244844778764e-7
0.7499	3.45411567336896e-6	0.1499	1.6065526378928852e-7
0.75	3.5655007150865483e-6	0.15	1.6285961542780119e-7
0.7501	3.6821154725446795e-6	0.1501	1.6512788903590018e-7
0.7502	3.804286935671383e-6	0.1502	1.6746258964150486e-7
0.7503	3.932367863650958e-6	0.15030000000000002	1.6986634892523117e-7
0.7504	4.06673925090223e-6	0.1504	1.7234193304641128e-7
0.7505	4.207813072104604e-6	0.1505	1.748922510421797e-7
0.7505999999999999	4.35603534288413e-6	0.1506	1.7752036384826674e-7
0.7506999999999999	4.51188953825712e-6	0.1507	1.802294939947827e-7
0.7508	4.675900417343335e-6	0.15080000000000002	1.8302303603557687e-7
0.7509	4.848638310374676e-6	0.1509	1.8590456777547763e-7
0.751	5.030723932862211e-6	0.151	1.8887786236618868e-7
0.7511	5.2228338021804415e-6	0.1511	1.9194690134872244e-7
0.7512	5.425706344122978e-6	0.1512	1.951158887283042e-7
0.7513	5.640148791537932e-6	0.15130000000000002	1.9838926617646857e-7
0.7514	5.867044994443023e-6	0.1514	2.0177172946505112e-7
0.7515	6.1073642816253234e-6	0.1515	2.0526824624788316e-7
0.7516	6.362171538357074e-6	0.1516	2.0888407531832617e-7
0.7517	6.632638694382578e-6	0.1517	2.1262478748480818e-7
0.7518	6.920057851860587e-6	0.15180000000000002	2.164962882220234e-7
0.7519	7.225856325818663e-6	0.1519	2.2050484227311993e-7
0.752	7.551613921633754e-6	0.152	2.2465710039779197e-7
0.7521	7.899082837223302e-6	0.1521	2.2896012848363466e-7
0.7522	8.270210654746395e-6	0.1522	2.3342143926302026e-7
0.7523	8.66716698112987e-6	0.15230000000000002	2.3804902690633794e-7
0.7524	9.092374413053326e-6	0.1524	2.4285140479437777e-7
0.7525	9.548544645819898e-6	0.1525	2.4783764680923443e-7
0.7525999999999999	0.000010038720724078662	0.1526	2.530174325243677e-7
0.7526999999999999	0.000010566326655124215	0.1527	2.5840109672151557e-7
0.7528	0.000011135225884786916	0.15280000000000002	2.63999683715867e-7
0.7529	0.000011749790487902841	0.1529	2.698250070319606e-7
0.753	0.000012414983371371783	0.153	2.758897150429038e-7
0.7531	0.000013136456356116104	0.1531	2.822073632655579e-7
0.7532	0.000013920667732810363	0.1532	2.8879249409641525e-7
0.7533	0.000014775023825945027	0.15330000000000002	2.9566072487875017e-7
0.7534	0.000015708050320842578	0.1534	3.02828845313415e-7
0.7535	0.000016729600703194786	0.1535	3.103149253666955e-7
0.7536	0.000017851111260886296	0.15360000000000001	3.18138434991287e-7
0.7537	0.000019085914884556373	0.1537	3.263203771655774e-7
0.7538	0.000020449629630872796	0.15380000000000002	3.348834359760247e-7
0.7539	0.000021960643040997078	0.1539	3.4385214172305203e-7
0.754	0.00002364072005203475	0.154	3.5325305532986394e-7
0.7541	0.00002551577174698429	0.15410000000000001	3.6311497468313527e-7
0.7542	0.00002761683525023896	0.1542	3.73469165944976e-7
0.7543	0.000029981333406915093	0.15430000000000002	3.843496233587068e-7
0.7544	0.00003265470890891653	0.1544	3.957933616406384e-7
0.7545	0.000035692564933760616	0.1545	4.078407457244631e-7
0.7545999999999999	0.00003916349882848241	0.15460000000000002	4.2053586342511716e-7
0.7546999999999999	0.00004315289580596056	0.1547	4.339269475412355e-7
0.7548	0.00004776807020749035	0.15480000000000002	4.480668550527473e-7
0.7549	0.00005314532561143044	0.1549	4.63013612432161e-7
0.755	0.0000594597898968789	0.155	4.788310377254582e-7
0.7551	0.0000669393312661377	0.15510000000000002	4.955894520329577e-7
0.7552	0.0000758845862741422	0.1552	5.133664954105056e-7
0.7553	0.00008669832488752127	0.1553	5.322480651155635e-7
0.7554	0.00009992938980130882	0.1554	5.523293976639776e-7
0.7555	0.00011633992296960759	0.1555	5.737163205017679e-7
0.7556	0.0001370107535520926	0.15560000000000002	5.965267044305784e-7
0.7557	0.00016351103745204933	0.1557	6.208921545161665e-7
0.7558	0.0001981791923034834	0.1558	6.46959985388206e-7
0.7559	0.00024460219633858223	0.1559	6.748955370389495e-7
0.756	0.0003084576449141913	0.156	7.048849000111327e-7
0.7561	0.0003990296333483709	0.15610000000000002	7.371381349710972e-7
0.7562	0.0005319584089544297	0.1562	7.718930920671386e-7
0.7563	0.0007340083696694207	0.1563	8.094199614733103e-7
0.7564	0.0010495001433036652	0.1564	8.500267198511185e-7
0.7565	0.0015376322874785825	0.1565	8.940656804696979e-7
0.7565999999999999	0.002202262047875864	0.15660000000000002	9.419414105898753e-7
0.7566999999999999	0.0027535486959430837	0.1567	9.941203528014194e-7
0.7567999999999999	0.0026541537229653207	0.1568	1.0511425833321601e-6
0.7569	0.0020241686217524826	0.1569	1.1136362683249556e-6
0.757	0.001400353152481435	0.157	1.1823355505384888e-6
0.7571	0.000965113738411676	0.15710000000000002	1.2581028306972252e-6
0.7572	0.000685255962416311	0.1572	1.3419567239923688e-6
0.7573	0.0005043514569281086	0.1573	1.4351074082111674e-6
0.7574	0.00038378732930784273	0.1574	1.5390016874554952e-6
0.7575	0.00030056553378333126	0.1575	1.6553809516892638e-6
0.7576	0.00024118137554811936	0.15760000000000002	1.7863564343366603e-6
0.7577	0.00019753650099643038	0.1577	1.934507937366111e-6
0.7578	0.00016462215527649268	0.1578	2.1030147859233406e-6
0.7579	0.00013923889955117294	0.1579	2.295831637592979e-6
0.758	0.00011927948453893755	0.158	2.5179276249674682e-6
0.7581	0.00010331655597611557	0.15810000000000002	2.7756163442264235e-6
0.7582	0.00009035852723400123	0.1582	3.0770184272266067e-6
0.7583	0.00007970072658258362	0.1583	3.432721331370153e-6
0.7584	0.00007083208003439349	0.1584	3.85673874363984e-6
0.7585	0.0000633750831618961	0.1585	4.367935976106683e-6
0.7585999999999999	0.00005704626212978373	0.15860000000000002	4.992199447224032e-6
0.7586999999999999	0.000051629560571389475	0.1587	5.765830126395823e-6
0.7587999999999999	0.0000469580688234689	0.1588	6.741019523731428e-6
0.7589	0.00004290125151869212	0.1589	7.995009395858314e-6
0.759	0.00003935586974061534	0.159	9.64606807316312e-6
0.7591	0.00003623943021813168	0.15910000000000002	0.000011882768566754031
0.7592	0.000033485391533029185	0.1592	0.000015020924603450291
0.7593	0.00003103961056621492	0.1593	0.00001962266254804854
0.7594	0.00002885767673346677	0.15940000000000001	0.0000267692643255091
0.7595	0.000026902890012074555	0.1595	0.000038765185451525656
0.7596	0.000025144711475097697	0.15960000000000002	0.00006127343450178725
0.7597	0.000023557564528844646	0.1597	0.0001115182783648504
0.7598	0.00002211989918302123	0.1598	0.00026480438858882176
0.7599	0.000020813455535628752	0.15990000000000001	0.0012692063508454156
0.76	0.000019622679524458464	0.16	0.023776704143430704
0.7601	0.00001853425606377354	0.16010000000000002	0.0006330453058849748
0.7602	0.000017536733407811366	0.1602	0.00018375698915350886
0.7603	0.000016620218951929033	0.1603	0.00008568482533055123
0.7604	0.0000157761313765348	0.16040000000000001	0.000049241783828168514
0.7605	0.000014996997529721238	0.1605	0.000031850750426167165
0.7605999999999999	0.000014276285062094725	0.16060000000000002	0.00002223249467355739
0.7606999999999999	0.000013608263805764222	0.1607	0.000016366654268661264
0.7607999999999999	0.000012987890396111797	0.1608	0.00001253095475053843
0.7609	0.000012410711790555282	0.16090000000000002	9.888132056251169e-6
0.761	0.000011872784230844505	0.161	7.991579266359362e-6
0.7611	0.000011370604888925594	0.16110000000000002	6.5854896604259365e-6
0.7612	0.000010901053978728826	0.1612	5.5148326388388855e-6
0.7613	0.000010461345542745449	0.1613	4.681238363999698e-6
0.7614	0.000010048985459648935	0.16140000000000002	4.019865611822137e-6
0.7615	9.661735487480787e-6	0.1615	3.4865780128604098e-6
0.7616	9.29758237132529e-6	0.16160000000000002	3.0504955672323204e-6
0.7617	8.954711216608242e-6	0.1617	2.689493217814278e-6
0.7618	8.631482468091499e-6	0.1618	2.3873858558210615e-6
0.7619	8.326411947274574e-6	0.16190000000000002	2.1321147509147594e-6
0.762	8.038153492574325e-6	0.162	1.91454817054652e-6
0.7621	7.765483821597824e-6	0.1621	1.7276695736090138e-6
0.7622	7.507289296315078e-6	0.1622	1.566016642635744e-6
0.7623	7.2625543225923715e-6	0.1623	1.4252863739825937e-6
0.7624	7.030351157432342e-6	0.16240000000000002	1.3020523614743057e-6
0.7625	6.809830932015532e-6	0.1625	1.193559290461839e-6
0.7626	6.600215727571741e-6	0.1626	1.0975714648206056e-6
0.7626999999999999	6.4007915652764745e-6	0.1627	1.0122597298662294e-6
0.7627999999999999	6.210902191617292e-6	0.1628	9.361160649182189e-7
0.7629	6.029943557698789e-6	0.16290000000000002	8.678883748324888e-7
0.763	5.8573589053023225e-6	0.163	8.065302037295312e-7
0.7631	5.692634384646731e-6	0.1631	7.511615950752578e-7
0.7632	5.535295139085816e-6	0.1632	7.010383635625301e-7
0.7633	5.384901800715633e-6	0.1633	6.555277760754496e-7
0.7634	5.241047348317929e-6	0.16340000000000002	6.140891596105726e-7
0.7635	5.103354285432405e-6	0.1635	5.762583285469246e-7
0.7636	4.971472101801122e-6	0.1636	5.41634995940708e-7
0.7637	4.845074986111791e-6	0.1637	5.098725334438794e-7
0.7638	4.723859761992825e-6	0.1638	4.80669592605701e-7
0.7639	4.607544022684975e-6	0.16390000000000002	4.5376321107843034e-7
0.764	4.495864442821855e-6	0.164	4.2892311073754114e-7
0.7641	4.388575248345993e-6	0.1641	4.0594695814891764e-7
0.7642	4.285446827845929e-6	0.1642	3.846564063500623e-7
0.7643	4.186264470562911e-6	0.1643	3.648937743137542e-7
0.7644	4.0908272180229895e-6	0.16440000000000002	3.4651924947545324e-7
0.7645	3.998946817744149e-6	0.1645	3.294085213543202e-7
0.7646	3.910446768772534e-6	0.1646	3.134507720827516e-7
0.7646999999999999	3.825161449943791e-6	0.1647	2.985469637063262e-7
0.7647999999999999	3.7429353227714062e-6	0.1648	2.8460837326998824e-7
0.7649	3.6636222017415756e-6	0.16490000000000002	2.7155533560990776e-7
0.765	3.587084585575328e-6	0.165	2.5931616091227536e-7
0.7651	3.5131930436980716e-6	0.1651	2.4782619985690003e-7
0.7652	3.441825652766662e-6	0.1652	2.3702703382412604e-7
0.7653	3.372867478634882e-6	0.1653	2.2686577143346133e-7
0.7654	3.306210099614412e-6	0.16540000000000002	2.1729443577733506e-7
0.7655	3.2417511673082772e-6	0.1655	2.0826942925072966e-7
0.7656	3.179394001667015e-6	0.1656	1.9975106496565744e-7
0.7657	3.119047217250869e-6	0.16570000000000001	1.917031554647815e-7
0.7658	3.0606243779771056e-6	0.1658	1.8409265087848358e-7
0.7659	3.0040436778945133e-6	0.16590000000000002	1.7688931985955748e-7
0.766	2.9492276457664957e-6	0.166	1.70065467622722e-7
0.7661	2.8961028714505246e-6	0.1661	1.635956862475329e-7
0.7662	2.8445997522551502e-6	0.16620000000000001	1.5745663310175322e-7
0.7663	2.794652257622061e-6	0.1663	1.5162683383041698e-7
0.7664	2.7461977106342443e-6	0.16640000000000002	1.4608650685282042e-7
0.7665	2.699176584987842e-6	0.1665	1.408174067308454e-7
0.7666	2.653532316187916e-6	0.1666	1.3580268412945097e-7
0.7666999999999999	2.609211125839396e-6	0.16670000000000001	1.3102676039499698e-7
0.7667999999999999	2.566161858004e-6	0.1668	1.264752150370006e-7
0.7669	2.5243358266845943e-6	0.16690000000000002	1.2213468462150375e-7
0.767	2.4836866735794826e-6	0.167	1.1799277177534759e-7
0.7671	2.444170235322439e-6	0.1671	1.1403796316469599e-7
0.7672	2.4057444194924243e-6	0.16720000000000002	1.1025955545277508e-7
0.7673	2.3683690887353637e-6	0.1673	1.0664758836402114e-7
0.7674	2.3320059523970538e-6	0.16740000000000002	1.0319278408756515e-7
0.7675	2.296618465114603e-6	0.1675	9.988649234480079e-8
0.7676	2.2621717318600876e-6	0.1676	9.672064052546645e-8
0.7677	2.228632418970912e-6	0.16770000000000002	9.36876883660989e-8
0.7678	2.1959686707385834e-6	0.1678	9.078058670528152e-8
0.7679	2.164150031161914e-6	0.16790000000000002	8.799273990300153e-8
0.768	2.1331473705024104e-6	0.168	8.53179715577853e-8
0.7681	2.1029328163070594e-6	0.1681	8.275049319587257e-8
0.7682	2.073479688590306e-6	0.16820000000000002	8.028487564241009e-8
0.7683	2.0447624388907163e-6	0.1683	7.791602281601564e-8
0.7684	2.0167565929396056e-6	0.16840000000000002	7.563914771576176e-8
0.7685	1.98943869669822e-6	0.1685	7.344975039402815e-8
0.7686	1.9627862655394487e-6	0.1686	7.134359773028241e-8
0.7686999999999999	1.9367777363655976e-6	0.16870000000000002	6.931670483997435e-8
0.7687999999999999	1.9113924224698884e-6	0.1688	6.736531796963891e-8
0.7688999999999999	1.8866104709631797e-6	0.1689	6.548589874438695e-8
0.769	1.862412822600205e-6	0.169	6.367510964734401e-8
0.7691	1.838781173852193e-6	0.1691	6.19298006224763e-8
0.7692	1.815697941082572e-6	0.16920000000000002	6.024699670288895e-8
0.7693	1.7931462266940234e-6	0.1693	5.8623886576160605e-8
0.7694	1.7711097871232229e-6	0.1694	5.705781200673293e-8
0.7695	1.7495730025688407e-6	0.1695	5.554625804296628e-8
0.7696	1.7285208483463125e-6	0.1696	5.4086843943264314e-8
0.7697	1.7079388677697353e-6	0.16970000000000002	5.267731476176154e-8
0.7698	1.6878131464689685e-6	0.1698	5.13155335395298e-8
0.7699	1.6681302880548699e-6	0.1699	4.999947405219637e-8
0.77	1.648877391053023e-6	0.17	4.872721406927505e-8
0.7701	1.6300420270302767e-6	0.1701	4.749692908451195e-8
0.7702	1.6116122198443105e-6	0.17020000000000002	4.63068864801402e-8
0.7703	1.5935764259504997e-6	0.1703	4.515544009118868e-8
0.7704	1.5759235157049898e-6	0.1704	4.404102513892052e-8
0.7705	1.5586427556066145e-6	0.1705	4.29621535051448e-8
0.7706	1.5417237914241367e-6	0.1706	4.19174093215343e-8
0.7706999999999999	1.5251566321585328e-6	0.17070000000000002	4.0905444850280436e-8
0.7707999999999999	1.5089316347935257e-6	0.1708	3.9924976634375e-8
0.7708999999999999	1.4930394897900276e-6	0.1709	3.89747818976265e-8
0.771	1.4774712072835478e-6	0.171	3.805369517613767e-8
0.7711	1.4622181039456999e-6	0.1711	3.716060516445863e-8
0.7712	1.44727179047322e-6	0.17120000000000002	3.6294451760985546e-8
0.7713	1.4326241596709773e-6	0.1713	3.5454223298417426e-8
0.7714	1.4182673750963002e-6	0.1714	3.463895394618018e-8
0.7715	1.404193860235046e-6	0.1715	3.384772127279226e-8
0.7716	1.3903962881806602e-6	0.1716	3.307964395705531e-8
0.7717	1.3768675717900044e-6	0.17170000000000002	3.23338796378142e-8
0.7718	1.363600854290698e-6	0.1718	3.160962289284149e-8
0.7719	1.3505895003163984e-6	0.1719	3.090610333807876e-8
0.772	1.337827087348016e-6	0.17200000000000001	3.022258383916631e-8
0.7721	1.3253073975396797e-6	0.1721	2.9558358827766108e-8
0.7722	1.31302440991013e-6	0.17220000000000002	2.89127527157615e-8
0.7723	1.3009722928805295e-6	0.1723	2.8285118400905024e-8
0.7724	1.2891453971416e-6	0.1724	2.7674835857976237e-8
0.7725	1.2775382488332791e-6	0.17250000000000001	2.7081310809913673e-8
0.7726	1.2661455430213867e-6	0.1726	2.650397347382e-8
0.7726999999999999	1.2549621374566958e-6	0.17270000000000002	2.5942277377059758e-8
0.7727999999999999	1.243983046602309e-6	0.1728	2.539569823904604e-8
0.7728999999999999	1.2332034359162984e-6	0.1729	2.4863732914595816e-8
0.773	1.2226186163772464e-6	0.17300000000000001	2.4345898395027218e-8
0.7731	1.212224039240884e-6	0.1731	2.3841730863450966e-8
0.7732	1.202015291016623e-6	0.17320000000000002	2.3350784800920416e-8
0.7733	1.19198808865373e-6	0.1733	2.2872632140369156e-8
0.7734	1.1821382749268988e-6	0.1734	2.2406861465440143e-8
0.7735	1.172461814012084e-6	0.17350000000000002	2.1953077251527052e-8
0.7736	1.162954787243418e-6	0.1736	2.1510899146515594e-8
0.7737	1.153613389042947e-6	0.17370000000000002	2.1079961288878917e-8
0.7738	1.1444339230151686e-6	0.1738	2.065991166094669e-8
0.7739	1.1354127981985755e-6	0.1739	2.0250411475289736e-8
0.774	1.1265465254672789e-6	0.17400000000000002	1.9851134592316488e-8
0.7741	1.1178317140757173e-6	0.1741	1.9461766967285825e-8
0.7742	1.10926506834e-6	0.17420000000000002	1.9082006125058714e-8
0.7743	1.1008433844497268e-6	0.1743	1.8711560661022452e-8
0.7744	1.0925635474044736e-6	0.1744	1.8350149766712502e-8
0.7745	1.0844225280693349e-6	0.17450000000000002	1.7997502778756e-8
0.7746	1.0764173803443485e-6	0.1746	1.7653358749840847e-8
0.7746999999999999	1.068545238442634e-6	0.17470000000000002	1.731746604049775e-8
0.7747999999999999	1.06080331427268e-6	0.1748	1.6989581930558586e-8
0.7748999999999999	1.0531888949200496e-6	0.1749	1.6669472249215328e-8
0.775	1.0456993402243652e-6	0.17500000000000002	1.6356911022680277e-8
0.7751	1.0383320804473812e-6	0.1751	1.6051680138502054e-8
0.7752	1.031084614028194e-6	0.1752	1.57535690256447e-8
0.7753	1.0239545054220112e-6	0.1753	1.5462374349500974e-8
0.7754	1.0169393830188748e-6	0.1754	1.5177899721048724e-8
0.7755	1.0100369371389053e-6	0.17550000000000002	1.4899955419411408e-8
0.7756	1.003244918100958e-6	0.1756	1.4628358127129715e-8
0.7757	9.965611343616119e-7	0.1757	1.4362930677479193e-8
0.7758	9.89983450721471e-7	0.1758	1.4103501813224638e-8
0.7759	9.835097865961728e-7	0.1759	1.3849905956220994e-8
0.776	9.771381143493085e-7	0.17600000000000002	1.3601982987312796e-8
0.7761	9.708664576847597e-7	0.1761	1.3359578036012909e-8
0.7762	9.646928900961106e-7	0.1762	1.3122541279470379e-8
0.7763	9.586155333707266e-7	0.1763	1.2890727750264808e-8
0.7764	9.526325561463457e-7	0.1764	1.2663997152588554e-8
0.7765	9.467421725181318e-7	0.17650000000000002	1.2442213686406713e-8
0.7766	9.409426406940625e-7	0.1766	1.2225245879201375e-8
0.7767	9.352322616968753e-7	0.1767	1.2012966424932973e-8
0.7767999999999999	9.296093781106185e-7	0.1768	1.1805252029869434e-8
0.7768999999999999	9.240723728701713e-7	0.1769	1.1601983264951778e-8
0.777	9.186196680918911e-7	0.17700000000000002	1.1403044424384454e-8
0.7771	9.132497239440489e-7	0.1771	1.1208323390154859e-8
0.7772	9.079610375552113e-7	0.1772	1.1017711502199788e-8
0.7773	9.02752141959388e-7	0.1773	1.08311034339552e-8
0.7774	8.976216050762933e-7	0.1774	1.0648397073037576e-8
0.7775	8.925680287256546e-7	0.17750000000000002	1.0469493406815769e-8
0.7776	8.875900476739632e-7	0.1776	1.0294296412651342e-8
0.7777	8.82686328712769e-7	0.1777	1.0122712952588893e-8
0.7778	8.778555697670496e-7	0.1778	9.954652672294112e-9
0.7779	8.73096499032745e-7	0.1779	9.79002790404839e-9
0.778	8.684078741422343e-7	0.17800000000000002	9.628753573612698e-9
0.7781	8.63788481356826e-7	0.1781	9.470747110790384e-9
0.7782	8.592371347851542e-7	0.1782	9.315928363519207e-9
0.7783	8.547526756266603e-7	0.17830000000000001	9.164219515340869e-9
0.7784	8.50333971439112e-7	0.1784	9.015545006092645e-9
0.7785	8.45979915429431e-7	0.17850000000000002	8.869831455683582e-9
0.7786	8.416894257668223e-7	0.1786	8.727007590817607e-9
0.7787	8.374614449175816e-7	0.1787	8.587004174536237e-9
0.7787999999999999	8.332949390006396e-7	0.17880000000000001	8.449753938458494e-9
0.7788999999999999	8.291888971632124e-7	0.1789	8.315191517600471e-9
0.779	8.251423309758213e-7	0.17900000000000002	8.183253387665524e-9
0.7791	8.211542738459725e-7	0.1791	8.053877804698723e-9
0.7792	8.172237804498415e-7	0.1792	7.92700474700439e-9
0.7793	8.133499261813869e-7	0.17930000000000001	7.802575859232165e-9
0.7794	8.095318066182122e-7	0.1794	7.680534398540597e-9
0.7795	8.057685370036396e-7	0.17950000000000002	7.560825182749188e-9
0.7796	8.020592517444281e-7	0.1796	7.44339454039901e-9
0.7797	7.984031039236032e-7	0.1797	7.3281902626394775e-9
0.7798	7.947992648278328e-7	0.17980000000000002	7.21516155686973e-9
0.7799	7.912469234889695e-7	0.1799	7.104259002059077e-9
0.78	7.877452862391111e-7	0.18000000000000002	6.995434505679671e-9
0.7801	7.842935762788807e-7	0.1801	6.888641262186336e-9
0.7802	7.808910332584125e-7	0.1802	6.783833712979471e-9
0.7803	7.775369128705701e-7	0.18030000000000002	6.6809675077920744e-9
0.7804	7.742304864560948e-7	0.1804	6.5799994674440586e-9
0.7805	7.709710406202044e-7	0.18050000000000002	6.480887547909179e-9
0.7806	7.677578768602999e-7	0.1806	6.383590805641717e-9
0.7807	7.645903112044153e-7	0.1807	6.288069364114503e-9
0.7807999999999999	7.614676738600267e-7	0.18080000000000002	6.194284381519057e-9
0.7808999999999999	7.583893088729246e-7	0.1809	6.102198019583758e-9
0.781	7.5535457379581e-7	0.18100000000000002	6.011773413466033e-9
0.7811	7.523628393662767e-7	0.1811	5.9229746426754775e-9
0.7812	7.494134891938972e-7	0.1812	5.835766702991352e-9
0.7813	7.465059194561174e-7	0.18130000000000002	5.750115479332187e-9
0.7814	7.436395386026807e-7	0.1814	5.665987719544719e-9
0.7815	7.408137670683089e-7	0.18150000000000002	5.583351009074253e-9
0.7816	7.380280369933639e-7	0.1816	5.502173746485429e-9
0.7817	7.352817919522735e-7	0.1817	5.422425119799108e-9
0.7818	7.325744866894108e-7	0.18180000000000002	5.34407508361628e-9
0.7819	7.299055868623137e-7	0.1819	5.2670943369990795e-9
0.782	7.272745687918228e-7	0.182	5.191454302080028e-9
0.7821	7.24680919219165e-7	0.1821	5.117127103373581e-9
0.7822	7.221241350695584e-7	0.1822	5.044085547763549e-9
0.7823	7.196037232222264e-7	0.18230000000000002	4.9723031051406955e-9
0.7824	7.171192002866893e-7	0.1824	4.901753889668676e-9
0.7825	7.146700923849631e-7	0.1825	4.83241264165316e-9
0.7826	7.122559349396796e-7	0.1826	4.764254709993948e-9
0.7827	7.098762724678291e-7	0.1827	4.697256035198006e-9
0.7827999999999999	7.075306583799978e-7	0.18280000000000002	4.631393132933881e-9
0.7828999999999999	7.052186547849024e-7	0.1829	4.566643078107361e-9
0.7829999999999999	7.02939832299113e-7	0.183	4.5029834894408265e-9
0.7831	7.0069376986179e-7	0.1831	4.4403925145366e-9
0.7832	6.984800545542385e-7	0.1832	4.3788488154097e-9
0.7833	6.962982814242242e-7	0.18330000000000002	4.318331554471066e-9
0.7834	6.94148053314832e-7	0.1834	4.2588203809467095e-9
0.7835	6.920289806977814e-7	0.1835	4.20029541771705e-9
0.7836	6.899406815110517e-7	0.1836	4.142737248562564e-9
0.7837	6.878827810006933e-7	0.1837	4.0861269058002815e-9
0.7838	6.858549115666833e-7	0.18380000000000002	4.0304458582991546e-9
0.7839	6.838567126127766e-7	0.1839	3.975675999859815e-9
0.784	6.818878304001356e-7	0.184	3.9217996379477826e-9
0.7841	6.799479179047001e-7	0.1841	3.8687994827663756e-9
0.7842	6.780366346781956e-7	0.1842	3.816658636659327e-9
0.7843	6.761536467126413e-7	0.18430000000000002	3.76536058383062e-9
0.7844	6.74298626308256e-7	0.1844	3.714889180372035e-9
0.7845	6.724712519446942e-7	0.1845	3.6652286445868657e-9
0.7846	6.706712081555316e-7	0.18460000000000001	3.6163635476011543e-9
0.7847	6.688981854058161e-7	0.1847	3.568278804251625e-9
0.7847999999999999	6.671518799727618e-7	0.18480000000000002	3.5209596642421622e-9
0.7848999999999999	6.654319938293094e-7	0.1849	3.4743917035593166e-9
0.7849999999999999	6.637382345306284e-7	0.185	3.4285608161382407e-9
0.7851	6.620703151033965e-7	0.18510000000000001	3.383453205771568e-9
0.7852	6.604279539377903e-7	0.1852	3.339055378252399e-9
0.7853	6.588108746821705e-7	0.18530000000000002	3.2953541337443325e-9
0.7854	6.572188061402705e-7	0.1854	3.25233655937096e-9
0.7855	6.556514821709664e-7	0.1855	3.2099900220176925e-9
0.7856	6.541086415904267e-7	0.18560000000000001	3.1683021613393125e-9
0.7857	6.525900280766763e-7	0.1857	3.127260882966347e-9
0.7858	6.51095390076432e-7	0.18580000000000002	3.0868543519039056e-9
0.7859	6.496244807142208e-7	0.1859	3.047070986117544e-9
0.786	6.481770577036677e-7	0.186	3.007899450298749e-9
0.7861	6.467528832608918e-7	0.18610000000000002	2.9693286498062215e-9
0.7862	6.453517240200221e-7	0.1862	2.9313477247757095e-9
0.7863	6.439733509507079e-7	0.18630000000000002	2.893946044394299e-9
0.7864	6.426175392775516e-7	0.1864	2.85711320133341e-9
0.7865	6.412840684015469e-7	0.1865	2.8208390063356456e-9
0.7866	6.399727218232935e-7	0.18660000000000002	2.7851134829509274e-9
0.7867	6.386832870680828e-7	0.1867	2.7499268624170866e-9
0.7867999999999999	6.374155556127207e-7	0.18680000000000002	2.715269578680403e-9
0.7868999999999999	6.361693228140973e-7	0.1869	2.6811322635520785e-9
0.7869999999999999	6.349443878394043e-7	0.187	2.6475057419960957e-9
0.7871	6.337405535980325e-7	0.18710000000000002	2.614381027545017e-9
0.7872	6.325576266750194e-7	0.1872	2.581749317839066e-9
0.7873	6.313954172660786e-7	0.18730000000000002	2.5496019902852747e-9
0.7874	6.302537391141243e-7	0.1874	2.5179305978332893e-9
0.7875	6.291324094473166e-7	0.1875	2.4867268648633677e-9
0.7876	6.280312489184679e-7	0.18760000000000002	2.4559826831845502e-9
0.7877	6.269500815459314e-7	0.1877	2.4256901081385032e-9
0.7878000000000001	6.258887346558201e-7	0.18780000000000002	2.395841354806437e-9
0.7879	6.248470388255643e-7	0.1879	2.366428794316071e-9
0.788	6.238248278287679e-7	0.188	2.3374449502456723e-9
0.7881	6.228219385813657e-7	0.18810000000000002	2.3088824951220096e-9
0.7882	6.218382110889586e-7	0.1882	2.280734247009848e-9
0.7883	6.208734883954399e-7	0.1883	2.252993166190047e-9
0.7884	6.199276165327241e-7	0.1884	2.2256523519237276e-9
0.7885	6.190004444716644e-7	0.1885	2.1987050393002854e-9
0.7886	6.180918240741242e-7	0.18860000000000002	2.172144596166144e-9
0.7887	6.172016100460581e-7	0.1887	2.1459645201327403e-9
0.7888	6.163296598917697e-7	0.1888	2.1201584356608023e-9
0.7888999999999999	6.154758338691335e-7	0.1889	2.0947200912191788e-9
0.7889999999999999	6.146399949458678e-7	0.189	2.0696433565157184e-9
0.7891	6.138220087568184e-7	0.18910000000000002	2.0449222197984247e-9
0.7892	6.130217435622041e-7	0.1892	2.020550785224829e-9
0.7893	6.122390702067993e-7	0.1893	1.996523270297403e-9
0.7894	6.114738620800571e-7	0.1894	1.9728340033636643e-9
0.7895	6.1072599507715e-7	0.1895	1.9494774211784167e-9
0.7896	6.09995347560891e-7	0.18960000000000002	1.9264480665272166e-9
0.7897	6.092818003245155e-7	0.1897	1.9037405859087343e-9
0.7898	6.085852365553022e-7	0.1898	1.881349727274503e-9
0.7899	6.079055417990507e-7	0.1899	1.8592703378246171e-9
0.79	6.07242603925344e-7	0.19	1.8374973618577893e-9
0.7901	6.065963130936073e-7	0.19010000000000002	1.8160258386741606e-9
0.7902	6.059665617199419e-7	0.1902	1.7948509005292843e-9
0.7903	6.053532444447204e-7	0.1903	1.7739677706384592e-9
0.7904	6.047562581009211e-7	0.1904	1.7533717612292672e-9
0.7905	6.041755016831653e-7	0.1905	1.7330582716414195e-9
0.7906	6.036108763174903e-7	0.19060000000000002	1.7130227864728193e-9
0.7907	6.030622852318075e-7	0.1907	1.6932608737700332e-9
0.7908	6.025296337270304e-7	0.1908	1.6737681832624852e-9
0.7908999999999999	6.020128291488586e-7	0.19090000000000001	1.6545404446387458e-9
0.7909999999999999	6.015117808602467e-7	0.191	1.635573465864391e-9
0.7911	6.0102640021445e-7	0.19110000000000002	1.616863131539621e-9
0.7912	6.005566005287493e-7	0.1912	1.5984054012959867e-9
0.7913	6.001022970587567e-7	0.1913	1.5801963082312297e-9
0.7914	5.996634069733079e-7	0.19140000000000001	1.56223195738097e-9
0.7915	5.992398493299712e-7	0.1915	1.5445085242264323e-9
0.7916	5.988315450510878e-7	0.19160000000000002	1.5270222532371375e-9
0.7917	5.984384169004062e-7	0.1917	1.50976945644797e-9
0.7918	5.980603894602453e-7	0.1918	1.492746512069142e-9
0.7919	5.976973891092083e-7	0.19190000000000002	1.4759498631287222e-9
0.792	5.973493440004051e-7	0.192	1.4593760161466672e-9
0.7921	5.970161840402229e-7	0.19210000000000002	1.4430215398395452e-9
0.7922	5.966978408675563e-7	0.1922	1.4268830638550268e-9
0.7923	5.963942478335843e-7	0.1923	1.4109572775357317e-9
0.7924	5.961053399820038e-7	0.19240000000000002	1.3952409287112553e-9
0.7925	5.958310540297344e-7	0.1925	1.3797308225179927e-9
0.7926	5.955713283481258e-7	0.19260000000000002	1.364423820245745e-9
0.7927	5.95326102944583e-7	0.1927	1.349316838210738e-9
0.7928	5.950953194446732e-7	0.1928	1.3344068466541057e-9
0.7928999999999999	5.948789210746627e-7	0.19290000000000002	1.3196908686653988e-9
0.7929999999999999	5.946768526444822e-7	0.193	1.3051659791302655e-9
0.7931	5.944890605311371e-7	0.19310000000000002	1.2908293037019674e-9
0.7932	5.943154926625181e-7	0.1932	1.276678017795862e-9
0.7933	5.941560985016177e-7	0.1933	1.262709345606448e-9
0.7934	5.940108290311763e-7	0.19340000000000002	1.2489205591464028e-9
0.7935	5.938796367387098e-7	0.1935	1.2353089773069358e-9
0.7936	5.937624756019129e-7	0.19360000000000002	1.2218719649390083e-9
0.7937	5.93659301074471e-7	0.1937	1.2086069319549514e-9
0.7938	5.9357007007223e-7	0.1938	1.1955113324499494e-9
0.7939	5.934947409597415e-7	0.19390000000000002	1.18258266384269e-9
0.794	5.934332735371843e-7	0.194	1.1698184660352055e-9
0.7941	5.933856290275921e-7	0.19410000000000002	1.157216320590776e-9
0.7942	5.933517700645298e-7	0.1942	1.1447738499300697e-9
0.7943	5.933316606800056e-7	0.1943	1.1324887165446461e-9
0.7944	5.933252662928074e-7	0.19440000000000002	1.120358622227634e-9
0.7945	5.93332553697124e-7	0.1945	1.1083813073209672e-9
0.7946	5.933534910515201e-7	0.19460000000000002	1.096554549979095e-9
0.7947	5.93388047868239e-7	0.1947	1.0848761654483586e-9
0.7948	5.934361950027944e-7	0.1948	1.0733440053620345e-9
0.7948999999999999	5.934979046439239e-7	0.19490000000000002	1.0619559570503824e-9
0.7949999999999999	5.93573150303808e-7	0.195	1.050709942865509e-9
0.7950999999999999	5.936619068086245e-7	0.1951	1.039603919520643e-9
0.7952	5.93764150289394e-7	0.1952	1.0286358774435041e-9
0.7953	5.938798581731154e-7	0.1953	1.0178038401432837e-9
0.7954	5.940090091742068e-7	0.19540000000000002	1.0071058635911523e-9
0.7955	5.941515832862465e-7	0.1955	9.965400356138704e-10
0.7956	5.943075617739449e-7	0.1956	9.861044752999565e-10
0.7957	5.944769271654701e-7	0.1957	9.757973324186951e-10
0.7958	5.946596632450067e-7	0.1958	9.656167868509821e-10
0.7959	5.948557550455957e-7	0.19590000000000002	9.555610480322737e-10
0.796	5.950651888422519e-7	0.196	9.456283544070767e-10
0.7961	5.952879521453375e-7	0.1961	9.358169728948725e-10
0.7962	5.955240336942226e-7	0.1962	9.261251983669197e-10
0.7963	5.957734234511763e-7	0.1963	9.165513531342259e-10
0.7964	5.96036112595553e-7	0.19640000000000002	9.070937864457266e-10
0.7965	5.963120935181836e-7	0.1965	8.97750873997081e-10
0.7966	5.966013598160778e-7	0.1966	8.885210174494254e-10
0.7967	5.969039062873276e-7	0.1967	8.794026439580206e-10
0.7968	5.972197289262765e-7	0.1968	8.70394205710562e-10
0.7968999999999999	5.975488249189578e-7	0.19690000000000002	8.614941794748384e-10
0.7969999999999999	5.978911926387193e-7	0.197	8.527010661557419e-10
0.7970999999999999	5.982468316421436e-7	0.1971	8.440133903610701e-10
0.7972	5.986157426651751e-7	0.19720000000000001	8.354296999763061e-10
0.7973	5.989979276194841e-7	0.1973	8.269485657478821e-10
0.7974	5.993933895890816e-7	0.19740000000000002	8.185685808748712e-10
0.7975	5.998021328271602e-7	0.1975	8.102883606089066e-10
0.7976	6.002241627531375e-7	0.1976	8.021065418621191e-10
0.7977	6.006594859499682e-7	0.19770000000000001	7.940217828228314e-10
0.7978	6.011081101616465e-7	0.1978	7.860327625791666e-10
0.7979	6.01570044290991e-7	0.19790000000000002	7.781381807498023e-10
0.798	6.020452983975512e-7	0.198	7.703367571224234e-10
0.7981	6.025338836958419e-7	0.1981	7.626272312990564e-10
0.7982	6.030358125537482e-7	0.19820000000000002	7.550083623486012e-10
0.7983	6.035510984911308e-7	0.1983	7.474789284661082e-10
0.7984	6.040797561786908e-7	0.19840000000000002	7.400377266388115e-10
0.7985	6.04621801437029e-7	0.1985	7.326835723187481e-10
0.7986	6.051772512359156e-7	0.1986	7.254152991017344e-10
0.7987	6.057461236937929e-7	0.19870000000000002	7.182317584126527e-10
0.7988	6.063284380774863e-7	0.1988	7.111318191968502e-10
0.7988999999999999	6.069242148020774e-7	0.19890000000000002	7.041143676175816e-10
0.7989999999999999	6.075334754311145e-7	0.199	6.971783067593269e-10
0.7990999999999999	6.081562426768602e-7	0.1991	6.903225563367522e-10
0.7992	6.087925404009296e-7	0.19920000000000002	6.835460524094656e-10
0.7993	6.094423936149811e-7	0.1993	6.768477471021705e-10
0.7994	6.101058284817332e-7	0.19940000000000002	6.702266083301574e-10
0.7995	6.107828723161102e-7	0.1995	6.636816195302234e-10
0.7996	6.114735535866484e-7	0.1996	6.572117793965589e-10
0.7997	6.121779019171011e-7	0.19970000000000002	6.508161016218313e-10
0.7998	6.128959480882064e-7	0.1998	6.444936146431403e-10
0.7999	6.136277240397187e-7	0.19990000000000002	6.3824336139277e-10
0.8	6.143732628726351e-7	0.2	6.320643990537704e-10
0.8001	6.151325988516021e-7	0.2001	6.259557988201026e-10
0.8002	6.159057674075525e-7	0.20020000000000002	6.199166456613176e-10
0.8003	6.166928051405524e-7	0.2003	6.139460380916611e-10
0.8004	6.174937498228367e-7	0.20040000000000002	6.080430879436161e-10
0.8005	6.18308640402069e-7	0.2005	6.022069201455537e-10
0.8006	6.191375170048115e-7	0.2006	5.964366725036875e-10
0.8007	6.199804209401803e-7	0.20070000000000002	5.90731495488003e-10
0.8008	6.208373947037275e-7	0.2008	5.850905520222241e-10
0.8009	6.217084819815481e-7	0.20090000000000002	5.795130172776927e-10
0.8009999999999999	6.225937276545537e-7	0.201	5.739980784710909e-10
0.8010999999999999	6.234931778029958e-7	0.2011	5.685449346658299e-10
0.8012	6.244068797111724e-7	0.20120000000000002	5.631527965772332e-10
0.8013	6.253348818723681e-7	0.2013	5.578208863812372e-10
0.8014	6.262772339940037e-7	0.20140000000000002	5.525484375266117e-10
0.8015	6.272339870029657e-7	0.2015	5.473346945506681e-10
0.8016	6.282051930511984e-7	0.2016	5.421789128983505e-10
0.8017	6.291909055214901e-7	0.20170000000000002	5.370803587445723e-10
0.8018	6.301911790334539e-7	0.2018	5.320383088198837e-10
0.8019	6.312060694497487e-7	0.2019	5.270520502392567e-10
0.802	6.322356338825464e-7	0.202	5.221208803340092e-10
0.8021	6.332799307001399e-7	0.2021	5.172441064867627e-10
0.8022	6.343390195338566e-7	0.20220000000000002	5.124210459694175e-10
0.8023	6.354129612851246e-7	0.2023	5.076510257840137e-10
0.8024	6.365018181328235e-7	0.2024	5.02933382506501e-10
0.8025	6.376056535408065e-7	0.2025	4.982674621333046e-10
0.8026	6.387245322656926e-7	0.2026	4.936526199306368e-10
0.8027	6.398585203648462e-7	0.20270000000000002	4.890882202865256e-10
0.8028	6.410076852046195e-7	0.2028	4.845736365654967e-10
0.8029	6.421720954688171e-7	0.2029	4.801082509658126e-10
0.8029999999999999	6.433518211673827e-7	0.203	4.75691454379291e-10
0.8030999999999999	6.445469336453242e-7	0.2031	4.713226462536247e-10
0.8032	6.457575055919026e-7	0.20320000000000002	4.670012344570834e-10
0.8033	6.46983611050018e-7	0.2033	4.627266351456788e-10
0.8034	6.482253254258477e-7	0.2034	4.5849827263265e-10
0.8035	6.494827254987817e-7	0.20350000000000001	4.5431557926023294e-10
0.8036	6.507558894315109e-7	0.2036	4.5017799527372213e-10
0.8037	6.520448967804341e-7	0.20370000000000002	4.460849686977071e-10
0.8038	6.533498285062906e-7	0.2038	4.4203595521452493e-10
0.8039	6.546707669850521e-7	0.2039	4.380304180447888e-10
0.804	6.560077960190497e-7	0.20400000000000001	4.34067827830039e-10
0.8041	6.573610008484002e-7	0.2041	4.3014766251740945e-10
0.8042	6.587304681626431e-7	0.20420000000000002	4.262694072463392e-10
0.8043	6.601162861126921e-7	0.2043	4.2243255423722627e-10
0.8044	6.615185443229932e-7	0.2044	4.186366026820065e-10
0.8045	6.629373339040239e-7	0.20450000000000002	4.1488105863660383e-10
0.8046	6.643727474650031e-7	0.2046	4.111654349153076e-10
0.8047	6.658248791268989e-7	0.20470000000000002	4.0748925098692984e-10
0.8048	6.672938245357232e-7	0.2048	4.038520328726685e-10
0.8049	6.687796808761236e-7	0.2049	4.002533130459011e-10
0.8049999999999999	6.702825468851767e-7	0.20500000000000002	3.966926303335085e-10
0.8050999999999999	6.718025228666114e-7	0.2051	3.931695298190053e-10
0.8052	6.733397107051812e-7	0.20520000000000002	3.8968356274728713e-10
0.8053	6.748942138814184e-7	0.2053	3.8623428643098367e-10
0.8054	6.764661374866758e-7	0.2054	3.8282126415842813e-10
0.8055	6.780555882384597e-7	0.20550000000000002	3.7944406510316017e-10
0.8056	6.796626744960586e-7	0.2056	3.7610226423501766e-10
0.8057	6.812875062764896e-7	0.20570000000000002	3.727954422326348e-10
0.8058	6.829301952708105e-7	0.2058	3.695231853975298e-10
0.8059	6.845908548606571e-7	0.2059	3.6628508556955176e-10
0.806	6.862696001351991e-7	0.20600000000000002	3.630807400437618e-10
0.8061	6.879665479083564e-7	0.2061	3.5990975148877577e-10
0.8062	6.896818167363805e-7	0.20620000000000002	3.5677172786637504e-10
0.8063	6.91415526935771e-7	0.2063	3.536662823525422e-10
0.8064	6.931678006015254e-7	0.2064	3.5059303325976823e-10
0.8065	6.949387616257424e-7	0.20650000000000002	3.4755160396063957e-10
0.8066	6.967285357165855e-7	0.2066	3.445416228127979e-10
0.8067	6.985372504175756e-7	0.20670000000000002	3.4156272308497643e-10
0.8068	7.00365035127293e-7	0.2068	3.3861454288441746e-10
0.8069	7.02212021119396e-7	0.2069	3.3569672508540043e-10
0.8069999999999999	7.040783415630298e-7	0.20700000000000002	3.328089172589661e-10
0.8070999999999999	7.059641315436665e-7	0.2071	3.299507716038402e-10
0.8072	7.07869528084216e-7	0.20720000000000002	3.2712194487842113e-10
0.8073	7.097946701666764e-7	0.2073	3.2432209833394034e-10
0.8074	7.117396987540142e-7	0.2074	3.215508976486917e-10
0.8075	7.137047568126052e-7	0.20750000000000002	3.1880801286335474e-10
0.8076	7.156899893349667e-7	0.2076	3.1609311831734313e-10
0.8077	7.176955433629674e-7	0.20770000000000002	3.1340589258622547e-10
0.8078	7.197215680114407e-7	0.2078	3.1074601842013584e-10
0.8079	7.21768214492214e-7	0.2079	3.0811318268320763e-10
0.808	7.238356361386115e-7	0.20800000000000002	3.0550707629396857e-10
0.8081	7.259239884303518e-7	0.2081	3.029273941667064e-10
0.8082	7.280334290189114e-7	0.2082	3.003738351538056e-10
0.8083	7.301641177533616e-7	0.2083	2.978461019889455e-10
0.8084	7.32316216706676e-7	0.2084	2.953439012313212e-10
0.8085	7.344898902024429e-7	0.20850000000000002	2.9286694321064484e-10
0.8086	7.366853048421414e-7	0.2086	2.9041494197311374e-10
0.8087	7.389026295328698e-7	0.2087	2.8798761522820603e-10
0.8088	7.411420355155212e-7	0.2088	2.855846842963233e-10
0.8089	7.43403696393569e-7	0.2089	2.832058740572962e-10
0.8089999999999999	7.456877881622616e-7	0.20900000000000002	2.8085091289967185e-10
0.8090999999999999	7.4799448923841e-7	0.2091	2.7851953267085397e-10
0.8091999999999999	7.503239804906438e-7	0.2092	2.7621146862798876e-10
0.8093	7.526764452702629e-7	0.2093	2.739264593896519e-10
0.8094	7.550520694425752e-7	0.2094	2.716642468883194e-10
0.8095	7.574510414188826e-7	0.20950000000000002	2.694245763235303e-10
0.8096	7.598735521889356e-7	0.2096	2.672071961158723e-10
0.8097	7.623197953540105e-7	0.2097	2.6501185786159094e-10
0.8098	7.647899671605902e-7	0.20980000000000001	2.628383162880126e-10
0.8099	7.672842665346125e-7	0.2099	2.6068632920959687e-10
0.81	7.698028951163252e-7	0.21000000000000002	2.585556574847057e-10
0.8101	7.723460572957823e-7	0.2101	2.564460649730435e-10
0.8102	7.749139602489572e-7	0.2102	2.5435731849376443e-10
0.8103	7.775068139744876e-7	0.21030000000000001	2.5228918778422486e-10
0.8104	7.80124831331101e-7	0.2104	2.5024144545939035e-10
0.8105	7.827682280756615e-7	0.21050000000000002	2.4821386697185937e-10
0.8106	7.854372229019166e-7	0.2106	2.4620623057252187e-10
0.8107	7.881320374799636e-7	0.2107	2.4421831727180937e-10
0.8108	7.908528964963342e-7	0.21080000000000002	2.422499108015581e-10
0.8109	7.936000276948997e-7	0.2109	2.403007975774669e-10
0.8109999999999999	7.963736619183765e-7	0.21100000000000002	2.383707666621053e-10
0.8110999999999999	7.991740331507135e-7	0.2111	2.3645960972852387e-10
0.8111999999999999	8.020013785600935e-7	0.2112	2.3456712102440724e-10
0.8113	8.048559385428295e-7	0.21130000000000002	2.3269309733676185e-10
0.8114	8.077379567679183e-7	0.2114	2.308373379571938e-10
0.8115	8.106476802225236e-7	0.21150000000000002	2.2899964464765387e-10
0.8116	8.135853592581351e-7	0.2116	2.2717982160675477e-10
0.8117	8.165512476376589e-7	0.2117	2.2537767543658464e-10
0.8118	8.195456025833157e-7	0.21180000000000002	2.2359301511001354e-10
0.8119	8.225686848253515e-7	0.2119	2.2182565193851494e-10
0.812	8.256207586517242e-7	0.21200000000000002	2.2007539954048252e-10
0.8121	8.287020919585553e-7	0.2121	2.1834207380998538e-10
0.8122	8.318129563015988e-7	0.2122	2.166254928860536e-10
0.8123	8.349536269486026e-7	0.21230000000000002	2.1492547712237852e-10
0.8124	8.381243829325643e-7	0.2124	2.1324184905749534e-10
0.8125	8.41325507105994e-7	0.21250000000000002	2.115744333854121e-10
0.8126	8.445572861961946e-7	0.2126	2.0992305692668136e-10
0.8127	8.478200108614364e-7	0.2127	2.0828754859989425e-10
0.8128	8.511139757482687e-7	0.21280000000000002	2.066677393936132e-10
0.8129	8.544394795497825e-7	0.2129	2.0506346233872235e-10
0.813	8.577968250649447e-7	0.21300000000000002	2.0347455248119284e-10
0.8130999999999999	8.61186319259088e-7	0.2131	2.0190084685525453e-10
0.8131999999999999	8.646082733253996e-7	0.2132	2.0034218445695894e-10
0.8133	8.680630027475909e-7	0.21330000000000002	1.9879840621814756e-10
0.8134	8.715508273637079e-7	0.2134	1.9726935498080303e-10
0.8135	8.750720714311027e-7	0.21350000000000002	1.9575487547177605e-10
0.8136	8.786270636925831e-7	0.2136	1.94254814277904e-10
0.8137	8.822161374438135e-7	0.2137	1.9276901982146454e-10
0.8138	8.858396306019119e-7	0.21380000000000002	1.9129734233602758e-10
0.8139	8.89497885775356e-7	0.2139	1.8983963384264553e-10
0.8140000000000001	8.93191250335159e-7	0.21400000000000002	1.8839574812639267e-10
0.8141	8.969200764873239e-7	0.2141	1.8696554071327281e-10
0.8142	9.006847213467354e-7	0.2142	1.8554886884741786e-10
0.8143	9.044855470123118e-7	0.21430000000000002	1.8414559146867637e-10
0.8144	9.083229206436696e-7	0.2144	1.8275556919050243e-10
0.8145	9.121972145391165e-7	0.21450000000000002	1.813786642781644e-10
0.8146	9.161088062151498e-7	0.2146	1.8001474062728495e-10
0.8147	9.20058078487445e-7	0.2147	1.7866366374268477e-10
0.8148	9.240454195533536e-7	0.21480000000000002	1.7732530071754726e-10
0.8149	9.280712230759534e-7	0.2149	1.7599952021287635e-10
0.815	9.321358882696468e-7	0.215	1.7468619243724872e-10
0.8150999999999999	9.362398199874753e-7	0.2151	1.7338518912687453e-10
0.8151999999999999	9.403834288099321e-7	0.2152	1.7209638352594133e-10
0.8153	9.445671311355976e-7	0.21530000000000002	1.7081965036723433e-10
0.8154	9.48791349273417e-7	0.2154	1.6955486585305517e-10
0.8155	9.530565115367433e-7	0.2155	1.6830190763639145e-10
0.8156	9.573630523392038e-7	0.2156	1.6706065480238757e-10
0.8157	9.617114122923694e-7	0.2157	1.6583098785005388e-10
0.8158	9.661020383052814e-7	0.21580000000000002	1.6461278867426743e-10
0.8159	9.705353836859482e-7	0.2159	1.634059405480062e-10
0.816	9.750119082447097e-7	0.216	1.6221032810485826e-10
0.8161	9.795320783996621e-7	0.21610000000000001	1.610258373217663e-10
0.8162	9.840963672840805e-7	0.2162	1.598523555020304e-10
0.8163	9.887052548559587e-7	0.21630000000000002	1.5868977125855453e-10
0.8164	9.933592280096155e-7	0.2164	1.5753797449732434e-10
0.8165	9.980587806895168e-7	0.2165	1.5639685640112598e-10
0.8166	1.0028044140063401e-6	0.21660000000000001	1.5526630941349943e-10
0.8167	1.0075966363551988e-6	0.2167	1.5414622722292213e-10
0.8168	1.012435963536338e-6	0.21680000000000002	1.5303650474719857e-10
0.8169	1.0173229188780484e-6	0.2169	1.519370381181136e-10
0.817	1.0222580333621043e-6	0.217	1.508477246662551e-10
0.8170999999999999	1.027241845751619e-6	0.21710000000000002	1.4976846290608668e-10
0.8171999999999999	1.0322749027214633e-6	0.2172	1.4869915252121813e-10
0.8173	1.0373577589912438e-6	0.21730000000000002	1.4763969434988909e-10
0.8174	1.0424909774609119e-6	0.2174	1.465899903706515e-10
0.8175	1.0476751293491263e-6	0.2175	1.455499436882699e-10
0.8176	1.0529107943343287e-6	0.21760000000000002	1.4451945851979698e-10
0.8177	1.0581985606986628e-6	0.2177	1.4349844018087607e-10
0.8178	1.0635390254747542e-6	0.21780000000000002	1.42486795072207e-10
0.8179	1.0689327945955175e-6	0.2179	1.4148443066622442e-10
0.818	1.0743804830468653e-6	0.218	1.4049125549395378e-10
0.8181	1.0798827150236493e-6	0.21810000000000002	1.3950717913205215e-10
0.8182	1.085440124088589e-6	0.2182	1.3853211219004474e-10
0.8183	1.0910533533346317e-6	0.21830000000000002	1.3756596629770924e-10
0.8184	1.096723055550418e-6	0.2184	1.366086540926819e-10
0.8185	1.102449893389309e-6	0.2185	1.356600892081981e-10
0.8186	1.1082345395417069e-6	0.21860000000000002	1.347201862610246e-10
0.8187	1.1140776769110711e-6	0.2187	1.3378886083956387e-10
0.8188	1.1199799987934246e-6	0.21880000000000002	1.3286602949211064e-10
0.8189	1.1259422090606463e-6	0.2189	1.319516097152792e-10
0.819	1.1319650223475726e-6	0.219	1.3104551994260207e-10
0.8190999999999999	1.1380491642428539e-6	0.21910000000000002	1.301476795332813e-10
0.8191999999999999	1.1441953714839665e-6	0.2192	1.2925800876108326e-10
0.8193	1.1504043921561394e-6	0.21930000000000002	1.283764288034184e-10
0.8194	1.1566769858955346e-6	0.2194	1.2750286173054437e-10
0.8195	1.1630139240966132e-6	0.2195	1.2663723049493846e-10
0.8196	1.1694159901239776e-6	0.21960000000000002	1.2577945892081308e-10
0.8197	1.1758839795285444e-6	0.2197	1.2492947169377304e-10
0.8198	1.1824187002683747e-6	0.21980000000000002	1.2408719435062615e-10
0.8199	1.1890209729341827e-6	0.2199	1.2325255326932634e-10
0.82	1.1956916309796247e-6	0.22	1.2242547565906855e-10
0.8201	1.20243152095651e-6	0.22010000000000002	1.216058895505083e-10
0.8202	1.2092415027549704e-6	0.2202	1.2079372378612683e-10
0.8203	1.2161224498489416e-6	0.22030000000000002	1.1998890801072937e-10
0.8204	1.2230752495467588e-6	0.2204	1.1919137266207642e-10
0.8205	1.2301008032472467e-6	0.2205	1.184010489616421e-10
0.8206	1.2372000267013298e-6	0.22060000000000002	1.176178689055028e-10
0.8207	1.2443738502792986e-6	0.2207	1.1684176525535602e-10
0.8208	1.25162321924392e-6	0.22080000000000002	1.1607267152966452e-10
0.8209	1.2589490940294915e-6	0.2209	1.1531052199491719e-10
0.821	1.2663524505270188e-6	0.221	1.1455525165701605e-10
0.8210999999999999	1.2738342803755768e-6	0.22110000000000002	1.1380679625279454e-10
0.8211999999999999	1.2813955912602188e-6	0.2212	1.1306509224163096e-10
0.8213	1.2890374072163393e-6	0.22130000000000002	1.1233007679720075e-10
0.8214	1.2967607689408029e-6	0.2214	1.116016877993378e-10
0.8215	1.30456673411004e-6	0.2215	1.1087986382600029e-10
0.8216	1.3124563777051558e-6	0.22160000000000002	1.101645441453593e-10
0.8217	1.3204307923443646e-6	0.2217	1.0945566870800127e-10
0.8218	1.328491088622761e-6	0.2218	1.0875317813922928e-10
0.8219	1.3366383954599017e-6	0.22190000000000001	1.0805701373147946e-10
0.822	1.3448738604550141e-6	0.222	1.0736711743683892e-10
0.8221	1.353198650250427e-6	0.22210000000000002	1.0668343185968081e-10
0.8222	1.3616139509031103e-6	0.2222	1.0600590024938556e-10
0.8223	1.3701209682646983e-6	0.2223	1.0533446649318437e-10
0.8224	1.3787209283702622e-6	0.22240000000000001	1.0466907510907953e-10
0.8225	1.3874150778358193e-6	0.2225	1.040096712388946e-10
0.8226	1.396204684265105e-6	0.22260000000000002	1.033562006414005e-10
0.8227	1.4050910366656955e-6	0.2227	1.0270860968554584e-10
0.8228	1.4140754458746171e-6	0.2228	1.0206684534378257e-10
0.8229	1.4231592449940003e-6	0.22290000000000001	1.0143085518549702e-10
0.823	1.4323437898367448e-6	0.223	1.0080058737051954e-10
0.8230999999999999	1.4416304593825306e-6	0.22310000000000002	1.0017599064273485e-10
0.8231999999999999	1.451020656244645e-6	0.2232	9.955701432378294e-11
0.8232999999999999	1.4605158071476557e-6	0.2233	9.89436083068521e-11
0.8234	1.4701173634163155e-6	0.22340000000000002	9.833572305056194e-11
0.8235	1.479826801476057e-6	0.2235	9.773330957292894e-11
0.8236	1.4896456233653339e-6	0.22360000000000002	9.713631944542353e-11
0.8237	1.4995753572601876e-6	0.2237	9.654470478711974e-11
0.8238	1.5096175580111428e-6	0.2238	9.595841825891778e-11
0.8239	1.5197738076931559e-6	0.22390000000000002	9.53774130578625e-11
0.824	1.5300457161686417e-6	0.224	9.48016429115336e-11
0.8241	1.5404349216641177e-6	0.22410000000000002	9.423106207253286e-11
0.8242	1.5509430913606268e-6	0.2242	9.36656253130439e-11
0.8243	1.561571921998693e-6	0.2243	9.310528791946726e-11
0.8244	1.572323140497841e-6	0.22440000000000002	9.2550005687151e-11
0.8245	1.583198504591212e-6	0.2245	9.19997349151924e-11
0.8246	1.5941998034758014e-6	0.22460000000000002	9.14544324013036e-11
0.8247	1.6053288584785664e-6	0.2247	9.091405543678514e-11
0.8248	1.6165875237390488e-6	0.2248	9.037856180154973e-11
0.8249	1.627977686908737e-6	0.22490000000000002	8.98479097592333e-11
0.825	1.6395012698679568e-6	0.225	8.932205805237963e-11
0.8251	1.6511602294603925e-6	0.22510000000000002	8.880096589770005e-11
0.8251999999999999	1.6629565582460918e-6	0.2252	8.828459298140267e-11
0.8252999999999999	1.674892285273344e-6	0.2253	8.777289945459765e-11
0.8254	1.6869694768698384e-6	0.22540000000000002	8.726584592877876e-11
0.8255	1.6991902374539834e-6	0.2255	8.67633934713687e-11
0.8256	1.7115567103665043e-6	0.22560000000000002	8.626550360133619e-11
0.8257	1.7240710787234062e-6	0.2257	8.577213828489296e-11
0.8258	1.7367355662906084e-6	0.2258	8.528325993124949e-11
0.8259	1.7495524383808216e-6	0.22590000000000002	8.479883138844509e-11
0.826	1.7625240027736497e-6	0.226	8.431881593924006e-11
0.8261000000000001	1.7756526106592701e-6	0.22610000000000002	8.384317729709103e-11
0.8262	1.7889406576064637e-6	0.2262	8.337187960217937e-11
0.8263	1.8023905845560056e-6	0.2263	8.29048874175042e-11
0.8264	1.816004878839592e-6	0.22640000000000002	8.24421657250582e-11
0.8265	1.8297860752255982e-6	0.2265	8.19836799220597e-11
0.8266	1.843736756992232e-6	0.22660000000000002	8.152939581724027e-11
0.8267	1.8578595570288385e-6	0.2267	8.107927962721847e-11
0.8268	1.8721571589664553e-6	0.2268	8.06332979729208e-11
0.8269	1.886632298338138e-6	0.22690000000000002	8.019141787607633e-11
0.827	1.901287763770303e-6	0.227	7.975360675577432e-11
0.8271	1.9161263982058697e-6	0.22710000000000002	7.93198324250737e-11
0.8271999999999999	1.931151100160038e-6	0.2272	7.889006308769498e-11
0.8272999999999999	1.9463648250100364e-6	0.2273	7.846426733476087e-11
0.8274	1.9617705863196277e-6	0.22740000000000002	7.804241414160403e-11
0.8275	1.9773714571993518e-6	0.2275	7.76244728646351e-11
0.8276	1.993170571704065e-6	0.22760000000000002	7.721041323827714e-11
0.8277	2.0091711262683475e-6	0.2277	7.680020537195607e-11
0.8278	2.0253763811813763e-6	0.2278	7.639381974715445e-11
0.8279	2.041789662102414e-6	0.22790000000000002	7.599122721452866e-11
0.828	2.0584143616180126e-6	0.228	7.559239899108555e-11
0.8281	2.0752539408424887e-6	0.2281	7.519730665741993e-11
0.8282	2.092311931062899e-6	0.22820000000000001	7.480592215500891e-11
0.8283	2.1095919354297936e-6	0.2283	7.4418217783576e-11
0.8284	2.1270976306957702e-6	0.22840000000000002	7.40341661985065e-11
0.8285	2.144832769002523e-6	0.2285	7.365374040832781e-11
0.8286	2.1628011797185935e-6	0.2286	7.327691377224808e-11
0.8287	2.1810067713292875e-6	0.22870000000000001	7.290365999775777e-11
0.8288	2.1994535333802566e-6	0.2288	7.253395313828822e-11
0.8289	2.2181455384768328e-6	0.22890000000000002	7.216776759093257e-11
0.829	2.237086944340467e-6	0.229	7.180507809422453e-11
0.8291	2.2562819959247354e-6	0.2291	7.144585972598145e-11
0.8291999999999999	2.2757350275923956e-6	0.22920000000000001	7.109008790120139e-11
0.8292999999999999	2.2954504653556184e-6	0.2293	7.073773837002978e-11
0.8294	2.3154328291816126e-6	0.22940000000000002	7.038878721577514e-11
0.8295	2.3356867353658282e-6	0.2295	7.004321085299754e-11
0.8296	2.356216898974731e-6	0.2296	6.970098602564506e-11
0.8297	2.3770281363609456e-6	0.22970000000000002	6.936208980526394e-11
0.8298	2.3981253677526614e-6	0.2298	6.902649958926278e-11
0.8299	2.4195136199202478e-6	0.22990000000000002	6.869419309923564e-11
0.83	2.441198028922494e-6	0.23	6.836514837935428e-11
0.8301	2.4631838429353412e-6	0.2301	6.803934379482003e-11
0.8302	2.4854764251657073e-6	0.23020000000000002	6.771675803037317e-11
0.8303	2.5080812568534458e-6	0.2303	6.739737008886838e-11
0.8304	2.5310039403647378e-6	0.23040000000000002	6.708115928991828e-11
0.8305	2.554250202379608e-6	0.2305	6.676810526859496e-11
0.8306	2.577825897177226e-6	0.2306	6.6458187974189e-11
0.8307	2.601737010022181e-6	0.23070000000000002	6.61513876690504e-11
0.8308	2.625989660655565e-6	0.2308	6.584768492747948e-11
0.8309	2.650590106894169e-6	0.23090000000000002	6.554706063468624e-11
0.831	2.6755447483420473e-6	0.231	6.524949598582501e-11
0.8311	2.7008601302180736e-6	0.2311	6.495497248508066e-11
0.8311999999999999	2.7265429473040138e-6	0.23120000000000002	6.466347194483514e-11
0.8312999999999999	2.75260004801694e-6	0.2313	6.437497648489839e-11
0.8314	2.7790384386112053e-6	0.23140000000000002	6.408946853180075e-11
0.8315	2.8058652875137535e-6	0.2315	6.380693081816991e-11
0.8316	2.8330879297986337e-6	0.2316	6.352734638216361e-11
0.8317	2.8607138718048626e-6	0.23170000000000002	6.325069856698381e-11
0.8318	2.88875079590353e-6	0.2318	6.297697102045411e-11
0.8319	2.9172065654194585e-6	0.23190000000000002	6.27061476946801e-11
0.832	2.9460892297131e-6	0.232	6.243821284578062e-11
0.8321	2.975407029428654e-6	0.2321	6.217315103368528e-11
0.8322	3.0051684019147817e-6	0.23220000000000002	6.191094712202513e-11
0.8323	3.035381986823978e-6	0.2323	6.16515862780856e-11
0.8324	3.0660566318980634e-6	0.23240000000000002	6.139505397284724e-11
0.8325	3.097201398946056e-6	0.2325	6.114133598110123e-11
0.8326	3.1288255700222992e-6	0.2326	6.089041838165267e-11
0.8327	3.160938653812329e-6	0.23270000000000002	6.064228755759801e-11
0.8328	3.1935503922344984e-6	0.2328	6.039693019669263e-11
0.8329	3.226670767265462e-6	0.23290000000000002	6.015433329180525e-11
0.833	3.260310007998881e-6	0.233	5.991448414145257e-11
0.8331	3.294478597945497e-6	0.2331	5.967737035042961e-11
0.8331999999999999	3.329187282584904e-6	0.23320000000000002	5.94429798305288e-11
0.8332999999999999	3.3644470771783118e-6	0.2333	5.921130080134789e-11
0.8334	3.4002692748531485e-6	0.23340000000000002	5.898232179119827e-11
0.8335	3.4366654549695964e-6	0.2335	5.875603163810389e-11
0.8336	3.4736474917813774e-6	0.2336	5.853241949090169e-11
0.8337	3.511227563401467e-6	0.23370000000000002	5.831147481044048e-11
0.8338	3.549418161085903e-6	0.2338	5.809318737088244e-11
0.8339	3.588232098848175e-6	0.23390000000000002	5.787754726111455e-11
0.834	3.6276825234176866e-6	0.234	5.7664544886255426e-11
0.8341	3.6677829245564733e-6	0.2341	5.745417096928312e-11
0.8342	3.7085471457492434e-6	0.23420000000000002	5.724641655277179e-11
0.8343	3.749989395281066e-6	0.2343	5.7041273000740116e-11
0.8344	3.792124257720654e-6	0.23440000000000003	5.683873200061965e-11
0.8345	3.834966705824368e-6	0.23450000000000001	5.663878556534163e-11
0.8346	3.8785321128796495e-6	0.2346	5.6441426035556834e-11
0.8347	3.922836265506416e-6	0.23470000000000002	5.6246646081963326e-11
0.8348	3.967895376935312e-6	0.2348	5.605443870778559e-11
0.8349	4.013726100783688e-6	0.2349	5.586479725136943e-11
0.835	4.060345545350532e-6	0.23500000000000001	5.567771538892206e-11
0.8351	4.107771288452575e-6	0.2351	5.549318713739662e-11
0.8351999999999999	4.156021392825119e-6	0.23520000000000002	5.531120685751012e-11
0.8352999999999999	4.205114422112301e-6	0.2353	5.5131769256917504e-11
0.8353999999999999	4.255069457472377e-6	0.2354	5.4954869393537446e-11
0.8355	4.305906114825707e-6	0.23550000000000001	5.478050267903285e-11
0.8356	4.357644562772771e-6	0.2356	5.460866488245234e-11
0.8357	4.410305541213531e-6	0.23570000000000002	5.4439352134039315e-11
0.8358	4.463910380698315e-6	0.2358	5.427256092921318e-11
0.8359	4.518481022543919e-6	0.2359	5.410828813272125e-11
0.836	4.5740400397487685e-6	0.23600000000000002	5.394653098297652e-11
0.8361	4.630610658744962e-6	0.2361	5.378728709658015e-11
0.8362	4.688216782023797e-6	0.23620000000000002	5.3630554473034087e-11
0.8363	4.746883011675774e-6	0.2363	5.3476331499658644e-11
0.8364	4.806634673888493e-6	0.2364	5.332461695670332e-11
0.8365	4.867497844444692e-6	0.23650000000000002	5.31754100226813e-11
0.8366	4.929499375269465e-6	0.2366	5.3028710279908253e-11
0.8367	4.992666922074807e-6	0.23670000000000002	5.2884517720277243e-11
0.8368	5.0570289731542074e-6	0.2368	5.2742832751256506e-11
0.8369	5.1226148793814555e-6	0.2369	5.2603656202132e-11
0.837	5.189454885472038e-6	0.23700000000000002	5.2466989330492034e-11
0.8371	5.257580162567454e-6	0.2371	5.233283382897324e-11
0.8371999999999999	5.327022842207083e-6	0.23720000000000002	5.2201191832263774e-11
0.8372999999999999	5.39781605175497e-6	0.2373	5.20720659243822e-11
0.8373999999999999	5.469993951353263e-6	0.2374	5.1945459146244984e-11
0.8375	5.543591772477285e-6	0.23750000000000002	5.182137500350763e-11
0.8376	5.618645858172253e-6	0.2376	5.169981747472964e-11
0.8377	5.695193705056015e-6	0.23770000000000002	5.1580791019835225e-11
0.8378	5.7732740071754134e-6	0.2378	5.1464300588901586e-11
0.8379	5.852926701811479e-6	0.2379	5.1350351631288564e-11
0.838	5.934193017332065e-6	0.23800000000000002	5.123895010510637e-11
0.8381	6.01711552319686e-6	0.2381	5.113010248704236e-11
0.8382000000000001	6.101738182226286e-6	0.23820000000000002	5.102381578257066e-11
0.8383	6.1881064052506095e-6	0.2383	5.0920097536529806e-11
0.8384	6.276267108265812e-6	0.2384	5.0818955844116796e-11
0.8385	6.3662687722256065e-6	0.23850000000000002	5.072039936228535e-11
0.8386	6.45816150561055e-6	0.2386	5.0624437321581686e-11
0.8387	6.551997109922009e-6	0.23870000000000002	5.053107953841439e-11
0.8388	6.647829148257767e-6	0.2388	5.0440336427802176e-11
0.8389	6.745713017135322e-6	0.2389	5.035221901659219e-11
0.839	6.845706021739576e-6	0.23900000000000002	5.0266738957178775e-11
0.8391	6.947867454782773e-6	0.2391	5.018390854174259e-11
0.8392	7.052258679174351e-6	0.23920000000000002	5.010374071702951e-11
0.8392999999999999	7.15894321471396e-6	0.2393	5.002624909968322e-11
0.8393999999999999	7.2679868290296725e-6	0.2394	4.995144799216531e-11
0.8395	7.379457633003206e-6	0.23950000000000002	4.9879352399273226e-11
0.8396	7.493426180932343e-6	0.2396	4.980997804529613e-11
0.8397	7.609965575705548e-6	0.23970000000000002	4.974334139181255e-11
0.8398	7.729151579271035e-6	0.2398	4.9679459656180125e-11
0.8399	7.851062728711226e-6	0.2399	4.961835083072442e-11
0.84	7.975780458246e-6	0.24000000000000002	4.9560033702668974e-11
0.8401	8.103389227513638e-6	0.2401	4.950452787482976e-11
0.8402000000000001	8.233976656500427e-6	0.24020000000000002	4.945185378711339e-11
0.8403	8.36763366751449e-6	0.2403	4.940203273884202e-11
0.8404	8.50445463462603e-6	0.2404	4.9355086911946707e-11
0.8405	8.644537541025722e-6	0.24050000000000002	4.931103939506694e-11
0.8406	8.787984144781643e-6	0.2406	4.9269914208596976e-11
0.8407	8.934900153511215e-6	0.24070000000000003	4.923173633070049e-11
0.8408	9.085395408518599e-6	0.24080000000000001	4.919653172436527e-11
0.8409	9.239584078986037e-6	0.2409	4.916432736552122e-11
0.841	9.397584866851173e-6	0.24100000000000002	4.913515127227353e-11
0.8411	9.559521223044842e-6	0.2411	4.9109032535305496e-11
0.8412	9.725521575814335e-6	0.2412	4.908600134949279e-11
0.8412999999999999	9.895719571907245e-6	0.24130000000000001	4.906608904679435e-11
0.8413999999999999	0.000010070254331449945	0.2414	4.9049328130465525e-11
0.8415	0.000010249270717413145	0.24150000000000002	4.903575231066727e-11
0.8416	0.000010432919620624296	0.2416	4.9025396541515497e-11
0.8417	0.000010621358261360339	0.2417	4.9018297059657624e-11
0.8418	0.000010814750508626475	0.24180000000000001	4.9014491424428804e-11
0.8419	0.000011013267218315424	0.2419	4.901401855967222e-11
0.842	0.000011217086591531095	0.24200000000000002	4.901691879729866e-11
0.8421	0.00001142639455445881	0.2421	4.902323392265885e-11
0.8422	0.000011641385161273432	0.2422	4.9033007221825285e-11
0.8423	0.000011862261021691214	0.24230000000000002	4.9046283530870566e-11
0.8424	0.00001208923375489925	0.2424	4.906310928723477e-11
0.8425	0.000012322524471737246	0.24250000000000002	4.908353258327988e-11
0.8426	0.00001256236428715238	0.2426	4.910760322215084e-11
0.8427	0.000012808994865113715	0.2427	4.913537277604072e-11
0.8428	0.000013062668998355783	0.24280000000000002	4.916689464698153e-11
0.8429	0.00001332365122551084	0.2429	4.920222413029413e-11
0.843	0.000013592218488404711	0.24300000000000002	4.924141848082173e-11
0.8431	0.000013868660832528476	0.2431	4.928453698207971e-11
0.8432	0.000014153282153947887	0.2432	4.933164101849144e-11
0.8432999999999999	0.000014446400996197526	0.24330000000000002	4.938279415084043e-11
0.8433999999999999	0.000014748351401009895	0.2434	4.943806219512161e-11
0.8435	0.000015059483817070284	0.24350000000000002	4.949751330495947e-11
0.8436	0.000015380166071353218	0.2436	4.956121805777856e-11
0.8437	0.000015710784408007817	0.2437	4.9629249544921604e-11
0.8438	0.000016051744600202547	0.24380000000000002	4.97016834659299e-11
0.8439	0.000016403473140830516	0.2439	4.9778598227193576e-11
0.844	0.00001676641851852772	0.24400000000000002	4.986007504521513e-11
0.8441	0.000017141052586041062	0.2441	4.9946198054732824e-11
0.8442	0.000017527872028654513	0.2442	5.003705442196482e-11
0.8443	0.000017927399941108412	0.24430000000000002	5.01327344632482e-11
0.8444	0.00001834018752224609	0.2444	5.023333176937853e-11
0.8445	0.000018766815897536798	0.24450000000000002	5.0338943335965546e-11
0.8446	0.00001920789808058682	0.2446	5.0449669700125664e-11
0.8447	0.00001966408108587195	0.2447	5.056561508388282e-11
0.8448	0.00002013604820614219	0.24480000000000002	5.068688754465415e-11
0.8449	0.000020624521469298763	0.2449	5.081359913320945e-11
0.845	0.00002113026429107008	0.24500000000000002	5.094586605956318e-11
0.8451	0.00002165408434148915	0.2451	5.10838088672224e-11
0.8452	0.000022196836645064947	0.2452	5.1227552616307087e-11
0.8452999999999999	0.00002275942693663866	0.24530000000000002	5.137722707604488e-11
0.8453999999999999	0.0000233428152972738	0.2454	5.153296692720638e-11
0.8455	0.000023948020097162932	0.24550000000000002	5.169491197507356e-11
0.8456	0.000024576122275487055	0.2456	5.1863207373562906e-11
0.8457	0.00002522826999050254	0.2457	5.203800386119294e-11
0.8458	0.000025905683676839005	0.24580000000000002	5.2219458009619644e-11
0.8459	0.00002660966155122655	0.2459	5.240773248549752e-11
0.846	0.000027341585612596387	0.24600000000000002	5.260299632652302e-11
0.8461	0.000028102928187875375	0.2461	5.28054252325079e-11
0.8462	0.000028895259080846495	0.2462	5.3015201872479863e-11
0.8463	0.00002972025338832294	0.24630000000000002	5.323251620878456e-11
0.8464	0.00003057970005568064	0.2464	5.345756583931434e-11
0.8465	0.00003147551125266133	0.24650000000000002	5.369055635901589e-11
0.8466	0.000032409732660420676	0.2466	5.3931701741949293e-11
0.8467	0.000033384554772335944	0.2467	5.4181224745241435e-11
0.8468	0.000034402325324201606	0.24680000000000002	5.4439357336395607e-11
0.8469	0.000035465562984492074	0.2469	5.470634114551918e-11
0.847	0.00003657697245261084	0.24700000000000003	5.4982427944151246e-11
0.8471	0.00003773946113286325	0.24710000000000001	5.526788015251001e-11
0.8472	0.00003895615757466426	0.2472	5.556297137710859e-11
0.8472999999999999	0.00004023043189580494	0.24730000000000002	5.5867986980858664e-11
0.8473999999999999	0.00004156591843598052	0.2474	5.6183224687920026e-11
0.8475	0.000042966540922944134	0.24750000000000003	5.650899522577517e-11
0.8476	0.00004443654047449958	0.24760000000000001	5.684562300716546e-11
0.8477	0.00004598050680706665	0.2477	5.7193446854778186e-11
0.8478	0.00004760341307685425	0.24780000000000002	5.7552820771774915e-11
0.8479	0.000049310654844480894	0.2479	5.79241147615446e-11
0.848	0.000051108093729617166	0.248	5.830771570031826e-11
0.8481	0.00005300210641133933	0.24810000000000001	5.870402826660853e-11
0.8482	0.00005499963973469168	0.2482	5.911347593175581e-11
0.8483	0.00005710827280781647	0.24830000000000002	5.953650201627021e-11
0.8484	0.00005933628712061289	0.2484	5.997357081701684e-11
0.8485	0.00006169274589004655	0.2485	6.042516881076697e-11
0.8486	0.00006418758404457122	0.24860000000000002	6.089180594014182e-11
0.8487	0.00006683171050802565	0.2487	6.137401698846626e-11
0.8488	0.00006963712474039213	0.24880000000000002	6.187236305070289e-11
0.8489	0.0000726170498500627	0.2489	6.238743310823425e-11
0.849	0.00007578608502354648	0.249	6.291984571604009e-11
0.8491	0.00007916038054073698	0.24910000000000002	6.347025081156683e-11
0.8492	0.00008275783927895781	0.2492	6.403933165548706e-11
0.8492999999999999	0.00008659834938398612	0.24930000000000002	6.462780691554276e-11
0.8493999999999999	0.00009070405373606612	0.2494	6.523643290569108e-11
0.8494999999999999	0.00009509966300781181	0.2495	6.586600599405036e-11
0.8496	0.00009981282055572103	0.24960000000000002	6.651736519438993e-11
0.8497	0.00010487452918121172	0.2497	6.719139495745572e-11
0.8498	0.00011031965203581029	0.24980000000000002	6.788902818003319e-11
0.8499	0.00011618750275234447	0.2499	6.861124945148093e-11
0.85	0.00012252254342306899	0.25	6.935909855954644e-11
0.8501	0.00012937521353149063	0.2501	7.013367427952022e-11
0.8502000000000001	0.00013680291866358495	0.25020000000000003	7.093613847336924e-11
0.8503000000000001	0.0001448712151594575	0.2503	7.176772052832507e-11
0.8504	0.0001536552363352535	0.2504	7.262972216765061e-11
0.8505	0.00016324141820938504	0.2505	7.352352266985366e-11
0.8506	0.00017372959877056022	0.2506	7.445058453671102e-11
0.8507	0.0001852355860570313	0.25070000000000003	7.541245965499842e-11
0.8508	0.00019789431853333008	0.2508	7.641079600197464e-11
0.8509	0.0002118637790639279	0.2509	7.744734495044384e-11
0.851	0.00022732987490794863	0.251	7.852396923582406e-11
0.8511	0.0002445125659360606	0.2511	7.964265165502771e-11
0.8512	0.0002636736194639456	0.25120000000000003	8.080550457543709e-11
0.8513	0.00028512650413656905	0.2513	8.201478034179605e-11
0.8513999999999999	0.00030924912422360324	0.2514	8.32728826797874e-11
0.8514999999999999	0.0003365003652647834	0.2515	8.458237920742962e-11
0.8515999999999999	0.00036744181177521306	0.2516	8.594601517970851e-11
0.8517	0.0004027665693489939	0.25170000000000003	8.736672860803138e-11
0.8518	0.00044333797482985944	0.2518	8.884766691476858e-11
0.8519	0.0004902422674456188	0.2519	9.039220530452266e-11
0.852	0.0005448612819528913	0.252	9.200396705840699e-11
0.8521	0.0006089743522919851	0.2521	9.368684598600925e-11
0.8522000000000001	0.0006849036422346931	0.25220000000000004	9.544503130253857e-11
0.8523000000000001	0.0007757253995356218	0.2523	9.728303523670323e-11
0.8524	0.0008855836336274361	0.2524	9.920572371901145e-11
0.8525	0.0010201671142620742	0.2525	1.012183505514825e-10
0.8526	0.0011874545355628119	0.2526	1.033265955197481e-10
0.8527	0.0013989148947171927	0.25270000000000004	1.0553660697849469e-10
0.8528	0.0016715106637603572	0.2528	1.0785504952329402e-10
0.8529	0.002031180754930866	0.2529	1.1028915745838971e-10
0.853	0.0025191965492270293	0.253	1.1284679488353826e-10
0.8531	0.003204451984232686	0.2531	1.1553652335751329e-10
0.8532	0.004208965251113294	0.25320000000000004	1.1836767825486881e-10
0.8533	0.0057656679422189465	0.2533	1.2135045512184707e-10
0.8533999999999999	0.008365089778061274	0.2534	1.244960075628649e-10
0.8534999999999999	0.013188885898776629	0.2535	1.2781655845874457e-10
0.8535999999999999	0.023700903529406816	0.2536	1.3132552664163618e-10
0.8537	0.053825443291497445	0.25370000000000004	1.350376715415232e-10
0.8538	0.20406430128904507	0.2538	1.3896925879020658e-10
0.8539	0.9271713606114573	0.2539	1.4313825034036434e-10
0.854	0.14218023186503578	0.254	1.4756452335307758e-10
0.8541	0.044082151290433726	0.2541	1.52270122958252e-10
0.8542000000000001	0.020853615064985707	0.25420000000000004	1.5727955503691796e-10
0.8543000000000001	0.012083374575599715	0.2543	1.6262012646267374e-10
0.8544	0.007872798796538717	0.2544	1.6832234183540555e-10
0.8545	0.005535361431715622	0.2545	1.744203677264595e-10
0.8546	0.004105279170739649	0.2546	1.8095257793926828e-10
0.8547	0.0031672115752943188	0.25470000000000004	1.8796219641325738e-10
0.8548	0.002518798212618743	0.2548	1.9549805834874857e-10
0.8549	0.002051928477967999	0.2549	2.0361551515280548e-10
0.855	0.0017045970206584454	0.255	2.123775152301947e-10
0.8551	0.0014391785892057451	0.2551	2.2185590091394822e-10
0.8552	0.001231769060852489	0.25520000000000004	2.3213297254700731e-10
0.8553	0.0010665912385303027	0.2553	2.433033847118627e-10
0.8553999999999999	0.0009328911757569709	0.2554	2.5547645799212595e-10
0.8554999999999999	0.0008231341437315236	0.2555	2.6877901401140035e-10
0.8555999999999999	0.0007319135975166304	0.2556	2.8335887404325084e-10
0.8557	0.0006552683921085433	0.25570000000000004	2.9938920535324966e-10
0.8558	0.0005902425627616963	0.2558	3.170739591128589e-10
0.8559	0.0005345939609504405	0.2559	3.3665472572383264e-10
0.856	0.00048659688009136426	0.256	3.584194472595699e-10
0.8561	0.0004449055498124406	0.2561	3.8271358665552746e-10
0.8562000000000001	0.00040845795235702775	0.25620000000000004	4.0995458063985625e-10
0.8563000000000001	0.00037640690043650214	0.25630000000000003	4.4065073086884195e-10
0.8564	0.0003480698895393898	0.2564	4.754261660904332e-10
0.8565	0.0003228920986300606	0.2565	5.150542176293517e-10
0.8566	0.0003004187413121079	0.2566	5.6050262023077e-10
0.8567	0.00028027416067724447	0.25670000000000004	6.129955924713931e-10
0.8568	0.0002621458511141327	0.25680000000000003	6.741004217799077e-10
0.8569	0.00024577212303031684	0.2569	7.458502912870389e-10
0.857	0.00023093249105667754	0.257	8.30921821211364e-10
0.8571	0.00021744011939926929	0.2571	9.328971235531586e-10
0.8572	0.00020513583598286595	0.25720000000000004	1.0566597803855663e-9
0.8573	0.00019388335371060372	0.25730000000000003	1.209009248906468e-9
0.8573999999999999	0.00018356542835282452	0.2574	1.3996433693928786e-9
0.8574999999999999	0.00017408074891622202	0.2575	1.6427849294360014e-9
0.8575999999999999	0.00016534140508300132	0.2576	1.9599851544300407e-9
0.8576999999999999	0.00015727081245278833	0.2577	2.3851903308792017e-9
0.8578	0.0001498020033579047	0.25780000000000003	2.9744325607678865e-9
0.8579	0.00014287621141652673	0.2579	3.825690630981458e-9
0.858	0.0001364416934909946	0.258	5.12325990346447e-9
0.8581	0.00013045274459099778	0.2581	7.248520044894422e-9
0.8582	0.00012486887041606947	0.2582	1.1101000212775321e-8
0.8583000000000001	0.00011965408933936066	0.25830000000000003	1.9250981697913752e-8
0.8584	0.00011477634118635348	0.2584	4.1755226355243406e-8
0.8585	0.00011020698452542511	0.2585	1.5375882801976912e-7
0.8586	0.00010592036763583648	0.2586	0.00003214676086086987
0.8587	0.00010189346105898583	0.2587	2.0141676582383833e-7
0.8588	0.00009810554182816631	0.25880000000000003	4.597661877910113e-8
0.8589	0.00009453792122941025	0.2589	1.9667761258253342e-8
0.859	0.00009117370936369463	0.259	1.0785388983374095e-8
0.8591	0.00008799761092934634	0.2591	6.763475547702611e-9
0.8592	0.00008499574757846995	0.2592	4.6137146273613215e-9
0.8593	0.00008215550296507385	0.25930000000000003	3.3344078700774163e-9
0.8593999999999999	0.00007946538722954015	0.2594	2.513508331993499e-9
0.8594999999999999	0.0000769149181803735	0.2595	1.956477882290566e-9
0.8595999999999999	0.00007449451686114225	0.2596	1.5618384155265138e-9
0.8596999999999999	0.0000721954155446528	0.2597	1.2724889158829167e-9
0.8598	0.00007000957649139423	0.25980000000000003	1.0543248718310448e-9
0.8599	0.00006792962005561058	0.2599	8.859707259025559e-10
0.86	0.00006594876092874113	0.26	7.534847873936775e-10
0.8601	0.00006406075148364747	0.2601	6.4746453818976e-10
0.8602	0.00006225983132924091	0.2602	5.613852958128928e-10
0.8603000000000001	0.00006054068230888466	0.26030000000000003	4.906065927189298e-10
0.8604	0.00005889838828086114	0.2604	4.3175647936414435e-10
0.8605	0.00005732839910833825	0.2605	3.8233808510170656e-10
0.8606	0.00005582649836234734	0.2606	3.404713265416094e-10
0.8607	0.00005438877430617577	0.2607	3.047192428322866e-10
0.8608	0.00005301159378531276	0.26080000000000003	2.739687201828517e-10
0.8609	0.00005169157869479134	0.2609	2.473469939484231e-10
0.861	0.00005042558473696855	0.261	2.2416218205080676e-10
0.8611	0.000049210682218223216	0.2611	2.0386026742589445e-10
0.8612	0.00004804413866372428	0.2612	1.8599353415245231e-10
0.8613	0.00004692340305600152	0.26130000000000003	1.7019710460533134e-10
0.8613999999999999	0.0000458460915261073	0.2614	1.56171289001173e-10
0.8614999999999999	0.00004480997434620309	0.2615	1.4366816055541213e-10
0.8615999999999999	0.00004381296408990205	0.2616	1.3248124021956872e-10
0.8616999999999999	0.00004285310484195518	0.2617	1.224374956090743e-10
0.8618	0.000041928562352202906	0.26180000000000003	1.133910802610687e-10
0.8619	0.000041037615040439666	0.2619	1.0521839444868475e-10
0.862	0.000040178645769064044	0.262	9.781415869211672e-11
0.8621	0.00003935013430946607	0.2621	9.108826990329128e-11
0.8622	0.00003855065043600154	0.2622	8.496326719648562e-11
0.8623000000000001	0.000037778847588455	0.26230000000000003	7.93722761866549e-11
0.8624	0.00003703345705006709	0.2624	7.425733147233108e-11
0.8625	0.00003631328259368872	0.2625	6.956800001459773e-11
0.8626	0.00003561719555348567	0.2626	6.526024542292049e-11
0.8627	0.000034944130283935824	0.2627	6.129548626467642e-11
0.8628	0.000034293079971662314	0.26280000000000003	5.763981151865818e-11
0.8629	0.00003366309276909636	0.2629	5.4263323982541534e-11
0.863	0.00003305326822197077	0.263	5.113958839484079e-11
0.8631	0.00003246275396537169	0.2631	4.824516566614312e-11
0.8632	0.00003189074266548784	0.2632	4.555921824547704e-11
0.8633	0.000031336469186379655	0.26330000000000003	4.306317450898253e-11
0.8634	0.00003079920796300791	0.2634	4.074044232547957e-11
0.8634999999999999	0.000030278270563527702	0.2635	3.8576163759419256e-11
0.8635999999999999	0.00002977300342539607	0.2636	3.655700431764359e-11
0.8636999999999999	0.000029282785751256122	0.2637	3.467097130924037e-11
0.8638	0.00002880702755182374	0.26380000000000003	3.290725682767161e-11
0.8639	0.000028345167824142774	0.2639	3.125610162707568e-11
0.864	0.00002789667285458871	0.264	2.970867678637777e-11
0.8641	0.000027461034636953326	0.2641	2.825698056368313e-11
0.8642	0.000027037769396757482	0.2642	2.6893748261366894e-11
0.8643000000000001	0.000026626416213706592	0.26430000000000003	2.5612373267080263e-11
0.8644000000000001	0.000026226535734891866	0.2644	2.4406837721105843e-11
0.8645	0.000025837708971957246	0.2645	2.327165149745847e-11
0.8646	0.00002545953617602447	0.2646	2.2201798383562347e-11
0.8647	0.000025091635784671286	0.2647	2.1192688508334957e-11
0.8648	0.000024733643435731736	0.26480000000000004	2.0240116206931342e-11
0.8649	0.00002438521104311137	0.2649	1.934022262678041e-11
0.865	0.000024046005930190648	0.265	1.848946247772444e-11
0.8651	0.000023715710016749034	0.2651	1.768457441213302e-11
0.8652	0.000023394019055657954	0.2652	1.6922554591281257e-11
0.8653	0.000023080641915889698	0.26530000000000004	1.6200633054197565e-11
0.8654	0.000022775299908647373	0.2654	1.5516252556240992e-11
0.8654999999999999	0.000022477726153683203	0.2655	1.4867049588325993e-11
0.8655999999999999	0.000022187664983073427	0.2656	1.4250837325081848e-11
0.8656999999999999	0.000021904871379948177	0.2657	1.366559028236524e-11
0.8658	0.000021629110449844077	0.26580000000000004	1.3109430492145682e-11
0.8659	0.000021360156922531398	0.2659	1.2580615026638393e-11
0.866	0.000021097794682315373	0.266	1.2077524724137118e-11
0.8661	0.000020841816324973668	0.2661	1.1598653986842591e-11
0.8662	0.00002059202273960857	0.2662	1.1142601536467827e-11
0.8663000000000001	0.000020348222713825425	0.26630000000000004	1.0708062026846903e-11
0.8664000000000001	0.00002011023256076175	0.2664	1.0293818424513214e-11
0.8665	0.000019877875766588497	0.2665	9.898735078427446e-12
0.8666	0.000019650982657216987	0.2666	9.521751409003511e-12
0.8667	0.00001942939008301537	0.2667	9.161876154393036e-12
0.8668	0.000019212941120432614	0.26680000000000004	8.818182118877905e-12
0.8669	0.000019001484789502104	0.2669	8.489801374252787e-12
0.867	0.00001879487578626206	0.267	8.175920870396492e-12
0.8671	0.000018592974229202147	0.2671	7.875778415921205e-12
0.8672	0.000018395645418897834	0.2672	7.588658993918127e-12
0.8673	0.000018202759610056485	0.26730000000000004	7.313891381485563e-12
0.8674	0.000018014191795246593	0.2674	7.050845044957502e-12
0.8674999999999999	0.00001782982149962852	0.2675	6.798927285626654e-12
0.8675999999999999	0.00001764953258605553	0.2676	6.557580613305499e-12
0.8676999999999999	0.00001747321306994558	0.2677	6.326280327340024e-12
0.8678	0.00001730075494337067	0.26780000000000004	6.104532286703044e-12
0.8679	0.000017132054007843985	0.2679	5.891870852603946e-12
0.868	0.000016967009715310576	0.268	5.687856988649446e-12
0.8681	0.000016805525016892583	0.2681	5.492076505033641e-12
0.8682	0.000016647506218954726	0.2682	5.304138434516468e-12
0.8683000000000001	0.000016492862846089483	0.26830000000000004	5.1236735291031795e-12
0.8684000000000001	0.000016341507510644195	0.2684	4.950332867369367e-12
0.8685	0.000016193355788436106	0.2685	4.783786563302888e-12
0.8686	0.000016048326100321892	0.2686	4.623722568370633e-12
0.8687	0.000015906339599309102	0.2687	4.469845559263827e-12
0.8688	0.000015767320062916437	0.26880000000000004	4.3218759044563255e-12
0.8689	0.000015631193790502708	0.26890000000000003	4.179548703315418e-12
0.869	0.00001549788950531017	0.269	4.0426128920581605e-12
0.8691	0.000015367338260970256	0.2691	3.91083041134172e-12
0.8692	0.000015239473352246942	0.2692	3.78397543072695e-12
0.8693	0.000015114230229796822	0.26930000000000004	3.6618336256611875e-12
0.8694	0.000014991546418742252	0.26940000000000003	3.544201502995344e-12
0.8694999999999999	0.000014871361440864665	0.2695	3.4308857713847212e-12
0.8695999999999999	0.000014753616740235477	0.2696	3.3217027532281526e-12
0.8696999999999999	0.000014638255612112503	0.2697	3.2164778350753547e-12
0.8698	0.000014525223134940647	0.26980000000000004	3.1150449536828485e-12
0.8699	0.000014414466105302934	0.26990000000000003	3.0172461151298326e-12
0.87	0.000014305932975676614	0.27	2.92293094461089e-12
0.8701	0.000014199573794859463	0.2701	2.83195626471479e-12
0.8702	0.00001409534015093527	0.2702	2.744185700170532e-12
0.8703000000000001	0.000013993185116657673	0.27030000000000004	2.65948930720048e-12
0.8704000000000001	0.000013893063197135497	0.27040000000000003	2.57774322576578e-12
0.8705	0.000013794930279711588	0.2705	2.4988293531204906e-12
0.8706	0.00001369874358593036	0.2706	2.4226350372129637e-12
0.8707	0.000013604461625497556	0.2707	2.3490527885840803e-12
0.8708	0.000013512044152137277	0.27080000000000004	2.2779800095121367e-12
0.8709	0.000013421452121261466	0.27090000000000003	2.209318739250582e-12
0.871	0.000013332647649365019	0.271	2.1429754142865974e-12
0.8711	0.000013245593975069463	0.2711	2.078860642631199e-12
0.8712	0.00001316025542174124	0.2712	2.0168889912206823e-12
0.8713	0.000013076597361611118	0.2713	1.956978785578274e-12
0.8714	0.000012994586181328318	0.27140000000000003	1.899051920944145e-12
0.8714999999999999	0.000012914189248886697	0.2715	1.843033684140082e-12
0.8715999999999999	0.00001283537488186019	0.2716	1.7888525854861414e-12
0.8716999999999999	0.000012758112316890274	0.2717	1.7364402001346904e-12
0.8717999999999999	0.000012682371680372969	0.2718	1.6857310182324385e-12
0.8719	0.000012608123960288401	0.27190000000000003	1.6366623033605652e-12
0.872	0.00001253534097912959	0.272	1.589173958741877e-12
0.8721	0.000012463995367877018	0.2721	1.5432084007388071e-12
0.8722	0.000012394060540980617	0.2722	1.4987104391977729e-12
0.8723	0.000012325510672300689	0.2723	1.4556271642261205e-12
0.8724000000000001	0.000012258320671971241	0.27240000000000003	1.4139078390148162e-12
0.8725	0.000012192466164146604	0.2725	1.3735037983467938e-12
0.8726	0.000012127923465591855	0.2726	1.3343683524529536e-12
0.8727	0.000012064669565086653	0.2727	1.296456695902207e-12
0.8728	0.000012002682103604906	0.2728	1.259725821230102e-12
0.8729	0.000011941939355242369	0.27290000000000003	1.2241344370316903e-12
0.873	0.000011882420208857982	0.273	1.1896428902601826e-12
0.8731	0.000011824104150404396	0.2731	1.1562130924905625e-12
0.8732	0.000011766971245916863	0.2732	1.1238084499226479e-12
0.8733	0.000011711002125136764	0.2733	1.092393796911052e-12
0.8734	0.000011656177965743137	0.27340000000000003	1.061935332824651e-12
0.8734999999999999	0.000011602480478169443	0.2735	1.032400562048562e-12
0.8735999999999999	0.000011549891890983196	0.2736	1.0037582369548045e-12
0.8736999999999999	0.000011498394936805641	0.2737	9.759783036772765e-13
0.8737999999999999	0.000011447972838751982	0.2738	9.49031850537453e-13
0.8739	0.000011398609297371959	0.27390000000000003	9.228910589762388e-13
0.874	0.000011350288478072627	0.274	8.975291568560969e-13
0.8741	0.000011302994999004587	0.2741	8.729203740057766e-13
0.8742	0.000011256713919395305	0.2742	8.490398998875839e-13
0.8743	0.000011211430728312324	0.2743	8.258638432744098e-13
0.8744000000000001	0.000011167131333842242	0.27440000000000003	8.033691938296714e-13
0.8745	0.000011123802052669883	0.2745	7.815337854906708e-13
0.8746	0.000011081429600042019	0.2746	7.603362615605979e-13
0.8747	0.00001104000108010536	0.2747	7.397560414205805e-13
0.8748	0.000010999503976602576	0.2748	7.197732887779867e-13
0.8749	0.000010959926143916094	0.27490000000000003	7.003688813718824e-13
0.875	0.000010921255798447622	0.275	6.815243820614803e-13
0.8751	0.000010883481510321148	0.2751	6.632220112267972e-13
0.8752	0.000010846592195399495	0.2752	6.454446204157323e-13
0.8753	0.00001081057710760492	0.2753	6.281756671745615e-13
0.8754	0.00001077542583153208	0.27540000000000003	6.113991910028617e-13
0.8755	0.00001074112827534602	0.2755	5.950997903768738e-13
0.8755999999999999	0.000010707674663955007	0.2756	5.792626007885606e-13
0.8756999999999999	0.000010675055532450407	0.2757	5.638732737503293e-13
0.8757999999999999	0.000010643261719805268	0.2758	5.4891795671838e-13
0.8759	0.00001061228436282408	0.27590000000000003	5.343832738896741e-13
0.876	0.000010582114890336563	0.276	5.202563078305577e-13
0.8761	0.000010552745017627728	0.2761	5.065245818967657e-13
0.8762	0.000010524166741098841	0.2762	4.931760434071311e-13
0.8763	0.000010496372333151651	0.2763	4.801990475348984e-13
0.8764000000000001	0.000010469354337291475	0.27640000000000003	4.675823418827612e-13
0.8765000000000001	0.000010443105563441773	0.2765	4.553150517093093e-13
0.8766	0.000010417619083465961	0.2766	4.4338666577640327e-13
0.8767	0.00001039288822689106	0.2767	4.3178702278840765e-13
0.8768	0.000010368906576828476	0.2768	4.205062983958811e-13
0.8769	0.000010345667966086899	0.27690000000000003	4.095349927375892e-13
0.877	0.000010323166473474025	0.277	3.988639184961507e-13
0.8771	0.000010301396420281457	0.2771	3.8848418944369266e-13
0.8772	0.000010280352366950664	0.2772	3.7838720945536336e-13
0.8773	0.000010260029109915794	0.2773	3.685646619694245e-13
0.8774	0.000010240421678618935	0.27740000000000004	3.5900849987374555e-13
0.8775	0.000010221525332696886	0.2775	3.4971093579971396e-13
0.8775999999999999	0.000010203335559334903	0.2776	3.4066443280516445e-13
0.8776999999999999	0.000010185848070784685	0.2777	3.3186169542926755e-13
0.8777999999999999	0.000010169058802045632	0.2778	3.2329566110269784e-13
0.8779	0.000010152963908704931	0.27790000000000004	3.149594918976372e-13
0.878	0.000010137559764937332	0.278	3.06846566602598e-13
0.8781	0.00001012284296165903	0.2781	2.9895047310793943e-13
0.8782	0.000010108810304837798	0.2782	2.912650010885685e-13
0.8783	0.000010095458813955032	0.2783	2.8378413497104976e-13
0.8784000000000001	0.000010082785720620261	0.27840000000000004	2.765020471727859e-13
0.8785000000000001	0.000010070788467335779	0.2785	2.6941309160171737e-13
0.8786	0.000010059464706411535	0.2786	2.625117974053364e-13
0.8787	0.000010048812299029131	0.2787	2.557928629585258e-13
0.8788	0.000010038829314453969	0.2788	2.4925115008007827e-13
0.8789	0.000010029514029396583	0.27890000000000004	2.4288167846827615e-13
0.879	0.000010020864927521319	0.279	2.366796203464196e-13
0.8791	0.000010012880699103941	0.2791	2.306402953094046e-13
0.8792	0.00001000556024083739	0.2792	2.2475916536318279e-13
0.8793	9.998902655787037e-6	0.2793	2.1903183014903952e-13
0.8794	9.99290725349483e-6	0.27940000000000004	2.1345402234500718e-13
0.8795	9.987573550235162e-6	0.2795	2.080216032373506e-13
0.8795999999999999	9.982901269421297e-6	0.2796	2.0273055845495888e-13
0.8796999999999999	9.978890342164886e-6	0.2797	1.975769938602001e-13
0.8797999999999999	9.975540907990624e-6	0.2798	1.9255713158980604e-13
0.8799	9.972853315705841e-6	0.27990000000000004	1.8766730623979162e-13
0.88	9.9708281244288e-6	0.28	1.8290396118858733e-13
0.8801	9.969466104776914e-6	0.2801	1.7826364505289486e-13
0.8802	9.968768240217208e-6	0.2802	1.7374300827095993e-13
0.8803	9.968735728582316e-6	0.2803	1.6933879980822847e-13
0.8804000000000001	9.969369983753431e-6	0.28040000000000004	1.6504786398054393e-13
0.8805000000000001	9.970672637515881e-6	0.2805	1.6086713739026666e-13
0.8806	9.972645541586917e-6	0.2806	1.567936459708644e-13
0.8807	9.975290769823353e-6	0.2807	1.5282450213581598e-13
0.8808	9.978610620609989e-6	0.2808	1.4895690202769154e-13
0.8809	9.982607619434126e-6	0.28090000000000004	1.4518812286357286e-13
0.881	9.987284521651208e-6	0.281	1.415155203731069e-13
0.8811	9.992644315444968e-6	0.2811	1.3793652632560805e-13
0.8812	9.998690224988192e-6	0.2812	1.344486461428298e-13
0.8813	0.000010005425713810024	0.2813	1.3104945659411433e-13
0.8814	0.00001001285448837339	0.28140000000000004	1.2773660357081663e-13
0.8815	0.000010020980501871788	0.28150000000000003	1.2450779993699501e-13
0.8815999999999999	0.000010029807958249289	0.2816	1.2136082345349403e-13
0.8816999999999999	0.000010039341316452337	0.2817	1.182935147726508e-13
0.8817999999999999	0.000010049585294919566	0.2818	1.153037755010226e-13
0.8819	0.000010060544876318915	0.28190000000000004	1.1238956632757015e-13
0.882	0.000010072225312538171	0.28200000000000003	1.0954890521486304e-13
0.8821	0.000010084632129939703	0.2821	1.0677986565100039e-13
0.8822	0.0000100977711348878	0.2822	1.0408057495999545e-13
0.8823	0.000010111648419557368	0.2823	1.0144921266848052e-13
0.8824000000000001	0.000010126270368036298	0.28240000000000004	9.888400892667043e-14
0.8825000000000001	0.000010141643662730932	0.28250000000000003	9.638324298160829e-14
0.8826	0.000010157775291086599	0.2826	9.394524170079823e-14
0.8827	0.000010174672552634972	0.2827	9.156837814439274e-14
0.8828	0.000010192343066382533	0.2828	8.925107018419866e-14
0.8829	0.000010210794778551358	0.28290000000000004	8.699177916779668e-14
0.883	0.000010230035970688854	0.28300000000000003	8.47890086261939e-14
0.8831	0.000010250075268160504	0.2831	8.264130302340677e-14
0.8832	0.000010270921649040894	0.2832	8.054724654654257e-14
0.8833	0.000010292584453422068	0.2833	7.850546193488861e-14
0.8834	0.000010315073393155027	0.28340000000000004	7.651460934666425e-14
0.8835	0.000010338398562043744	0.28350000000000003	7.45733852621205e-14
0.8835999999999999	0.00001036257044651253	0.2836	7.26805214216575e-14
0.8836999999999999	0.000010387599936766799	0.2837	7.083478379780567e-14
0.8837999999999999	0.000010413498338470036	0.2838	6.903497159984355e-14
0.8839	0.000010440277384960016	0.28390000000000004	6.727991630993338e-14
0.884	0.000010467949250029797	0.28400000000000003	6.55684807496872e-14
0.8841	0.000010496526561299847	0.2841	6.389955817610181e-14
0.8842	0.00001052602241420788	0.2842	6.227207140587529e-14
0.8843	0.000010556450386648085	0.2843	6.068497196710487e-14
0.8844	0.000010587824554288502	0.2844	5.913723927744952e-14
0.8845000000000001	0.000010620159506601747	0.28450000000000003	5.762787984785244e-14
0.8846	0.000010653470363642905	0.2846	5.6155926510954434e-14
0.8847	0.00001068777279361114	0.2847	5.47204376733545e-14
0.8848	0.00001072308303123658	0.2848	5.332049659093578e-14
0.8849	0.000010759417897030773	0.2849	5.195521066645334e-14
0.885	0.000010796794817448504	0.28500000000000003	5.0623710768667256e-14
0.8851	0.000010835231846004421	0.2851	4.9325150572272655e-14
0.8852	0.000010874747685397114	0.2852	4.8058705917950185e-14
0.8853	0.000010915361710690911	0.2853	4.6823574191875e-14
0.8854	0.000010957093993613779	0.2854	4.561897372401798e-14
0.8855	0.000010999965328028734	0.28550000000000003	4.4444143204645586e-14
0.8855999999999999	0.000011043997256643897	0.2856	4.3298341118397556e-14
0.8856999999999999	0.000011089212099026867	0.2857	4.2180845195381575e-14
0.8857999999999999	0.000011135632980996405	0.2858	4.1090951878712217e-14
0.8858999999999999	0.000011183283865466727	0.2859	4.002797580798076e-14
0.886	0.000011232189584825864	0.28600000000000003	3.899124931811802e-14
0.8861	0.000011282375874934045	0.2861	3.798012195315799e-14
0.8862	0.00001133386941083523	0.2862	3.699395999442521e-14
0.8863	0.000011386697844278819	0.2863	3.603214600267024e-14
0.8864	0.000011440889843156368	0.2864	3.509407837372768e-14
0.8865000000000001	0.000011496475132966213	0.28650000000000003	3.4179170907224754e-14
0.8866	0.000011553484540423168	0.2866	3.328685238797441e-14
0.8867	0.000011611950039343493	0.2867	3.241656617959906e-14
0.8868	0.000011671904798938496	0.2868	3.1567769830029526e-14
0.8869	0.00001173338323466427	0.2869	3.0739934688498123e-14
0.887	0.00001179642106178305	0.28700000000000003	2.993254553364376e-14
0.8871	0.000011861055351802317	0.2871	2.9145100212407456e-14
0.8872	0.000011927324591971524	0.2872	2.8377109289356945e-14
0.8873	0.00001199526874802596	0.2873	2.7628095706123867e-14
0.8874	0.000012064929330385878	0.2874	2.689759445063948e-14
0.8875	0.00001213634946402852	0.28750000000000003	2.618515223585314e-14
0.8876	0.000012209573962271207	0.2876	2.549032718765889e-14
0.8876999999999999	0.00001228464940471879	0.2877	2.481268854171605e-14
0.8877999999999999	0.00001236162421964907	0.2878	2.4151816348920412e-14
0.8878999999999999	0.00001244054877112988	0.2879	2.350730118923693e-14
0.888	0.000012521475451183479	0.28800000000000003	2.2878743893645336e-14
0.8881	0.000012604458777338683	0.2881	2.2265755273952687e-14
0.8882	0.000012689555495940242	0.2882	2.166795586022735e-14
0.8883	0.00001277682469160618	0.2883	2.1084975645625248e-14
0.8884	0.000012866327903265755	0.2884	2.0516453838379814e-14
0.8885000000000001	0.00001295812924723504	0.28850000000000003	1.9962038620746272e-14
0.8886000000000001	0.00001305229554783025	0.2886	1.942138691468185e-14
0.8887	0.000013148896476059226	0.2887	1.8894164154061938e-14
0.8888	0.000013248004696971245	0.2888	1.8380044063236978e-14
0.8889	0.000013349696026300101	0.2889	1.7878708441736116e-14
0.889	0.000013454049597084195	0.28900000000000003	1.7389846954940172e-14
0.8891	0.000013561148037006244	0.2891	1.691315693053795e-14
0.8892	0.000013671077657260639	0.2892	1.6448343160597913e-14
0.8893	0.000013783928653824227	0.2893	1.5995117709087466e-14
0.8894	0.000013899795322083922	0.2894	1.555319972468147e-14
0.8895	0.000014018776285859262	0.28950000000000004	1.512231525869769e-14
0.8896	0.000014140974741949011	0.2896	1.4702197088013156e-14
0.8896999999999999	0.000014266498721436863	0.2897	1.4292584542811204e-14
0.8897999999999999	0.00001439546136909749	0.2898	1.3893223339021872e-14
0.8898999999999999	0.000014527981242375535	0.2899	1.3503865415312531e-14
0.89	0.000014664182631542965	0.29000000000000004	1.3124268774503034e-14
0.8901	0.00001480419590279032	0.2901	1.275419732926874e-14
0.8902	0.000014948157866183238	0.2902	1.2393420752011921e-14
0.8903	0.000015096212170589367	0.2903	1.2041714328780366e-14
0.8904	0.000015248509727900207	0.2904	1.1698858817114276e-14
0.8905000000000001	0.000015405209169091914	0.29050000000000004	1.1364640307707899e-14
0.8906000000000001	0.000015566477334927826	0.2906	1.10388500897797e-14
0.8907	0.000015732489804391535	0.2907	1.072128452003946e-14
0.8908	0.00001590343146424886	0.2908	1.041174489515264e-14
0.8909	0.000016079497123500263	0.2909	1.011003732760208e-14
0.891	0.000016260892176867486	0.29100000000000004	9.815972624847278e-15
0.8911	0.000016447833321913136	0.2911	9.529366171692213e-15
0.8912	0.000016640549334873512	0.2912	9.25003781576359e-15
0.8913	0.000016839281910852253	0.2913	8.977811756019232e-15
0.8914	0.00001704428657463877	0.2914	8.712516434195105e-15
0.8915	0.000017255833669116484	0.29150000000000004	8.453984429111393e-15
0.8916	0.000017474209429026353	0.2916	8.202052353755182e-15
0.8916999999999999	0.00001769971714873393	0.2917	7.956560755062598e-15
0.8917999999999999	0.0000179326784536622	0.2918	7.717354016325073e-15
0.8918999999999999	0.00001817343468619958	0.2919	7.484280262145923e-15
0.892	0.00001842234841817938	0.29200000000000004	7.257191265876113e-15
0.8921	0.00001867980510351164	0.2921	7.035942359460251e-15
0.8922	0.000018946214886215668	0.2922	6.820392345625991e-15
0.8923	0.000019222014581014818	0.2923	6.610403412351343e-15
0.8924	0.000019507669845842674	0.2924	6.405841049547794e-15
0.8925000000000001	0.00001980367756809875	0.29250000000000004	6.2065739678971945e-15
0.8926000000000001	0.00002011056848935919	0.2926	6.0124740197842975e-15
0.8927	0.000020428910096542716	0.2927	5.823416122264397e-15
0.8928	0.000020759309811301043	0.2928	5.6392781820150355e-15
0.8929	0.000021102418513786153	0.2929	5.45994102221286e-15
0.893	0.000021458934441981787	0.29300000000000004	5.285288311285312e-15
0.8931	0.00002182960751363724	0.2931	5.115206493486464e-15
0.8932	0.00002221524412462261	0.2932	4.949584721245245e-15
0.8933	0.00002261671248543087	0.2933	4.7883147892402826e-15
0.8934	0.000023034948566752737	0.2934	4.631291070153101e-15
0.8935	0.0000234709627358345	0.29350000000000004	4.478410452054286e-15
0.8936	0.000023925847177948076	0.2936	4.32957227738007e-15
0.8936999999999999	0.000024400784212155602	0.2937	4.1846782834540436e-15
0.8937999999999999	0.00002489705562803757	0.2938	4.043632544514447e-15
0.8938999999999999	0.000025416053190737464	0.2939	3.906341415206011e-15
0.894	0.00002595929048618057	0.29400000000000004	3.772713475496707e-15
0.8941	0.00002652841630745151	0.29410000000000003	3.642659476981829e-15
0.8942	0.00002712522981806888	0.2942	3.5160922905383075e-15
0.8943	0.00002775169776942344	0.2943	3.3929268552928645e-15
0.8944	0.000028409974099529146	0.2944	3.2730801288699432e-15
0.8945000000000001	0.00002910242230025905	0.29450000000000004	3.156471038884245e-15
0.8946000000000001	0.000029831641012778156	0.29460000000000003	3.0430204356465975e-15
0.8947	0.00003060049339884662	0.2947	2.9326510460486654e-15
0.8948	0.000031412140942687375	0.2948	2.825287428598185e-15
0.8949	0.000032270082468896886	0.2949	2.7208559295723007e-15
0.895	0.000033178199322236186	0.29500000000000004	2.6192846402604675e-15
0.8951	0.000034140807852635964	0.29510000000000003	2.5205033552685957e-15
0.8952	0.000035162720592939085	0.2952	2.424443531855402e-15
0.8953	0.000036249317820184305	0.2953	2.331038250275883e-15
0.8954	0.00003740663156950081	0.2954	2.2402221751036717e-15
0.8955	0.00003864144464369269	0.29550000000000004	2.15193151750832e-15
0.8956	0.000039961407758300736	0.29560000000000003	2.0661039984617467e-15
0.8956999999999999	0.00004137517871665575	0.2957	1.982678812849759e-15
0.8957999999999999	0.0000428925884687526	0.2958	1.9015965944659662e-15
0.8958999999999999	0.00004452484013301119	0.2959	1.822799381864231e-15
0.896	0.000046284748632738056	0.29600000000000004	1.7462305850481817e-15
0.8961	0.00004818703062780598	0.29610000000000003	1.6718349529762108e-15
0.8962	0.00005024865705185901	0.2962	1.5995585418599397e-15
0.8963	0.00005248928399012168	0.2963	1.5293486842376461e-15
0.8964	0.0000549317821131596	0.2964	1.461153958800775e-15
0.8965000000000001	0.000057602890765965074	0.29650000000000004	1.3949241609555788e-15
0.8966000000000001	0.00006053403056454879	0.29660000000000003	1.3306102741007351e-15
0.8967	0.00006376231858940604	0.2967	1.2681644416020884e-15
0.8968	0.00006733184378814112	0.2968	1.2075399394478837e-15
0.8969	0.00007129527802406953	0.2969	1.1486911495659274e-15
0.897	0.00007571592155142532	0.29700000000000004	1.0915735337869487e-15
0.8971	0.00008067031186550995	0.29710000000000003	1.036143608437034e-15
0.8972	0.00008625156287873529	0.2972	9.823589195433803e-16
0.8973	0.00009257364694088823	0.2973	9.301780186380788e-16
0.8974	0.00009977688143448817	0.2974	8.795604391446428e-16
0.8975	0.0001080349215339409	0.2975	8.304666733326455e-16
0.8976	0.00011756355695442899	0.29760000000000003	7.828581498259911e-16
0.8976999999999999	0.00012863148064709944	0.2977	7.366972116513529e-16
0.8977999999999999	0.00014157275181149692	0.2978	6.919470948125917e-16
0.8978999999999999	0.00015679949103424582	0.2979	6.485719073785594e-16
0.8979999999999999	0.00017481050179830637	0.298	6.065366090711576e-16
0.8981	0.00019618508265119004	0.29810000000000003	5.658069913411171e-16
0.8982	0.00022153750726287933	0.2982	5.263496579195924e-16
0.8983	0.0002513801881533908	0.2983	4.881320058332755e-16
0.8984	0.0002857960949064872	0.2984	4.511222068720612e-16
0.8985	0.0003237654323360245	0.2985	4.152891894975104e-16
0.8986000000000001	0.0003620231383351781	0.29860000000000003	3.806026211815898e-16
0.8987	0.00039374578394883644	0.2987	3.4703289116472533e-16
0.8988	0.0004085704814514295	0.2988	3.145510936229568e-16
0.8989	0.00039651621109426915	0.2989	2.8312901123411255e-16
0.899	0.0003554241881120034	0.299	2.527390991330427e-16
0.8991	0.0002945196748636765	0.29910000000000003	2.2335446924647484e-16
0.8992	0.00022846643111012118	0.2992	1.9494887499809773e-16
0.8993	0.00016861497667779567	0.2993	1.6749669637465007e-16
0.8994	0.00011985717151389417	0.2994	1.409729253444328e-16
0.8995	0.000082432049906899	0.2995	1.153531516194135e-16
0.8996	0.000054563513959241356	0.29960000000000003	9.061354875253422e-17
0.8996999999999999	0.00003408179492401072	0.2997	6.673086056219642e-17
0.8997999999999999	0.000019083236342697352	0.2998	4.3682387875652115e-17
0.8998999999999999	8.087022725010591e-6	0.2999	2.144597558385755e-17
0.8999999999999999	8.06288451211744e-18	0.3	2.3292860063190865e-46

==> pics/semis_all.dat <==
0.7000000000000001	2.277841942742567e-15	1.4951101304158494e-21	3.093180733984495e-32
0.7010000000000001	0.020697122789254653	1.4671393139224753e-8	5.67331991538104e-19
0.7020000000000001	0.029981719777140748	2.2201602488006573e-8	1.3904441706613214e-18
0.7030000000000001	0.036097524003482435	2.743754463648453e-8	2.563872732759821e-18
0.7040000000000001	0.04144712874869055	3.1925377850868975e-8	4.2163076603946365e-18
0.7050000000000001	0.04706660910818207	3.6336330746454814e-8	6.52339389498379e-18
0.7060000000000001	0.05359593521753363	4.10466265807697e-8	9.725661157950117e-18
0.7070000000000001	0.061587714608134614	4.6326459031501895e-8	1.4153819076886825e-17
0.7080000000000001	0.07164246367780155	5.241745457950343e-8	2.0264728957472832e-17
0.7090000000000001	0.0844877546657378	5.9572849350740576e-8	2.8693011796708603e-17
0.7100000000000001	0.10102583104725939	6.808504805248456e-8	4.0325815811886296e-17
0.7110000000000001	0.12232728452260253	7.831069093548541e-8	5.641231602329888e-17
0.7120000000000001	0.14949149628172156	9.06987179198797e-8	7.872602295701837e-17
0.7130000000000001	0.18321308368916409	1.0582571713191124e-7	1.0980862211912451e-16
0.7140000000000001	0.22284780794560655	1.2444321656606938e-7	1.533418474866861e-16
0.7150000000000001	0.26502426480107577	1.4754306360526015e-7	2.1472428225866862e-16
0.7160000000000001	0.30281023366457505	1.7644975773566814e-7	3.0198325966649395e-16
0.7170000000000001	0.32753317229778117	2.1295308649387276e-7	4.2724815670744735e-16
0.7180000000000001	0.3336813493769231	2.595016946592683e-7	6.091904744889872e-16
0.7190000000000001	0.3225759955803417	3.1949012690433223e-7	8.771823092632888e-16
0.7200000000000001	0.3006675527946969	3.976916700849482e-7	1.2786228712777706e-15
0.7210000000000001	0.2749810930053577	5.009227951749983e-7	1.892360600381852e-15
0.7220000000000001	0.25032656860738217	6.390827416611182e-7	2.854451669511226e-15
0.7230000000000001	0.22907469223463894	8.268133711934576e-7	4.410446606181484e-15
0.7240000000000001	0.21199723068452533	1.0862064805089718e-6	7.029115052807586e-15
0.7250000000000001	0.19907945686948456	1.4513170724089618e-6	1.1672301152147199e-14
0.7260000000000001	0.19002193235150808	1.975848369671016e-6	2.0512068275770635e-14
0.7270000000000001	0.1844923830736392	2.7464752188397573e-6	3.9153922674546645e-14
0.7280000000000001	0.18223587539816946	3.9061577726809955e-6	8.525753799555669e-14
0.7290000000000001	0.18311782076461985	5.6944301184826185e-6	2.3662680273051744e-13
0.7300000000000001	0.18714000911834955	8.512331389082475e-6	1.2021821536887692e-12
0.7310000000000001	0.1944487971781384	0.000013002708665945293	7.531847210757091e-10
0.7320000000000001	0.20534329657138362	0.000020039861896771272	1.501773262606335e-12
0.7330000000000001	0.2202849629811026	0.000030210144842028068	4.758277123835248e-13
0.7340000000000001	0.23990466568661178	0.000042120273746345724	2.6095147480484794e-13
0.7350000000000001	0.2649961614982215	0.000051075929798792824	1.7995823095085108e-13
0.7360000000000001	0.2964730547465436	0.000053092891949781855	1.4088178954976355e-13
0.7370000000000001	0.3352474864692729	0.00004966506075926642	1.1957476045038484e-13
0.7380000000000001	0.3819648226736755	0.000044549466024546355	1.0735568357722034e-13
0.7390000000000001	0.436516260870206	0.00003995588862239987	1.0046406598370908e-13
0.7400000000000001	0.4973016009570768	0.00003653634622416036	9.706582191170741e-14
0.7410000000000001	0.5604183192023373	0.000034296374797879844	9.619981553984366e-14
0.7420000000000001	0.6193468218372018	0.00003308778908562504	9.734846195907327e-14
0.7430000000000001	0.6659896983640992	0.00003277616616242378	1.0024324964698295e-13
0.7440000000000001	0.6933665330174469	0.000033282149894795765	1.0476995868974094e-13
0.7450000000000001	0.698661592776237	0.00003458630119221662	1.1092053470863003e-13
0.7460000000000001	0.6843489365809912	0.00003672776082297865	1.187687981159569e-13
0.7470000000000001	0.6565746597806695	0.0000398057291429021	1.28459470363234e-13
0.7480000000000001	0.6223313874410085	0.00004398634288668092	1.4020545594948382e-13
0.7490000000000001	0.587380082059471	0.00004951586710310005	1.5429093908221946e-13
0.7500000000000001	0.5555555555555538	0.00005674060117987344	1.7107922227777478e-13
0.7510000000000001	0.529003522180097	0.0000661329001717751	1.9102502824080476e-13
0.7520000000000001	0.5087287033766753	0.00007831962991947789	2.1469151782737293e-13
0.7530000000000001	0.49510040592823146	0.00009410140663090473	2.427727019148828e-13
0.7540000000000001	0.4882091927983075	0.00011443321199326999	2.7612233150180387e-13
0.7550000000000001	0.4880849391996538	0.00014030340672239233	3.157907972046374e-13
0.7560000000000001	0.4948158103422313	0.00017240145495612408	3.630721056119598e-13
0.7570000000000001	0.5086011413267733	0.00021045004313966704	4.195636761097971e-13
0.7580000000000001	0.5297553163961104	0.00025224023092689635	4.872425775317466e-13
0.7590000000000001	0.558663251043131	0.0002929399703071731	5.685629758993309e-13
0.76	0.5956725464536466	0.000325869384670863	6.665810948373358e-13
0.7610000000000001	0.6408941532953538	0.00034532958104986226	7.851160383245694e-13
0.762	0.6938790506692176	0.0003496655185603201	9.289575835748377e-13
0.7630000000000001	0.753160673607488	0.0003416997456322217	1.104135787749319e-12
0.764	0.8157319142283947	0.00032644443015009367	1.3182723413019226e-12
0.7650000000000001	0.8766836832036148	0.0003085759072602583	1.5810405731587033e-12
0.766	0.9294144915525067	0.00029129170136468025	1.9047706222253714e-12
0.7670000000000001	0.9668109217628018	0.00027634524571665416	2.3052496147215025e-12
0.768	0.983317017439714	0.00026450932831347066	2.8027852830981177e-12
0.7690000000000001	0.9769761143463561	0.0002560190903645379	3.4236275897711147e-12
0.77	0.9501647466213395	0.00025087074608396706	4.201879886980274e-12
0.7710000000000001	0.9085247641843246	0.00024899359057630263	5.1820838395198675e-12
0.772	0.8588787604324932	0.0002503412728940142	6.42273803931665e-12
0.773	0.807378258161902	0.0002549393345674304	8.001119894781132e-12
0.774	0.7585670260249154	0.00026291234032016893	1.0019940601870518e-11
0.775	0.715288223086839	0.0002745040901711131	1.2616599295157046e-11
0.776	0.6790377798249772	0.00029009876285433154	1.597615439159019e-11
0.777	0.6504219858802609	0.00031024811937982975	2.0349659771768536e-11
0.778	0.6295456997431104	0.0003357090024080346	2.6080319507131598e-11
0.779	0.616283562216796	0.0003674956757006392	3.364115639913845e-11
0.78	0.6104450182237489	0.00040695281107230375	4.368982670032231e-11
0.781	0.6118587541284892	0.0004558571816039346	5.714927789512535e-11
0.782	0.62039774223911	0.0005165596336301373	7.53278677171435e-11
0.783	0.6359560734752742	0.000592184225156964	1.0010059534252245e-10
0.784	0.6583789831447147	0.0006869094290281527	1.3418644166120882e-10
0.785	0.6873407789160206	0.0008063684248951695	1.8157942350426814e-10
0.786	0.7221652079640886	0.0009582239681567309	2.482300904910578e-10
0.787	0.7615952986637806	0.0011530015807672872	3.4314351434902634e-10
0.788	0.8035530453608299	0.0014053081591149392	4.80185912086274e-10
0.789	0.8449862084081564	0.001735629476846256	6.811282344630472e-10
0.79	0.881959355773448	0.0021730007944725477	9.809123735216982e-10
0.791	0.9101466685099144	0.002758994387899975	1.4370451211930756e-9
0.792	0.9257426730041407	0.003553680201929244	2.146955384228352e-9
0.793	0.9265252391248354	0.004644489759988804	3.281411468722927e-9
0.794	0.9125745718913265	0.006159189395917945	5.152074201809053e-9
0.795	0.8862432267306631	0.00828421950014599	8.356337558759652e-9
0.796	0.8513971655086382	0.011288847030242608	1.4111271900144054e-8
0.797	0.8123541820817377	0.015552461281649093	2.509776564598358e-8
0.798	0.7730038000775317	0.021584386870241393	4.7868257927197e-8
0.799	0.7363480123037903	0.03001064919636722	1.0095773807428885e-7
0.8	0.7044295324697384	0.04148583596155808	2.498489178616283e-7
0.801	0.6784871889854162	0.05649955809739624	8.348839674048502e-7
0.802	0.6591854994612056	0.07513749250905694	6.112519884381481e-6
0.803	0.6468248205082514	0.09701344288835399	0.000023132875164786094
0.804	0.6414916164171998	0.12160631878561656	3.2243414424035133e-6
0.805	0.6431376293100423	0.14892688191523576	1.5080487159545407e-6
0.806	0.6515859098212831	0.18012444883280213	1.0533009142772304e-6
0.807	0.6664600067754377	0.2178008930914151	9.012038997500262e-7
0.808	0.6870294196660037	0.2661867810590248	8.778405966796923e-7
0.809	0.7119706315022064	0.33137745408073666	9.41742955188358e-7
0.81	0.7390742068572006	0.4213044213899911	1.0952622470425116e-6
0.811	0.7650011679668316	0.5436612061549687	1.3719787796838257e-6
0.812	0.7853000606802093	0.6969763406650584	1.8493333489740787e-6
0.8130000000000001	0.7949611818025509	0.8502181020282868	2.6857423757905338e-6
0.8140000000000001	0.7896355277249363	0.9330912895857301	4.180976856557267e-6
0.8150000000000001	0.7671768850030563	0.8939255589589514	6.705224833209862e-6
0.8160000000000001	0.7286614358373161	0.7674514732725688	9.640039942143418e-6
0.8170000000000001	0.67813314823081	0.6247549087582396	0.000010032602327029672
0.8180000000000001	0.6211726974642954	0.5051561388065937	7.668307700829973e-6
0.8190000000000001	0.5631862249287816	0.41610795325978506	5.3326356388079046e-6
0.8200000000000001	0.5082763311741337	0.35293023511284244	3.8174971821801356e-6
0.8210000000000001	0.45893274328157535	0.3092316465609956	2.8997384339122853e-6
0.8220000000000001	0.416279706390171	0.2799051330302524	2.334709527638934e-6
0.8230000000000001	0.38051908604205015	0.2614458692807229	1.9773526880774877e-6
0.8240000000000001	0.35133999789928927	0.2516451762982739	1.7482153775286115e-6
0.8250000000000001	0.32821363794234487	0.24926366382451579	1.6033648403507196e-6
0.8260000000000001	0.3105757467575055	0.25380830513223124	1.5179596073597372e-6
0.8270000000000001	0.29792734826598377	0.2654142993562737	1.4778603639424228e-6
0.8280000000000001	0.2898848700460497	0.28480954098705763	1.475331417127366e-6
0.8290000000000001	0.286202504189297	0.3133353840551419	1.506822353162319e-6
0.8300000000000001	0.28678104095386964	0.35298230407814496	1.5718602597381666e-6
0.8310000000000001	0.29167062801301846	0.4063491451492287	1.6725895612335082e-6
0.8320000000000001	0.30106966151975884	0.4763154252165691	1.8137469070598449e-6
0.8330000000000001	0.31531714076374157	0.5649992875050818	2.0029915985896484e-6
0.8340000000000001	0.33486990400942324	0.6713672244784934	2.251592293413523e-6
0.8350000000000001	0.3602478656286762	0.7872917365976675	2.5755265770018274e-6
0.8360000000000001	0.39191930595079133	0.8942683364853179	2.997088167405468e-6
0.8370000000000001	0.43008768664948294	0.9669086518112454	3.54709956565276e-6
0.8380000000000001	0.47434420981225534	0.986764817935497	4.267731561976645e-6
0.8390000000000001	0.5231963166149272	0.95550094620212	5.215566696188516e-6
0.8400000000000001	0.5736125149190198	0.8919886704640214	6.4635280261591785e-6
0.8410000000000001	0.6209325392392959	0.818143254843251	8.097899962394647e-6
0.8420000000000001	0.6596033306505561	0.7492031790212561	0.000010202039513021976
0.8430000000000001	0.6848652022125393	0.6926319355555186	0.000012812549640363565
0.8440000000000001	0.6946689722537106	0.650848726336979	0.000015836317366773306
0.8450000000000001	0.6905532951489232	0.623915278923135	0.000018953851999147102
0.8460000000000001	0.6768667543155762	0.6111552992962594	0.00002161736780837782
0.8470000000000001	0.659022103570289	0.6119136045332957	0.000023268986903566025
0.8480000000000001	0.6419568102427178	0.6258083093541982	0.00002367558027850785
0.8490000000000001	0.6293889021752308	0.6526820326088244	0.000023042359259165555
0.8500000000000001	0.6237279197264688	0.6923076923076942	0.000021806192979895397
0.8510000000000001	0.6262197460916104	0.7438092823740049	0.00002037389547011996
0.8520000000000001	0.6369554507643609	0.8047537399046756	0.000019008442843113943
0.8530000000000001	0.6544965520206228	0.8700523892875242	0.000017840067023180766
0.8540000000000001	0.6750195603365885	0.9312849104381488	0.000016915619281601795
0.8550000000000001	0.6912842228518559	0.9776157263075859	0.00001624039952274686
0.8560000000000001	0.6926721612200049	0.9991591799635839	0.000015803587167716688
0.8570000000000001	0.6684132697122972	0.9915568017731015	0.000015591388638150033
0.8580000000000001	0.6142061055133268	0.9583349703851269	0.00001559317246308461
0.8590000000000001	0.5368494343221619	0.9089146419787104	0.00001580414863870646
0.8600000000000001	0.45072534068180975	0.8541607733631167	0.00001622657238895127
0.8610000000000001	0.36932067810357805	0.8029018113135183	0.00001687049150072332
0.8620000000000001	0.3001236729611767	0.7608145711096236	0.00001775455788933252
0.8630000000000001	0.24498467681584268	0.7309362821331616	0.00001890719510116675
0.8640000000000001	0.20264588405815506	0.7146443296590541	0.00002036833003842204
0.8650000000000001	0.17081442008847394	0.7124291775767873	0.00002219189432101306
0.8660000000000001	0.14722834138292623	0.7242187226858693	0.00002444934957325925
0.8670000000000001	0.130039375539749	0.7491522284791051	0.000027234583394728316
0.8680000000000001	0.11787536310483922	0.7846760311226043	0.000030670663372781175
0.8690000000000001	0.10979252609053455	0.8249091549925075	0.00003491913912865396
0.8700000000000001	0.10521221533341224	0.8588840124254149	0.00004019286952648608
0.8710000000000001	0.1038796525758405	0.8709043157378499	0.00004677375467070989
0.8720000000000001	0.1058612575898065	0.8462883314999153	0.000055037307541466525
0.8730000000000001	0.11159538690294492	0.7813403728212074	0.00006548674369789954
0.8740000000000001	0.12202161036018194	0.6878681350427815	0.00007880020826886314
0.8750000000000001	0.13883536229616283	0.5856163063348045	0.00009589581488770678
0.8760000000000001	0.1649470273922486	0.4908895285658545	0.00011802001522828365
0.877	0.20523993313218816	0.4117991093778069	0.0001468645484441173
0.8780000000000001	0.2675464996798493	0.34997984435249935	0.00018471369178508525
0.879	0.36262301822696413	0.3039094125352872	0.0002346121814095904
0.8800000000000001	0.49765861166469233	0.2712375836354046	0.00030051645072986876
0.881	0.652489754836468	0.2499314316583941	0.00038733489236948796
0.8820000000000001	0.7583871293966608	0.23875133543037416	0.0005006666146465113
0.883	0.764959987314379	0.23751041058689285	0.0006459347292936383
0.8840000000000001	0.716167907062634	0.24742883416215516	0.0008266014725870919
0.885	0.6814259420385346	0.27187838816106286	0.0010415303134098928
0.8860000000000001	0.6978855855968754	0.3179394563891531	0.0012825784057336705
0.887	0.7676462179791579	0.3991402656799834	0.001534653285382741
0.8880000000000001	0.7859763245301574	0.5361933980074143	0.0017799718849572975
0.889	0.5489353285449227	0.7246596875639056	0.002005061761869803
0.8900000000000001	0.26226751708257995	0.7946615740144493	0.0022060585707905293
0.891	0.11677136254985662	0.5680226187659654	0.0023892079449818666
0.8920000000000001	0.05596893194693358	0.31303973448308897	0.0025676943980601497
0.893	0.02948510630215899	0.16924907773159834	0.0027580006479584925
0.8940000000000001	0.01692443607380503	0.09729842180533546	0.0029778808656858316
0.895	0.010466757360262513	0.059925232031316826	0.003246252671941207
0.8960000000000001	0.006915501135395164	0.03919678547268496	0.0035845381150413328
0.897	0.004856458307344703	0.02696026793612181	0.004019087086924898
0.8980000000000001	0.003617978639325265	0.019340785794639152	0.004584739995606658
0.899	0.0028633900182197447	0.014379642336750768	0.005330083536402508
0.9000000000000001	0.002420789304842818	0.011026416614352616	0.006325584595557906
0.901	0.00221150002583665	0.008687465149632603	0.007676812762414
0.9020000000000001	0.0022313660219090304	0.007011656994641064	0.009546897513082549
0.903	0.002596724189899528	0.005782902007759549	0.0121962952360555
0.9040000000000001	0.0038469902531207633	0.004863469481574992	0.016056338541554388
0.905	0.009868361965557368	0.0041627200778079675	0.021871930892073038
0.9060000000000001	0.66898310238562	0.0036191444424713776	0.030993645880239982
0.907	0.005978012619491582	0.003189658277707907	0.04601237444582007
0.9080000000000001	0.0010010278225680812	0.0028430100792142705	0.07222727314768024
0.909	0.0003116876662281795	0.0025556270310677885	0.12122381257179136
0.91	0.00012513753763967648	0.0023090136776747557	0.21949451690744906
0.911	0.000057888360324995995	0.002088268120304219	0.42254397643338226
0.912	0.000029355976087595796	0.0018815257656538558	0.7704177126948981
0.913	0.000015891255840206802	0.001680192420975091	0.9982260344071103
0.914	9.037626457437611e-6	0.001479653788659289	0.8484157477826199
0.915	5.34426313153671e-6	0.0012798224176803212	0.630209384838126
0.916	3.2625648065586724e-6	0.0010847364518765375	0.48904738318144514
0.917	2.0456600165468444e-6	0.0009008606640165825	0.41141550848104913
0.918	1.3123227738789284e-6	0.0007346484371943628	0.37364491361929314
0.919	8.588081649667472e-7	0.0005905061735076296	0.3622919772980317
0.92	5.719895726539874e-7	0.00046996855517009807	0.3707663853626211
0.921	3.869934268231495e-7	0.0003720457490662006	0.39556869307700493
0.922	2.655697073142656e-7	0.0002941531988208632	0.4330283379740608
0.923	1.846132183776682e-7	0.00023304884101099896	0.47546919709057495
0.924	1.298658860875588e-7	0.0001854941803426891	0.5078946985270277
0.925	9.236016243106284e-8	0.00014860803547166065	0.5112083847216043
0.926	6.635868975043367e-8	0.00011999499549287897	0.476184355579664
0.927	4.8133470633147125e-8	0.00009774442204568553	0.4135140081788224
0.928	3.522768944868692e-8	0.00008037058755199213	0.34359081878609393
0.929	2.600114585292997e-8	0.0000667354208620979	0.2810163546911721
0.93	1.934565396375419e-8	0.0000559742286325534	0.23097356111929468
0.931	1.4504135037233759e-8	0.00004743234368447386	0.19309632063902402
0.932	1.0954011177474102e-8	0.00004061435062274968	0.16517397119500024
0.933	8.331073061937708e-9	0.000035144807265246004	0.14490895810957288
0.934	6.379177356824329e-9	0.00003073848610210055	0.1304579349691416
0.935	4.916639771832245e-9	0.000027178105612635065	0.12048652897965285
0.936	3.813548491955906e-9	0.000024297790969513077	0.11408662941514347
0.937	2.9762999452654694e-9	0.00002197085507433007	0.11068167856750635
0.9380000000000001	2.336960891741263e-9	0.000020100823314324645	0.10995502556555325
0.9390000000000001	1.8458872204872908e-9	0.000018614906345712205	0.11180665511133708
0.9400000000000001	1.4665605321733586e-9	0.000017459352288905177	0.11633637039370223
0.9410000000000001	1.171948129437474e-9	0.00001659629278058356	0.12385159904361406
0.9420000000000001	9.419180461643937e-10	0.000016001850342855562	0.1348999795265429
0.9430000000000001	7.613904436048683e-10	0.000015665412409867067	0.15032857299778182
0.9440000000000001	6.190067658824478e-10	0.000015590113782371835	0.17137078089645294
0.9450000000000001	5.061655178798352e-10	0.00001579471079161007	0.1997540992918192
0.9460000000000001	4.1631939757865394e-10	0.000016317154310302607	0.23779545914784295
0.9470000000000001	3.4445994349811373e-10	0.000017220145933470113	0.2883829337658076
0.9480000000000001	2.8673755333532973e-10	0.000018598302129625846	0.3546000006180435
0.9490000000000001	2.401798137127331e-10	0.000020583599702297833	0.43854063664082693
0.9500000000000001	2.024816400855718e-10	0.000023335405320357114	0.5388481139438994
0.9510000000000001	1.7184816682063492e-10	0.000026970170722542878	0.6475083993615839
0.9520000000000001	1.4687660539875093e-10	0.00003131518592307249	0.7490805439559355
0.9530000000000001	1.2646705732827596e-10	0.00003533775684911662	0.8267307202588557
0.9540000000000001	1.097549787863615e-10	0.00003666798873580926	0.8728001516327838
0.9550000000000001	9.605996069681624e-11	0.00003312828839839672	0.8933332056003976
0.9560000000000001	8.484693355527526e-11	0.00002589895290221837	0.9023286655666749
0.9570000000000001	7.569699323566826e-11	0.000018396857145400682	0.9133112811264743
0.9580000000000001	6.828589873370827e-11	0.000012586357751253237	0.9343910279738503
0.9590000000000001	6.236902866747287e-11	8.612187463714716e-6	0.9654163785937332
0.9600000000000001	5.777233023339006e-11	5.998288620899731e-6	0.9935694623410922
0.9610000000000001	5.4389752399796144e-11	4.279038180666226e-6	0.9887814631485532
0.9620000000000001	5.218921653802105e-11	3.1298500489898024e-6	0.9136112266892521
0.9630000000000001	5.123224033952709e-11	2.34490452690328e-6	0.7606615765508173
0.9640000000000001	5.1719195129755064e-11	1.7965472153734212e-6	0.5737133366786669
0.9650000000000001	5.408938834708701e-11	1.4051680688478149e-6	0.4062608565477951
0.9660000000000001	5.925369787365116e-11	1.1202981618659448e-6	0.2810103108493878
0.9670000000000001	6.919528360401578e-11	9.092878616930593e-7	0.19509971079137398
0.9680000000000001	8.879345966484586e-11	7.505685145673302e-7	0.13790484223607494
0.9690000000000001	1.329189400919517e-10	6.296022147287284e-7	0.09982699838054024
0.9700000000000001	2.68606004252453e-10	5.364066876410804e-7	0.07411873811861418
0.9710000000000001	1.2994512684363767e-9	4.640138800000661e-7	0.05641678997399941
0.9720000000000001	4.751744386203778e-9	4.074914979699669e-7	0.043966400626862814
0.9730000000000001	2.2024012319068264e-10	3.633104396354168e-7	0.035025929336579886
0.9740000000000001	5.668516046111015e-11	3.289287442831142e-7	0.0284802667208678
0.9750000000000001	2.2025786476212394e-11	3.0251304769376373e-7	0.023602953374575072
0.9760000000000001	1.0353076184369919e-11	2.827472288553735e-7	0.019911693485547402
0.9770000000000001	5.432267763927993e-12	2.686929443797902e-7	0.017080201545374298
0.9780000000000001	3.0617907971440657e-12	2.596710358456829e-7	0.01488374579830766
0.9790000000000001	1.8143970316391119e-12	2.5512509841893767e-7	0.01316496885128879
0.9800000000000001	1.115546898444493e-12	2.544038456829749e-7	0.011812066582318776
0.9810000000000001	7.053463200524374e-13	2.563556924094483e-7	0.010744620243104621
0.9820000000000001	4.55789077028484e-13	2.586100281669889e-7	0.009904251704467005
0.9830000000000001	2.9961201081836274e-13	2.566493280308469e-7	0.009248374776461246
0.9840000000000001	1.9962966121045896e-13	2.437790871264337e-7	0.008745972907620143
0.9850000000000001	1.344290193241903e-13	2.1450145229738537e-7	0.008374731606379172
0.9860000000000001	9.126118804974727e-14	1.7097349336106012e-7	0.008119099197510214
0.9870000000000001	6.232240654409942e-14	1.2386513497147348e-7	0.007969003424033099
0.9880000000000001	4.2723273911233544e-14	8.369646997961436e-8	0.007919049364358943
0.9890000000000001	2.933914607562244e-14	5.438793596082299e-8	0.007968085873001818
0.99	2.0139074756239032e-14	3.4769614896130725e-8	0.008119061725865228
0.9910000000000001	1.3783609108395676e-14	2.214265394988112e-8	0.008379095100493483
0.992	9.378157030026633e-15	1.4113832257777731e-8	0.0087596248492997
0.9930000000000001	6.3186851325414205e-15	9.000335135407118e-9	0.009276317011531142
0.994	4.193475932980595e-15	5.718170482556471e-9	0.00994781981018042
0.9950000000000001	2.7195986561992675e-15	3.5909029092490073e-9	0.010790724808557797
0.996	1.7012586675297436e-15	2.199131428311314e-9	0.01180254316285679
0.9970000000000001	1.0021545073673196e-15	1.2813964928850867e-9	0.012904637747927512
0.998	5.269301858539886e-16	6.729173345305638e-10	0.013732371823229974
0.9990000000000001	2.0860816740772964e-16	2.6848166480406383e-10	0.012681693317158871
1.	1.82824665256478e-46	2.3847508503411947e-40	4.9948454305410176e-33

==> pics/versche_mott_e.dat <==
-1.5707963267948966	0.43926929596262115	0.9080603691759942	0.01573246402793997
-1.5607963267948965	0.47379935173245347	0.9517410937655609	0.013497860854918211
-1.5507963267948965	0.5109591474695455	0.9827437164072299	0.01168449536320425
-1.5407963267948965	0.5501876940195789	0.9983358655902127	0.010198841824755169
-1.5307963267948965	0.5906600838507516	0.9975444604266032	0.008971114805573183
-1.5207963267948965	0.6312825262570761	0.9813829751314815	0.007948568929334378
-1.5107963267948965	0.6707327721701931	0.9525235276443703	0.007090865664092632
-1.5007963267948965	0.7075560806640221	0.9145860102158639	0.006366820036018757
-1.4907963267948965	0.7403130141763496	0.8713586030413357	0.005752083640918346
-1.4807963267948965	0.7677564169132989	0.8262078428682189	0.005227472655822348
-1.4707963267948965	0.7889987872915424	0.781775852057211	0.004777746524780547
-1.4607963267948965	0.803627429847899	0.7399254989079294	0.004390705745036032
-1.4507963267948965	0.8117379396240317	0.7018369496290626	0.004056518422792585
-1.4407963267948967	0.8138819332084735	0.668165225618435	0.003767212774551413
-1.4307963267948964	0.8109504454607969	0.6392000416255756	0.003516291351465046
-1.4207963267948966	0.8040286944680318	0.6149999393961162	0.0032984355099209078
-1.4107963267948966	0.7942571809546216	0.5954929884657938	0.0031092774955339547
-1.4007963267948966	0.7827226345493452	0.5805464576891208	0.002945223719712932
-1.3907963267948966	0.7703878399127214	0.5700113135952241	0.0028033172246899997
-1.3807963267948966	0.7580579038970087	0.5637473376326543	0.002681130513288048
-1.3707963267948966	0.7463743729200303	0.5616330729268544	0.0025766822424591446
-1.3607963267948966	0.7358271335074547	0.5635627106821652	0.002488373005516267
-1.3507963267948966	0.7267753746216735	0.569429798525626	0.0024149367402371063
-1.3407963267948966	0.719471312935898	0.5790954373568343	0.0023554053312513424
-1.3307963267948966	0.7140827717622644	0.5923366272857415	0.002309084825868034
-1.3207963267948966	0.7107125695592421	0.6087692415399188	0.0022755424348882684
-1.3107963267948965	0.7094139244898944	0.627741278268999	0.002254604218972909
-1.3007963267948965	0.7102018167845442	0.6481985782262143	0.002246364145628277
-1.2907963267948965	0.7130606235152229	0.6685416643556046	0.0022512061374948115
-1.2807963267948965	0.7179484911027535	0.6865227078678704	0.002269841949966726
-1.2707963267948965	0.7247989457228272	0.6992719220365156	0.002303369408962768
-1.2607963267948965	0.7335202330896216	0.7035681538955109	0.002353358011807473
-1.2507963267948965	0.7439928726203305	0.6964269347624227	0.0024219726417511436
-1.2407963267948965	0.7560659334121954	0.6759233326585417	0.0025121520059278725
-1.2307963267948965	0.76955260338288	0.6419409692506413	0.0026278678296262873
-1.2207963267948965	0.7842257286050842	0.5964313856095624	0.002774506424481185
-1.2107963267948967	0.7998141343927531	0.5429660884434768	0.0029594407922935704
-1.2007963267948965	0.81600067473561	0.4857779080219697	0.0031929081038395593
-1.1907963267948967	0.8324230470007536	0.4287660950037777	0.003489392439350632
-1.1807963267948964	0.8486783945356247	0.374860001366376	0.003869873961169484
-1.1707963267948966	0.864332535607941	0.32584244430260667	0.004365625845343325
-1.1607963267948964	0.8789342506869285	0.2825003933193874	0.005024910272797313
-1.1507963267948966	0.8920344183442265	0.24491045100120115	0.005925416153166997
-1.1407963267948966	0.9032089662588058	0.21272092791692024	0.007198853924307383
-1.1307963267948966	0.9120837321111778	0.1853689523489635	0.009083475909537406
-1.1207963267948966	0.9183586118182047	0.16222334461053503	0.01204761805174351
-1.1107963267948966	0.921828031437184	0.14266719687265966	0.017119158407483636
-1.1007963267948966	0.9223949797487903	0.12613904893661518	0.02692633968664656
-1.0907963267948966	0.920076615242353	0.1121486715755499	0.049878735518317924
-1.0807963267948966	0.9150006800193251	0.10027873104037709	0.1239595249379672
-1.0707963267948966	0.9073933393948859	0.0901794543912452	0.4624425146650851
-1.0607963267948965	0.8975602918502033	0.08156044512221987	0.2990115414038035
-1.0507963267948965	0.8858637887440454	0.07418189246561371	0.0789972993360983
-1.0407963267948965	0.8726984370297893	0.06784627950949167	0.03207103720359829
-1.0307963267948965	0.8584683654124832	0.06239105414807714	0.01666416683846011
-1.0207963267948965	0.8435676745804604	0.057682386727087136	0.009974362321674701
-1.0107963267948965	0.8283652771748973	0.05360997145747076	0.006533981752571497
-1.0007963267948965	0.8131944553425954	0.05008275742013927	0.004555890627287769
-0.9907963267948966	0.7983468512303996	0.04702547384912679	0.003325385277929732
-0.9807963267948966	0.7840702115467443	0.04437581779277853	0.0025138297291481546
-0.9707963267948966	0.7705690229676873	0.04208218632274648	0.0019538717079397114
-0.9607963267948966	0.7580071559510565	0.040101852962569365	0.0015533894786392425
-0.9507963267948966	0.746511723274931	0.03839950541511753	0.0012584643255789763
-0.9407963267948966	0.7361775034751022	0.03694607745124327	0.0010359327211870856
-0.9307963267948965	0.7270714381272592	0.035717821490659385	0.0008645444574763401
-0.9207963267948965	0.7192368599046154	0.03469557998601613	0.0007302068710214922
-0.9107963267948965	0.712697232366177	0.03386422347493366	0.0006232964360109553
-0.9007963267948965	0.707459278393211	0.03321223145140507	0.0005370735982506346
-0.8907963267948965	0.7035154436261928	0.0327313994196332	0.0004667136635803338
-0.8807963267948965	0.7008456885988076	0.032416662035793006	0.00040869540454751136
-0.8707963267948965	0.6994186340081177	0.03226602854338553	0.0003604045721579703
-0.8607963267948966	0.6991921031477197	0.03228063324092058	0.0003198704369436321
-0.8507963267948966	0.7001131188314468	0.03246491105685083	0.0002855868896494776
-0.8407963267948966	0.7021174232326883	0.032826917183501336	0.0002563885788674275
-0.8307963267948966	0.7051286012158917	0.03337882115511171	0.00023136363956111013
-0.8207963267948966	0.7090569033630474	0.034137621213042244	0.00020979122001635106
-0.8107963267948965	0.7137978855210789	0.0351261464814645	0.00019109611042709477
-0.8007963267948965	0.7192310077761306	0.03637444576040125	0.00017481535394308056
-0.7907963267948965	0.7252183664205164	0.037921707949370304	0.00016057337629071897
-0.7807963267948965	0.7316037651441092	0.03981892878532647	0.00014806325285551865
-0.7707963267948965	0.7382123617323081	0.04213264569611994	0.00013703245249121595
-0.7607963267948965	0.7448511471256953	0.044950230475825394	0.0001272718841269759
-0.7507963267948965	0.7513105158862639	0.0483874979140189	0.0001186074059896354
-0.7407963267948965	0.7573671608193492	0.05259982645375266	0.00011089318914764531
-0.7307963267948966	0.7627884601427634	0.057798716603002134	0.0001040064902180281
-0.7207963267948966	0.7673384167786513	0.06427695461295345	0.00009784350418054121
-0.7107963267948966	0.7707850561499634	0.07244770662535836	0.00009231605177329957
-0.7007963267948966	0.7729090010367975	0.08290668740940717	0.0000873489166520582
-0.6907963267948966	0.7735127408656222	0.09653339093574319	0.00008287769203867806
-0.6807963267948965	0.7724299302210763	0.11465960219074321	0.00007884702956083285
-0.6707963267948965	0.7695339254363375	0.13935441055842174	0.00007520920760508651
-0.6607963267948965	0.7647447347264409	0.17390564970426836	0.00007192295503351059
-0.6507963267948965	0.7580336399703316	0.2235935003804987	0.00006895248016260461
-0.6407963267948965	0.7494249489093752	0.2966839280220502	0.00006626666563156268
-0.6307963267948965	0.7389946313730434	0.40438761972989934	0.00006383839803499184
-0.6207963267948965	0.7268659354910236	0.5534085053223906	0.00006164400757714877
-0.6107963267948966	0.7132024104944286	0.7142471613166993	0.000059662797972844586
-0.6007963267948966	0.6981990245527154	0.7821579989510253	0.00005787665070994085
-0.5907963267948966	0.6820722182990063	0.6813653899952741	0.00005626969085051721
-0.5807963267948966	0.6650497615951727	0.5021181522850067	0.00005482800397087069
-0.5707963267948966	0.6473611933319718	0.3480752965943898	0.00005353939576724909
-0.5607963267948965	0.6292294525325941	0.24196675214708113	0.000052393187393184816
-0.5507963267948965	0.6108640945042345	0.17270155715479218	0.00005138004082871445
-0.5407963267948965	0.5924562681968742	0.1271818054450269	0.00005049180957559975
-0.5307963267948965	0.5741754413917136	0.09647726153351767	0.00004972141077541555
-0.5207963267948965	0.5561677173304559	0.07513005727249752	0.000049062715497443925
-0.5107963267948965	0.5385554958889939	0.059849790402568985	0.00004851045447067805
-0.5007963267948965	0.5214381906476755	0.048619768138161046	0.000048060136962312535
-0.4907963267948965	0.5048937105783463	0.040171314475185224	0.000047707980852221366
-0.4807963267948965	0.4889804396605587	0.03368358703378562	0.00004745085223347891
-0.47079632679489647	0.47373948810546396	0.028610840119905445	0.00004728621309429474
-0.46079632679489646	0.4591970355819736	0.02458093015250852	0.00004721207581559016
-0.45079632679489645	0.44536663311115304	0.02133416147894953	0.000047226963357785354
-0.44079632679489644	0.4322513718798509	0.018685474657093266	0.00004732987411548631
-0.43079632679489643	0.4198458619887916	0.01650047647252248	0.00004752025049386547
-0.4207963267948964	0.4081379914916184	0.014679883684926644	0.00004779795030864471
-0.41079632679489664	0.3971104563808109	0.013149204773721595	0.000048163220135273365
-0.40079632679489663	0.38674206635127517	0.011851757015884262	0.00004861666973390269
-0.3907963267948966	0.3770088403532972	0.010743852552496425	0.00004915924665668431
-0.3807963267948966	0.3678849112684479	0.00979142280362929	0.00004979221010416567
-0.3707963267948966	0.35934326152729706	0.008967614134084208	0.000050517103039526826
-0.3607963267948966	0.3513563119926151	0.008251050438079706	0.000051335721495018334
-0.3507963267948966	0.34389638563502434	0.007624560827086712	0.000052250079916589306
-0.3407963267948966	0.3369360659440387	0.007074236371532983	0.00005326237129385049
-0.33079632679489657	0.3304484680186941	0.006588722769466042	0.0000543749207180836
-0.32079632679489656	0.32440743812738737	0.006158684282141291	0.00005559013090777451
-0.31079632679489655	0.31878769538662666	0.005776393441894521	0.00005691041814843223
-0.30079632679489654	0.31356492718831275	0.005435414123298249	0.00005833813702361543
-0.29079632679489653	0.3087158481634274	0.005130354621379709	0.000059875492283222336
-0.2807963267948965	0.3042182308326825	0.004856673721153536	0.00006152443622352025
-0.2707963267948965	0.3000509146668117	0.004610527235168779	0.00006328655006619029
-0.2607963267948965	0.2961937990525084	0.004388645703627315	0.00006516290805061769
-0.2507963267948965	0.2926278246186722	0.004188236280210702	0.00006715392332904309
-0.2407963267948965	0.28933494650223457	0.004006903528145778	0.00006925917531566966
-0.23079632679489648	0.286298102402598	0.0038425851055395926	0.00007147721892706264
-0.22079632679489647	0.2835011776686939	0.0036934992519926596	0.00007380537719870241
-0.21079632679489646	0.28092896916385995	0.003558101688039485	0.0000762395201003432
-0.20079632679489645	0.27856714924451215	0.003435050067541195	0.00007877383401517458
-0.19079632679489644	0.27640223085385734	0.003323174525489586	0.00008140058828567244
-0.18079632679489643	0.2744215344591646	0.003221453172073761	0.0000841099074191167
-0.17079632679489642	0.27261315733942804	0.0031289916218240374	0.00008688955989963275
-0.16079632679489664	0.27096594555057835	0.0030450058314389168	0.00008972477692672304
-0.15079632679489663	0.2694694687504804	0.0029688076642833193	0.00009259811658490853
-0.14079632679489662	0.26811399794940044	0.0028997927130193467	0.00009548939067306786
-0.1307963267948966	0.2668904861588297	0.0028374300015239756	0.00009837567235660128
-0.1207963267948966	0.2657905518384269	0.0027812532585400154	0.00010123140258767185
-0.1107963267948966	0.2648064649842484	0.0027308535124835817	0.00010402861150780819
-0.10079632679489658	0.2639311356590716	0.0026858728026178356	0.00010673726749906898
-0.09079632679489658	0.2631581047353511	0.002645998838803325	0.00010932576100297358
-0.08079632679489657	0.2624815366018239	0.002610960472105629	0.00011176152269369818
-0.07079632679489656	0.2618962135746471	0.0025805238631319027	0.00011401176634547413
-0.06079632679489655	0.2613975317523304	0.002554489255211245	0.00011604433634521924
-0.05079632679489654	0.2609814980596265	0.002532688276324504	0.0001178286291413059
-0.04079632679489653	0.26064472823831886	0.002514981707736294	0.00011933654810168489
-0.030796326794896522	0.2603844455617399	0.002501257669158344	0.00012054344352100211
-0.020796326794896514	0.26019848007410756	0.002491430180434173	0.00012142898506417826
-0.010796326794896505	0.2600852681846898	0.0024854380685644653	0.00012197791371987208
-0.0007963267948964958	0.26004385247971773	0.002483244196700363	0.00012218062488166017
0.009203673205103513	0.26007388165085876	0.0024848349987886156	0.00012203354342053913
0.019203673205103522	0.2601756104773532	0.002490220310090436	0.00012153926486911903
0.02920367320510353	0.26034989983851514	0.0024994334900263595	0.00012070645283796382
0.03920367320510354	0.2605982167735192	0.002512531839917796	0.00011954949984988539
0.04920367320510355	0.26092263464512067	0.002529597324395853	0.00011808797506762751
0.05920367320510356	0.26132583350251903	0.002550737611723122	0.00011634589618195139
0.06920367320510357	0.2618111007749424	0.0025760874552330755	0.00011435087267420825
0.07920367320510358	0.26238233246092957	0.0026058104457641895	0.00011213317298074756
0.08920367320510358	0.26304403500789725	0.0026401011736107544	0.00010972476860900716
0.09920367320510337	0.2638013281016471	0.0026791878484401853	0.00010715840442319367
0.10920367320510338	0.26465994860528214	0.0027233354371995226	0.00010446673702993674
0.11920367320510339	0.2656262559007216	0.0027728493937009945	0.00010168157362447304
0.1292036732051034	0.2667072388931394	0.0028280800698867025	0.00009883323305228645
0.1392036732051034	0.26791052493822787	0.0028894279184115824	0.00009595004034352178
0.14920367320510342	0.26924439094349284	0.002957349620012647	0.00009305795650267156
0.15920367320510342	0.2707177768768224	0.0030323652982436463	0.00009018033750474704
0.16920367320510343	0.27234030188713393	0.0031150670199374033	0.00008733781057904233
0.17920367320510344	0.2741222832015414	0.0032061288240010357	0.00008454825200305902
0.18920367320510345	0.276074757909358	0.003306318576156014	0.00008182684862691571
0.19920367320510346	0.27820950767291347	0.003416512016001183	0.00007918622491301903
0.20920367320510347	0.2805390863157496	0.0035377094492177585	0.00007663661805163102
0.21920367320510348	0.28307685012629147	0.0036710556469956865	0.00007418608533434603
0.2292036732051035	0.28583699057506573	0.0038178636536538085	0.00007184073009869605
0.2392036732051035	0.2888345689698538	0.003979643381025193	0.00006960493491574976
0.2492036732051035	0.29208555235874184	0.004158136096652259	0.00006748159306079821
0.2592036732051035	0.29560684972707063	0.004355356208624006	0.00006547233153059768
0.2692036732051035	0.29941634721030874	0.004573642135362791	0.00006357772085268168
0.27920367320510353	0.30353294064837033	0.004815718554517421	0.00006179746862301975
0.28920367320510354	0.3079765633234843	0.005084772993785473	0.00006013059509409631
0.29920367320510355	0.3127682061368103	0.005384550617168431	0.0000585755902276027
0.30920367320510356	0.3179299267700205	0.005719472256200469	0.000057130552451484194
0.31920367320510357	0.32348484352718704	0.006094782355521353	0.00005579330995575662
0.3292036732051036	0.3294571085387534	0.006516735715828284	0.00005456152576394189
0.3392036732051036	0.33587185381339024	0.006992834971480545	0.000053432788065203344
0.34920367320510337	0.3427551022285421	0.007532134996940559	0.000052404687421087245
0.3592036732051034	0.35013363394656366	0.008145636433610026	0.000051474882500856485
0.3692036732051034	0.35803479693309925	0.008846799075359861	0.00005064115597648383
0.3792036732051034	0.36648624825972664	0.009652218180335709	0.000049901462143583414
0.3892036732051034	0.37551561074645157	0.01058252479541819	0.00004925396774452866
0.3992036732051034	0.3851500273378874	0.01166359788205822	0.00004869708736780277
0.4092036732051034	0.39541559356867045	0.01292821619507228	0.00004822951469281969
0.41920367320510343	0.4063366468019067	0.01441833924257419	0.00004785025074939528
0.42920367320510344	0.4179348899718612	0.016188302059314916	0.00004755863027071485
0.4392036732051037	0.4302283278187378	0.01830935954429167	0.00004735434714185121
0.44920367320510346	0.4432299957204283	0.020876259853282137	0.00004723747988513661
0.4592036732051037	0.45694646603187217	0.024016927933407543	0.000047208518080899395
0.4692036732051035	0.4713761253346838	0.02790701655626424	0.000047268390598781674
0.47920367320510326	0.48650722930165413	0.0327922471583692	0.000047418496512431
0.4892036732051035	0.5023157611344495	0.039023516330321494	0.00004766073959027164
0.4992036732051033	0.5187631457085321	0.04711344485709132	0.00004799756729919203
0.5092036732051035	0.5357939051501511	0.05782984305789657	0.00004843201532856492
0.5192036732051033	0.5533333821651415	0.07235417109459523	0.000048967758742114934
0.5292036732051035	0.5712857031873223	0.09255615023564254	0.00004960917099872969
0.5392036732051033	0.5895322004448519	0.1214748313463017	0.000050361392255450304
0.5492036732051035	0.6079305539862682	0.16414408899700114	0.00005123040858324696
0.5592036732051033	0.6263149425394372	0.22884902720382294	0.000052223143997268575
0.5692036732051036	0.644497494592193	0.32811253842441407	0.00005334756753890617
0.5792036732051034	0.6622712963052978	0.4745093305786828	0.00005461281806106087
0.5892036732051036	0.6794151305764702	0.6544224565536528	0.00005602934987815135
0.5992036732051034	0.6956999868185112	0.7768828057195059	0.000057609103071099456
0.6092036732051036	0.7108971979930531	0.7347850653721175	0.00005936570301365646
0.6192036732051034	0.7247878465444211	0.5799974589253952	0.00006131469464681411
0.6292036732051036	0.7371728633462103	0.42542505786919266	0.00006347381822030358
0.6392036732051034	0.7478830625706548	0.3112134583076985	0.00006586333470564391
0.6492036732051036	0.7567882518349974	0.23340448955951618	0.00006850641094363853
0.6592036732051034	0.7638045642769745	0.18063255378787613	0.00007142957692471418
0.6692036732051037	0.768899291800527	0.14408934140442986	0.00007466327054959001
0.6792036732051034	0.7720927452673308	0.11808548313767162	0.00007824248896080219
0.6892036732051037	0.7734569906491513	0.09907616492731464	0.00008220757031198021
0.6992036732051035	0.7731116547343831	0.08483691264831096	0.00008660513597176916
0.7092036732051037	0.7712172999956709	0.07394155053697044	0.0000914892310738682
0.7192036732051035	0.7679670861504768	0.06545212278118932	0.00009692271160844837
0.7292036732051037	0.7635775379018127	0.05873581788365205	0.00010297893970200683
0.7392036732051035	0.7582792223260486	0.05335533198283765	0.00010974386645304051
0.7492036732051033	0.7523080259723981	0.049001786077324784	0.00011731860520895884
0.7592036732051035	0.7458975455719373	0.0454527008543149	0.0001258226296291393
0.7692036732051033	0.7392729056613127	0.042545044794403505	0.0001353977733147954
0.7792036732051035	0.7326461247443973	0.04015755945068223	0.00014621326553745828
0.7892036732051033	0.7262129919663871	0.03819892619664928	0.00015847211693585376
0.7992036732051035	0.7201513001701388	0.03659969290546378	0.00017241927914443333
0.8092036732051033	0.714620210068124	0.03530667202843491	0.00018835215673343537
0.8192036732051036	0.7097604885004205	0.03427899590325318	0.00020663426892130772
0.8292036732051034	0.7056953620905629	0.03348530491277439	0.00022771317318829207
0.8392036732051036	0.7025317458974356	0.032901724806232026	0.000252144220892305
0.8492036732051034	0.7003616357197202	0.032510404412094684	0.00028062239109069375
0.8592036732051036	0.6992634853253288	0.032298459486222	0.0003140254623928892
0.8692036732051034	0.6993034210788812	0.032257217702530865	0.0003534733279108154
0.8792036732051036	0.7005361733480321	0.03238169303297071	0.00040041065730832677
0.8892036732051034	0.7030056255614774	0.0326702407078255	0.00045672390900568943
0.8992036732051036	0.7067448981366212	0.03312436022513604	0.0005249098446810716
0.9092036732051034	0.7117758970598407	0.033748625839197084	0.0006083228934397184
0.9192036732051037	0.7181082679709158	0.03455073316484143	0.0007115460737763807
0.9292036732051034	0.7257377093009811	0.035541658060774486	0.000840960636349335
0.9392036732051037	0.7346436162929328	0.03673593057471651	0.0010056448290504255
0.9492036732051035	0.7447860563452494	0.038152033036768764	0.0012188362294858384
0.9592036732051037	0.7561021204444612	0.03981293786185432	0.001500396676556727
0.9692036732051035	0.7685017610259502	0.04174680769963455	0.001881141556981545
0.9792036732051037	0.7818633181344752	0.043987888659066575	0.0024108205404309423
0.9892036732051035	0.7960290554014051	0.04657763682954392	0.0031737052385777025
0.9992036732051033	0.8108011721282428	0.049566129588414075	0.004321253535652778
1.0092036732051035	0.8259389161798227	0.05301382651043063	0.006146820508749433
1.0192036732051033	0.8411575709357481	0.056993760155847686	0.009276795607288143
1.0292036732051035	0.856130190348343	0.06159425422959208	0.015237955203982256
1.0392036732051033	0.8704929580073482	0.06692228425988513	0.028527857296729315
1.0492036732051035	0.8838548916376937	0.07310761092230694	0.06682726627020578
1.0592036732051033	0.8958122554678076	0.08030782195558402	0.2349715825885315
1.0692036732051036	0.9059674634794597	0.08871440272144207	0.5406684830456123
1.0792036732051034	0.9139514984576419	0.09855989459479952	0.14938231067869095
1.0892036732051036	0.9194480511343647	0.1101260529867794	0.05626238772470906
1.0992036732051034	0.9222168847735319	0.12375261127805033	0.02931431851278968
1.1092036732051036	0.9221135662972996	0.13984567492128955	0.018254241827254367
1.1192036732051034	0.9191028487499183	0.15888372723275407	0.01267426703923103
1.1292036732051036	0.9132636996834633	0.18141746504827633	0.009466022773174761
1.1392036732051034	0.9047851424764936	0.20805689840359493	0.007449664745117942
1.1492036732051036	0.8939534600836485	0.23943517130864678	0.006098756219454868
1.1592036732051034	0.8811325772190752	0.2761338179187597	0.005149591698683636
1.1692036732051037	0.8667402973920932	0.31855070626791077	0.00445810561478877
1.1792036732051034	0.8512233655511192	0.366695034326672	0.003940111956964005
1.1892036732051037	0.8350340637831279	0.41991321898917966	0.0035437051591698633
1.1992036732051035	0.8186103757154097	0.47659679836966423	0.003235458107419209
1.2092036732051037	0.8023608933426534	0.5339979667283418	0.002993059542852045
1.2192036732051035	0.7866547975045267	0.588341626653103	0.002801171009740952
1.2292036732051037	0.7718165669263138	0.6353873621145045	0.0026489885119181864
1.2392036732051035	0.7581246262849218	0.6713870883361499	0.0025287517382837593
1.2492036732051033	0.7458129269983199	0.6940835283072514	0.0024348024854255255
1.2592036732051035	0.7350744173949328	0.7032634476848382	0.002362973219934524
1.2692036732051033	0.726065436885379	0.7006059967927759	0.0023101806314054043
1.2792036732051035	0.7189102001386974	0.6889848665348125	0.002274150257602219
1.2892036732051033	0.7137046742008434	0.6716310696889521	0.002253227239831241
1.2992036732051035	0.7105192630022024	0.6514963074650512	0.0022462451964753833
1.3092036732051033	0.7093997845728819	0.6309341635367014	0.0022524353925605007
1.3192036732051036	0.7103662548022377	0.6116425511817046	0.0022713646913490857
1.3292036732051034	0.7134089883277298	0.5947531544125004	0.0023028947901048767
1.3392036732051036	0.7184815163129411	0.5809724630612978	0.0023471578776518196
1.3492036732051034	0.7254898447313463	0.5707193271107385	0.002404545644165087
1.3592036732051036	0.7342777028587935	0.5642365181122894	0.0024757098515664714
1.3692036732051034	0.7446077605418364	0.5616722827081051	0.0025615736434168096
1.3792036732051036	0.7561394599707599	0.5631356589295071	0.002663353574704361
1.3892036732051034	0.7684052669245622	0.5687311050078884	0.0027825930742460714
1.3992036732051036	0.780788912734551	0.5785770491707393	0.0029212087961012025
1.4092036732051034	0.7925115238968382	0.5928110361673617	0.0030815521462903106
1.4192036732051037	0.802634009894403	0.6115819447428336	0.003266489267490396
1.4292036732051034	0.8100856999125209	0.6350275172046291	0.003479504024016862
1.4392036732051037	0.8137283251342071	0.6632333055915135	0.003724830178723008
1.4492036732051035	0.812459131229755	0.6961674284321784	0.004007621166089962
1.4592036732051037	0.8053462217277567	0.7335851227796388	0.004334168887875615
1.4692036732051035	0.7917749185542836	0.7748997848218573	0.004712187145688404
1.4792036732051037	0.7715714695199523	0.819026013859362	0.005151181203566673
1.4892036732051035	0.7450675430516098	0.8642186511623761	0.005662933326991569
1.4992036732051037	0.7130808560688203	0.9079611575974688	0.006262146159857929
1.5092036732051035	0.6768116196447337	0.946989478325468	0.006967303300350429
1.5192036732051033	0.6376807685653294	0.9775502298474952	0.007801832258511821
1.5292036732051035	0.5971516267230585	0.9959470940044812	0.008795693607620381
1.5392036732051033	0.5565754458086172	0.9993037400594127	0.009987578776380132
1.5492036732051035	0.517086476863852	0.9863073916763593	0.011427989309388329
1.5592036732051033	0.47955311302414527	0.9576153096628625	0.013183612021605737
1.5692036732051036	0.4445766412341374	0.9157166019035533	0.015343630149986057

==> pics/versche_mott_ukp.dat <==
-0.04999999999999999	0.8268822004869467	0.9051249032309723	0.8999980784334168	0.
-0.04899999999999999	0.8282790055829642	0.8961927790029616	0.8871931719955709	0.012304947956216186
-0.04799999999999999	0.8306385185626253	0.8862018055406765	0.87493345670534	0.02759904626167357
-0.046999999999999986	0.8337922130939371	0.8753145851997884	0.8634745581545838	0.04699758317294588
-0.045999999999999985	0.8374956078810772	0.86372817017964	0.8530397003393322	0.07187339583773275
-0.04499999999999999	0.8414156303540159	0.8516660803060516	0.8438190178272	0.1038034308808592
-0.04399999999999999	0.8451194406065338	0.8393695511995406	0.8359701894739348	0.14433443225461728
-0.04299999999999999	0.8480675674214919	0.8270887323097845	0.8296198016726798	0.19441851730616155
-0.04199999999999999	0.8496153800458035	0.8150744538331426	0.8248649037330216	0.25341524981366725
-0.04099999999999999	0.8490278517651079	0.8035710079942441	0.8217742947217757	0.3178841328251964
-0.03999999999999999	0.8455126633063016	0.79281017672764	0.8203891641466079	0.38107053506433797
-0.03899999999999999	0.8382751458900048	0.783006516075226	0.8207227906626432	0.43435933753050227
-0.03799999999999999	0.8265946670955322	0.7743537010068148	0.8227590837077731	0.470727782041381
-0.03699999999999999	0.8099157688236228	0.7670215549077548	0.8264498395103471	0.4878554430617768
-0.03599999999999999	0.7879399468381012	0.7611532368289028	0.831710687614765	0.4883686662103943
-0.03499999999999999	0.7606982361196462	0.756861930393711	0.8384158431391299	0.4775423416923748
-0.03399999999999999	0.7285842624658103	0.7542262624398325	0.8463919708644879	0.4607470162161467
-0.03299999999999999	0.6923343682169463	0.7532835733987189	0.8554117240735803	0.44209167772424496
-0.03199999999999999	0.6529546692605146	0.7540200759119297	0.8651878469447043	0.4242039075165015
-0.03099999999999999	0.6116095978584377	0.7563569119432706	0.8753691051230458	0.4085441400723422
-0.02999999999999999	0.5694964165559474	0.7601312369635618	0.8855396795498185	0.3958130394953064
-0.028999999999999988	0.5277314160206725	0.7650718779369767	0.8952239202035739	0.38627555316524614
-0.02799999999999999	0.48726655052845264	0.7707700755109074	0.9038983560841504	0.3799744046566944
-0.02699999999999999	0.44884423315908356	0.7766476599424288	0.9110124157951723	0.3768566469382609
-0.02599999999999999	0.4129877641148713	0.7819280544445517	0.9160182817095348	0.3768429187574836
-0.024999999999999988	0.3800184776952685	0.7856198297230726	0.9184086581609519	0.3798618272404029
-0.023999999999999987	0.3500887204293388	0.7865274865372925	0.9177591857065027	0.38586360421166277
-0.02299999999999999	0.3232210257853459	0.7833076240074182	0.9137702592677309	0.3948209763711188
-0.02199999999999999	0.299346627412669	0.7745867117508891	0.9063017847810761	0.40672111816805945
-0.020999999999999987	0.27833939276922126	0.7591444544578112	0.8953945773937584	0.4215500375147938
-0.01999999999999999	0.26004362611596615	0.7361419463868561	0.8812739486279106	0.43926929596262027
-0.01899999999999999	0.24429577429787389	0.7053423270237842	0.8643342419486832	0.4597843774108309
-0.017999999999999988	0.23094096511222278	0.6672502614671421	0.8451067786491263	0.48290436504973516
-0.016999999999999987	0.21984572594516008	0.6231057714128512	0.8242167513885571	0.508294168156378
-0.015999999999999986	0.21090838417041927	0.5747143989190834	0.8023361687777883	0.53542374613785
-0.014999999999999986	0.20406871852172764	0.5241592846082406	0.7801397189500436	0.5635237321802551
-0.013999999999999985	0.19931855517897404	0.4734846371379805	0.758268727043837	0.5915628007774586
-0.01299999999999999	0.19671531588503066	0.4244395436464551	0.7373059640168214	0.618266649835087
-0.01199999999999999	0.1964011893352277	0.3783326064434346	0.7177616855301342	0.6421973205917216
-0.010999999999999989	0.19863186128604768	0.3359996220040058	0.7000694603566433	0.6619001378475973
-0.009999999999999988	0.20382103791921435	0.29785364645302	0.6845892719781032	0.676102735617144
-0.008999999999999987	0.21261111085581716	0.2639771168265831	0.6716149509793782	0.6839233688324072
-0.007999999999999986	0.22598761212008825	0.23422267283711543	0.6613829725940784	0.6850289211023659
-0.006999999999999985	0.24546777424026164	0.20830242854959924	0.6540797471858182	0.6796910206711843
-0.0059999999999999915	0.2734138050662358	0.18585728390752276	0.6498444845623673	0.668722425427403
-0.0049999999999999906	0.31354505157063073	0.166505615954395	0.6487643255803696	0.6533186073578426
-0.00399999999999999	0.37170172913132155	0.14987451019132564	0.6508575811239464	0.6348581032679723
-0.002999999999999989	0.45657259096089564	0.13561784900867419	0.6560396080956391	0.6147173443765899
-0.001999999999999988	0.5781838759177932	0.12342532172605442	0.6640644066019139	0.594136525455507
-0.000999999999999987	0.7344708084654951	0.11302562157164461	0.6744344912607251	0.5741475296822266
1.3877787807814457e-17	0.8663102069558732	0.10418622060865701	0.6862745098039211	0.5555555555555544
0.0010000000000000148	0.8378569285385623	0.09671136885731808	0.698175449379576	0.5389573492718475
0.0020000000000000157	0.6309932255321186	0.09043940595488599	0.7080435708437438	0.5247787983199287
0.0030000000000000096	0.40701917354782546	0.08524009356560493	0.7130369648798077	0.5133188431116936
0.0040000000000000105	0.2522244933287087	0.08101244446189322	0.7097314062603389	0.5047917405531446
0.005000000000000011	0.1589087876498536	0.07768341138941329	0.6946724570222934	0.4993638506181619
0.006000000000000012	0.10352602391246445	0.07520778926110541	0.6653443202902333	0.4971838041630262
0.007000000000000013	0.06983569290972769	0.07356978042191271	0.6212692197280902	0.4984063043103336
0.008000000000000014	0.04861662483721329	0.0727869048774204	0.5646300304560419	0.5032102625463153
0.009000000000000015	0.03478179070769413	0.07291738146443705	0.499888548420997	0.5118117702603886
0.010000000000000009	0.02547385082677756	0.07407292330908499	0.4324875710305702	0.524471716815836
0.01100000000000001	0.019036326099739816	0.07644041625109793	0.36735358518801686	0.5414967021617096
0.01200000000000001	0.01447567675706476	0.08031889114237159	0.30793469168995274	0.5632301500954334
0.013000000000000012	0.011176292931264	0.08618412015228562	0.25599996564031613	0.5900280341722133
0.014000000000000012	0.008745215379263465	0.09480565729963039	0.2119624226612201	0.622210271829466
0.015000000000000013	0.006924805865895848	0.1074688904723032	0.17537320380296442	0.6599749012700041
0.016000000000000014	0.0055420589759610115	0.12641958235680031	0.14535611703585127	0.7032590091321173
0.017000000000000015	0.004478292930043245	0.15580654337228003	0.12090343129019684	0.7515318040006402
0.018000000000000016	0.0036505216777262092	0.20377931575235902	0.10104273884419475	0.8035190579907994
0.019000000000000017	0.0029997155271165006	0.28708609197465873	0.08491360063166173	0.8568963465506043
0.020000000000000018	0.0024832322030719973	0.4375961251439943	0.0717908864799501	0.9080603691759936
0.02100000000000002	0.002069834489911847	0.6707428039588265	0.06108081462872757	0.952177884727732
0.02200000000000002	0.0017363480290993366	0.7556469749195094	0.05230533117783701	0.9837479605981272
0.023000000000000007	0.001465380429579224	0.48587618319474946	0.045083213164271545	0.9977695110824495
0.024000000000000007	0.0012437400016161535	0.24808456055107184	0.039111894681767456	0.9912269623626876
0.02500000000000001	0.001061323609961027	0.13078584267888163	0.03415161446296097	0.9642080903879128
0.02600000000000001	0.0009103240510452678	0.07470310516583305	0.030012277482196162	0.9199857531437654
0.02700000000000001	0.0007846582256898973	0.04582461409785925	0.026542878371456767	0.8639815952661235
0.02800000000000001	0.0006795499313259673	0.029740801047938217	0.023623131025447254	0.8022082319680715
0.029000000000000012	0.00059122227576517	0.02017302871008429	0.021156909149964535	0.7399557319164105
0.030000000000000013	0.0005166687048891598	0.014170858106783476	0.019067133550884536	0.6811264284008698
0.031000000000000014	0.0004534810111057723	0.010240504327481564	0.01729179744628623	0.6281727354974007
0.032000000000000015	0.00039971905477627356	0.007575085283860614	0.015780879627279733	0.5823788599802656
0.033000000000000015	0.00035381130677395486	0.005714286238896941	0.014493948110498934	0.5442443487769142
0.034000000000000016	0.0003144783636883637	0.004383157407356722	0.013398301324001086	0.5138321617734728
0.03500000000000002	0.00028067372687639566	0.003410961845044586	0.012467529907239996	0.4910353378889305
0.03600000000000002	0.000251537656368749	0.0026881042729658892	0.011680411053760387	0.4757665310357074
0.03700000000000002	0.00022636100063935815	0.002142201721873909	0.011020070507677055	0.4680926957048311
0.038000000000000006	0.0002045566922224194	0.001724250939150629	0.010473366430695467	0.4683375535269346
0.03900000000000001	0.00018563717534911888	0.0014003507898746937	0.010030465993756014	0.47716504130945125
0.04000000000000001	0.00016919645627395377	0.001146596091942886	0.00968460146225941	0.49563539221691344
0.04100000000000001	0.00015489578253679966	0.0009458421747148914	0.009432009898491179	0.525174004504885
0.04200000000000001	0.00014245219434255312	0.0007856053537186122	0.009272082502790513	0.567264373504406
0.04300000000000001	0.00013162937126747767	0.0006566711991510672	0.009207781094011776	0.6223764670089266
0.04400000000000001	0.00012223033650929536	0.0005521541723448196	0.009246429224002971	0.6871140513904223
0.04500000000000001	0.00011409169084923896	0.0004668511772388584	0.009401070825719017	0.7484808835400006
0.04600000000000001	0.00010707913886374019	0.00039679014992231355	0.009692743807339376	0.7780486149826242
0.047000000000000014	0.00010108414890119312	0.00033891031506893556	0.010154310356104361	0.740668109933195
0.048000000000000015	0.0000960216640320565	0.00029083273270157805	0.010837076666905017	0.6289885369016284
0.049000000000000016	0.00009182886310941178	0.0002506936567794726	0.011822691689801136	0.481373381854709
0.05000000000000002	0.00008846507245239126	0.00021702217025414817	0.013245671241241815	0.3446954178741814
0.05100000000000002	0.00008591307034021	0.00018864941304813578	0.015338918277992613	0.24000747165189726
0.05200000000000002	0.00008418224444668597	0.00016464060796213866	0.018533611587578956	0.166720006437112
0.05300000000000002	0.00008331442258891104	0.00014424371060281095	0.023702703701545442	0.1170846632142632
0.05400000000000002	0.00008339382724823985	0.0001268502997046909	0.03284230579136013	0.08359601428030028
0.05500000000000001	0.00008456376266676387	0.00011196556217537124	0.051371532723350787	0.06077502579454737
0.05600000000000001	0.00008705488061095701	0.00009918509309785623	0.09820882966444297	0.04497663458956676
0.05700000000000001	0.00009123442847499377	0.00008817684311992749	0.26445101852851116	0.033845572059257006
0.05800000000000001	0.00009769574666674259	0.00007866698285113209	0.5783520462309973	0.025863741736119494
0.05900000000000001	0.00010743019957023238	0.00007042876905918658	0.17193031199948808	0.020043404541266394
0.06000000000000001	0.00012218173565393714	0.00006327372669136857	0.05492438921099707	0.01573246402793997
0.06100000000000001	0.00014524755418324087	0.00005704462888062391	0.024102687096222784	0.012493251323437832
0.06200000000000001	0.00018351477555621025	0.00005160988140337874	0.01270104276203849	0.010027030066884105
0.06300000000000001	0.00025355844154591596	0.0000468590106649527	0.007487537553580652	0.008126526608591606
0.06400000000000002	0.00040483734172845566	0.000042699023794873257	0.0047578134702964976	0.006645671018023639
0.06500000000000002	0.0008510289550743133	0.000039051461985821346	0.003189573754271626	0.005480009960510372
0.06600000000000002	0.003765423046991104	0.0000358500082430681	0.0022259133898009376	0.004553825463357999
0.06700000000000002	0.03821196584151995	0.00003303854145942381	0.001602817470200792	0.003811530564143211
0.06800000000000002	0.001188784537095005	0.00003056955257709888	0.0011835347631152095	0.0032118347556273226
0.06900000000000002	0.00031024370296499923	0.000028402857325828704	0.0008921993183097647	0.0027237306068605424
0.07	0.00012740073199904063	0.000026504555001298414	0.0006843548790818246	0.0023236955461294288
0.07100000000000001	0.00006407848171985864	0.000024846195054170263	0.0005327616221586146	0.0019937159213252397
0.07200000000000001	0.00003616917780711686	0.000023404123816152692	0.00042009823690613755	0.0017198749543844707
0.07300000000000001	0.00002199152878210095	0.000022158993354051197	0.00033500034207602827	0.001491332307803925
0.07400000000000001	0.000014082069523163478	0.000021095424135650877	0.000269809718722978	0.001299578873150847
0.07500000000000001	9.366697244108032e-6	0.00002020182405899484	0.0002192449063349855	0.0011378871645203452
0.07600000000000001	6.413228691984799e-6	0.000019470380072188198	0.00017958926322235436	0.0010009022077074072
0.07700000000000001	4.491534501045825e-6	0.00001889725766400667	0.00014818039733945898	0.0008843343512411304
0.07800000000000001	3.2028910487710744e-6	0.000018483072272601456	0.0001230807744485771	0.0007847267128853079
0.07900000000000001	2.317425017156909e-6	0.000018233742844867436	0.00010286033587349479	0.0006992777662176685
0.08000000000000002	1.6966774180390703e-6	0.000018161915678571044	0.00008645010565082233	0.000625705006403307
0.08100000000000002	1.2541889158944644e-6	0.000018289283947726945	0.000073041799323023	0.0005621394630533325
0.08200000000000002	9.343179145497126e-7	0.000018650380831740444	0.00006201784309901999	0.0005070435512183696
0.08300000000000002	7.003290212132527e-7	0.0000192989104367142	0.00005290186240338452	0.00045914670587296995
0.08400000000000002	5.274323026829281e-7	0.00002031866610006512	0.000045323176077472135	0.00041739465983339633
0.08500000000000002	3.985793903456931e-7	0.00002184320341893154	0.000038991017865524686	0.00038090925736381263
0.08600000000000002	3.018510508643716e-7	0.00002409331323504842	0.000033675606833564943	0.0003489564549820312
0.08700000000000002	2.287927322097348e-7	0.00002745355408755618	0.000029194101119780533	0.0003209207236261599
0.08800000000000002	1.7333053619530114e-7	0.0000326430132926446	0.000025400074148245927	0.00029628448637475304
0.08900000000000002	1.3105132778122833e-7	0.00004114284101253929	0.00002217555908659154	0.00027461154177567555
0.09000000000000002	9.871629034893967e-8	0.00005644812618547161	0.00001942498455381223	0.0002555336621560725
0.09100000000000003	7.392707089404214e-8	0.00008867004112843344	0.000017070515997533578	0.0002387397390803206
0.09200000000000003	5.4893418555767e-8	0.00017905084715964697	0.000015048450895575582	0.0002239669890586869
0.09300000000000003	4.0269402203268304e-8	0.0006850399180030486	0.00001330641041002971	0.00021099384256232783
0.09400000000000003	2.9036633982979786e-8	0.04873366160341837	0.000011801137550833622	0.00019963422658513381
0.095	2.042013406138957e-8	0.00036183044436094555	0.00001049676049835691	0.00018973302179059828
0.096	1.3827132620762963e-8	0.00008571039211925507	9.363415071033708e-6	0.0001811625348837668
0.097	8.802166522573135e-9	0.000034106345433608016	8.376146240418701e-6	0.0001738198798006607
0.098	4.9938680703350145e-9	0.000016924371503797332	7.514027756466408e-6	0.00016762521204459618
0.099	2.1302209216153266e-9	9.495628797655944e-6	6.759453219108735e-6	0.0001625208139592078
0.1	5.64265565004955e-41	5.7609212777740214e-6	6.097562641285382e-6	0.0001584710911964362

==> pics/versche_mott_wfe.dat <==
-1.5707963267948966	3.3087904238874226	4.879733697980211	-0.24841613849796187
-1.5607963267948965	3.591781461555176	3.7914592649035814	-0.20059918611506297
-1.5507963267948965	3.8308887967262577	2.3623057806475813	-0.1636166540882479
-1.5407963267948965	4.001084445983495	0.7395003760051431	-0.13466622522527008
-1.5307963267948965	4.07509907219824	-0.8802961155453584	-0.11175070401882904
-1.5207963267948965	4.027191335991541	-2.3061966535321536	-0.09342546012279472
-1.5107963267948965	3.838360339808181	-3.4039964204907034	-0.07863114809347038
-1.5007963267948965	3.5020059895749993	-4.119365978202358	-0.0665810425733798
-1.4907963267948965	3.0283049178872137	-4.4695149953124025	-0.056683961810110574
-1.4807963267948965	2.445384460085083	-4.516535893055812	-0.04849076176560336
-1.4707963267948965	1.7961545878920315	-4.338997786755406	-0.04165668169716989
-1.4607963267948965	1.1312599099181253	-4.011679807010911	-0.0359145036206744
-1.4507963267948965	0.5002391638331752	-3.5953855976777302	-0.031055188270691206
-1.4407963267948967	-0.05633903120445441	-3.134355600593955	-0.026913744929406323
-1.4307963267948964	-0.5116343498068439	-2.6578725029147	-0.023358807728059292
-1.4207963267948966	-0.8535237494071629	-2.1834613767374003	-0.020284864757993112
-1.4107963267948966	-1.0825506526087683	-1.7202137240817574	-0.017606404104673238
-1.4007963267948966	-1.2082582360066128	-1.2716171616614418	-0.015253456595810561
-1.3907963267948966	-1.2452749467459798	-0.8377647008421887	-0.013168162970590702
-1.3807963267948966	-1.2100417643143488	-0.41704960890355985	-0.011302095475884521
-1.3707963267948966	-1.1185360864579044	-0.007540222957421831	-0.009614135050117392
-1.3607963267948966	-0.9849657624178618	0.39174550041464057	-0.00806875474610439
-1.3507963267948966	-0.8212204959322646	0.7794417480111684	-0.006634594110285964
-1.3407963267948966	-0.6368272682602824	1.1500964533069407	-0.0052832318994443924
-1.3307963267948966	-0.439192999283045	1.491917425641718	-0.003988078243522708
-1.3207963267948966	-0.23397932567780758	1.7839663828809351	-0.002723313373175402
-1.3107963267948965	-0.02551262712936593	1.993121455996662	-0.0014627994022042047
-1.3007963267948965	0.18282353703626697	2.071874080325544	-0.00017887848434847037
-1.2907963267948965	0.3882376821823481	1.9592653957282866	0.001159043988770814
-1.2807963267948965	0.588229152738984	1.5886851340777137	0.002586275327972134
-1.2707963267948965	0.7803367284925408	0.9064759301946849	0.004145172220513019
-1.2607963267948965	0.9619357426077089	-0.09842029593684341	0.0058883380044495925
-1.2507963267948965	1.1300841929868992	-1.3632677159849254	0.007883143390781425
-1.2407963267948965	1.2814220580449862	-2.739887509231585	0.010218303313601795
-1.2307963267948965	1.4121323958219238	-4.023259123670769	0.013013703377515135
-1.2207963267948965	1.5179765725643617	-5.017403971783186	0.01643547562191527
-1.2107963267948967	1.594417710911202	-5.603346750557118	0.020719776366670533
-1.2007963267948965	1.6368445186224836	-5.768221467873808	0.02621142036602774
-1.1907963267948967	1.6409003884927889	-5.585064075352894	0.033428883424803144
-1.1807963267948964	1.6029089024744363	-5.1667426400817735	0.043177961034917244
-1.1707963267948966	1.520366849861994	-4.624161732123599	0.0567575369047261
-1.1607963267948964	1.3924520974269279	-4.04345523988693	0.07635687382645732
-1.1507963267948966	1.2204714870232996	-3.4807575228787337	0.10586206415595792
-1.1407963267948966	1.0081610814569217	-2.9667623871075417	0.15262333882057225
-1.1307963267948966	0.7617555518679502	-2.5142852500341584	0.23167969230533644
-1.1207963267948966	0.48977027756138725	-2.125182860808575	0.3768904418166335
-1.1107963267948966	0.2024872576826355	-1.7954280138694916	0.6758749728509257
-1.1007963267948966	-0.08880548944512565	-1.5183731910787726	1.4000782347384337
-1.0907963267948966	-0.3727176517844244	-1.2866480077948836	3.6764677027266695
-1.0807963267948966	-0.6386678351928617	-1.0931555037006482	13.717338859111937
-1.0707963267948966	-0.8776663082960876	-0.9315248728126229	52.336019431487166
-1.0607963267948965	-1.082864719699066	-0.7962599083178795	-45.39697942956794
-1.0507963267948965	-1.2498205992417255	-0.682730333513246	-8.572206183616126
-1.0407963267948965	-1.3764814210032759	-0.5870910693495944	-2.4160946284282314
-1.0307963267948965	-1.4629392200801432	-0.5061758619055977	-0.9539220429362215
-1.0207963267948965	-1.5110330751842358	-0.4373889702332428	-0.46094150905037834
-1.0107963267948965	-1.5238818579268913	-0.3786058395975314	-0.25373829565897627
-1.0007963267948965	-1.5054182592321153	-0.3280868215683385	-0.15287271287022133
-0.9907963267948966	-1.4599747247927286	-0.28440451937809175	-0.09838695915360487
-0.9807963267948966	-1.3919496981000095	-0.24638372108021725	-0.06658671371702933
-0.9707963267948966	-1.3055634295192593	-0.21305225964046695	-0.046884339509989714
-0.9607963267948966	-1.2046989163024793	-0.1836010164696934	-0.03408391341792663
-0.9507963267948966	-1.092815552795168	-0.1573513943679508	-0.025440054528074556
-0.9407963267948966	-0.9729198119974988	-0.13372878463455942	-0.019412942421281058
-0.9307963267948965	-0.8475773075474855	-0.11224076897874491	-0.015095317067134647
-0.9207963267948965	-0.7189525036004828	-0.09245899502086874	-0.011930057668636926
-0.9107963267948965	-0.5888650626252862	-0.07400382974556383	-0.009562797515931115
-0.9007963267948965	-0.4588546185834416	-0.05653102265304889	-0.007761194645630167
-0.8907963267948965	-0.33024822398076115	-0.03971969778529605	-0.0063688370862664085
-0.8807963267948965	-0.20422666020562588	-0.023261039896206506	-0.00527795744531998
-0.8707963267948965	-0.08188718166637175	-0.006847041613199035	-0.0044127630946044685
-0.8607963267948966	0.035698875795099436	0.009841371236769945	-0.0037189635581646495
-0.8507963267948966	0.147434780980297	0.027147632649928012	-0.0031570256830509517
-0.8407963267948966	0.2521545028634644	0.045455243432994785	-0.002697731877319432
-0.8307963267948966	0.3485875713521387	0.0652072072336047	-0.002319195743942984
-0.8207963267948966	0.43533449841973915	0.08693100779486639	-0.002004820149743831
-0.8107963267948965	0.5108550971510541	0.111271706474131	-0.001741876818037832
-0.8007963267948965	0.5734725633259858	0.1390369245017953	-0.0015205032149095239
-0.7907963267948965	0.6213965444116434	0.17125932558001275	-0.0013329842391022902
-0.7807963267948965	0.652768427783445	0.20928514403914245	-0.001173231240834462
-0.7707963267948965	0.665731511753781	0.2549020147532589	-0.00103639967408493
-0.7607963267948965	0.6585273605765645	0.3105270718155698	-0.000918605405057321
-0.7507963267948965	0.6296173091353497	0.37948914768731923	-0.0008167120695292291
-0.7407963267948965	0.5778247282396893	0.4664608004094837	-0.0007281701675123138
-0.7307963267948966	0.5024894558403695	0.578133919186795	-0.0006508942244479459
-0.7207963267948966	0.4036212214021678	0.7242999708119217	-0.0005831682322960642
-0.7107963267948966	0.2820347563967873	0.9196172659388907	-0.0005235722911937475
-0.7007963267948966	0.13944668837491261	1.186568703431975	-0.00047092528020365994
-0.6907963267948966	-0.021485575033376683	1.5605140021919488	-0.0004242397443650163
-0.6807963267948965	-0.19719904685021014	2.0984376021158075	-0.0003826861627536967
-0.6707963267948965	-0.3833429423627045	2.894032037983631	-0.00034556447160152
-0.6607963267948965	-0.5749768160247893	4.102359442604987	-0.0003122812362232406
-0.6507963267948965	-0.7668347099325181	5.971901031243277	-0.00028233124919666583
-0.6407963267948965	-0.9536299276735314	8.84120599910013	-0.00025528261785773303
-0.6307963267948965	-1.130367646903671	12.859668543639033	-0.00023076461830100404
-0.6207963267948965	-1.2926306999751538	16.56402673964618	-0.000208457754817513
-0.6107963267948966	-1.4368080410756132	13.701124066432515	-0.0001880855867043768
-0.6007963267948966	-1.5602447088677776	-1.8148130649158678	-0.00016940797841226231
-0.5907963267948966	-1.6613042972824326	-16.37065408064168	-0.00015221550151539264
-0.5807963267948966	-1.739347353332768	-17.62341269093224	-0.00013632477305083133
-0.5707963267948966	-1.7946393017673794	-12.930546598075484	-0.00012157455850879393
-0.5607963267948965	-1.828207903721346	-8.522573729764636	-0.00010782250205086006
-0.5507963267948965	-1.8416724675095024	-5.554422950901005	-0.00009494237344611163
-0.5407963267948965	-1.8370655861091987	-3.696157794666227	-0.00008282174260913758
-0.5307963267948965	-1.8166642264866018	-2.5334242627564474	-0.00007136000970338848
-0.5207963267948965	-1.7828418533896397	-1.7894009400849473	-0.00006046673233265679
-0.5107963267948965	-1.7379480755050278	-1.2994242895378516	-0.000050060202420207086
-0.5007963267948965	-1.6842178433832315	-0.9672471444174561	-0.000040066234265737355
-0.4907963267948965	-1.6237088989212372	-0.7358490635097209	-0.000030417132636859236
-0.4807963267948965	-1.5582640513744739	-0.5706299471461243	-0.00002105081573699448
-0.47079632679489647	-1.489493789891255	-0.45002371295423005	-0.000011910072973315343
-0.46079632679489646	-1.4187744924094654	-0.3602256572157801	-2.9419417435806433e-6
-0.45079632679489645	-1.347257786658163	-0.2921736765929185	5.902808920298142e-6
-0.44079632679489644	-1.2758872249642226	-0.23977836738779024	0.00001467009683287958
-0.43079632679489643	-1.2054191676411403	-0.19885922612362086	0.000023402853316303272
-0.4207963267948964	-1.1364455047006568	-0.16648948498275262	0.00003214126164391486
-0.41079632679489664	-1.069416510420196	-0.14058315357461834	0.00004092290845103941
-0.40079632679489663	-1.0046626821741955	-0.11962901040758304	0.00004978284714627615
-0.3907963267948966	-0.9424148567321481	-0.10251575488737756	0.000058753570308969495
-0.3807963267948966	-0.8828222293820889	-0.08841490643345146	0.00006786488612359326
-0.3707963267948966	-0.8259681391616357	-0.07670100690540203	0.00007714369228055771
-0.3607963267948966	-0.7718836446671314	-0.0668963632931635	0.00008661363904436009
-0.3507963267948966	-0.7205590167473614	-0.058632210550839295	0.00009629467215186013
-0.3407963267948966	-0.6719533324844587	-0.05162103608335045	0.00010620244524134374
-0.33079632679489657	-0.6260023814794842	-0.04563660371633393	0.00011634759129176806
-0.32079632679489656	-0.5826251015635447	-0.040499362117647035	0.00012673484312296856
-0.31079632679489655	-0.5417287530648598	-0.03606566713236117	0.0001373619945653112
-0.30079632679489654	-0.5032130255677273	-0.03221973805126792	0.0001482186969739667
-0.29079632679489653	-0.4669732511879288	-0.028867595659050834	0.00015928509060841834
-0.2807963267948965	-0.4329028776660072	-0.02593245198058796	0.00017053027743408044
-0.2707963267948965	-0.4008953337580068	-0.023351173928196075	0.00018191065184031436
-0.2607963267948965	-0.37084540005667044	-0.02107154875704476	0.0001933681187623219
-0.2507963267948965	-0.34265018065607505	-0.019050153407507302	0.00020482824543411568
-0.2407963267948965	-0.3162097557043083	-0.017250682410182062	0.0002161984134661259
-0.23079632679489648	-0.2914275811994289	-0.015642626721347745	0.00022736606242823557
-0.22079632679489647	-0.268210690925147	-0.014200223076437302	0.00023819714377416615
-0.21079632679489646	-0.24646974575740457	-0.012901613333674336	0.0002485349340641072
-0.20079632679489645	-0.22611896717150023	-0.011728167887698667	0.00025819938687001473
-0.19079632679489644	-0.20707598524405457	-0.01066393807263872	0.0002669872308408502
-0.18079632679489643	-0.18926162560929152	-0.009695210568686429	0.00027467304305628577
-0.17079632679489642	-0.1725996554256308	-0.008810142921062157	0.00028101153688325894
-0.16079632679489664	-0.15701650429811015	-0.00799846389379839	0.0002857412962601198
-0.15079632679489663	-0.14244097332091565	-0.007251225902166554	0.0002885901569361848
-0.14079632679489662	-0.12880394248540786	-0.006560599468031484	0.00028928237335089764
-0.1307963267948966	-0.11603808482675962	-0.005919701725198799	0.00028754761331566597
-0.1207963267948966	-0.10407759358951421	-0.005322452623032664	0.0002831316886176549
-0.1107963267948966	-0.0928579274956389	-0.004763453732715269	0.0002758087620517862
-0.10079632679489658	-0.08231557757279707	-0.0042378855538779655	0.0002653945776818856
-0.09079632679489658	-0.07238785811165577	-0.003741419993810524	0.0002517600581282763
-0.08079632679489657	-0.06301272314564667	-0.0032701453089242997	0.00023484442305672128
-0.07079632679489656	-0.05412860911442105	-0.0028205012815760203	0.00021466683493628108
-0.06079632679489655	-0.045674303310072877	-0.0023892227958304717	0.00019133550277346508
-0.05079632679489654	-0.03758883743530506	-0.001973290278637722	0.00016505319984526362
-0.04079632679489653	-0.0298114043736581	-0.0015698857207049534	0.00013611829693923886
-0.030796326794896522	-0.022281296227928963	-0.001176353181370808	0.00010492068304129845
-0.020796326794896514	-0.014937860851799264	-0.0007901628323416719	0.00007193232745620159
-0.010796326794896505	-0.007720473820625278	-0.000408877715877738	0.00003769269551017313
-0.0007963267948964958	-0.0005685222903274767	-0.00003012247630874031	2.7897136556017972e-6
0.009203673205103513	0.006578602821274753	0.000348446610780746	-0.00003216257429255206
0.019203673205103522	0.01378151038196791	0.0007291709457735655	-0.00006654817151764728
0.02920367320510353	0.021100812253903263	0.001114418864683527	-0.00009977342985031831
0.03920367320510354	0.028597130219497172	0.0015066154621293547	-0.00013128979009729245
0.04920367320510355	0.0363311104750945	0.0019082736091536783	-0.00016061343090814856
0.05920367320510356	0.044363449555313274	0.0023220268334817637	-0.00018734062067420778
0.06920367320510357	0.052754935155326456	0.00275066479053312	-0.00021115800193621868
0.07920367320510358	0.06156650490940097	0.003197172134726342	-0.0002318475186963721
0.08920367320510358	0.0708593260728566	0.0036647717163234865	-0.0002492861641423497
0.09920367320510337	0.08069489821458233	0.004156973170225542	-0.0002634411224730281
0.10920367320510338	0.09113518059337841	0.004677628151882135	-0.00027436116871475293
0.11920367320510339	0.102242745425337	0.005230993707718371	-0.0002821653554871055
0.1292036732051034	0.1140809572078885	0.005821805566274469	-0.00028703005962124817
0.1392036732051034	0.12671417780329494	0.006455363506567447	-0.00028917539997419045
0.14920367320510342	0.14020799588520777	0.007137631429541969	-0.00028885189958634646
0.15920367320510342	0.15462947846366143	0.00787535535309522	-0.0002863280801266389
0.16920367320510343	0.1700474410932159	0.008676203296444107	-0.00028187947397775317
0.17920367320510344	0.18653273208491547	0.009548931974026698	-0.000275779342966241
0.18920367320510345	0.20415852449750407	0.010503586430124806	-0.00026829122020035614
0.19920367320510346	0.22300060802374524	0.011551740301061916	-0.0002596632516353288
0.20920367320510347	0.24313767070687764	0.01270678639147021	-0.0002501242117199941
0.21920367320510348	0.2646515579895989	0.013984289841876114	-0.00023988100021144472
0.2292036732051035	0.2876274934988558	0.015402419540048715	-0.00022911739144338252
0.2392036732051035	0.3121542422952554	0.01698247784368499	-0.0002179937967058665
0.2492036732051035	0.33832419281851855	0.018749554512510435	-0.00020664780806977317
0.2592036732051035	0.3662333283373931	0.020733338479155945	-0.00019519531212804184
0.2692036732051035	0.3959810520982328	0.022969131429503846	-0.00018373198963119372
0.27920367320510353	0.4276698224399836	0.02549912109098946	-0.00017233504711552136
0.28920367320510354	0.46140454464965674	0.028373991038759944	-0.00016106505703091697
0.29920367320510355	0.49729165504802797	0.03165496971736285	-0.00014996781099494506
0.30920367320510356	0.5354378197742233	0.03541645713435245	-0.0001390761158231043
0.31920367320510357	0.575948155203638	0.03974941752810721	-0.00012841148309610139
0.3292036732051036	0.6189238600133662	0.04476579648754223	-0.000117985680396021
0.3392036732051036	0.6644591294882138	0.05060432082022715	-0.00010780212583084257
0.34920367320510337	0.7126372022231491	0.05743818305154295	-0.00009785711795765872
0.3592036732051034	0.76352536830262	0.06548532145408413	-0.00008814090057315809
0.3692036732051034	0.8171687482685835	0.07502231428264204	-0.00007863856708712636
0.3792036732051034	0.8735826354120277	0.08640336630756511	-0.00006933081248343679
0.3892036732051034	0.9327431851423016	0.10008656201769713	-0.00006019454264859227
0.3992036732051034	0.9945762379840438	0.11667062953341277	-0.00005120335155026519
0.4092036732051034	1.0589440860158217	0.1369471296777119	-0.000042327876634375005
0.41920367320510343	1.1256300443166134	0.16197563864843006	-0.00003353604202182135
0.42920367320510344	1.1943207835659853	0.19319378577947457	-0.000024793197894648034
0.4392036732051037	1.2645865297857313	0.23258108754178777	-0.00001606216300238231
0.44920367320510346	1.3358594624042883	0.28290743405888397	-7.303175514925736e-6
0.4592036732051037	1.4074109573579343	0.34811757117570874	1.5262445143260918e-6
0.4692036732051035	1.4783287457695524	0.433938927275923	0.000010471519693176348
0.47920367320510326	1.5474955974885805	0.5488648096442963	0.000019581327743151724
0.4892036732051035	1.6135717875063385	0.7057837079257593	0.000028908004994280222
0.4992036732051033	1.6749843313840376	0.9247473732022313	0.000038508046652655004
0.5092036732051035	1.7299267157619151	1.2377881824274801	0.00004844271225131188
0.5192036732051033	1.7763734870232208	1.6974733193554594	0.00005877874798508277
0.5292036732051035	1.8121144209415603	2.3922298413966936	0.00006958924103841861
0.5392036732051033	1.8348128508399477	3.473214792528638	0.00008095462528607377
0.5492036732051035	1.8420918141978306	5.196256981777283	0.00009296386264796475
0.5592036732051033	1.8316497351340708	7.956730513939395	0.00010571583017029942
0.5692036732051036	1.8014042245379365	12.141944038606452	0.00011932095021880717
0.5792036732051034	1.7496582840557415	17.02654416137058	0.00013390310975923831
0.5892036732051036	1.6752780802620206	17.399605184360645	0.00014960192369654232
0.5992036732051034	1.5778662357795268	4.795813936825422	0.00016657541556091914
0.6092036732051036	1.4579103581959036	-12.027257171084203	0.00018500319766197014
0.6192036732051034	1.3168845989733582	-16.795234542251762	0.0002050902598205573
0.6292036732051036	1.1572836055444866	-13.557835904342344	0.0002270714987581336
0.6392036732051034	0.9825739697301987	-9.409897603014592	0.00025121715382833953
0.6492036732051036	0.7970579305130899	-6.352785659613595	0.0002778393568753685
0.6592036732051034	0.6056562857570522	-4.347894439722162	0.0003073000578005378
0.6692036732051037	0.4136298874316789	-3.053702065673309	0.00034002065705791867
0.6792036732051034	0.22626901860073861	-2.2047745339482185	0.00037649376641107397
0.6892036732051037	0.04858505514767787	-1.6333207208286749	0.0004172976371730921
0.6992036732051035	-0.11496209947109753	-1.2378029495601706	0.00046311394985195156
0.7092036732051037	-0.26067393721954146	-0.9566092102057331	0.0005147498638213933
0.7192036732051035	-0.3857443822154767	-0.7516474476545727	0.0005731654983164165
0.7292036732051037	-0.4883078214395119	-0.5987940664614705	0.0006395083819576965
0.7392036732051035	-0.5674110949146056	-0.48238330786493233	0.0007151569028644559
0.7492036732051033	-0.6229245654133101	-0.3919902538663557	0.000801775466179119
0.7592036732051035	-0.6554117268705012	-0.32051530536663364	0.0009013849939884604
0.7692036732051033	-0.6659774465240158	-0.2630176332728805	0.0010164536911957552
0.7792036732051035	-0.6561126947652468	-0.21598825188047283	0.0011500148071232274
0.7892036732051033	-0.6275496494817663	-0.17688678472762367	0.0013058206817992656
0.7992036732051035	-0.5821364907061329	-0.14383987889086192	0.0014885460331169375
0.8092036732051033	-0.5217368961106241	-0.11544081715014709	0.0017040587781991115
0.8192036732051036	-0.4481557385644132	-0.0906137499694208	0.001959784274599902
0.8292036732051034	-0.3630899887388712	-0.06851995092206768	0.0022652004736061007
0.8392036732051036	-0.26810231688254416	-0.048491854040115	0.0026325212746851905
0.8492036732051034	-0.16461420870601473	-0.02998572052553466	0.0030776451872372925
0.8592036732051036	-0.05391533980127647	-0.012546938743514542	0.0036214986292655684
0.8692036732051034	0.06281372868542637	0.0042160490299356715	0.004291961032818774
0.8792036732051036	0.18446795912441927	0.02065192776168919	0.0051266708623866975
0.8892036732051034	0.3099752287725722	0.03708271206268459	0.006177189379621167
0.8992036732051036	0.43824611797216806	0.053817350427453066	0.007515302255408509
0.9092036732051034	0.568117231674687	0.07116376850935982	0.009242767635773124
0.9192036732051037	0.6982891838280699	0.08944017318689783	0.01150676759514155
0.9292036732051034	0.8272607204136382	0.10898631365821769	0.014525075461318253
0.9392036732051037	0.9532612406847603	0.1301753369730957	0.018628311399735652
0.9492036732051035	1.0741852698922563	0.15342686934159627	0.02433398219541044
0.9592036732051037	1.1875342889186817	0.1792219939181529	0.032479229792971846
0.9692036732051035	1.2903737116945202	0.20812087666581072	0.044475128895358595
0.9792036732051037	1.3793155659283702	0.24078391304679198	0.06281658769375699
0.9892036732051035	1.4505402068338396	0.27799742794273985	0.09217784251757791
0.9992036732051033	1.4998725034371696	0.3207051549249844	0.1419697126488307
1.0092036732051035	1.522928353188191	0.3700469355930998	0.23283668970763816
1.0192036732051033	1.5153447459662417	0.4274062848938927	0.4158973631010118
1.0292036732051035	1.4730994515193996	0.4944685991371345	0.839153035328535
1.0392036732051033	1.3929136448475825	0.57329171169549	2.0515508093769776
1.0492036732051035	1.2727124173811264	0.666389983270643	6.807518717691714
1.0592036732051033	1.112096117793226	0.7768317020643899	36.245047867645326
1.0692036732051036	0.9127543776779997	0.9083464643967947	-40.32438633644814
1.0792036732051034	0.6787411734905103	1.0654330189074945	-18.138998517010567
1.0892036732051036	0.416531860429278	1.2534464487590304	-4.389863255291596
1.0992036732051034	0.13480484795728404	1.478622774096594	-1.603064416009691
1.1092036732051036	-0.15606458048731986	1.7479634424940165	-0.7509325837132856
1.1192036732051034	-0.4447557361395216	2.068844321447562	-0.4106328612644851
1.1292036732051036	-0.7199019105882907	2.4481266710659084	-0.24902009966668617
1.1392036732051034	-0.971004790453622	2.890432220940034	-0.16248066107283285
1.1492036732051036	-1.1892259403688867	3.3951302760684023	-0.11188765737806272
1.1592036732051034	-1.3679450167201495	3.9515715885660154	-0.08025666225499023
1.1692036732051037	-1.503025688037295	4.532427156034884	-0.059401368620061165
1.1792036732051034	-1.592789295711176	5.086062348992589	-0.04504098520298125
1.1892036732051037	-1.6377461036834744	5.5311233273841	-0.03478590794501958
1.1992036732051035	-1.64016503601235	5.759653535002945	-0.027228779989424058
1.2092036732051037	-1.6035698036844	5.656717570975591	-0.021502676295627902
1.2192036732051035	-1.532239378852155	5.13965286314468	-0.017052700779125893
1.2292036732051037	-1.4307692131133722	4.2052286672160974	-0.013511617085648756
1.2392036732051035	-1.3037257402985265	2.9561020602667556	-0.010629050209172524
1.2492036732051033	-1.1554058337111277	1.5799318277205643	-0.008229598620880527
1.2592036732051035	-0.9896980683816072	0.2853131774488447	-0.006187194279105871
1.2692036732051033	-0.810034388305482	-0.7674260075517114	-0.004408922140365114
1.2792036732051035	-0.6194181048094871	-1.5018642454580042	-0.0028245191515812403
1.2892036732051033	-0.42051542654283874	-1.9191876797570697	-0.0013793753666963566
1.2992036732051035	-0.21580126796835072	-2.068472697431033	-0.00002974387242180748
1.3092036732051033	-0.00775444134252153	-2.0158299135976008	0.0012606309592340585
1.3192036732051036	0.20089875065395463	-1.82387884376546	0.002522963613362835
1.3292036732051034	0.4068912844045044	-1.5424596762049636	0.003785277188335031
1.3392036732051036	0.606072310899853	-1.2068842235955795	0.005073867352735223
1.3492036732051034	0.79302029621353	-0.8398315718195982	0.006414529799321012
1.3592036732051036	0.960633174973166	-0.45435022444278456	0.007833660863563538
1.3692036732051034	1.099742802608635	-0.0567361377237666	0.009359318001075935
1.3792036732051036	1.1988425039576383	0.3511220848724094	0.011022315363481631
1.3892036732051034	1.24407288639594	0.7699324747504139	0.012857427017760097
1.3992036732051036	1.219673556215794	1.2015613221112156	0.014904775229964863
1.4092036732051034	1.1091517979780539	1.6477538960886475	0.01721149369060421
1.4192036732051037	0.897395392038167	2.108790553584912	0.019833776672560005
1.4292036732051034	0.5737981397604287	2.5818569709934573	0.022839457136281358
1.4392036732051037	0.13611697673567472	3.0589273690342873	0.026311303483735272
1.4492036732051035	-0.4057397307011566	3.5240336392364324	0.030351291830467593
1.4592036732051037	-1.027302350172463	3.9499953258636897	0.035086207183260575
1.4692036732051035	-1.6899680804207562	4.295127851282492	0.04067506632754718
1.4792036732051037	-2.3451617945090906	4.501239310465799	0.04731905821276342
1.4892036732051035	-2.9418156251745518	4.495332035505488	0.05527499619297736
1.4992036732051037	-3.4352379596047258	4.198354538321435	0.06487372052747215
1.5092036732051035	-3.7946196428296814	3.543827608738201	0.07654555876647935
1.5192036732051033	-4.006898143746252	2.505386264648893	0.09085597383725852
1.5292036732051035	-4.076233146924816	1.1247237953872917	0.10855611305194526
1.5392036732051033	-4.020019812027729	-0.4760084886651997	0.13065546236882422
1.5492036732051035	-3.8633027619618754	-2.112061464838865	0.15852779318676252
1.5592036732051033	-3.6334039534546596	-3.5837472846350047	0.19406806570291946
1.5692036732051036	-3.3559711287382346	-4.732962775475719	0.2399286720827314

==> pics/versche_semi_e.dat <==
-1.5707963267948966	6.808504805248454e-8	0.000250870746083966	0.891988670464022
-1.5607963267948965	8.420153535828515e-8	0.0002492647586450966	0.7824395876137697
-1.5507963267948965	1.0582237136411e-7	0.00025493808356312063	0.692641798034282
-1.5407963267948965	1.3534362509925073e-7	0.00026822761733699284	0.6355810303060733
-1.5307963267948965	1.7639799627846108e-7	0.0002900703478532992	0.6111647748238203
-1.5207963267948965	2.3464098324839078e-7	0.0003221786034989141	0.6171884172911317
-1.5107963267948965	3.1912241213006226e-7	0.00036730484627707445	0.6525023403647451
-1.5007963267948965	4.447672707520531e-7	0.00042967458764891955	0.7162348712779736
-1.4907963267948965	6.370394320436951e-7	0.0005156962786191542	0.8039320938134453
-1.4807963267948965	9.410880039729414e-7	0.0006351291208742507	0.90069929782201
-1.4707963267948965	1.4405289237462833e-6	0.0008030257524539532	0.9767266142723657
-1.4607963267948965	2.2978838418042622e-6	0.0010430176800423094	0.9992051001413159
-1.4507963267948965	3.8452884245869724e-6	0.0013929776981406875	0.9601829827737476
-1.4407963267948967	6.789759561127785e-6	0.0019149656259246537	0.8846053216977877
-1.4307963267948964	0.000012624241945236547	0.0027129826177147653	0.8061698781101515
-1.4207963267948966	0.000023895728154644803	0.003964953855600941	0.7468044953204886
-1.4107963267948966	0.0000409394782499947	0.005979982651957659	0.715667797576078
-1.4007963267948966	0.0000526905842196666	0.009296913178418511	0.715255914653693
-1.3907963267948966	0.0000503483155918726	0.014835427954314263	0.7447761357276544
-1.3807963267948966	0.00004292754065680369	0.02405821550383388	0.7978062061632625
-1.3707963267948966	0.00003712082970596998	0.0389239544923515	0.8533134736419828
-1.3607963267948966	0.000033876297696217055	0.06116514105204573	0.86831563500749
-1.3507963267948966	0.000032777002085426316	0.09092131368960986	0.8020967301981399
-1.3407963267948966	0.000033475136325076194	0.12674565562014395	0.6678378103964953
-1.3307963267948966	0.000035890373697713714	0.1688059470895043	0.522008936961548
-1.3207963267948966	0.000040210115589181425	0.22253139488843857	0.404124320987326
-1.3107963267948965	0.00004690877327517923	0.3002881467215046	0.32229576311823993
-1.3007963267948965	0.000056820543362640196	0.422327500111612	0.2709786484343109
-1.2907963267948965	0.00007126750183052483	0.6102167660483501	0.24364681826511522
-1.2807963267948965	0.00009221028024168999	0.8357250072308952	0.237145430335657
-1.2707963267948965	0.00012226458096024263	0.9338116088623252	0.25359854784676267
-1.2607963267948965	0.000164079788503606	0.801848363437525	0.3042636434000148
-1.2507963267948965	0.00021800575072446272	0.6003684575212929	0.41963672243866823
-1.2407963267948965	0.0002774633597812742	0.44770526336760524	0.6492735656156543
-1.2307963267948965	0.0003264856834094306	0.35172572744444935	0.7924847737686647
-1.2207963267948965	0.0003489920642521328	0.2949585199941298	0.4445131520291433
-1.2107963267948967	0.0003435878219593797	0.26375585561106185	0.18599087806113276
-1.2007963267948965	0.00032220574041188024	0.2504170216215211	0.08599239027079998
-1.1907963267948967	0.0002973431307954198	0.2513679611483818	0.04541939308083592
-1.1807963267948964	0.0002759660202762245	0.2658506406936449	0.02669384274920127
-1.1707963267948966	0.0002605966702543958	0.29537837732339883	0.017044877807281467
-1.1607963267948964	0.00025167226720043657	0.3436736034124455	0.01162702093876815
-1.1507963267948966	0.00024899393277099297	0.41661590609823757	0.00837405541980181
-1.1407963267948966	0.0002523709702184685	0.5209937080911897	0.006314107983967927
-1.1307963267948966	0.0002618722938235625	0.6590720925182246	0.004951803151301369
-1.1207963267948966	0.00027793398541262797	0.8152404296476973	0.004017008783250395
-1.1107963267948966	0.00030143821860940603	0.9429779881466807	0.003353232116414096
-1.1007963267948966	0.0003338166668261319	0.9871702687628817	0.0028641709700392673
-1.0907963267948966	0.0003772107879487218	0.9407396053469826	0.0024864955973894457
-1.0807963267948966	0.0004347213452484354	0.8482086038872271	0.002175625173163079
-1.0707963267948966	0.0005107922231346906	0.7547196639245463	0.0018990299786443322
-1.0607963267948965	0.0006117987681111891	0.6818439490035418	0.0016347597060011995
-1.0507963267948965	0.0007469535857830738	0.6347089078840136	0.0013730767554001736
-1.0407963267948965	0.0009297136704146946	0.6123557265641688	0.001117301368523256
-1.0307963267948965	0.0011799908174375646	0.6128954280198323	0.0008798015857525413
-1.0207963267948965	0.0015276640701205049	0.635085710431315	0.000673740353527277
-1.0107963267948965	0.002018218783560323	0.678185249279453	0.0005062318094345333
-1.0007963267948965	0.002721864010435872	0.7406884094494812	0.00037689996489319815
-0.9907963267948966	0.0037482856645876155	0.8179193886471582	0.00028046040561272435
-0.9807963267948966	0.005270264384580683	0.898986587689442	0.00020995596191180512
-0.9707963267948966	0.007560278795677525	0.9657828118033356	0.0001588328656525192
-0.9607963267948966	0.011043063129108474	0.9985938427460755	0.0001217681349849702
-0.9507963267948966	0.01635842932623506	0.9878886973176819	0.00009475928760956688
-0.9407963267948966	0.02440111531193079	0.9412613586355517	0.00007491703983974378
-0.9307963267948965	0.03624876353555151	0.877208209686896	0.00006019720723409205
-0.9207963267948965	0.05284794737735782	0.8136430699169138	0.00004916477148761587
-0.9107963267948965	0.07447835458209531	0.7620004146999433	0.000040812801108492757
-0.9007963267948965	0.10048864892822436	0.7276515955365415	0.00003443203159826927
-0.8907963267948965	0.1299961446846114	0.7124014444974242	0.000029519834394957888
-0.8807963267948965	0.1633115478036681	0.7163747626027595	0.000025717614474147137
-0.8707963267948965	0.202977732104722	0.7385749130467236	0.00002276801461454444
-0.8607963267948966	0.25408684450627594	0.7759956791500532	0.00002048571191456384
-0.8507963267948966	0.3244554944634822	0.8212490369124977	0.00001873751972748572
-0.8407963267948966	0.424520871214965	0.8596602062374172	0.000017428913904805044
-0.8307963267948966	0.5640005298227102	0.8698783944359458	0.00001649509041495987
-0.8207963267948966	0.7368183854676322	0.8338512550965038	0.000015895353878052827
-0.8107963267948965	0.8900865667879736	0.751973901283445	0.000015610134502345904
-0.8007963267948965	0.9314868145227914	0.6448496438741873	0.000015640305206931247
-0.7907963267948965	0.8378982387835572	0.5373836059676131	0.000016008748985173812
-0.7807963267948965	0.6870545212197756	0.4450075563712165	0.000016764239904640943
-0.7707963267948965	0.548895619810157	0.372490376721587	0.000017987298039541583
-0.7607963267948965	0.44458449053082594	0.31869275374476425	0.000019795537989131427
-0.7507963267948965	0.3712171577679514	0.28061932334228884	0.000022338389553294355
-0.7407963267948965	0.3210478363023136	0.25541967810422567	0.00002574797625024471
-0.7307963267948966	0.28752559150010265	0.2411089710848151	0.000029958162876378014
-0.7207963267948966	0.2661266137809973	0.23679332794715502	0.000034252078411953305
-0.7107963267948966	0.2539617226743129	0.24284736735284884	0.00003670823724681293
-0.7007963267948966	0.24929899729559868	0.26131123090539815	0.000034938199219820026
-0.6907963267948966	0.25122100685818727	0.2967633327108337	0.000028929227452938317
-0.6807963267948965	0.2594139481156554	0.35792478782336956	0.000021544997613483144
-0.6707963267948965	0.27405066437901776	0.4592753344221984	0.000015249318290539706
-0.6607963267948965	0.2957324581409202	0.6139803323860246	0.000010694645925188858
-0.6507963267948965	0.3254577778630755	0.7777157624427937	7.5962022257669e-6
-0.6407963267948965	0.3645786288560445	0.762163528948155	5.512987977582092e-6
-0.6307963267948965	0.41468217657932427	0.5288183402303533	4.097886313326004e-6
-0.6207963267948965	0.47729215519428747	0.31061746523800043	3.1182848672069565e-6
-0.6107963267948966	0.5532338215004139	0.18185802057768613	2.425487905640177e-6
-0.6007963267948966	0.6415092997187432	0.11202441075993014	1.9250202016596884e-6
-0.5907963267948966	0.7377501541623847	0.07306293053026376	1.5562159985445245e-6
-0.5807963267948966	0.8329593127730903	0.050148253736872136	1.279439136299483e-6
-0.5707963267948966	0.9141245479832926	0.03594596194425294	1.0682811590025938e-6
-0.5607963267948965	0.9680781489599026	0.02672650977697874	9.047953554089517e-7
-0.5507963267948965	0.9872995557483872	0.0204998463936603	7.765511236554642e-7
-0.5407963267948965	0.9733497971144136	0.016150223749475116	6.747833038498632e-7
-0.5307963267948965	0.9350910476905174	0.013022971324492504	5.932081908262981e-7
-0.5207963267948965	0.8837680882271222	0.010718124880877094	5.272520108830192e-7
-0.5107963267948965	0.828936876986716	0.00898249416260729	4.735390780520902e-7
-0.5007963267948965	0.7769264996413073	0.00765071353345362	4.2954635303117683e-7
-0.4907963267948965	0.7311300116320814	0.006611752165079592	3.9336648140495113e-7
-0.4807963267948965	0.6929262401800967	0.005789203154363291	3.635427120320962e-7
-0.47079632679489647	0.6625379683971742	0.005129309264231491	3.3895216622438053e-7
-0.46079632679489646	0.6396227891499261	0.004593479406819003	3.187220663312619e-7
-0.45079632679489645	0.6236197633545946	0.004153491228800407	3.021686745357138e-7
-0.44079632679489644	0.6139296609062188	0.0037883447416836333	2.887519831828366e-7
-0.43079632679489643	0.6099961393672076	0.003482156422421985	2.7804132323411927e-7
-0.4207963267948964	0.6113323612508836	0.003222724374644859	2.696884363668719e-7
-0.41079632679489664	0.6175189944806793	0.003000535884180259	2.634054508467828e-7
-0.40079632679489663	0.6281876444572467	0.002808072832349183	2.589457839558789e-7
-0.3907963267948966	0.6429970048223139	0.002639321758917542	2.560863915730238e-7
-0.3807963267948966	0.6616055649289551	0.0024894271765526256	2.5461011400883245e-7
-0.3707963267948966	0.6836432729690035	0.0023544466310326333	2.542872591782528e-7
-0.3607963267948966	0.7086843122746587	0.002231178457285381	2.548561921927648e-7
-0.3507963267948966	0.73622357997969	0.0021170409567817	2.5600377822308345e-7
-0.3407963267948966	0.7656601424910093	0.002009986619858479	2.573482519860599e-7
-0.33079632679489657	0.796291450315917	0.0019084383007758042	2.5842947357574265e-7
-0.32079632679489656	0.8273219572776505	0.0018112368381638926	2.5871406321714694e-7
-0.31079632679489655	0.8578885839068261	0.0017175921135406448	2.5762413697411655e-7
-0.30079632679489654	0.8871030038488166	0.0016270322515964785	2.545958450851702e-7
-0.29079632679489653	0.9141072814236362	0.0015393485534029446	2.4916530056811204e-7
-0.2807963267948965	0.938135772815974	0.0014545365097692422	2.410652671056416e-7
-0.2707963267948965	0.9585736394834614	0.0013727354300518085	2.303023086713247e-7
-0.2607963267948965	0.9750019459213247	0.0012941704689807302	2.17181600215546e-7
-0.2507963267948965	0.9872215925011976	0.0012191009927912833	2.0226234927307692e-7
-0.2407963267948965	0.995252721409967	0.0011477784326631396	1.8625516005997575e-7
-0.23079632679489648	0.9993113365844789	0.0010804153869079908	1.6989654246223547e-7
-0.22079632679489647	0.9997690832826328	0.0010171661939011964	1.538403635539449e-7
-0.21079632679489646	0.9971043192136116	0.0009581178818526832	1.3859142289214044e-7
-0.20079632679489645	0.9918525386492748	0.0009032895310425617	1.244850394315402e-7
-0.19079632679489644	0.9845624343755459	0.0008526377109222919	1.1170119972748593e-7
-0.18079632679489643	0.9757613247021778	0.000806065701971834	1.0029685969020453e-7
-0.17079632679489642	0.9659311915202117	0.0007634345401438407	9.024264390517269e-8
-0.16079632679489664	0.9554947020380024	0.0007245743837423749	8.145562800555025e-8
-0.15079632679489663	0.9448094900871175	0.0006892951819191229	7.382478172438529e-8
-0.14079632679489662	0.9341685629963749	0.0006573960464052963	6.722878365684936e-8
-0.1307963267948966	0.9238047690070629	0.0006286730589075272	6.154741323195046e-8
-0.1207963267948966	0.9138975907148449	0.0006029254799246951	5.666814756915089e-8
-0.1107963267948966	0.9045809525544911	0.0005799604717439355	5.248946994958905e-8
-0.10079632679489658	0.8959511380843915	0.0005595965275637298	4.892207868289551e-8
-0.09079632679489658	0.8880742528974809	0.0005416658295552052	4.588884998476177e-8
-0.08079632679489657	0.8809929254968545	0.0005260157582252242	4.332412859751621e-8
-0.07079632679489656	0.87473211646502	0.0005125097569178074	4.1172711632415694e-8
-0.06079632679489655	0.8693040199325771	0.0005010277280823283	3.938874693423993e-8
-0.05079632679489654	0.8647121069266679	0.0004914661081862437	3.793467256584805e-8
-0.04079632679489653	0.8609543922362142	0.0004837377394972435	3.6780264525725736e-8
-0.030796326794896522	0.8580260165564392	0.0004777716312813787	3.590182411255293e-8
-0.020796326794896514	0.8559212323349066	0.0004735126809725198	3.528151611799412e-8
-0.010796326794896505	0.8546348707091042	0.0004709214075607289	3.490685855286838e-8
-0.0007963267948964958	0.8541633518896686	0.0004699737344114328	3.477036012471889e-8
0.009203673205103513	0.8545052844820389	0.00047066084634239886	3.4869300764775926e-8
0.019203673205103522	0.8556616817079924	0.0004729891353368685	3.520565161289909e-8
0.02920367320510353	0.8576358047927879	0.0004769802400116355	3.578613301845752e-8
0.03920367320510354	0.8604326260729079	0.0004826711751361869	3.6622411609388256e-8
0.04920367320510355	0.8640578866770661	0.0004901145383594247	3.773143972769746e-8
0.05920367320510356	0.8685167060540275	0.0004993787710916104	3.913594186174551e-8
0.06920367320510357	0.8738116835963988	0.0005105484384617088	4.0865052194420835e-8
0.07920367320510358	0.8799404171684462	0.0005237244787020277	4.295510360163921e-8
0.08920367320510358	0.8868923514749402	0.0005390243545601386	4.5450559124420395e-8
0.09920367320510337	0.8946448643174159	0.0005565820179472296	4.840505858304578e-8
0.10920367320510338	0.9031585062746391	0.0005765475739166908	5.188252024763915e-8
0.11920367320510339	0.9123713372156164	0.0005990865017979134	5.595818246509089e-8
0.1292036732051034	0.9221923623830272	0.0006243782615449477	6.07193819432345e-8
0.1392036732051034	0.9324941757289655	0.0006526140854093249	6.626573011718292e-8
0.14920367320510342	0.9431050848655315	0.0006839937346007013	7.27081518004727e-8
0.15920367320510342	0.953801235309594	0.0007187209964888073	8.016598166285193e-8
0.16920367320510343	0.964299578812301	0.000756997722728578	8.876098482703755e-8
0.17920367320510344	0.9742529298985712	0.0007990162789148276	9.860683864930425e-8
0.18920367320510345	0.9832487804952419	0.0008449504112497063	1.0979244217634811e-7
0.19920367320510346	0.9908138974309169	0.0008949447542504429	1.2235772425744774e-7
0.20920367320510347	0.9964268519538063	0.0009491035186265734	1.362619044246955e-7
0.21920367320510348	0.9995403119881124	0.0010074793077305454	1.513470047023982e-7
0.2292036732051035	0.9996139511857236	0.0010700634851125764	1.6730405684669738e-7
0.2392036732051035	0.9961570762089266	0.0011367799872516072	1.8365496779985956e-7
0.2492036732051035	0.9887776636247191	0.001207484834160146	1.9976641200258803e-7
0.2592036732051035	0.9772319014975667	0.0012819736928577942	2.1490867461879782e-7
0.2692036732051035	0.9614663649801704	0.0013599995500516158	2.2835862667953412e-7
0.27920367320510353	0.9416445606344059	0.001441301759641324	2.395249867932919e-7
0.28920367320510354	0.9181513931792278	0.0015256464754360068	2.4805734448706275e-7
0.29920367320510355	0.8915730459642243	0.0016128769537317486	2.539015160699439e-7
0.30920367320510356	0.8626548292391597	0.0017029707701005814	2.572852981052453e-7
0.31920367320510357	0.8322441595876507	0.001796100078949721	2.5864763882263343e-7
0.3292036732051036	0.8012285117198156	0.0018926910353214265	2.5854277871600643e-7
0.3392036732051036	0.7704782232736955	0.0019934795748845612	2.5755108580501587e-7
0.34920367320510337	0.7408017523367314	0.0020995628069757372	2.5621567652577213e-7
0.3592036732051034	0.712917452935509	0.0022124479710800052	2.5500920659190793e-7
0.3692036732051034	0.6874423877094575	0.002334103799742048	2.543255552715526e-7
0.3792036732051034	0.664896046318326	0.002467021880545024	2.544877593331347e-7
0.3892036732051034	0.6457154361903003	0.002614298132261586	2.5576436776751156e-7
0.3992036732051034	0.6302777295220067	0.00277974704835537	2.5838883951336443e-7
0.4092036732051034	0.6189270874795079	0.002968064480444554	2.6257907007977883e-7
0.41920367320510343	0.6120029696245228	0.003185059301164064	2.685559725141354e-7
0.42920367320510344	0.6098677360455533	0.0034379814998268554	2.765612079478314e-7
0.4392036732051037	0.6129312459478092	0.0037359858217211658	2.86874845551592e-7
0.44920367320510346	0.6216689525708902	0.004090788527006134	2.9983414852469394e-7
0.4592036732051037	0.6366269377820124	0.004517604351544054	3.1585501165263834e-7
0.4692036732051035	0.6584012070469317	0.005036498271609636	3.35457954887777e-7
0.47920367320510326	0.6875676181855404	0.005674364339096821	3.5930112278060395e-7
0.4892036732051035	0.7245213402475802	0.006467873325169133	3.8822357459660386e-7
0.4992036732051033	0.7691620165159837	0.007467951870694573	4.233034371663714e-7
0.5092036732051035	0.8203461343844657	0.008746743031388542	4.65937475962995e-7
0.5192036732051033	0.8750666102621225	0.010408696646367515	5.179517075362841e-7
0.5292036732051035	0.9275103105385686	0.012608739158430885	5.817574619878453e-7
0.5392036732051033	0.9685948429770377	0.01558298250279009	6.605748612657776e-7
0.5492036732051035	0.9871338696793056	0.019702460658673208	7.587577863549607e-7
0.5592036732051033	0.9735363673713642	0.025570875562362972	8.822741100212496e-7
0.5692036732051036	0.9248299546016899	0.03421016136944877	1.039427555981092e-6
0.5792036732051034	0.8471940080293855	0.0474292995788694	1.24196226578513e-6
0.5892036732051036	0.7532829032006039	0.06859141768894737	1.506784265872249e-6
0.5992036732051034	0.6564779702197553	0.10426365693861285	1.8586937416236659e-6
0.6092036732051036	0.5665317007220261	0.1677043172579001	2.3347951867618326e-6
0.6192036732051034	0.48849134152923707	0.28461255245581063	2.991707109223987e-6
0.6292036732051036	0.42378234074583254	0.4884726313917614	3.9173846816180196e-6
0.6392036732051034	0.3717806724612555	0.7340609971675981	5.250132748288427e-6
0.6492036732051036	0.3310201319738559	0.7931849833809343	7.206916783359447e-6
0.6592036732051034	0.2998970515703898	0.6425146397837351	0.000010115469170887488
0.6692036732051037	0.27701091036146774	0.480264156551725	0.00001440920294908232
0.6792036732051034	0.2613030137632539	0.3709241804025988	0.000020433456762100144
0.6892036732051037	0.2521069347679177	0.3044809167361416	0.000027760029254842664
0.6992036732051035	0.24917877605387653	0.2656542937853301	0.00003421175250261358
0.7092036732051037	0.25274890898067	0.24487520724415754	0.000036753842295745865
0.7192036732051035	0.2636274015538627	0.23703333974446483	0.00003483355071166553
0.7292036732051037	0.2833973239121175	0.23975913129896756	0.00003066996225739241
0.7392036732051035	0.31473442730684015	0.25244826792659514	0.000026372470387341533
0.7492036732051033	0.36186777809023657	0.275807367769632	0.000022821228712608603
0.7592036732051035	0.4310235708252285	0.3116574714618277	0.00002014725143050562
0.7692036732051033	0.5299474378926282	0.3627391350053444	0.000018232535182821766
0.7792036732051035	0.6631610433046916	0.43211384977411976	0.000016925143295947927
0.7892036732051033	0.8152883084492111	0.5214312962695486	0.000016101488259720663
0.7992036732051035	0.92434456985243	0.627210853214584	0.000015675410795721612
0.8092036732051033	0.9062831405043243	0.7359091866459536	0.000015593508611861925
0.8192036732051036	0.7647919824527715	0.8235340261444936	0.000015829094708795955
0.8292036732051034	0.5899284068074304	0.8675099498497789	0.000016377954918625855
0.8392036732051036	0.44393620383271604	0.8637626829650397	0.000017256415160925124
0.8492036732051034	0.3381085417073419	0.8283210770983586	0.00001850166827330514
0.8592036732051036	0.2637623453766248	0.782959165243786	0.0000201743771230598
0.8692036732051034	0.21018305021988332	0.7436388064066182	0.000022363831308882506
0.8792036732051036	0.1691029923350986	0.7187353616659136	0.000025196293425992153
0.8892036732051034	0.13501089507812797	0.7117587509487494	0.00002884764524844045
0.8992036732051036	0.10496763937805634	0.7239271669001005	0.000033562099617681164
0.9092036732051034	0.07835442089207766	0.7552955034944907	0.00003967967707596904
0.9192036732051037	0.05596257756178227	0.8044209995147817	0.00004767647722421767
0.9292036732051034	0.038556250076536895	0.8666701136933666	0.000058223615676692443
0.9392036732051037	0.02600480388094487	0.9317059144505901	0.00007227304537220779
0.9492036732051035	0.017430166770480954	0.9824564540592128	0.00009118090839878026
0.9592036732051037	0.01174685252968316	0.9998094357634618	0.00011687993467001313
0.9692036732051035	0.008021440139101393	0.9737156208354636	0.00015210709747321262
0.9792036732051037	0.005574702308939521	0.9111237532380395	0.00020067026755924086
0.9892036732051035	0.003951874465310136	0.8309642272462385	0.0002676762890435177
0.9992036732051033	0.002860160540834189	0.7521955288925443	0.0003595126454471561
1.0092036732051035	0.002113746641514763	0.6869085209585375	0.0004831743140828349
1.0192036732051033	0.0015947637071969845	0.6405704479709166	0.0006444089186633292
1.0292036732051035	0.0012278880490376332	0.6150013315129477	0.0008446006785411372
1.0392036732051033	0.000964422219963002	0.6109510593245178	0.0010778754245879241
1.0492036732051035	0.000772449670954817	0.6295415101130588	0.0013316960299341526
1.0592036732051033	0.0006307493990130668	0.6726047474017078	0.0015929731988585149
1.0692036732051036	0.0005250108244814931	0.7414695772495756	0.0018565247387944074
1.0792036732051034	0.0004454559754446511	0.8325440634910841	0.0021299762078062583
1.0892036732051036	0.00038532858649485756	0.9276842491505238	0.0024334786238169566
1.0992036732051034	0.00033992313558014564	0.9850705434117975	0.002797890313196229
1.1092036732051036	0.0003059549298892017	0.9566159047135092	0.0032655792341683147
1.1192036732051034	0.0002811492746092465	0.839086890480618	0.0038961722768929598
1.1292036732051036	0.0002639740689870669	0.6835471386925154	0.004779336078703866
1.1392036732051034	0.0002534676685940158	0.540827664557525	0.006059319631902796
1.1492036732051036	0.00024912840586172947	0.43097608035975865	0.007982782197649453
1.1592036732051034	0.0002508344385350422	0.3534627720884849	0.010997580171695845
1.1692036732051037	0.0002587461591991585	0.30168577491772947	0.01597233917223474
1.1792036732051034	0.0002730898867944493	0.26947654917075026	0.02472833072472077
1.1892036732051037	0.00029360052647259895	0.2527553586613703	0.04146481880805099
1.1992036732051035	0.0003182289525745543	0.24966050694783776	0.07703575954422326
1.2092036732051037	0.0003408778295244455	0.26056816956592194	0.16295250983767112
1.2192036732051035	0.0003497856821147727	0.28853846228286195	0.3876121977727251
1.2292036732051037	0.0003321054475599157	0.34049265019340885	0.761241993577752
1.2392036732051035	0.0002864720643028648	0.4290494265076635	0.6933830899064041
1.2492036732051033	0.00022741619895311178	0.5718175743927487	0.4476107543095542
1.2592036732051035	0.00017191732769706341	0.769440741126291	0.3171082973808131
1.2692036732051033	0.000128081646470251	0.9261157321047114	0.25889327965046227
1.2792036732051035	0.00009631240507440705	0.8656773735839717	0.23807810201943397
1.2892036732051033	0.00007410740981319587	0.6460295270863041	0.24123549103613595
1.2992036732051035	0.00005877539840615345	0.4474939916086292	0.26515176758718695
1.3092036732051033	0.0000482446535940664	0.3161293120678348	0.3122727777852033
1.3192036732051036	0.00004110094494256847	0.23287935365153492	0.38875200519855235
1.3292036732051034	0.00003644222950944077	0.17634964630681663	0.5008556407393142
1.3392036732051036	0.00003374316361789359	0.13296184372439937	0.6439324996823349
1.3492036732051034	0.00003277317443855782	0.09625853594523831	0.7839948438751041
1.3592036732051036	0.00003356955214151561	0.06542866317109895	0.8637111772833553
1.3692036732051034	0.00003644015800022105	0.04194296607705501	0.8597619604841138
1.3792036732051036	0.00004183187928872986	0.025994166524124496	0.8073355876970345
1.3892036732051034	0.00004922875678582576	0.016011395740608288	0.7519559207710396
1.3992036732051036	0.00005315413114839434	0.009999565516918553	0.7180224565827762
1.4092036732051034	0.00004361432050131613	0.006402745635685129	0.7135301651731378
1.4192036732051037	0.000026332700212712246	0.004224233319327745	0.7398407984212149
1.4292036732051034	0.000013981893277045805	0.002875937469834581	0.7950797759702518
1.4392036732051037	7.471036355664494e-6	0.0020200764639417422	0.8715531998966493
1.4492036732051035	4.194200180580762e-6	0.001462524303917384	0.9496686739870724
1.4592036732051037	2.485827504198241e-6	0.001090141377500675	0.996779892488778
1.4692036732051035	1.5472176796410666e-6	0.000835649047848482	0.9845326340109148
1.4792036732051037	1.0045830345029023e-6	0.0006581371792373106	0.9151376890854792
1.4892036732051035	6.764110922139626e-7	0.0005321673156962026	0.8193336895976946
1.4992036732051037	4.700601469155935e-7	0.00044158642605560166	0.7288180617170688
1.5092036732051035	3.3587662845808554e-7	0.0003759485633226818	0.6607936166306257
1.5192036732051033	2.4604013129943e-7	0.00032840514300594155	0.620865711479677
1.5292036732051035	1.8433885949533291e-7	0.00029443970066764984	0.6101316908215567
1.5392036732051033	1.40993023474186e-7	0.0002710997653265675	0.6295681629178389
1.5492036732051035	1.0991895368459103e-7	0.00025652842787137386	0.6812914543737193
1.5592036732051033	8.722549710488493e-8	0.00024967837105827127	0.7662013428845647
1.5692036732051036	7.035705982637112e-8	0.000250127502042297	0.874572188547098

==> pics/versche_semi_ukp.dat <==
0.85	0.6923076923076902	0.29746429754607945	0.000274504090171114	7.475556859035563e-22
0.851	0.7438092823739962	0.27229454167380795	0.0002900987628543312	1.4671393139223957e-8
0.852	0.8047537399046689	0.2570840366078076	0.00031024811937982726	2.220160248800643e-8
0.853	0.8700523892875165	0.24999842069644143	0.00033570900240803694	2.7437544636483722e-8
0.854	0.9312849104381442	0.250081087546115	0.0003674956757006372	3.19253778508689e-8
0.855	0.9776157263075823	0.25706921117972187	0.0004069528110722994	3.633633074645426e-8
0.856	0.9991591799635804	0.2713074878461513	0.0004558571816039349	4.104662658076913e-8
0.857	0.991556801773106	0.2937357880217982	0.000516559633630137	4.632645903150188e-8
0.858	0.9583349703851328	0.32592144331667117	0.0005921842251569603	5.241745457950299e-8
0.859	0.9089146419787181	0.3700826435460838	0.0006869094290281501	5.957284935073985e-8
0.86	0.8541607733631215	0.4289796104989953	0.0008063684248951659	6.808504805248436e-8
0.861	0.802901811313527	0.5053974989912743	0.0009582239681567214	7.831069093548523e-8
0.862	0.7608145711096255	0.6007037877316801	0.0011530015807672898	9.069871791987794e-8
0.863	0.730936282133163	0.7118666185270914	0.001405308159114926	1.0582571713190952e-7
0.864	0.7146443296590564	0.8272858871674321	0.0017356294768462199	1.2444321656606792e-7
0.865	0.7124291775767888	0.9250693947554519	0.002173000794472552	1.475430636052586e-7
0.866	0.7242187226858676	0.980330811755582	0.002758994387899941	1.7644975773566414e-7
0.867	0.7491522284790981	0.9808414545775131	0.0035536802019292017	2.129530864938686e-7
0.868	0.7846760311226024	0.9355866347905833	0.004644489759988792	2.595016946592628e-7
0.869	0.8249091549925043	0.8661670791232546	0.006159189395917881	3.194901269043271e-7
0.87	0.858884012425417	0.7927517482049713	0.008284219500145873	3.976916700849443e-7
0.871	0.8709043157378435	0.7276471858123329	0.011288847030242542	5.009227951749904e-7
0.872	0.8462883314999244	0.6761812684291183	0.015552461281648883	6.390827416611062e-7
0.873	0.7813403728212103	0.6396882365760456	0.021584386870240946	8.268133711934277e-7
0.874	0.6878681350427898	0.617837457609242	0.030010649196367267	1.0862064805089557e-6
0.875	0.5856163063348152	0.6099058489877736	0.04148583594990675	1.4513170724089292e-6
0.876	0.490889528565868	0.615323949294349	0.05649955809739518	1.9758483696709685e-6
0.877	0.4117991093778061	0.6338071660455632	0.07513749250905653	2.7464752188396383e-6
0.878	0.3499798443525053	0.6652203772361531	0.09701344288835283	3.906157772680841e-6
0.879	0.30390941253528675	0.7091905350490125	0.12160631878561456	5.69443011848253e-6
0.88	0.2712375836354093	0.7644124143350648	0.14892688191523523	8.512331389082051e-6
0.881	0.24993143165839365	0.8276397149550353	0.18012444883280168	0.000013002708665944967
0.882	0.23875133543037377	0.8926328314333424	0.21780089309141185	0.00002003986189677056
0.883	0.2375104105868928	0.9498946909504035	0.26618678105902255	0.00003021014484202692
0.884	0.2474288341621525	0.9884224825879756	0.33137745408073405	0.0000421202737463445
0.885	0.27187838816106197	0.9997901230984386	0.4213044213899839	0.00005107592979879261
0.886	0.3179394563891448	0.9823670243413732	0.5436612061549644	0.00005309289194978164
0.887	0.39914026567998423	0.9421874019628451	0.696976340665054	0.00004966506075926721
0.888	0.536193398007392	0.8897012871694392	0.8502181020282764	0.00004454946602454713
0.889	0.7246596875639062	0.8353324054577193	0.9330912895857288	0.000039955888622400327
0.89	0.7946615740144591	0.7868147060876788	0.8939255589589524	0.000036536346224160605
0.891	0.5680226187659638	0.748790956311799	0.7674514732725801	0.000034296374797880074
0.892	0.31303973448311084	0.7236033751522728	0.6247549087582457	0.0000330877890856251
0.893	0.1692490777315982	0.7122489806867401	0.5051561388065928	0.00003277616616242387
0.894	0.09729842180534112	0.7150090908877252	0.41610795325979105	0.000033282149894795683
0.895	0.05992523203131675	0.731591121683904	0.3529302351128445	0.00003458630119221671
0.896	0.03919678547268663	0.7606798484539036	0.30923164656099733	0.00003672776082297837
0.897	0.026960267936121843	0.7987663510509055	0.2799051330302545	0.000039805729142901495
0.898	0.019340785794639725	0.8383365068841219	0.2614458692807254	0.0000439863428866806
0.899	0.0143796423367508	0.8664984433283611	0.25164517629827415	0.000049515867103099395
0.9	0.01205569942071928	0.866926048595313	0.24926366382451515	0.000056740601179873416
0.901	0.008687465149632593	0.8276889637309253	0.25380830513223096	0.00006613290017177377
0.902	0.007011656994641215	0.7506672132811516	0.2654142993562724	0.00007831962991947702
0.903	0.005782902007759549	0.6518230896662456	0.28480954098705835	0.0000941014066309033
0.904	0.004863469481575112	0.5507701003385437	0.31333538405514055	0.00011443321199326739
0.905	0.004162720077807967	0.46103510838031253	0.35298230407814335	0.0001403034067223894
0.906	0.0036191444424714158	0.38807442752579974	0.406349145149227	0.00017240145495612242
0.907	0.003189658277707905	0.33205937823085385	0.47631542521656983	0.00021045004313966468
0.908	0.002843010079214312	0.2909797060819299	0.5649992875050773	0.000252240230926891
0.909	0.0025556270310677994	0.2625123514348456	0.6713672244784887	0.0002929399703071712
0.9099999999999999	0.002309013677674767	0.24486869649149332	0.7872917365976481	0.00032586938467086326
0.911	0.0020882681203042196	0.2371515306706447	0.8942683364853166	0.00034532958104985955
0.9119999999999999	0.0018815257656538823	0.2396164798250275	0.966908651811236	0.00034966551856032156
0.913	0.0016801924209750886	0.2541262939262695	0.9867648179354931	0.00034169974563222246
0.9139999999999999	0.0014796537886593293	0.28512444478736143	0.955500946202126	0.00032644443015009676
0.915	0.001279822417680323	0.34160040836017713	0.8919886704640166	0.0003085759072602606
0.9159999999999999	0.001084736451876555	0.4399967897197096	0.8181432548432587	0.00029129170136468145
0.917	0.0009008606640165844	0.5999953124700443	0.7492031790212575	0.0002763452457166525
0.9179999999999999	0.0007346484371943827	0.7792338626862889	0.6926319355555239	0.00026450932831347115
0.919	0.0005905061735076288	0.7411090495136055	0.6508487263369798	0.00025601909036453944
0.9199999999999999	0.0004699685551701087	0.46674097853310054	0.6239152789231363	0.00025087074608396776
0.921	0.00037204574906620164	0.25085776960941486	0.6111552992962608	0.0002489935905763036
0.9219999999999999	0.0002941531988208727	0.13811977428990227	0.6119136045332945	0.00025034127289401436
0.9229999999999999	0.00023304884101100711	0.08140133364485136	0.625808309354197	0.00025493933456743016
0.9239999999999999	0.00018549418034269284	0.05127005334730122	0.6526820326088203	0.0002629123403201679
0.9249999999999999	0.0001486080354716652	0.0341713051194052	0.6923076923076857	0.00027450409017111327
0.9259999999999999	0.00011999499549288173	0.023874833903392786	0.7438092823739965	0.00029009876285433024
0.9269999999999999	0.00009774442204568741	0.017355635972454243	0.8047537399046657	0.00031024811937982715
0.9279999999999999	0.0000803705875519936	0.013051381392207729	0.8700523892875153	0.00033570900240803455
0.9289999999999999	0.00006673542086209942	0.010107889051681423	0.9312849104381447	0.0003674956757006369
0.9299999999999999	0.00005597422863255473	0.008034240163897241	0.9776157263075808	0.0004069528110722971
0.9309999999999999	0.00004743234368447458	0.006535796286284307	0.9991591799635815	0.0004558571816039303
0.9319999999999999	0.00004061435062275043	0.005428894912623347	0.991556801773107	0.0005165596336301334
0.9329999999999999	0.000035144807265246425	0.00459511491247056	0.9583349703851309	0.0005921842251569535
0.9339999999999999	0.00003073848610210075	0.003955672911514748	0.9089146419787236	0.0006869094290281434
0.9349999999999999	0.00002717810561263527	0.0034565176118316176	0.8541607733631257	0.0008063684248951615
0.9359999999999999	0.000024297790969513358	0.0030593376654275573	0.8029018113135296	0.000958223968156718
0.9369999999999999	0.000021970855074330347	0.002735969676357688	0.7608145711096267	0.001153001580767269
0.938	0.000020100823314324733	0.0024648642403071355	0.7309362821331623	0.0014053081591149203
0.939	0.000018614906345712296	0.0022289118439537347	0.7146443296590633	0.0017356294768462134
0.94	0.00001745935228890531	0.002014300620755396	0.7124291775767859	0.0021730007944725308
0.941	0.00001659629278058374	0.0018102581993465396	0.7242187226858652	0.0027589943878999256
0.942	0.000016001850342855623	0.0016095040900904111	0.749152228479094	0.003553680201929166
0.943	0.000015665412409867067	0.0014089908663085637	0.784676031122597	0.004644489759988718
0.944	0.00001559011378237176	0.0012101989194607794	0.8249091549924988	0.0061591893959178105
0.945	0.00001579471079161021	0.0010182749676515106	0.8588840124254197	0.008284219500145776
0.946	0.000016317154310302566	0.0008399623516230493	0.8709043157378407	0.01128884703024234
0.947	0.000017220145933469852	0.0006811718596246914	0.8462883314999194	0.01555246128164873
0.948	0.00001859830212962574	0.0005453223436547665	0.7813403728212105	0.021584386870240696
0.949	0.00002058359970229786	0.0004329743546535563	0.6878681350428005	0.030010649196366302
0.95	0.00002333540532035685	0.00034245969673092836	0.5856163063348181	0.04148583589919785
0.951	0.00002697017072254238	0.0002708663542252043	0.49088952856586904	0.056499558097394625
0.952	0.000031315185923072396	0.00021489494855342548	0.41179910937780884	0.07513749250905556
0.953	0.0000353377568491158	0.00017140634374657488	0.3499798443525074	0.09701344288835204
0.954	0.00003666798873580931	0.00013768446532257	0.30390941253528836	0.12160631878561425
0.955	0.000033128288398397515	0.0001115091324856367	0.271237583635409	0.14892688191523318
0.956	0.000025898952902219095	0.00009112786168248652	0.24993143165839427	0.18012444883280068
0.957	0.00001839685714540135	0.0000751864293929273	0.23875133543037474	0.21780089309141057
0.958	0.000012586357751253517	0.0000626511435241833	0.2375104105868922	0.26618678105902016
0.959	8.612187463715129e-6	0.000052737934889657815	0.24742883416215225	0.331377454080731
0.96	5.998288620900009e-6	0.000044853446479952265	0.2718783881610607	0.4213044213899809
0.961	4.2790381806664955e-6	0.00003854850765604516	0.31793945638914156	0.5436612061549588
0.962	3.1298500489898714e-6	0.00003348245120329625	0.39914026567998084	0.6969763406650473
0.963	2.3449045269033626e-6	0.000029396216752243268	0.5361933980073872	0.8502181020282719
0.964	1.796547215373499e-6	0.000026092285128744095	0.7246596875639	0.9330912895857277
0.965	1.4051680688478553e-6	0.0000234198049743191	0.7946615740144697	0.8939255589589591
0.966	1.1202981618659846e-6	0.00002126362457434415	0.5680226187659777	0.767451473272583
0.967	9.092878616930715e-7	0.000019536257719000675	0.3130397344831183	0.62475490875825
0.968	7.505685145673449e-7	0.000018172073745504984	0.1692490777316032	0.5051561388065974
0.969	6.296022147287446e-7	0.000017123212032754874	0.09729842180534298	0.41610795325979333
0.97	5.364066876410881e-7	0.00001635689200145418	0.05992523203131835	0.3529302351128466
0.971	4.640138800000711e-7	0.00001585393565851334	0.0391967854726871	0.30923164656099905
0.972	4.0749149796997553e-7	0.00001560845569525264	0.026960267936122145	0.27990513303025555
0.973	3.633104396354238e-7	0.00001562880037773156	0.019340785794640065	0.26144586928072494
0.974	3.2892874428312e-7	0.00001593998724501135	0.014379642336750889	0.25164517629827526
0.975	3.0251304769376733e-7	0.000016587954670827186	0.011026416639517785	0.24926366382451465
0.976	2.827472288553699e-7	0.000017645802796556846	0.008687465149632659	0.2538083051322298
0.977	2.686929443797885e-7	0.000019221023334457696	0.007011656994641272	0.26541429935627164
0.978	2.59671035845677e-7	0.000021458037403252255	0.00578290200775958	0.2848095409870549
0.979	2.55125098418942e-7	0.00002451476593416062	0.004863469481575095	0.31333538405513955
0.98	2.5440384568297233e-7	0.000028448253089687614	0.004162720077807992	0.352982304078142
0.981	2.5635569240944164e-7	0.00003286463005759329	0.003619144442471428	0.4063491451492243
0.982	2.5861002816698853e-7	0.00003626445162067677	0.0031896582777079037	0.47631542521656417
0.983	2.5664932803085027e-7	0.00003600548213842844	0.002843010079214312	0.5649992875050717
0.984	2.437790871264356e-7	0.00003082703594591637	0.002555627031067799	0.6713672244784806
0.985	2.1450145229739369e-7	0.000023133498377629818	0.002309013677674751	0.7872917365976598
0.986	1.709734933610693e-7	0.0000161221534002503	0.0020882681203042083	0.8942683364853126
0.987	1.2386513497147835e-7	0.000010996612836692627	0.0018815257656538589	0.9669086518112432
0.988	8.369646997961891e-8	7.562129949687564e-6	0.0016801924209751086	0.9867648179354942
0.989	5.438793596082509e-8	5.30975690502543e-6	0.0014796537886592948	0.9555009462021271
0.99	3.4769614896130566e-8	3.8215062324467585e-6	0.0012798224176803108	0.8919886704640249
0.991	2.214265394988209e-8	2.8194151874405717e-6	0.0010847364518765282	0.8181432548432561
0.992	1.411383225777779e-8	2.129464215427979e-6	0.0009008606640165934	0.7492031790212608
0.993	9.000335135407548e-9	1.6437267383698902e-6	0.0007346484371943673	0.6926319355555218
0.994	5.718170482556505e-9	1.2945568160028159e-6	0.0005905061735076318	0.6508487263369829
0.995	3.5909029092492195e-9	1.0387724913633114e-6	0.00046996855517010257	0.6239152789231379
0.996	2.1991314283113087e-9	8.482306957058819e-7	0.00037204574906620337	0.6111552992962583
0.997	1.2813964928851528e-9	7.042049040120388e-7	0.0002941531988208692	0.6119136045332966
0.998	6.729173345305619e-10	5.939875097010002e-7	0.0002330488410110025	0.6258083093541983
0.999	2.684816648041092e-10	5.08799908236363e-7	0.00018549418034269062	0.6526820326088232
1.	5.491260260170815e-41	4.424821126760897e-7	0.00014860803547166152	0.6923076923076891

==> pics/versche_semi_wfe.dat <==
-1.5707963267948966	-316.8147955187612	-0.0005251339110972501	-10.789748410458513
-1.5607963267948965	-155.94692094121208	0.0002019883413642504	-10.384844088320877
-1.5507963267948965	-80.77154256794371	0.0009380339506556716	-7.395752961936362
-1.5407963267948965	-43.41326040590047	0.0017352163682903493	-4.034956618773176
-1.5307963267948965	-23.97931333827607	0.002661444445616435	-0.8893113628544487
-1.5207963267948965	-13.513305270689733	0.003805383515043263	2.0762858756007643
-1.5107963267948965	-7.725892556837236	0.005289146349377398	4.978205389881604
-1.5007963267948965	-4.460636628479814	0.0072897310217034765	7.706413677590523
-1.4907963267948965	-2.5905588807401667	0.01007414439434713	9.596401932201875
-1.4807963267948965	-1.508010170221195	0.014058050029797929	9.24243601216293
-1.4707963267948965	-0.8769823235200176	0.01990612032409949	5.357589149625882
-1.4607963267948965	-0.5078570369496782	0.02870770515717268	-1.0128957806451226
-1.4507963267948965	-0.2918782585964149	0.04229053897835828	-6.3217170578823
-1.4407963267948967	-0.16587398129162037	0.06378975383613347	-8.194873907576007
-1.4307963267948964	-0.09279515685417067	0.09868773942450143	-7.129790368119899
-1.4207963267948966	-0.05074560514490734	0.15669789528483188	-4.603006687271076
-1.4107963267948966	-0.02662052493429517	0.2550311322883386	-1.588756570712303
-1.4007963267948966	-0.011715231930964916	0.42336738145975494	1.4966702486180379
-1.3907963267948966	-0.18775452702670814	0.7086636416215732	4.316223237622774
-1.3807963267948966	-0.5545996273086357	1.1696539208028927	5.959934188410206
-1.3707963267948966	-0.00006879121560691058	1.835173400750865	4.3911562630546035
-1.3607963267948966	1.2172907315016086e-6	2.616187693512134	-2.1910361560844516
-1.3507963267948966	7.208651471805738e-7	3.3046022871369534	-10.811500846945487
-1.3407963267948966	6.381125252795323e-7	3.8561263226553506	-14.960873854536064
-1.3307963267948966	6.952517683968934e-7	4.644425638446108	-13.535529219994297
-1.3207963267948966	8.336904722232245e-7	6.304450387361874	-9.945507584173738
-1.3107963267948965	1.0463647810345044e-6	9.587674226678393	-6.532828176322247
-1.3007963267948965	1.347265798174215e-6	15.24646159724264	-3.8449965715468526
-1.2907963267948965	1.7662196019593923e-6	22.103353976494137	-1.676266687987528
-1.2807963267948965	2.351877090056152e-6	19.94263848344024	0.4058036777351015
-1.2707963267948965	3.1803363904220464e-6	-2.765079957673162	3.0563406459478264
-1.2607963267948965	4.371018905568363e-6	-19.972071390166303	7.557366662140128
-1.2507963267948965	6.114590443914591e-6	-18.405236864965715	16.546287499948534
-1.2407963267948965	8.722663099464706e-6	-12.16664936309233	27.93425673780379
-1.2307963267948965	0.000012718697538185415	-7.353901506716527	-13.970693071203288
-1.2207963267948965	0.000019009870893069012	-4.226323433708432	-37.54200304437228
-1.2107963267948967	0.000029224111386453372	-2.138956711979148	-15.635457673621355
-1.2007963267948965	0.00004639691350337547	-0.5862183395866505	-6.030488295242369
-1.1907963267948967	0.00007642390041967083	0.7646084977915545	-2.635721497280115
-1.1807963267948964	0.00013121897406860578	2.157156806022014	-1.2991806862696231
-1.1707963267948966	0.0002355283358818633	3.8102690501004544	-0.7043615415075072
-1.1607963267948964	0.00043973569072544973	5.9481687598568955	-0.4112733710629415
-1.1507963267948966	0.0008274610754627676	8.761241604512763	-0.25461951464446014
-1.1407963267948966	0.00140576924482117	12.174952687242515	-0.16525180004289364
-1.1307963267948966	0.001586847383873609	15.21257210836655	-0.11154180829108425
-1.1207963267948966	0.0005196365813278165	15.215279926139745	-0.07794280872019631
-1.1107963267948966	-0.0005244264645452996	9.284935205774163	-0.05637498910877403
-1.1007963267948966	-0.0006820425873563118	-0.5697503017413431	-0.04247017786032372
-1.0907963267948966	-0.0004932649836936689	-7.858390027553903	-0.03379718346036011
-1.0807963267948966	-0.00028184752188213587	-9.86004479037147	-0.02891701639482827
-1.0707963267948966	-0.00010783011792018855	-8.49841671033487	-0.02677156040085167
-1.0607963267948965	0.00003774785455610213	-6.009584579271614	-0.02624743409466359
-1.0507963267948965	0.0001729141262932457	-3.441284160635445	-0.02602704445851601
-1.0407963267948965	0.0003146862261666973	-1.0630140104673085	-0.0249064103582728
-1.0307963267948965	0.000479749739133688	1.1506044891760636	-0.022361625896327047
-1.0207963267948965	0.0006869080815128938	3.2771613671253794	-0.018730200549864993
-1.0107963267948965	0.0009596671331291671	5.3217092145686875	-0.014783041527348034
-1.0007963267948965	0.0013283323349044449	7.106668393195465	-0.011177204085980975
-0.9907963267948966	0.001829844768268609	8.161042916539037	-0.008230085143279756
-0.9807963267948966	0.002500089887367699	7.741625690783149	-0.005981265652496875
-0.9707963267948966	0.0033463656029191656	5.266084967299103	-0.004332112306101393
-0.9607963267948966	0.004280606230187309	1.122783732715376	-0.003147143724848682
-0.9507963267948966	0.005014122987573953	-3.124048743101889	-0.0023023145736081906
-0.9407963267948966	0.005027714062494223	-5.870757972763265	-0.0016998077343841705
-0.9307963267948965	0.0038832588593934697	-6.631755388181401	-0.0012677756587774005
-0.9207963267948965	0.0018172950489034351	-5.8926806825964695	-0.0009552792443632809
-0.9107963267948965	-0.00025591675878676657	-4.351094188185235	-0.000726786856157749
-0.9007963267948965	-0.00158673886334956	-2.491837080507443	-0.0005576418982043527
-0.8907963267948965	-0.00207903450249066	-0.5570522812023767	-0.0004307042576632446
-0.8807963267948965	-0.002011546898140135	1.3365475226597476	-0.00033398134044746304
-0.8707963267948965	-0.0016737355004942415	3.0574622890004033	-0.00025899485275780395
-0.8607963267948966	-0.0012432901250575504	4.30931734685485	-0.00019966344787987985
-0.8507963267948966	-0.0008027234179084392	4.497682099059493	-0.0001515357662725629
-0.8407963267948966	-0.0003801966466768545	2.8117209954995155	-0.00011125627398473326
-0.8307963267948966	0.00002202440457634874	-1.1003503108985748	-0.00007618177769251635
-0.8207963267948966	0.00041271446989017414	-6.103292618643148	-0.00004409054847786667
-0.8107963267948965	0.0008050709883137298	-9.895154438686044	-0.000012941338160682745
-0.8007963267948965	0.0012142541359891094	-11.089134639835976	0.000019350386441313217
-0.7907963267948965	0.0016568813410458253	-10.147531523223321	0.000055141076214680826
-0.7807963267948965	0.0021514460836545924	-8.257773225556642	0.00009728815858828689
-0.7707963267948965	0.0027192353819559005	-6.27153033902997	0.00014928555288594862
-0.7607963267948965	0.0033856147626852426	-4.540995142984224	0.00021491526862758744
-0.7507963267948965	0.004181698235757241	-3.122207465319943	0.00029611873598680763
-0.7407963267948965	0.00514650962486471	-1.9510787895434238	0.0003854420428725261
-0.7307963267948966	0.006329813474625201	-0.9261972083706389	0.0004458958090903544
-0.7207963267948966	0.007795871671266728	0.06870986323054534	0.00038024763347999015
-0.7107963267948966	0.00962848091147344	1.1747108893629516	0.00006493220391661165
-0.7007963267948966	0.011937779020569667	2.5916262954079627	-0.00042085727745682256
-0.6907963267948966	0.014869487903132373	4.640289133275648	-0.0007252562419876775
-0.6807963267948965	0.018617501100078378	7.837398391114522	-0.0007085720233872398
-0.6707963267948965	0.023441035922101814	12.723486699144388	-0.0005418724565725145
-0.6607963267948965	0.029687955608032963	17.754209045316898	-0.00037510265026425606
-0.6507963267948965	0.037826300329817306	11.341404064079038	-0.00025225901697201387
-0.6407963267948965	0.04848645735235353	-15.723295940715344	-0.00017016602241346854
-0.6307963267948965	0.0625165235569976	-25.732427796143977	-0.00011667116692669628
-0.6207963267948965	0.08105277003630317	-17.080793041454854	-0.00008167695894362494
-0.6107963267948966	0.10560471275811098	-9.33146096487769	-0.00005842364724521517
-0.6007963267948966	0.13814830108222625	-5.101289228370217	-0.00004266035889960474
-0.5907963267948966	0.18120816834574088	-2.926671906903504	-0.000031748537046039314
-0.5807963267948966	0.2378866931404591	-1.7723342463373302	-0.00002403931182657609
-0.5707963267948966	0.31176048034678816	-1.127427965841949	-0.000018486651112196856
-0.5607963267948965	0.4065173797902457	-0.7483070506105993	-0.000014414699116632994
-0.5507963267948965	0.5251739000103305	-0.5149847639421106	-0.000011378317700134944
-0.5407963267948965	0.6687601273640342	-0.3655300712904605	-9.078723606505676e-6
-0.5307963267948965	0.8345992173082942	-0.2664172259005303	-7.311696786342568e-6
-0.5207963267948965	1.0148214358178136	-0.19867876038951035	-5.93523816220764e-6
-0.5107963267948965	1.1963608598933435	-0.15115022305905898	-4.849012524710743e-6
-0.5007963267948965	1.363725787480427	-0.11702490235258961	-3.981051998929734e-6
-0.4907963267948965	1.5045208215113253	-0.0920215865653727	-3.2790105112800973e-6
-0.4807963267948965	1.6153693676399514	-0.07337210221939225	-2.7043207585936344e-6
-0.47079632679489647	1.7046968215353822	-0.05924209868085561	-2.228234540456911e-6
-0.46079632679489646	1.7906465308546178	-0.048389139998544176	-1.8291066741576937e-6
-0.45079632679489645	1.895826341747136	-0.03995506979466358	-1.4905152967386345e-6
-0.44079632679489644	2.042258400662099	-0.03333661393760101	-1.1999565083614674e-6
-0.43079632679489643	2.248707960314521	-0.028102793957595944	-9.479435432658457e-7
-0.4207963267948964	2.530371835826118	-0.023941024642457585	-7.274002367062367e-7
-0.41079632679489664	2.8996308083995284	-0.020621173031189353	-5.332772965434458e-7
-0.40079632679489663	3.3664365513946093	-0.01797109346024983	-3.623442758907443e-7
-0.3907963267948966	3.937196746388856	-0.01585964451819674	-2.1312291008101877e-7
-0.3807963267948966	4.611195872083118	-0.014184697406054766	-8.592828162134545e-8
-0.3707963267948966	5.373607360994436	-0.01286457524886992	1.702991163496484e-8
-0.3607963267948966	6.1844411472661385	-0.011831947938611986	9.156750050968e-8
-0.3507963267948966	6.964224707635648	-0.011029573449711621	1.3160502786500006e-7
-0.3407963267948966	7.581097872406936	-0.010407494316165708	1.2961440404676974e-7
-0.33079632679489657	7.850823144771655	-0.009921408558068792	7.76941027741049e-8
-0.32079632679489656	7.567437075288366	-0.00953196850885635	-3.050544869049835e-8
-0.31079632679489655	6.57658276392303	-0.009204749120204117	-1.9702446633719132e-7
-0.30079632679489654	4.872972620879387	-0.008910602629617303	-4.1653420530913425e-7
-0.29079632679489653	2.6595945320148715	-0.008626110596873451	-6.741658698010766e-7
-0.2807963267948965	0.30262150918029673	-0.008333878706870978	-9.457774326977927e-7
-0.2707963267948965	-1.8103196582243435	-0.008022497827433387	-1.2016507940556997e-6
-0.2607963267948965	-3.4144723446192073	-0.007686100946962236	-1.4129904184547585e-6
-0.2507963267948965	-4.425233717226617	-0.007323552232233347	-1.5587968682428762e-6
-0.2407963267948965	-4.902303721735462	-0.0069373843893379954	-1.6301786489994666e-6
-0.23079632679489648	-4.975651524659443	-0.006532637860327557	-1.6305357702714434e-6
-0.22079632679489647	-4.783701301168228	-0.006115749781863626	-1.5722558624638271e-6
-0.21079632679489646	-4.440896803838852	-0.005693604241539402	-1.471971421277447e-6
-0.20079632679489645	-4.028897841584082	-0.0052728056049860614	-1.3463627013658304e-6
-0.19079632679489644	-3.6000633122920114	-0.004859189176010522	-1.2095190797551814e-6
-0.18079632679489643	-3.18486562471394	-0.004457547866840601	-1.0718938903061515e-6
-0.17079632679489642	-2.799068996428689	-0.004071533113064685	-9.403737454324404e-7
-0.16079632679489664	-2.449272268329757	-0.0037036813605786866	-8.18909301204945e-7
-0.15079632679489663	-2.136727714263115	-0.0033555201588493988	-7.093005574136186e-7
-0.14079632679489662	-1.8597914597982783	-0.0030277159005580724	-6.119133617036268e-7
-0.1307963267948966	-1.6154155212646184	-0.002720235081341902	-5.262413357858951e-7
-0.1207963267948966	-1.4000146198219063	-0.0024325003380308192	-4.5130555620956697e-7
-0.1107963267948966	-1.2099437450022081	-0.0021635302879507	-3.859181337382478e-7
-0.10079632679489658	-1.041741870777153	-0.0019120579786432465	-3.2884424927221657e-7
-0.09079632679489658	-0.8922396769422178	-0.0016766266799837577	-2.788940003151026e-7
-0.08079632679489657	-0.7585909960125029	-0.0014556641558200743	-2.349684604541771e-7
-0.07079632679489656	-0.638263520856664	-0.0012475378283490393	-1.9607735257227626e-7
-0.06079632679489655	-0.529009398377049	-0.0010505937620548485	-1.6134002533153894e-7
-0.05079632679489654	-0.4288273252630044	-0.0008631824313806026	-1.2997722502595248e-7
-0.04079632679489653	-0.33592240447831456	-0.0006836740082817328	-1.0129825840313381e-7
-0.030796326794896522	-0.24866688308098758	-0.0005104655578904785	-7.468622828517996e-8
-0.020796326794896514	-0.1655630816436601	-0.00034198215293250163	-4.9582800775196775e-8
-0.010796326794896505	-0.08520880047769114	-0.00017667356511664095	-2.5473202240447376e-8
-0.0007963267948964958	-0.006264920547931929	-0.000013007892780663443	-1.871684890151927e-9
0.009203673205103513	0.07257538694898186	0.0001505367453867034	2.1692568789027862e-8
0.019203673205103522	0.15261658163760475	0.00031548147823769196	4.568927898463008e-8
0.02920367320510353	0.2351906102623787	0.00048335601956802504	7.060088131346311e-8
0.03920367320510354	0.3216875064678674	0.0006557071897518584	9.693656623075272e-8
0.04920367320510355	0.4135874892380391	0.0008341056667736046	1.2524673656585732e-7
0.05920367320510356	0.5124951778715611	0.0010201498669545562	1.5613794314851444e-7
0.06920367320510357	0.6201762683941986	0.0012154656376149257	1.9028811295998193e-7
0.07920367320510358	0.7385965006859968	0.0014217001549025794	2.2846146153245624e-7
0.08920367320510358	0.8699618112092528	0.0016405080748985099	2.715217781319502e-7
0.09920367320510337	1.016756911169648	0.0018735276105837986	3.204416360593293e-7
0.10920367320510338	1.1817766506732592	0.002122343847038215	3.7630329482605844e-7
0.11920367320510339	1.3681396061512625	0.002388436355838413	4.402843427966839e-7
0.1292036732051034	1.5792650249727196	0.0026731081485448626	5.13617157533648e-7
0.1392036732051034	1.8187804853461564	0.0029773934327293546	5.975057939954984e-7
0.14920367320510342	2.0903052009541376	0.0033019427641227963	6.929770644133018e-7
0.15920367320510342	2.3970183497236173	0.0036468863888288842	8.006354471586384e-7
0.16920367320510343	2.740867695278721	0.00401168022325842	9.202872661305162e-7
0.17920367320510344	3.121196853312927	0.004394944394950493	1.0504053890892503e-6
0.18920367320510345	3.5324737068759817	0.0047943117232286375	1.1874342811705475e-6
0.19920367320510346	3.9607175887497705	0.005206312699447682	1.325005002621891e-6
0.20920367320510347	4.378243893394537	0.005626333407581401	1.4532575535583537e-6
0.21920367320510348	4.736700946350277	0.006048691331400414	1.5586474448207128e-6
0.2292036732051035	4.959506214685616	0.006466877813187896	1.6247751536037817e-6
0.2392036732051035	4.937295238971259	0.006874010853536293	1.6347536992738352e-6
0.2492036732051035	4.534034857689624	0.007263523846301282	1.575196232411087e-6
0.2592036732051035	3.6149930384165776	0.007630082608107965	1.4409853869723983e-6
0.2692036732051035	2.1041991194200573	0.0079706769785007	1.2389587667169783e-6
0.27920367320510353	0.059111153341385954	0.0082857829412937	9.883766996008606e-7
0.28920367320510354	-2.28318412633259	0.00858045150336486	7.172191421466289e-7
0.29920367320510355	-4.546491951805028	0.008865169016030574	4.5553819617094394e-7
0.30920367320510356	-6.350273951427889	0.009156363757839979	2.2870187807503196e-7
0.31920367320510357	-7.459392178504586	0.00947650743454183	5.315680122706322e-8
0.3292036732051036	-7.847817778165471	0.009853864251334495	-6.434959880378607e-8
0.3392036732051036	-7.6526373778889285	0.010322048409146493	-1.2488322546661564e-7
0.34920367320510337	-7.077582424744385	0.010919634926883975	-1.343094000487792e-7
0.3592036732051034	-6.313451230933552	0.011690110326345381	-1.0043507535674822e-7
0.3692036732051034	-5.501010958167733	0.012682449221854328	-3.093977277506868e-8
0.3792036732051034	-4.727369470685459	0.013952579176980007	6.782340841345932e-8
0.3892036732051034	-4.03779866965822	0.015565979982817574	1.9135649029127437e-7
0.3992036732051034	-3.4502862807733545	0.017601688298232693	3.3713852688628145e-7
0.4092036732051034	-2.967226723853671	0.020158075300208942	5.045601193289178e-7
0.41920367320510343	-2.5830301393758073	0.023360962613590944	6.948189137132916e-7
0.42920367320510344	-2.288182119646534	0.027374981256127574	9.108650524739543e-7
0.4392036732051037	-2.070687837949238	0.03241962238394472	1.1574482516402126e-6
0.44920367320510346	-1.9158555668349175	0.03879229114871908	1.4413011868099362e-6
0.4592036732051037	-1.8055132919300272	0.046902065886581946	1.7714925487143393e-6
0.4692036732051035	-1.7180499756512635	0.057320159595102275	2.159994086251206e-6
0.47920367320510326	-1.6306603525944554	0.07085696732329218	2.6225283904712355e-6
0.4892036732051035	-1.5241036271446555	0.08868234486250764	3.1798003065730403e-6
0.4992036732051033	-1.388148743144284	0.11251785797063907	3.85927049921176e-6
0.5092036732051035	-1.224356220485142	0.14495201751080197	4.69771564061701e-6
0.5192036732051033	-1.044041090834937	0.18997183128756925	5.744954563637689e-6
0.5292036732051035	-0.862622005097841	0.2538870166458315	7.069335225146329e-6
0.5392036732051033	-0.6938192010927009	0.346992878939452	8.765927846344165e-6
0.5492036732051035	-0.5463889895629346	0.48667765620286924	0.000010968949589138948
0.5592036732051033	-0.4237566540416551	0.7034729487330317	0.000013870921548092022
0.5692036732051036	-0.32536240736552	1.0533651293276425	0.00001775272365477234
0.5792036732051034	-0.24840410639060764	1.6439780853535013	0.000023031588379688606
0.5892036732051036	-0.18923537615253547	2.6923328418886743	0.000030339071451658204
0.5992036732051034	-0.1442287025085225	4.652363196585628	0.000040649674334677
0.6092036732051036	-0.11019429834786708	8.457929570714352	0.00005549523894213452
0.6192036732051034	-0.08451520631170517	15.587514367494952	0.00007732208292156064
0.6292036732051036	-0.06513287880507057	24.863781608287432	0.00011007068443111597
0.6392036732051034	-0.050469784255122795	19.449028657486625	0.00016003401186007895
0.6492036732051036	-0.03933623376076602	-7.971461868750095	0.00023676224597901028
0.6592036732051034	-0.03084335510345793	-18.025934700975746	0.00035241145860057934
0.6692036732051037	-0.02433016853677304	-13.636062793641463	0.0005131846520263098
0.6792036732051034	-0.01930591252843273	-8.494917463276932	0.0006867233144856495
0.6892036732051037	-0.015405939507600067	-5.05619222018297	0.0007415384900475899
0.6992036732051035	-0.012358661201679815	-2.8649337551183285	0.0004903930276981234
0.7092036732051037	-0.009961066945931829	-1.3731247596908045	8.416807777928928e-6
0.7192036732051035	-0.008060707257721738	-0.23319349269361492	-0.00034878495293131013
0.7292036732051037	-0.00654247011523869	0.7689764234347651	-0.00044739331486570055
0.7392036732051035	-0.005318873289373892	1.7808999581297011	-0.0003986575103036961
0.7492036732051033	-0.004322920089144854	2.9215054152753703	-0.0003102538835234486
0.7592036732051035	-0.003502816871862114	4.295013399802898	-0.00022682298309829868
0.7692036732051033	-0.0028180391728906073	5.974977128067213	-0.00015873393191121124
0.7792036732051035	-0.0022363727561051	7.933672763564143	-0.00010481147070526972
0.7892036732051033	-0.0017316594310227168	9.88136841934063	-0.00006134541795240213
0.7992036732051035	-0.001282057857216026	11.05219962379856	-0.000024749500912864667
0.8092036732051033	-0.000868701152562312	10.26654215392986	7.93140760481311e-6
0.8192036732051036	-0.0004747170946570861	6.8464265066185375	0.000039118765458577186
0.8292036732051034	-0.00008471161730039221	1.878249901755944	0.00007092482743632019
0.8392036732051036	0.0003149210232092394	-2.3301161151477827	0.00010538282363243084
0.8492036732051034	0.0007339585413239592	-4.3747951619793986	0.0001446703954309822
0.8592036732051036	0.001172611127579961	-4.4305333303888474	0.0001913458756408944
0.8692036732051034	0.0016083393277422674	-3.2995918661267374	0.00024862866270921924
0.8792036732051036	0.001969840623650492	-1.6270821658987078	0.00032076455446218734
0.8892036732051034	0.002097208261254779	0.2502196297153751	0.0004135311603137794
0.8992036732051036	0.0017161207459868892	2.1849474076115225	0.0005349609804234909
0.9092036732051034	0.0005276554361207829	4.067567237935553	0.000696393250167658
0.9192036732051037	-0.001461377094856958	5.684992343221825	0.0009140116605460591
0.9292036732051034	-0.003597156862961216	6.595485394542446	0.0012110794228398798
0.9392036732051037	-0.0049275897459808	6.119956395135258	0.00162112384380456
0.9492036732051035	-0.00507972521033464	3.690393232334484	0.0021922792281335794
0.9592036732051037	-0.004422002976729162	-0.40393702620253175	0.002992682011063566
0.9692036732051035	-0.0034937731372493373	-4.688521488637423	0.004115788473701349
0.9792036732051037	-0.00262374785999114	-7.4906622365167	0.005681891602024309
0.9892036732051035	-0.001924541273570648	-8.213668213311042	0.007826747920516719
0.9992036732051033	-0.0013982966803652973	-7.340384483484524	0.010660128972714473
1.0092036732051035	-0.0010110730165533534	-5.631586291905383	0.014173512638396132
1.0192036732051033	-0.0007252619889998424	-3.6100818376935124	0.018102209682453768
1.0292036732051035	-0.0005093852838249596	-1.493598372302008	0.021837966147024202
1.0392036732051033	-0.00033896798080513933	0.7015944152343973	0.024596985115433116
1.0492036732051035	-0.00019462733026634246	3.048663642535314	0.02593306748295468
1.0592036732051033	-0.00005951542008854508	5.5928018840371285	0.026227418470077982
1.0692036732051036	0.00008320092077877465	8.136850795528394	0.026611593283421713
1.0792036732051034	0.0002515739737763634	9.797730027400162	0.028418636029118143
1.0892036732051036	0.0004578685541021196	8.512242202136429	0.032795210789759416
1.0992036732051034	0.0006616192615382183	2.0522548553487043	0.040783885165181694
1.1092036732051036	0.0005989001064921261	-7.824539218663431	0.05372709804243632
1.1192036732051034	-0.0003000329860214863	-14.702707255409875	0.07384740476526895
1.1292036732051036	-0.0014985740059282378	-15.508527713766014	0.10511605602350414
1.1392036732051034	-0.0014909957661061659	-12.730347835902062	0.15484307303662412
1.1492036732051036	-0.0009108766227951067	-9.274530015572127	0.23699154920011994
1.1592036732051034	-0.0004867663280962559	-6.34771468156447	0.3796865160466485
1.1692036732051037	-0.0002595580656742479	-4.112469131407519	0.6436117894072901
1.1792036732051034	-0.00014360532158249126	-2.397301071622405	1.1715668752596968
1.1892036732051037	-0.0000830555327184725	-0.9778928386057055	2.337105423046685
1.1992036732051035	-0.000050105233559664436	0.36451773517538677	5.241105811251552
1.2092036732051037	-0.00003138535767525494	1.866072369139861	13.35479209665316
1.2192036732051035	-0.000020317217290276662	3.8398384978281506	33.84079503922949
1.2292036732051037	-0.000013535975716249218	6.759359019050752	24.965967652233566
1.2392036732051035	-9.24863514156247e-6	11.269189008336227	-27.225548193006887
1.2492036732051033	-6.4619042428838245e-6	17.435944845863272	-18.594975232000497
1.2592036732051035	-4.606030709060133e-6	20.641450239802506	-8.595745866268864
1.2692036732051033	-3.342203603067868e-6	6.850194427245637	-3.6004957176427403
1.2792036732051035	-2.465593470598083e-6	-17.564186977711703	-0.7677369297555546
1.2892036732051033	-1.84744920675796e-6	-22.82787204456387	1.3520871722425207
1.2992036732051035	-1.4061427592184637e-6	-16.363738773707276	3.474317646861179
1.3092036732051033	-1.0895602619988893e-6	-10.316106479607441	6.056986129643085
1.3192036732051036	-6.271271262769759e-7	-6.697238135519016	9.360338945821999
1.3292036732051034	-7.029002823760307e-7	-4.83253806906421	13.020697742230583
1.3392036732051036	-6.54467442601093e-7	-3.9510508125419244	15.034410818665824
1.3492036732051034	-5.583354352204068e-6	-3.3970094049091677	11.896977353764733
1.3592036732051036	-1.962110968128911e-6	-2.7372753936291536	3.599133889944915
1.3692036732051034	0.00034071045603584313	-1.956480973720238	-3.6834100256518707
1.3792036732051036	1.0664834603146176	-1.2623542106701724	-5.992285846555456
1.3892036732051034	-0.021098505861951458	-0.7688488410374359	-4.694916480732432
1.3992036732051036	0.009902344353831647	-0.45950719973252085	-1.9764050773343695
1.4092036732051034	0.02384532363305094	-0.2761619849846038	1.0954211699647831
1.4192036732051037	0.045958182020404116	-0.16906991276816263	4.140129641999557
1.4292036732051034	0.08443987035927188	-0.10604487525592805	6.791295225731175
1.4392036732051037	0.15139742977432752	-0.06826254022983008	8.183345762324018
1.4492036732051035	0.26698359914767744	-0.04507780032860251	6.865894957872341
1.4592036732051037	0.4652532077012261	-0.03048920462795932	2.026233141703389
1.4692036732051035	0.8041966452191385	-0.021073806340345936	-4.434348527386351
1.4792036732051037	1.3834747914826535	-0.014842700863632204	-8.872763716269196
1.4892036732051035	2.376439869966501	-0.010614779709235151	-9.7343275332966
1.4992036732051037	4.0890896997775865	-0.007672120896402237	-8.091527151151315
1.5092036732051035	7.064985525017328	-0.005567563949969431	-5.43306479463261
1.5192036732051033	12.35143161027457	-0.0040151586379553236	-2.5413730734237543
1.5292036732051035	21.860496197350773	-0.002826383152832667	0.4087219083265478
1.5392036732051033	39.434826232391124	-0.00187209358999235	3.516941486408189
1.5492036732051035	73.01376063382376	-0.0010593403770217007	6.857030614691684
1.5592036732051033	140.0715791293086	-0.00031745938667673064	9.997545194855576
1.5692036732051036	372.3965359052717	0.00040830511472520506	11.054434714795

==> resonances_one.dat <==
0.4	2.8429997510972534e-26	1.0195173721663916e-28	1.854646947806094e-30
0.4001	4.0781248478971294e-14	1.5279224612725031e-16	2.768816050732574e-18
0.4002	7.799678308438656e-14	3.050711095165213e-16	5.507008551892625e-18
0.40030000000000004	1.1196489414911148e-13	4.568395868705138e-16	8.214780650166987e-18
0.40040000000000003	1.4297159964059725e-13	6.081006795973648e-16	1.0892334587972649e-17
0.4005	1.712743745538516e-13	7.588573939409006e-16	1.3539871706144254e-17
0.4006	1.9710539497009976e-13	9.091127411120182e-16	1.6157592446603903e-17
0.4007	2.2067436697695406e-13	1.0588697374221728e-15	1.8745696355030846e-17
0.40080000000000005	2.4217099949410215e-13	1.2081314044187179e-15	2.1304382083525056e-17
0.40090000000000003	2.617671708234863e-13	1.3569007690215944e-15	2.3833847393256206e-17
0.401	2.7961883108575856e-13	1.505180863662934e-15	2.633428915712396e-17
0.4011	2.9586767632709113e-13	1.6529747264276076e-15	2.8805903362395707e-17
0.4012	3.106426247532777e-13	1.8002854011962476e-15	3.124888511334674e-17
0.40130000000000005	3.240611210830531e-13	1.947115937790174e-15	3.3663428633893036e-17
0.40140000000000003	3.3623029126037113e-13	2.093469392118033e-15	3.60497272702126e-17
0.4015	3.4724796660253543e-13	2.2393488263253366e-15	3.840797349337491e-17
0.4016	3.5720359378785446e-13	2.384757308945222e-15	4.0738358901949855e-17
0.4017	3.661790448212371e-13	2.5296979150518404e-15	4.304107422461781e-17
0.40180000000000005	3.742493391912854e-13	2.6741737264158148e-15	4.531630932277334e-17
0.40190000000000003	3.8148328879308917e-13	2.8181878316618015e-15	4.756425319312031e-17
0.402	3.8794407479100976e-13	2.9617433264287207e-15	4.9785093970267375e-17
0.4021	3.936897643978662e-13	3.104843313531831e-15	5.19790189293111e-17
0.4022	3.9877377451922347e-13	3.2474909031273815e-15	5.414621448841613e-17
0.40230000000000005	4.0324528832819043e-13	3.3896892128798032e-15	5.628686621139235e-17
0.40240000000000004	4.071496300748272e-13	3.5314413681306945e-15	5.840115881025616e-17
0.4025	4.1052860277754276e-13	3.672750502071393e-15	6.048927614780342e-17
0.4026	4.134207928751211e-13	3.8136197559170736e-15	6.255140124016036e-17
0.4027	4.158618454256298e-13	3.954052279083892e-15	6.458771625933699e-17
0.40280000000000005	4.1788471301050976e-13	4.0940512293687315e-15	6.659840253577467e-17
0.40290000000000004	4.195198811299618e-13	4.233619773131246e-15	6.858364056088079e-17
0.403	4.207955725513013e-13	4.372761085479416e-15	7.054360998957192e-17
0.4031	4.217379327887095e-13	4.511478350457077e-15	7.247848964279765e-17
0.4032	4.223711986450488e-13	4.6497747612346815e-15	7.438845751006582e-17
0.40330000000000005	4.227178515293031e-13	4.787653520302913e-15	7.627369075196167e-17
0.40340000000000004	4.2279875707289357e-13	4.925117839668991e-15	7.813436570265752e-17
0.4035	4.2263329240044516e-13	5.062170941056396e-15	7.997065787242408e-17
0.4036	4.2223946226357995e-13	5.198816056107233e-15	8.17827419501293e-17
0.4037	4.216340051160664e-13	5.3350564265879275e-15	8.35707918057357e-17
0.40380000000000005	4.208324900942013e-13	5.470895304598048e-15	8.533498049279253e-17
0.40390000000000004	4.198494057647602e-13	5.606335952782013e-15	8.707548025091544e-17
0.404	4.1869824141317465e-13	5.74138164454486e-15	8.879246250827452e-17
0.4041	4.1739156156489463e-13	5.876035664270599e-15	9.048609788406417e-17
0.4042	4.15941074362306e-13	6.010301307544303e-15	9.215655619097268e-17
0.40430000000000005	4.1435769435672743e-13	6.144181881377718e-15	9.380400643764787e-17
0.40440000000000004	4.1265160021912065e-13	6.277680704437967e-15	9.542861683115096e-17
0.4045	4.1083228782327796e-13	6.410801107280804e-15	9.703055477941683e-17
0.4046	4.0890861911084596e-13	6.543546432586538e-15	9.860998689369632e-17
0.4047	4.0688886710782454e-13	6.67592003540038e-15	1.0016707899100225e-16
0.40480000000000005	4.0478075742659566e-13	6.807925283376036e-15	1.0170199609654178e-16
0.40490000000000004	4.0259150655590235e-13	6.939565557023944e-15	1.0321490244615537e-16
0.405	4.003278572124184e-13	7.070844249962792e-15	1.0470596148873818e-16
0.4051	3.9799611100229e-13	7.20176476917553e-15	1.0617533588866384e-16
0.4052	3.956021586177907e-13	7.33233053526912e-15	1.0762318752819938e-16
0.40530000000000005	3.9315150777376126e-13	7.462544982739206e-15	1.0904967750992076e-16
0.40540000000000004	3.906493090697181e-13	7.592411560237907e-15	1.1045496615911095e-16
0.4055	3.8810037994694613e-13	7.721933730847246e-15	1.1183921302616786e-16
0.4056	3.85509226894673e-13	7.851114972356426e-15	1.1320257688899816e-16
0.4057	3.8288006604573617e-13	7.979958777543388e-15	1.1454521575540517e-16
0.40580000000000005	3.8021684228996853e-13	8.10846865446185e-15	1.158672868654798e-16
0.40590000000000004	3.775232470221896e-13	8.23664812673188e-15	1.1716894669397216e-16
0.406	3.7480273463177116e-13	8.364500733836785e-15	1.1845035095267667e-16
0.4061	3.7205853783144996e-13	8.492030031423691e-15	1.1971165459279574e-16
0.4062	3.6929368191486675e-13	8.619239591609693e-15	1.2095301180730755e-16
0.4063	3.6651099802471036e-13	8.746133003293102e-15	1.2217457603332534e-16
0.40640000000000004	3.637131355065484e-13	8.872713872469892e-15	1.233764999544528e-16
0.40650000000000003	3.6090257341718604e-13	8.998985822555361e-15	1.2455893550313444e-16
0.4066	3.5808163125071496e-13	9.124952494711438e-15	1.2572203386299883e-16
0.4067	3.5525247894031563e-13	9.250617548179597e-15	1.268659454712022e-16
0.40680000000000005	3.5241714618912e-13	9.375984660619177e-15	1.2799082002076276e-16
0.40690000000000004	3.4957753117919124e-13	9.501057528451423e-15	1.2909680646288627e-16
0.40700000000000003	3.467354087037366e-13	9.625839867210003e-15	1.3018405300929697e-16
0.4071	3.4389243776417566e-13	9.750335411897104e-15	1.3125270713455717e-16
0.4072	3.410501686702818e-13	9.874547917345756e-15	1.3230291557838181e-16
0.4073	3.382100496787727e-13	9.99848115858827e-15	1.333348243479482e-16
0.40740000000000004	3.3537343320291095e-13	1.012213893123164e-14	1.3434857872020382e-16
0.40750000000000003	3.3254158162318757e-13	1.024552505183851e-14	1.3534432324416312e-16
0.4076	3.297156727268695e-13	1.0368643358316243e-14	1.363222017432107e-16
0.4077	3.2689680480209766e-13	1.049149771031146e-14	1.3728235731738778e-16
0.4078	3.240860014102553e-13	1.0614091989612101e-14	1.3822493234567759e-16
0.40790000000000004	3.2128421585862383e-13	1.0736430100556927e-14	1.3915006848829235e-16
0.40800000000000003	3.1849233539360585e-13	1.0858515970451461e-14	1.400579066889441e-16
0.4081	3.157111851334012e-13	1.0980353549992287e-14	1.409485871771222e-16
0.4082	3.1294153175757457e-13	1.1101946813698126e-14	1.4182224947035748e-16
0.4083	3.101840869697189e-13	1.1223299760349155e-14	1.426790323764863e-16
0.40840000000000004	3.0743951074822293e-13	1.134441641343395e-14	1.4351907399590772e-16
0.40850000000000003	3.047084143990964e-13	1.1465300821604598e-14	1.4434251172383885e-16
0.4086	3.0199136342377777e-13	1.1585957059139905e-14	1.4514948225255851e-16
0.4087	2.9928888021401065e-13	1.1706389226417713e-14	1.4594012157366065e-16
0.4088	2.966014465848855e-13	1.1826601450394432e-14	1.467145649802831e-16
0.40890000000000004	2.9392950615653693e-13	1.1946597885094813e-14	1.4747294706934877e-16
0.40900000000000003	2.912734665941138e-13	1.2066382712109598e-14	1.4821540174379329e-16
0.4091	2.8863370171504583e-13	1.2185960141103212e-14	1.489420622147915e-16
0.4092	2.860105534720026e-13	1.2305334410330084e-14	1.4965306100397755e-16
0.4093	2.8340433381937546e-13	1.2424509787161268e-14	1.5034852994566335e-16
0.40940000000000004	2.8081532647050916e-13	1.2543490568619759e-14	1.5102860018904575e-16
0.40950000000000003	2.782437885525738e-13	1.2662281081927237e-14	1.5169340220041874e-16
0.4096	2.756899521653017e-13	1.2780885685059863e-14	1.5234306576537288e-16
0.4097	2.731540258495952e-13	1.2899308767314882e-14	1.529777199909932e-16
0.4098	2.7063619597150407e-13	1.3017554749888328e-14	1.5359749330805592e-16
0.40990000000000004	2.681366280266886e-13	1.3135628086463079e-14	1.5420251347321581e-16
0.41000000000000003	2.6565546787024855e-13	1.3253533263807835e-14	1.5479290757118618e-16
0.4101	2.631928428763888e-13	1.3371274802388792e-14	1.553688020169283e-16
0.4102	2.6074886303214605e-13	1.3488857256991494e-14	1.5593032255782e-16
0.4103	2.5832362196910904e-13	1.3606285217355448e-14	1.5647759427582899e-16
0.41040000000000004	2.559171979368368e-13	1.3723563308820714e-14	1.5701074158967986e-16
0.41050000000000003	2.535296547214207e-13	1.3840696192986676e-14	1.5752988825701547e-16
0.4106	2.5116104251241094e-13	1.3957688568384422e-14	1.5803515737655644e-16
0.4107	2.488113987211646e-13	1.4074545171161182e-14	1.585266713902537e-16
0.4108	2.4648074875343357e-13	1.4191270775778703e-14	1.590045520854385e-16
0.41090000000000004	2.4416910673885465e-13	1.4307870195725023e-14	1.594689205969653e-16
0.41100000000000003	2.4187647621986755e-13	1.442434828424032e-14	1.5991989740935622e-16
0.4111	2.3960285080234054e-13	1.4540709935056902e-14	1.6035760235893155e-16
0.4112	2.373482147701841e-13	1.465696008315424e-14	1.6078215463594718e-16
0.4113	2.351125436659388e-13	1.477310370552818e-14	1.611936727867185e-16
0.41140000000000004	2.3289580483932707e-13	1.4889145821976307e-14	1.615922747157445e-16
0.41150000000000003	2.306979579655642e-13	1.500509149589804e-14	1.6197807768782724e-16
0.4116	2.2851895553513816e-13	1.5120945835111877e-14	1.6235119833018486e-16
0.4117	2.263587433166861e-13	1.523671399268824e-14	1.6271175263456655e-16
0.4118	2.2421726079444421e-13	1.535240116779894e-14	1.6305985595935323e-16
0.41190000000000004	2.2209444158172362e-13	1.5468012606584796e-14	1.6339562303166203e-16
0.41200000000000003	2.19990213811736e-13	1.558355360303933e-14	1.6371916794944295e-16
0.4121	2.1790450050702232e-13	1.5699029499912528e-14	1.6403060418357466e-16
0.4122	2.1583721992867025e-13	1.581444568963084e-14	1.6433004457995005e-16
0.4123	2.137882859064506e-13	1.5929807615237743e-14	1.6461760136156523e-16
0.41240000000000004	2.1175760815089296e-13	1.6045120771352705e-14	1.6489338613059825e-16
0.41250000000000003	2.097450925483251e-13	1.616039070515016e-14	1.6515750987048564e-16
0.4126	2.0775064143976696e-13	1.6275623017359187e-14	1.6541008294799714e-16
0.4127	2.0577415388459567e-13	1.6390823363283122e-14	1.6565121511530158e-16
0.4128	2.0381552590978674e-13	1.6505997453841283e-14	1.6588101551203288e-16
0.41290000000000004	2.018746507455134e-13	1.662115105663175e-14	1.6609959266734836e-16
0.41300000000000003	1.9995141904786083e-13	1.673628999701701e-14	1.663070545019882e-16
0.4131	1.9804571910931244e-13	1.6851420159232608e-14	1.6650350833032588e-16
0.4132	1.961574370576977e-13	1.6966547487518147e-14	1.6668906086241333e-16
0.4133	1.9428645704421102e-13	1.7081677987273906e-14	1.6686381820603127e-16
0.41340000000000005	1.9243266142106837e-13	1.719681772624066e-14	1.6702788586872295e-16
0.41350000000000003	1.9059593090938265e-13	1.7311972835705077e-14	1.6718136875983136e-16
0.4136	1.8877614475775027e-13	1.7427149511731794e-14	1.6732437119253358e-16
0.4137	1.8697318089206342e-13	1.7542354016421247e-14	1.6745699688586785e-16
0.4138	1.8518691605699558e-13	1.7657592679194215e-14	1.6757934896675474e-16
0.41390000000000005	1.8341722594961082e-13	1.777287189810523e-14	1.6769152997201882e-16
0.41400000000000003	1.8166398534551475e-13	1.7888198141183884e-14	1.6779364185040533e-16
0.4141	1.7992706821791998e-13	1.8003577947805714e-14	1.6788578596459106e-16
0.4142	1.7820634785002558e-13	1.8119017930092863e-14	1.6796806309319143e-16
0.4143	1.7650169694103768e-13	1.823452477434547e-14	1.6804057343276433e-16
0.41440000000000005	1.7481298770618375e-13	1.8350105242505503e-14	1.6810341659981422e-16
0.41450000000000004	1.731400919710113e-13	1.8465766173650835e-14	1.6815669163277963e-16
0.4146	1.7148288126029804e-13	1.858151448552578e-14	1.682004969940367e-16
0.4147	1.6984122688182434e-13	1.869735717610265e-14	1.6823493057187806e-16
0.4148	1.6821500000529908e-13	1.8813301325179774e-14	1.682600896825002e-16
0.41490000000000005	1.6660407173667736e-13	1.8929354096015335e-14	1.6827607107198554e-16
0.41500000000000004	1.6500831318812037e-13	1.9045522736997614e-14	1.6828297091827682e-16
0.4151	1.6342759554380668e-13	1.9161814583353538e-14	1.6828088483315137e-16
0.4152	1.6186179012182796e-13	1.9278237058895295e-14	1.6826990786418938e-16
0.4153	1.6031076843236266e-13	1.939479767780737e-14	1.682501344967378e-16
0.41540000000000005	1.5877440223232286e-13	1.951150404647437e-14	1.682216586558753e-16
0.41550000000000004	1.5725256357665642e-13	1.9628363865350192e-14	1.6818457370836443e-16
0.4156	1.5574512486647372e-13	1.9745384930871225e-14	1.6813897246461128e-16
0.4157	1.542519588941699e-13	1.986257513741256e-14	1.6808494718060805e-16
0.4158	1.5277293888569665e-13	1.997994247929091e-14	1.6802258955988483e-16
0.41590000000000005	1.5130793854012922e-13	2.0097495052813563e-14	1.6795199075545256e-16
0.41600000000000004	1.4985683206666233e-13	2.021524105837423e-14	1.6787324137173358e-16
0.4161	1.4841949421918382e-13	2.033318880260043e-14	1.6778643146650659e-16
0.4162	1.4699580032853583e-13	2.0451346700549036e-14	1.676916505528311e-16
0.4163	1.4558562633259288e-13	2.056972327795531e-14	1.6758898760097588e-16
0.41640000000000005	1.4418884880426494e-13	2.0688327173534524e-14	1.674785310403447e-16
0.41650000000000004	1.4280534497753894e-13	2.0807167141338404e-14	1.6736036876139323e-16
0.4166	1.414349927716503e-13	2.0926252053168567e-14	1.6723458811754625e-16
0.4167	1.4007767081349495e-13	2.1045590901047163e-14	1.671012759271116e-16
0.4168	1.3873325845836404e-13	2.11651927997473e-14	1.6696051847518703e-16
0.41690000000000005	1.3740163580909186e-13	2.1285066989384957e-14	1.6681240151556517e-16
0.41700000000000004	1.360826837337025e-13	2.1405222838072982e-14	1.6665701027263755e-16
0.4171	1.3477628388162593e-13	2.1525669844640838e-14	1.6649442944328914e-16
0.4172	1.3348231869856902e-13	2.1646417641419996e-14	1.663247431987947e-16
0.4173	1.322006714401048e-13	2.1767475997098088e-14	1.6614803518670667e-16
0.41740000000000005	1.3093122618405218e-13	2.1888854819643703e-14	1.6596438853274592e-16
0.41750000000000004	1.2967386784170621e-13	2.2010564159302548e-14	1.6577388584268099e-16
0.4176	1.284284821679816e-13	2.2132614211669577e-14	1.655766092042103e-16
0.4177	1.271949557705301e-13	2.2255015320836624e-14	1.6537264018883938e-16
0.4178	1.2597317611787968e-13	2.2377777982618808e-14	1.6516205985374887e-16
0.41790000000000005	1.2476303154665408e-13	2.2500912847862556e-14	1.6494494874366566e-16
0.41800000000000004	1.2356441126792852e-13	2.2624430725836917e-14	1.6472138689273087e-16
0.4181	1.223772053727433e-13	2.2748342587711033e-14	1.6449145382635779e-16
0.4182	1.2120130483685424e-13	2.2872659570119456e-14	1.6425522856309255e-16
0.4183	1.2003660152473582e-13	2.2997392978818954e-14	1.6401278961646588e-16
0.4184	1.1888298819289382e-13	2.3122554292439047e-14	1.6376421499684762e-16
0.41850000000000004	1.1774035849251422e-13	2.3248155166329293e-14	1.6350958221329336e-16
0.4186	1.1660860697149753e-13	2.337420743650547e-14	1.6324896827538818e-16
0.4187	1.1548762907589414e-13	2.350072312369827e-14	1.629824496950848e-16
0.4188	1.1437732115079977e-13	2.362771443750823e-14	1.6271010248854487e-16
0.41890000000000005	1.1327758044071921e-13	2.3755193780668584e-14	1.6243200217796991e-16
0.41900000000000004	1.1218830508944368e-13	2.3883173753420207e-14	1.621482237934346e-16
0.41910000000000003	1.1110939413945543e-13	2.4011667158002298e-14	1.6185884187470792e-16
0.4192	1.1004074753090406e-13	2.4140687003261638e-14	1.6156393047308086e-16
0.4193	1.089822661001662e-13	2.4270246509384946e-14	1.6126356315318573e-16
0.4194	1.0793385157802003e-13	2.4400359112756755e-14	1.609578129948111e-16
0.41950000000000004	1.0689540658745251e-13	2.453103847094853e-14	1.6064675259471422e-16
0.41960000000000003	1.0586683464113206e-13	2.4662298467841245e-14	1.6033045406843263e-16
0.4197	1.0484804013854907e-13	2.4794153218887313e-14	1.6000898905208745e-16
0.4198	1.0383892836286608e-13	2.4926617076515356e-14	1.5968242870419111e-16
0.41990000000000005	1.0283940547747704e-13	2.505970463568108e-14	1.593508437074397e-16
0.42000000000000004	1.0184937852230891e-13	2.5193430739571717e-14	1.5901430427051311e-16
0.42010000000000003	1.0086875540987074e-13	2.5327810485466753e-14	1.5867288012986642e-16
0.4202	9.98974449210753e-14	2.5462859230760658e-14	1.5832664055151991e-16
0.4203	9.893535670084346e-14	2.5598592599152224e-14	1.579756543328433e-16
0.4204	9.798240125350639e-14	2.5735026487006718e-14	1.5761998980433798e-16
0.42050000000000004	9.703848993802412e-14	2.5872177069896526e-14	1.572597148314183e-16
0.42060000000000003	9.610353496302718e-14	2.6010060809324133e-14	1.568948968161844e-16
0.4207	9.517744938169684e-14	2.6148694459636533e-14	1.5652560269919658e-16
0.4208	9.426014708649793e-14	2.6288095075134587e-14	1.5615189896124284e-16
0.42090000000000005	9.335154280377146e-14	2.6428280017385047e-14	1.557738516251048e-16
0.42100000000000004	9.245155208820421e-14	2.6569266962741778e-14	1.5539152625732274e-16
0.42110000000000003	9.156009131717142e-14	2.6711073910082563e-14	1.5500498796994914e-16
0.4212	9.067707768498374e-14	2.6853719188770028e-14	1.5461430142230862e-16
0.4213	8.980242919702858e-14	2.6997221466842422e-14	1.5421953082275092e-16
0.4214	8.893606466382346e-14	2.7141599759443062e-14	1.5382073993039613e-16
0.42150000000000004	8.807790369498721e-14	2.7286873437496175e-14	1.5341799205688414e-16
0.42160000000000003	8.722786669314247e-14	2.743306223663806e-14	1.5301135006811666e-16
0.4217	8.638587484774352e-14	2.7580186266411065e-14	1.5260087638599434e-16
0.4218	8.555185012885217e-14	2.7728266019730357e-14	1.5218663299015542e-16
0.4219	8.472571528085914e-14	2.7877322382632738e-14	1.5176868141970677e-16
0.42200000000000004	8.390739381615929e-14	2.8027376644317212e-14	1.513470827749566e-16
0.42210000000000003	8.309681000878636e-14	2.8178450507485808e-14	1.5092189771913525e-16
0.4222	8.229388888801314e-14	2.8330566098999087e-14	1.504931864801236e-16
0.4223	8.14985562319249e-14	2.848374598085294e-14	1.500610088521717e-16
0.4224	8.071073856096614e-14	2.863801316149008e-14	1.4962542419761322e-16
0.42250000000000004	7.993036313146975e-14	2.879339110745863e-14	1.4918649144858107e-16
0.42260000000000003	7.915735792917197e-14	2.8949903755428e-14	1.487442691087176e-16
0.4227	7.839165166271615e-14	2.910757552457811e-14	1.4829881525488158e-16
0.4228	7.763317375714956e-14	2.926643132937096e-14	1.4785018753885023e-16
0.4229	7.688185434742134e-14	2.942649659272254e-14	1.4739844318902417e-16
0.42300000000000004	7.613762427187717e-14	2.958779725958657e-14	1.4694363901212027e-16
0.42310000000000003	7.540041506576341e-14	2.975035981096639e-14	1.4648583139486967e-16
0.4232	7.467015895473389e-14	2.991421127837056e-14	1.4602507630570714e-16
0.4233	7.394678884837207e-14	3.007937925872825e-14	1.455614292964589e-16
0.4234	7.323023833372613e-14	3.024589192978109e-14	1.4509494550402984e-16
0.42350000000000004	7.252044166885753e-14	3.041377806596952e-14	1.4462567965208218e-16
0.42360000000000003	7.181733377641452e-14	3.058306705483159e-14	1.4415368605271734e-16
0.4237	7.112085023721974e-14	3.0753788913934323e-14	1.4367901860814864e-16
0.4238	7.043092728388831e-14	3.092597430835691e-14	1.432017308123767e-16
0.4239	6.974750179446723e-14	3.1099654568745855e-14	1.427218757528554e-16
0.42400000000000004	6.907051128610346e-14	3.127486170996521e-14	1.4223950611215988e-16
0.42410000000000003	6.83998939087451e-14	3.145162845036409e-14	1.4175467416965093e-16
0.4242	6.773558843886721e-14	3.1629988231685326e-14	1.4126743180313314e-16
0.4243	6.707753427323638e-14	3.180997523963838e-14	1.4077783049051155e-16
0.4244	6.642567142270646e-14	3.199162442516464e-14	1.4028592131144645e-16
0.42450000000000004	6.577994050605208e-14	3.2174971526420953e-14	1.3979175494900404e-16
0.42460000000000003	6.514028274383875e-14	3.236005309150854e-14	1.3929538169130537e-16
0.4247	6.450663995232844e-14	3.254690650197819e-14	1.3879685143316698e-16
0.4248	6.387895453742916e-14	3.273556999714177e-14	1.3829621367774588e-16
0.4249	6.325716948868291e-14	3.292608269922223e-14	1.3779351753817894e-16
0.42500000000000004	6.264122837329313e-14	3.3118484639374474e-14	1.3728881173921387e-16
0.42510000000000003	6.203107533019842e-14	3.331281678461352e-14	1.3678214461884613e-16
0.4252	6.142665506418546e-14	3.350912106568701e-14	1.3627356412994585e-16
0.4253	6.082791284004815e-14	3.3707440405927844e-14	1.35763117841884e-16
0.4254	6.02347944767909e-14	3.3907818751129694e-14	1.3525085294215723e-16
0.42550000000000004	5.96472463418757e-14	3.411030110048552e-14	1.347368162380072e-16
0.42560000000000003	5.906521534551743e-14	3.43149335386331e-14	1.342210541580374e-16
0.4257	5.848864893502229e-14	3.452176326885602e-14	1.3370361275382835e-16
0.4258	5.791749508917434e-14	3.4730838647483325e-14	1.3318453770154755e-16
0.4259	5.735170231266968e-14	3.494220921954321e-14	1.3266387430355823e-16
0.42600000000000005	5.679121963059705e-14	3.5155925755720644e-14	1.3214166749002582e-16
0.42610000000000003	5.623599658296657e-14	3.5372040290673525e-14	1.3161796182051898e-16
0.4262	5.568598321928513e-14	3.559060616276934e-14	1.3109280148560844e-16
0.4263	5.5141130093181447e-14	3.581167805529775e-14	1.3056623030846304e-16
0.4264	5.460138825707821e-14	3.6035312039226685e-14	1.3003829174644323e-16
0.42650000000000005	5.406670925691475e-14	3.6261565617568965e-14	1.2950902889269348e-16
0.42660000000000003	5.353704512691528e-14	3.649049777142418e-14	1.2897848447772673e-16
0.4267	5.30123483844077e-14	3.6722169007778466e-14	1.284467008710098e-16
0.4268	5.249257202469039e-14	3.6956641409130535e-14	1.2791372008254474e-16
0.4269	5.197766951594821e-14	3.7193978685031115e-14	1.2737958376444793e-16
0.42700000000000005	5.1467594794215786e-14	3.743424622561763e-14	1.2684433321252243e-16
0.42710000000000004	5.096230225839297e-14	3.767751115723656e-14	1.2630800936783622e-16
0.4272	5.0461746765303084e-14	3.7923842400244553e-14	1.2577065281828617e-16
0.4273	4.9965883624804864e-14	3.817331072908997e-14	1.2523230380016716e-16
0.4274	4.947466859495038e-14	3.842598883477713e-14	1.246930021997362e-16
0.42750000000000005	4.89880578771912e-14	3.868195138982338e-14	1.2415278755477162e-16
0.42760000000000004	4.850600811163393e-14	3.8941275115824244e-14	1.2361169905613162e-16
0.4277	4.802847637234232e-14	3.9204038853749055e-14	1.2306977554931103e-16
0.4278	4.755542016268697e-14	3.947032363709161e-14	1.2252705553598913e-16
0.4279	4.708679741074408e-14	3.9740212768013214e-14	1.219835771755828e-16
0.42800000000000005	4.662256646474002e-14	4.0013791896619914e-14	1.2143937828678945e-16
0.42810000000000004	4.616268608854464e-14	4.0291149103519906e-14	1.2089449634913322e-16
0.4282	4.5707115457209e-14	4.057237498582336e-14	1.2034896850450273e-16
0.4283	4.5255814152552336e-14	4.0857562746746555e-14	1.1980283155868978e-16
0.4284	4.4808742158793326e-14	4.114680828899712e-14	1.1925612198292398e-16
0.42850000000000005	4.436585985822905e-14	4.144021031212567e-14	1.1870887591540424e-16
0.42860000000000004	4.392712802695867e-14	4.1737870414036555e-14	1.181611291628271e-16
0.4287	4.349250783065205e-14	4.2039893196868087e-14	1.1761291720191226e-16
0.4288	4.3061960820365696e-14	4.2346386377454745e-14	1.170642751809265e-16
0.4289	4.263544892840149e-14	4.265746090260446e-14	1.1651523792120384e-16
0.42900000000000005	4.221293446421079e-14	4.297323106943305e-14	1.159658399186614e-16
0.42910000000000004	4.1794380110343394e-14	4.3293814651011917e-14	1.1541611534531538e-16
0.4292	4.137974891843881e-14	4.3619333027603715e-14	1.1486609805079158e-16
0.4293	4.09690043052622e-14	4.394991132376885e-14	1.1431582156383398e-16
0.4294	4.056211004878359e-14	4.4285678551652313e-14	1.1376531909381014e-16
0.42950000000000005	4.0159030284299854e-14	4.462676776077014e-14	1.1321462353221528e-16
0.42960000000000004	3.975972950059877e-14	4.497331619463592e-14	1.126637674541713e-16
0.4297	3.9364172536165725e-14	4.5325465454596265e-14	1.1211278311992464e-16
0.4298	3.897232457543127e-14	4.5683361671247804e-14	1.1156170247633858e-16
0.4299	3.858415114506235e-14	4.6047155683854915e-14	1.110105571583885e-16
0.43000000000000005	3.819961811029156e-14	4.641700322818937e-14	1.1045937849064642e-16
0.43010000000000004	3.7818691671290205e-14	4.679306513325766e-14	1.0990819748876916e-16
0.4302	3.744133835957856e-14	4.717550752740082e-14	1.0935704486098029e-16
0.4303	3.706752503447956e-14	4.756450205428247e-14	1.0880595100955172e-16
0.4304	3.6697218879608397e-14	4.7960226099314687e-14	1.0825494603227788e-16
0.43050000000000005	3.633038739940461e-14	4.8362863027109543e-14	1.0770405972395377e-16
0.43060000000000004	3.5966998415701306e-14	4.877260243057338e-14	1.0715332157784297e-16
0.4307	3.5607020064332774e-14	4.918964039230992e-14	1.0660276078715028e-16
0.4308	3.5250420791781087e-14	4.961417975903197e-14	1.0605240624648384e-16
0.4309	3.48971693518594e-14	5.004643042973525e-14	1.0550228655331969e-16
0.43100000000000005	3.454723480243366e-14	5.048660965843373e-14	1.0495243000946249e-16
0.43110000000000004	3.420058650218148e-14	5.0934942372305994e-14	1.044028646225043e-16
0.4312	3.3857194107385534e-14	5.139166150616582e-14	1.0385361810727558e-16
0.4313	3.351702756876533e-14	5.185700835422291e-14	1.0330471788729969e-16
0.4314	3.318005712834417e-14	5.233123294017305e-14	1.0275619109624087e-16
0.4315	3.284625331635173e-14	5.2814594406722077e-14	1.0220806457935103e-16
0.43160000000000004	3.2515586948160803e-14	5.330736142572775e-14	1.0166036489491199e-16
0.43170000000000003	3.218802912126109e-14	5.38098126302207e-14	1.011131183156781e-16
0.4318	3.1863551212264364e-14	5.4322237069663515e-14	1.0056635083031198e-16
0.4319	3.1542124873945947e-14	5.4844934689887536e-14	1.0002008814481975e-16
0.43200000000000005	3.122372203231885e-14	5.537821683926496e-14	9.947435568398431e-17
0.43210000000000004	3.090831488374202e-14	5.592240680277342e-14	9.892917859279404e-17
0.43220000000000003	3.0595875892059955e-14	5.6477840365737335e-14	9.838458173786867e-17
0.4323	3.028637778577647e-14	5.704486640915509e-14	9.784058970888304e-17
0.4324	2.9979793555260475e-14	5.762384753866473e-14	9.729722681999068e-17
0.4325	2.9676096449982115e-14	5.821516074934699e-14	9.675451711123705e-17
0.43260000000000004	2.937525997578298e-14	5.881919812874124e-14	9.621248434997996e-17
0.43270000000000003	2.907725789217501e-14	5.943636760060502e-14	9.567115203229809e-17
0.4328	2.8782064209671945e-14	6.006709371217597e-14	9.513054338440422e-17
0.4329	2.8489653187149866e-14	6.071181846785957e-14	9.459068136404891e-17
0.43300000000000005	2.8199999329239107e-14	6.137100221254095e-14	9.405158866192675e-17
0.43310000000000004	2.791307738374583e-14	6.204512456792466e-14	9.351328770307722e-17
0.43320000000000003	2.7628862339101643e-14	6.273468542560962e-14	9.297580064828353e-17
0.4333	2.7347329421844265e-14	6.344020600087021e-14	9.243914939546763e-17
0.4334	2.7068454094125623e-14	6.416222995145777e-14	9.190335558108401e-17
0.4335	2.679221205124876e-14	6.490132456606423e-14	9.136844058150888e-17
0.43360000000000004	2.651857921923382e-14	6.565808202748659e-14	9.083442551442995e-17
0.43370000000000003	2.6247531752410374e-14	6.643312075592651e-14	9.030133124022868e-17
0.4338	2.5979046031037494e-14	6.722708683832934e-14	8.976917836336225e-17
0.4339	2.571309865895245e-14	6.804065555014777e-14	8.923798723374445e-17
0.43400000000000005	2.5449666461244404e-14	6.887453297646266e-14	8.87077779481209e-17
0.43410000000000004	2.518872648195596e-14	6.972945773998166e-14	8.817857035144205e-17
0.43420000000000003	2.4930255981810097e-14	7.060620284409811e-14	8.765038403823493e-17
0.4343	2.4674232435963704e-14	7.150557763988256e-14	8.712323835397063e-17
0.4344	2.4420633531786318e-14	7.242842992668378e-14	8.659715239642944e-17
0.4345	2.4169437166664167e-14	7.337564819686232e-14	8.607214501706258e-17
0.43460000000000004	2.3920621445829927e-14	7.434816403613614e-14	8.554823482235492e-17
0.43470000000000003	2.367416468021623e-14	7.534695469203941e-14	8.502544017517684e-17
0.4348	2.3430045384334228e-14	7.637304582418053e-14	8.450377919614242e-17
0.4349	2.31882422741762e-14	7.74275144512015e-14	8.398326976495933e-17
0.43500000000000005	2.2948734265141833e-14	7.851149211078419e-14	8.346392952177576e-17
0.43510000000000004	2.2711500469989005e-14	7.962616825057397e-14	8.294577586853018e-17
0.43520000000000003	2.2476520196806134e-14	8.077279386959724e-14	8.242882597028975e-17
0.4353	2.224377294700928e-14	8.195268543165917e-14	8.19130967565932e-17
0.4354	2.201323841336107e-14	8.316722907429977e-14	8.139860492278719e-17
0.4355	2.1784896478012435e-14	8.4417885139217e-14	8.088536693136151e-17
0.43560000000000004	2.1558727210566366e-14	8.57061930526725e-14	8.03733990132801e-17
0.43570000000000003	2.1334710866164342e-14	8.703377658725353e-14	7.986271716931176e-17
0.4358	2.1112827883593097e-14	8.840234953961945e-14	7.935333717135454e-17
0.4359	2.0893058883413822e-14	8.98137218623959e-14	7.88452745637595e-17
0.43600000000000005	2.0675384666112493e-14	9.126980629242594e-14	7.833854466465179e-17
0.43610000000000004	2.045978621027141e-14	9.27726255220352e-14	7.78331625672502e-17
0.43620000000000003	2.0246244670759993e-14	9.432431996499784e-14	7.732914314117897e-17
0.4363	2.0034741376947694e-14	9.592715617448399e-14	7.682650103378274e-17
0.4364	1.982525783093602e-14	9.758353597659515e-14	7.632525067143434e-17
0.4365	1.9617775705811307e-14	9.929600639017636e-14	7.582540626084306e-17
0.43660000000000004	1.9412276843916227e-14	1.0106727041155622e-13	7.532698179035839e-17
0.43670000000000003	1.920874325514212e-14	1.0290019875187878e-13	7.482999103127074e-17
0.4368	1.9007157115238344e-14	1.047978426248326e-13	7.433444753910884e-17
0.4369	1.880750076414354e-14	1.0676344769405873e-13	7.384036465493807e-17
0.43700000000000006	1.8609756704332943e-14	1.0880046930251885e-13	7.334775550665002e-17
0.43710000000000004	1.8413907599186502e-14	1.1091258912084961e-13	7.285663301025609e-17
0.43720000000000003	1.82199362713733e-14	1.1310373336848212e-13	7.236700987117156e-17
0.4373	1.8027825701255482e-14	1.1537809278033487e-13	7.18788985855012e-17
0.4374	1.7837559025309678e-14	1.1774014451365577e-13	7.139231144132167e-17
0.4375	1.7649119534565947e-14	1.201946762143578e-13	7.090726051995957e-17
0.43760000000000004	1.7462490673064195e-14	1.2274681249059363e-13	7.042375769726751e-17
0.43770000000000003	1.727765603632814e-14	1.2540204407382682e-13	6.994181464489764e-17
0.4378	1.7094599369855884e-14	1.2816625998504637e-13	6.946144283157257e-17
0.4379	1.691330456762737e-14	1.3104578306665285e-13	6.898265352435124e-17
0.438	1.6733755670629157e-14	1.34047409290237e-13	6.850545778989639e-17
0.43810000000000004	1.6555936865394256e-14	1.3717845130755176e-13	6.802986649573321e-17
0.43820000000000003	1.637983248256023e-14	1.4044678677840175e-13	6.755589031151368e-17
0.4383	1.6205426995440823e-14	1.4386091208597528e-13	6.708353971026728e-17
0.4384	1.603270501861541e-14	1.4743000213964277e-13	6.661282496965783e-17
0.4385	1.5861651306533325e-14	1.5116397706949922e-13	6.61437561732339e-17
0.43860000000000005	1.5692250752133993e-14	1.5507357673878076e-13	6.567634321167744e-17
0.43870000000000003	1.552448838548149e-14	1.591704441429925e-13	6.521059578404652e-17
0.4388	1.5358349372415195e-14	1.634672189323619e-13	6.474652339902019e-17
0.4389	1.5193819013215064e-14	1.6797764249150522e-13	6.428413537613752e-17
0.439	1.5030882741281033e-14	1.7271667624353203e-13	6.382344084703307e-17
0.43910000000000005	1.486952612182781e-14	1.7770063512188384e-13	6.336444875667166e-17
0.43920000000000003	1.470973485059388e-14	1.8294733848120425e-13	6.29071678645805e-17
0.4393	1.4551494752563886e-14	1.8847628110943283e-13	6.245160674607479e-17
0.4394	1.4394791780706224e-14	1.9430882747027e-13	6.199777379348587e-17
0.4395	1.4239612014723743e-14	2.0046843286540667e-13	6.154567721738191e-17
0.43960000000000005	1.4085941659818239e-14	2.069808958797746e-13	6.109532504778797e-17
0.43970000000000004	1.3933767045469045e-14	2.1387464728689799e-13	6.064672513540474e-17
0.4398	1.3783074624223916e-14	2.2118108157764874e-13	6.019988515281926e-17
0.4399	1.3633850970504217e-14	2.2893493847556006e-13	5.97548125957191e-17
0.44	1.3486082779422508e-14	2.371747432673041e-13	5.93115147840992e-17
0.44010000000000005	1.3339756865613075e-14	2.459433165743434e-13	5.886999886346749e-17
0.44020000000000004	1.3194860162075743e-14	2.5528836640563533e-13	5.843027180604854e-17
0.4403	1.3051379719031455e-14	2.652631780706823e-13	5.799234041198203e-17
0.4404	1.2909302702790781e-14	2.759274209373587e-13	5.755621131052054e-17
0.4405	1.276861639463484e-14	2.8734809527324875e-13	5.71218909612236e-17
0.44060000000000005	1.2629308189707697e-14	2.9960064775074923e-13	5.668938565514785e-17
0.44070000000000004	1.2491365595921915e-14	3.127702909398005e-13	5.625870151603775e-17
0.4408	1.2354776232874569e-14	3.2695357067357764e-13	5.582984450150868e-17
0.4409	1.2219527830775875e-14	3.422602361057353e-13	5.540282040423049e-17
0.441	1.20856082293892e-14	3.588154813283564e-13	5.497763485310726e-17
0.44110000000000005	1.1953005376982505e-14	3.767626455929517e-13	5.4554293314454324e-17
0.44120000000000004	1.1821707329291058e-14	3.9626648284629387e-13	5.4132801093172423e-17
0.4413	1.1691702248491103e-14	4.1751714234476164e-13	5.3713163333918106e-17
0.4414	1.156297840218486e-14	4.4073504316178907e-13	5.32953850222724e-17
0.4415	1.1435524162396354e-14	4.661768801159955e-13	5.287947098590601e-17
0.44160000000000005	1.1309328004577697e-14	4.941430721995558e-13	5.2465425895741466e-17
0.44170000000000004	1.1184378506626798e-14	5.249870643727996e-13	5.205325426711384e-17
0.4418	1.1060664347914362e-14	5.591270302946583e-13	5.1642960460925254e-17
0.4419	1.093817430832276e-14	5.97060712787904e-13	5.12345486848019e-17
0.442	1.0816897267293505e-14	6.393844037005037e-13	5.082802299424072e-17
0.44210000000000005	1.069682220288623e-14	6.868174399748466e-13	5.042338729375962e-17
0.44220000000000004	1.0577938190847574e-14	7.402341309202813e-13	5.0020645338044196e-17
0.4423	1.0460234403688699e-14	8.007058144284617e-13	4.961980073308603e-17
0.4424	1.034370010977398e-14	8.695568953044653e-13	4.9220856937324e-17
0.4425	1.0228324672419002e-14	9.484404520793893e-13	4.8823817262780387e-17
0.4426	1.0114097548997771e-14	1.0394416442903155e-12	4.842868487619438e-17
0.44270000000000004	1.0001008290059373e-14	1.1452212682541438e-12	4.8035462800150626e-17
0.4428	9.889046538454868e-15	1.2692183480758611e-12	4.76441539142102e-17
0.4429	9.778202028471769e-15	1.4159412772714253e-12	4.7254760956030746e-17
0.443	9.668464584979236e-15	1.591394747621737e-12	4.686728652249078e-17
0.44310000000000005	9.559824122581524e-15	1.8037200954991647e-12	4.6481733070808536e-17
0.44320000000000004	9.452270644780166e-15	2.064180499393227e-12	4.609810291965549e-17
0.4433	9.345794243145527e-15	2.3887211659549486e-12	4.571639825027109e-17
0.4434	9.240385096496314e-15	2.8005232128185935e-12	4.5336621107570565e-17
0.4435	9.136033470088653e-15	3.3343473946265115e-12	4.4958773401254023e-17
0.4436	9.032729714812441e-15	4.044261274374676e-12	4.458285690690725e-17
0.44370000000000004	8.930464266397401e-15	5.018139060453086e-12	4.420887326710544e-17
0.44380000000000003	8.829227644626245e-15	6.4066864873779376e-12	4.383682399250862e-17
0.4439	8.729010452556868e-15	8.486378780708035e-12	4.346671046295811e-17
0.444	8.62980337575228e-15	1.1810570576721159e-11	4.3098533928567755e-17
0.44410000000000005	8.531597181518299e-15	1.7624666809522557e-11	4.2732295510811484e-17
0.44420000000000004	8.434382718150083e-15	2.924353959655799e-11	4.236799620361224e-17
0.44430000000000003	8.338150914185195e-15	5.814618408941437e-11	4.2005636874421426e-17
0.4444	8.242892777665441e-15	1.6928142283164172e-10	4.164521826530071e-17
0.4445	8.148599395405966e-15	2.045585778660355e-9	4.1286740993998695e-17
0.4446	8.055261932271645e-15	8.991040606533066e-10	4.093020555502388e-17
0.44470000000000004	7.962871630461363e-15	1.2576610588243187e-10	4.0575612320715674e-17
0.44480000000000003	7.871419808799655e-15	4.7204866694000347e-11	4.022296154231314e-17
0.4449	7.780897862035058e-15	2.4393855699404477e-11	3.987225335101781e-17
0.445	7.691297260146584e-15	1.4799984352184858e-11	3.95234877590575e-17
0.44510000000000005	7.602609547656387e-15	9.891445634571838e-12	3.9176664660742866e-17
0.44520000000000004	7.5148263429504e-15	7.053166447093163e-12	3.883178383352519e-17
0.44530000000000003	7.427939337604961e-15	5.268204013630516e-12	3.8488844939046674e-17
0.4454	7.341940295721104e-15	4.074688168443011e-12	3.8147847524191554e-17
0.4455	7.256821053265236e-15	3.2384356023483815e-12	3.780879102213146e-17
0.4456	7.172573517416727e-15	2.6304987272444664e-12	3.7471674753369456e-17
0.44570000000000004	7.089189665921908e-15	2.175164089682904e-12	3.713649792677917e-17
0.44580000000000003	7.006661546455311e-15	1.8256244843641205e-12	3.68032596406449e-17
0.4459	6.924981275986162e-15	1.551693030611868e-12	3.647195888369171e-17
0.446	6.844141040152511e-15	1.3332011087832172e-12	3.614259453611892e-17
0.44610000000000005	6.76413309264116e-15	1.1562631354742286e-12	3.581516537062764e-17
0.44620000000000004	6.684949754573955e-15	1.0110694697906966e-12	3.548967005344571e-17
0.44630000000000003	6.606583413900117e-15	8.905328873099522e-13	3.516610714534884e-17
0.4464	6.529026524794955e-15	7.894313700634901e-13	3.4844475102679317e-17
0.4465	6.452271607064575e-15	7.03849727011052e-13	3.452477227836213e-17
0.4466	6.376311245556475e-15	6.308067270278657e-13	3.420699692291679e-17
0.44670000000000004	6.301138089576192e-15	5.680005543971486e-13	3.389114718546665e-17
0.44680000000000003	6.226744852309685e-15	5.136315726594985e-13	3.3577221114744956e-17
0.4469	6.153124310251693e-15	4.662767028110895e-13	3.326521666009828e-17
0.447	6.0802693026395466e-15	4.247989397392389e-13	3.2955131672485556e-17
0.44710000000000005	6.008172730892929e-15	3.882812167840957e-13	3.264696390547539e-17
0.44720000000000004	5.936827558059093e-15	3.559774155626356e-13	3.2340711016239615e-17
0.44730000000000003	5.866226808263618e-15	3.272756281779739e-13	3.203637056654345e-17
0.4474	5.79636356616652e-15	3.0167029453118766e-13	3.173394002373208e-17
0.4475	5.7272309764240734e-15	2.7874084905344806e-13	3.1433416761715785e-17
0.4476	5.658822243155743e-15	2.5813519713395217e-13	3.113479806195004e-17
0.44770000000000004	5.5911306294164296e-15	2.395568134994768e-13	3.083808111441341e-17
0.44780000000000003	5.524149456674124e-15	2.2275458397519222e-13	3.0543263018582267e-17
0.4479	5.457872104292441e-15	2.0751474453581795e-13	3.025034078440158e-17
0.448	5.3922920090184475e-15	1.936544376803757e-13	2.9959311333253235e-17
0.44810000000000005	5.327402664475551e-15	1.8101652617703862e-13	2.967017149892041e-17
0.44820000000000004	5.263197620661442e-15	1.694653918195756e-13	2.938291802855042e-17
0.44830000000000003	5.199670483450852e-15	1.588835113871518e-13	2.9097547583612377e-17
0.4484	5.136814914103056e-15	1.4916865000005926e-13	2.881405674085146e-17
0.4485	5.074624628774727e-15	1.4023154806256394e-13	2.853244199324291e-17
0.4486	5.013093398036931e-15	1.3199400519989814e-13	2.825269975093854e-17
0.44870000000000004	4.952215046397452e-15	1.2438728532877313e-13	2.79748263422144e-17
0.44880000000000003	4.891983451827284e-15	1.1735078290801318e-13	2.7698818014411268e-17
0.4489	4.832392545292094e-15	1.1083090270462997e-13	2.742467093487449e-17
0.449	4.77343631028806e-15	1.0478011496550219e-13	2.7152381191889363e-17
0.44910000000000005	4.715108782382271e-15	9.91561553597007e-14	2.6881944795613516e-17
0.44920000000000004	4.657404048757769e-15	9.39213449388169e-14	2.6613357679006408e-17
0.44930000000000003	4.600316247762767e-15	8.904201001721227e-14	2.634661569875498e-17
0.4494	4.54383956846439e-15	8.448798557730082e-14	2.608171463619643e-17
0.4495	4.487968250206591e-15	8.023218876574654e-14	2.5818650198236865e-17
0.4496	4.432696582172597e-15	7.625025142562451e-14	2.555741801826783e-17
0.44970000000000004	4.378018902951308e-15	7.252020253008959e-14	2.5298013657078668e-17
0.44980000000000003	4.323929600108215e-15	6.902219294028865e-14	2.5040432603766793e-17
0.4499	4.270423109760013e-15	6.573825617833702e-14	2.47846702766422e-17
0.45	4.217493916153746e-15	6.265209994307903e-14	2.4530722024131573e-17
0.45010000000000006	4.165136551249564e-15	5.974892394745029e-14	2.4278583125676044e-17
0.45020000000000004	4.1133455943080835e-15	5.701526035765531e-14	2.4028248792629415e-17
0.45030000000000003	4.062115671481037e-15	5.4438833694360564e-14	2.377971416914896e-17
0.4504	4.0114414554062074e-15	5.200843753753882e-14	2.3532974333085e-17
0.4505	3.961317664806307e-15	4.9713825777395484e-14	2.3288024296867765e-17
0.4506	3.9117390640914635e-15	4.754561648874132e-14	2.304485900838928e-17
0.45070000000000005	3.862700462965614e-15	4.5495206786817945e-14	2.280347335188259e-17
0.45080000000000003	3.814196716036717e-15	4.355469725853232e-14	2.2563862148798045e-17
0.4509	3.7662227224304e-15	4.17168247619444e-14	2.2326020158674967e-17
0.451	3.718773425407647e-15	3.9974902555055666e-14	2.2089942080011348e-17
0.4511	3.671843811985812e-15	3.83227668575013e-14	2.1855622551128967e-17
0.45120000000000005	3.625428912563429e-15	3.67547290699521e-14	2.162305615103609e-17
0.45130000000000003	3.579523800548503e-15	3.526553297933399e-14	2.1392237400286208e-17
0.4514	3.5341235919901352e-15	3.385031636618447e-14	2.116316076183274e-17
0.4515	3.4892234452140062e-15	3.250457650608553e-14	2.0935820641882078e-17
0.4516	3.444818560460915e-15	3.1224139121940343e-14	2.0710211390741032e-17
0.45170000000000005	3.4009041795289516e-15	3.000513039969922e-14	2.0486327303662464e-17
0.45180000000000003	3.3574755854189923e-15	2.884395172826449e-14	2.0264162621686982e-17
0.4519	3.3145281019834545e-15	2.773725686587434e-14	2.0043711532480868e-17
0.452	3.2720570935783692e-15	2.6681931271290908e-14	1.9824968171170673e-17
0.4521	3.230057964718721e-15	2.5675073369349066e-14	1.96079266211743e-17
0.45220000000000005	3.1885261597371477e-15	2.4713977547580508e-14	1.9392580915029654e-17
0.45230000000000004	3.14745716244556e-15	2.379611870428982e-14	1.9178925035217814e-17
0.4524	3.1068464958000582e-15	2.2919138189088655e-14	1.896695291498401e-17
0.4525	3.0666897215690816e-15	2.2080830994957432e-14	1.875665843915547e-17
0.4526	3.026982440004387e-15	2.127913407668349e-14	1.8548035444954337e-17
0.45270000000000005	2.987720289515346e-15	2.0512115684403188e-14	1.8341077722808616e-17
0.45280000000000004	2.9488989463460823e-15	1.9777965613147676e-14	1.8135779017158336e-17
0.4529	2.910514124255702e-15	1.9074986280007506e-14	1.7932133027259182e-17
0.453	2.8725615742013683e-15	1.8401584549993035e-14	1.773013340798161e-17
0.4531	2.8350370840244944e-15	1.7756264239995275e-14	1.752977377060748e-17
0.45320000000000005	2.7979364781396046e-15	1.713761923763614e-14	1.7331047683622107e-17
0.45330000000000004	2.7612556172262974e-15	1.6544327178328024e-14	1.71339486735039e-17
0.4534	2.7249903979238105e-15	1.5975143629649538e-14	1.6938470225509062e-17
0.4535	2.6891367525285425e-15	1.5428896737293235e-14	1.67446057844538e-17
0.4536	2.6536906486943313e-15	1.4904482291410355e-14	1.6552348755492476e-17
0.45370000000000005	2.618648089135472e-15	1.44008591762514e-14	1.6361692504892555e-17
0.45380000000000004	2.5840051113324094e-15	1.3917045169631011e-14	1.6172630360805337e-17
0.4539	2.5497577872402374e-15	1.345211306198686e-14	1.598515561403406e-17
0.454	2.5159022229996118e-15	1.3005187067698883e-14	1.5799261518796702e-17
0.4541	2.48243455865064e-15	1.2575439503930647e-14	1.5614941293487304e-17
0.45420000000000005	2.449350967849126e-15	1.2162087714570174e-14	1.5432188121432086e-17
0.45430000000000004	2.416647657585507e-15	1.1764391218940104e-14	1.525099515164285e-17
0.4544	2.3843208679062475e-15	1.138164906680964e-14	1.5071355499565788e-17
0.4545	2.352366871637858e-15	1.10131973829308e-14	1.4893262247827566e-17
0.4546	2.3207819741134515e-15	1.0658407085830847e-14	1.471670844697786e-17
0.45470000000000005	2.2895625129015243e-15	1.0316681766955547e-14	1.4541687116226706e-17
0.45480000000000004	2.2587048575375676e-15	9.987455717496161e-15	1.43681912441804e-17
0.4549	2.2282054092577198e-15	9.670192091333441e-15	1.4196213789571755e-17
0.455	2.198060600735152e-15	9.364381193546164e-15	1.4025747681988302e-17
0.4551	2.168266895818507e-15	9.069538884831739e-15	1.3856785822595082e-17
0.45520000000000005	2.138820789272953e-15	8.785205093015937e-15	1.3689321084855358e-17
0.45530000000000004	2.1097188065235165e-15	8.510942423569915e-15	1.3523346315247199e-17
0.4554	2.0809575034004787e-15	8.246334861728994e-15	1.3358854333975217e-17
0.4555	2.0525334658874066e-15	7.990986559427929e-15	1.3195837935680396e-17
0.4556	2.0244433098711376e-15	7.74452070081714e-15	1.3034289890144611e-17
0.4557	1.9966836808942023e-15	7.506578440639954e-15	1.2874202942992577e-17
0.45580000000000004	1.9692512539093008e-15	7.276817910207996e-15	1.2715569816389245e-17
0.4559	1.942142733036124e-15	7.0549132861382706e-15	1.255838320973424e-17
0.456	1.9153548513201613e-15	6.84055391739356e-15	1.2402635800351632e-17
0.4561	1.8888843704937804e-15	6.6334435065263466e-15	1.224832024417671e-17
0.45620000000000005	1.862728080739386e-15	6.433299341340469e-15	1.2095429176438692e-17
0.45630000000000004	1.836882800454682e-15	6.2398515734812435e-15	1.1943955212339832e-17
0.45640000000000003	1.8113453760199433e-15	6.052842540731474e-15	1.1793890947730107e-17
0.4565	1.7861126815674615e-15	5.872026130037895e-15	1.1645228959779019e-17
0.4566	1.7611816187529867e-15	5.6971671785156335e-15	1.1497961807643547e-17
0.4567	1.7365491165290658e-15	5.5280409098853e-15	1.1352082033131039e-17
0.45680000000000004	1.7122121309205343e-15	5.3644324039876886e-15	1.1207582161360007e-17
0.45690000000000003	1.6881676448019612e-15	5.206136097193644e-15	1.1064454701416286e-17
0.457	1.6644126676769163e-15	5.0529553116858005e-15	1.0922692147005064e-17
0.4571	1.64094423545928e-15	4.904701811738608e-15	1.0782286977099542e-17
0.45720000000000005	1.6177594102564624e-15	4.7611953852550294e-15	1.0643231656585737e-17
0.45730000000000004	1.5948552801545439e-15	4.62226344894538e-15	1.0505518636903779e-17
0.45740000000000003	1.5722289590051418e-15	4.487740675645492e-15	1.0369140356684104e-17
0.4575	1.5498775862143406e-15	4.357468642381536e-15	1.0234089242381517e-17
0.4576	1.5277983265332667e-15	4.231295497881588e-15	1.0100357708903799e-17
0.4577	1.5059883698506972e-15	4.109075648328032e-15	9.967938160237973e-18
0.45780000000000004	1.4844449309872362e-15	3.990669460225242e-15	9.836822990071242e-18
0.45790000000000003	1.4631652494914542e-15	3.875942979336072e-15	9.707004582409127e-18
0.458	1.4421465894377161e-15	3.764767664710316e-15	9.5784753121893e-18
0.4581	1.4213862392257138e-15	3.657020136894885e-15	9.451227545891029e-18
0.45820000000000005	1.4008815113818906e-15	3.5525819394765248e-15	9.325253642142159e-18
0.45830000000000004	1.3806297423623956e-15	3.45133931316349e-15	9.200545952320563e-18
0.45840000000000003	1.3606282923578468e-15	3.3531829816658246e-15	9.077096821152806e-18
0.4585	1.3408745450996966e-15	3.258007948682195e-15	8.954898587308043e-18
0.4586	1.321365907668367e-15	3.165713305346253e-15	8.83394358398895e-18
0.4587	1.3020998103029277e-15	3.0762020475270546e-15	8.714224139517949e-18
0.45880000000000004	1.2830737062124635e-15	2.989380902417432e-15	8.595732577919838e-18
0.45890000000000003	1.264285071389031e-15	2.905160163880123e-15	8.478461219500413e-18
0.459	1.2457314044222292e-15	2.823453536054597e-15	8.362402381421169e-18
0.4591	1.2274102263153324e-15	2.744177984759835e-15	8.247548378269984e-18
0.45920000000000005	1.2093190803029929e-15	2.6672535962562253e-15	8.133891522627788e-18
0.45930000000000004	1.1914555316705708e-15	2.5926034429579512e-15	8.02142412563183e-18
0.45940000000000003	1.173817167574845e-15	2.520153455711021e-15	7.910138497533911e-18
0.4595	1.1564015968663772e-15	2.4498323022775525e-15	7.800026948255574e-18
0.4596	1.139206449913372e-15	2.3815712716873012e-15	7.691081787939159e-18
0.4597	1.1222293784269323e-15	2.3153041641383545e-15	7.583295327494167e-18
0.45980000000000004	1.1054680552878859e-15	2.25096718614848e-15	7.47665987914066e-18
0.45990000000000003	1.0889201743750955e-15	2.1884988506761183e-15	7.371167756948146e-18
0.46	1.0725834503950804e-15	2.1278398819461e-15	7.266811277370164e-18
0.4601	1.0564556187132016e-15	2.0689331247322682e-15	7.16358275977533e-18
0.46020000000000005	1.0405344351862228e-15	2.011723457862297e-15	7.06147452697431e-18
0.46030000000000004	1.0248176759963043e-15	1.9561577117244005e-15	6.960478905742738e-18
0.46040000000000003	1.0093031374863208e-15	1.90218458956799e-15	6.860588227339827e-18
0.4605	9.939886359966136e-16	1.84975459240299e-15	6.761794828023258e-18
0.4606	9.788720077031361e-16	1.798819947312879e-15	6.664091049560128e-18
0.4607	9.639511084568619e-16	1.749334539007479e-15	6.5674692397334005e-18
0.46080000000000004	9.492238136246257e-16	1.7012538444514552e-15	6.471921752844913e-18
0.46090000000000003	9.346880179312294e-16	1.6545348704133509e-15	6.377440950213716e-18
0.461	9.203416353028796e-16	1.609136093788905e-15	6.284019200670809e-18
0.4611	9.061825987119597e-16	1.5650174045605917e-15	6.191648881049728e-18
0.46120000000000005	8.92208860023004e-16	1.5221400512626037e-15	6.100322376672743e-18
0.46130000000000004	8.784183898400898e-16	1.480466588828244e-15	6.0100320818336864e-18
0.46140000000000003	8.648091773553124e-16	1.4399608287025183e-15	5.920770400275735e-18
0.4615	8.513792301986827e-16	1.4005877911103613e-15	5.832529745666086e-18
0.4616	8.381265742891501e-16	1.3623136593754904e-15	5.745302542065841e-18
0.4617	8.25049253686919e-16	1.325105736191541e-15	5.659081224396239e-18
0.46180000000000004	8.121453304469323e-16	1.2889324017517664e-15	5.5738582389004975e-18
0.46190000000000003	7.994128844736218e-16	1.2537630736490774e-15	5.4896260436018884e-18
0.462	7.868500133767642e-16	1.2195681684620953e-15	5.406377108757213e-18
0.4621	7.744548323286026e-16	1.1863190649483893e-15	5.324103917306703e-18
0.46220000000000006	7.622254739220964e-16	1.1539880687691403e-15	5.242798965319502e-18
0.46230000000000004	7.501600880303562e-16	1.1225483786740895e-15	5.162454762435285e-18
0.46240000000000003	7.382568416671743e-16	1.0919740540788853e-15	5.083063832301234e-18
0.4625	7.265139188487583e-16	1.062239983970933e-15	5.004618713005629e-18
0.4626	7.14929520456553e-16	1.0333218570824538e-15	4.9271119575066924e-18
0.4627	7.035018641011932e-16	1.0051961332732142e-15	4.850536134057707e-18
0.46280000000000004	6.922291839875362e-16	9.778400160677932e-16	4.774883826627692e-18
0.46290000000000003	6.811097307808491e-16	9.512314262954986e-16	4.7001476353183324e-18
0.463	6.701417714740058e-16	9.253489767830605e-16	4.6263201767763426e-18
0.4631	6.593235892558108e-16	9.001719480533775e-16	4.5533940846019854e-18
0.46320000000000006	6.486534833803617e-16	8.756802649853291e-16	4.481362009753295e-18
0.46330000000000005	6.38129769037502e-16	8.518544743923239e-16	4.410216620946317e-18
0.46340000000000003	6.27750777224259e-16	8.286757234788782e-16	4.339950605051004e-18
0.4635	6.175148546173644e-16	8.061257391370293e-16	4.270556667483022e-18
0.4636	6.074203634467985e-16	7.841868080458367e-16	4.202027532591579e-18
0.4637	5.974656813703241e-16	7.62841757539096e-16	4.134355944042804e-18
0.46380000000000005	5.876492013490244e-16	7.420739372081875e-16	4.067534665199112e-18
0.46390000000000003	5.779693315239078e-16	7.218672012085215e-16	4.001556479494654e-18
0.464	5.684244950933734e-16	7.022058912392693e-16	3.936414190805974e-18
0.4641	5.590131301917797e-16	6.830748201680633e-16	3.8721006238191394e-18
0.46420000000000006	5.497336897688928e-16	6.644592562730859e-16	3.808608624392311e-18
0.46430000000000005	5.405846414703858e-16	6.463449080767602e-16	3.745931059914539e-18
0.46440000000000003	5.315644675191687e-16	6.287179097459289e-16	3.684060819659777e-18
0.4645	5.226716645977639e-16	6.115648070352199e-16	3.622990815137249e-18
0.4646	5.139047437315791e-16	5.948725437508057e-16	3.562713980437507e-18
0.4647	5.052622301730853e-16	5.786284487130803e-16	3.50322327257417e-18
0.4648	4.967426632869552e-16	5.628202231977829e-16	3.4445116718216684e-18
0.46490000000000004	4.883445964360644e-16	5.474359288358663e-16	3.3865721820486936e-18
0.465	4.800665968684271e-16	5.324639759535017e-16	3.329397831047528e-18
0.4651	4.719072456049935e-16	5.178931123342426e-16	3.2729816708591165e-18
0.46520000000000006	4.638651373283558e-16	5.037124123863875e-16	3.2173167780940213e-18
0.46530000000000005	4.559388802723333e-16	4.899112666992135e-16	3.1623962542493773e-18
0.46540000000000004	4.481270961123717e-16	4.76479371972392e-16	3.1082132260211162e-18
0.4655	4.4042841985687606e-16	4.634067213039007e-16	3.05476084561264e-18
0.4656	4.328414997393376e-16	4.506835948220503e-16	3.0020322910389316e-18
0.4657	4.2536499711135235e-16	4.38300550648096e-16	2.950020766426711e-18
0.4658	4.179975863364028e-16	4.262484161763486e-16	2.8987195023100493e-18
0.46590000000000004	4.107379546845627e-16	4.145182796594846e-16	2.8481217559223005e-18
0.466	4.035848022279479e-16	4.031014820870078e-16	2.7982208114834354e-18
0.4661	3.965368417369976e-16	3.91989609345527e-16	2.749009980483351e-18
0.46620000000000006	3.8959279857758575e-16	3.811744846499971e-16	2.700482601961035e-18
0.46630000000000005	3.8275141060892134e-16	3.706481612354487e-16	2.6526320427795928e-18
0.46640000000000004	3.760114280822023e-16	3.604029152991614e-16	2.6054516978968232e-18
0.4665	3.6937161354011234e-16	3.5043123918384183e-16	2.558934990631946e-18
0.4666	3.628307417170513e-16	3.4072583479255446e-16	2.513075372927981e-18
0.4667	3.5638759944016124e-16	3.3127960722664165e-16	2.4678663256099986e-18
0.4668	3.5004098553109024e-16	3.22085658638248e-16	2.4233013586391403e-18
0.46690000000000004	3.437897107085425e-16	3.1313728228937965e-16	2.3793740113625547e-18
0.467	3.3763259749155125e-16	3.0442795680977927e-16	2.3360778527591307e-18
0.4671	3.3156848010350433e-16	2.959513406461833e-16	2.2934064816809657e-18
0.46720000000000006	3.2559620437691264e-16	2.877012666959291e-16	2.251353527090855e-18
0.46730000000000005	3.1971462765890053e-16	2.796717371180336e-16	2.2099126482954842e-18
0.46740000000000004	3.1392261871741053e-16	2.718569183152429e-16	2.1690775351744523e-18
0.4675	3.082190576481443e-16	2.642511360808055e-16	2.1288419084052213e-18
0.4676	3.026028357821895e-16	2.568488709039238e-16	2.0891995196838448e-18
0.4677	2.970728555943772e-16	2.496447534281472e-16	2.050144151941598e-18
0.4678	2.91628030612316e-16	2.426335600571441e-16	2.0116696195574027e-18
0.46790000000000004	2.8626728532612107e-16	2.358102087025491e-16	1.9737697685661283e-18
0.468	2.8098955509883435e-16	2.2916975466879934e-16	1.9364384768627906e-18
0.4681	2.7579378607751507e-16	2.227073866700081e-16	1.899669654402514e-18
0.4682	2.7067893510501537e-16	2.1641842297423972e-16	1.8634572433965137e-18
0.46830000000000005	2.656439696323995e-16	2.1029830767059149e-16	1.8277952185037304e-18
0.46840000000000004	2.6068786763206606e-16	2.04342607054813e-16	1.792677587018659e-18
0.4685	2.558096175114674e-16	1.9854700612919454e-16	1.758098389054637e-18
0.4686	2.5100821802753065e-16	1.9290730521281816e-16	1.7240516977234173e-18
0.4687	2.4628267820169275e-16	1.8741941665822502e-16	1.6905316193103805e-18
0.4688	2.416320172355833e-16	1.8207936167084803e-16	1.6575322934457373e-18
0.46890000000000004	2.370552644273355e-16	1.768832672276086e-16	1.6250478932715808e-18
0.46900000000000003	2.325514590885373e-16	1.718273630912888e-16	1.5930726256049744e-18
0.4691	2.281196504617735e-16	1.6690797891731536e-16	1.5616007310966874e-18
0.4692	2.2375889763881606e-16	1.6212154144986644e-16	1.5306264843861342e-18
0.46930000000000005	2.1946826947940994e-16	1.5746457180417916e-16	1.5001441942520603e-18
0.46940000000000004	2.1524684453066656e-16	1.5293368283216668e-16	1.4701482037592594e-18
0.46950000000000003	2.1109371094704802e-16	1.4852557656847084e-16	1.440632890401074e-18
0.4696	2.070079664109615e-16	1.4423704175428884e-16	1.4115926662380218e-18
0.4697	2.0298871805393453e-16	1.4006495143630646e-16	1.3830219780322625e-18
0.4698	1.990350823783687e-16	1.3600626063823169e-16	1.3549153073780276e-18
0.46990000000000004	1.9514618517988782e-16	1.3205800410250896e-16	1.3272671708280532e-18
0.47000000000000003	1.9132116147024997e-16	1.2821729409986502e-16	1.3000721200159815e-18
0.4701	1.8755915540081928e-16	1.2448131830442379e-16	1.273324741774647e-18
0.4702	1.838593201866289e-16	1.208473377322487e-16	1.2470196582505055e-18
0.47030000000000005	1.8022081803097217e-16	1.1731268474119085e-16	1.2211515270139124e-18
0.47040000000000004	1.766428200505777e-16	1.1387476109005194e-16	1.1957150411655357e-18
0.47050000000000003	1.731245062013067e-16	1.1053103605509286e-16	1.1707049294386422e-18
0.4706	1.696650652044163e-16	1.0727904460204731e-16	1.1461159562975308e-18
0.4707	1.6626369447335154e-16	1.041163856118078e-16	1.1219429220318951e-18
0.4708	1.629196000410818e-16	1.01040720158069e-16	1.0981806628473411e-18
0.47090000000000004	1.596319964879544e-16	9.804976983522028e-17	1.0748240509517916e-18
0.47100000000000003	1.5640010687009567e-16	9.514131513490855e-17	1.0518679946381515e-18
0.4711	1.532231626483133e-16	9.23131938696658e-17	1.0293074383628414e-18
0.4712	1.5010040361752626e-16	8.956329964213658e-17	1.0071373628205495e-18
0.47130000000000005	1.4703107783670846e-16	8.688958035842465e-17	9.853527850149987e-19
0.47140000000000004	1.440144415593439e-16	8.42900367841794e-17	9.639487583259177e-19
0.47150000000000003	1.4104975916437356e-16	8.176272114204093e-17	9.429203725719426e-19
0.4716	1.381363030876561e-16	7.930573574917132e-17	9.22262754069821e-19
0.4717	1.3527335375391792e-16	7.691723169358787e-17	9.019710656896443e-19
0.4718	1.3246019950919937e-16	7.459540754809426e-17	8.820405069062882e-19
0.47190000000000004	1.2969613655378116e-16	7.233850812062768e-17	8.624663138469546e-19
0.47200000000000003	1.26980468875606e-16	7.014482323989826e-17	8.432437593349402e-19
0.4721	1.243125081841659e-16	6.801268657521044e-17	8.243681529295487e-19
0.4722	1.2169157384487416e-16	6.594047448942311e-17	8.058348409621876e-19
0.47230000000000005	1.191169928139065e-16	6.392660492402076e-17	7.876392065687283e-19
0.47240000000000004	1.1658809957351328e-16	6.196953631531011e-17	7.69776669718066e-19
0.47250000000000003	1.1410423606778338e-16	6.006776654078048e-17	7.52242687236859e-19
0.4726	1.1166475163888472e-16	5.82198318947233e-17	7.350327528306144e-19
0.4727	1.0926900296374837e-16	5.642430609220381e-17	7.181423971009622e-19
0.4728	1.0691635399120488e-16	5.467979930053236e-17	7.015671875592268e-19
0.47290000000000004	1.0460617587958097e-16	5.298495719740457e-17	6.853027286363246e-19
0.47300000000000003	1.023378469347265e-16	5.133846005490167e-17	6.693446616889304e-19
0.4731	1.0011075254848824e-16	4.9739021848573066e-17	6.536886650019636e-19
0.4732	9.792428513762125e-17	4.818538939085467e-17	6.383304537874225e-19
0.47330000000000005	9.577784408313663e-17	4.667634148809328e-17	6.232657801796036e-19
0.47340000000000004	9.36708356700764e-17	4.5210688120473804e-17	6.084904332266627e-19
0.47350000000000003	9.16026730277086e-17	4.3787269644162173e-17	5.940002388785144e-19
0.4736	8.957277607015929e-17	4.240495601502255e-17	5.797910599712353e-19
0.4737	8.758057143745304e-17	4.106264603325491e-17	5.658587962077921e-19
0.4738	8.562549243697461e-17	3.9759266608349835e-17	5.521993841352794e-19
0.47390000000000004	8.370697898533943e-17	3.8493772043753615e-17	5.38808797118539e-19
0.47400000000000003	8.182447755068217e-17	3.726514334068092e-17	5.2568304531033695e-19
0.4741	7.997744109533672e-17	3.607238752049782e-17	5.128181756179177e-19
0.4742	7.816532901893529e-17	3.4914536965156256e-17	5.0021027166618e-19
0.47430000000000005	7.63876071018931e-17	3.379064877513858e-17	4.878554537572921e-19
0.47440000000000004	7.46437474493033e-17	3.2699804144420455e-17	4.757498788269312e-19
0.47450000000000003	7.293322843520687e-17	3.1641107751945255e-17	4.638897403969695e-19
0.4746	7.125553464727047e-17	3.0613687169154684e-17	4.522712685248655e-19
0.4747	6.961015683184143e-17	2.961669228310076e-17	4.40890729749596e-19
0.4748	6.79965918393873e-17	2.864929473469917e-17	4.297444270342117e-19
0.47490000000000004	6.641434257031619e-17	2.7710687371692428e-17	4.188286997050336e-19
0.47500000000000003	6.486291792117937e-17	2.6800083715908272e-17	4.0813992338755273e-19
0.4751	6.334183273123865e-17	2.591671744439862e-17	3.9767450993894005e-19
0.4752	6.185060772941576e-17	2.505984188408004e-17	3.8742890737733746e-19
0.47530000000000006	6.038876948160217e-17	2.4228729519483778e-17	3.7739959980781144e-19
0.47540000000000004	5.895585033834276e-17	2.3422671513257093e-17	3.675831073451175e-19
0.47550000000000003	5.7551388382872e-17	2.264097723904781e-17	3.57975986033166e-19
0.4756	5.61749273795192e-17	2.188297382643757e-17	3.4857482776133147e-19
0.4757	5.482601672246511e-17	2.1148005717579712e-17	3.3937626017754746e-19
0.4758	5.3504211384856635e-17	2.0435434235221966e-17	3.303769465982648e-19
0.47590000000000005	5.2209071868269947e-17	1.9744637161794214e-17	3.2157358591524118e-19
0.47600000000000003	5.094016415252532e-17	1.9075008329260887e-17	3.1296291249924303e-19
0.4761	4.9697059645844075e-17	1.8425957219435008e-17	3.045416961006265e-19
0.4762	4.847933513535211e-17	1.7796908574473053e-17	2.963067417468746e-19
0.47630000000000006	4.728657273792287e-17	1.7187302017266896e-17	2.8825488963707356e-19
0.47640000000000005	4.611835985136106e-17	1.6596591681466084e-17	2.8038301503339746e-19
0.47650000000000003	4.497428910591304e-17	1.6024245850862728e-17	2.7268802814954815e-19
0.4766	4.38539583161221e-17	1.5469746607891763e-17	2.651668740362818e-19
0.4767	4.275697043300613e-17	1.493258949099374e-17	2.578165324639632e-19
0.4768	4.168293349656311e-17	1.44122831606023e-17	2.506340178021991e-19
0.47690000000000005	4.0631460588605615e-17	1.390834907352524e-17	2.436163788965982e-19
0.47700000000000004	3.960216978591667e-17	1.3420321165492197e-17	2.367606989426653e-19
0.4771	3.8594684113722295e-17	1.2947745541648353e-17	2.30064095356832e-19
0.4772	3.760863149948732e-17	1.2490180174785354e-17	2.2352371964470793e-19
0.47730000000000006	3.6643644727023243e-17	1.2047194611100087e-17	2.17136757266536e-19
0.47740000000000005	3.5699361390909506e-17	1.1618369683282232e-17	2.1090042749989883e-19
0.47750000000000004	3.477542385122724e-17	1.1203297230734906e-17	2.0481198329968334e-19
0.4776	3.3871479188597845e-17	1.0801579826741227e-17	1.9886871115535983e-19
0.4777	3.2987179159532046e-17	1.0412830512392409e-17	1.930679309455918e-19
0.4778	3.212218015207927e-17	1.0036672537099261e-17	1.8740699579019937e-19
0.4779	3.127614314177951e-17	9.67273910551442e-18	1.8188329189951278e-19
0.47800000000000004	3.04487336479144e-17	9.320673130696861e-18	1.7649423842113967e-19
0.4781	2.9639621690058703e-17	8.980126993357373e-18	1.7123728728420218e-19
0.4782	2.884848174491778e-17	8.650762307022095e-18	1.6610992304101051e-19
0.47830000000000006	2.8074992703467966e-17	8.332249688965833e-18	1.6110966270628408e-19
0.47840000000000005	2.7318837828381945e-17	8.024268536761857e-18	1.5623405559390335e-19
0.47850000000000004	2.6579704711742265e-17	7.726506810302445e-18	1.5148068315121397e-19
0.4786	2.5857285233044e-17	7.438660819151672e-18	1.468471587909539e-19
0.4787	2.5151275517478845e-17	7.16043501509102e-18	1.4233112772080955e-19
0.4788	2.4461375894504008e-17	6.8915417897247694e-18	1.3793026677063214e-19
0.4789	2.378729085668826e-17	6.631701277015728e-18	1.3364228421735496e-19
0.47900000000000004	2.3128729018838928e-17	6.380641160625514e-18	1.2946491960764687e-19
0.4791	2.2485403077404732e-17	6.1380964859367924e-18	1.2539594357833306e-19
0.4792	2.185702977014928e-17	5.903809476636534e-18	1.2143315767458965e-19
0.47930000000000006	2.1243329836101327e-17	5.677529355747977e-18	1.1757439416599846e-19
0.47940000000000005	2.0644027975773793e-17	5.459012170995944e-18	1.1381751586045656e-19
0.47950000000000004	2.005885281164949e-17	5.248020624396291e-18	1.101604159159752e-19
0.4796	1.948753684893562e-17	5.0443239059642364e-18	1.0660101765042342e-19
0.4797	1.8929816436581988e-17	4.847697531437125e-18	1.0313727434923955e-19
0.4798	1.8385431728561406e-17	4.6579231839107374e-18	9.976716907113693e-20
0.4799	1.7854126645412895e-17	4.474788559291999e-18	9.648871445186071e-20
0.48000000000000004	1.7335648836041576e-17	4.298087215471807e-18	9.32999525060073e-20
0.4801	1.6829749639779578e-17	4.127618425126524e-18	9.019895442696934e-20
0.4802	1.633618404869713e-17	3.963187032055862e-18	8.718382038500152e-20
0.48030000000000006	1.5854710670173396e-17	3.8046033109720995e-18	8.425267932349641e-20
0.48040000000000005	1.538509168971603e-17	3.651682830653373e-18	8.140368875346937e-20
0.48050000000000004	1.4927092834031582e-17	3.504246320377963e-18	7.863503454628907e-20
0.4806	1.4480483334345706e-17	3.3621195395599975e-18	7.594493072471966e-20
0.4807	1.4045035889969875e-17	3.225133150506738e-18	7.333161925228582e-20
0.4808	1.3620526632113424e-17	3.09312259422116e-18	7.07933698210042e-20
0.4809	1.3206735087939592e-17	2.965927969175568e-18	6.832847963752835e-20
0.48100000000000004	1.2803444144864376e-17	2.8433939129833444e-18	6.593527320773635e-20
0.4811	1.2410440015095527e-17	2.7253694868985384e-18	6.361210211980545e-20
0.4812	1.2027512200409756e-17	2.6117080630738017e-18	6.135734482580185e-20
0.4813	1.1654453457169317e-17	2.502267214510849e-18	5.916940642184339e-20
0.48140000000000005	1.1291059761573099e-17	2.396908607637176e-18	5.704671842685585e-20
0.48150000000000004	1.093713027514356e-17	2.2954978974464453e-18	5.498773855997937e-20
0.48160000000000003	1.0592467310444859e-17	2.1979046251397196e-18	5.299095051664355e-20
0.4817	1.0256876297033752e-17	2.1040021182083113e-18	5.105486374337293e-20
0.4818	9.930165747640841e-18	2.0136673928992087e-18	4.917801321135428e-20
0.4819	9.612147224579141e-18	1.9267810590057615e-18	4.7358959188800775e-20
0.48200000000000004	9.302635306380763e-18	1.8432272269282877e-18	4.5596287012161587e-20
0.48210000000000003	9.00144755465979e-18	1.762893416950548e-18	4.3888606856219985e-20
0.4822	8.708404481197677e-18	1.6856704706785834e-18	4.2234553503105806e-20
0.4823	8.423329515253635e-18	1.6114524645914282e-18	4.063278611028457e-20
0.48240000000000005	8.146048971095705e-18	1.540136625652921e-18	3.9081987977550027e-20
0.48250000000000004	7.876392015752817e-18	1.4716232489361935e-18	3.758086631307137e-20
0.48260000000000003	7.61419063698433e-18	1.4058156172126494e-18	3.612815199852336e-20
0.4827	7.359279611469036e-18	1.3426199224599124e-18	3.4722599353360655e-20
0.4828	7.11149647320951e-18	1.2819451892428348e-18	3.3362985898262703e-20
0.4829	6.870681482152023e-18	1.2237031999239863e-18	3.2048112117802545e-20
0.48300000000000004	6.636677593019818e-18	1.1678084216602761e-18	3.077680122237209e-20
0.48310000000000003	6.409330424359923e-18	1.1141779351444194e-18	2.9547898909420247e-20
0.4832	6.188488227800138e-18	1.0627313650497082e-18	2.8360273124029973e-20
0.4833	5.974001857517351e-18	1.0133908121391076e-18	2.7212813818895416e-20
0.48340000000000005	5.765724739913841e-18	9.66080786999274e-19	2.6104432713727586e-20
0.48350000000000004	5.5635128435030445e-18	9.207281453621975e-19	2.5034063054145427e-20
0.48360000000000003	5.367224648999512e-18	8.772620249769931e-19	2.4000659370079738e-20
0.4837	5.176721119616695e-18	8.356137839965913e-19	2.3003197233751856e-20
0.4838	4.991865671568241e-18	7.957169408437706e-19	2.2040673017258408e-20
0.4839	4.812524144772117e-18	7.575071155224982e-19	2.111210364980983e-20
0.48400000000000004	4.6385647737578666e-18	7.209219723412791e-19	2.021652637466861e-20
0.48410000000000003	4.469858158774563e-18	6.859011640159957e-19	1.935299850583105e-20
0.4842	4.3062772370985064e-18	6.523862771202965e-19	1.8520597184492243e-20
0.4843	4.147697254540504e-18	6.203207788529161e-19	1.771841913534642e-20
0.48440000000000005	3.993995737150781e-18	5.896499650914658e-19	1.69455804227614e-20
0.48450000000000004	3.8450524631213125e-18	5.603209097034344e-19	1.6201216206875824e-20
0.48460000000000003	3.700749434883378e-18	5.322824150853805e-19	1.548448049965803e-20
0.4847	3.560970851400853e-18	5.054849639026111e-19	1.4794545920979016e-20
0.4848	3.4256030806570183e-18	4.798806720016975e-19	1.4130603454737823e-20
0.4849	3.2945346323348317e-18	4.554232424692791e-19	1.349186220508809e-20
0.48500000000000004	3.167656130688968e-18	4.3206792081099914e-19	1.2877549152808461e-20
0.48510000000000003	3.0448602876094706e-18	4.097714512252121e-19	1.2286908911863815e-20
0.4852	2.9260418758751875e-18	3.8849203394647124e-19	1.1719203486198254e-20
0.4853	2.8110977025969433e-18	3.6818928363476747e-19	1.1173712026810234e-20
0.48540000000000005	2.699926582849271e-18	3.488241887866818e-19	1.0649730589150343e-20
0.48550000000000004	2.592429313489928e-18	3.303590721454636e-19	1.0146571890889578e-20
0.48560000000000003	2.4885086471655028e-18	3.1275755208730775e-19	9.66356507009868e-21
0.4857	2.3880692665038757e-18	2.959845049620296e-19	9.200055443888991e-21
0.4858	2.2910177584912993e-18	2.8000602836645055e-19	8.75540426755515e-21
0.4859	2.1972625890342064e-18	2.647894053295787e-19	8.328988494266553e-21
0.48600000000000004	2.1067140777041075e-18	2.503030693890135e-19	7.920200535350414e-21
0.48610000000000003	2.0192843726657924e-18	2.365165705386256e-19	7.52844802121352e-21
0.4862	1.934887425787119e-18	2.2340054202781484e-19	7.153153562943516e-21
0.4863	1.8534389679303832e-18	2.1092666799336793e-19	6.793754514637465e-21
0.48640000000000005	1.7748564844239705e-18	1.990676519051443e-19	6.449702736499529e-21
0.48650000000000004	1.6990591907142772e-18	1.877971858074248e-19	6.1204643587537595e-21
0.48660000000000003	1.6259680081961395e-18	1.770899203379965e-19	5.805519546412755e-21
0.4867	1.5555055402222104e-18	1.669214355076817e-19	5.504362264949659e-21
0.4868	1.4875960482899057e-18	1.5726821222321022e-19	5.216500046914514e-21
0.4869	1.4221654284054218e-18	1.4810760453683893e-19	4.94145375953914e-21
0.48700000000000004	1.3591411876241705e-18	1.3941781260645173e-19	4.678757373373332e-21
0.48710000000000003	1.298452420767387e-18	1.311778563503054e-19	4.427957731996711e-21
0.4872	1.2400297873133426e-18	1.2336754978080047e-19	4.1886143228459766e-21
0.4873	1.1838054884636704e-18	1.1596747600221612e-19	3.960299049203431e-21
0.48740000000000006	1.1297132443834647e-18	1.0895896285750085e-19	3.742596003386782e-21
0.48750000000000004	1.0776882716150036e-18	1.0232405920965575e-19	3.535101241183263e-21
0.48760000000000003	1.0276672606640098e-18	9.604551184348287e-20	3.3374225575682384e-21
0.4877	9.795883537586258e-19	9.010674297390827e-20	3.14917926375183e-21
0.4878	9.33391122779961e-19	8.449182834726607e-20	2.9700019655929006e-21
0.4879	8.890165473639544e-19	7.918547592230733e-20	2.799532343421541e-21
0.48800000000000004	8.464069931740659e-19	7.417300511797263e-20	2.6374229333107266e-21
0.48810000000000003	8.055061903442497e-19	6.944032661525045e-20	2.4833369098369764e-21
0.4882	7.662592120916287e-19	6.497392270069637e-20	2.336947870369088e-21
0.4883	7.286124534986072e-19	6.076082813951446e-20	2.197939620925076e-21
0.48840000000000006	6.925136104639113e-19	5.678861156630965e-20	2.0660059636355117e-21
0.48850000000000005	6.579116588220279e-19	5.304535738191247e-20	1.9408504858519517e-21
0.48860000000000003	6.24756833630667e-19	4.95196481448913e-20	1.8221863509376527e-21
0.4887	5.930006086259181e-19	4.620054744667145e-20	1.7097360907792226e-21
0.4888	5.625956758446293e-19	4.307758325935369e-20	1.603231400055176e-21
0.4889	5.334959254136353e-19	4.014073174559681e-20	1.502412932298292e-21
0.48900000000000005	5.056564255054716e-19	3.738040152014233e-20	1.4070300977876658e-21
0.48910000000000003	4.790334024603514e-19	3.4787418352790256e-20	1.3168408633061108e-21
0.4892	4.535842210737434e-19	3.2353010302817747e-20	1.2316115537969907e-21
0.4893	4.2926736504963315e-19	3.00687932751019e-20	1.151116655955959e-21
0.48940000000000006	4.060424176188651e-19	2.792675698834742e-20	1.0751386237902704e-21
0.48950000000000005	3.8387004232244023e-19	2.591925134607224e-20	1.0034676861795557e-21
0.48960000000000004	3.6271196395930554e-19	2.403897320115368e-20	9.35901656469675e-22
0.4897	3.4253094969861496e-19	2.227895350497674e-20	8.7224574413242e-22
0.4898	3.2329079035596796e-19	2.0632544832366324e-20	8.123123685215264e-22
0.4899	3.049562818335828e-19	1.909340927369555e-20	7.559209747557924e-22
0.49000000000000005	2.8749320672400227e-19	1.7655506685723444e-20	7.028978517589144e-22
0.49010000000000004	2.7086831607733923e-19	1.631308329290158e-20	6.530759524853615e-22
0.4902	2.5504931133156097e-19	1.506066063103302e-20	6.062947163600373e-22
0.4903	2.400048264059676e-19	1.389302482536552e-20	5.623998939599485e-22
0.49040000000000006	2.257044099574503e-19	1.2805216195328324e-20	5.21243373964126e-22
0.49050000000000005	2.121185077995071e-19	1.1792519178299914e-20	4.826830123980598e-22
0.49060000000000004	1.9921844548376474e-19	1.0850452564928837e-20	4.465824641974053e-22
0.4907	1.8697641104400747e-19	9.97476003870047e-21	4.128110171157117e-22
0.4908	1.753654379025208e-19	9.161401012565808e-21	3.812434279992377e-22
0.4909	1.643593879386501e-19	8.406541755602911e-21	3.5175976145149524e-22
0.491	1.5393293471954193e-19	7.706546802817614e-21	3.2424523090919573e-22
0.49110000000000004	1.4406154689293663e-19	7.057970641322553e-21	2.9859004215021696e-22
0.4912	1.3472147174204224e-19	6.457549666269862e-21	2.746892392534572e-22
0.4913	1.2588971890231383e-19	5.9021944000344974e-21	2.524425530291695e-22
0.49140000000000006	1.1754404424027622e-19	5.3889819682820655e-21	2.317542519378491e-22
0.49150000000000005	1.0966293389426437e-19	4.915148826667608e-21	2.1253299551429934e-22
0.49160000000000004	1.0222558847710003e-19	4.47808373203409e-21	1.9469169031260124e-22
0.4917	9.521190744077227e-20	4.075320952103738e-21	1.7814734838691112e-22
0.4918	8.860247360310083e-20	3.704533707759538e-21	1.6282094832156339e-22
0.4919	8.237853783646078e-20	3.3635278421337527e-21	1.486372988231528e-22
0.492	7.652200391860487e-20	3.0502357108259664e-21	1.35524904886017e-22
0.49210000000000004	7.101541354568252e-20	2.7627102876817753e-21	1.2341583654148967e-22
0.4922	6.584193150754305e-20	2.4991194806675915e-21	1.122456002001377e-22
0.4923	6.098533102539059e-20	2.2577406524768838e-21	1.0195301259493709e-22
0.49240000000000006	5.642997925197487e-20	2.0369553406080327e-21	9.248007733236536e-23
0.49250000000000005	5.216082293440991e-20	1.835244171747049e-21	8.377186405699513e-23
0.49260000000000004	4.816337423975975e-20	1.6511819653847067e-21	7.577639023398025e-23
0.4927	4.442369674359828e-20	1.4834330216948418e-21	6.844450555275315e-23
0.4928	4.0928391581692975e-20	1.3307465887870667e-21	6.172977895377913e-23
0.4929	3.766458376500599e-20	1.1919525045400143e-21	5.558838827908736e-23
0.493	3.461990865824475e-20	1.0659570083077525e-21	4.9979012545963775e-23
0.49310000000000004	3.1782498622154527e-20	9.517387178777659e-22	4.486272684188223e-23
0.4932	2.91409698198345e-20	8.483447671437318e-22	4.0202899837469554e-23
0.4933	2.668440918728295e-20	7.548871000370055e-22	3.5965093912891254e-23
0.49340000000000006	2.440236156848695e-20	6.70538916343703e-22	3.211696789180106e-23
0.49350000000000005	2.2284817015327533e-20	5.94531265111563e-22	2.8628182375558014e-23
0.49360000000000004	2.032219825258072e-20	5.261497814283532e-22	2.5470307669042694e-23
0.4937	1.850534830836875e-20	4.64731562431106e-22	2.2616734288088148e-23
0.4938	1.6825518310369793e-20	4.096621784782322e-22	2.004258603706169e-23
0.4939	1.527435544813862e-20	3.6037281549079836e-22	1.7724635643775662e-23
0.494	1.3843891101909877e-20	3.1633754454076345e-22	1.5641222937473904e-23
0.49410000000000004	1.2526529138255342e-20	2.7707071483448343e-22	1.3772175554215268e-23
0.49420000000000003	1.1315034373002896e-20	2.4212446630928596e-22	1.2098732152553377e-23
0.4943	1.0202521201813265e-20	2.11086358128456e-22	1.0603468120946793e-23
0.4944	9.182442398859465e-21	1.8357710942777696e-22	9.2702237569318e-24
0.49450000000000005	8.248578084043934e-21	1.592484487317278e-22	8.084034896600357e-24
0.49460000000000004	7.39502485921784e-21	1.3778106852288329e-22	7.031065971508047e-24
0.49470000000000003	6.6161851138746196e-21	1.1888268151129072e-22	6.098545468659046e-24
0.4948	5.9067565008202826e-21	1.0228617521401349e-22	5.27470376779373e-24
0.4949	5.261721582323791e-21	8.774786151638217e-23	4.548713328729674e-24
0.495	4.676337647275518e-21	7.504581794786484e-23	3.910631200077669e-24
0.49510000000000004	4.146126699900376e-21	6.397831746556573e-23	3.351343819209841e-24
0.49520000000000003	3.6668656205825826e-21	5.436234359783946e-23	2.8625140719265524e-24
0.4953	3.234576499380256e-21	4.603218785912327e-23	2.43653057884148e-24
0.4954	2.8455171428265287e-21	3.883812640528868e-23	2.0664591741015486e-24
0.49550000000000005	2.4961717546255473e-21	3.2645172955985455e-23	1.7459965406498434e-24
0.49560000000000004	2.183241790874241e-21	2.733190506739133e-23	1.4694259648650936e-24
0.49570000000000003	1.903636990454135e-21	2.278936089488175e-23	1.231575172040208e-24
0.4958	1.6544665812588375e-21	1.892000364098207e-23	1.0277762028250824e-24
0.4959	1.4330306629362546e-21	1.5636750939100305e-23	8.538272894316657e-25
0.496	1.2368117668459537e-21	1.28620664784404e-23	7.059566891076479e-25
0.49610000000000004	1.063466593946752e-21	1.0527111229934114e-23	5.807884311177412e-25
0.49620000000000003	9.108179313501765e-22	8.570951687167304e-24	4.753099322372898e-25
0.4963	7.768467482909363e-22	6.939822590092486e-24	3.8684143456193176e-25
0.4964	6.596844722864408e-22	5.58644165296527e-24	3.1300721827787317e-25
0.49650000000000005	5.576054462731056e-22	4.46937387130202e-24	2.5170854091523564e-25
0.49660000000000004	4.690195675272905e-22	3.552443035940979e-24	2.0109825353414788e-25
0.49670000000000003	3.924651091959013e-22	2.8041881354161977e-24	1.5955704326687495e-25
0.4968	3.2660172528177455e-22	2.1973623809661664e-24	1.2567125066845626e-25
0.4969	2.702036399467428e-22	1.708472641553022e-24	9.821220941238375e-26
0.497	2.221530220141191e-22	1.3173571293914752e-24	7.611705501554663e-26
0.49710000000000004	1.8143354557204053e-22	1.0067992296711944e-24	5.847094848960308e-26
0.49720000000000003	1.4712413759787802e-22	7.6217542147670145e-25	4.4490660100335286e-26
0.4973	1.1839291354300997e-22	5.7113529039806655e-25	3.350945777659073e-26
0.4974	9.449130183739176e-23	4.233116870496874e-25	2.4963244152286394e-26
0.49750000000000005	7.474835829230512e-23	3.100591396991201e-25	1.8377885752813193e-26
0.49760000000000004	5.856527139975948e-23	2.242186835258032e-25	1.3357677457993283e-26
0.49770000000000003	4.54100595467501e-23	1.5990732371438557e-25	9.574885092533238e-27
0.4978	3.4812461182843843e-23	1.123304047008726e-25	6.760308818485913e-27
0.4979	2.6359018999520385e-23	7.761521347526474e-26	4.694809938584468e-27
0.498	1.9688359200228717e-23	5.266420096178892e-26	3.2017437716336134e-27
0.49810000000000004	1.4486666960532575e-23	3.502626219554088e-26	2.1402414382071748e-27
0.49820000000000003	1.0483359198491462e-23	2.2784573348911538e-26	1.3992837042041253e-27
0.4983	7.446955796168913e-24	1.4459541686956637e-26	8.925104789984061e-28
0.4984	5.1811504342556904e-24	8.925483304777836e-27	5.537101620417015e-28
0.49850000000000005	3.5210822229151575e-24	5.3397030780956706e-27	3.32933785140431e-28
0.49860000000000004	2.329809333335936e-24	3.082711699972448e-27	1.9317981602102624e-28
0.49870000000000003	1.4949858559685193e-24	1.708376040558671e-27	1.0759658126115657e-28
0.4988	9.257431331699452e-25	9.028614138808807e-28	5.715054271194982e-29
0.4989	5.4977683580742835e-25	4.512877274921169e-28	2.871013102928225e-29
0.499	3.1064107545666183e-25	2.110859905958414e-28	1.3496513188791334e-29
0.49910000000000004	1.6525086607067573e-25	9.110732824318913e-29	5.8545586038366734e-30
0.49920000000000003	8.159427141709958e-26	3.5603559262369506e-29	2.2993818906731657e-30
0.4993	3.665559720696179e-26	1.2266610922497201e-29	7.961910857065984e-31
0.4994	1.4551009646976467e-26	3.583632720035804e-30	2.337703606428945e-31
0.49950000000000006	4.8779851531997285e-27	8.357054218833261e-31	5.47886533813639e-32
0.49960000000000004	1.2800191693580433e-27	1.405915732813597e-31	9.263314023614742e-33
0.49970000000000003	2.280454376359168e-28	1.411373824796918e-32	9.345813218418886e-34
0.4998	2.004067868545651e-29	5.52218736763893e-34	3.6749580747200067e-35
0.4999	3.1345290594461683e-31	2.1631011157525697e-36	1.4467136226689194e-37
0.5001	3.1409120573825915e-31	2.175242257837409e-36	1.4693907626709036e-37
0.5002	2.0122381531285022e-29	5.584351809061035e-34	3.791070868582685e-35
0.5003	2.2944142080297863e-28	1.4352730739005977e-32	9.792227206831396e-34
0.5004000000000001	1.2904773754528559e-27	1.4377476011974471e-31	9.857931088098319e-33
0.5005000000000001	4.927854630809283e-27	8.594240654800326e-31	5.921956397085828e-32
0.5006	1.4729704789405554e-26	3.706028663172109e-30	2.5663710094628134e-31
0.5007	3.718131315757419e-26	1.2756776092434562e-29	8.877751649236544e-31
0.5008	8.293304562367353e-26	3.7234103736039454e-29	2.604070826048202e-30
0.5009	1.6830430487980731e-25	9.581467716044677e-29	6.7342961426253e-30
0.501	3.170252912283776e-25	2.2323870263815793e-28	1.5767992787748893e-29
0.5011	5.622183697479828e-25	4.799489783772834e-28	3.4068046697197575e-29
0.5012	9.486208723749604e-25	9.655932966490196e-28	6.887952567197908e-29
0.5013000000000001	1.5350511904874346e-24	1.8373350773632003e-27	1.3171236133828313e-28
0.5014000000000001	2.397120040863748e-24	3.334031557212962e-27	2.401865459209183e-28
0.5015000000000001	3.630188815439528e-24	5.80745659510721e-27	4.204402621334512e-28
0.5016	5.352576953077325e-24	9.761866305286136e-27	7.1021380046716465e-28
0.5017	7.709020299645945e-24	1.5903330419006035e-26	1.1627352728059592e-27
0.5018	1.0874382451044721e-23	2.5200380632081148e-26	1.8515480363510937e-27
0.5019	1.5057621102406707e-23	3.895765935089216e-26	2.8764344303439438e-27
0.502	2.0506011455609235e-23	5.890438833945704e-26	4.370605934381333e-27
0.5021	2.750962876640503e-23	8.72996169345939e-26	6.509346216964208e-27
0.5022	3.6406092141882143e-23	1.2705635387894084e-25	9.520310793474039e-27
0.5023	4.7585571728762873e-23	1.8188683557081504e-25	1.3695705192695968e-26
0.5024000000000001	6.149606146304968e-23	2.564713367981571e-25	1.9406582680512502e-26
0.5025000000000001	7.864891958176346e-23	3.5665308796746983e-25	2.7119522750241115e-26
0.5026	9.962467912841484e-23	4.896620256226116e-25	3.741597280500795e-26
0.5027	1.2507913071436004e-22	6.643702708321547e-25	5.1014557773235825e-26
0.5028	1.5574967982975903e-22	8.91582402989635e-25	6.879668586159128e-26
0.5029	1.9246198102929111e-22	1.1843637748856463e-24	9.183580330876874e-26
0.503	2.3613685134954797e-22	1.5584102987626108e-24	1.2143067690962223e-25
0.5031	2.8779746534739476e-22	2.0324633226378e-24	1.5914311028512243e-25
0.5032	3.4857683418084214e-22	2.6287734116717088e-24	2.0684052843447073e-25
0.5033000000000001	4.1972557118705663e-22	3.3736170509678014e-24	2.667438950787458e-25
0.5034000000000001	5.026199464448004e-22	4.2978704941134314e-24	3.414814587495268e-25
0.5035000000000001	5.98770232843402e-22	5.43764519625361e-24	4.341488565554616e-25
0.5036	7.098293462118848e-22	6.834989491677129e-24	5.483761391333085e-25
0.5037	8.376017820985657e-22	8.538661404117443e-24	6.884023165329319e-25
0.5038	9.84052851824148e-22	1.0604977713358805e-23	8.591580627593895e-25
0.5039	1.1513182204672868e-21	1.3098744644599583e-23	1.0663572564774645e-24
0.504	1.3417137494762137e-21	1.6094275797576162e-23	1.316598077047663e-24
0.5041	1.5577456466357692e-21	1.967650319095352e-23	1.6174744186864984e-24
0.5042	1.802120926155998e-21	2.3942187564211992e-23	1.9776984312097477e-24
0.5043	2.07775818168264e-21	2.9001234354460736e-23	2.4072350436089172e-24
0.5044000000000001	2.3877986750699073e-21	3.4978122049591256e-23	2.9174493767181184e-24
0.5045000000000001	2.735617743788054e-21	4.201344991215992e-23	3.521268003536299e-24
0.5046	3.124836529884268e-21	5.0265612370911604e-23	4.2333550704949915e-24
0.5047	3.559334033441431e-21	5.991260768865995e-23	5.070304350154865e-24
0.5048	4.0432594935282554e-21	7.115398883748606e-23	6.050848355649914e-24
0.5049	4.581045099667789e-21	8.42129648444003e-23	7.196085709712852e-24
0.505	5.1774190368911705e-21	9.933866121362359e-23	8.529728026466953e-24
0.5051	5.8374188674825994e-21	1.168085483855691e-22	1.0078367632452609e-23
0.5052	6.5664052525639014e-21	1.369310475579435e-22	1.1871767524702293e-23
0.5053000000000001	7.370076016704593e-21	1.6004832357139066e-22	1.3943175038202417e-23
0.5054000000000001	8.254480558779984e-21	1.86539274951083e-22	1.6329660772906664e-23
0.5055000000000001	9.22603461236195e-21	2.168227315978087e-22	1.9072484411799683e-23
0.5056	1.029153535893155e-20	2.513608710357597e-22	2.2217489146310175e-23
0.5057	1.145817689728286e-20	2.906628645529661e-22	2.5815526514065518e-23
0.5058	1.2733566072504627e-20	3.3528876501142226e-22	2.992291354643726e-23
0.5059	1.412573866798437e-20	3.858536485600022e-22	3.460192421989662e-23
0.506	1.5643175963908734e-20	4.430320229536983e-22	3.992131730595863e-23
0.5061	1.7294821665794687e-20	5.075625156684722e-22	4.595690281964853e-23
0.5062	1.909009920661339e-20	5.802528555023077e-22	5.279214937613526e-23
0.5063	2.103892942613175e-20	6.619851618705487e-22	6.051883487964171e-23
0.5064000000000001	2.315174863112303e-20	7.537215565379328e-22	6.92377430881561e-23
0.5065000000000001	2.5439527040147928e-20	8.565101130804115e-22	7.90594087219528e-23
0.5066	2.791378761669092e-20	9.714911599412945e-22	9.010491391404285e-23
0.5067	3.058662529440595e-20	1.0999039535302307e-21	1.025067389358038e-22
0.5068	3.347072659835145e-20	1.2430937384238164e-21	1.1640967027266378e-22
0.5069	3.657938966609951e-20	1.4025192123505217e-21	1.3197176927179857e-22
0.507	3.9926544672658626e-20	1.5797604142899937e-21	1.49365404737485e-22
0.5071	4.3526774663216587e-20	1.776527054684023e-21	1.6877835300984713e-22
0.5072	4.7395336797728916e-20	1.9946673074453743e-21	1.9041496922966963e-22
0.5073000000000001	5.1548184011461904e-20	2.2361770841621475e-21	2.1449743366595783e-22
0.5074000000000001	5.600198709559838e-20	2.503209811628171e-21	2.4126707716415414e-22
0.5075000000000001	6.077415720218048e-20	2.798086734593065e-21	2.7098578996245393e-22
0.5076	6.588286877752811e-20	3.123307766399626e-21	3.0393751831980637e-22
0.5077	7.134708292851236e-20	3.4815629109929384e-21	3.4042985360537557e-22
0.5078	7.718657122601147e-20	3.875744280614883e-21	3.80795718712682e-22
0.5079	8.342193994993817e-20	4.308958734360509e-21	4.253951568847451e-22
0.508	9.007465478032816e-20	4.7845411636622675e-21	4.746172282688628e-22
0.5081	9.716706593897061e-20	5.3060684516858514e-21	5.288820197616733e-22
0.5082	1.0472243378618641e-19	5.877374134570136e-21	5.88642773957391e-22
0.5083	1.1276495487734644e-19	6.502563793421943e-21	6.543881432747844e-22
0.5084000000000001	1.2131978848384581e-19	7.186031206988542e-21	7.266445756123201e-22
0.5085000000000001	1.304130835831961e-19	7.932475295968817e-21	8.059788381654627e-22
0.5086	1.4007200632319555e-19	8.74691789101797e-21	8.93000686338875e-22
0.5087	1.5032476796484132e-19	9.634722357586994e-21	9.883656849929245e-22
0.5088	1.612006533090183e-19	1.0601613111913057e-20	1.0927781895889464e-21
0.5089	1.727300496119065e-19	1.1653696063649394e-20	1.2069944951319321e-21
0.509	1.8494447599415679e-19	1.2797480021851985e-20	1.3318261611594575e-21
0.5091	1.9787661334890367e-19	1.403989910230665e-20	1.4681435213899536e-21
0.5092	2.1156033475380936e-19	1.538833617548658e-20	1.6168793870228075e-21
0.5093000000000001	2.260307363923469e-19	1.6850647395780805e-20	1.7790329530780706e-21
0.5094000000000001	2.4132416898954045e-19	1.8435187854018263e-20	1.955673917574021e-21
0.5095000000000001	2.574782697677178e-19	2.0150838396783356e-20	2.1479468237730672e-21
0.5096	2.7453199492741955e-19	2.2007033657452598e-20	2.3570756361669583e-21
0.5097	2.925256526591234e-19	2.4013791345468575e-20	2.5843685613430825e-21
0.5098	3.115009366912924e-19	2.618174284192566e-20	2.83122312535464e-21
0.5099	3.315009603803372e-19	2.852216515118649e-20	3.0991315197226725e-21
0.51	3.52570291348217e-19	3.104701425994152e-20	3.389686228723321e-21
0.5101	3.747549866733623e-19	3.3768959956869876e-20	3.704585951160501e-21
0.5102	3.981026286408056e-19	3.670142216786606e-20	4.0456418303940255e-21
0.5103	4.2266236105739907e-19	3.9858608863660824e-20	4.414784006986511e-21
0.5104000000000001	4.484849261380613e-19	4.3255555598597374e-20	4.814068508951048e-21
0.5105000000000001	4.756227019689946e-19	4.690816674128343e-20	5.2456844952214544e-21
0.5106	5.041297405543406e-19	5.083325845997687e-20	5.711961868647198e-21
0.5107	5.340618064519073e-19	5.50486035275576e-20	6.215379275497429e-21
0.5108	5.654764160046729e-19	5.957297801325893e-20	6.758572509200897e-21
0.5109	5.984328771741854e-19	6.442620993052158e-20	7.344343336796425e-21
0.511	6.329923299823564e-19	6.962922991270638e-20	7.975668767360958e-21
0.5111	6.692177875680348e-19	7.520412399080885e-20	8.655710782502222e-21
0.5112	7.071741778650142e-19	8.117418854983282e-20	9.387826549859597e-21
0.5113000000000001	7.469283859081825e-19	8.756398754305243e-20	1.0175579141447406e-20
0.5114000000000001	7.885492967740839e-19	9.439941204603583e-20	1.102274877959892e-20
0.5115000000000001	8.321078391636152e-19	1.0170774223518769e-19	1.1933344634251692e-20
0.5116	8.776770296326827e-19	1.0951771187819093e-19	1.291161719629428e-20
0.5117	9.253320174785334e-19	1.1785957542691135e-19	1.3962071252771706e-20
0.5118	9.751501302884435e-19	1.2676517780622097e-19	1.5089479490821525e-20
0.5119	1.0272109201580894e-18	1.3626802699541586e-19	1.629889675835888e-20
0.512	1.081596210586751e-18	1.4640336950211677e-19	1.7595675010710315e-20
0.5121	1.1383901440566275e-18	1.572082688319398e-19	1.8985478973635556e-20
0.5122	1.1976792303036856e-18	1.6872168706065255e-19	2.047430255445748e-20
0.5123	1.2595523952875667e-18	1.8098456961918768e-19	2.2068486034369226e-20
0.5124	1.32410103086808e-18	1.940399334055372e-19	2.377473407637674e-20
0.5125000000000001	1.3914190451960845e-18	2.0793295834143842e-19	2.5600134584796484e-20
0.5126000000000001	1.4616029138259466e-18	2.227110824956234e-19	2.755217845372947e-20
0.5127	1.5347517315587287e-18	2.3842410089981207e-19	2.96387802435553e-20
0.5128	1.6109672650223065e-18	2.5512426818735823e-19	3.1868299826065846e-20
0.5129	1.6903540059980386e-18	2.728664051893717e-19	3.424956504064576e-20
0.513	1.773019225501022e-18	2.9170800962731535e-19	3.6791895405646753e-20
0.5131	1.8590730286228073e-18	3.117093710459524e-19	3.950512693099058e-20
0.5132	1.9486284101447336e-18	3.329336901352963e-19	4.2399638079968163e-20
0.5133000000000001	2.0418013109302516e-18	3.5544720259524205e-19	4.548637693022753e-20
0.5134000000000001	2.1387106751044585e-18	3.793193077016336e-19	4.877688958603964e-20
0.5135000000000001	2.239478508030782e-18	4.0462270173835443e-19	5.228334989619018e-20
0.5136000000000001	2.344229935091609e-18	4.314335164647212e-19	5.601859053402584e-20
0.5137	2.4530932612831872e-18	4.598314627940846e-19	5.999613549869043e-20
0.5138	2.566200031633403e-18	4.898999798649418e-19	6.42302340990063e-20
0.5139	2.683685092451185e-18	5.217263896921736e-19	6.873589648407498e-20
0.514	2.805686653416869e-18	5.554020575923514e-19	7.352893078737954e-20
0.5141	2.932346350523085e-18	5.910225585836617e-19	7.862598195399425e-20
0.5142	3.063809309875285e-18	6.286878499677605e-19	8.404457232345202e-20
0.5143	3.2002242123612447e-18	6.685024503078703e-19	8.980314404388071e-20
0.5144	3.341743359199607e-18	7.105756250248348e-19	9.592110339624387e-20
0.5145000000000001	3.488522738377293e-18	7.550215788402939e-19	1.0241886711084402e-19
0.5146000000000001	3.6407220919840545e-18	8.019596553036316e-19	1.093179107616911e-19
0.5147	3.7985049844575444e-18	8.515145436485741e-19	1.1664081932813365e-19
0.5148	3.9620388717451024e-18	9.0381649323168e-19	1.2441134001666038e-19
0.5149	4.131495171394841e-18	9.590015358156073e-19	1.3265443744001684e-19
0.515	4.3070493335861805e-18	1.017211715967794e-18	1.4139635125473997e-19
0.5151	4.488880913109232e-18	1.0785953298548052e-18	1.5066465636256299e-19
0.5152	4.677173642304823e-18	1.1433071727221752e-18	1.604883257856429e-19
0.5153	4.872115504975301e-18	1.2115087953594982e-18	1.7089779633023996e-19
0.5154000000000001	5.073898811276978e-18	1.283368769860831e-18	1.819250371583791e-19
0.5155000000000001	5.2827202736045535e-18	1.3590629650006033e-18	1.9360362139205188e-19
0.5156000000000001	5.4987810834812234e-18	1.4387748315578365e-18	2.0596880088009356e-19
0.5157	5.722286989461645e-18	1.522695697930234e-18	2.190575842630115e-19
0.5158	5.9534483760628794e-18	1.6110250763941377e-18	2.329088184772743e-19
0.5159	6.192480343732544e-18	1.70397098037706e-18	2.4756327384636163e-19
0.516	6.4396027898666025e-18	1.8017502531224817e-18	2.6306373291230987e-19
0.5161	6.6950404908892055e-18	1.9045889081401515e-18	2.7945508316808996e-19
0.5162	6.959023185405055e-18	2.0127224818479796e-18	2.967844138580124e-19
0.5163	7.231785658438167e-18	2.1263963988265404e-18	3.1510111702063226e-19
0.5164	7.513567826767353e-18	2.245866350120816e-18	3.344569929560628e-19
0.5165000000000001	7.804614825372708e-18	2.371398685040297e-18	3.549063603076129e-19
0.5166000000000001	8.105177095003347e-18	2.5032708169218594e-18	3.765061709555943e-19
0.5167	8.415510470882939e-18	2.6417716433402398e-18	3.9931612993029514e-19
0.5168	8.735876272560825e-18	2.7872019812620115e-18	4.2339882055925824e-19
0.5169	9.066541394925665e-18	2.9398750176616195e-18	4.488198350741396e-19
0.517	9.407778400393204e-18	3.1001167761333822e-18	4.756479109118163e-19
0.5171	9.759865612281294e-18	3.268266600052458e-18	5.039550729547072e-19
0.5172	1.0123087209386798e-17	3.4446776528576562e-18	5.338167819660316e-19
0.5173	1.0497733321776507e-17	3.629717436048921e-18	5.653120894868787e-19
0.5174000000000001	1.0884100127807118e-17	3.8237683255130154e-18	5.985237994736643e-19
0.5175000000000001	1.128248995238661e-17	4.027228126811832e-18	6.335386369666191e-19
0.5176000000000001	1.1693211366495093e-17	4.2405106500937235e-18	6.70447424093325e-19
0.5177	1.2116579287973406e-17	4.4640463053051164e-18	7.093452637236584e-19
0.5178	1.2552915083599572e-17	4.6982827184101146e-18	7.503317311075102e-19
0.5179	1.3002546672463934e-17	4.943685369347454e-18	7.935110738406963e-19
0.518	1.3465808630660259e-17	5.200738252480605e-18	8.389924205199164e-19
0.5181	1.394304229730674e-17	5.469944560324405e-18	8.86889998463699e-19
0.5182	1.443459588191228e-17	5.751827391359064e-18	9.373233608929308e-19
0.5183	1.4940824573102934e-17	6.04693048277101e-18	9.904176239821404e-19
0.5184	1.546209064872548e-17	6.355818968991282e-18	1.0463037142110754e-18
0.5185000000000001	1.5998763587343108e-17	6.679080166932545e-18	1.1051186264654067e-18
0.5186000000000001	1.655122018113669e-17	7.017324388856218e-18	1.1670056933549623e-18
0.5187	1.711984465023513e-17	7.371185783841987e-18	1.2321148662403587e-18
0.5188	1.770502875848208e-17	7.741323208855527e-18	1.3006030084788302e-18
0.5189	1.8307171930661024e-17	8.128421130456886e-18	1.3726342014250712e-18
0.519	1.8926681371194744e-17	8.533190558223917e-18	1.4483800637461184e-18
0.5191	1.956397218433542e-17	8.956370011006202e-18	1.5280200846348473e-18
0.5192	2.021946749586324e-17	9.398726517164249e-18	1.6117419715331886e-18
0.5193	2.0893598576309267e-17	9.861056649992256e-18	1.699742013004079e-18
0.5194000000000001	2.1586804965724116e-17	1.0344187599565284e-17	1.7922254574202957e-18
0.5195000000000001	2.2299534600001888e-17	1.0848978282295365e-17	1.889406908168203e-18
0.5196000000000001	2.303224393879127e-17	1.1376320489537349e-17	1.991510736098696e-18
0.5197	2.3785398094998202e-17	1.1927140076617457e-17	2.098771509987535e-18
0.5198	2.4559470965904516e-17	1.2502398193725489e-17	2.211434445806012e-18
0.5199	2.5354945365923382e-17	1.3103092560154164e-17	2.3297558756377774e-18
0.52	2.617231316100708e-17	1.373025878342902e-17	2.4540037371172234e-18
0.5201	2.7012075404726933e-17	1.4384971724924295e-17	2.58445808430475e-18
0.5202	2.7874742476046485e-17	1.5068346913627218e-17	2.7214116209578566e-18
0.5203	2.876083421880501e-17	1.5781542009766e-17	2.8651702572006787e-18
0.5204	2.9670880082934634e-17	1.6525758320088735e-17	3.016053690642312e-18
0.5205000000000001	3.060541926742783e-17	1.7302242366642067e-17	3.174396013043228e-18
0.5206000000000001	3.156500086507426e-17	1.8112287510967094e-17	3.3405463436800457e-18
0.5207	3.2550184008999685e-17	1.8957235635713405e-17	3.514869490616132e-18
0.5208	3.3561538021007946e-17	1.983847888572574e-17	3.697746641137488e-18
0.5209	3.459964256176584e-17	2.075746147075746e-17	3.889576082678489e-18
0.521	3.5665087782838434e-17	2.1715681532032194e-17	4.090773955621419e-18
0.5211	3.675847448060757e-17	2.2714693074967874e-17	4.3017750394219074e-18
0.5212	3.788041425208754e-17	2.3756107970457226e-17	4.52303357358034e-18
0.5213	3.9031529652664166e-17	2.48415980271974e-17	4.755024115053462e-18
0.5214000000000001	4.021245435578102e-17	2.5972897137654664e-17	4.998242433776846e-18
0.5215000000000001	4.1423833314583925e-17	2.7151803500337264e-17	5.253206448047575e-18
0.5216000000000001	4.266632292557246e-17	2.838018192118692e-17	5.520457201607735e-18
0.5217	4.394059119425133e-17	2.9659966196952824e-17	5.8005598843480556e-18
0.5218	4.52473179028268e-17	3.099316158357761e-17	6.094104898655241e-18
0.5219	4.658719477996189e-17	3.2381847352704227e-17	6.401708973519054e-18
0.522	4.796092567262002e-17	3.3828179439553345e-17	6.724016328621358e-18
0.5221	4.9369226720019424e-17	3.533439318553817e-17	7.061699890738481e-18
0.5222	5.081282652971949e-17	3.6902806179113624e-17	7.41546256490229e-18
0.5223	5.2292466355873387e-17	3.853582119850586e-17	7.786038562889029e-18
0.5224	5.380890027966417e-17	4.0235929260094244e-17	8.174194791729851e-18
0.5225000000000001	5.5362895391952706e-17	4.2005712776377534e-17	8.580732305073248e-18
0.5226000000000001	5.695523197815983e-17	4.3847848827601097e-17	9.006487820368658e-18
0.5227	5.858670370542908e-17	4.5765112551315045e-17	9.452335304998135e-18
0.5228	6.025811781205943e-17	4.7760380654234456e-17	9.919187634624238e-18
0.5229	6.197029529927503e-17	4.9836635051029226e-17	1.0407998327206167e-17
0.523	6.372407112532806e-17	5.1996966634792087e-17	1.091976335629761e-17
0.5231	6.552029440198575e-17	5.4244579184157293e-17	1.1455523047432297e-17
0.5232	6.735982859341393e-17	5.658279341222628e-17	1.2016364061591669e-17
0.5233	6.924355171749384e-17	5.901505116267169e-17	1.2603421469959218e-17
0.5234000000000001	7.117235654960004e-17	6.154491975860579e-17	1.3217880924380422e-17
0.5235000000000001	7.31471508288578e-17	6.417609651000962e-17	1.386098092817098e-17
0.5236000000000001	7.516885746694009e-17	6.69124133858093e-17	1.4534015212172565e-17
0.5237	7.723841475939199e-17	6.975784185683935e-17	1.5238335221186484e-17
0.5238	7.935677659954518e-17	7.271649791628078e-17	1.5975352716206062e-17
0.5239	8.152491269504222e-17	7.579264728437954e-17	1.674654249814188e-17
0.524	8.374380878699934e-17	7.899071080454242e-17	1.7553445259036258e-17
0.5241	8.601446687184328e-17	8.231527003819941e-17	1.8397670567080046e-17
0.5242	8.833790542585335e-17	8.577107306613466e-17	1.928089999208429e-17
0.5243	9.07151596324429e-17	8.936304050429313e-17	2.0204890378407706e-17
0.5244	9.314728161220481e-17	9.309627174240979e-17	2.117147727272073e-17
0.5245	9.563534065576805e-17	9.69760514141704e-17	2.2182578514383566e-17
0.5246000000000001	9.818042345949053e-17	1.0100785610794653e-16	2.3240197996633303e-17
0.5247	1.0078363436400378e-16	1.0519736132753601e-16	2.4346429607215262e-17
0.5248	1.034460955957056e-16	1.0955044871280871e-16	2.5503461357589184e-17
0.5249	1.0616894751114826e-16	1.1407321353041326e-16	2.671357971029251e-17
0.525	1.0895334884443178e-16	1.1877197244531394e-16	2.7979174114620017e-17
0.5251	1.1180047695759428e-16	1.236532715842538e-16	2.930274176130671e-17
0.5252	1.1471152809405764e-16	1.2872389490279095e-16	3.068689256750751e-17
0.5253	1.1768771763516046e-16	1.339908728680039e-16	3.21343544039899e-17
0.5254000000000001	1.2073028035980845e-16	1.394614914695175e-16	3.364797857712626e-17
0.5255000000000001	1.2384047070727607e-16	1.451433015719841e-16	3.5230745578966055e-17
0.5256000000000001	1.2701956304323496e-16	1.5104412862288086e-16	3.6885771119455905e-17
0.5257000000000001	1.3026885192898824e-16	1.5717208272982727e-16	3.861631245560784e-17
0.5258	1.3358965239400335e-16	1.6353556912250828e-16	4.042577503332618e-17
0.5259	1.3698330021174107e-16	1.7014329901477205e-16	4.231771945845459e-17
0.526	1.4045115217886617e-16	1.7700430088324832e-16	4.42958688145856e-17
0.5261	1.4399458639782789e-16	1.8412793217948808e-16	4.6364116346164783e-17
0.5262	1.476150025629045e-16	1.9152389149344294e-16	4.8526533526520505e-17
0.5263	1.513138222497055e-16	1.9920223118682255e-16	5.0787378531570097e-17
0.5264	1.550924892082184e-16	2.0717337051576604e-16	5.3151105141194284e-17
0.5265	1.5895246965939885e-16	2.1544810926304543e-16	5.5622372091541e-17
0.5266000000000001	1.6289525259539703e-16	2.240376419010573e-16	5.820605290292467e-17
0.5267000000000001	1.669223500833942e-16	2.329535723075864e-16	6.090724620940557e-17
0.5268	1.7103529757319712e-16	2.4220792905768605e-16	6.373128661778281e-17
0.5269	1.7523565420852869e-16	2.518131813156293e-16	6.668375612527648e-17
0.527	1.7952500314211788e-16	2.617822553523369e-16	6.977049612704707e-17
0.5271	1.8390495185463552e-16	2.721285517146907e-16	7.299762004654848e-17
0.5272	1.8837713247751028e-16	2.8286596307436655e-16	7.637152662371553e-17
0.5273	1.9294320211966102e-16	2.9400889278509667e-16	7.989891389815036e-17
0.5274000000000001	1.976048431982321e-16	3.05572274178646e-16	8.358679392676592e-17
0.5275000000000001	2.0236376377331706e-16	3.175715906310902e-16	8.744250827775018e-17
0.5276000000000001	2.072216978868151e-16	3.3002289643267253e-16	9.147374434542521e-17
0.5277000000000001	2.121804059053651e-16	3.4294283849574124e-16	9.568855253321328e-17
0.5278	2.17241674867475e-16	3.5634867893720187e-16	1.000953643550432e-16
0.5279	2.224073188348859e-16	3.7025831857347347e-16	1.0470301150863869e-16
0.528	2.2767917924821786e-16	3.8469032136780133e-16	1.0952074597756147e-16
0.5281	2.330591252869316e-16	3.9966393987154934e-16	1.1455826122250834e-16
0.5282	2.385490542337097e-16	4.151991417033396e-16	1.1982571452629152e-16
0.5283	2.4415089184324447e-16	4.313166371116938e-16	1.2533375056106861e-16
0.5284	2.498665927155619e-16	4.480379076692762e-16	1.3109352625089453e-16
0.5285	2.5569814067385764e-16	4.65385236149035e-16	1.3711673700742832e-16
0.5286000000000001	2.616475491469858e-16	4.8338173763507405e-16	1.434156444217959e-16
0.5287000000000001	2.677168615565637e-16	5.020513919234079e-16	1.5000310550104747e-16
0.5288	2.7390815170885804e-16	5.214190772710404e-16	1.5689260354370212e-16
0.5289	2.802235241914198e-16	5.415106055538568e-16	1.6409828075499886e-16
0.529	2.866651147745548e-16	5.623527588974908e-16	1.7163497270946245e-16
0.5291	2.932350908177347e-16	5.839733278482518e-16	1.7951824477563768e-16
0.5292	2.999356516809281e-16	6.064011511544632e-16	1.8776443062566351e-16
0.5293	3.0676902914100165e-16	6.296661572322413e-16	1.963906729608914e-16
0.5294000000000001	3.1373748781318715e-16	6.53799407393384e-16	2.0541496659375904e-16
0.5295000000000001	3.208433255776692e-16	6.788331409168208e-16	2.1485620403591768e-16
0.5296000000000001	3.280888740114794e-16	7.048008220497952e-16	2.247342237532958e-16
0.5297000000000001	3.3547649882559474e-16	7.317371890283367e-16	2.350698612598009e-16
0.5298	3.4300860030740325e-16	7.596783052120997e-16	2.4588500323391457e-16
0.5299	3.5068761376860353e-16	7.886616124331098e-16	2.572026448554296e-16
0.53	3.5851600999857747e-16	8.187259866631301e-16	2.69046950573832e-16
0.5301	3.6649629572330934e-16	8.49911796109795e-16	2.814433185351863e-16
0.5302	3.7463101406995345e-16	8.822609618575356e-16	2.944184489109581e-16
0.5303	3.829227450370558e-16	9.158170211752188e-16	3.080004163900661e-16
0.5304	3.913741059705779e-16	9.506251936189756e-16	3.222187471148812e-16
0.5305	3.999877520457455e-16	9.86732450065482e-16	3.3710450036274874e-16
0.5306	4.087663767547982e-16	1.024187584817998e-15	3.526903552973038e-16
0.5307000000000001	4.177127124007614e-16	1.0630412909353746e-15	3.690107031383994e-16
0.5308	4.2682953059720686e-16	1.1033462389418247e-15	3.8610174512588005e-16
0.5309	4.361196427742609e-16	1.1451571590845924e-15	4.040015966816672e-16
0.531	4.455859006907449e-16	1.1885309273145915e-15	4.227503982052024e-16
0.5311	4.552311969526261e-16	1.233526655175602e-15	4.4239043297184167e-16
0.5312	4.650584655378721e-16	1.2802057837973326e-15	4.629662526402885e-16
0.5313	4.750706823277458e-16	1.3286321821985345e-15	4.845248109152494e-16
0.5314000000000001	4.852708656446527e-16	1.3788722501176427e-15	5.071156059550324e-16
0.5315000000000001	4.9566207679654115e-16	1.430995025600491e-15	5.307908321610143e-16
0.5316000000000001	5.062474206281536e-16	1.4850722975882016e-15	5.556055420379438e-16
0.5317000000000001	5.17030046078923e-16	1.541178723760458e-15	5.816178188693281e-16
0.5318	5.280131467478218e-16	1.5993919539055852e-15	6.088889610142921e-16
0.5319	5.391999614651733e-16	1.6597927591030206e-15	6.374836786985341e-16
0.532	5.505937748715152e-16	1.7224651670207686e-15	6.674703042450885e-16
0.5321	5.621979180035822e-16	1.7874966036472082e-15	6.989210167702283e-16
0.5322	5.740157688875711e-16	1.8549780417958844e-15	7.319120824569983e-16
0.5323	5.86050753139714e-16	1.925004156740735e-15	7.66524111614024e-16
0.5324	5.983063445742748e-16	1.9976734893606307e-15	8.02842333831617e-16
0.5325	6.107860658190523e-16	2.0730886171940807e-15	8.409568926614586e-16
0.5326	6.234934889385481e-16	2.151356333828949e-15	8.809631613715343e-16
0.5327000000000001	6.364322360648279e-16	2.232587837076861e-15	9.229620814653292e-16
0.5328	6.496059800361142e-16	2.316898926408634e-15	9.670605258052813e-16
0.5329	6.630184450434658e-16	2.404410210157307e-15	1.0133716883472502e-15
0.533	6.766734072853217e-16	2.495247323023113e-15	1.062015502673804e-15
0.5331	6.905746956302584e-16	2.589541154449889e-15	1.113119091716838e-15
0.5332	7.047261922879034e-16	2.6874280884757203e-15	1.1668172512804457e-15
0.5333	7.191318334882442e-16	2.7890502556981732e-15	1.223252970219782e-15
0.5334000000000001	7.33795610169361e-16	2.8945557980342377e-15	1.282577990401341e-15
0.5335000000000001	7.487215686736373e-16	3.0040991469962443e-15	1.3449534098673685e-15
0.5336000000000001	7.63913811452798e-16	3.1178413162532187e-15	1.4105503329584644e-15
0.5337000000000001	7.793764977815459e-16	3.235950209290814e-15	1.4795505715105734e-15
0.5338	7.951138444801948e-16	3.3586009430390007e-15	1.5521474016490939e-15
0.5339	8.111301266462652e-16	3.4859761883900988e-15	1.6285463811500169e-15
0.534	8.274296783952113e-16	3.6182665285885e-15	1.7089662328358208e-15
0.5341	8.440168936103759e-16	3.755670836537632e-15	1.7936398000271385e-15
0.5342	8.608962267023574e-16	3.898396672138415e-15	1.8828150806867076e-15
0.5343	8.780721933777912e-16	4.0466607008436284e-15	1.976756347577142e-15
0.5344	8.955493714177882e-16	4.200689134693579e-15	2.0757453625185815e-15
0.5345	9.133324014660845e-16	4.360718197181076e-15	2.1800826936852407e-15
0.5346	9.314259878270836e-16	4.526994613382386e-15	2.2900891458326556e-15
0.5347000000000001	9.498348992738387e-16	4.699776126889642e-15	2.4061073144145252e-15
0.5348	9.68563969866175e-16	4.879332045181465e-15	2.5285032757413208e-15
0.5349	9.876180997791625e-16	5.065943815183395e-15	2.6576684266749153e-15
0.535	1.0070022561418063e-15	5.259905630883469e-15	2.7940214888537194e-15
0.5351	1.0267214738864203e-15	5.4615250750053275e-15	2.9380106941383293e-15
0.5352	1.046780856608586e-15	5.671123796872012e-15	3.0901161698686066e-15
0.5353	1.0671855774379515e-15	5.889038228748518e-15	3.2508525446710453e-15
0.5354000000000001	1.0879408799199649e-15	6.115620343109529e-15	3.4207717979774725e-15
0.5355000000000001	1.1090520789086539e-15	6.3512384534516496e-15	3.600466379154538e-15
0.5356000000000001	1.1305245614708568e-15	6.596278061461226e-15	3.790572625247332e-15
0.5357000000000001	1.152363787801558e-15	6.851142753541574e-15	3.991774509849233e-15
0.5358	1.174575292150996e-15	7.116255149931935e-15	4.2048077596086116e-15
0.5359	1.197164683763319e-15	7.392057909877454e-15	4.430464379416857e-15
0.536	1.2201376478271934e-15	7.679014796569699e-15	4.669597632494746e-15
0.5361	1.2434999464383877e-15	7.977611805848543e-15	4.9231275274905755e-15
0.5362	1.2672574195745205e-15	8.28835836295558e-15	5.192046871445239e-15
0.5363	1.2914159860821601e-15	8.611788591952835e-15	5.477427955193284e-15
0.5364	1.315981644676428e-15	8.948462662766877e-15	5.780429946619073e-15
0.5365	1.3409604749532327e-15	9.298968221199173e-15	6.102307077349767e-15
0.5366	1.3663586384143815e-15	9.663921907654146e-15	6.4444177201682225e-15
0.5367000000000001	1.3921823795057164e-15	1.0043970970781457e-14	6.808234467920179e-15
0.5368	1.4184380266683002e-15	1.0439794982710311e-14	7.19535534027516e-15
0.5369	1.445131993403221e-15	1.0852107663089362e-14	7.607516262759768e-15
0.537	1.4722707793496761e-15	1.1281658819700313e-14	8.046604983405928e-15
0.5371	1.499860971376945e-15	1.1729236414055735e-14	8.514676616720067e-15
0.5372	1.5279092446901587e-15	1.2195668761052408e-14	9.013971033040168e-15
0.5373	1.5564223639502911e-15	1.2681826872501245e-14	9.546932344488814e-15
0.5374	1.5854071844083018e-15	1.3188626955152124e-14	1.0116230777519948e-14
0.5375000000000001	1.614870653053925e-15	1.3717033074716793e-14	1.0724787267582553e-14
0.5376000000000001	1.6448198097788263e-15	1.4268059998343245e-14	1.137580116497755e-14
0.5377000000000001	1.6752617885551569e-15	1.4842776229058715e-14	1.2072781504169555e-14
0.5378000000000001	1.706203818628616e-15	1.5442307246821277e-14	1.2819582363503079e-14
0.5379	1.7376532257271731e-15	1.606783897209819e-14	1.3620442930903888e-14
0.538	1.7696174332851377e-15	1.6720621469244672e-14	1.4480032996508807e-14
0.5381	1.802103963682988e-15	1.7401972908473015e-14	1.5403504718879423e-14
0.5382	1.8351204395029984e-15	1.8113283806846912e-14	1.6396551661859387e-14
0.5383	1.8686745848012e-15	1.8856021570552537e-14	1.7465476279677748e-14
0.5384	1.902774226395497e-15	1.9631735362688404e-14	1.861726724530997e-14
0.5385	1.937427295170483e-15	2.044206132300393e-14	1.9859688279841804e-14
0.5386	1.97264182739903e-15	2.1288728168434733e-14	2.120138045917749e-14
0.5387000000000001	2.0084259660809238e-15	2.2173563205927704e-14	2.2651980362230703e-14
0.5388000000000001	2.0447879622986667e-15	2.3098498791982368e-14	2.4222256898535105e-14
0.5389	2.0817361765909937e-15	2.406557927657586e-14	2.59242702344747e-14
0.539	2.1192790803439826e-15	2.507696847268171e-14	2.7771556953246444e-14
0.5391	2.1574252572001856e-15	2.613495769656985e-14	2.9779346469472107e-14
0.5392	2.196183404485949e-15	2.724197442841448e-14	3.196481482010877e-14
0.5393	2.2355623346574245e-15	2.8400591647600326e-14	3.434738332776066e-14
0.5394	2.2755709767650805e-15	2.96135379024571e-14	3.694907135709676e-14
0.5395000000000001	2.316218377937427e-15	3.088370818012659e-14	3.9794914560294705e-14
0.5396000000000001	2.357513704883753e-15	3.2214175648866224e-14	4.291346276574689e-14
0.5397000000000001	2.399466245416832e-15	3.360820435248338e-14	4.633737518207152e-14
0.5398000000000001	2.442085409994939e-15	3.506926294474642e-14	5.010413510217085e-14
0.5399	2.4853807332843573e-15	3.660103956080435e-14	5.425691211800905e-14
0.54	2.5293618757420114e-15	3.820745793281028e-14	5.884560742695618e-14
0.5401	2.5740386252188633e-15	3.989269486836731e-14	6.392812771613999e-14
0.5402	2.6194208985841975e-15	4.166119922315146e-14	6.957194616751878e-14
0.5403	2.665518743371159e-15	4.351771251334571e-14	7.585602646907054e-14
0.5404	2.7123423394438122e-15	4.546729132956324e-14	8.28732089431082e-14
0.5405	2.7599020006861025e-15	4.7515331731890807e-14	9.073318927759391e-14
0.5406	2.8082081767127837e-15	4.966759582593117e-14	9.956626312253972e-14
0.5407000000000001	2.857271454603032e-15	5.193024074249638e-14	1.09528068708718e-13
0.5408000000000001	2.9071025606564287e-15	5.430985026925761e-14	1.208056415868656e-13
0.5409	2.957712362172705e-15	5.6813469411688224e-14	1.3362521087237845e-13
0.541	3.0091118692541464e-15	5.944864219334161e-14	1.4826233053720137e-13
0.5411	3.0613122366322124e-15	6.222345304268629e-14	1.6505517606227285e-13
0.5412	3.1143247655180907e-15	6.51465721557697e-14	1.844221830360265e-13
0.5413	3.168160905477628e-15	6.822730527176556e-14	2.068857183390906e-13
0.5414	3.222832256331115e-15	7.147564835286912e-14	2.3310425017176616e-13
0.5415000000000001	3.278350570078182e-15	7.490234772191383e-14	2.63916674280774e-13
0.5416000000000001	3.334727752847947e-15	7.851896628181271e-14	3.004043184652976e-13
0.5417000000000001	3.3919758668754067e-15	8.233795652175385e-14	3.439791290557204e-13
0.5418000000000001	3.4501071325036955e-15	8.637274110764657e-14	3.96511422690608e-13
0.5419	3.509133930212954e-15	9.063780196049334e-14	4.60518780851618e-13
0.542	3.569068802676336e-15	9.514877884852729e-14	5.394518247097015e-13
0.5421	3.629924456843194e-15	9.992257865944298e-14	6.381378762521956e-13
0.5422	3.6917137660500515e-15	1.0497749668134443e-13	7.634902675863287e-13
0.5423	3.7544497721596536e-15	1.1033335140857257e-13	9.256812221615278e-13
0.5424	3.818145687728646e-15	1.160116346059159e-13	1.1401585458915991e-12
0.5425	3.882814898204073e-15	1.2203567861695846e-13	1.4312759415018572e-12
0.5426	3.9484709641494406e-15	1.2843084319607154e-13	1.8391952108735765e-12
0.5427	4.015127623500185e-15	1.3522472448578957e-13	2.4339093215538465e-12
0.5428000000000001	4.082798793850009e-15	1.424473891618322e-13	3.3461793503838775e-12
0.5429	4.151498574766724e-15	1.50131637236841e-13	4.843371278800249e-12
0.543	4.221241250140719e-15	1.5831329756531695e-13	7.543365354094237e-12
0.5431	4.292041290563677e-15	1.6703156074073773e-13	1.3150099639273168e-11
0.5432	4.363913355739894e-15	1.7632935484266326e-13	2.789204889484021e-11
0.5433	4.436872296929908e-15	1.8625377039879953e-13	9.101090216776382e-11
0.5434	4.510933159427075e-15	1.9685654200469423e-13	2.0183174257228997e-9
0.5435000000000001	4.586111185067763e-15	2.0819459532705376e-13	2.8859236932626873e-10
0.5436000000000001	4.662421814774764e-15	2.2033066974967293e-13	5.255296887043947e-11
0.5437000000000001	4.7398806911361844e-15	2.333340287582632e-13	2.157124220688903e-11
0.5438000000000001	4.818503661018356e-15	2.4728127236882396e-13	1.1811188241244633e-11
0.5439	4.898306778214416e-15	2.6225726856871484e-13	7.507518196475224e-12
0.544	4.979306306128875e-15	2.783562239649159e-13	5.22887418968571e-12
0.5441	5.0615187204987215e-15	2.9568291775258247e-13	3.874131573529905e-12
0.5442	5.1449607121512384e-15	3.1435412789605265e-13	3.0013672663104844e-12
0.5443	5.2296491897994694e-15	3.345002842663902e-13	2.4049654879681695e-12
0.5444	5.3156012828761675e-15	3.5626739067352776e-13	1.9785900746943652e-12
0.5445	5.40283434440561e-15	3.798192666138782e-13	1.6626882357027422e-12
0.5446	5.491365953915269e-15	4.053401705712502e-13	1.4217635098931173e-12
0.5447	5.581213920387217e-15	4.330378804355846e-13	1.2335703405087333e-12
0.5448000000000001	5.672396285249554e-15	4.631473237917544e-13	1.0835803659725677e-12
0.5449	5.764931325408983e-15	4.959348724608102e-13	9.619716665258282e-13
0.545	5.858837556325348e-15	5.317034430431608e-13	8.619061652481089e-13
0.5451	5.9541337351279845e-15	5.707985800311593e-13	7.785012287244789e-13
0.5452	6.0508388637749224e-15	6.136157426189252e-13	7.081929213636896e-13
0.5453	6.1489721922556655e-15	6.606090737159483e-13	6.483291023583891e-13
0.5454	6.248553221838215e-15	7.123020040371962e-13	5.969021069822796e-13
0.5455000000000001	6.3496017083609176e-15	7.693001411827116e-13	5.52368786128301e-13
0.5456000000000001	6.4521376655689355e-15	8.323070211676049e-13	5.135266937273103e-13
0.5457000000000001	6.5561813684985655e-15	9.021434687831138e-13	4.794272291670704e-13
0.5458000000000001	6.661753356906656e-15	9.797715386904935e-13	4.4931362628340677e-13
0.5459	6.768874438748597e-15	1.0663243128211215e-12	4.22575972257934e-13
0.546	6.877565693704252e-15	1.1631432422691523e-12	3.9871810432479257e-13
0.5461	6.9878484767527515e-15	1.2718252879362882e-12	3.7733292368496346e-13
0.5462	7.0997444217973064e-15	1.394282898803047e-12	3.58083761752352e-13
0.5463	7.213275445340276e-15	1.5328209662281742e-12	3.406901568946536e-13
0.5464	7.32846375020957e-15	1.6902364516959707e-12	3.2491688511165766e-13
0.5465	7.445331829336966e-15	1.8699486240111025e-12	3.105654189274306e-13
0.5466	7.563902469589536e-15	2.076171100160377e-12	2.9746721759631125e-13
0.5467	7.684198755654045e-15	2.314141696296958e-12	2.8547841212358986e-13
0.5468000000000001	7.806244073976755e-15	2.5904333162298497e-12	2.7447556244865323e-13
0.5469	7.930062116757224e-15	2.9133801282137206e-12	2.643522458849259e-13
0.547	8.055676885999478e-15	3.2936704278756416e-12	2.550162952491814e-13
0.5471	8.183112697619618e-15	3.7451848112627046e-12	2.463875486241543e-13
0.5472	8.312394185610501e-15	4.286202499811237e-12	2.383960049096975e-13
0.5473	8.443546306266776e-15	4.941172288985096e-12	2.3098030337894997e-13
0.5474	8.5765943424678e-15	5.743370649228242e-12	2.240864635807717e-13
0.5475000000000001	8.711563908022595e-15	6.738992125952655e-12	2.1766683569269615e-13
0.5476000000000001	8.848480952074752e-15	7.993624320687989e-12	2.1167922195807495e-13
0.5477000000000001	8.987371763571534e-15	9.60283448187642e-12	2.0608613795436237e-13
0.5478000000000001	9.128262975794762e-15	1.1710137652024404e-11	2.0085418873384724e-13
0.5479	9.271181570957029e-15	1.4538855450155633e-11	1.9595353979223134e-13
0.548	9.416154884862749e-15	1.845160900638668e-11	1.9135746668092097e-13
0.5481	9.563210611636014e-15	2.4068585980478804e-11	1.8704197012912183e-13
0.5482	9.712376808515348e-15	3.252148812534895e-11	1.8298544596527529e-13
0.5483	9.863681900717676e-15	4.6054761904391235e-11	1.7916840106307506e-13
0.5484	1.0017154686370854e-14	6.964394070752132e-11	1.7557320809119308e-13
0.5485	1.0172824341517715e-14	1.1619812648619289e-10	1.721838930993837e-13
0.5486	1.033072042519092e-14	2.2838422980456148e-10	1.6898595098938405e-13
0.5487	1.0490872884561958e-14	6.238584295978866e-10	1.659661847459834e-13
0.5488000000000001	1.0653312060162522e-14	4.8049879710997364e-9	1.6311256497946857e-13
0.5489	1.0818068691182045e-14	7.94450068494372e-9	1.6041410688558333e-13
0.549	1.0985173920841644e-14	7.749266366936731e-10	1.5786076218612763e-13
0.5491	1.1154659301844954e-14	2.748367813615251e-10	1.5544332399166367e-13
0.5492	1.1326556801908124e-14	1.406635910884213e-10	1.531533428415242e-13
0.5493	1.1500898809369997e-14	8.58834493343455e-11	1.5098305243787077e-13
0.5494	1.1677718138882583e-14	5.8188126119848136e-11	1.4892530380910916e-13
0.5495	1.1857048037185569e-14	4.222853550915682e-11	1.4697350682123158e-13
0.5496000000000001	1.203892218896357e-14	3.217865585269432e-11	1.4512157810975468e-13
0.5497000000000001	1.2223374722788207e-14	2.5430521936530306e-11	1.4336389463510485e-13
0.5498000000000001	1.2410440217148776e-14	2.067343137433438e-11	1.4169525217420062e-13
0.5499	1.2600153706568348e-14	1.7189432425483418e-11	1.4011082815451107e-13
0.55	1.2792550687811009e-14	1.4558134266418e-11	1.3860614831623688e-13
0.5501	1.2987667126178761e-14	1.2519910926297454e-11	1.3717705675606565e-13
0.5502	1.3185539461901467e-14	1.0907280742268803e-11	1.3581968896396993e-13
0.5503	1.3386204616619473e-14	9.608206434516665e-12	1.345304475141547e-13
0.5504	1.3589699999962844e-14	8.54539911409648e-12	1.3330598011407452e-13
0.5505	1.3796063516225945e-14	7.664115180958955e-12	1.3214315975213974e-13
0.5506	1.4005333571141317e-14	6.92468175744739e-12	1.3103906671661982e-13
0.5507	1.4217549078752765e-14	6.2977652956015804e-12	1.2999097228564702e-13
0.5508000000000001	1.4432749468390478e-14	5.761289327009771e-12	1.2899632391213734e-13
0.5509000000000001	1.4650974691748434e-14	5.298375072019997e-12	1.2805273174814376e-13
0.551	1.487226523006798e-14	4.895934193720826e-12	1.2715795637115428e-13
0.5511	1.5096662101427095e-14	4.5436876652320486e-12	1.2630989759066671e-13
0.5512	1.532420686813743e-14	4.233469247023081e-12	1.2550658422703116e-13
0.5513	1.5554941644252643e-14	3.9587228637044484e-12	1.247461647666693e-13
0.5514	1.5788909103186975e-14	3.7141344726709314e-12	1.2402689880829974e-13
0.5515	1.6026152485449136e-14	3.4953587548546078e-12	1.233471492240952e-13
0.5516000000000001	1.626671560649094e-14	3.2988136648014974e-12	1.227053749678695e-13
0.5517000000000001	1.6510642864671816e-14	3.121524214523207e-12	1.2210012446959565e-13
0.5518000000000001	1.675797924934655e-14	2.9610024317455305e-12	1.2153002956191635e-13
0.5519000000000001	1.700877034906993e-14	2.8151542092604685e-12	1.2099379988992136e-13
0.552	1.726306235992792e-14	2.682206361898328e-12	1.2049021776050385e-13
0.5521	1.7520902093991886e-14	2.560649022273747e-12	1.2001813339194225e-13
0.5522	1.7782336987902285e-14	2.4491897892476996e-12	1.1957646052837423e-13
0.5523	1.8047415111580293e-14	2.3467169606716293e-12	1.1916417238726633e-13
0.5524	1.831618517707149e-14	2.2522698456903607e-12	1.1878029791111528e-13
0.5525	1.8588696547524538e-14	2.1650146369256274e-12	1.1842391829741008e-13
0.5526	1.8864999246303917e-14	2.08422468079678e-12	1.1809416378333842e-13
0.5527	1.914514396624289e-14	2.0092642507960142e-12	1.1779021066397145e-13
0.5528000000000001	1.9429182079036218e-14	1.939575128748094e-12	1.1751127852463073e-13
0.5529000000000001	1.97171656447755e-14	1.8746654507032234e-12	1.1725662766993673e-13
0.553	2.000914742163111e-14	1.8141003897981678e-12	1.1702555673362075e-13
0.5531	2.0305180875681994e-14	1.7574943373453834e-12	1.168174004546675e-13
0.5532	2.0605320190893816e-14	1.7045043122235764e-12	1.1663152760658503e-13
0.5533	2.0909620279252348e-14	1.6548243822517433e-12	1.1646733906782584e-13
0.5534	2.121813679105169e-14	1.6081809232455538e-12	1.1632426602241739e-13
0.5535	2.1530926125339122e-14	1.5643285745827432e-12	1.16201768280778e-13
0.5536000000000001	2.184804544052371e-14	1.5230467763731832e-12	1.1609933271162468e-13
0.5537000000000001	2.2169552665144058e-14	1.484136794267524e-12	1.1601647177658215e-13
0.5538000000000001	2.2495506508808137e-14	1.44741915471561e-12	1.1595272215986273e-13
0.5539000000000001	2.2825966473296862e-14	1.4127314269958473e-12	1.1590764348599454e-13
0.554	2.3160992863842517e-14	1.3799262992632925e-12	1.1588081711917074e-13
0.5541	2.3500646800581354e-14	1.348869904745368e-12	1.158718450383144e-13
0.5542	2.3844990230184368e-14	1.3194403614603861e-12	1.1588034878243283e-13
0.5543	2.419408593766914e-14	1.2915264947728065e-12	1.1590596846127345e-13
0.5544	2.454799755839555e-14	1.265026716985281e-12	1.1594836182669282e-13
0.5545	2.490678959024813e-14	1.2398480422020669e-12	1.160072034004944e-13
0.5546	2.527052740601053e-14	1.2159052180432647e-12	1.1608218365486554e-13
0.5547	2.563927726593288e-14	1.1931199585715895e-12	1.1617300824179224e-13
0.5548000000000001	2.601310633049536e-14	1.171420265114735e-12	1.1627939726813782e-13
0.5549000000000001	2.6392082673373116e-14	1.1507398236120589e-12	1.1640108461333072e-13
0.555	2.677627529460733e-14	1.1310174687463105e-12	1.1653781728681585e-13
0.5551	2.7165754133979316e-14	1.1121967064986659e-12	1.166893548226395e-13
0.5552	2.7560590084600204e-14	1.0942252879279617e-12	1.1685546870876184e-13
0.5553	2.7960855006712555e-14	1.0770548279604833e-12	1.1703594184882377e-13
0.5554	2.8366621741712452e-14	1.060640463814863e-12	1.1723056805429657e-13
0.5555	2.877796412639272e-14	1.0449405484003146e-12	1.1743915156507302e-13
0.5556000000000001	2.9194957007414513e-14	1.0299163746359315e-12	1.1766150659670988e-13
0.5557000000000001	2.961767625600474e-14	1.0155319271615277e-12	1.178974569126411e-13
0.5558000000000001	3.004619878289526e-14	1.001753658358236e-12	1.1814683541983203e-13
0.5559000000000001	3.0480602553493487e-14	9.8855028598365e-13	1.184094837864087e-13
0.556	3.09209666033e-14	9.758926100584388e-13	1.18685252079939e-13
0.5561	3.13673710535711e-14	9.637533469290188e-13	1.1897399842510214e-13
0.5562	3.1819897127234053e-14	9.521069786806584e-13	1.192755886795934e-13
0.5563	3.22786271650578e-14	9.409296162907467e-13	1.1958989612717217e-13
0.5564	3.2743644642084557e-14	9.301988751009384e-13	1.199168011868445e-13
0.5565	3.321503418432511e-14	9.198937613501008e-13	1.2025619113722665e-13
0.5566	3.369288158572598e-14	9.099945686536937e-13	1.2060795985522311e-13
0.5567	3.417727382540944e-14	9.004827834402177e-13	1.2097200756817792e-13
0.5568	3.466829908519487e-14	8.913409984649965e-13	1.2134824061874309e-13
0.5569000000000001	3.516604676740326e-14	8.825528336181621e-13	1.217365712417302e-13
0.557	3.567060751295123e-14	8.741028633283079e-13	1.2213691735228187e-13
0.5571	3.6182073219742736e-14	8.659765499378705e-13	1.2254920234472721e-13
0.5572	3.670053706135786e-14	8.581601824923547e-13	1.2297335490152614e-13
0.5573	3.722609350604936e-14	8.506408204434367e-13	1.234093088117568e-13
0.5574	3.7758838336049075e-14	8.434062418178359e-13	1.2385700279861682e-13
0.5575	3.829886866719266e-14	8.36444895449249e-13	1.243163803554584e-13
0.5576000000000001	3.8846282968866853e-14	8.297458569111809e-13	1.2478738958989928e-13
0.5577000000000001	3.9401181084282653e-14	8.232987878249152e-13	1.2526998307557052e-13
0.5578000000000001	3.9963664251089205e-14	8.1709389824832e-13	1.2576411771111521e-13
0.5579000000000001	4.0533835122321115e-14	8.11121911880499e-13	1.2626975458603607e-13
0.558	4.111179778769805e-14	8.053740338422923e-13	1.2678685885305983e-13
0.5581	4.169765779527542e-14	7.998419208157105e-13	1.2731539960666472e-13
0.5582	4.229152217345552e-14	7.945176533457195e-13	1.2785534976746293e-13
0.5583	4.2893499453365565e-14	7.893937101263948e-13	1.2840668597214204e-13
0.5584	4.3503699691607186e-14	7.844629441091677e-13	1.2896938846868012e-13
0.5585	4.41222344933892e-14	7.797185602866929e-13	1.2954344101657898e-13
0.5586	4.4749217036044564e-14	7.751540950180898e-13	1.3012883079185822e-13
0.5587	4.5384762092944146e-14	7.707633967741057e-13	1.3072554829658755e-13
0.5588	4.602898605781054e-14	7.665406081908634e-13	1.313335872727199e-13
0.5589000000000001	4.668200696944382e-14	7.624801493310412e-13	1.3195294462003635e-13
0.559	4.734394453685822e-14	7.585767020599677e-13	1.3258362031798562e-13
0.5591	4.801492016485372e-14	7.548251954518337e-13	1.3322561735125816e-13
0.5592	4.869505698000995e-14	7.512207921488407e-13	1.3387894163888362e-13
0.5593	4.938447985712747e-14	7.47758875602228e-13	1.3454360196672665e-13
0.5594	5.0083315446116293e-14	7.444350381302559e-13	1.3521960992319154e-13
0.5595	5.079169219934182e-14	7.412450697334797e-13	1.3590697983800335e-13
0.5596000000000001	5.150974039943846e-14	7.381849476126009e-13	1.3660572872392374e-13
0.5597000000000001	5.223759218759478e-14	7.352508263385644e-13	1.3731587622126195e-13
0.5598000000000001	5.297538159232977e-14	7.324390286285711e-13	1.3803744454506918e-13
0.5599000000000001	5.372324455875605e-14	7.297460366855221e-13	1.3877045843488027e-13
0.56	5.448131897834847e-14	7.271684840615366e-13	1.3951494510690112e-13
0.5601	5.5249744719225875e-14	7.247031480094383e-13	1.4027093420853563e-13
0.5602	5.6028663656954334e-14	7.223469422888051e-13	1.4103845777514638e-13
0.5603	5.681821970588247e-14	7.200969103957025e-13	1.4181755018894968e-13
0.5604	5.761855885102046e-14	7.179502191878254e-13	1.4260824813996947e-13
0.5605	5.842982918047109e-14	7.159041528784082e-13	1.4341059058894447e-13
0.5606	5.925218091842474e-14	7.139561073748721e-13	1.4422461873212068e-13
0.5607	6.008576645873007e-14	7.12103584939381e-13	1.4505037596784745e-13
0.5608	6.093074039904865e-14	7.103441891505637e-13	1.4588790786489942e-13
0.5609000000000001	6.178725957560898e-14	7.086756201469677e-13	1.467372621324615e-13
0.561	6.265548309856502e-14	7.070956701343026e-13	1.4759848859170474e-13
0.5611	6.353557238798374e-14	7.056022191396889e-13	1.4847163914889505e-13
0.5612	6.442769121045644e-14	7.041932309975514e-13	1.4935676776996885e-13
0.5613	6.533200571636084e-14	7.028667495525797e-13	1.5025393045652365e-13
0.5614	6.624868447777753e-14	7.016208950664819e-13	1.5116318522316364e-13
0.5615	6.717789852708232e-14	7.004538608160168e-13	1.5208459207616261e-13
0.5616000000000001	6.811982139621929e-14	6.993639098706354e-13	1.530182129933775e-13
0.5617000000000001	6.9074629156666e-14	6.983493720389416e-13	1.5396411190536648e-13
0.5618000000000001	7.004250046012438e-14	6.974086409739326e-13	1.5492235467769516e-13
0.5619000000000001	7.102361657992482e-14	6.965401714274808e-13	1.5589300909435424e-13
0.562	7.201816145317327e-14	6.95742476645378e-13	1.568761448422599e-13
0.5621	7.30263217236556e-14	6.950141258947172e-13	1.5787183349681145e-13
0.5622	7.404828678551094e-14	6.94353742115856e-13	1.5888014850845536e-13
0.5623	7.508424882768716e-14	6.937599996919302e-13	1.5990116519022187e-13
0.5624	7.613440287920313e-14	6.932316223290832e-13	1.609349607062139e-13
0.5625	7.719894685522169e-14	6.927673810412339e-13	1.6198161406099912e-13
0.5626	7.827808160396191e-14	6.923660922334412e-13	1.6304120608988918e-13
0.5627	7.937201095445708e-14	6.920266158784179e-13	1.6411381945007152e-13
0.5628	8.048094176518445e-14	6.917478537809416e-13	1.6519953861256916e-13
0.5629000000000001	8.160508397357777e-14	6.915287479254705e-13	1.6629844985499893e-13
0.5630000000000001	8.274465064644e-14	6.913682789023005e-13	1.674106412551066e-13
0.5631	8.389985803128768e-14	6.912654644080094e-13	1.6853620268505769e-13
0.5632	8.507092560862468e-14	6.912193578163051e-13	1.6967522580645728e-13
0.5633	8.625807614518112e-14	6.912290468153992e-13	1.7082780406607553e-13
0.5634	8.746153574813189e-14	6.912936521084069e-13	1.7199403269226956e-13
0.5635	8.868153392031291e-14	6.914123261734953e-13	1.7317400869206966e-13
0.5636	8.991830361645732e-14	6.915842520805891e-13	1.7436783084891623e-13
0.5637000000000001	9.117208130047631e-14	6.918086423617467e-13	1.7557559972103768e-13
0.5638000000000001	9.244310700379576e-14	6.920847379324433e-13	1.7679741764043686e-13
0.5639000000000001	9.373162438478653e-14	6.924118070610958e-13	1.7803338871248523e-13
0.5640000000000001	9.503788078929586e-14	6.927891443844115e-13	1.7928361881610146e-13
0.5641	9.636212731231012e-14	6.932160699662725e-13	1.805482156045004e-13
0.5642	9.770461886077266e-14	6.936919283979291e-13	1.8182728850650257e-13
0.5643	9.906561421758083e-14	6.942160879374407e-13	1.8312094872838924e-13
0.5644	1.004453761067815e-13	6.947879396864275e-13	1.844293092562844e-13
0.5645	1.0184417126000016e-13	6.954068968023622e-13	1.8575248485906708e-13
0.5646	1.0326227048412077e-13	6.960723937445416e-13	1.8709059209178681e-13
0.5647	1.0469994873024696e-13	6.96783885552185e-13	1.8844374929957936e-13
0.5648	1.0615748516397025e-13	6.975408471531352e-13	1.898120766220728e-13
0.5649000000000001	1.0763516323697798e-13	6.983427727015967e-13	1.9119569599827453e-13
0.5650000000000001	1.0913327076001182e-13	6.991891749436296e-13	1.925947311719177e-13
0.5651	1.1065209997723974e-13	7.000795846089953e-13	1.9400930769728713e-13
0.5652	1.1219194764203478e-13	7.01013549828242e-13	1.954395529454867e-13
0.5653	1.1375311509420975e-13	7.01990635573664e-13	1.9688559611114903e-13
0.5654	1.153359083387409e-13	7.030104231232654e-13	1.9834756821959355e-13
0.5655	1.1694063812600444e-13	7.040725095463943e-13	1.998256021344081e-13
0.5656	1.18567620033561e-13	7.051765072103285e-13	2.0131983256545815e-13
0.5657000000000001	1.2021717454952844e-13	7.063220433066376e-13	2.0283039607731403e-13
0.5658000000000001	1.218896271575585e-13	7.075087593965699e-13	2.0435743109808317e-13
0.5659000000000001	1.2358530842348542e-13	7.087363109745281e-13	2.0590107792866812e-13
0.5660000000000001	1.2530455408364388e-13	7.100043670488824e-13	2.0746147875240183e-13
0.5661	1.2704770513491708e-13	7.113126097392628e-13	2.0903877764509162e-13
0.5662	1.2881510792655674e-13	7.126607338897513e-13	2.1063312058546477e-13
0.5663	1.3060711425378742e-13	7.14048446697112e-13	2.1224465546597417e-13
0.5664	1.324240814532666e-13	7.154754673535198e-13	2.1387353210401798e-13
0.5665	1.3426637250041735e-13	7.169415267030915e-13	2.1551990225351705e-13
0.5666	1.3613435610868766e-13	7.184463669117179e-13	2.1718391961688006e-13
0.5667	1.3802840683077294e-13	7.199897411494578e-13	2.1886573985733388e-13
0.5668	1.3994890516184888e-13	7.215714132851477e-13	2.2056552061162876e-13
0.5669000000000001	1.4189623764486117e-13	7.231911575926228e-13	2.222834215031114e-13
0.5670000000000001	1.438707969779019e-13	7.248487584679998e-13	2.240196041551502e-13
0.5671	1.4587298212375478e-13	7.265440101577158e-13	2.2577423220494215e-13
0.5672	1.4790319842161609e-13	7.282767164967146e-13	2.2754747131766367e-13
0.5673	1.4996185770106635e-13	7.300466906564652e-13	2.2933948920098285e-13
0.5674	1.5204937839833731e-13	7.318537549023871e-13	2.3115045561993116e-13
0.5675	1.5416618567492522e-13	7.336977403602479e-13	2.3298054241212593e-13
0.5676	1.5631271153860168e-13	7.355784867912663e-13	2.3482992350334575e-13
0.5677000000000001	1.5848939496688494e-13	7.374958423754587e-13	2.366987749234636e-13
0.5678000000000001	1.6069668203300656e-13	7.39449663503007e-13	2.3858727482271677e-13
0.5679000000000001	1.6293502603446682e-13	7.414398145732267e-13	2.404956034883421e-13
0.5680000000000001	1.6520488762419936e-13	7.434661678009227e-13	2.4242394336155696e-13
0.5681	1.6750673494442706e-13	7.455286030297679e-13	2.4437247905487366e-13
0.5682	1.698410437632677e-13	7.476270075525148e-13	2.4634139736978486e-13
0.5683	1.7220829761414985e-13	7.497612759376562e-13	2.4833088731477957e-13
0.5684	1.7460898793810454e-13	7.519313098624338e-13	2.503411401237163e-13
0.5685	1.7704361422899982e-13	7.541370179517821e-13	2.52372349274535e-13
0.5686	1.7951268418179178e-13	7.563783156231697e-13	2.544247105083329e-13
0.5687	1.820167138438479e-13	7.586551249369235e-13	2.564984218487677e-13
0.5688	1.8455622776943357e-13	7.609673744519905e-13	2.5859368362182965e-13
0.5689	1.8713175917741732e-13	7.633149990868112e-13	2.6071069847594467e-13
0.5690000000000001	1.8974385011229205e-13	7.656979399852124e-13	2.628496714024479e-13
0.5691	1.923930516085543e-13	7.681161443870351e-13	2.6501080975638525e-13
0.5692	1.9507992385857479e-13	7.705695655034434e-13	2.6719432327768745e-13
0.5693	1.9780503638399025e-13	7.730581623966176e-13	2.6940042411268767e-13
0.5694	2.0056896821072376e-13	7.755818998637359e-13	2.716293268359902e-13
0.5695	2.0337230804772978e-13	7.78140748325146e-13	2.7388124847270345e-13
0.5696	2.0621565446952566e-13	7.807346837164047e-13	2.7615640852102306e-13
0.5697000000000001	2.0909961610263326e-13	7.833636873842905e-13	2.784550289751789e-13
0.5698000000000001	2.1202481181598077e-13	7.860277459863687e-13	2.807773343487305e-13
0.5699000000000001	2.1499187091542308e-13	7.887268513942816e-13	2.8312355169824995e-13
0.5700000000000001	2.180014333424081e-13	7.914610006003517e-13	2.8549391064734087e-13
0.5701	2.2105414987694186e-13	7.942301956275958e-13	2.8788864341103566e-13
0.5702	2.241506823449351e-13	7.970344434429159e-13	2.9030798482056495e-13
0.5703	2.272917038300431e-13	7.998737558733926e-13	2.927521723484918e-13
0.5704	2.3047789889010365e-13	8.027481495255982e-13	2.952214461342176e-13
0.5705	2.337099637782933e-13	8.056576457077701e-13	2.977160490098661e-13
0.5706	2.369886066691058e-13	8.08602270354789e-13	3.002362265265455e-13
0.5707	2.4031454788928803e-13	8.115820539558962e-13	3.0278222698098525e-13
0.5708	2.436885201538378e-13	8.145970314849628e-13	3.0535430144256423e-13
0.5709	2.4711126880720377e-13	8.176472423333629e-13	3.079527037807183e-13
0.5710000000000001	2.505835520698051e-13	8.207327302452103e-13	3.105776906927412e-13
0.5711	2.541061412899988e-13	8.238535432550194e-13	3.13229521731962e-13
0.5712	2.5767982120166803e-13	8.270097336276396e-13	3.1590845933634746e-13
0.5713	2.613053901875089e-13	8.302013578003879e-13	3.186147688574725e-13
0.5714	2.649836605482179e-13	8.334284763273641e-13	3.2134871858991027e-13
0.5715	2.687154587776852e-13	8.366911538258154e-13	3.2411057980101413e-13
0.5716	2.7250162584437826e-13	8.39989458924502e-13	3.2690062676111837e-13
0.5717000000000001	2.7634301747905253e-13	8.433234642140647e-13	3.2971913677414754e-13
0.5718000000000001	2.8024050446893617e-13	8.466932461992251e-13	3.325663902086289e-13
0.5719000000000001	2.8419497295861727e-13	8.500988852528715e-13	3.3544267052915433e-13
0.5720000000000001	2.8820732475770753e-13	8.535404655718604e-13	3.3834826432822973e-13
0.5721	2.92278477655537e-13	8.570180751346209e-13	3.4128346135857377e-13
0.5722	2.964093657430257e-13	8.605318056603426e-13	3.4424855456584265e-13
0.5723	3.0060093974191315e-13	8.640817525698712e-13	3.472438401217827e-13
0.5724	3.0485416734155627e-13	8.676680149481169e-13	3.5026961745783555e-13
0.5725	3.091700335434708e-13	8.712906955080221e-13	3.533261892991787e-13
0.5726	3.135495410138253e-13	8.749499005560124e-13	3.564138616992115e-13
0.5727	3.179937104440951e-13	8.786457399588815e-13	3.5953294407449625e-13
0.5728	3.225035809201026e-13	8.823783271120862e-13	3.6268374924016864e-13
0.5729	3.2708021029962947e-13	8.861477789094197e-13	3.65866593445791e-13
0.5730000000000001	3.31724675598862e-13	8.899542157139774e-13	3.69081796411684e-13
0.5731	3.36438073387861e-13	8.937977613303943e-13	3.723296813657153e-13
0.5732	3.41221520195376e-13	8.976785429784485e-13	3.756105750805998e-13
0.5733	3.4607615292313696e-13	9.015966912677675e-13	3.7892480791164234e-13
0.5734	3.5100312926995697e-13	9.055523401737331e-13	3.822727138349848e-13
0.5735	3.5600362816589816e-13	9.09545627014621e-13	3.8565463048635016e-13
0.5736	3.6107885021673243e-13	9.135766924297952e-13	3.890708992002687e-13
0.5737000000000001	3.6623001815902384e-13	9.176456803590327e-13	3.925218650498346e-13
0.5738000000000001	3.7145837732605353e-13	9.217527380228837e-13	3.9600787688692795e-13
0.5739000000000001	3.7676519612496784e-13	9.258980159041287e-13	3.995292873829974e-13
0.5740000000000001	3.8215176652537277e-13	9.300816677302248e-13	4.030864530703408e-13
0.5741	3.8761940455971643e-13	9.343038504567107e-13	4.06679734383905e-13
0.5742	3.931694508357923e-13	9.385647242516403e-13	4.1030949570363183e-13
0.5743	3.98803271061678e-13	9.42864452480923e-13	4.139761053973371e-13
0.5744	4.0452225658346195e-13	9.472032016945876e-13	4.1767993586413503e-13
0.5745	4.103278249360926e-13	9.515811416139768e-13	4.2142136357840766e-13
0.5746	4.162214204077357e-13	9.559984451197663e-13	4.2520076913434387e-13
0.5747	4.2220451461799004e-13	9.604552882409034e-13	4.290185372910267e-13
0.5748	4.2827860711036777e-13	9.649518501443702e-13	4.3287505701810767e-13
0.5749	4.344452259594169e-13	9.694883131257173e-13	4.3677072154204034e-13
0.5750000000000001	4.407059283929183e-13	9.740648626005063e-13	4.407059283929181e-13
0.5751000000000001	4.4706230142953166e-13	9.786816870964138e-13	4.446810794518735e-13
0.5752	4.5351596253241783e-13	9.833389782462287e-13	4.4869658099911814e-13
0.5753	4.600685602791795e-13	9.880369307815158e-13	4.527528437625474e-13
0.5754	4.667217750486433e-13	9.9277574252706e-13	4.568502829669758e-13
0.5755	4.734773197249722e-13	9.97555614396042e-13	4.609893183840007e-13
0.5756	4.803369404195529e-13	1.002376750385878e-12	4.651703743824711e-13
0.5757	4.873024172112092e-13	1.0072393575748207e-12	4.693938799796123e-13
0.5758000000000001	4.943755649052569e-13	1.012143646119211e-12	4.736602688927845e-13
0.5759000000000001	5.015582338119031e-13	1.0170898292513702e-12	4.779699795918854e-13
0.5760000000000001	5.088523105446421e-13	1.022078123278231e-12	4.823234553524325e-13
0.5761000000000001	5.162597188391192e-13	1.0271087475805403e-12	4.867211443092969e-13
0.5762	5.237824203931141e-13	1.03218192461275e-12	4.911634995111095e-13
0.5763	5.314224157282662e-13	1.0372978799034956e-12	4.956509789753687e-13
0.5764	5.391817450741514e-13	1.0424568420567128e-12	5.00184045744217e-13
0.5765	5.470624892753765e-13	1.0476590427533512e-12	5.047631679409382e-13
0.5766	5.550667707223903e-13	1.0529047167537001e-12	5.093888188271629e-13
0.5767	5.631967543066694e-13	1.0581941019002753e-12	5.140614768607793e-13
0.5768	5.714546484010298e-13	1.0635274391212911e-12	5.187816257545842e-13
0.5769	5.798427058658388e-13	1.0689049724347337e-12	5.235497545356769e-13
0.5770000000000001	5.883632250818206e-13	1.0743269489529285e-12	5.283663576055776e-13
0.5771000000000001	5.970185510103217e-13	1.0797936188877262e-12	5.332319348011176e-13
0.5772	6.058110762818883e-13	1.0853052355562098e-12	5.381469914561074e-13
0.5773	6.14743242313885e-13	1.0908620553869358e-12	5.431120384637609e-13
0.5774	6.238175404581786e-13	1.0964643379267212e-12	5.481275923399075e-13
0.5775	6.3303651317969e-13	1.1021123458479126e-12	5.53194175287004e-13
0.5776	6.424027552668355e-13	1.107806344956265e-12	5.583123152589678e-13
0.5777	6.519189150747795e-13	1.1135466041992208e-12	5.634825460267911e-13
0.5778000000000001	6.615876958025626e-13	1.1193333956747968e-12	5.687054072450365e-13
0.5779000000000001	6.714118568050093e-13	1.1251669946408859e-12	5.739814445190834e-13
0.5780000000000001	6.813942149407726e-13	1.1310476795251515e-12	5.793112094733479e-13
0.5781000000000001	6.915376459572901e-13	1.136975731935311e-12	5.846952598202429e-13
0.5782	7.018450859140629e-13	1.1429514366699955e-12	5.901341594300795e-13
0.5783	7.123195326453514e-13	1.1489750817300305e-12	5.95628478401833e-13
0.5784	7.229640472635297e-13	1.1550469583302276e-12	6.011787931348027e-13
0.5785	7.337817557043814e-13	1.1611673609116366e-12	6.067856864011671e-13
0.5786	7.447758503157098e-13	1.1673365871542902e-12	6.124497474194878e-13
0.5787	7.559495914905402e-13	1.1735549379903614e-12	6.181715719291068e-13
0.5788	7.673063093464575e-13	1.1798227176178669e-12	6.239517622655192e-13
0.5789	7.788494054524345e-13	1.1861402335147599e-12	6.297909274366728e-13
0.5790000000000001	7.905823546047871e-13	1.1925077964535258e-12	6.356896832002733e-13
0.5791000000000001	8.025087066536816e-13	1.1989257205161762e-12	6.416486521420061e-13
0.5792	8.146320883820886e-13	1.2053943231097914e-12	6.476684637548362e-13
0.5793	8.26956205438594e-13	1.2119139249824162e-12	6.537497545192512e-13
0.5794	8.394848443259919e-13	1.2184848502394438e-12	6.598931679845462e-13
0.5795	8.522218744474808e-13	1.2251074263604643e-12	6.660993548511522e-13
0.5796	8.65171250212282e-13	1.2317819842165158e-12	6.723689730539961e-13
0.5797	8.783370132027018e-13	1.2385088580878185e-12	6.787026878469336e-13
0.5798000000000001	8.917232944046445e-13	1.2452883856819183e-12	6.851011718882665e-13
0.5799000000000001	9.053343165036398e-13	1.2521209081522727e-12	6.915651053273178e-13
0.5800000000000001	9.191743962487241e-13	1.2590067701172993e-12	6.980951758921701e-13
0.5801000000000001	9.332479468862362e-13	1.2659463196798556e-12	7.0469207897848e-13
0.5802	9.475594806660092e-13	1.272939908447106e-12	7.113565177394317e-13
0.5803	9.621136114223835e-13	1.279987891550893e-12	7.180892031768592e-13
0.5804	9.769150572325914e-13	1.287090627668511e-12	7.248908542335462e-13
0.5805	9.919686431550359e-13	1.2942484790439016e-12	7.317621978866715e-13
0.5806	1.007279304050379e-12	1.30146181150932e-12	7.387039692424921e-13
0.5807	1.0228520874880622e-12	1.30873099450736e-12	7.457169116322141e-13
0.5808	1.0386921567414314e-12	1.3160564011135435e-12	7.528017767091302e-13
0.5809	1.0548047938742906e-12	1.323438408059191e-12	7.599593245469662e-13
0.5810000000000001	1.0711954029222903e-12	1.3308773957548505e-12	7.671903237395378e-13
0.5811000000000001	1.0878695131721753e-12	1.3383737483140523e-12	7.744955515016249e-13
0.5812	1.1048327825427404e-12	1.3459278535776402e-12	7.818757937712697e-13
0.5813	1.1220910010705247e-12	1.3535401031383565e-12	7.893318453132435e-13
0.5814	1.1396500945044222e-12	1.3612108923660355e-12	7.968645098239779e-13
0.5815	1.1575161280127684e-12	1.3689406204331112e-12	8.044746000377783e-13
0.5816	1.1756953100070512e-12	1.3767296903406295e-12	8.121629378344481e-13
0.5817	1.194193996086339e-12	1.3845785089446575e-12	8.199303543482914e-13
0.5818000000000001	1.213018693106827e-12	1.3924874869831848e-12	8.277776900785598e-13
0.5819000000000001	1.2321760633808309e-12	1.4004570391033973e-12	8.357057950012673e-13
0.5820000000000001	1.2516729290102761e-12	1.4084875838894415e-12	8.437155286825518e-13
0.5821000000000001	1.2715162763591592e-12	1.4165795438906415e-12	8.518077603934399e-13
0.5822	1.2917132606702478e-12	1.4247333456501185e-12	8.599833692261373e-13
0.5823	1.3122712108313997e-12	1.4329494197338774e-12	8.682432442118255e-13
0.5824	1.3331976342967536e-12	1.4412282007603578e-12	8.765882844399978e-13
0.5825	1.35450022216883e-12	1.4495701274304123e-12	8.850193991793704e-13
0.5826	1.376186854447175e-12	1.4579756425577457e-12	8.935375080003485e-13
0.5827	1.3982656054500828e-12	1.4664451930998346e-12	9.021435408991209e-13
0.5828	1.4207447494156506e-12	1.4749792301892449e-12	9.108384384233503e-13
0.5829	1.4436327662890207e-12	1.4835782091654837e-12	9.196231517995662e-13
0.583	1.4669383477028278e-12	1.4922425896072402e-12	9.284986430621623e-13
0.5831000000000001	1.4906704031581897e-12	1.5009728353651618e-12	9.374658851841577e-13
0.5832	1.5148380664137826e-12	1.5097694145950332e-12	9.46525862209599e-13
0.5833	1.5394507020912708e-12	1.5186327997914545e-12	9.556795693878081e-13
0.5834	1.5645179125050635e-12	1.5275634678220439e-12	9.64928013309327e-13
0.5835	1.590049544725227e-12	1.536561899961993e-12	9.742722120436642e-13
0.5836	1.6160556978826903e-12	1.5456285819292336e-12	9.837131952788904e-13
0.5837	1.642546730726054e-12	1.5547640039199928e-12	9.932520044630703e-13
0.5838000000000001	1.6695332694399786e-12	1.5639686606449024e-12	1.0028896929475607e-12
0.5839000000000001	1.6970262157352558e-12	1.573243051365503e-12	1.0126273261321782e-12
0.5840000000000001	1.7250367552217376e-12	1.5825876799313748e-12	1.0224659816123993e-12
0.5841000000000001	1.7535763660748078e-12	1.5920030548176746e-12	1.0324067493283972e-12
0.5842	1.7826568280075419e-12	1.6014896891631327e-12	1.0424507317161123e-12
0.5843	1.8122902315607043e-12	1.6110481008087048e-12	1.0525990438603642e-12
0.5844	1.8424889877232503e-12	1.620678812336546e-12	1.06285281364993e-12
0.5845	1.8732658378970465e-12	1.63038235110967e-12	1.0732131819347846e-12
0.5846	1.9046338642194415e-12	1.64015924931198e-12	1.0836813026853645e-12
0.5847	1.9366065002586783e-12	1.6500100439889378e-12	1.0942583431540213e-12
0.5848	1.9691975420972097e-12	1.6599352770886492e-12	1.1049454840385762e-12
0.5849	2.0024211598190835e-12	1.6699354955035606e-12	1.1157439196481322e-12
0.585	2.0362919094181826e-12	1.6800112511126809e-12	1.1266548580710826e-12
0.5851000000000001	2.070824745144882e-12	1.6901631008242801e-12	1.1376795213453753e-12
0.5852	2.1060350323091756e-12	1.7003916066191886e-12	1.1488191456310473e-12
0.5853	2.141938560560309e-12	1.7106973355946307e-12	1.1600749813851487e-12
0.5854	2.178551557662142e-12	1.7210808600086126e-12	1.1714482935389727e-12
0.5855	2.215890703786088e-12	1.7315427573248488e-12	1.182940361677691e-12
0.5856	2.253973146343246e-12	1.742083610258268e-12	1.1945524802224107e-12
0.5857	2.2928165153794847e-12	1.7527040068211097e-12	1.2062859586147444e-12
0.5858000000000001	2.3324389395571407e-12	1.7634045403695375e-12	1.218142121503801e-12
0.5859000000000001	2.3728590627493722e-12	1.7741858096508432e-12	1.2301223089357508e-12
0.5860000000000001	2.4140960612737735e-12	1.7850484188513212e-12	1.2422278765460283e-12
0.5861000000000001	2.456169661793222e-12	1.795992977644628e-12	1.2544601957540486e-12
0.5862	2.499100159913332e-12	1.8070201012407735e-12	1.2668206539606367e-12
0.5863	2.5429084395078053e-12	1.8181304104357034e-12	1.279310654748116e-12
0.5864	2.5876159928037633e-12	1.829324531661566e-12	1.2919316180831733e-12
0.5865	2.6332449412614122e-12	1.8406030970374795e-12	1.3046849805224572e-12
0.5866	2.6798180572835433e-12	1.851966744420945e-12	1.3175721954209756e-12
0.5867	2.7273587867929366e-12	1.863416117459992e-12	1.330594733143426e-12
0.5868	2.775891272716926e-12	1.874951865645816e-12	1.3437540812783375e-12
0.5869	2.8254403794206555e-12	1.8865746443661447e-12	1.3570517448552124e-12
0.587	2.876031718133009e-12	1.898285114959199e-12	1.3704892465646082e-12
0.5871000000000001	2.9276916734111526e-12	1.910083944768389e-12	1.3840681269813303e-12
0.5872	2.9804474306915778e-12	1.9219718071975154e-12	1.3977899447905549e-12
0.5873	3.034327004979834e-12	1.9339493817668438e-12	1.411656277017274e-12
0.5874	3.0893592707309694e-12	1.946017354169688e-12	1.425668719258744e-12
0.5875	3.1455739929783867e-12	1.9581764163297348e-12	1.4398288859202243e-12
0.5876	3.2030018597701633e-12	1.970427266459079e-12	1.4541384104539706e-12
0.5877	3.261674515975336e-12	1.982770609116904e-12	1.4685989456015475e-12
0.5878000000000001	3.3216245985267788e-12	1.9952071552689647e-12	1.4832121636395432e-12
0.5879000000000001	3.38288577316942e-12	2.007737622347604e-12	1.4979797566285742e-12
0.5880000000000001	3.4454927727885763e-12	2.0203627343127027e-12	1.5129034366659417e-12
0.5881000000000001	3.509481437394521e-12	2.0330832217132115e-12	1.5279849361416858e-12
0.5882000000000001	3.5748887558459782e-12	2.0458998217494765e-12	1.5432260079982478e-12
0.5883	3.641752909398736e-12	2.058813278336315e-12	1.5586284259937948e-12
0.5884	3.7101133171701855e-12	2.0718243421667693e-12	1.5741939849691378e-12
0.5885	3.7800106836164595e-12	2.0849337707767537e-12	1.5899245011185329e-12
0.5886	3.851487048124042e-12	2.098142328610384e-12	1.6058218122641874e-12
0.5887	3.924585836822772e-12	2.1114507870860736e-12	1.6218877781346145e-12
0.5888	3.99935191673476e-12	2.124859924663486e-12	1.6381242806469835e-12
0.5889	4.075831652378871e-12	2.1383705269112087e-12	1.6545332241933629e-12
0.589	4.1540729649586675e-12	2.1519833865753537e-12	1.6711165359311157e-12
0.5891000000000001	4.2341253942677785e-12	2.165699303648831e-12	1.6878761660772622e-12
0.5892000000000001	4.316040163455928e-12	2.179519085441512e-12	1.7048140882070682e-12
0.5893	4.39987024680675e-12	2.1934435466512926e-12	1.7219322995569608e-12
0.5894	4.485670440686809e-12	2.2074735094358905e-12	1.7392328213315609e-12
0.5895	4.5734974378362505e-12	2.2216098034856e-12	1.756717699015237e-12
0.5896	4.6634099051806004e-12	2.235853266096825e-12	1.7743890026879829e-12
0.5897	4.7554685653544154e-12	2.250204742246562e-12	1.7922488273458768e-12
0.5898	4.849736282139911e-12	2.2646650846677436e-12	1.8102992932260486e-12
0.5899000000000001	4.946278150034877e-12	2.279235153925472e-12	1.8285425461363497e-12
0.5900000000000001	5.04516158817812e-12	2.2939158184941562e-12	1.846980757789644e-12
0.5901000000000001	5.146456438876186e-12	2.3087079548356173e-12	1.865616126143042e-12
0.5902000000000001	5.2502350709872536e-12	2.3236124474780667e-12	1.8844508757418423e-12
0.5903	5.356572488437884e-12	2.3386301890960965e-12	1.9034872580685265e-12
0.5904	5.465546444162667e-12	2.3537620805915328e-12	1.922727551896699e-12
0.5905	5.577237559779117e-12	2.3690090311753706e-12	1.942174063650198e-12
0.5906	5.691729451325014e-12	2.3843719584505524e-12	1.961829127767294e-12
0.5907	5.8091088614130195e-12	2.3998517884958915e-12	1.9816951070702656e-12
0.5908	5.929465798174789e-12	2.4154494559508624e-12	2.001774393140205e-12
0.5909	6.052893681395767e-12	2.4311659041015182e-12	2.02206940669737e-12
0.591	6.179489496265048e-12	2.447002084967358e-12	2.0425825979869448e-12
0.5911000000000001	6.309353955196775e-12	2.4629589593892674e-12	2.0633164471704798e-12
0.5912000000000001	6.442591668205269e-12	2.479037497118481e-12	2.0842734647229444e-12
0.5913	6.5793113223554524e-12	2.4952386769067364e-12	2.105456191835727e-12
0.5914	6.719625870838788e-12	2.5115634865973556e-12	2.126867200825343e-12
0.5915	6.863652732267965e-12	2.5280129232174887e-12	2.1485090955481834e-12
0.5916	7.0115140008227145e-12	2.54458799307152e-12	2.1703845118213553e-12
0.5917	7.163336667923149e-12	2.561289711835468e-12	2.1924961178496355e-12
0.5918	7.319252856156166e-12	2.5781191046526775e-12	2.2148466146587536e-12
0.5919000000000001	7.479400066229654e-12	2.595077206230566e-12	2.2374387365350024e-12
0.5920000000000001	7.643921437786322e-12	2.612165060938536e-12	2.260275251471259e-12
0.5921000000000001	7.812966024970859e-12	2.6293837229071636e-12	2.2833589616197743e-12
0.5922000000000001	7.986689087703264e-12	2.646734256128508e-12	2.306692703751451e-12
0.5923	8.165252399686961e-12	2.664217734557592e-12	2.3302793497219284e-12
0.5924	8.348824574254513e-12	2.681835242215251e-12	2.3541218069447175e-12
0.5925	8.537581409233228e-12	2.6995878732921554e-12	2.378223018871222e-12
0.5926	8.731706252106045e-12	2.7174767322539757e-12	2.4025859654778347e-12
0.5927	8.93139038683611e-12	2.7355029339481586e-12	2.4272136637605407e-12
0.5928	9.136833443829625e-12	2.7536676037115487e-12	2.4521091682364936e-12
0.5929	9.348243834625189e-12	2.771971877479742e-12	2.477275571453457e-12
0.593	9.565839213019656e-12	2.7904169018975062e-12	2.5027160045066033e-12
0.5931000000000001	9.789846964475982e-12	2.8090038344307076e-12	2.528433637563189e-12
0.5932000000000001	1.0020504725803337e-11	2.827733843479409e-12	2.5544316803949097e-12
0.5933	1.025806093725908e-11	2.8466081084925913e-12	2.580713382918495e-12
0.5934	1.0502775429393324e-11	2.865627820084152e-12	2.6072820357442515e-12
0.5935	1.0754920047146844e-11	2.8847941801502986e-12	2.634140970732904e-12
0.5936	1.101477931391625e-11	2.9041084019884276e-12	2.6612935615607965e-12
0.5937	1.1282651138527214e-11	2.923571710417508e-12	2.6887432242937464e-12
0.5938	1.1558847568297494e-11	2.9431853418998563e-12	2.7164934179694222e-12
0.5939000000000001	1.1843695591642555e-11	2.9629505446644907e-12	2.744547645188689e-12
0.5940000000000001	1.2137537993965081e-11	2.9828685788319002e-12	2.7729094527157033e-12
0.5941000000000001	1.2440734270898264e-11	3.0029407165405117e-12	2.8015824320874423e-12
0.5942000000000001	1.2753661603309209e-11	3.023168242074599e-12	2.8305702202322423e-12
0.5943	1.3076715898871475e-11	3.043552451993802e-12	2.8598765000978583e-12
0.5944	1.341031290542414e-11	3.0640946552642945e-12	2.8895050012891358e-12
0.5945	1.3754889401806685e-11	3.084796173391474e-12	2.9194595007153415e-12
0.5946	1.4110904472367929e-11	3.105658340554475e-12	2.9497438232475416e-12
0.5947	1.4478840871907012e-11	3.1266825037421546e-12	2.9803618423859078e-12
0.5948	1.4859206488427157e-11	3.1478700228909403e-12	3.011317480937409e-12
0.5949	1.5252535911760252e-11	3.169222271024264e-12	3.0426147117037865e-12
0.595	1.5659392116881592e-11	3.1907406343938897e-12	3.0742575581803183e-12
0.5951	1.608036827155568e-11	3.212426512622835e-12	3.1062500952651577e-12
0.5952000000000001	1.6516089678882017e-11	3.234281318850226e-12	3.138596449979828e-12
0.5953	1.6967215866326145e-11	3.2563064798778484e-12	3.1713008022006244e-12
0.5954	1.7434442833949706e-11	3.278503436318672e-12	3.2043673854017135e-12
0.5955	1.7918505475802842e-11	3.3008736427471184e-12	3.237800487409413e-12
0.5956	1.8420180189836425e-11	3.3234185678513428e-12	3.2716044511684977e-12
0.5957	1.8940287693231083e-11	3.346139694587278e-12	3.305783675520194e-12
0.5958	1.947969606176848e-11	3.3690385203347675e-12	3.3403426159925017e-12
0.5959000000000001	2.0039324013778412e-11	3.3921165570556324e-12	3.375285785602816e-12
0.5960000000000001	2.0620144461329964e-11	3.4153753314536697e-12	3.4106177556730346e-12
0.5961000000000001	2.122318835373734e-11	3.4388163851367777e-12	3.4463431566576127e-12
0.5962000000000001	2.1849548841100833e-11	3.4624412747811314e-12	3.4824666789845334e-12
0.5963	2.250038578859915e-11	3.4862515722973438e-12	3.5189930739094394e-12
0.5964	2.3176930675606146e-11	3.510248864998819e-12	3.5559271543833372e-12
0.5965	2.388049191745057e-11	3.5344347557723275e-12	3.593273795934028e-12
0.5966	2.4612460651871034e-11	3.558810863250589e-12	3.631037937561328e-12
0.5967	2.5374317036975115e-11	3.5833788219872084e-12	3.6692245826466274e-12
0.5968	2.6167637112862938e-11	3.6081402826337447e-12	3.707838799876753e-12
0.5969	2.6994100285140063e-11	3.6330969121191707e-12	3.746885724182632e-12
0.597	2.7855497495359074e-11	3.658250393831509e-12	3.78637055769281e-12
0.5971	2.8753740151199638e-11	3.683602427801941e-12	3.8262985707022276e-12
0.5972000000000001	2.9690869897948855e-11	3.7091547308911845e-12	3.8666751026565126e-12
0.5973	3.066906932281225e-11	3.734909036978177e-12	3.907505563151696e-12
0.5974	3.1690673694953456e-11	3.760867097151593e-12	3.9487954329506525e-12
0.5975	3.275818385701944e-11	3.787030679903388e-12	3.990550265015095e-12
0.5976	3.38742803987044e-11	3.81340157132509e-12	4.032775685554643e-12
0.5977	3.5041839259722225e-11	3.839981575306617e-12	4.075477395092653e-12
0.5978	3.626394892887002e-11	3.8667725137376e-12	4.118661169549164e-12
0.5979000000000001	3.754392942802082e-11	3.893776226711499e-12	4.162332861341624e-12
0.5980000000000001	3.8885353295314575e-11	3.920994572732047e-12	4.2064984005029426e-12
0.5981000000000001	4.029206881121117e-11	3.948429428922868e-12	4.251163795818369e-12
0.5982000000000001	4.1768225744820576e-11	3.976082691239437e-12	4.296335135980243e-12
0.5983	4.3318303937194647e-11	4.003956274684058e-12	4.34201859076192e-12
0.5984	4.4947145083547313e-11	4.032052113523415e-12	4.3882204122105105e-12
0.5985	4.665998812917008e-11	4.06037216150933e-12	4.4349469358595216e-12
0.5986	4.84625087551205e-11	4.088918392102078e-12	4.482204581960933e-12
0.5987	5.03608635014407e-11	4.117692798696972e-12	4.5299998567378475e-12
0.5988	5.2361739159434613e-11	4.146697394853633e-12	4.578339353657368e-12
0.5989	5.447240816276869e-11	4.175934214528505e-12	4.6272297547246114e-12
0.599	5.670079082275668e-11	4.205405312310428e-12	4.676677831798131e-12
0.5991	5.905552538928414e-11	4.235112763659316e-12	4.7266904479269095e-12
0.5992000000000001	6.154604707989749e-11	4.265058665147843e-12	4.777274558709397e-12
0.5993	6.418267741035337e-11	4.2952451347066235e-12	4.8284372136752055e-12
0.5994	6.697672538685414e-11	4.3256743118726366e-12	4.880185557689983e-12
0.5995	6.994060239066244e-11	4.356348358040679e-12	4.932526832383048e-12
0.5996	7.308795290954461e-11	4.387269456718532e-12	4.985468377599377e-12
0.5997	7.643380365880922e-11	4.418439813785317e-12	5.039017632875481e-12
0.5998	7.999473410251776e-11	4.449861657753482e-12	5.0931821389402046e-12
0.5999000000000001	8.378907195064341e-11	4.481537240034234e-12	5.147969539240566e-12
0.6000000000000001	8.783711789345161e-11	4.5134688352064296e-12	5.203387581492915e-12
0.6001000000000001	9.21614046690819e-11	4.545658741289406e-12	5.259444119260878e-12
0.6002000000000001	9.678699658020659e-11	4.578109280019238e-12	5.316147113559225e-12
0.6003000000000001	1.0174183682764389e-10	4.610822797128834e-12	5.3735046344851205e-12
0.6004	1.0705715157165118e-10	4.643801662631804e-12	5.431524862876846e-12
0.6005	1.1276792154182933e-10	4.677048271110185e-12	5.490216092000624e-12
0.6006	1.1891343439225136e-10	4.71056504200616e-12	5.5495867292662496e-12
0.6007	1.2553793396775334e-10	4.744354419917652e-12	5.609645297971607e-12
0.6008	1.3269138637716458e-10	4.778418874898082e-12	5.670400439077205e-12
0.6009	1.4043038747974203e-10	4.812760902760048e-12	5.731860913010708e-12
0.601	1.4881924237278887e-10	4.847383025383352e-12	5.794035601502561e-12
0.6011	1.5793125510949485e-10	4.882287791027162e-12	5.856933509452954e-12
0.6012000000000001	1.6785027669653938e-10	4.917477774646552e-12	5.920563766830926e-12
0.6013000000000001	1.7867257212420319e-10	4.9529555782131215e-12	5.984935630605748e-12
0.6014	1.905090837268873e-10	4.988723831040589e-12	6.050058486712395e-12
0.6015	2.0348818987409049e-10	5.024785190114377e-12	6.115941852050108e-12
0.6016	2.177590866783279e-10	5.061142340425943e-12	6.182595376515955e-12
0.6017	2.334959586259594e-10	5.097797995311884e-12	6.250028845073645e-12
0.6018	2.50903155395795e-10	5.1347548967974896e-12	6.318252179858007e-12
0.6019	2.702216617680844e-10	5.172015815945358e-12	6.387275442316436e-12
0.6020000000000001	2.917372428604046e-10	5.209583553208728e-12	6.4571088353874484e-12
0.6021000000000001	3.1579077877846e-10	5.247460938789676e-12	6.527762705717133e-12
0.6022000000000001	3.4279148713017424e-10	5.2856508330025284e-12	6.599247545914888e-12
0.6023000000000001	3.732339926579689e-10	5.324156126642353e-12	6.6715739968483315e-12
0.6024	4.0772057685684645e-10	5.362979741358288e-12	6.74475284997844e-12
0.6025	4.4699048291770445e-10	5.402124630032749e-12	6.818795049736294e-12
0.6026	4.9195895053867e-10	5.4415937771653094e-12	6.893711695941076e-12
0.6027	5.437698512748059e-10	5.481390199262556e-12	6.969514046261459e-12
0.6028	6.038676161701096e-10	5.521516945233126e-12	7.046213518720122e-12
0.6029	6.740969721383903e-10	5.561977096788524e-12	7.123821694242949e-12
0.603	7.568434754026147e-10	5.602773768849564e-12	7.202350319253471e-12
0.6031	8.552350703251607e-10	5.6439101099585926e-12	7.281811308313532e-12
0.6032000000000001	9.734369178546937e-10	5.685389302697696e-12	7.362216746811226e-12
0.6033000000000001	1.1170922365763178e-9	5.727214564112581e-12	7.443578893696441e-12
0.6034	1.2939979623649033e-9	5.769389146143092e-12	7.52591018426637e-12
0.6035	1.5151697132168454e-9	5.81191633605926e-12	7.609223233000029e-12
0.6036	1.7965749620471538e-9	5.854799456904132e-12	7.693530836444566e-12
0.6037	2.1620598439965008e-9	5.8980418679426195e-12	7.778845976153094e-12
0.6038	2.6485096152773988e-9	5.941646965117013e-12	7.865181821675922e-12
0.6039	3.3154245784581033e-9	5.985618181509165e-12	7.952551733606033e-12
0.6040000000000001	4.263817908099771e-9	6.029958987809054e-12	8.040969266679512e-12
0.6041000000000001	5.676443738691044e-9	6.074672892790304e-12	8.130448172932274e-12
0.6042000000000001	7.912026157129279e-9	6.119763443792951e-12	8.221002404915255e-12
0.6043000000000001	1.1755401694339405e-8	6.165234227212643e-12	8.312646118967039e-12
0.6044	1.920620547640238e-8	6.211088868997384e-12	8.405393678547207e-12
0.6045	3.668794470266579e-8	6.257331035151449e-12	8.499259657630517e-12
0.6046	9.515205676523025e-8	6.30396443224658e-12	8.59425884416354e-12
0.6047	5.893091491586054e-7	6.350992807940833e-12	8.690406243584876e-12
0.6048	1.4421787474834638e-6	6.398419951504996e-12	8.787717082410463e-12
0.6049	1.355962681235041e-7	6.446249694356791e-12	8.886206811885164e-12
0.605	4.625633848637293e-8	6.4944859106027056e-12	8.98589111170167e-12
0.6051	2.3092624797623166e-8	6.543132517588365e-12	9.086785893789217e-12
0.6052000000000001	1.3829153489263442e-8	6.5921934764567244e-12	9.188907306172387e-12
0.6053000000000001	9.214710155690822e-9	6.641672792714102e-12	9.292271736901069e-12
0.6054	6.586712014174733e-9	6.6915745168058585e-12	9.396895818056022e-12
0.6055	4.94823866912729e-9	6.7419027446993464e-12	9.50279642982712e-12
0.6056	3.857689289897714e-9	6.792661618476413e-12	9.609990704669792e-12
0.6057	3.095016444688274e-9	6.843855326934446e-12	9.718496031538903e-12
0.6058	2.5405594805701797e-9	6.895488106196289e-12	9.828330060202514e-12
0.6059	2.124696609081893e-9	6.947564240329778e-12	9.93951070563757e-12
0.6060000000000001	1.804675270277484e-9	7.000088061976267e-12	1.0052056152508635e-11
0.6061000000000001	1.5530595496566209e-9	7.053063952988409e-12	1.0165984859730899e-11
0.6062000000000001	1.35158440412521e-9	7.106496345078366e-12	1.028131556512181e-11
0.6063000000000001	1.1877064570219794e-9	7.160389720475006e-12	1.0398067290139429e-11
0.6064	1.0525790756047118e-9	7.214748612591533e-12	1.0516259344712508e-11
0.6065	9.398170585063278e-10	7.2695776067030375e-12	1.0635911332162527e-11
0.6066	8.447176089621066e-10	7.324881340634634e-12	1.0757043154220701e-11
0.6067	7.637546232572541e-10	7.380664505459817e-12	1.0879675016140918e-11
0.6068	6.942419246774476e-10	7.436931846209702e-12	1.1003827431911699e-11
0.6069	6.341038682935756e-10	7.493688162593068e-12	1.112952122956878e-11
0.607	5.817158900549869e-10	7.550938309727487e-12	1.1256777556610533e-11
0.6071	5.357916386574476e-10	7.608687198881518e-12	1.1385617885518222e-11
0.6072000000000001	4.953017559734253e-10	7.66693979822891e-12	1.1516064019384747e-11
0.6073000000000001	4.594145513720698e-10	7.725701133613422e-12	1.1648138097651063e-11
0.6074	4.274520727408337e-10	7.784976289326824e-12	1.178186260195755e-11
0.6075	3.988571689704021e-10	7.84477040889786e-12	1.1917260362107554e-11
0.6076	3.731685079783261e-10	7.905088695894011e-12	1.2054354562149257e-11
0.6077	3.5000142646425214e-10	7.965936414735552e-12	1.2193168746576917e-11
0.6078	3.2903310500930224e-10	8.027318891522658e-12	1.2333726826654805e-11
0.6079	3.0999098632480474e-10	8.089241514874941e-12	1.2476053086865577e-11
0.6080000000000001	2.9264364992528513e-10	8.151709736784567e-12	1.2620172191487122e-11
0.6081000000000001	2.767935649577731e-10	8.214729073482408e-12	1.2766109191299142e-11
0.6082000000000001	2.6227129174457786e-10	8.27830510631837e-12	1.291388953042474e-11
0.6083000000000001	2.4893081003883543e-10	8.342443482655112e-12	1.3063539053307256e-11
0.6084	2.366457303647753e-10	8.407149916776103e-12	1.3215084011827277e-11
0.6085	2.2530620254618458e-10	8.47243019080795e-12	1.3368551072562185e-11
0.6086	2.1481637844244209e-10	8.538290155657735e-12	1.3523967324192121e-11
0.6087	2.0509231809107806e-10	8.604735731964624e-12	1.3681360285054383e-11
0.6088	1.9606025278225435e-10	8.671772911067408e-12	1.3840757910851466e-11
0.6089	1.876551371215068e-10	8.739407755986772e-12	1.4002188602514006e-11
0.609	1.798194363573393e-10	8.807646402423841e-12	1.4165681214224375e-11
0.6091	1.7250210623695296e-10	8.876495059774724e-12	1.433126506160333e-11
0.6092	1.6565773119862738e-10	8.945960012160771e-12	1.4498969930062832e-11
0.6093000000000001	1.5924579339616312e-10	9.016047619476295e-12	1.466882608333099e-11
0.6094	1.5323005031507174e-10	9.086764318452458e-12	1.4840864272150197e-11
0.6095	1.4757800290768397e-10	9.158116623739036e-12	1.5015115743155843e-11
0.6096	1.422604394916864e-10	9.23011112900327e-12	1.5191612247936436e-11
0.6097	1.3725104331023784e-10	9.302754508046648e-12	1.5370386052281273e-11
0.6098	1.3252605378553013e-10	9.376053515940215e-12	1.555146994561984e-11
0.6099	1.2806397322130057e-10	9.450014990177829e-12	1.5734897250656638e-11
0.6100000000000001	1.238453121080237e-10	9.524645851849067e-12	1.5920701833207265e-11
0.6101000000000001	1.1985236732440026e-10	9.599953106830371e-12	1.61089181122379e-11
0.6102000000000001	1.1606902846107692e-10	9.675943846996984e-12	1.6299581070117556e-11
0.6103000000000001	1.1248060825891905e-10	9.752625251453788e-12	1.649272626308252e-11
0.6104	1.0907369378584035e-10	9.830004587786991e-12	1.668838983192209e-11
0.6105	1.0583601549927418e-10	9.908089213336491e-12	1.6886608512889344e-11
0.6106	1.0275633177582953e-10	9.986886576489183e-12	1.708741964884212e-11
0.6107	9.982432685172406e-11	1.0066404217993858e-11	1.7290861200620026e-11
0.6108	9.703052042055803e-11	1.0146649772298017e-11	1.749697175866303e-11
0.6109	9.436618738881796e-11	1.0227630968907046e-11	1.7705790554877672e-11
0.611	9.18232865034585e-11	1.030935563376596e-11	1.7917357474755796e-11
0.6111	8.939439674624081e-11	1.0391831690664473e-11	1.8131713069753404e-11
0.6112	8.707266054216528e-11	1.0475067162665796e-11	1.83488985699347e-11
0.6113000000000001	8.485173295902899e-11	1.0559070173559126e-11	1.8568955896887967e-11
0.6114	8.272573618535497e-11	1.0643848949336826e-11	1.879192767691982e-11
0.6115	8.068921866801747e-11	1.0729411819697016e-11	1.9017857254535846e-11
0.6116	7.873711837145664e-11	1.0815767219571113e-11	1.924678870621235e-11
0.6117	7.686472968928556e-11	1.0902923690677495e-11	1.947876685446784e-11
0.6118	7.506767359843998e-11	1.0990889883101581e-11	1.9713837282240892e-11
0.6119	7.334187069711995e-11	1.1079674556903218e-11	1.9952046347583146e-11
0.6120000000000001	7.168351681183003e-11	1.1169286583751291e-11	2.0193441198673506e-11
0.6121000000000001	7.008906089702948e-11	1.1259734948586098e-11	2.0438069789161294e-11
0.6122000000000001	6.855518498391188e-11	1.135102875131138e-11	2.068598089385047e-11
0.6123000000000001	6.707878596365587e-11	1.1443177208513923e-11	2.093722412472627e-11
0.6124	6.565695901542611e-11	1.1536189655214499e-11	2.1191849947340466e-11
0.6125	6.428698251125935e-11	1.1630075546647886e-11	2.1449909697557685e-11
0.6126	6.29663042489996e-11	1.1724844460074544e-11	2.1711455598676813e-11
0.6127	6.169252888117407e-11	1.1820506096623238e-11	2.197654077893332e-11
0.6128	6.046340642225847e-11	1.1917070283166572e-11	2.2245219289394453e-11
0.6129	5.927682172971287e-11	1.2014546974228277e-11	2.251754612225547e-11
0.613	5.813078486541002e-11	1.2112946253924895e-11	2.279357722954857e-11
0.6131	5.702342225406723e-11	1.2212278337940987e-11	2.3073369542273764e-11
0.6132	5.595296856408835e-11	1.2312553575539355e-11	2.335698098996347e-11
0.6133000000000001	5.4917759243997254e-11	1.2413782451606633e-11	2.3644470520690816e-11
0.6134000000000001	5.391622365451437e-11	1.2515975588734752e-11	2.393589812153267e-11
0.6135	5.294687874244782e-11	1.2619143749340355e-11	2.4231324839502933e-11
0.6136	5.200832320799439e-11	1.2723297837820747e-11	2.4530812802962307e-11
0.6137	5.1099232121835626e-11	1.2828448902748559e-11	2.4834425243520084e-11
0.6138	5.0218351952751186e-11	1.2934608139106151e-11	2.5142226518441597e-11
0.6139	4.936449597026046e-11	1.304178689055939e-11	2.5454282133572683e-11
0.6140000000000001	4.853653999023721e-11	1.3149996651772495e-11	2.5770658766794367e-11
0.6141000000000001	4.773341843450597e-11	1.3259249070764246e-11	2.609142429202243e-11
0.6142000000000001	4.695412067813025e-11	1.3369555951307482e-11	2.6416647803768187e-11
0.6143000000000001	4.619768766060578e-11	1.3480929255371202e-11	2.6746399642270452e-11
0.6144000000000001	4.546320873931117e-11	1.3593381105606863e-11	2.7080751419217327e-11
0.6145	4.4749818765595425e-11	1.3706923787880523e-11	2.7419776044072733e-11
0.6146	4.405669536562048e-11	1.382156975385051e-11	2.7763547751023372e-11
0.6147	4.3383056409707e-11	1.3937331623592526e-11	2.8112142126562446e-11
0.6148	4.272815765534057e-11	1.4054222188272665e-11	2.8465636137727793e-11
0.6149	4.209129055033338e-11	1.4172254412869063e-11	2.8824108161010193e-11
0.615	4.1471780183783e-11	1.4291441438944657e-11	2.918763801195373e-11
0.6151	4.0868983373543395e-11	1.441179658746982e-11	2.955630697546089e-11
0.6152	4.02822868798854e-11	1.4533333361698187e-11	2.9930197836827766e-11
0.6153000000000001	3.9711105735897783e-11	1.465606545009517e-11	3.030939491352453e-11
0.6154000000000001	3.915488168596485e-11	1.4780006729320816e-11	3.0693984087741554e-11
0.6155	3.8613081724373033e-11	1.4905171267269298e-11	3.108405283972907e-11
0.6156	3.808519672676506e-11	1.503157332616357e-11	3.1479690281939064e-11
0.6157	3.757074016773123e-11	1.5159227365709304e-11	3.1880987194004955e-11
0.6158	3.70692469183869e-11	1.528814804630684e-11	3.2288036058571143e-11
0.6159	3.6580272118268526e-11	1.5418350232325085e-11	3.270093109800572e-11
0.616	3.610339011632402e-11	1.5549848995435453e-11	3.3119768312010846e-11
0.6161000000000001	3.5638193476195965e-11	1.56826596180104e-11	3.354464551616437e-11
0.6162000000000001	3.5184292041362137e-11	1.5816797596584842e-11	3.397566238141104e-11
0.6163000000000001	3.474131205602981e-11	1.5952278645385252e-11	3.4412920474539726e-11
0.6164000000000001	3.430889533801995e-11	1.6089118699924615e-11	3.4856523299661705e-11
0.6165	3.388669850013497e-11	1.622733392066627e-11	3.530657634072894e-11
0.6166	3.347439221678462e-11	1.6366940696758365e-11	3.576318710511448e-11
0.6167	3.3071660532876495e-11	1.650795564983995e-11	3.622646516829219e-11
0.6168	3.267820021220635e-11	1.665039563792024e-11	3.6696522219638226e-11
0.6169	3.229372012277281e-11	1.679427775933281e-11	3.717347210939403e-11
0.617	3.1917940656648196e-11	1.693961935676617e-11	3.765743089681887e-11
0.6171	3.155059318218603e-11	1.7086438021373553e-11	3.814851689957107e-11
0.6172	3.11914195265195e-11	1.7234751596960904e-11	3.864685074434519e-11
0.6173000000000001	3.084017148644809e-11	1.7384578184258687e-11	3.915255541881232e-11
0.6174000000000001	3.0496610365935345e-11	1.7535936145275112e-11	3.966575632488979e-11
0.6175	3.016050653857341e-11	1.76888441077372e-11	4.0186581333390573e-11
0.6176	2.983163903348174e-11	1.784332096961691e-11	4.0715160840079726e-11
0.6177	2.950979514321056e-11	1.799938590374817e-11	4.125162782319207e-11
0.6178	2.919477005231863e-11	1.8157058362534434e-11	4.1796117902444337e-11
0.6179	2.8886366485383104e-11	1.831635808274957e-11	4.2348769399589235e-11
0.618	2.8584394373289488e-11	1.8477305090435038e-11	4.290972340055917e-11
0.6181000000000001	2.8288670536712607e-11	1.863991970589383e-11	4.347912381924315e-11
0.6182000000000001	2.799901838579096e-11	1.8804222548783878e-11	4.405711746294496e-11
0.6183000000000001	2.7715267635040286e-11	1.8970234543315865e-11	4.4643854099580935e-11
0.6184000000000001	2.7437254032634433e-11	1.9137976923552575e-11	4.5239486526656704e-11
0.6185	2.716481910322665e-11	1.9307471238817227e-11	4.584417064208705e-11
0.6186	2.6897809903537035e-11	1.947873935921003e-11	4.645806551690797e-11
0.6187	2.6636078789987928e-11	1.9651803481237022e-11	4.7081333469943247e-11
0.6188	2.6379483197711672e-11	1.982668613355331e-11	4.771414014448045e-11
0.6189	2.6127885430291007e-11	2.000341018282324e-11	4.835665458702094e-11
0.619	2.5881152459647556e-11	2.018199883970062e-11	4.9009049328165284e-11
0.6191	2.5639155735510332e-11	2.0362475664930885e-11	4.967150046569943e-11
0.6192	2.5401771003949664e-11	2.0544864575579668e-11	5.034418774995302e-11
0.6193000000000001	2.516887813448209e-11	2.0729189851389478e-11	5.102729467149727e-11
0.6194000000000001	2.4940360955284017e-11	2.0915476141266315e-11	5.1721008551248286e-11
0.6195	2.4716107096082106e-11	2.1103748469903572e-11	5.242552063307132e-11
0.6196	2.4496007838312717e-11	2.1294032244541404e-11	5.3141026178938076e-11
0.6197	2.4279957972168456e-11	2.1486353261867533e-11	5.386772456673573e-11
0.6198	2.4067855660166963e-11	2.1680737715063184e-11	5.460581939080421e-11
0.6199	2.3859602306907868e-11	2.1877212200995356e-11	5.535551856528838e-11
0.62	2.3655102434693854e-11	2.2075803727561697e-11	5.611703443039572e-11
0.6201000000000001	2.3454263564717932e-11	2.227653972119009e-11	5.689058386165235e-11
0.6202000000000001	2.325699610353081e-11	2.247944803449469e-11	5.7676388382245994e-11
0.6203000000000001	2.3063213234521455e-11	2.2684556954098465e-11	5.847467427857222e-11
0.6204000000000001	2.2872830814159526e-11	2.2891895208618773e-11	5.928567271906741e-11
0.6205	2.268576727275922e-11	2.3101491976824e-11	6.010961987644397e-11
0.6206	2.250194351954263e-11	2.3313376895966444e-11	6.09467570534429e-11
0.6207	2.232128285178736e-11	2.352758007029104e-11	6.179733081220561e-11
0.6208	2.2143710867860547e-11	2.3744132079730764e-11	6.266159310739775e-11
0.6209	2.1969155383947827e-11	2.3963063988786926e-11	6.353980142319622e-11
0.621	2.179754635429863e-11	2.418440735560281e-11	6.443221891427281e-11
0.6211	2.162881579481955e-11	2.44081942412349e-11	6.533911455090686e-11
0.6212	2.1462897709853972e-11	2.463445721912509e-11	6.626076326836044e-11
0.6213000000000001	2.129972802199721e-11	2.4863229384781042e-11	6.719744612066275e-11
0.6214000000000001	2.113924450480298e-11	2.5094544365665976e-11	6.814945043894139e-11
0.6215	2.09813867182466e-11	2.5328436331310686e-11	6.911706999447569e-11
0.6216	2.0826095946813985e-11	2.556494000364335e-11	7.010060516659937e-11
0.6217	2.067331514009628e-11	2.5804090667550907e-11	7.110036311564348e-11
0.6218	2.0522988855775458e-11	2.604592418167398e-11	7.211665796108114e-11
0.6219	2.0375063204885356e-11	2.6290476989441066e-11	7.314981096504459e-11
0.622	2.0229485799253222e-11	2.653778613035057e-11	7.420015072141428e-11
0.6221000000000001	2.0086205701014995e-11	2.6787889251504283e-11	7.526801335065913e-11
0.6222000000000001	1.9945173374115847e-11	2.7040824619399174e-11	7.635374270062451e-11
0.6223000000000001	1.98063406377029e-11	2.7296631131987345e-11	7.745769055349597e-11
0.6224000000000001	1.9669660621329763e-11	2.755534833100565e-11	7.858021683912219e-11
0.6225	1.95350877218903e-11	2.781701641458623e-11	7.972168985494198e-11
0.6226	1.940257756220536e-11	2.8081676250153935e-11	8.088248649274387e-11
0.6227	1.9272086951190312e-11	2.8349369387616375e-11	8.206299247249017e-11
0.6228	1.914357384553543e-11	2.8620138072857993e-11	8.326360258346444e-11
0.6229	1.9016997312832203e-11	2.889402526154154e-11	8.448472093300174e-11
0.623	1.889231749608405e-11	2.917107463322952e-11	8.57267612030656e-11
0.6231	1.8769495579541054e-11	2.945133060582911e-11	8.6990146914961e-11
0.6232	1.864849375580451e-11	2.973483835037522e-11	8.827531170247633e-11
0.6233	1.8529275194144887e-11	3.002164380615332e-11	8.95826995937473e-11
0.6234000000000001	1.841180400998329e-11	3.0311793696179015e-11	9.091276530218019e-11
0.6235	1.8296045235488277e-11	3.060533554303482e-11	9.22659745267373e-11
0.6236	1.8181964791239533e-11	3.090231768508417e-11	9.364280426196164e-11
0.6237	1.8069529458915993e-11	3.120278929306277e-11	9.504374311806682e-11
0.6238	1.795870685496555e-11	3.150680038706423e-11	9.646929165148083e-11
0.6239	1.784946540521588e-11	3.181440185392657e-11	9.791996270623073e-11
0.624	1.7741774320387474e-11	3.212564546503455e-11	9.939628176657254e-11
0.6241000000000001	1.7635603572473825e-11	3.244058389454417e-11	1.0089878732127935e-10
0.6242000000000001	1.7530923871951963e-11	3.2759270738043834e-11	1.0242803124002767e-10
0.6243000000000001	1.7427706645790265e-11	3.308176053166604e-11	1.0398457916236346e-10
0.6244000000000001	1.7325924016223554e-11	3.340810877165615e-11	1.0556901089967799e-10
0.6245	1.7225548780261368e-11	3.3738371934415875e-11	1.0718192085073403e-10
0.6246	1.712655438990465e-11	3.407260749703321e-11	1.0882391843123569e-10
0.6247	1.7028914933039334e-11	3.441087395831151e-11	1.1049562851799124e-10
0.6248	1.6932605114981913e-11	3.4753230860311025e-11	1.1219769190822908e-10
0.6249	1.6837600240652293e-11	3.509973881042051e-11	1.139307657946616e-10
0.625	1.6743876197347193e-11	3.545045950396923e-11	1.1569552425689707e-10
0.6251	1.665140943809416e-11	3.58054557473977e-11	1.1749265876985673e-10
0.6252	1.656017696556036e-11	3.6164791482002034e-11	1.1932287872985576e-10
0.6253	1.6470156316498485e-11	3.6528531808267503e-11	1.211869119990466e-10
0.6254000000000001	1.6381325546706083e-11	3.689674301080945e-11	1.230855054689622e-10
0.6255000000000001	1.6293663216481426e-11	3.726949258393518e-11	1.2501942564390215e-10
0.6256	1.6207148376555853e-11	3.764684925785232e-11	1.2698945924499686e-10
0.6257	1.6121760554484322e-11	3.8028883025532175e-11	1.289964138357288e-10
0.6258	1.6037479741479498e-11	3.8415665170254346e-11	1.3104111846982342e-10
0.6259	1.5954286379669442e-11	3.880726829384904e-11	1.33124424362402e-10
0.626	1.5872161349765922e-11	3.920376634565919e-11	1.352472055853483e-10
0.6261000000000001	1.5791085959127453e-11	3.9605234652241084e-11	1.374103597878862e-10
0.6262000000000001	1.5711041930202584e-11	4.00117499478245e-11	1.3961480894339838e-10
0.6263000000000001	1.5632011389338e-11	4.042339040556107e-11	1.4186150012360462e-10
0.6264000000000001	1.555397685594235e-11	4.0840235669574386e-11	1.4415140630120255e-10
0.6265000000000001	1.547692123198831e-11	4.1262366887842714e-11	1.4648552718217995e-10
0.6266	1.540082779184295e-11	4.1689866745934966e-11	1.4886489006905956e-10
0.6267	1.53256801724163e-11	4.212281950162865e-11	1.512905507563697e-10
0.6268	1.525146236361212e-11	4.256131102043353e-11	1.537635944597107e-10
0.6269	1.51781586990756e-11	4.300542881204758e-11	1.5628513677986474e-10
0.627	1.510575384722285e-11	4.345526206777517e-11	1.5885632470344657e-10
0.6271	1.5034232802546578e-11	4.3910901698938224e-11	1.6147833764167992e-10
0.6272	1.4963580877183992e-11	4.437244037630375e-11	1.6415238850894175e-10
0.6273	1.4893783692741296e-11	4.483997257056507e-11	1.6687972484282758e-10
0.6274000000000001	1.4824827172363606e-11	4.53135945939076e-11	1.696616299675466e-10
0.6275000000000001	1.4756697533044055e-11	4.579340464268673e-11	1.7249942420254802e-10
0.6276	1.46893812781607e-11	4.627950284126438e-11	1.7539446611843027e-10
0.6277	1.4622865190236903e-11	4.677199128702426e-11	1.7834815384217582e-10
0.6278	1.4557136323915366e-11	4.727097409661453e-11	1.8136192641396238e-10
0.6279	1.449218199913872e-11	4.777655745344927e-11	1.8443726519786282e-10
0.628	1.4427989794531349e-11	4.8288849656513035e-11	1.8757569534888427e-10
0.6281	1.4364547540973258e-11	4.8807961170503776e-11	1.907787873388988e-10
0.6282000000000001	1.4301843315361637e-11	4.933400467736069e-11	1.9404815854415841e-10
0.6283000000000001	1.4239865434553049e-11	4.98670951292162e-11	1.9738547489724965e-10
0.6284000000000001	1.4178602449479875e-11	5.040734980282505e-11	2.0079245260646016e-10
0.6285000000000001	1.4118043139435488e-11	5.095488835550711e-11	2.042708599456866e-10
0.6286	1.4058176506523644e-11	5.1509832882658813e-11	2.078225191182046e-10
0.6287	1.3998991770265443e-11	5.2072307976883445e-11	2.1144930819775114e-10
0.6288	1.394047836235843e-11	5.264244078878819e-11	2.151531631506202e-10
0.6289	1.3882625921584614e-11	5.322036108950744e-11	2.1893607994258512e-10
0.629	1.382542428886146e-11	5.380620133500259e-11	2.2280011673474079e-10
0.6291	1.3768863502430334e-11	5.440009673219867e-11	2.2674739617253348e-10
0.6292	1.371293379318056e-11	5.500218530702152e-11	2.3078010777249815e-10
0.6293	1.3657625580102236e-11	5.561260797439012e-11	2.349005104114666e-10
0.6294000000000001	1.3602929465864595e-11	5.623150861023333e-11	2.3911093492326033e-10
0.6295000000000001	1.3548836232517187e-11	5.685903412559775e-11	2.4341378680816103e-10
0.6296	1.3495336837307493e-11	5.7495334542917646e-11	2.4781154906080437e-10
0.6297	1.344242240861369e-11	5.814056307451334e-11	2.5230678512231724e-10
0.6298	1.3390084241987447e-11	5.87948762033972e-11	2.569021419630085e-10
0.6299	1.3338313796304429e-11	5.945843376646558e-11	2.616003533021827e-10
0.63	1.328710269001778e-11	6.013139904015266e-11	2.6640424297202504e-10
0.6301	1.3236442697513053e-11	6.081393882863436e-11	2.7131672843295675e-10
0.6302000000000001	1.3186325745559981e-11	6.150622355466714e-11	2.7634082444823926e-10
0.6303000000000001	1.3136743909859681e-11	6.220842735314837e-11	2.8147964692601754e-10
0.6304000000000001	1.308768941168178e-11	6.29207281674998e-11	2.867364169376483e-10
0.6305000000000001	1.3039154614592787e-11	6.364330784896427e-11	2.921144649214246e-10
0.6306	1.2991132021268335e-11	6.437635225891696e-11	2.9761723508152417e-10
0.6307	1.2943614270390545e-11	6.512005137430039e-11	3.0324828999256276e-10
0.6308	1.2896594133625611e-11	6.587459939628728e-11	3.090113154207219e-10
0.6309	1.2850064512680533e-11	6.664019486228932e-11	3.1491012537307633e-10
0.631	1.2804018436435584e-11	6.741704076142286e-11	3.2094866738751194e-10
0.6311	1.2758449058151239e-11	6.820534465356244e-11	3.2713102807628346e-10
0.6312	1.2713349652746847e-11	6.900531879210128e-11	3.334614389372054e-10
0.6313	1.2668713614148776e-11	6.981718025055528e-11	3.399442824471319e-10
0.6314000000000001	1.2624534452706423e-11	7.064115105314929e-11	3.465840984535634e-10
0.6315000000000001	1.2580805792674194e-11	7.147745830952273e-11	3.533855908808676e-10
0.6316	1.253752136975624e-11	7.232633435371325e-11	3.6035363476906054e-10
0.6317	1.2494675028714329e-11	7.318801688756429e-11	3.674932836638032e-10
0.6318	1.2452260721035186e-11	7.406274912872336e-11	3.7480977737780884e-10
0.6319	1.2410272502656361e-11	7.49507799633949e-11	3.8230855014492406e-10
0.632	1.2368704531748604e-11	7.585236410402936e-11	3.8999523918971097e-10
0.6321	1.2327551066553801e-11	7.67677622521243e-11	3.9787569373667965e-10
0.6322000000000001	1.228680646327595e-11	7.769724126632812e-11	4.0595598448502766e-10
0.6323000000000001	1.2246465174024554e-11	7.864107433604789e-11	4.1424241357639085e-10
0.6324000000000001	1.2206521744808299e-11	7.959954116076896e-11	4.227415250850865e-10
0.6325000000000001	1.2166970813577652e-11	8.057292813528774e-11	4.3146011606199147e-10
0.6326	1.2127807108315868e-11	8.15615285411025e-11	4.4040524816572706e-10
0.6327	1.2089025445175442e-11	8.256564274417615e-11	4.495842599167798e-10
0.6328	1.2050620726660746e-11	8.358557839932789e-11	4.590047796128668e-10
0.6329	1.2012587939853591e-11	8.46216506615015e-11	4.686747389463001e-10
0.633	1.1974922154681887e-11	8.567418240417519e-11	4.786023873671755e-10
0.6331	1.1937618522229614e-11	8.674350444519303e-11	4.887963072391081e-10
0.6332	1.190067227308732e-11	8.782995578030297e-11	4.992654298376416e-10
0.6333	1.1864078715741551e-11	8.89338838247047e-11	5.100190522450406e-10
0.6334000000000001	1.182783323500263e-11	9.005564466292286e-11	5.210668551990013e-10
0.6335000000000001	1.179193129046937e-11	9.119560330732432e-11	5.324189219569608e-10
0.6336	1.175636841503036e-11	9.23541339656469e-11	5.44085758242402e-10
0.6337	1.1721140213399513e-11	9.353162031786685e-11	5.560783133441103e-10
0.6338	1.1686242360686811e-11	9.47284558027993e-11	5.684080024449127e-10
0.6339	1.1651670601001413e-11	9.594504391482119e-11	5.810867302619555e-10
0.634	1.1617420746087896e-11	9.71817985111208e-11	5.941269160870101e-10
0.6341	1.1583488673993515e-11	9.8439144129904e-11	6.075415203217008e-10
0.6342000000000001	1.1549870327766315e-11	9.971751632000915e-11	6.213440726102197e-10
0.6343000000000001	1.1516561714183291e-11	1.0101736198238394e-10	6.355487016796514e-10
0.6344000000000001	1.1483558902507118e-11	1.0233913972394137e-10	6.501701670070424e-10
0.6345000000000001	1.14508580232718e-11	1.0368332022427482e-10	6.652238924413737e-10
0.6346	1.1418455267095679e-11	1.0505038661579884e-10	6.807260019189271e-10
0.6347	1.1386346883521073e-11	1.0644083487785271e-10	6.966933574217284e-10
0.6348	1.1354529179880398e-11	1.0785517424536926e-10	7.13143599340685e-10
0.6349	1.132299852018764e-11	1.0929392763273333e-10	7.300951894183801e-10
0.635	1.1291751324054664e-11	1.1075763207344936e-10	7.475674564606745e-10
0.6351	1.1260784065631686e-11	1.1224683917632017e-10	7.655806450222873e-10
0.6352	1.1230093272571376e-11	1.1376211559883822e-10	7.841559672883657e-10
0.6353	1.1199675525015842e-11	1.1530404353852912e-10	8.033156583931901e-10
0.6354	1.1169527454606157e-11	1.1687322124303125e-10	8.230830354374441e-10
0.6355000000000001	1.1139645743513431e-11	1.1847026353973926e-10	8.434825604882002e-10
0.6356	1.1110027123491473e-11	1.2009580238584367e-10	8.645399078703825e-10
0.6357	1.1080668374949995e-11	1.2175048743971295e-10	8.862820360858353e-10
0.6358	1.105156632604776e-11	1.2343498665451424e-10	9.087372647253703e-10
0.6359	1.1022717851806139e-11	1.25149986895112e-10	9.319353567726769e-10
0.636	1.0994119873241008e-11	1.2689619457924673e-10	9.559076067342222e-10
0.6361	1.0965769356514137e-11	1.2867433634414123e-10	9.806869350697255e-10
0.6362000000000001	1.0937663312102371e-11	1.304851597396342e-10	1.0063079894408598e-9
0.6363000000000001	1.0909798793984804e-11	1.3232943394909256e-10	1.0328072533443719e-9
0.6364000000000001	1.0882172898847068e-11	1.34207950539369e-10	1.0602231627496914e-9
0.6365000000000001	1.0854782765303105e-11	1.3612152424112836e-10	1.0885962314186455e-9
0.6366	1.0827625573132979e-11	1.3807099376098196e-10	1.1179691856516548e-9
0.6367	1.0800698542536878e-11	1.400572226268932e-10	1.148387109276029e-9
0.6368	1.0773998933405234e-11	1.4208110006842433e-10	1.1798975997725612e-9
0.6369	1.0747524044603608e-11	1.441435419334835e-10	1.2125509365252359e-9
0.637	1.072127121327303e-11	1.4624549164328474e-10	1.2464002622780644e-9
0.6371	1.0695237814144767e-11	1.4838792118736915e-10	1.2815017789928868e-9
0.6372	1.0669421258869383e-11	1.505718321605993e-10	1.317914959424143e-9
0.6373	1.0643818995359697e-11	1.5279825684417507e-10	1.3557027758638824e-9
0.6374	1.0618428507147347e-11	1.55068259332788e-10	1.3949319476619972e-9
0.6375000000000001	1.0593247312752635e-11	1.5738293671020413e-10	1.4356732092979529e-9
0.6376000000000001	1.0568272965067473e-11	1.597434202756304e-10	1.4780016009697495e-9
0.6377	1.0543503050750685e-11	1.621508768234225e-10	1.5219967838818503e-9
0.6378	1.0518935189635704e-11	1.646065099787528e-10	1.567743382650694e-9
0.6379	1.0494567034150714e-11	1.6711156159206186e-10	1.6153313575186558e-9
0.638	1.0470396268750078e-11	1.6966731319528433e-10	1.6648564093688907e-9
0.6381	1.0446420609357626e-11	1.7227508752295647e-10	1.7164204208757092e-9
0.6382000000000001	1.0422637802820735e-11	1.749362501015369e-10	1.770131937510243e-9
0.6383000000000001	1.039904562637613e-11	1.776522109104518e-10	1.8261066925566756e-9
0.6384000000000001	1.0375641887125517e-11	1.8042442611859205e-10	1.884468180788276e-9
0.6385000000000001	1.0352424421522371e-11	1.8325439990016446e-10	1.9453482860079384e-9
0.6386000000000001	1.0329391094868563e-11	1.8614368633408404e-10	2.008887968295684e-9
0.6387	1.030653980082114e-11	1.8909389139131027e-10	2.075238017523128e-9
0.6388	1.028386846090899e-11	1.9210667501481682e-10	2.1445598805177255e-9
0.6389	1.0261375024058605e-11	1.9518375329712308e-10	2.217026570194613e-9
0.639	1.0239057466129791e-11	1.9832690076066404e-10	2.292823666044596e-9
0.6391	1.0216913789459942e-11	2.01537952746568e-10	2.372150416591361e-9
0.6392	1.0194942022417576e-11	2.0481880791776424e-10	2.4552209558356335e-9
0.6393	1.0173140218964331e-11	2.081714308826862e-10	2.542265647318059e-9
0.6394	1.0151506458225808e-11	2.1159785494627507e-10	2.6335325712916762e-9
0.6395000000000001	1.0130038844070247e-11	2.151001849953422e-10	2.729289172637267e-9
0.6396000000000001	1.0108735504695744e-11	2.1868060052583323e-10	2.8298240896333744e-9
0.6397	1.0087594592225357e-11	2.2234135882006652e-10	2.935449186565603e-9
0.6398	1.0066614282309753e-11	2.2608479828236562e-10	3.0465018164871286e-9
0.6399	1.004579277373765e-11	2.2991334194227622e-10	3.1633473443261984e-9
0.64	1.0025128288053953e-11	2.338295011349567e-10	3.2863819650536066e-9
0.6401	1.0004619069184291e-11	2.378358793690823e-10	3.416035856912273e-9
0.6402000000000001	9.98426338306788e-12	2.41935176393228e-10	3.5527767159062415e-9
0.6403000000000001	9.964059517296327e-12	2.461301924723928e-10	3.697113725021531e-9
0.6404000000000001	9.944005780759599e-12	2.5042383288724803e-10	3.849602020232795e-9
0.6405000000000001	9.924100503299022e-12	2.54819112669303e-10	4.010847725467266e-9
0.6406000000000001	9.904342035365894e-12	2.593191615863167e-10	4.181513640700686e-9
0.6407	9.884728747687613e-12	2.639272293931032e-10	4.362325681605979e-9
0.6408	9.865259030938919e-12	2.6864669136395816e-10	4.554080186153826e-9
0.6409	9.845931295420103e-12	2.7348105412413755e-10	4.7576522238563904e-9
0.641	9.826743970740574e-12	2.7843396179887133e-10	4.974005067676629e-9
0.6411	9.807695505508813e-12	2.835092024998808e-10	5.204201017895951e-9
0.6412	9.788784367027373e-12	2.8871071517065543e-10	5.449413802572454e-9
0.6413	9.770009040994242e-12	2.940425968132889e-10	5.710942822031425e-9
0.6414	9.751368031208982e-12	2.9950911012138746e-10	5.990229556901028e-9
0.6415000000000001	9.732859859284553e-12	3.051146915452384e-10	6.288876522768135e-9
0.6416000000000001	9.714483064364797e-12	3.108639598173884e-10	6.6086692324465916e-9
0.6417	9.696236202845905e-12	3.167617249689624e-10	6.951601722774544e-9
0.6418	9.67811784810408e-12	3.228129978690357e-10	7.31990632143468e-9
0.6419	9.660126590227652e-12	3.2902300032215717e-10	7.716088476603985e-9
0.642	9.642261035753791e-12	3.3539717576146233e-10	8.142967656066681e-9
0.6421	9.624519807410425e-12	3.4194120057784897e-10	8.603725553017762e-9
0.6422	9.606901543862329e-12	3.4866099612875893e-10	9.101963126525686e-9
0.6423000000000001	9.589404899461942e-12	3.555627414734582e-10	9.64176837324658e-9
0.6424000000000001	9.572028544004778e-12	3.626528868853805e-10	1.0227797197023107e-8
0.6425000000000001	9.554771162488713e-12	3.699381681962045e-10	1.0865370346022045e-8
0.6426000000000001	9.53763145487804e-12	3.774256220304555e-10	1.1560590165589649e-8
0.6427	9.5206081358714e-12	3.8512260199436256e-10	1.2320481926877272e-8
0.6428	9.503699934673596e-12	3.9303679588778044e-10	1.3153165815772118e-8
0.6429	9.48690559477206e-12	4.0117624401363223e-10	1.4068067413231008e-8
0.643	9.470223873716479e-12	4.095493586653654e-10	1.5076176819558373e-8
0.6431	9.453653542902715e-12	4.181649448798565e-10	1.619036968641482e-8
0.6432	9.437193387360379e-12	4.27032222550286e-10	1.742580762726849e-8
0.6433	9.420842205543935e-12	4.3616085000166923e-10	1.8800441218981487e-8
0.6434	9.404598809127726e-12	4.4556094914054254e-10	2.0335646723395334e-8
0.6435000000000001	9.388462022804124e-12	4.5524313229985374e-10	2.2057038688232897e-8
0.6436000000000001	9.372430684085547e-12	4.6521853091065005e-10	2.3995516133257652e-8
0.6437	9.356503643109532e-12	4.75498826144023e-10	2.6188622208972368e-8
0.6438	9.340679762447391e-12	4.860962816790935e-10	2.8682329281449594e-8
0.6439	9.32495791691594e-12	4.970237787672258e-10	3.1533408414841804e-8
0.644	9.30933699339245e-12	5.082948537778549e-10	3.481261222767925e-8
0.6441	9.293815890632913e-12	5.199237384285533e-10	3.8609006072689086e-8
0.6442	9.27839351909318e-12	5.319254029203522e-10	4.3035945837670356e-8
0.6443000000000001	9.26306880075299e-12	5.443156022205414e-10	4.823945746502539e-8
0.6444000000000001	9.247840668943597e-12	5.571109257575262e-10	5.441018583387657e-8
0.6445000000000001	9.232708068177164e-12	5.703288508181665e-10	6.180075938924922e-8
0.6446000000000001	9.21766995398016e-12	5.839877999655135e-10	7.075156347302313e-8
0.6447	9.20272529272876e-12	5.981072028263603e-10	8.172990997761589e-8
0.6448	9.18787306148741e-12	6.127075626323258e-10	9.53911773381494e-8
0.6449	9.173112247849704e-12	6.278105279364258e-10	1.1267718778897907e-7
0.645	9.158441849782116e-12	6.434389699697657e-10	1.349801199465701e-7
0.6451	9.143860875470391e-12	6.596170661503835e-10	1.644268934963667e-7
0.6452	9.129368343168088e-12	6.763703903090907e-10	2.0439659228202013e-7
0.6453	9.114963281047877e-12	6.937260102561452e-10	2.6051676763213643e-7
0.6454	9.100644727055538e-12	7.117125933784643e-10	3.427182895962542e-7
0.6455000000000001	9.086411728765417e-12	7.30360521030858e-10	4.698500522464494e-7
0.6456000000000001	9.072263343239414e-12	7.497020125671148e-10	6.812280974024158e-7
0.6457	9.058198636886986e-12	7.697712599497945e-10	1.0699652136812362e-6
0.6458	9.044216685328861e-12	7.90604573981016e-10	1.8998891460737724e-6
0.6459	9.030316573261489e-12	8.122405433138385e-10	4.14661719352705e-6
0.646	9.016497394324535e-12	8.34720207535534e-10	0.000012972144052005183
0.6461	9.002758250970476e-12	8.580872457622551e-10	0.00003106584403813568
0.6462	8.989098254335715e-12	8.8238818235274e-10	9.565047719649801e-6
0.6463000000000001	8.97551652411444e-12	9.076726115379364e-10	3.421537162292025e-6
0.6464000000000001	8.962012188433933e-12	9.339934429786598e-10	1.6849930897120824e-6
0.6465000000000001	8.948584383732193e-12	9.614071705073803e-10	9.937188094833713e-7
0.6466000000000001	8.935232254637195e-12	9.899741665864548e-10	6.540316773876537e-7
0.6467	8.921954953848358e-12	1.0197590053316846e-9	4.63040404183079e-7
0.6468	8.908751642019704e-12	1.0508308173088216e-9	3.4524208545437667e-7
0.6469	8.895621487644712e-12	1.0832636797214787e-9	2.6753329039978344e-7
0.647	8.882563666943225e-12	1.117137046079731e-9	2.1358854721274605e-7
0.6471	8.86957736375012e-12	1.1525362199760098e-9	1.7461345641673342e-7
0.6472	8.856661769405156e-12	1.1895528782151334e-9	1.4553369864205862e-7
0.6473	8.843816082645385e-12	1.2282856492565821e-9	1.232560189757664e-7
0.6474	8.83103950949863e-12	1.268840753748158e-9	1.0580807471630806e-7
0.6475000000000001	8.818331263178457e-12	1.311332714879382e-9	9.18842200108109e-8
0.6476000000000001	8.805690563981534e-12	1.3558851473807225e-9	8.059229357064481e-8
0.6477	8.793116639185703e-12	1.4026316352700365e-9	7.130586742633497e-8
0.6478	8.780608722950075e-12	1.451716709929022e-9	6.35746056805583e-8
0.6479	8.768166056216368e-12	1.5032969418212836e-9	5.706801535584682e-8
0.648	8.755787886612317e-12	1.5575421611819115e-9	5.153909697096492e-8
0.6481	8.743473468355427e-12	1.6146368253740154e-9	4.680023831582214e-8
0.6482	8.731222062159698e-12	1.6747815533835616e-9	4.27068558505233e-8
0.6483000000000001	8.719032935141977e-12	1.7381948511956266e-9	3.914606323119612e-8
0.6484000000000001	8.706905360731544e-12	1.8051150556529012e-9	3.602867573774115e-8
0.6485000000000001	8.694838618579398e-12	1.875802528969928e-9	3.32834735306196e-8
0.6486000000000001	8.682831994470218e-12	1.9505421415006762e-9	3.0853022673593275e-8
0.6487	8.670884780234554e-12	2.0296460868201904e-9	2.869058848739111e-8
0.6488	8.658996273663142e-12	2.1134570809006703e-9	2.6757826612021844e-8
0.6489	8.64716577842197e-12	2.202352006413344e-9	2.5023035563012304e-8
0.649	8.635392603968971e-12	2.2967460743119726e-9	2.3459819925100935e-8
0.6491	8.623676065471338e-12	2.39709758827789e-9	2.204605744697147e-8
0.6492	8.612015483724585e-12	2.503913413859002e-9	2.076309353473032e-8
0.6493	8.60041018507309e-12	2.61775527389642e-9	1.9595107650128153e-8
0.6494	8.588859501330801e-12	2.7392470159383124e-9	1.8528610907253454e-8
0.6495	8.577362769703406e-12	2.869083026880342e-9	1.7552044696207413e-8
0.6496000000000001	8.565919332712692e-12	3.0080380064146658e-9	1.665545775207825e-8
0.6497	8.554528538120333e-12	3.156978355777054e-9	1.5830244613325323e-8
0.6498	8.543189738853967e-12	3.3168754940400516e-9	1.5068932476577184e-8
0.6499	8.531902292933603e-12	3.4888214837416447e-9	1.4365006469934018e-8
0.65	4.5054643762159335e-12	3.674047434829827e-9	1.3712765623901961e-8
0.6501	8.509478918243996e-12	3.873945265780247e-9	1.3107203522629881e-8
0.6502000000000001	8.498341730333017e-12	4.090093539977671e-9	1.2543908913932955e-8
0.6503000000000001	8.4872533773462e-12	4.324288272898195e-9	1.2018982549492472e-8
0.6504000000000001	8.476213241703782e-12	4.578579833167122e-9	1.152896729274939e-8
0.6505000000000001	8.465220710500253e-12	4.855317354151061e-9	1.1070789127105249e-8
0.6506000000000001	8.45427517543825e-12	5.157202454149756e-9	1.064170716214056e-8
0.6507000000000001	8.443376032762707e-12	5.487354562197415e-9	1.0239271101283336e-8
0.6508	8.432522683196901e-12	5.8493908041064096e-9	9.861284923564213e-9
0.6509	8.421714531878438e-12	6.247524276976925e-9	9.505775762025743e-9
0.651	8.41095098829668e-12	6.686685710612221e-9	9.170967145127433e-9
0.6511	8.400231466230903e-12	7.172675095737248e-9	8.855255915078215e-9
0.6512	8.389555383689265e-12	7.712352016354518e-9	8.557192256147008e-9
0.6513	8.378922162848399e-12	8.31387639632185e-9	8.275462362548016e-9
0.6514	8.368331229994487e-12	8.98701551046864e-9	8.008873354130307e-9
0.6515	8.3577820154643e-12	9.743538942935514e-9	7.756340112356645e-9
0.6516	8.347273953587598e-12	1.0597731492895098e-8	7.516873761840884e-9
0.6517000000000001	8.336806482630162e-12	1.1567066046278029e-8	7.289571566178699e-9
0.6518	8.326379044737503e-12	1.2673096046753368e-8	7.0736080427737495e-9
0.6519	8.315991085879327e-12	1.3942653414719346e-8	6.868227131209521e-9
0.652	8.305642055795024e-12	1.5409477433655404e-8	6.672735274584273e-9
0.6521	8.295331407939423e-12	1.711646125208393e-8	6.4864952940001886e-9
0.6522000000000001	8.285058599429601e-12	1.9118798726165855e-8	6.308920953813568e-9
0.6523000000000001	8.274823090992387e-12	2.148846864851838e-8	6.139472129908602e-9
0.6524000000000001	8.264624346912264e-12	2.4320747290307068e-8	5.977650505602439e-9
0.6525000000000001	8.254461834980358e-12	2.774386909518611e-8	5.822995730247721e-9
0.6526000000000001	8.244335026443796e-12	3.193370174654495e-8	5.675081984453966e-9
0.6527000000000001	8.23424339595579e-12	3.713664455447401e-8	5.5335149033971184e-9
0.6528	8.224186421526504e-12	4.370646715405368e-8	5.397928816106591e-9
0.6529	8.214163584474332e-12	5.2165695480241235e-8	5.2679842641205e-9
0.653	8.204174369378044e-12	6.331216905660807e-8	5.1433657676056345e-9
0.6531	8.194218264029313e-12	7.841313106346417e-8	5.023779811086319e-9
0.6532	8.184294759386103e-12	9.957971281035042e-8	4.908953024406799e-9
0.6533	8.174403349526315e-12	1.3054203532157016e-7	4.7986305375585875e-9
0.6534	8.164543531602435e-12	1.7840051185839111e-7	4.692574490603873e-9
0.6535	8.154714805796447e-12	2.580558451132778e-7	4.5905626821743496e-9
0.6536	8.144916675275339e-12	4.05249872325922e-7	4.492387341985287e-9
0.6537000000000001	8.135148646147348e-12	7.2422687824181e-7	4.397854014501757e-9
0.6538	8.125410227418519e-12	1.6323210119681755e-6	4.306780542381025e-9
0.6539	8.115700930950186e-12	6.205675175427647e-6	4.218996139605533e-9
0.654	8.106020271416326e-12	0.00004105218705454653	4.134340545360025e-9
0.6541	8.096367766262195e-12	4.992178405631791e-6	4.052663250695456e-9
0.6542000000000001	8.086742935662931e-12	1.4554720379439316e-6	3.973822790897155e-9
0.6543000000000001	8.077145302483045e-12	6.744539632858163e-7	3.8976860972397616e-9
0.6544000000000001	8.067574392235834e-12	3.868080953586599e-7	3.824127902489596e-9
0.6545000000000001	8.058029733044133e-12	2.504437059446894e-7	3.753030195110759e-9
0.6546000000000001	8.048510855600774e-12	1.753228239205479e-7	3.684281717656856e-9
0.6547000000000001	8.039017293129894e-12	1.296015400782781e-7	3.6177775052995004e-9
0.6548	8.029548581348775e-12	9.972420021550616e-8	3.5534184608556783e-9
0.6549	8.020104258429824e-12	7.913246426695359e-8	3.4911109630450083e-9
0.655	8.010683864963318e-12	6.434053923074821e-8	3.4307665050332834e-9
0.6551	8.001286943920482e-12	5.3357079267588846e-8	3.372301360609426e-9
0.6552	7.991913040616887e-12	4.497751074399988e-8	3.3156362756023554e-9
0.6553	7.982561702676524e-12	3.8438502176207157e-8	3.2606961823747756e-9
0.6554	7.973232479996029e-12	3.323731687992902e-8	3.2074099354376935e-9
0.6555	7.963924924709592e-12	2.9031905904254133e-8	3.15571006641505e-9
0.6556	7.954638591153988e-12	2.558298961496421e-8	3.1055325567520306e-9
0.6557000000000001	7.945373035834372e-12	2.2719108667023313e-8	3.056816626710778e-9
0.6558	7.936127817390118e-12	2.0314794717786417e-8	3.009504539329379e-9
0.6559	7.926902496561254e-12	1.8276519907010147e-8	2.963541418141037e-9
0.656	7.917696636155176e-12	1.6533411202960673e-8	2.9188750775572684e-9
0.6561	7.908509801013901e-12	1.503096848707104e-8	2.8754558649176633e-9
0.6562000000000001	7.899341557981457e-12	1.3726725083383817e-8	2.833236513294759e-9
0.6563000000000001	7.890191475871982e-12	1.2587193392381098e-8	2.7921720042242274e-9
0.6564000000000001	7.881059125437631e-12	1.1585678360795597e-8	2.752219439599215e-9
0.6565000000000001	7.871944079337542e-12	1.0700687981890544e-8	2.7133379220359763e-9
0.6566000000000001	7.86284591210655e-12	9.914761512534618e-9	2.675488443073704e-9
0.6567000000000001	7.853764200124642e-12	9.213594485775583e-9	2.638633778626869e-9
0.6568	7.844698521586484e-12	8.585377601436857e-9	2.6027383911552645e-9
0.6569	7.835648456471398e-12	8.02029175839965e-9	2.5677683380620905e-9
0.657	7.826613586513764e-12	7.510118454184061e-9	2.53369118586931e-9
0.6571	7.817593495173587e-12	7.0479363777489326e-9	2.5004759297569494e-9
0.6572	7.808587767607437e-12	6.627883067174427e-9	2.468092918084888e-9
0.6573	7.79959599063967e-12	6.244966157512842e-9	2.4365137815471493e-9
0.6574	7.79061775273412e-12	5.894912765318975e-9	2.4057113666352903e-9
0.6575	7.781652643965842e-12	5.57404844911138e-9	2.3756596731132477e-9
0.6576	7.7727002559933e-12	5.2791992880925774e-9	2.34633379522871e-9
0.6577	7.763760182031014e-12	5.0076121657253045e-9	2.3177098664073254e-9
0.6578	7.754832016822057e-12	4.756889489284798e-9	2.2897650071949225e-9
0.6579	7.745915356611165e-12	4.524935432280801e-9	2.262477276231423e-9
0.658	7.737009799118258e-12	4.309911431785756e-9	2.235825624055086e-9
0.6581	7.728114943511829e-12	4.110199162921586e-9	2.2097898495517227e-9
0.6582	7.719230390382785e-12	3.924369587972654e-9	2.1843505588766724e-9
0.6583000000000001	7.710355741718833e-12	3.751156966836614e-9	2.1594891266896038e-9
0.6584000000000001	7.701490600878636e-12	3.5894369399584205e-9	2.135187659554358e-9
0.6585000000000001	7.692634572566622e-12	3.438207970154691e-9	2.111428961365898e-9
0.6586000000000001	7.683787262807813e-12	3.296575567419288e-9	2.0881965006770436e-9
0.6587000000000001	7.674948278923084e-12	3.163738829579985e-9	2.0654743798061456e-9
0.6588	7.666117229504564e-12	3.038978918093762e-9	2.043247305615001e-9
0.6589	7.657293724391163e-12	2.921649157279525e-9	2.021500561854422e-9
0.659	7.648477374644747e-12	2.8111665006668656e-9	2.000219982981982e-9
0.6591	7.639667792526025e-12	2.7070041528012516e-9	1.9793919293622667e-9
0.6592	7.630864591471086e-12	2.6086851710195727e-9	1.9590032637669755e-9
0.6593	7.622067386067944e-12	2.515776901145621e-9	1.9390413290971004e-9
0.6594	7.613275792033237e-12	2.42788612510008e-9	1.9194939272548364e-9
0.6595	7.604489426189664e-12	2.344654818146985e-9	1.9003492990978977e-9
0.6596	7.595707906442754e-12	2.265756429741927e-9	1.8815961054126694e-9
0.6597	7.586930851758732e-12	2.1908926153754364e-9	1.863223408847721e-9
0.6598	7.578157882142092e-12	2.119790357940093e-9	1.8452206567521374e-9
0.6599	7.569388618613485e-12	2.0521994264244053e-9	1.8275776648672496e-9
0.66	7.560622683187769e-12	1.987890127474693e-9	1.8102846018233068e-9
0.6601	7.551859698852586e-12	1.9266513118569837e-9	1.793331974395901e-9
0.6602	7.543099289546558e-12	1.8682886032999357e-9	1.7767106134797317e-9
0.6603000000000001	7.534341080138089e-12	1.812622821796352e-9	1.7604116607399305e-9
0.6604000000000001	7.525584696404564e-12	1.7594885773262404e-9	1.7444265559037842e-9
0.6605000000000001	7.516829765010973e-12	1.708733013255086e-9	1.7287470246574148e-9
0.6606000000000001	7.508075913489475e-12	1.6602146814641862e-9	1.7133650671153292e-9
0.6607000000000001	7.499322770218827e-12	1.6138025336524407e-9	1.698272946831221e-9
0.6608	7.490569964404112e-12	1.5693750152883387e-9	1.6834631803215146e-9
0.6609	7.481817126056277e-12	1.5268192504371574e-9	1.6689285270741892e-9
0.661	7.473063885972434e-12	1.4860303071866004e-9	1.6546619800173947e-9
0.6611	7.464309875715985e-12	1.4469105346841584e-9	1.6406567564235784e-9
0.6612	7.455554727596759e-12	1.4093689639115346e-9	1.6269062892264845e-9
0.6613	7.44679807465186e-12	1.3733207652830318e-9	1.6134042187299566e-9
0.6614	7.438039550626022e-12	1.338686756987406e-9	1.6001443846876963e-9
0.6615	7.429278789952629e-12	1.3053929587154434e-9	1.5871208187358446e-9
0.6616	7.42051542773472e-12	1.273370186043729e-9	1.5743277371599415e-9
0.6617	7.411749099726068e-12	1.2425536812929206e-9	1.5617595339795417e-9
0.6618	7.40297944231253e-12	1.2128827771565152e-9	1.5494107743347253e-9
0.6619	7.39420609249348e-12	1.1843005898147127e-9	1.5372761881591748e-9
0.662	7.385428687863597e-12	1.1567537386132279e-9	1.5253506641260126e-9
0.6621	7.376646866594312e-12	1.1301920897095639e-9	1.5136292438525906e-9
0.6622	7.367860267415981e-12	1.10456852137073e-9	1.5021071163519952e-9
0.6623000000000001	7.359068529599844e-12	1.079838708855809e-9	1.4907796127189375e-9
0.6624000000000001	7.350271292940214e-12	1.0559609270361427e-9	1.4796422010389953e-9
0.6625000000000001	7.341468197736874e-12	1.0328958690994785e-9	1.4686904815102756e-9
0.6626000000000001	7.332658884777388e-12	1.0106064798562777e-9	1.4579201817675043e-9
0.6627000000000001	7.323842995319866e-12	9.890578023182107e-10	1.447327152399052e-9
0.6628000000000001	7.315020171075589e-12	9.6821683635352e-10	1.4369073626474608e-9
0.6629	7.306190054192018e-12	9.480524083439565e-10	1.4266568962853922e-9
0.663	7.297352287235551e-12	9.285350508744842e-10	1.4165719476583307e-9
0.6631	7.288506513174865e-12	9.096368915820927e-10	1.4066488178867076e-9
0.6632	7.279652375364073e-12	8.913315503744365e-10	1.3968839112199269e-9
0.6633	7.270789517525986e-12	8.735940443051999e-10	1.3872737315353837e-9
0.6634	7.2619175837358e-12	8.564006994604894e-10	1.3778148789759604e-9
0.6635	7.253036218404593e-12	8.3972906927113e-10	1.3685040467197022e-9
0.6636	7.24414506626286e-12	8.23557858720549e-10	1.359338017875552e-9
0.6637	7.2352437723447195e-12	8.078668539661997e-10	1.3503136624999888e-9
0.6638000000000001	7.22633198197156e-12	7.926368569367685e-10	1.341427934728637e-9
0.6639	7.2174093407361936e-12	7.778496245067816e-10	1.3326778700182156e-9
0.664	7.2084754944870745e-12	7.634878118854664e-10	1.3240605824936873e-9
0.6641	7.199530089312372e-12	7.495349198894586e-10	1.315573262396195e-9
0.6642	7.19057277152459e-12	7.359752457971677e-10	1.3072131736274154e-9
0.6643000000000001	7.181603187644905e-12	7.227938375093121e-10	1.2989776513859517e-9
0.6644000000000001	7.1726209843877345e-12	7.099764507635328e-10	1.2908640998920987e-9
0.6645000000000001	7.163625808645428e-12	6.9750950917232e-10	1.2828699901970415e-9
0.6646000000000001	7.154617307473193e-12	6.853800668734274e-10	1.2749928580729298e-9
0.6647000000000001	7.145595128073635e-12	6.735757735987871e-10	1.2672303019803623e-9
0.6648000000000001	7.13655891778211e-12	6.620848419847177e-10	1.2595799811102623e-9
0.6649	7.1275083240514315e-12	6.508960169601257e-10	1.2520396134966387e-9
0.665	7.118442994437337e-12	6.399985470631024e-10	1.2446069741977349e-9
0.6651	7.109362576583513e-12	6.293821575480586e-10	1.2372798935423013e-9
0.6652	7.100266718206953e-12	6.19037025156646e-10	1.230056255438681e-9
0.6653	7.091155067083525e-12	6.08953754435801e-10	1.2229339957439627e-9
0.6654	7.082027271033218e-12	5.991233554951557e-10	1.2159111006906945e-9
0.6655	7.072882977906043e-12	5.895372231047128e-10	1.2089856053690534e-9
0.6656	7.06372183556739e-12	5.801871170410836e-10	1.2021555922619623e-9
0.6657	7.054543491883971e-12	5.710651435976624e-10	1.1954191898312418e-9
0.6658000000000001	7.0453475947095954e-12	5.621637381805823e-10	1.1887745711527055e-9
0.6659	7.036133791871169e-12	5.534756489180952e-10	1.1822199525982457e-9
0.666	7.026901731154459e-12	5.449939212162671e-10	1.1757535925629348e-9
0.6661	7.017651060290336e-12	5.367118831991851e-10	1.169373790235674e-9
0.6662	7.0083814269408966e-12	5.28623131976093e-10	1.1630788844113925e-9
0.6663000000000001	6.9990924786855885e-12	5.207215206820268e-10	1.1568672523433362e-9
0.6664000000000001	6.989783863007579e-12	5.13001146242721e-10	1.1507373086338623e-9
0.6665000000000001	6.9804552272799755e-12	5.054563378176024e-10	1.1446875041621891e-9
0.6666000000000001	6.97110621875245e-12	4.98081645878354e-10	1.138716325047906e-9
0.6667000000000001	6.9617364845374686e-12	4.908718318833277e-10	1.1328222916485229e-9
0.6668000000000001	6.952345671597025e-12	4.83821858510827e-10	1.127003957590115e-9
0.6669	6.942933426729252e-12	4.769268804169948e-10	1.1212599088296587e-9
0.667	6.933499396554989e-12	4.701822354862405e-10	1.1155887627477976e-9
0.6671	6.924043227504603e-12	4.63583436544438e-10	1.1099891672710419e-9
0.6672	6.914564565804796e-12	4.5712616350704465e-10	1.104459800022286e-9
0.6673	6.905063057465408e-12	4.508062559362513e-10	1.0989993674984473e-9
0.6674	6.895538348266444e-12	4.4461970598295717e-10	1.0936066042744294e-9
0.6675	6.885990083744908e-12	4.385626516909178e-10	1.0882802722323312e-9
0.6676	6.8764179091820335e-12	4.3263137064201415e-10	1.0830191598149643e-9
0.6677	6.86682146959013e-12	4.268222739228346e-10	1.0778220813028674e-9
0.6678000000000001	6.857200409700006e-12	4.2113190039417003e-10	1.0726878761139448e-9
0.6679	6.847554373947899e-12	4.1555691124610023e-10	1.0676154081248214e-9
0.668	6.837883006462978e-12	4.100940848224768e-10	1.0626035650133146e-9
0.6681	6.828185951054424e-12	4.047403116997083e-10	1.0576512576211063e-9
0.6682	6.818462851198929e-12	3.994925900056218e-10	1.052757419335991e-9
0.6683000000000001	6.808713350028057e-12	3.943480209650593e-10	1.0479210054929424e-9
0.6684000000000001	6.798937090315684e-12	3.893038046597907e-10	1.0431409927934307e-9
0.6685000000000001	6.789133714465513e-12	3.843572359909121e-10	1.0384163787422175e-9
0.6686000000000001	6.779302864498569e-12	3.795057008328808e-10	1.0337461811011548e-9
0.6687000000000001	6.7694441820408736e-12	3.747466723687245e-10	1.0291294373593009e-9
0.6688000000000001	6.759557308310979e-12	3.700777075967656e-10	1.0245652042188373e-9
0.6689	6.749641884107752e-12	3.6549644399975156e-10	1.020052557096218e-9
0.669	6.739697549797921e-12	3.610005963677718e-10	1.01559058963803e-9
0.6691	6.7297239453041025e-12	3.5658795376691017e-10	1.011178413251105e-9
0.6692	6.7197207100922844e-12	3.522563766460093e-10	1.0068151566463288e-9
0.6693	6.709687483159845e-12	3.4800379407442066e-10	1.002499965395716e-9
0.6694	6.699623903023439e-12	3.4382820110394903e-10	9.982320015023548e-10
0.6695	6.68952960770684e-12	3.3972765624870386e-10	9.94010442982675e-10
0.6696	6.6794042347288985e-12	3.3570027907678764e-10	9.898344834607413e-10
0.6697	6.669247421091569e-12	3.317442479082568e-10	9.857033317741074e-10
0.6698000000000001	6.659058803267884e-12	3.278577976139295e-10	9.816162115908414e-10
0.6699	6.648838017189951e-12	3.2403921751011133e-10	9.775723610374265e-10
0.67	6.638584698237184e-12	3.2028684934439977e-10	9.735710323370659e-10
0.6701	6.6282984812242795e-12	3.165990853681321e-10	9.69611491458162e-10
0.6702	6.617979000389475e-12	3.12974366491223e-10	9.656930177725739e-10
0.6703000000000001	6.607625889382557e-12	3.094111805153821e-10	9.61814903723311e-10
0.6704000000000001	6.597238781253223e-12	3.0590806044193807e-10	9.57976454501483e-10
0.6705000000000001	6.586817308439385e-12	3.024635828506489e-10	9.54176987732049e-10
0.6706000000000001	6.576361102755052e-12	2.990763663461261e-10	9.504158331681275e-10
0.6707000000000001	6.565869795379067e-12	2.9574507006871906e-10	9.466923323937583e-10
0.6708000000000001	6.5553430168431586e-12	2.92468392266696e-10	9.430058385345378e-10
0.6709	6.544780397020357e-12	2.892450689269743e-10	9.393557159761912e-10
0.671	6.534181565113329e-12	2.860738724615777e-10	9.35741340090591e-10
0.6711	6.523546149642774e-12	2.829536104472885e-10	9.321620969691274e-10
0.6712	6.512873778435806e-12	2.7988312441601316e-10	9.28617383163156e-10
0.6713	6.502164078614461e-12	2.768612886935678e-10	9.251066054313069e-10
0.6714	6.491416676584055e-12	2.7388700928465135e-10	9.216291804934216e-10
0.6715	6.480631198021684e-12	2.709592228019152e-10	9.181845347909098e-10
0.6716	6.469807267864834e-12	2.680768954371703e-10	9.147721042534069e-10
0.6717	6.458944510299564e-12	2.652390219728006e-10	9.113913340713884e-10
0.6718	6.4480425487494494e-12	2.6244462483165965e-10	9.08041678474736e-10
0.6719	6.4371010058638166e-12	2.5969275316364434e-10	9.047226005169038e-10
0.672	6.426119503506489e-12	2.5698248196746394e-10	9.01433571864653e-10
0.6721	6.415097662744183e-12	2.5431291124591186e-10	8.981740725930694e-10
0.6722	6.404035103835281e-12	2.5168316519332575e-10	8.949435909858066e-10
0.6723	6.392931446218376e-12	2.4909239141374014e-10	8.917416233403323e-10
0.6724000000000001	6.381786308500786e-12	2.4653976016844833e-10	8.885676737780175e-10
0.6725000000000001	6.370599308447364e-12	2.440244636517296e-10	8.85421254059001e-10
0.6726000000000001	6.359370062968986e-12	2.4154571529349355e-10	8.823018834015875e-10
0.6727000000000001	6.348098188111302e-12	2.3910274908775113e-10	8.792090883061273e-10
0.6728000000000001	6.336783299043392e-12	2.366948189457997e-10	8.761424023831751e-10
0.6729	6.325425010046409e-12	2.3432119807307516e-10	8.731013661858739e-10
0.673	6.314022934502299e-12	2.3198117836871305e-10	8.700855270463636e-10
0.6731	6.302576684882455e-12	2.2967406984684837e-10	8.670944389161375e-10
0.6732	6.291085872736494e-12	2.2739920007878085e-10	8.641276622102686e-10
0.6733	6.2795501086809e-12	2.2515591365512191e-10	8.611847636552933e-10
0.6734	6.267969002387729e-12	2.2294357166713697e-10	8.582653161407038e-10
0.6735	6.256342162573407e-12	2.2076155120647958e-10	8.553688985740063e-10
0.6736	6.244669196987481e-12	2.1860924488258883e-10	8.524950957391028e-10
0.6737	6.2329497124012095e-12	2.1648606035702353e-10	8.496434981580108e-10
0.6738	6.221183314596407e-12	2.1439141989407336e-10	8.468137019557787e-10
0.6739	6.209369608354271e-12	2.1232475992699705e-10	8.440053087285347e-10
0.674	6.19750819744388e-12	2.1028553063924298e-10	8.41217925414507e-10
0.6741	6.185598684611203e-12	2.0827319556009778e-10	8.384511641680521e-10
0.6742	6.1736406715677234e-12	2.062872311741744e-10	8.357046422364788e-10
0.6743	6.161633758979152e-12	2.0432712654419974e-10	8.329779818396669e-10
0.6744000000000001	6.149577546454326e-12	2.023923829466066e-10	8.302708100523846e-10
0.6745000000000001	6.137471632533781e-12	2.0048251351940044e-10	8.275827586892146e-10
0.6746000000000001	6.125315614678693e-12	1.9859704292185655e-10	8.249134641920101e-10
0.6747000000000001	6.113109089259429e-12	1.9673550700558883e-10	8.22262567519836e-10
0.6748000000000001	6.100851651544514e-12	1.948974524965501e-10	8.196297140413387e-10
0.6749	6.088542895689151e-12	1.9308243668755488e-10	8.170145534293635e-10
0.675	6.076182414724177e-12	1.9129002714092365e-10	8.144167395579494e-10
0.6751	6.063769800544636e-12	1.8951980140087718e-10	8.118359304014402e-10
0.6752	6.0513046438986e-12	1.8777134671530563e-10	8.092717879357763e-10
0.6753	6.038786534375928e-12	1.8604425976657642e-10	8.06723978041887e-10
0.6754	6.0262150603969116e-12	1.8433814641102722e-10	8.041921704110475e-10
0.6755	6.0135898092010336e-12	1.826526214268454e-10	8.016760384522728e-10
0.6756	6.000910366835776e-12	1.8098730827001932e-10	7.991752592015899e-10
0.6757	5.988176318145028e-12	1.7934183883804342e-10	7.966895132331378e-10
0.6758	5.975387246758236e-12	1.7771585324115273e-10	7.942184845721699e-10
0.6759000000000001	5.96254273507871e-12	1.761089995807412e-10	7.917618606097035e-10
0.676	5.949642364272484e-12	1.745209337347643e-10	7.893193320189741e-10
0.6761	5.9366857142569754e-12	1.729513191498473e-10	7.868905926734794e-10
0.6762	5.923672363689674e-12	1.7139982663986638e-10	7.844753395666979e-10
0.6763	5.9106018899566345e-12	1.6986613419076383e-10	7.820732727333145e-10
0.6764000000000001	5.897473869161313e-12	1.6834992677140534e-10	7.796840951720655e-10
0.6765000000000001	5.884287876113202e-12	1.668508961502315e-10	7.773075127699826e-10
0.6766000000000001	5.871043484316266e-12	1.6536874071751336e-10	7.74943234228118e-10
0.6767000000000001	5.8577402659577274e-12	1.6390316531303178e-10	7.725909709886908e-10
0.6768000000000001	5.844377791896558e-12	1.6245388105896847e-10	7.702504371635726e-10
0.6769000000000001	5.830955631652117e-12	1.610206051978473e-10	7.679213494641223e-10
0.677	5.817473353392738e-12	1.596030609353369e-10	7.656034271322994e-10
0.6771	5.803930523924137e-12	1.5820097728776016e-10	7.632963918730329e-10
0.6772	5.790326708678214e-12	1.568140889341474e-10	7.609999677878507e-10
0.6773	5.776661471701329e-12	1.5544213607266417e-10	7.587138813096279e-10
0.6774	5.7629343756429056e-12	1.540848642812941e-10	7.564378611385573e-10
0.6775	5.749144981743985e-12	1.527420243826083e-10	7.541716381792112e-10
0.6776	5.735292849825506e-12	1.5141337231248653e-10	7.519149454786858e-10
0.6777	5.721377538277037e-12	1.5009866899268344e-10	7.496675181658546e-10
0.6778	5.707398604044968e-12	1.4879768020707536e-10	7.474290933915871e-10
0.6779000000000001	5.693355602621089e-12	1.4751017648149027e-10	7.451994102700459e-10
0.678	5.6792480880308595e-12	1.4623593296700227e-10	7.42978209820894e-10
0.6781	5.665075612821975e-12	1.4497472932655809e-10	7.407652349125002e-10
0.6782	5.6508377280524904e-12	1.4372634962484475e-10	7.385602302060335e-10
0.6783	5.636533983279326e-12	1.4249058222129354e-10	7.363629421004675e-10
0.6784000000000001	5.622163926546547e-12	1.412672196661032e-10	7.341731186784721e-10
0.6785000000000001	5.607727104373753e-12	1.4005605859920074e-10	7.319905096531347e-10
0.6786000000000001	5.593223061744074e-12	1.388568996520242e-10	7.298148663154809e-10
0.6787000000000001	5.5786513420927174e-12	1.3766954735207503e-10	7.276459414828527e-10
0.6788000000000001	5.5640114872951095e-12	1.3649381003010343e-10	7.254834894480127e-10
0.6789000000000001	5.5493030376549864e-12	1.3532949972988317e-10	7.233272659290316e-10
0.679	5.534525531892773e-12	1.34176432120473e-10	7.21177028019889e-10
0.6791	5.5196785071335475e-12	1.330344264108866e-10	7.190325341418066e-10
0.6792	5.5047614988953545e-12	1.3190330526710928e-10	7.168935439952545e-10
0.6793	5.489774041077115e-12	1.3078289473136905e-10	7.147598185126295e-10
0.6794	5.474715665946928e-12	1.2967302414361054e-10	7.126311198116178e-10
0.6795	5.459585904129936e-12	1.2857352606508633e-10	7.105072111491268e-10
0.6796	5.444384284596472e-12	1.27484236204015e-10	7.083878568758912e-10
0.6797	5.429110334649978e-12	1.264049933432289e-10	7.062728223916403e-10
0.6798	5.413763579915025e-12	1.253356392697633e-10	7.041618741008534e-10
0.6799000000000001	5.398343544325281e-12	1.2427601870631898e-10	7.020547793690719e-10
0.68	5.3828497501114065e-12	1.2322597924454585e-10	6.999513064797624e-10
0.6801	5.367281717788873e-12	1.2218537128008133e-10	6.9785122459168e-10
0.6802	5.351638966145909e-12	1.2115404794931275e-10	6.957543036967788e-10
0.6803	5.335921012231273e-12	1.2013186506779137e-10	6.936603145785855e-10
0.6804000000000001	5.3201273713421435e-12	1.1911868107025408e-10	6.915690287710643e-10
0.6805000000000001	5.304257557011684e-12	1.1811435695221232e-10	6.894802185179349e-10
0.6806000000000001	5.288311080997046e-12	1.1711875621305193e-10	6.873936567324671e-10
0.6807000000000001	5.272287453266794e-12	1.1613174480060028e-10	6.853091169576436e-10
0.6808000000000001	5.256186181988761e-12	1.1515319105712655e-10	6.832263733268271e-10
0.6809000000000001	5.240006773517645e-12	1.1418296566672436e-10	6.811452005247645e-10
0.681	5.2237487323825844e-12	1.1322094160403452e-10	6.790653737490104e-10
0.6811	5.207411561274693e-12	1.1226699408427646e-10	6.769866686717196e-10
0.6812	5.190994761034657e-12	1.1132100051454533e-10	6.749088614018062e-10
0.6813	5.174497830640215e-12	1.1038284044634104e-10	6.728317284474607e-10
0.6814	5.157920267193663e-12	1.0945239552928892e-10	6.707550466790029e-10
0.6815	5.141261565909075e-12	1.0852954946601987e-10	6.686785932920251e-10
0.6816	5.124521220100057e-12	1.0761418796818435e-10	6.666021457709241e-10
0.6817	5.107698721166717e-12	1.0670619871355186e-10	6.645254818526503e-10
0.6818	5.090793558583232e-12	1.0580547130417954e-10	6.624483794908143e-10
0.6819000000000001	5.073805219885072e-12	1.049118972256166e-10	6.603706168200349e-10
0.682	5.0567331906562205e-12	1.0402536980710642e-10	6.582919721205579e-10
0.6821	5.039576954516287e-12	1.0314578418276637e-10	6.562122237831368e-10
0.6822	5.0223359931078684e-12	1.0227303725372313e-10	6.54131150274169e-10
0.6823	5.005009786083457e-12	1.014070276511583e-10	6.520485301010307e-10
0.6824000000000001	4.9875978110927156e-12	1.0054765570026289e-10	6.49964141777686e-10
0.6825000000000001	4.9700995437693914e-12	9.96948233850551e-11	6.478777637904552e-10
0.6826000000000001	4.952514457718348e-12	9.884843431404587e-11	6.457891745640269e-10
0.6827000000000001	4.934842024502546e-12	9.800839368673349e-11	6.436981524276448e-10
0.6828000000000001	4.9170817136299506e-12	9.717460826089518e-11	6.416044755814776e-10
0.6829000000000001	4.8992329925403516e-12	9.634698632065856e-11	6.395079220631561e-10
0.683	4.88129532659234e-12	9.552543764533735e-11	6.374082697144967e-10
0.6831	4.863268179049923e-12	9.4709873478993e-11	6.353052961483489e-10
0.6832	4.845151011069367e-12	9.39002065007264e-11	6.331987787156028e-10
0.6833	4.8269432816859465e-12	9.309635079566031e-11	6.310884944723469e-10
0.6834	4.808644447800408e-12	9.229822182660243e-11	6.289742201470976e-10
0.6835	4.790253964165827e-12	9.150573640637265e-11	6.268557321082241e-10
0.6836	4.771771283374027e-12	9.07188126707725e-11	6.247328063314149e-10
0.6837	4.753195855842081e-12	8.993737005217639e-11	6.226052183672708e-10
0.6838	4.734527129798845e-12	8.916132925374179e-11	6.204727433089904e-10
0.6839000000000001	4.715764551271367e-12	8.839061222420497e-11	6.183351557601399e-10
0.684	4.6969075640713526e-12	8.76251421332631e-11	6.161922298024851e-10
0.6841	4.6779556097812406e-12	8.68648433475068e-11	6.140437389638813e-10
0.6842	4.658908127740805e-12	8.610964140691406e-11	6.118894561862607e-10
0.6843	4.6397645550331535e-12	8.535946300187055e-11	6.097291537936135e-10
0.6844	4.620524326470983e-12	8.461423595071111e-11	6.07562603460059e-10
0.6845000000000001	4.601186874582734e-12	8.387388917776834e-11	6.05389576177904e-10
0.6846000000000001	4.581751629598725e-12	8.313835269191872e-11	6.03209842225792e-10
0.6847000000000001	4.5622180194370545e-12	8.240755756559724e-11	6.010231711367779e-10
0.6848000000000001	4.542585469689629e-12	8.168143591429472e-11	5.988293316664942e-10
0.6849000000000001	4.52285340360816e-12	8.095992087650297e-11	5.966280917612766e-10
0.685	4.5030212420899705e-12	8.024294659410655e-11	5.944192185262939e-10
0.6851	4.483088403663808e-12	7.953044819320907e-11	5.922024781936604e-10
0.6852	4.463054304475677e-12	7.882236176538018e-11	5.899776360905354e-10
0.6853	4.442918358274565e-12	7.811862434931648e-11	5.877444566071945e-10
0.6854	4.422679976397972e-12	7.741917391290193e-11	5.855027031650383e-10
0.6855	4.4023385677577025e-12	7.67239493356594e-11	5.832521381846012e-10
0.6856	4.3818935388252145e-12	7.603289039158444e-11	5.809925230534634e-10
0.6857	4.361344293617368e-12	7.534593773235515e-11	5.787236180941578e-10
0.6858	4.340690233681636e-12	7.466303287089449e-11	5.764451825319499e-10
0.6859	4.319930758081608e-12	7.398411816529734e-11	5.741569744625891e-10
0.686	4.29906526338228e-12	7.330913680309599e-11	5.718587508199712e-10
0.6861	4.278093143635407e-12	7.26380327858669e-11	5.695502673437085e-10
0.6862	4.257013790364503e-12	7.197075091415698e-11	5.672312785465861e-10
0.6863	4.235826592550301e-12	7.130723677274319e-11	5.649015376819698e-10
0.6864	4.2145309366155246e-12	7.06474367161914e-11	5.625607967110418e-10
0.6865000000000001	4.193126206410183e-12	6.999129785473012e-11	5.602088062699677e-10
0.6866000000000001	4.1716117831964495e-12	6.933876804041721e-11	5.57845315636926e-10
0.6867000000000001	4.1499870456335265e-12	6.868979585359453e-11	5.55470072698991e-10
0.6868000000000001	4.1282513697625726e-12	6.804433058963093e-11	5.530828239189025e-10
0.6869000000000001	4.106404128991453e-12	6.740232224593869e-11	5.506833143016807e-10
0.687	4.0844446940794845e-12	6.676372150926032e-11	5.482712873610909e-10
0.6871	4.062372433122074e-12	6.612847974321789e-11	5.458464850859455e-10
0.6872	4.040186711535461e-12	6.549654897612307e-11	5.434086479062599e-10
0.6873	4.017886892041047e-12	6.4867881889031e-11	5.409575146591958e-10
0.6874	3.995472334649986e-12	6.424243180404758e-11	5.384928225548718e-10
0.6875	3.972942396647634e-12	6.362015267287002e-11	5.360143071419591e-10
0.6876	3.950296432577841e-12	6.300099906556309e-11	5.335217022730884e-10
0.6877	3.927533794227242e-12	6.23849261595648e-11	5.310147400700595e-10
0.6878	3.90465383060946e-12	6.177188972891074e-11	5.284931508888347e-10
0.6879	3.881655887949304e-12	6.116184613368225e-11	5.259566632843369e-10
0.6880000000000001	3.8585393096667665e-12	6.055475230966084e-11	5.234050039749981e-10
0.6881	3.835303436361235e-12	5.99505657581962e-11	5.208378978071075e-10
0.6882	3.8119476057951045e-12	5.934924453626942e-11	5.182550677188812e-10
0.6883	3.788471152878016e-12	5.875074724676359e-11	5.15656234704349e-10
0.6884	3.7648734096504325e-12	5.815503302892005e-11	5.130411177769277e-10
0.6885000000000001	3.741153705267465e-12	5.756206154898851e-11	5.104094339327744e-10
0.6886000000000001	3.717311365982542e-12	5.697179299106086e-11	5.077608981138633e-10
0.6887000000000001	3.693345715130986e-12	5.638418804808316e-11	5.05095223170782e-10
0.6888000000000001	3.669256073113574e-12	5.5799207913048686e-11	5.02412119825262e-10
0.6889000000000001	3.6450417573799485e-12	5.52168142703594e-11	4.997112966324055e-10
0.6890000000000001	3.62070208241207e-12	5.4636969287358215e-11	4.969924599426247e-10
0.6891	3.596236359707473e-12	5.4059635606026484e-11	4.942553138632855e-10
0.6892	3.5716438977625166e-12	5.348477633483893e-11	4.914995602200095e-10
0.6893	3.5469240020555566e-12	5.291235504078179e-11	4.88724898517702e-10
0.6894	3.5220759750300475e-12	5.234233574152036e-11	4.859310259012195e-10
0.6895	3.4970991160775796e-12	5.1774682897719106e-11	4.83117637115713e-10
0.6896	3.4719927215207786e-12	5.120936140550916e-11	4.802844244666404e-10
0.6897	3.446756084596134e-12	5.064633658909684e-11	4.774310777793998e-10
0.6898	3.421388495436927e-12	5.008557419351857e-11	4.745572843586469e-10
0.6899	3.39588924105573e-12	4.952704037752641e-11	4.716627289471954e-10
0.6900000000000001	3.370257605327295e-12	4.8970701706616186e-11	4.687470936846095e-10
0.6901	3.3444928689709544e-12	4.841652514618061e-11	4.65810058065348e-10
0.6902	3.3185943095330824e-12	4.786447805479267e-11	4.628512988965493e-10
0.6903	3.2925612013695463e-12	4.731452817761815e-11	4.5987049025542003e-10
0.6904	3.266392815628026e-12	4.676664363994826e-11	4.568673034462128e-10
0.6905000000000001	3.2400884202302408e-12	4.62207929408541e-11	4.538414069567827e-10
0.6906000000000001	3.213647279854165e-12	4.5676944946959814e-11	4.507924664147285e-10
0.6907000000000001	3.1870686559159712e-12	4.5135068886328325e-11	4.4772014454308973e-10
0.6908000000000001	3.160351806552138e-12	4.459513434246337e-11	4.44624101115609e-10
0.6909000000000001	3.133495986601321e-12	4.405711124842011e-11	4.4150399291154534e-10
0.6910000000000001	3.106500447586228e-12	4.352096988102503e-11	4.38359473670031e-10
0.6911	3.0793644376952284e-12	4.298668085520027e-11	4.3519019404394135e-10
0.6912	3.0520872017642258e-12	4.245421511839345e-11	4.319958015533168e-10
0.6913	3.0246679812580587e-12	4.1923543945107654e-11	4.2877594053827103e-10
0.6914	2.997106014252071e-12	4.1394638931529706e-11	4.2553025211141765e-10
0.6915	2.969400535413472e-12	4.086747199025855e-11	4.2225837410978646e-10
0.6916	2.9415507759827356e-12	4.03420153451261e-11	4.189599410462266e-10
0.6917	2.913555963754713e-12	3.981824152611187e-11	4.156345840602833e-10
0.6918	2.885415323059887e-12	3.929612336434999e-11	4.122819308685414e-10
0.6919	2.8571280747453746e-12	3.877563398722372e-11	4.089016057144248e-10
0.6920000000000001	2.828693436155867e-12	3.8256746813547966e-11	4.0549322931743427e-10
0.6921	2.8001106211145944e-12	3.773943554883954e-11	4.0205641882184095e-10
0.6922	2.771378839904045e-12	3.7223674180666634e-11	3.9859078774477454e-10
0.6923	2.7424972992466482e-12	3.670943697408469e-11	3.950959459237492e-10
0.6924	2.7134652022854013e-12	3.61966984671505e-11	3.91571499463589e-10
0.6925000000000001	2.6842817485643676e-12	3.568543346651492e-11	3.88017050682733e-10
0.6926000000000001	2.6549461340092638e-12	3.517561704309661e-11	3.8443219805896616e-10
0.6927000000000001	2.625457550907435e-12	3.4667224527822497e-11	3.808165361744411e-10
0.6928000000000001	2.595815187888439e-12	3.4160231507452706e-11	3.771696556601539e-10
0.6929000000000001	2.5660182299039473e-12	3.3654613820470054e-11	3.734911431396937e-10
0.6930000000000001	2.5360658582079373e-12	3.3150347553045174e-11	3.6978058117238473e-10
0.6931	2.5059572503365405e-12	3.264740903506845e-11	3.6603754819570955e-10
0.6932	2.4756915800879993e-12	3.214577483625242e-11	3.6226161846708836e-10
0.6933	2.4452680175023128e-12	3.164542176229896e-11	3.584523620049288e-10
0.6934	2.4146857288409502e-12	3.1146326851132696e-11	3.5460934452897653e-10
0.6935	2.383943876566414e-12	3.064846736919906e-11	3.5073212739995287e-10
0.6936	2.353041619321693e-12	3.015182080782426e-11	3.468202675584491e-10
0.6937	2.32197811190963e-12	2.965636487963802e-11	3.4287331746307747e-10
0.6938	2.2907525052721616e-12	2.916207751505521e-11	3.3889082502785806e-10
0.6939	2.2593639464694805e-12	2.8668936858817546e-11	3.3487233355883896e-10
0.6940000000000001	2.2278115786590977e-12	2.817692126659296e-11	3.308173816899235e-10
0.6941	2.1960945410749264e-12	2.7686009301633953e-11	3.2672550331792704e-10
0.6942	2.1642119690058656e-12	2.7196179731486073e-11	3.2259622753675887e-10
0.6943	2.132162993774802e-12	2.670741152475753e-11	3.184290785708505e-10
0.6944	2.0999467427171253e-12	2.6219683847938063e-11	3.1422357570769233e-10
0.6945000000000001	2.067562339159277e-12	2.5732976062271672e-11	3.099792332295354e-10
0.6946000000000001	2.0350089023973245e-12	2.524726772068294e-11	3.05695560344242e-10
0.6947000000000001	2.00228554767512e-12	2.476253856474836e-11	3.013720611152062e-10
0.6948000000000001	1.9693913861625697e-12	2.4278768521722644e-11	2.9700823439041704e-10
0.6949000000000001	1.9363255249338206e-12	2.379593770161081e-11	2.926035737305972e-10
0.6950000000000001	1.903087066945203e-12	2.3314026394288563e-11	2.8815756733640956e-10
0.6951	1.86967511101316e-12	2.2833015066668992e-11	2.8366969797471757e-10
0.6952	1.836088751792041e-12	2.235288435991535e-11	2.7913944290389423e-10
0.6953	1.8023270797517669e-12	2.1873615086698536e-11	2.745662737981492e-10
0.6954	1.7683891811553908e-12	2.1395188228498414e-11	2.6994965667086285e-10
0.6955	1.7342741380366132e-12	2.091758493294908e-11	2.652890517969176e-10
0.6956	1.6999810281770713e-12	2.044078651122531e-11	2.605839136339996e-10
0.6957	1.6655089250835776e-12	1.9964774435470876e-11	2.5583369074285325e-10
0.6958	1.6308568979652853e-12	1.9489530336269064e-11	2.5103782570649106e-10
0.6959	1.5960240117106387e-12	1.9015036000150427e-11	2.46195755048304e-10
0.6960000000000001	1.561009326864281e-12	1.854127336714182e-11	2.413069091490949e-10
0.6961	1.5258118996039312e-12	1.806822452835481e-11	2.363707121630052e-10
0.6962	1.4904307817168306e-12	1.759587172360749e-11	2.31386581932265e-10
0.6963	1.4548650205764645e-12	1.712419733908823e-11	2.2635392990084892e-10
0.6964	1.4191136591189139e-12	1.6653183905052905e-11	2.2127216102692755e-10
0.6965000000000001	1.3831757358191394e-12	1.6182814093558546e-11	2.1614067369413475e-10
0.6966000000000001	1.3470502846673123e-12	1.5713070716233363e-11	2.1095885962165072e-10
0.6967000000000001	1.310736335144651e-12	1.524393672207718e-11	2.057261037729997e-10
0.6968000000000001	1.2742329121995123e-12	1.477539519529969e-11	2.0044178426365682e-10
0.6969000000000001	1.2375390362231967e-12	1.4307429353190186e-11	1.9510527226735643e-10
0.6970000000000001	1.2006537230256342e-12	1.3840022544019131e-11	1.8971593192110974e-10
0.6971	1.1635759838109529e-12	1.3373158244972313e-11	1.842731202289135e-10
0.6972	1.12630482515295e-12	1.2906820060116243e-11	1.7877618696412464e-10
0.6973	1.0888392489704118e-12	1.2440991718393893e-11	1.7322447457047484e-10
0.6974	1.0511782525023084e-12	1.1975657071650663e-11	1.6761731806170724e-10
0.6975	1.0133208282828864e-12	1.151080009268987e-11	1.6195404491980995e-10
0.6976	9.752659641165935e-13	1.1046404873357447e-11	1.5623397499182362e-10
0.6977	9.37012643052952e-13	1.0582455622655098e-11	1.5045642038520508e-10
0.6978	8.985598433611723e-13	1.0118936664880803e-11	1.4462068536170237e-10
0.6979	8.599065385047901e-13	9.655832437797774e-12	1.387260662297496e-10
0.698	8.210516971160493e-13	9.193127490829469e-12	1.3277185123532395e-10
0.6981	7.819942829702103e-13	8.730806483281145e-12	1.2675732045126015e-10
0.6982	7.427332549598223e-13	8.268854182589364e-12	1.2068174566500581e-10
0.6983	7.032675670685665e-13	7.807255462592572e-12	1.1454439026473004e-10
0.6984	6.635961683453133e-13	7.345995301831442e-12	1.0834450912385723e-10
0.6985	6.237180028778283e-13	6.885058781871062e-12	1.020813484839137e-10
0.6986000000000001	5.836320097663862e-13	6.424431085647636e-12	9.5754145835696e-11
0.6987000000000001	5.433371230974398e-13	5.964097495841282e-12	8.936212979876101e-11
0.6988000000000001	5.028322719167181e-13	5.504043393267116e-12	8.290451999910501e-11
0.6989000000000001	4.621163802026098e-13	5.044254255293926e-12	7.638052694514338e-11
0.6990000000000001	4.2118836683922764e-13	4.584715654283374e-12	6.978935190186054e-11
0.6991	3.8004714558935044e-13	4.12541325605137e-12	6.313018676313603e-11
0.6992	3.38691625067208e-13	3.6663328183507545e-12	5.640221392220452e-11
0.6993	2.97120708711178e-13	3.207460189376286e-12	4.9604606140237356e-11
0.6994	2.553332947562819e-13	2.748781306289404e-12	4.273652641298845e-11
0.6995	2.1332827620657714e-13	2.29028219376424e-12	3.5797127835491914e-11
0.6996	1.7110454080739663e-13	1.831948962553441e-12	2.8785553464768905e-11
0.6997	1.2866097101742793e-13	1.3737678080739729e-12	2.1700936180510433e-11
0.6998	8.599644398067467e-14	9.157250090123066e-13	1.454239854370683e-11
0.6999	4.3109831498240904e-14	4.57806925948607e-13	7.309052653181121e-12
0.7	4.861676076483457e-43	2.2315864524922782e-42	8.264285551167585e-41

==> slopetab.dat <==
4.5	-0.04172941342842371
2.5	-0.07603504749334832
1.5	-0.12572473010342045
1.4	-0.12344419738196168
1	-0.17885947868038712
0.6	-0.4574695833062985
0.4	-0.5707844337603268
0.2	-1.555227331720527
-0.2	-0.46755742853651006
-1	-0.16498683788636084
-2	-0.08794144307797755
-4	-0.04465534125174591
-6	-0.030028163379301344

==> tab_integratedkp_v04.dat <==
e	vm .2	.3	.4	.5	0.6	0.7
0.1	1.2209364704831782e-22	5.299971452903998e-23	2.9337511915550277e-24	6.738484283115616e-26	7.878504936802102e-27	1.6763810649032218e-27
0.101	6.155644060479334e-9	2.7763269534249748e-9	1.611847922333583e-10	3.5964794870989767e-12	4.17336695275557e-13	8.847077623499833e-14
0.10200000000000001	1.54359659034018e-8	7.223186546984073e-9	4.3931953671815436e-10	9.520781142222436e-12	1.0965779988390336e-12	2.316103152441544e-13
0.10300000000000001	2.571029909395759e-8	1.2474200814595351e-8	7.946467009903711e-10	1.6714106633442345e-11	1.9106311439959307e-12	4.0205976974440335e-13
0.10400000000000001	3.639155819058984e-8	1.828677764878953e-8	1.2191815071698431e-9	2.4878559169839403e-11	2.822656194877091e-12	5.918058362258879e-13
0.10500000000000001	4.689811001938434e-8	2.4397204228146186e-8	1.702382939341084e-9	3.367247194788432e-11	3.791441958237457e-12	7.919871066707008e-13
0.10600000000000001	5.7064969093664376e-8	3.0714485502054955e-8	2.2426595883951044e-9	4.296458680294238e-11	4.800793218194216e-12	9.991106399012071e-13
0.10700000000000001	6.676870482757129e-8	3.716146406477824e-8	2.838890578151132e-9	5.263562463676952e-11	5.836218953647973e-12	1.210079055448747e-12
0.10800000000000001	7.591660301612578e-8	4.3672813532556646e-8	3.490519188821407e-9	6.257773066179346e-11	6.8847946365864336e-12	1.422152899272965e-12
0.10900000000000001	8.443828481739901e-8	5.019338931511632e-8	4.19764637975801e-9	7.269394023473491e-11	7.935036881623735e-12	1.6329168715027305e-12
0.11	9.234563556592034e-8	5.670672018409462e-8	4.9627864003099984e-9	8.293553391259623e-11	8.981206467384754e-12	1.841188230063525e-12
0.111	9.993203113261023e-8	6.332283075393149e-8	5.795651831895935e-9	9.34117753918665e-11	1.00361640719259e-11	2.049754394030522e-12
0.112	1.0685375922040984e-7	6.986770660638095e-8	6.690577215617597e-9	1.0387123378950743e-10	1.1070790599621165e-11	2.2524900854111115e-12
0.113	1.1307974641612967e-7	7.631276826784345e-8	7.650799150846659e-9	1.1424912724354405e-10	1.2077706623167756e-11	2.447885812562018e-12
0.114	1.1904564800060168e-7	8.284345839119498e-8	8.69212517515531e-9	1.247513590201697e-10	1.3081149794830397e-11	2.641154549799052e-12
0.115	1.2450428452137163e-7	8.933258269040115e-8	9.813302118076697e-9	1.3518327831352959e-10	1.405889636485757e-11	2.8276615389798917e-12
0.116	1.2929678610066533e-7	9.57031872431381e-8	1.1017526741747845e-8	1.4542004942675336e-10	1.499662680182044e-11	3.0044255999044407e-12
0.117	1.3410026035360744e-7	1.0225868737273075e-7	1.2330010856069412e-8	1.5581466445977822e-10	1.5935859164535826e-11	3.1803410614624756e-12
0.11800000000000001	1.3826223655018613e-7	1.0869464877223015e-7	1.3743304357242121e-8	1.6594885435887006e-10	1.682834754879939e-11	3.345245891076744e-12
0.11900000000000001	1.4223404224764374e-7	1.1522364411897621e-7	1.5281123209640975e-8	1.760640443439718e-10	1.770242887881415e-11	3.505213223988482e-12
0.12000000000000001	1.4588513007850993e-7	1.2178115835236988e-7	1.6952753306050183e-8	1.860413653987586e-10	1.8544882093803928e-11	3.657532366063919e-12
0.12100000000000001	1.4922050204145594e-7	1.28381471784061e-7	1.8775371450589526e-8	1.9587029146398865e-10	1.935466337034176e-11	3.802031238439392e-12
0.122	1.524549696383474e-7	1.3512595904122255e-7	2.077290009415757e-8	2.0563948236021025e-10	2.0142693838054123e-11	3.941120440284828e-12
0.123	1.5533516119520638e-7	1.4191336598384254e-7	2.2962455565991333e-8	2.1518815187455954e-10	2.0890473794631938e-11	4.070923709026886e-12
0.124	1.5824177150142732e-7	1.489305361795491e-7	2.5380778905957558e-8	2.247095463383125e-10	2.1621033071252902e-11	4.196413210063478e-12
0.125	1.6082508089162617e-7	1.560360933757214e-7	2.8052447482593153e-8	2.339862833204889e-10	2.230930867711472e-11	4.3123200949819476e-12
0.126	1.634899843935315e-7	1.6343687749314974e-7	3.102751420557413e-8	2.432304819316291e-10	2.2980482915778246e-11	4.424066962435486e-12
0.127	1.6591909519252322e-7	1.7101405635721912e-7	3.434707448084539e-8	2.522455356946883e-10	2.361188438604894e-11	4.526888283852375e-12
0.128	1.684291672318439e-7	1.7894202287117782e-7	3.80785898077906e-8	2.6119221518286683e-10	2.4222717333904398e-11	4.624935938150918e-12
0.129	1.7083808099575876e-7	1.8717665991625332e-7	4.2292095305941775e-8	2.6995743985932355e-10	2.4799954978564378e-11	4.715482335613426e-12
0.13	1.732849756462641e-7	1.9581906328049478e-7	4.7082721636492253e-8	2.7859428306077574e-10	2.5350294553900236e-11	4.800026161328796e-12
0.131	1.758061447127687e-7	2.0494364105514368e-7	5.256897474427032e-8	2.8712287781484385e-10	2.5876115535214648e-11	4.879098778534509e-12
0.132	1.7829152232037894e-7	2.1454800699879004e-7	5.889549910884051e-8	2.9544461075138717e-10	2.636648066210957e-11	4.9504568953107205e-12
0.133	1.8106395358339437e-7	2.248627626611495e-7	6.626409097655948e-8	3.037509121554926e-10	2.684363404403664e-11	5.018840103460217e-12
0.134	1.837340081786638e-7	2.3577554232061959e-7	7.491545633537055e-8	3.1177526101196786e-10	2.727704802916575e-11	5.077841306093589e-12
0.135	1.8688607665755256e-7	2.4766734358824854e-7	8.52019057717686e-8	3.198577568683358e-10	2.770630768171028e-11	5.13588432367108e-12
0.136	1.900573450764695e-7	2.6042883032905594e-7	9.756760152178688e-8	3.2769329064585275e-10	2.8096190335082103e-11	5.185544130239228e-12
0.137	1.9360537420081036e-7	2.743667351834655e-7	1.1265607420495307e-7	3.354658749500174e-10	2.8468339994399804e-11	5.231459650772764e-12
0.138	1.974844423149641e-7	2.896307733604301e-7	1.3137030517731935e-7	3.431284610334616e-10	2.881724727144038e-11	5.272479439206626e-12
0.139	2.0164969136431697e-7	3.063936856857162e-7	1.5503319814862076e-7	3.506031911472083e-10	2.9134236026740736e-11	5.306823489635153e-12
0.14	2.065096756824404e-7	3.251093639268758e-7	1.856696313434358e-7	3.581094845404629e-10	2.944466108181892e-11	5.339876258347716e-12
0.14100000000000001	2.1176346422943592e-7	3.459344435428495e-7	2.264601778113552e-7	3.654027311083275e-10	2.972034585508737e-11	5.365709773466297e-12
0.14200000000000002	2.1782416462499694e-7	3.69455754649617e-7	2.8273904981149006e-7	3.726698036758259e-10	2.9983073346754364e-11	5.388973425325568e-12
0.14300000000000002	2.2469460185630592e-7	3.961687339015411e-7	3.639940039936211e-7	3.798410433218977e-10	3.022464877113506e-11	5.407941951663387e-12
0.14400000000000002	2.3244750847978533e-7	4.267318946894374e-7	4.886467794616546e-7	3.8684703501827835e-10	3.043725210503894e-11	5.421006045648855e-12
0.14500000000000002	2.416406666351097e-7	4.622485854121932e-7	6.969151583409055e-7	3.9391422620695396e-10	3.064694837181537e-11	5.433692177408074e-12
0.14600000000000002	2.521885587990441e-7	5.037658234871276e-7	1.0928014025842138e-6	4.0081590759171963e-10	3.0827506870484435e-11	5.440474265063644e-12
0.14700000000000002	2.64639463891661e-7	5.53032006668827e-7	2.030330546484174e-6	4.0766437118660925e-10	3.099198924190059e-11	5.444149722834671e-12
0.14800000000000002	2.7951710017790505e-7	6.123625154485743e-7	5.57591117422512e-6	4.144970437348895e-10	3.114447127979232e-11	5.445581668450697e-12
0.14900000000000002	2.973047076309373e-7	6.849058524586252e-7	0.00007161624021678075	4.211936893428338e-10	3.127108584842041e-11	5.441868145612473e-12
0.15000000000000002	3.1919113594190326e-7	7.755254768300528e-7	0.000050269077829469	4.279201312549048e-10	3.1390889812363104e-11	5.437057886572876e-12
0.15100000000000002	3.463607363017241e-7	8.912995944087622e-7	0.000030824205952186256	4.3458338816431274e-10	3.1492875878685806e-11	5.4288261953707784e-12
0.15200000000000002	3.80764851519536e-7	1.0434849200765396e-6	0.000034641314376991476	4.41139306064505e-10	3.157192673703613e-11	5.416121190135318e-12
0.153	4.2582911671584286e-7	1.2510151663747002e-6	0.000017437456557128132	4.4778510171935524e-10	3.165053521154156e-11	5.403702615995727e-12
0.154	4.864050356835406e-7	1.5471328810759222e-6	0.000013651795484583822	4.543442965248371e-10	3.170807805536095e-11	5.387220110092661e-12
0.155	5.715275715382625e-7	1.996599066667125e-6	0.000011657421602534162	4.6085239067490975e-10	3.174853054218286e-11	5.367538152161103e-12
0.156	6.984385106995638e-7	2.7407948106555024e-6	9.554444798428494e-6	4.674368210841613e-10	3.178619246734191e-11	5.347675655984314e-12
0.157	9.032960299177859e-7	4.145668165665062e-6	8.652756241332552e-6	4.739584947327895e-10	3.180474042688638e-11	5.324195424984812e-12
0.158	1.2777311518981112e-6	7.457301411387312e-6	0.00001163503327973681	4.804747978036588e-10	3.181055193493549e-11	5.298463046050806e-12
0.159	2.122300985287415e-6	0.000019686770725389753	0.000026981726654869053	4.870617209623882e-10	3.1811887268115346e-11	5.272217065689977e-12
0.16	5.08475273211178e-6	0.00009970825984195045	0.000010834720388427969	4.936146759368162e-10	3.179634046314353e-11	5.242848815515694e-12
0.161	0.0000500654111418383	0.00007605839443216354	5.072130598396244e-6	5.001968723486431e-10	3.1770835155369956e-11	5.211833959809087e-12
0.162	0.00004296564374585791	0.000055138564468746565	0.000010524178762888877	5.068578203377528e-10	3.174047820516976e-11	5.180242790857014e-12
0.163	0.000025877727236471614	0.00004274193331573821	0.000012689247527047138	5.135143737732175e-10	3.1695240061913515e-11	5.14596766154452e-12
0.164	0.000029830855700145873	0.0000356581359349133	3.7940405078652116e-6	5.202271744676144e-10	3.164161907987118e-11	5.11039051942946e-12
0.165	0.000015693302457489796	0.00003312575582544713	0.000013765379250522484	5.270380993607124e-10	3.158373072082728e-11	5.074370925185661e-12
0.166	0.000011464962877803071	0.00003039349288663634	4.8656902120376594e-6	5.338755708027905e-10	3.1512755100992417e-11	5.0360548943092916e-12
0.167	9.614305549272495e-6	0.000026274217586265502	4.142696589197258e-6	5.407917622323581e-10	3.143407649280793e-11	4.996586496612441e-12
0.168	8.083781557034342e-6	0.00002113599752307044	0.000011237955135043245	5.478347268615642e-10	3.135238968286748e-11	4.9569465223474715e-12
0.169	7.701865346293675e-6	0.000017821625789450032	2.621331234585092e-6	5.549372351425233e-10	3.125922390519826e-11	4.915352508953033e-12
0.17	0.000011003886432703017	0.000019653715891341833	0.00002167929227601507	5.621391396297552e-10	3.1158388610552446e-11	4.872614371230638e-12
0.171	0.0000220541990394521	0.00002576841597872784	2.1749883537850262e-6	5.695043800888076e-10	3.1056249831539854e-11	4.830064890519633e-12
0.17200000000000001	7.99691894408323e-6	0.000016771938419192552	0.00001925718424552093	5.769650497616027e-10	3.094407387954601e-11	4.785863670305202e-12
0.173	4.3159560171950385e-6	0.000012376246630527109	1.921363156476606e-6	5.845465003579153e-10	3.0823816652301715e-11	4.740428245016396e-12
0.174	0.000010017637859389298	0.000021233621662542426	0.000016648636161972043	5.923349836346757e-10	3.070422359036718e-11	4.695593351849279e-12
0.175	9.004164544740984e-6	0.000013687724210982805	1.6764358484173678e-6	6.002586977526251e-10	3.057588579660805e-11	4.6493733886854536e-12
0.176	3.2173427418994876e-6	0.000010417192896402067	0.000018643825642907457	6.083333291163411e-10	3.0439418651143615e-11	4.601901743752809e-12
0.177	0.000013009590416188054	0.000021103452805661972	1.4597859184050932e-6	6.166543184007627e-10	3.030440591555013e-11	4.555191484977802e-12
0.178	3.7931992103010243e-6	8.238968328507591e-6	0.00001719051124567791	6.251612060789396e-10	3.0162455404066366e-11	4.50746777735347e-12
0.179	3.7119925752228307e-6	0.0000156106697263462	1.3579483213036973e-6	6.338659787878115e-10	3.001347218901203e-11	4.458712800656301e-12
0.18	7.927206108961079e-6	8.924049798028404e-6	6.572057708553043e-6	6.428411279093126e-10	2.986413599547862e-11	4.410329893366089e-12
0.181	2.236138237321508e-6	9.845406524673352e-6	1.5122513840598964e-6	6.520710495846687e-10	2.971085215152216e-11	4.361551927426677e-12
0.182	0.00001566328355180544	0.000010260049700216771	2.3139249591072174e-6	6.615533582005234e-10	2.955151825979301e-11	4.3119365355941495e-12
0.183	1.813666235494101e-6	7.318085673698069e-6	2.4715782332974076e-6	6.713396046885849e-10	2.939005571284581e-11	4.262307558495488e-12
0.184	0.000016268884136009326	0.000010832177876153496	1.1533395359218338e-6	6.814580070741379e-10	2.9227474934445906e-11	4.212866452322317e-12
0.185	1.5868571009830578e-6	6.165547113410416e-6	9.600944225328537e-6	6.91893200057702e-10	2.9059724467132935e-11	4.162758156650791e-12
0.186	0.00001462109318075638	9.94986380558063e-6	8.689219276190697e-7	7.026785153453397e-10	2.8888164855806306e-11	4.112267847229551e-12
0.187	1.3823726262796595e-6	5.720472851227285e-6	5.849717717735918e-6	7.138841904658576e-10	2.8718104825959497e-11	4.062502764106861e-12
0.188	0.00001535167623900183	7.85700909892989e-6	1.1093748309759483e-6	7.254841193320782e-10	2.854366366632958e-11	4.0122197555520624e-12
0.189	1.2073135126127243e-6	5.9751299264891125e-6	1.1659960953378417e-6	7.37508581669542e-10	2.8365223075161453e-11	3.961497364039135e-12
0.19	0.000012089782708840787	5.516629454345783e-6	3.957457904162223e-6	7.500323145420613e-10	2.8187954820303265e-11	3.911417150113409e-12
0.191	1.1305706910332508e-6	7.5027700607446705e-6	6.658703503117447e-7	7.63056903892305e-10	2.800836157924036e-11	3.861233761025976e-12
0.192	4.737013426448083e-6	3.8071895304204185e-6	5.427985741154381e-6	7.766077491076174e-10	2.7825436713962936e-11	3.8107328413336504e-12
0.193	1.2790588929309916e-6	0.000011772592688658279	8.959079528274192e-7	7.907442674172291e-10	2.7641716650259074e-11	3.7604437210066864e-12
0.194	1.802588521890367e-6	2.943793925841301e-6	7.939029261136593e-7	8.055174363453466e-10	2.7458341676476118e-11	3.710595324304512e-12
0.195	2.1744179326400187e-6	0.000013319318393289941	6.286117504978862e-6	8.209443103776509e-10	2.7272232816066096e-11	3.6605356310319795e-12
0.196	9.297361012730344e-7	2.9203391266374686e-6	5.318289924079802e-7	8.370752780975708e-10	2.7083682368366427e-11	3.610322606631616e-12
0.197	8.75422086097778e-6	5.648487402222127e-6	1.6068224248997864e-6	8.54006565127522e-10	2.689766740254802e-11	3.5609937030508443e-12
0.198	7.068300224673377e-7	4.430205971475183e-6	1.2698706242951515e-6	8.717547868766904e-10	2.6709531054860565e-11	3.5115621767738146e-12
0.199	4.214920252003344e-6	2.6420825618566233e-6	4.640480420619558e-7	8.903840394395293e-10	2.6519458542444893e-11	3.4620630586627677e-12
0.2	9.303993890628008e-7	0.000011348349780930227	5.853855071071238e-6	Indeterminate	2.6329981839641772e-11	3.413022709334444e-12
0.201	9.276307694242726e-7	2.044581532213582e-6	6.109007892490302e-7	9.306317954852184e-10	2.61408456877313e-11	3.3643772181001475e-12
0.202	3.5642612968858462e-6	6.167801546838146e-6	4.910101220361288e-7	9.52390867116865e-10	2.5950225429606034e-11	3.3157382678254845e-12
0.203	5.350501839363166e-7	3.08039256177523e-6	0.000010787742854221863	9.753576146378804e-10	2.5758544920030793e-11	3.267190285545107e-12
0.20400000000000001	3.9126584390865925e-6	2.084174068921369e-6	4.123998741126314e-7	9.99664437735024e-10	2.556932140995939e-11	3.2194629761264267e-12
0.20500000000000002	7.360668173655579e-7	0.000010716913687897352	5.655241473724961e-7	1.0253926538982004e-9	2.5379018080849947e-11	3.171806048184506e-12
0.20600000000000002	6.328192814352294e-7	1.638265605401595e-6	3.484853746465056e-6	1.0526685641056686e-9	2.518783590201277e-11	3.1242568902228977e-12
0.20700000000000002	5.659100389818497e-6	3.5998949882642633e-6	3.2428803871219364e-7	1.0816484480389777e-9	2.49977670114846e-11	3.0772275673702512e-12
0.20800000000000002	4.230948309418275e-7	3.5583552665066043e-6	6.507153999876215e-7	1.1124852280372102e-9	2.480854746745143e-11	3.0306529645359644e-12
0.20900000000000002	1.241936992383275e-6	1.3894079240633228e-6	1.703064542174265e-6	1.1453401171722258e-9	2.4618790321102348e-11	2.9842363710571416e-12
0.21000000000000002	1.0667800734318936e-6	8.305796889282398e-6	2.733964780808154e-7	1.1804094441917403e-9	2.442868695474623e-11	2.9380127006212828e-12
0.21100000000000002	3.669173533914899e-7	1.710079860025966e-6	6.945980995285089e-7	1.2179390030506575e-9	2.4241231018670237e-11	2.8926017288333603e-12
0.21200000000000002	4.18168008814271e-6	1.5242827651050058e-6	1.1637827652155744e-6	1.2581513732504804e-9	2.4053542665757628e-11	2.8473913959812674e-12
0.21300000000000002	4.894356628128715e-7	8.924053487265582e-6	2.3732041573504427e-7	1.3013287071292446e-9	2.3865775499039583e-11	2.802408537645475e-12
0.21400000000000002	3.880268406969855e-7	1.1514072413560935e-6	6.534295753834777e-7	1.3478019217759908e-9	2.36792213155291e-11	2.7579179616901006e-12
0.21500000000000002	8.869811107830196e-6	1.9191656462762207e-6	9.897709424210701e-7	1.3979388148557073e-9	2.3494172304854616e-11	2.7139717507175394e-12
0.21600000000000003	3.2226808761686623e-7	4.373501866660499e-6	2.0876141784384125e-7	1.4521462426771897e-9	2.330930210029581e-11	2.6702855349849603e-12
0.21700000000000003	4.4569034608868144e-7	9.206537511750966e-7	5.352656155012795e-7	1.5109073213383157e-9	2.3124741349673298e-11	2.626881019004509e-12
0.21800000000000003	3.040905778288612e-6	2.5250764202598953e-6	1.0211302158439274e-6	1.5747977938792145e-9	2.2942529410477483e-11	2.584178247173646e-12
0.21900000000000003	2.4978366876037245e-7	2.454430436558774e-6	1.8631546274626524e-7	1.6444518579069434e-9	2.2761035340845743e-11	2.541827051401119e-12
0.22	5.102419635095063e-7	7.966842499924077e-7	3.9333844488439723e-7	1.720625595840794e-9	2.25800684477616e-11	2.4997816408287042e-12
0.221	1.4386827712270696e-6	3.1825350791742142e-6	1.3383741642771122e-6	1.8042152024135502e-9	2.240025965713385e-11	2.458168142947176e-12
0.222	2.0835069948880167e-7	1.6773735339305536e-6	1.7103224221481433e-7	1.8962824371757528e-9	2.222256752140454e-11	2.4171788489602216e-12
0.223	5.420552380889523e-7	7.068160594219874e-7	2.737922233740386e-7	1.9980683784237545e-9	2.2045598047766562e-11	2.3765147931140775e-12
0.224	9.611362804101574e-7	3.5802851006372098e-6	2.605430749164583e-6	2.111075944979366e-9	2.186945153226354e-11	2.336190962875058e-12
0.225	1.7895133151173533e-7	1.3150668674719575e-6	1.653816301337723e-7	2.2371295585202477e-9	2.1695316929901866e-11	2.296449548351415e-12
0.226	5.08583444033089e-7	6.240892901733705e-7	1.9110967283520916e-7	2.378433702343603e-9	2.152270501834786e-11	2.2571796323662567e-12
0.227	8.075967244519108e-7	3.457556636735629e-6	7.654147578804347e-6	2.537697252956586e-9	2.135108244186557e-11	2.2182631863185584e-12
0.228	1.5548561374479627e-7	1.1433935136152062e-6	1.746254967523269e-7	2.718288174432455e-9	2.118054949051819e-11	2.179714957906238e-12
0.229	4.159892785991634e-7	5.423769795615906e-7	1.4018878102652657e-7	2.9244435775398053e-9	2.1012618343183064e-11	2.141843757667725e-12
0.23	8.309027763516444e-7	2.829985651723369e-6	2.1321567512353015e-6	3.1615128412840163e-9	2.084582726815349e-11	2.1043359178466204e-12
0.231	1.3678830567066765e-7	1.094611955834446e-6	2.1392762571439704e-7	3.4363959279475123e-9	2.0680254161820152e-11	2.067201379181674e-12
0.232	3.0438239741647963e-7	4.658069775282117e-7	1.1188717749188664e-7	3.7581084927348945e-9	2.0516441439609047e-11	2.0305470055116708e-12
0.233	1.0963327334882533e-6	1.985596678507806e-6	4.96380282728509e-7	4.138622760729592e-9	2.035476099133681e-11	1.994442317683646e-12
0.234	1.2368039739883684e-7	1.1728521154473434e-6	3.4604622915918956e-7	4.594136816736097e-9	2.0194429095267106e-11	1.9587162942268398e-12
0.23500000000000001	2.0927997381895543e-7	4.015021568804087e-7	9.983669414860114e-8	5.14707815426878e-9	2.0035513284886626e-11	1.92337642952468e-12
0.23600000000000002	2.1617245897149747e-6	1.2525570985252747e-6	1.9865250517528185e-7	5.8292895602022464e-9	1.987885836947749e-11	1.8885921735741476e-12
0.23700000000000002	1.1811416736491386e-7	1.469330762951115e-6	1.0900006633129356e-6	6.687320247272141e-9	1.9724014132736104e-11	1.854261089184402e-12
0.23800000000000002	1.4248596215703815e-7	3.5568248029657786e-7	1.0275114670588688e-7	7.791686426011851e-9	1.957070115834731e-11	1.8203178092599642e-12
0.23900000000000002	5.900819593628365e-6	7.622562926704526e-7	1.1359764514855962e-7	9.253857114889349e-9	1.9419012866290155e-11	1.7867749118906664e-12
0.24000000000000002	1.2422069335517779e-7	2.330804728561144e-6	4.452974743786665e-6	1.1259528893370657e-8	1.9269887803559634e-11	1.7538206141195205e-12
0.24100000000000002	1.004954710197701e-7	3.338992475381538e-7	1.2979753555550408e-7	1.4139238848338157e-8	1.9122402294025492e-11	1.7212538327639085e-12
0.24200000000000002	1.5882854218783817e-6	4.7672858582128247e-7	8.546241172689829e-8	1.8534718213730506e-8	1.8976611604926614e-11	1.689078916260118e-12
0.24300000000000002	1.5395145973827683e-7	4.698364326028668e-6	3.7763621854450807e-7	2.5848903371881823e-8	1.8832871599937394e-11	1.6573627912306095e-12
0.24400000000000002	7.629554678525595e-8	3.4566679419176123e-7	2.4096657865433914e-7	3.973046626938519e-8	1.86914309000455e-11	1.6261488186287034e-12
0.245	3.7780463709975877e-7	3.2057891083554225e-7	8.148433050521269e-8	7.277154778210395e-8	1.855178540848086e-11	1.59532377691394e-12
0.246	2.57233133963063e-7	3.869886431242757e-6	1.3331828869070753e-7	2.020113264872548e-7	1.8413985489576446e-11	1.5648904991362787e-12
0.247	6.478347775635425e-8	4.18781119031051e-7	1.4597904156208096e-6	5.725294786846496e-6	1.827856871842978e-11	1.5349531318517877e-12
0.248	1.451802986483361e-7	2.396465853227953e-7	9.906680111850871e-8	2.431052645204064e-6	1.8145282470281492e-11	1.5054499443841543e-12
0.249	8.516414477303444e-7	1.1541170869032918e-6	9.727666733908115e-8	1.3259914584762113e-6	1.8013938682177893e-11	1.4763334578752865e-12
0.25	6.46571751552407e-8	6.624891158007945e-7	7.554170547007203e-7	2.264154098389523e-6	1.7884584721538227e-11	1.4476052505715503e-12
0.251	7.553566852240042e-8	2.0569821493930139e-7	1.7040966552019428e-7	6.51795850922984e-7	1.7757878394135094e-11	1.4193936184999987e-12
0.252	3.278788475562948e-6	4.4821734442036956e-7	1.282069534929447e-7	4.929290471361678e-7	1.7633212949342695e-11	1.3915625867377822e-12
0.253	8.253601649628297e-8	1.7385187491367756e-6	2.3183789708658645e-7	4.128204192755104e-7	1.7510635310926114e-11	1.3641130781988667e-12
0.254	4.978409064571318e-8	2.127411589873753e-7	6.997392568353566e-7	3.286146005934761e-7	1.7390191798497367e-11	1.3370456379019752e-12
0.255	2.7786176363002397e-7	2.489976981877541e-7	6.356428102861812e-7	3.039699802188138e-7	1.7271928302203274e-11	1.3103604569442676e-12
0.256	1.6398722418868886e-7	3.936926881544928e-6	7.359739329472328e-6	4.925800461718678e-7	1.7155890457804084e-11	1.2840573951873844e-12
0.257	4.136523133082643e-8	3.054121867811779e-7	5.474380412048282e-6	2.718398919964687e-6	1.704212382282169e-11	1.2581360027235407e-12
0.258	8.199090159682522e-8	2.9483593099048207e-7	3.0030406507131367e-6	3.685735691297851e-7	1.6930674054469037e-11	1.2325955401858634e-12
0.259	1.1013151107576366e-6	4.246772429444185e-6	2.717151389993059e-6	1.656798940348947e-7	1.6821587090105135e-11	1.207434997963497e-12
0.26	4.5489372007888435e-8	2.136290803840812e-6	1.585483491659754e-6	5.225404068625352e-7	1.6714909331001337e-11	1.1826531143789892e-12
0.261	4.139928662293011e-8	1.0014179655101484e-6	1.6682424712395161e-6	4.2015728300956323e-7	1.6610687830250397e-11	1.1582483928822008e-12
0.262	5.424537731460016e-7	2.1464962698820608e-6	1.2200329949183942e-6	1.2159471689773602e-7	1.6508970485704558e-11	1.1342191183122022e-12
0.263	7.682316603740732e-8	2.637835966614253e-6	9.565839580796263e-7	1.0167511462280253e-6	1.6409806238889838e-11	1.1105633722758604e-12
0.264	2.9774633427587353e-8	4.660691044775436e-7	1.2707735893988811e-6	1.3692282911286987e-7	1.6313245280912816e-11	1.0872790476891367e-12
0.265	7.979556574423737e-8	3.920140593856904e-7	8.297328651005409e-7	1.5910880018619813e-7	1.6219339266458847e-11	1.064363862524875e-12
0.266	3.5384740124155617e-7	1.3960397147383803e-6	1.6506086149546712e-6	3.091169503919383e-7	1.6128141537068115e-11	1.0418153728083079e-12
0.267	3.029138050595551e-8	4.428086731440435e-7	1.5743035146472987e-6	8.577335097033082e-8	1.60397073549808e-11	1.0196309848994992e-12
0.268	3.2613486759707515e-8	4.536322140573241e-7	8.66624132910536e-7	1.0060611652170662e-6	1.5954094148959556e-11	9.978079670998332e-13
0.269	6.939002357854678e-7	2.3534249997814315e-6	6.058869652230433e-7	6.573663457396273e-8	1.5871361773628552e-11	9.763434606176532e-13
0.27	4.9705392468230363e-8	1.1481089472109072e-6	1.9766988160600373e-6	2.049104654667008e-6	1.5791572784019163e-11	9.552344899263854e-13
0.271	2.1697025443682575e-8	2.02459174571966e-7	5.452682151265896e-7	5.5652854734295504e-8	1.5714792727183236e-11	9.344779725466991e-13
0.272	6.222866996698025e-8	4.900458924046751e-7	6.586385267603906e-7	2.0713518565268605e-6	1.564109045292595e-11	9.140707282826093e-13
0.273	2.40621739122759e-7	1.660695287279263e-6	7.279321352687965e-7	4.8093993394637343e-8	1.557053844593122e-11	8.940094879398488e-13
0.274	2.196464572773279e-8	2.2965855107157425e-7	2.902610761739385e-7	1.4555227908365886e-6	1.550321318179989e-11	8.742909015534266e-13
0.275	2.337183594690056e-8	8.932581412604479e-7	3.112114874765147e-6	4.299765469548867e-8	1.543919550980542e-11	8.549115461497911e-13
0.276	4.222508711672511e-7	2.7000925305503947e-7	2.2961114441095484e-7	4.1322836304679655e-7	1.5378571065492217e-11	8.35867933067787e-13
0.277	3.899757627422963e-8	7.034060632734938e-7	1.1115141076820401e-6	4.292608568310603e-8	1.5321430716610553e-11	8.17156514861274e-13
0.278	1.563171052005858e-8	2.5387827884214074e-7	2.694597346485862e-7	1.1636819444367646e-7	1.5267871046300922e-11	7.98773691805171e-13
0.279	3.9154960313164184e-8	1.2688735843031708e-7	6.521878143372605e-7	5.534225663669002e-8	1.5217994877918365e-11	7.807158180254245e-13
0.28	2.8323183067364673e-7	1.6957110775564398e-6	2.0325861765532998e-7	4.6802696466615166e-8	1.5171911846440003e-11	7.629792072725507e-13
0.281	1.700728381951014e-8	1.536948566878332e-7	4.6603357551445334e-7	1.3091736049132804e-7	1.512973902202501e-11	7.455601383571607e-13
0.28200000000000003	1.555906321505501e-8	1.4271330204248514e-6	1.0696039931064113e-6	2.7422184109039823e-8	1.5091601592021714e-11	7.284548602651091e-13
0.28300000000000003	1.5441325709205731e-7	1.6088551567645795e-7	4.89858067436644e-7	1.6624804986215201e-6	1.5057633608552577e-11	7.116595969689247e-13
0.28400000000000003	3.68465110510962e-8	2.0232670351147206e-6	1.383702912655455e-7	2.460901279653448e-8	1.5027978809763664e-11	6.951705519512915e-13
0.28500000000000003	1.1331194468847986e-8	8.054207413038404e-8	7.375504767934749e-7	8.099102984500224e-8	1.5002791523944823e-11	6.789839124556479e-13
0.28600000000000003	2.1790963948911057e-8	9.420697391960043e-7	2.349298590427704e-7	4.208086740626437e-8	1.4982237667009176e-11	6.630958534780686e-13
0.28700000000000003	8.162099654248802e-7	6.13222152783594e-7	1.4723085012972545e-6	2.3432663536603012e-8	1.4966495845322057e-11	6.475025415140118e-13
0.28800000000000003	1.4349325164125085e-8	3.3636731890341045e-7	9.509801823446549e-8	5.153126283170594e-7	1.495575857760874e-11	6.322001380726702e-13
0.28900000000000003	1.009735352990624e-8	6.142934097998229e-8	6.889347652511326e-7	1.7461507238237125e-8	1.4950233651707234e-11	6.171848029711473e-13
0.29000000000000004	5.216463258539113e-8	1.4711562606690618e-7	1.1789109265798214e-7	6.270660897002698e-8	1.4950145634309588e-11	6.0245269741998e-13
0.29100000000000004	4.515417189155365e-8	7.241499878848241e-7	1.6347091155706675e-7	3.469873814975642e-8	1.4955737554628117e-11	5.879999869109543e-13
0.29200000000000004	8.553151345161255e-9	6.840158191768775e-8	1.7835174288249893e-7	1.5807243786523026e-8	1.496727278620714e-11	5.73822843917642e-13
0.29300000000000004	1.1818289754854282e-8	1.1997917697662e-7	1.3951273694435948e-6	1.289522549926155e-6	1.4985037154974168e-11	5.599174504184881e-13
0.29400000000000004	7.247932013296253e-7	2.663467510688404e-7	9.29363604928184e-7	1.4889866898739374e-8	1.5009341306209858e-11	5.462800002518559e-13
0.29500000000000004	1.3785432050023572e-8	1.304512336702806e-6	6.034232736640044e-8	2.2438859888177534e-8	1.504052336855563e-11	5.329067013118986e-13
0.29600000000000004	6.695183849064449e-9	4.0070248070126824e-8	2.677210289968912e-7	7.864477653235112e-8	1.5078951959657513e-11	5.197937775937143e-13
0.29700000000000004	1.9726616939916905e-8	9.297196224021477e-8	1.2350961565936677e-7	1.0564038812635728e-8	1.5125029585781477e-11	5.069374710957844e-13
0.29800000000000004	9.06467587281675e-8	1.3181948230007383e-6	6.285803569529298e-8	4.7366299611317424e-8	1.5179196497014755e-11	4.943340435873238e-13
0.29900000000000004	6.973992479274123e-9	4.6809511900556814e-8	5.72913938474281e-7	2.335525026712072e-8	1.5241935070826202e-11	4.819797782477461e-13
0.30000000000000004	6.625450460729031e-9	4.0394965561322436e-7	4.119795068747839e-8	9.33565604961025e-9	1.5313774810300474e-11	4.698709811851132e-13
0.30100000000000005	6.860041658551308e-8	1.146662625674277e-7	1.479087553931657e-7	1.6812626482694899e-7	1.5395298059177586e-11	4.580039828400818e-13
0.30200000000000005	1.6185910570182847e-8	1.350946370316063e-7	7.835693115091115e-8	1.2650349715690163e-8	1.5487146557535792e-11	4.4637513928152846e-13
0.30300000000000005	4.658477955190124e-9	3.921886261227068e-8	3.7146897039042493e-8	9.049073062709496e-9	1.5590028982613218e-11	4.3498083339969757e-13
0.30400000000000005	8.537580247828063e-9	3.3971641791733186e-8	9.805580324196777e-7	9.83866497749451e-7	1.5704729653661605e-11	4.238174760024923e-13
0.30500000000000005	8.306910214541896e-7	1.961545144938747e-6	3.544456435156371e-8	8.694703394293049e-9	1.5832118612880563e-11	4.1288150682015904e-13
0.30600000000000005	6.282848534414401e-9	3.433684027606389e-8	4.847322959864097e-8	8.872628989457936e-9	1.5973163341913443e-11	4.0216939542339233e-13
0.30700000000000005	3.769012665212479e-9	2.0365970035555984e-8	2.0986530771352844e-7	3.9650161217848324e-7	1.6128942429679263e-11	3.9167764205966284e-13
0.30800000000000005	1.6570765136046962e-8	5.3172214977504235e-8	2.4715891652226142e-8	6.705636099793176e-9	1.6300661578518367e-11	3.814027784122455e-13
0.309	2.6430316843502918e-8	8.353482193866458e-9	8.297007782787361e-8	8.32068982314944e-9	1.648967242521172e-11	3.713413682862862e-13
0.31	2.507124181763371e-9	2.9579875798276368e-8	6.421402113943382e-8	1.7794563238016343e-7	1.6697494766887814e-11	3.6149000822596683e-13
0.311	9.193034125287641e-10	1.5053490346953837e-8	2.09186872741995e-8	5.50687047255581e-9	1.6925842926413177e-11	3.518453280666611e-13
0.312	4.855266175293377e-10	6.389032586902349e-9	1.7787474341276852e-7	7.2364029342351564e-9	1.717665717730134e-11	3.4240399142573513e-13
0.313	3.0258017867590343e-10	9.759525584238434e-8	3.387035296975227e-8	1.5172679209572664e-7	1.745214138764503e-11	3.331626961354949e-13
0.314	2.0680573754238925e-10	7.932367993516147e-9	1.9173981830248534e-8	4.723095240070674e-9	1.7754808354051642e-11	3.2411817462161015e-13
0.315	1.4980256123619345e-10	5.825907947460498e-9	4.213341596867486e-7	5.8205954985103476e-9	1.8087534704791994e-11	3.152671942301293e-13
0.316	1.128984046698864e-10	6.606234341308836e-7	2.266635290156303e-8	2.4194147720358756e-7	1.845362779074871e-11	3.066065575061011e-13
0.317	8.755709359825436e-11	5.323386165566198e-9	1.7751747507358797e-8	4.236290636709326e-9	1.8856907701522964e-11	2.981331024266075e-13
0.318	6.938633125867848e-11	5.516456969682835e-9	7.019575699495876e-7	4.424767874840117e-9	1.9301808510681452e-11	2.898437025909257e-13
0.319	5.5920393268872396e-11	2.7756195781183503e-7	1.7150510925199522e-8	7.451686598745824e-7	1.9793504166713564e-11	2.817352673703458e-13
0.32	4.567960847759393e-11	4.014141419450156e-9	1.5887577030711668e-8	4.045383101751365e-9	2.0338066247243057e-11	2.738047420200767e-13
0.321	3.7728065993629685e-11	5.055792571913808e-9	6.949604958569565e-7	3.2937757153285696e-9	2.0942663292673048e-11	2.660491077555388e-13
0.322	3.144810789383603e-11	1.1481192384396347e-7	1.3971922860033413e-8	1.1259605769264518e-7	2.1615814943510527e-11	2.584653817952119e-13
0.323	2.6417617766074782e-11	3.224372378782355e-9	1.345804198617175e-8	4.266439256161509e-9	2.236771909440329e-11	2.5105061737211383e-13
0.324	2.233957262012822e-11	4.321690505659553e-9	6.486442015993269e-7	2.495926689142718e-9	2.3210677471127736e-11	2.438019037158656e-13
0.325	1.899974501504514e-11	9.592788264790832e-8	1.2053331662380916e-8	2.092714354780441e-8	2.4159655564698615e-11	2.367163660071913e-13
0.326	1.624032214467856e-11	2.704401533109117e-9	1.079519007617849e-8	5.331559805248104e-9	2.5233028517603896e-11	2.29791165306636e-13
0.327	1.3942905673660026e-11	3.4223782438814432e-9	4.855233603706054e-7	1.9976320153618314e-9	2.6453588269280832e-11	2.230234984591445e-13
0.328	1.2017241536969196e-11	1.574508454279146e-7	1.10622712034361e-8	6.812241037610813e-9	2.7849923872391488e-11	2.164105979761047e-13
0.329	1.0393560597718648e-11	2.37192234388813e-9	8.346918160631458e-9	9.29520621161483e-9	2.9458344612938276e-11	2.099497318963337e-13
0.33	9.017258022037447e-12	2.556848131884199e-9	1.8345570109214255e-7	1.750802597435756e-9	3.1325608752473616e-11	2.0363820362744687e-13
0.331	7.845124662547539e-12	5.365639949342598e-7	1.1058850846272166e-8	3.0590213870557803e-9	3.3512875125700784e-11	1.9747335176893403e-13
0.332	6.842630930181739e-12	2.217572511648643e-9	6.39900762570571e-9	4.148133775419881e-8	3.610155827487139e-11	1.9145254991822187e-13
0.333	5.9819384086898346e-12	1.861381216025046e-9	5.755794549025081e-8	1.756824454772027e-9	3.920223226151512e-11	1.855732064609342e-13
0.334	5.240423558970097e-12	6.326356915726459e-8	1.2644305219969929e-8	1.7435607406568576e-9	4.2968578174063695e-11	1.7983276434647214e-13
0.335	4.599567529181345e-12	2.2990812999148888e-9	5.026223243089618e-9	7.742793709816342e-8	4.761999311770983e-11	1.742287008499966e-13
0.336	4.044111509522276e-12	1.3698398912208926e-9	2.122362205672542e-8	2.1838800848052308e-9	5.347973343050454e-11	1.687585273218373e-13
0.337	3.561407249235852e-12	1.1683298975744823e-8	1.829569887336891e-8	1.2236340273933566e-9	6.104238146154693e-11	1.6341978892527e-13
0.338	3.1409127524588256e-12	2.847590005957857e-9	4.191227398711798e-9	5.618047078123438e-9	7.110016683180604e-11	1.582100643635853e-13
0.339	2.773797177920159e-12	1.0577334665462608e-9	9.45821993689795e-9	4.123441128293815e-9	8.499660870600763e-11	1.5312696559728848e-13
0.33999999999999997	2.4526287283747667e-12	3.773865859811691e-9	4.386551940984108e-8	1.052572761840433e-9	1.0518273823835911e-10	1.4816813755224435e-13
0.34099999999999997	2.1711262090052872e-12	4.983364788352637e-9	3.86742472618163e-9	1.812474825465289e-9	1.365856118307176e-10	1.4333125781951468e-13
0.34199999999999997	1.923959863269542e-12	8.924378521582469e-10	5.003617945466397e-9	3.15720863905248e-8	1.9055038774236518e-10	1.386140363476114e-13
0.34299999999999997	1.7065906604497267e-12	1.6515237903497947e-9	3.7228713114603184e-7	1.1422638119507685e-9	2.991692221572093e-10	1.340142151278145e-13
0.344	1.5151398165488734e-12	2.291679345915307e-8	4.187894814454686e-9	1.0255340984966831e-9	5.922608519537183e-10	1.2952956787320552e-13
0.345	1.3462822560272282e-12	8.68259215567572e-10	3.114617726933776e-9	1.2769410043110647e-8	2.3145475942518956e-9	1.2515789969197912e-13
0.346	1.1971591577565167e-12	8.963318968293791e-10	3.4521760352976985e-8	1.7600153266474469e-9	5.791483701194337e-8	1.2089704675559176e-13
0.347	1.065305808616085e-12	4.266697756666725e-8	5.938749649555099e-9	8.675522594573424e-10	1.2470224729396881e-8	1.1674487596225344e-13
0.348	9.485918072893691e-13	1.0670947716795663e-9	2.296937335825822e-9	1.9124293907453346e-9	1.7155241460928623e-8	1.126992845962395e-13
0.349	8.451712869206728e-13	5.871196945837956e-10	7.120955059456898e-9	6.6003851187684e-9	4.891309084740352e-9	1.0875819998345103e-13
0.35	7.534413038401821e-13	2.9722326152425384e-9	1.4913491600267405e-8	1.1642935550196982e-9	1.4107985019408718e-8	1.0491957914363802e-13
0.351	6.720069415375713e-13	2.0495119699277852e-9	2.064902240000228e-9	1.5579271969972032e-9	5.199615187928089e-8	1.0118140843965181e-13
0.352	5.99651871965811e-13	4.692142701985371e-10	2.87860006403995e-9	2.4008107551726755e-8	3.507204511949716e-8	9.754170322405602e-14
0.353	5.353135428133296e-13	8.914236565701884e-10	2.738123816834155e-7	1.652522599961024e-8	7.155256649812943e-9	9.399850748341693e-14
0.354	4.78062093348574e-13	1.6464131136599038e-8	2.434440854998164e-9	1.3906626207103317e-7	2.0198545732506764e-9	9.054989348053423e-14
0.355	4.2708244263654137e-13	4.837107419179149e-10	1.7571199292898333e-9	9.3677778398625e-8	1.1056891346569979e-9	8.71939613948562e-14
0.356	3.8165900985787996e-13	4.358968777621353e-10	1.191841060475522e-8	2.830878537906355e-8	1.5731170617262817e-9	8.39288389612949e-14
0.357	3.411626467155462e-13	6.6230557686358154e-9	5.25594318317611e-9	5.380791224143286e-8	1.2087785588273468e-7	8.07526811076119e-14
0.358	3.0503943258863284e-13	7.475968325265437e-10	2.5542127802402883e-8	1.03920737889267e-8	1.1841434781865734e-9	7.76636695905279e-14
0.359	2.7280104318926455e-13	2.9441476901198655e-10	8.161518936158486e-9	1.9608577679034826e-8	7.017016208485212e-10	7.466001263066784e-14
0.36	2.440164523612071e-13	8.194556278342559e-10	3.543514755787e-8	6.1564267903140345e-9	2.201128378660134e-8	7.173994454642005e-14
0.361	2.183047665848874e-13	3.044242474525017e-9	3.269095347479911e-9	8.0762615952112e-9	6.72763681584709e-10	6.8901725386759e-14
0.362	1.9532902449226312e-13	2.737362424647821e-10	6.5080454017610814e-9	4.6776430137905434e-8	7.00041815829929e-10	6.614364056304362e-14
0.363	1.7479082064176888e-13	3.076545104006002e-10	3.498867248481571e-8	1.6494100782503195e-8	2.981142386585558e-9	6.346400047976247e-14
0.364	1.5642563506269978e-13	1.1450177594438107e-8	1.4517294155504236e-8	2.618141328671725e-9	3.5141389653584487e-10	6.086114016416261e-14
0.365	1.399987685288914e-13	3.9715329716872717e-10	3.522667390559053e-9	2.405499537568574e-9	3.6682794946211974e-8	5.833341889465914e-14
0.366	1.2530179886543862e-13	1.8621861046229056e-10	2.7596121139802866e-9	4.6444875825666766e-8	2.937651171921628e-10	5.587921982786957e-14
0.367	1.1214948639303105e-13	5.914137621158619e-10	1.0336243832898231e-8	2.7070936681155705e-9	2.0292589362378534e-9	5.3496949624083304e-14
0.368	1.0037706732596784e-13	1.5442107820261698e-9	1.3968633980207298e-9	1.5429139516504532e-9	2.7439010800653504e-10	5.118503807091568e-14
0.369	8.983788292923306e-14	1.6770023499981922e-10	9.575877485300524e-8	1.485329310667407e-7	9.260933349796749e-10	4.8941937704843296e-14
0.37	8.040129980507731e-14	1.9304851836898431e-10	1.4610151927389764e-8	6.634153912834868e-9	2.3987211996931646e-10	4.676612343026154e-14
0.371	7.195088306303761e-14	6.7648504357851295e-9	1.4750035509944143e-9	2.5143097366803954e-9	7.444293703567079e-10	4.465609213563227e-14
0.372	6.438278952771351e-14	2.5462189297112413e-10	1.184613076245588e-8	1.878048313001221e-9	1.8678904496672035e-10	4.261036230622418e-14
0.373	5.760435271854742e-14	1.1397515117176054e-10	1.4735980197553504e-9	1.6940368943914993e-9	9.558190134498277e-10	4.0627473632860746e-14
0.374	5.1532835229260186e-14	3.246154402858048e-10	6.989550777206775e-9	5.270548491817299e-9	1.363789433705501e-10	3.870598661600583e-14
0.375	4.6094327451947146e-14	1.3241311476189031e-9	1.5839934145337076e-9	6.546426455520216e-10	3.27062411877521e-9	3.684448216441593e-14
0.376	4.122277442358094e-14	1.0748412681762925e-10	5.776789204224205e-10	1.7819736331391902e-8	1.0370470251862029e-10	3.504156118747063e-14
0.377	3.685911499674722e-14	1.0861644000614123e-10	2.6953219613922787e-8	9.353134596184817e-8	7.778156571569254e-9	3.329584418017394e-14
0.378	3.2950519615027026e-14	1.6874469521467476e-9	9.350774964690582e-10	3.506830244999445e-8	9.34916835017914e-11	3.160597079966914e-14
0.379	2.944971475929664e-14	1.9171777491924895e-10	1.11385484459855e-9	4.231246023842434e-10	3.662911400126898e-10	2.9970599431946876e-14
0.38	2.6314383668484085e-14	6.823256937636485e-11	7.340438889731808e-10	1.4501974659608228e-8	1.208608901879202e-10	2.8388406747249495e-14
0.381	2.350663426399525e-14	1.4862453279207055e-10	8.237325156990996e-9	9.332782719636468e-10	1.0163517183916432e-10	2.6858087242449914e-14
0.382	2.099252635229193e-14	2.4120197910517467e-9	3.94874145763747e-10	3.0760525333783874e-9	3.84525491902228e-10	2.5378352768453182e-14
0.383	1.8741651171147476e-14	7.313932422537116e-11	5.319996479859254e-10	3.4196042066934694e-10	5.499497892620243e-11	2.394793204038561e-14
0.384	1.6726757204150234e-14	5.750654388820014e-11	2.063243488574648e-9	1.794004025685593e-9	2.6442943030338486e-9	2.2565570128015383e-14
0.385	1.4923416933792975e-14	3.85870736654444e-10	1.0210694065390562e-9	4.522874498627287e-10	5.4562111296679107e-11	2.1230027923484354e-14
0.386	1.3309729851933031e-14	1.7957334004385833e-10	2.2371143647340554e-10	3.419547480114253e-10	9.121323291742227e-11	1.9940081582997784e-14
0.387	1.1866057611050252e-14	4.134636631083957e-11	1.6059104471210897e-9	7.338005816018452e-10	1.5154800312869017e-10	1.8694521938626666e-14
0.388	1.0574787692108947e-14	6.374688831261873e-11	3.082103976421723e-8	3.976567000605665e-9	3.52949044320923e-11	1.7492153875796063e-14
0.389	9.420122394783502e-15	6.137335315782319e-8	2.7946861093828577e-9	1.8058316976790136e-8	1.3378511456066424e-9	1.6331795671361033e-14
0.39	8.387890331747348e-15	5.515494713317511e-11	1.6589198995047239e-10	1.538138049919914e-10	3.739927697936924e-11	1.5212278286379643e-14
0.391	7.465377937868664e-15	3.02052952538052e-11	7.465608921523967e-10	7.726649377282661e-10	4.381083259137839e-11	1.4132444606762845e-14
0.392	6.6411787936770674e-15	1.036200737093079e-10	6.777801041126692e-10	3.3550049635323446e-10	2.3652792818707455e-10	1.3091148623891341e-14
0.393	5.905058815688696e-15	2.5347802707131736e-10	1.4183113228704974e-10	1.5316537994012644e-10	2.1634019064803937e-11	1.208725454599214e-14
0.394	5.247835588677944e-15	2.6421174811277794e-11	2.7096076929883816e-10	1.0563579197668206e-9	9.79672155926137e-11	1.1119635829537704e-14
0.395	4.6612703107077045e-15	2.7607344200883132e-11	9.56976948093452e-9	1.1817421466532692e-9	4.330451050011447e-11	1.0187174118105804e-14
0.396	4.137970994089075e-15	4.269471990342759e-10	1.0193205312612182e-9	5.738776502519453e-10	1.759007463863816e-11	9.28875807396212e-15
0.397	3.671305717382594e-15	4.951967693303303e-11	8.869197764448245e-11	1.1167843149863359e-10	7.478351196516716e-10	8.423282085019768e-15
0.398	3.2553248576334344e-15	1.6360121063221754e-11	2.3606107610680684e-10	7.740497563769355e-11	1.929966587433042e-11	7.589644826695596e-15
0.399	2.8846913504655018e-15	3.2762174854506886e-11	9.193988378425853e-10	1.873380873979245e-9	1.6831154702992778e-11	6.786747654399834e-15
0.4	2.5546181303734606e-15	1.3821750251471963e-9	7.615582969558696e-11	4.8723516130622056e-11	1.052875842994898e-9	6.013492797811097e-15
0.401	2.2610213900935825e-15	1.8523514242685784e-11	4.859484320357044e-10	1.3157635010441103e-10	1.1610330325675345e-11	5.375393154593907e-15
0.402	1.999939938543873e-15	1.2354302016440344e-11	7.853676909256469e-10	1.2188645070971666e-10	1.7013547722953474e-11	4.833825662780461e-15
0.403	1.7678450825538487e-15	6.003463033217203e-11	1.3424487124105681e-10	3.538955305305159e-11	1.1566035652213666e-10	4.3564080778580435e-15
0.404	1.5616195975907147e-15	6.094073026281312e-11	9.826978135182995e-11	5.763088332353069e-10	7.956273184932876e-12	3.932860907371055e-15
0.405	1.3784701991014721e-15	9.101301274205458e-12	1.629392179875231e-11	4.3603692057827365e-11	1.6643992928574325e-11	3.552398338167497e-15
0.406	1.2159060979473687e-15	1.1230664588750754e-11	3.653128553043626e-11	3.240586363629696e-11	4.6121654478827227e-11	3.2099553808524836e-15
0.40700000000000003	1.0716977860701561e-15	4.454209522606841e-10	1.6721720747803504e-11	6.705979053087364e-9	5.754844399611024e-12	2.9009732720163163e-15
0.40800000000000003	9.43850130609601e-16	1.3844651267783497e-11	7.95904410585923e-12	2.393946950108715e-11	1.4648332736982317e-11	2.6214137542878884e-15
0.40900000000000003	8.305782231136352e-16	2.8768387577154147e-12	2.261692388664555e-10	3.2990697316037235e-11	2.7616477929800736e-11	2.3677542639681564e-15
0.41000000000000003	7.302870894712088e-16	1.2037026694848427e-12	7.094838975607939e-12	2.4507314454456657e-10	4.237537898333065e-12	2.137630388178775e-15
0.41100000000000003	6.415557462009195e-16	6.491917621401405e-13	6.237427032657012e-12	1.568122434938602e-11	1.1113067823602068e-11	1.9313366179656786e-15
0.41200000000000003	5.631012958845877e-16	3.978113036610769e-13	3.2494167074060635e-10	3.4032094507069203e-11	2.119636911993275e-11	1.7430946987960715e-15
0.41300000000000003	4.937836739999061e-16	2.628534504903652e-13	4.042654794206422e-12	7.804332501840749e-11	3.1394393997709944e-12	1.5708932078086107e-15
0.41400000000000003	4.325923396912612e-16	1.824229302404485e-13	5.623908222611717e-12	1.1051507023690649e-11	7.287671309356054e-12	1.4166465847076658e-15
0.41500000000000004	3.7861319395669755e-16	1.3101197131805273e-13	3.3417571404338207e-11	3.266824417614696e-11	2.073990834790325e-11	1.276215482817713e-15
0.41600000000000004	3.3103249591407327e-16	9.647551248525693e-14	2.61763039434728e-12	4.032842090963703e-11	2.3537188916557186e-12	1.1472037008707249e-15
0.41700000000000004	2.8913613150815173e-16	7.240528198082694e-14	5.097138809665306e-12	7.958707338721894e-12	4.30590961203421e-12	1.0329626235581092e-15
0.41800000000000004	2.522687112640055e-16	5.5150682098539e-14	1.2807359031647141e-11	2.7163458983672408e-11	2.952033262212705e-11	9.275098148216196e-16
0.41900000000000004	2.198610959476824e-16	4.250582830739324e-14	1.7886533942866974e-12	2.6493930817830623e-11	1.8208584809063793e-12	8.328981714409704e-16
0.42000000000000004	1.9139859628315175e-16	3.307398354987356e-14	4.237140672968182e-12	5.720279600581734e-12	2.424655815891057e-12	7.469204913591645e-16
0.42100000000000004	1.664250493400919e-16	2.5936847891529414e-14	7.349537358183232e-12	1.893126304163404e-11	1.1939980047705322e-10	6.689300583886875e-16
0.42200000000000004	1.4453644234233215e-16	2.0471728383936212e-14	1.2437309584066147e-12	2.0823629503499637e-11	1.5012793355039171e-12	5.989157435051654e-16
0.42300000000000004	1.2536908686721073e-16	1.624533101920265e-14	3.0665787206102075e-12	4.086047198165469e-12	1.370527195989437e-12	5.350006747455223e-16
0.42400000000000004	1.0860555778683827e-16	1.2949634723323653e-14	5.381513900250331e-12	1.1291152479092049e-11	1.4332823109052293e-10	4.780438891944866e-16
0.42500000000000004	9.395767851820766e-17	1.0361519336700268e-14	8.682874852948372e-13	1.995327267109336e-11	1.3880285601111596e-12	4.2597388897425406e-16
0.42600000000000005	8.117579062060527e-17	8.316889832345832e-15	1.9273526181387304e-12	2.930460236088073e-12	8.115264667006112e-13	3.7968733240909744e-16
0.42700000000000005	7.003306330671383e-17	6.6933236660109984e-15	5.005808061819229e-12	6.098551694364493e-12	7.447002895232261e-12	3.3752304656355294e-16
0.42800000000000005	6.033291479763157e-17	5.398477349102583e-15	6.107392939881291e-13	2.6274024351749576e-11	1.5787700443705026e-12	2.9995585827203505e-16
0.42900000000000005	5.189807364906104e-17	4.36191779228742e-15	1.092414702673867e-12	2.1563747697708174e-12	5.225202991566174e-13	2.66023409225676e-16
0.43000000000000005	4.4573577059683523e-17	3.5294743383244994e-15	6.760752363767676e-12	3.171453411459588e-12	1.6411489911143961e-12	2.3558651964279164e-16
0.43100000000000005	3.822194769484627e-17	2.859134804645163e-15	4.4042688469542186e-13	7.803836466459534e-11	2.7902828362458045e-12	2.0845176435480806e-16
0.43200000000000005	3.2720907770811254e-17	2.3180833250085266e-15	5.884758983629599e-13	1.6826446303989558e-12	3.809277287720702e-13	1.8385204867912486e-16
0.43300000000000005	2.796472169579048e-17	1.8805532551077114e-15	2.5874021797555573e-11	1.6682102802406857e-12	5.655882437427991e-13	1.6229512248292844e-16
0.43400000000000005	2.3856939481963835e-17	1.5261578762118386e-15	3.3606654572370724e-13	4.028921302598522e-10	2.868896433488926e-11	1.4253318113765025e-16
0.43500000000000005	2.0316631082430116e-17	1.2387471512516594e-15	3.1593822840278885e-13	1.4636868116564207e-12	3.33544717780174e-13	1.254696091205951e-16
0.43600000000000005	1.7268597050234056e-17	1.0054082014664715e-15	3.073221989713313e-11	9.211615014082388e-13	2.553796854298909e-13	1.0993407340705876e-16
0.43700000000000006	1.4649626244492806e-17	8.158310163049976e-16	2.8590705413196245e-13	9.706897724016862e-12	3.834347692440112e-12	9.624991729347125e-17
0.43800000000000006	1.2402918758153654e-17	6.617240990687812e-16	1.7552269446981032e-13	1.5503115355160509e-12	3.95699544404752e-13	8.412514960152069e-17
0.43900000000000006	1.047865785615361e-17	5.364086501160087e-16	1.499745188815198e-12	5.513536547901332e-13	1.4455272076680298e-13	7.320906998014417e-17
0.44000000000000006	8.834372822331677e-18	4.3450150178683536e-16	2.9871616492336007e-13	1.8556101036581898e-12	4.2514689700024444e-13	6.381822730676113e-17
0.44100000000000006	7.43117097167119e-18	3.5162983318703916e-16	1.0429694433045601e-13	2.473409621584644e-12	9.361392398754863e-13	5.5331416837940216e-17
0.44200000000000006	6.2366211433907046e-18	2.8426111478913867e-16	3.1473241224262984e-13	3.7102248031142797e-13	1.0387459352256887e-13	4.79530334145209e-17
0.44300000000000006	5.221562529685212e-18	2.2951788377719136e-16	4.864250805062787e-13	5.837495973563675e-13	1.2337119679791887e-13	4.146067247117631e-17
0.44400000000000006	4.360684130661136e-18	1.8506008529285946e-16	6.894239121815162e-14	1.7107013829313014e-11	7.946768665649605e-11	3.565710282760834e-17
0.44500000000000006	3.6326526084452356e-18	1.489880515485907e-16	1.0229075345772601e-13	2.9675944267494e-13	1.0251073834550813e-13	3.0734084644760786e-17
0.44600000000000006	3.0179228835077267e-18	1.1974395223373295e-16	4.561362748577214e-12	2.4119873069244977e-13	5.4718090807993624e-14	2.63384351581828e-17
0.44700000000000006	2.5002873627791948e-18	9.606354090851506e-17	5.401799763080768e-14	4.465259368175942e-12	2.558628673763496e-13	2.2515297245080365e-17
0.44800000000000006	2.0655294717834112e-18	7.691325097169472e-17	4.264769647280246e-14	3.153574541776927e-13	1.8369834627428933e-13	1.9229624539046087e-17
0.44900000000000007	1.7011500553706904e-18	6.14472685323105e-17	5.991265841754249e-13	1.234416465042752e-13	3.372058264907039e-14	1.6321120376049067e-17
0.45000000000000007	1.396768070293724e-18	4.8978565543567795e-17	5.71535966862943e-14	3.949975389559208e-13	4.840818591842234e-14	1.3852787349721834e-17
0.45100000000000007	1.1431034794621031e-18	3.894307916249916e-17	2.166938996844892e-14	6.202552197103245e-13	9.557455737749213e-12	1.1712888588223483e-17
0.45199999999999996	9.322767846509113e-19	3.088121709770381e-17	6.148375229625638e-14	7.8753339150946e-14	3.0093822725395954e-14	9.836679634528221e-18
0.45299999999999996	7.577393232645738e-19	2.4419887892565092e-17	1.211678151138664e-13	1.0083553035596334e-13	1.7834057998014402e-14	8.278537137695913e-18
0.45399999999999996	6.135693689767965e-19	1.9251972935473373e-17	1.3614491421506253e-14	3.4793179069389237e-10	9.40797469025495e-14	6.922296979090013e-18
0.45499999999999996	4.948975294046038e-19	1.5128920110227244e-17	1.625188835355019e-14	6.717120526701341e-14	5.12379062975791e-14	5.754467460684478e-18
0.45599999999999996	3.9761431024046095e-19	1.1848766864068523e-17	1.1076520465885143e-11	3.9034787296253546e-14	9.969322518755783e-15	4.787071027344147e-18
0.45699999999999996	3.180850434752532e-19	9.246011062334655e-18	1.1586643913374355e-14	2.1706167589725364e-13	1.3952071682509137e-14	3.953384219872348e-18
0.45799999999999996	2.5333728276644833e-19	7.18724932544858e-18	6.333699445232905e-15	9.647368838562179e-14	5.5820944381374414e-12	3.2478555848359075e-18
0.45899999999999996	2.0085461121479767e-19	5.56429417349076e-18	2.804361731249486e-14	2.0448947400370172e-14	8.607266128107326e-15	2.6660249384285366e-18
0.45999999999999996	1.5845843018329186e-19	4.28906240376146e-18	1.7928100898070765e-14	3.279144768346844e-14	4.664993934030529e-15	2.171011064144745e-18
0.46099999999999997	1.243744241997398e-19	3.2909136852857338e-18	3.300637292857026e-15	1.089842499982966e-12	1.948890838863379e-14	1.7587342632935746e-18
0.46199999999999997	9.710646994496725e-20	2.5128174519516942e-18	4.6739957584425e-15	1.4900150072677335e-14	1.63673458680804e-14	1.4218134133829584e-18
0.46299999999999997	7.538143748037656e-20	1.9086920486447184e-18	7.538944074406184e-13	9.905130659312576e-15	2.5019516798989304e-15	1.1393379914516156e-18
0.46399999999999997	5.816889828552124e-20	1.4418350898982823e-18	2.4318654057883626e-15	7.072392048442637e-14	2.8739950818386808e-15	9.076580539021366e-19
0.46499999999999997	4.460837227076035e-20	1.0828300402933743e-18	1.449468630777889e-15	1.8585280017852617e-14	4.71491536477658e-13	7.209207422653449e-19
0.46599999999999997	3.3977959586515805e-20	8.081141248525823e-19	7.14739284091976e-15	4.393006194378209e-15	2.2248790666215444e-15	5.669894667717039e-19
0.46699999999999997	2.5698478050053856e-20	5.990894422529816e-19	3.3996973043782274e-15	7.181224903795744e-15	9.371739382950326e-16	4.427012485241509e-19
0.46799999999999997	1.929339044532077e-20	4.410043945070077e-19	6.477363924585706e-16	1.7387642709922227e-13	2.5316214380069812e-15	3.4438086252195326e-19
0.469	1.4367900821820105e-20	3.2216188964500967e-19	8.7930331469592e-16	2.8288581078128105e-15	6.0079916178522455e-15	2.649265419504008e-19
0.47	1.06089775713008e-20	2.3343668909648696e-19	2.688836013325698e-13	1.7862341379497835e-15	4.999821467899326e-16	2.0186920786351665e-19
0.471	7.7640088410356e-21	1.6769102833471583e-19	4.3159706069248176e-16	1.0999379639364623e-14	4.152640989347385e-16	1.5316801972177166e-19
0.472	5.626354322651504e-21	1.1933341265757035e-19	2.2881864528114543e-16	3.3227264640971354e-15	5.856743343627671e-15	1.1473237623749853e-19
0.473	4.034682339720917e-21	8.40665927954048e-20	8.778307716933484e-16	6.810053856110606e-16	4.87128251151831e-16	8.48449215320923e-20
0.474	2.8618213835563213e-21	5.858908013806265e-20	6.214669233087391e-16	9.479058712851986e-16	1.3428433901361892e-16	6.244119363334784e-20
0.475	2.0052890785639207e-21	4.035364929082041e-20	8.891498987623577e-17	7.585114006591054e-14	2.1790885863359508e-16	4.526205670094825e-20
0.476	1.386700690486995e-21	2.7440371026783517e-20	9.634739978057976e-17	3.8766169626653123e-16	3.9580796568025644e-15	3.226626298302611e-20
0.477	9.457707586818919e-22	1.8405670836851937e-20	1.4836819968544103e-14	1.982731206241442e-16	7.097890223380934e-17	2.283773854821549e-20
0.478	6.351182377600088e-22	1.2159992188094339e-20	5.414903372511234e-17	7.917173585016595e-16	3.806800007255254e-17	1.5880886261589238e-20
0.479	4.1932563659249266e-22	7.901398151860301e-21	2.110868550539831e-17	4.477097512077535e-16	1.589199212716977e-16	1.0820367947015955e-20
0.48	2.718599487898357e-22	5.042428529267666e-21	5.0381786112667356e-17	6.226227342002776e-17	8.217894046992615e-17	7.27001968875726e-21
0.481	1.7271043552796987e-22	3.1540760588494558e-21	9.43551195694528e-17	6.335376106089298e-17	1.1367836118191267e-17	4.787999242985003e-21
0.482	1.0726183285658604e-22	1.9293511554619907e-21	6.740880538456971e-18	1.8147579338928863e-14	1.0551166713811468e-17	3.072480792857689e-21
0.483	6.497392875421049e-23	1.1513533048083755e-21	4.924296630562968e-18	2.890876150464047e-17	7.439973197427727e-16	1.925426255911782e-21
0.484	3.827626484364947e-23	6.683014365324903e-22	5.670714392105578e-17	1.0059595953591095e-17	5.4533401121746416e-18	1.1773827230946604e-21
0.485	2.184171710708966e-23	3.758808086669967e-22	3.47301674415661e-18	2.2432738699478687e-17	1.597048197923954e-18	6.951709444085491e-22
0.486	1.2021605126039762e-23	2.0397341113911444e-22	7.769454117185107e-19	3.2357779581476487e-17	2.703162391464584e-18	3.9501152014026853e-22
0.487	6.351903092807363e-24	1.062609078510174e-22	9.939003653763087e-19	2.1040876142263674e-18	9.319017664882777e-18	2.169525981047377e-22
0.488	3.1986151103131283e-24	5.2775474268730216e-23	1.2033262244307562e-17	1.2975107141960319e-18	3.349555951754151e-19	1.1321717086098392e-22
0.489	1.5223920618872283e-24	2.478222556384168e-23	1.5301144547036372e-19	1.5277610695987988e-17	1.5277701833894548e-19	5.563895270720664e-23
0.49	6.780677502181544e-25	1.0890296067443797e-23	5.784962130658792e-20	5.572230917362598e-19	6.697702847082166e-19	2.5734139994207686e-23
0.491	2.7854031909653812e-25	4.4147804582851646e-24	1.5354179033221835e-19	9.55217028842582e-20	9.87652078620001e-20	1.097350277739686e-23
0.492	1.0352026054846935e-25	1.6197211193592514e-24	4.224061908274196e-20	9.283510588604084e-20	1.00604804782051e-20	4.2188233799592146e-24
0.493	3.3907446238446455e-26	5.238050262160354e-25	3.071828340617572e-21	4.503417633841137e-19	5.876089454047516e-21	1.430845335054523e-24
0.494	9.4159152554796e-27	1.436220466906984e-25	1.3566284561384404e-21	4.9215173218978185e-21	6.427595512704371e-16	4.1320515354071165e-25
0.495	2.0854344680660164e-27	3.141778011917887e-26	3.6720998808570246e-20	9.693006140634602e-22	3.699977156335099e-22	9.48579441774474e-26
0.496	3.3290177193403287e-28	4.955128315029462e-27	6.468182983318091e-23	1.296088210200232e-21	1.8396100657003056e-23	1.563262552127662e-26
0.497	3.17210376804378e-29	4.664228728426219e-28	3.3039605737206266e-24	5.890143004703422e-23	9.724246544430418e-25	1.5517255167388466e-27
0.498	1.1769638062360845e-30	1.7100937757114549e-29	3.967426125948955e-25	5.4324599475222355e-25	2.4959001419682243e-26	5.980300550233305e-29
0.499	4.367509886995091e-33	6.272676061319965e-32	8.970317401841581e-27	3.6568467299534764e-27	7.164271961406376e-29	2.296412739514329e-31
0.501	3.937887651598335e-33	5.526738787269122e-32	5.840918344343426e-28	3.2072804094191073e-27	4.5948358785399123e-29	2.2369403262678918e-31
0.502	9.559708299504976e-31	1.3267632791782002e-29	1.4489592733923174e-24	2.285460167814486e-25	9.897829826893355e-27	5.633284613292391e-29
0.503	2.3207186532419816e-29	3.1859811243887584e-28	1.1666069939733123e-23	2.8988381480130973e-24	2.1784110126211633e-25	1.413513518542356e-27
0.504	2.1967198117494333e-28	2.98238047447139e-27	3.022243700860022e-23	1.7909658902897323e-23	1.8998103125640795e-24	1.3961272215400492e-26
0.505	1.2391824531160328e-27	1.6642822906599758e-26	3.2905949211518905e-22	7.405423644118284e-23	1.0001783853072141e-23	8.190869473938359e-26
0.506	5.035645914016545e-27	6.692563010333156e-26	5.860268579836226e-16	2.3653700719836496e-22	3.832106731279973e-23	3.447732978373947e-25
0.507	1.6329041425079477e-26	2.1475068527966415e-25	4.035741169253767e-21	6.308300570787678e-22	1.1814306596274618e-22	1.161930146581518e-24
0.508	4.487570030464583e-26	5.840202088627144e-25	3.0898395016484876e-21	1.4722085689481031e-21	3.1089070426674946e-22	3.329966147119586e-24
0.509	1.0855409424325433e-25	1.398453744632311e-24	3.701849002514029e-21	3.0990910848923538e-21	7.243226484541027e-22	8.368537817711993e-24
0.51	2.3733531512475854e-25	3.0276028509553973e-24	5.026938201753567e-21	6.0090193374834385e-21	1.5326312663489006e-21	1.8920938877205605e-23
0.511	4.792175554788786e-25	6.051047211232207e-24	7.081462144120987e-21	1.0904463784552503e-20	3.009573713987749e-21	3.995146522411163e-23
0.512	9.037815003823328e-25	1.1299659598141125e-23	1.001768427515458e-20	1.871335461607743e-20	5.540670098080534e-21	7.85194773353975e-23
0.513	1.6087721547202321e-24	1.9922959707134307e-23	1.4042778471561812e-20	3.062662336859973e-20	9.657716066314676e-21	1.4502043937122415e-22
0.514	2.728920033050978e-24	3.347388135228268e-23	1.9399751508143678e-20	4.8146705444844784e-20	1.6091704679277633e-20	2.557883836887447e-22
0.515	4.441863554291495e-24	5.396123535681806e-23	2.6356979000879268e-20	7.310754129495292e-20	2.5809526263537967e-20	4.352689727026168e-22
0.516	6.960315105662195e-24	8.37725680271832e-23	3.519318803405996e-20	1.0758145848276613e-19	3.993716626722336e-20	7.102058073239001e-22
0.517	1.0542477898223273e-23	1.2575971904530225e-22	4.619221622109529e-20	1.5392659618097926e-19	5.983456769479299e-20	1.1143737677322442e-21
0.518	1.5545610643746106e-23	1.8371267594690236e-22	5.965933388307456e-20	2.1517295430533778e-19	8.753741253096211e-20	1.7195971220819924e-21
0.519	2.2313457507819464e-23	2.612945730082772e-22	7.584966575890946e-20	2.941035510003329e-19	1.2488254422652386e-19	2.5795698355522016e-21
0.52	3.122672508820605e-23	3.6248910581269213e-22	9.498739991875426e-20	3.936199223229624e-19	1.739027844371362e-19	3.75510251852796e-21
0.521	4.27461172644782e-23	4.919651937351183e-22	1.1727894344285683e-19	5.170537298189264e-19	2.372048757820266e-19	5.341481105284441e-21
0.522	5.749629366961651e-23	6.557844688459894e-22	1.4294002118807165e-19	6.688135096409759e-19	3.188022255065779e-19	7.537522992783624e-21
0.523	7.578299005368322e-23	8.569423696399929e-22	1.7194405790292298e-19	8.505834033843961e-19	4.2019982973801096e-19	1.0378333935194789e-20
0.524	9.796598928733117e-23	1.098787310226446e-21	2.042201573397639e-19	1.0642534973067268e-18	5.433994837143456e-19	1.3935709431332027e-20
0.525	1.2490454215070747e-22	1.3890638430431935e-21	2.398782758091022e-19	1.3154295165808742e-18	6.946603604227981e-19	1.8583295041322003e-20
0.526	1.5691813234822509e-22	1.730219196785809e-21	2.7863946256702772e-19	1.6053289299268533e-18	8.765338980336737e-19	2.449745453703766e-20
0.527	1.9380268184318707e-22	2.119705966984355e-21	3.199029120051379e-19	1.930934436862623e-18	1.0874869441803377e-18	3.1584354820159835e-20
0.528	2.3532952524567963e-22	2.5545565183565548e-21	3.6301312142624017e-19	2.288950730990254e-18	1.3260137545812607e-18	3.976117112458281e-20
0.529	2.839531408048664e-22	3.0560733212480053e-21	4.0862221302520047e-19	2.697122122834221e-18	1.613504701257429e-18	5.0578991812740094e-20
0.53	3.371901367161264e-22	3.599770610361418e-21	4.547436027811e-19	3.134604113977398e-18	1.932287064625216e-18	6.303066293403619e-20
0.531	3.9382676406178295e-22	4.1728919577346e-21	5.001248878748872e-19	3.590634536730176e-18	2.2747694044510736e-18	7.675847133576407e-20
0.532	4.544859953555175e-22	4.7795241193955486e-21	5.445190070747575e-19	4.0690094386203874e-18	2.648495198865654e-18	9.242854605245847e-20
0.533	5.208203298683189e-22	5.432375157830426e-21	5.880407351463382e-19	4.582015964378199e-18	3.072677927193185e-18	1.1178217128689232e-19
0.534	5.8662438766516835e-22	6.0722636215358035e-21	6.269079659965962e-19	5.0808457258126514e-18	3.501781987224891e-18	1.3211695546652048e-19
0.535	6.48183499798293e-22	6.663516095583037e-21	6.5889204395094e-19	5.5365372267966045e-18	3.909057235130646e-18	1.5186569243410522e-19
0.536	7.131098939094472e-22	7.274564014313508e-21	6.877196942238047e-19	6.009100646886831e-18	4.361124488638632e-18	1.7584960686255487e-19
0.537	7.746683093801225e-22	7.840694333091813e-21	7.093690913606148e-19	6.447248327122924e-18	4.812986732655074e-18	2.0186385533324494e-19
0.538	8.226632967583654e-22	8.267597135582241e-21	7.187429774452688e-19	6.77298566363896e-18	5.184897381452661e-18	2.2480627137198357e-19
0.539	8.508103503957415e-22	8.498417828285646e-21	7.132466652745241e-19	6.939016539617365e-18	5.4245188037801635e-18	2.410388691877246e-19
0.54	8.890390221537556e-22	8.807270370767826e-21	7.085733886972986e-19	7.181415226555558e-18	5.784048633545634e-18	2.6825510231407536e-19
0.541	9.021831000635652e-22	8.87035116302686e-21	6.867303767899838e-19	7.228734591565993e-18	5.982459363023192e-18	2.881520528586272e-19
0.542	8.805195998480896e-22	8.602017927387113e-21	6.441961458762765e-19	7.007705921579091e-18	5.932756312583481e-18	2.9432062125221596e-19
0.543	8.390997994358846e-22	8.146051371481848e-21	5.9073198385399235e-19	6.637440291644156e-18	5.744396178664671e-18	2.9301224526961762e-19
0.544	8.034285477070557e-22	7.73516516795117e-21	5.393717459726563e-19	6.3196482483685315e-18	5.6385874956358775e-18	3.003906389208254e-19
0.545	7.228678320927432e-22	6.908581618651078e-21	4.653987967040984e-19	5.661674681983462e-18	5.189543859378807e-18	2.8701882277844993e-19
0.546	5.848518737852506e-22	5.560494219967857e-21	3.6519733215453027e-19	4.565692231604473e-18	4.263554357714004e-18	2.4135638318603897e-19
0.547	4.776343715253348e-22	4.508483044965283e-21	2.8639765904704733e-19	3.7174604173303736e-18	3.563577450850784e-18	2.089111130082025e-19
0.548	3.716753612078576e-22	3.4751203252367356e-21	2.1173019493168429e-19	2.8878457316351596e-18	2.8685473590111672e-18	1.7683001673667267e-19
0.549	2.161865071553133e-22	2.002370500872827e-21	1.171420622799131e-19	1.6793998839805982e-18	1.7285907368977105e-18	1.1199669690338073e-19
0.55	8.349316650098687e-36	7.661513165621892e-35	4.308215981929137e-33	6.494441945578719e-32	6.92695009463572e-32	4.7150999082665986e-33

==> tab_integratedkp_v04_betterresolution.dat <==
e	vm .2	.3	.4	.5	0.6	0.7
0.1	1.2209364704831782e-22	5.299971452903998e-23	2.9337511915550277e-24	6.738484283115616e-26	7.878504936802102e-27	1.6763810649032218e-27
0.10010000000000001	2.814036988605507e-10	1.2263480566731438e-10	6.8214198195612e-12	1.56224189071199e-13	1.8251501148217992e-14	3.882073186142208e-15
0.10020000000000001	6.742214199502139e-10	2.9502512476053086e-10	1.6494054417540992e-11	3.765951418158848e-13	4.396209825346206e-14	9.346999597844067e-15
0.1003	1.205114174506064e-9	5.292829531136838e-10	2.972625525154454e-11	6.768454504058789e-13	7.895515820871721e-14	1.6781075775807464e-14
0.1004	1.7261893728878888e-9	7.613546409021752e-10	4.2987271809750314e-11	9.75664049509366e-13	1.1371799340493457e-13	2.4159592221396075e-14
0.1005	2.4052765350945548e-9	1.064465515995488e-9	6.035281821959744e-11	1.3663215603590876e-12	1.591455635855294e-13	3.3799722494521066e-14
0.10060000000000001	3.0832176579623704e-9	1.3697664532204687e-9	7.803729150805171e-11	1.7615131691257143e-12	2.0502035350046598e-13	4.352636591023239e-14
0.10070000000000001	3.748612025716385e-9	1.672237862743292e-9	9.576152593830909e-11	2.1548232535843406e-12	2.505929042066946e-13	5.318014282657458e-14
0.1008	4.539620845896079e-9	2.0321635579352938e-9	1.1687833346627024e-10	2.622994349084047e-12	3.048281940849228e-13	6.466782733163221e-14
0.1009	5.355184761374532e-9	2.4059668772647526e-9	1.390059993803257e-10	3.1108967359568834e-12	3.612685867233723e-13	7.661414017520262e-14
0.101	6.155644060479334e-9	2.7763269534249748e-9	1.611847922333583e-10	3.5964794870989767e-12	4.17336695275557e-13	8.847077623499833e-14
0.10110000000000001	6.941270587544655e-9	3.1432864630321176e-9	1.8341554258414543e-10	4.079755117555077e-12	4.730347105696639e-13	1.0023830431565551e-13
0.10120000000000001	7.838306844157033e-9	3.5619791254108733e-9	2.087643865526601e-10	4.630887121042125e-12	5.365586825167509e-13	1.136599175520116e-13
0.1013	8.767419707584204e-9	3.998237671139219e-9	2.3537091725442594e-10	5.206712926728742e-12	6.028501636010231e-13	1.2765806189899558e-13
0.1014	9.679304644269169e-9	4.4305119372273446e-9	2.6204121588490463e-10	5.779806379661689e-12	6.687036566818926e-13	1.4155082673677897e-13
0.1015	1.0574270854460294e-8	4.858851336575258e-9	2.887762962008104e-10	6.350182213269666e-12	7.341217374028825e-13	1.5533888026042605e-13
0.10160000000000001	1.1452621677978546e-8	5.283304683714584e-9	3.1557718014583986e-10	6.917855080114228e-12	7.991069658354356e-13	1.6902288641563796e-13
0.10170000000000001	1.2446274264040051e-8	5.761595213109035e-9	3.456561898286223e-10	7.556283086375044e-12	8.722387282424963e-13	1.8442740738066194e-13
0.1018	1.3461585751407376e-8	6.253213909044329e-9	3.7679880825262346e-10	8.214224471192996e-12	9.47515951540228e-13	2.0027453499953818e-13
0.1019	1.4458037165526837e-8	6.740392643666046e-9	4.0801952057124926e-10	8.869051562532453e-12	1.0222947322065677e-12	2.160019179508971e-13
0.10200000000000001	1.54359659034018e-8	7.223186546984073e-9	4.3931953671815436e-10	9.520781142222436e-12	1.0965779988390336e-12	2.316103152441544e-13
0.10210000000000001	1.6395703006694106e-8	7.701650087133061e-9	4.707000766106554e-10	1.0169429900228322e-11	1.1703686623594389e-12	2.4710048106878126e-13
0.1022	1.7337573293517495e-8	8.175837080064755e-9	5.021623702929444e-10	1.0815014435215564e-11	1.2436696161273914e-12	2.6247316482641947e-13
0.1023	1.841626460265184e-8	8.713634545802932e-9	5.374898402179883e-10	1.154395449656091e-11	1.3265709141888897e-12	2.798738591280467e-13
0.1024	1.9488819832666658e-8	9.252782496336894e-9	5.732548516509451e-10	1.2277309562502038e-11	1.409838559736063e-12	2.9733735797842465e-13
0.10250000000000001	2.0541399882511233e-8	9.787129193764033e-9	6.091144357129612e-10	1.300720385791345e-11	1.492553337624192e-12	3.146682804654361e-13
0.10260000000000001	2.1574360834734394e-8	1.0316734378342715e-8	6.450700160323581e-10	1.3733656018069086e-11	1.574718492919802e-12	3.3186746660585857e-13
0.1027	2.2588052112678623e-8	1.08416570807058e-8	6.811230282880871e-10	1.4456684576562269e-11	1.6563372511433862e-12	3.489357510911785e-13
0.1028	2.3582816617473904e-8	1.1361955632224024e-8	7.17274920382585e-10	1.5176307965928935e-11	1.7374128183947483e-12	3.658739633230199e-13
0.1029	2.4588473941320767e-8	1.1890630981081845e-8	7.542461903428493e-10	1.5909001474130956e-11	1.819870555679856e-12	3.8309171570047767e-13
0.10300000000000001	2.571029909395759e-8	1.2474200814595351e-8	7.946467009903711e-10	1.6714106633442345e-11	1.9106311439959307e-12	4.0205976974440335e-13
0.10310000000000001	2.68111750732566e-8	1.3052643805191157e-8	8.351593187208111e-10	1.7515423525366863e-11	2.0007875623788033e-12	4.208831906360795e-13
0.1032	2.7891474277692764e-8	1.3626023913911529e-8	8.757856898966897e-10	1.8312972534322182e-11	2.0903433534751082e-12	4.3956289441515596e-13
0.1033	2.8951562184232498e-8	1.4194404349614165e-8	9.165274751499208e-10	1.9106773933846448e-11	2.1793020386347946e-12	4.580997913235985e-13
0.1034	2.999179748976175e-8	1.4757847579935677e-8	9.573863495865813e-10	1.9896847887275843e-11	2.267667118047244e-12	4.764947858441585e-13
0.10350000000000001	3.101253224933236e-8	1.531641534209083e-8	9.98364002994802e-10	2.0683214448420265e-11	2.3554420708767937e-12	4.947487767386277e-13
0.10360000000000001	3.201411201129826e-8	1.587016865350626e-8	1.039462140055548e-9	2.146589356223236e-11	2.4426303553970327e-12	5.128626570857746e-13
0.1037	3.3085861062296753e-8	1.6458407454297798e-8	1.0828685372025278e-9	2.2294834975258893e-11	2.535063951547246e-12	5.320765196632637e-13
0.1038	3.420870286109981e-8	1.70731315953667e-8	1.1281711688161456e-9	2.316012348736082e-11	2.631571792382444e-12	5.52139992641697e-13
0.1039	3.531047751906688e-8	1.7682566220303305e-8	1.1736081883552432e-9	2.4021357619036554e-11	2.727434614364956e-12	5.720494397822833e-13
0.10400000000000001	3.639155819058984e-8	1.828677764878953e-8	1.2191815071698431e-9	2.4878559169839403e-11	2.822656194877091e-12	5.918058362258879e-13
0.10410000000000001	3.745231115521851e-8	1.888583143237537e-8	1.2648930537310479e-9	2.573174982126142e-11	2.917240288653503e-12	6.114101509552346e-13
0.1042	3.849309595678858e-8	1.9479792365653892e-8	1.310744773877353e-9	2.6580951137453633e-11	3.01119062792564e-12	6.308633468356664e-13
0.1043	3.951426553945254e-8	2.006872449727048e-8	1.3567386310647377e-9	2.7426184565944477e-11	3.1045109225654526e-12	6.50166380655677e-13
0.1044	4.0516166380683444e-8	2.0652691140766027e-8	1.4028766066203336e-9	2.8267471438350756e-11	3.1972048602278768e-12	6.693202031671077e-13
0.10450000000000001	4.150649622344073e-8	2.1235001740255125e-8	1.4493411918580753e-9	2.9108959098134437e-11	3.289757868186102e-12	6.884281964856957e-13
0.1046	4.262631035656423e-8	2.1878145810943493e-8	1.499627891484684e-9	3.0030213141316814e-11	3.3914514279436023e-12	7.09463036560431e-13
0.1047	4.372500914842999e-8	2.2515870105573064e-8	1.5500732096565826e-9	3.094716841244148e-11	3.4924626376382476e-12	7.303353221138142e-13
0.1048	4.480296565032255e-8	2.314824300263153e-8	1.6006793425885365e-9	3.185984800915397e-11	3.5927954883779355e-12	7.510460818854337e-13
0.10490000000000001	4.5860546092150465e-8	2.377533210036928e-8	1.6514485067865755e-9	3.276827490453992e-11	3.692453947402875e-12	7.715963381321106e-13
0.10500000000000001	4.689811001938434e-8	2.4397204228146186e-8	1.702382939341084e-9	3.367247194788432e-11	3.791441958237457e-12	7.919871066707008e-13
0.1051	4.791601042697116e-8	2.5013925457610755e-8	1.7534848982243273e-9	3.457246186542547e-11	3.889763440841089e-12	8.122193969206163e-13
0.1052	4.891459389029821e-8	2.562556111371499e-8	1.804756662592506e-9	3.54682672611052e-11	3.98742229175805e-12	8.322942119460572e-13
0.1053	4.9894200693273175e-8	2.6232175785564543e-8	1.8562005330921574e-9	3.635991061730983e-11	4.084422384265915e-12	8.5221254849785e-13
0.10540000000000001	5.085516495360633e-8	2.6833833337115566e-8	1.9078188321716937e-9	3.724741429561514e-11	4.180767568523849e-12	8.719753970551924e-13
0.10550000000000001	5.1898154595611885e-8	2.7475149762798635e-8	1.9621014353054753e-9	3.818749178456991e-11	4.283075380102255e-12	8.929894360249793e-13
0.1056	5.2971601943673015e-8	2.8133651464495987e-8	2.0178282077691583e-9	3.915181266948774e-11	4.388027038328706e-12	9.145478870023462e-13
0.1057	5.4024650869475016e-8	2.8786767607471374e-8	2.0737448465534285e-9	4.0111658648857344e-11	4.49227052737721e-12	9.35938172289233e-13
0.1058	5.505766081224835e-8	2.943456685589145e-8	2.12985390212572e-9	4.106705375195875e-11	4.595809983433703e-12	9.571613558140141e-13
0.10590000000000001	5.607098470297075e-8	3.0077117106954095e-8	2.1861579494603705e-9	4.201802187920843e-11	4.6986495180288196e-12	9.782184948183516e-13
0.10600000000000001	5.7064969093664376e-8	3.0714485502054955e-8	2.2426595883951044e-9	4.296458680294238e-11	4.800793218194216e-12	9.991106399012071e-13
0.1061	5.8039954283868574e-8	3.134673843779135e-8	2.2993614439929654e-9	4.390677216819316e-11	4.902245146617681e-12	1.0198388350625202e-12
0.1062	5.8996274444360885e-8	3.1973941576807914e-8	2.3562661669099364e-9	4.4844601493463594e-11	5.0030093417974066e-12	1.0404041177466281e-12
0.1063	5.99342577381844e-8	3.259615985848309e-8	2.413376433768009e-9	4.577809817149114e-11	5.103089818194688e-12	1.0608075188852666e-12
0.10640000000000001	6.085422643906218e-8	3.32134575094674e-8	2.4706949475345222e-9	4.670728547001492e-11	5.202490566386458e-12	1.081050062940454e-12
0.10650000000000001	6.181650759754759e-8	3.385261026568335e-8	2.529715023835819e-9	4.766615194581488e-11	5.305177749329479e-12	1.101974869876267e-12
0.1066	6.284569311375596e-8	3.4524902897250654e-8	2.591094994855958e-9	4.866925522919039e-11	5.412838570707006e-12	1.1239394155880834e-12
0.1067	6.385516169987053e-8	3.519186612710631e-8	2.652699575569269e-9	4.9667729359845114e-11	5.5197688534532324e-12	1.1457310165399862e-12
0.1068	6.484526035392009e-8	3.585356879614808e-8	2.7145317114734888e-9	5.0661599184084627e-11	5.625972858586546e-12	1.1673507666174166e-12
0.10690000000000001	6.581632984331414e-8	3.6510078992954283e-8	2.776594377441227e-9	5.16508894157001e-11	5.731454821805372e-12	1.1887997528484512e-12
0.10700000000000001	6.676870482757129e-8	3.716146406477824e-8	2.838890578151132e-9	5.263562463676952e-11	5.836218953647973e-12	1.210079055448747e-12
0.1071	6.77027139783974e-8	3.7807790628386866e-8	2.9014233485259178e-9	5.361582929845609e-11	5.940269439651278e-12	1.2311897478662143e-12
0.1072	6.861868009717087e-8	3.844912458074489e-8	2.96419575417728e-9	5.459152772179882e-11	6.043610440508467e-12	1.2521328968253332e-12
0.1073	6.951692022990197e-8	3.908553110954777e-8	3.027210891857861e-9	5.556274409849945e-11	6.146246092225528e-12	1.2729095623711852e-12
0.10740000000000001	7.039774577972593e-8	3.9717074703608526e-8	3.090471889920579e-9	5.6529502491705716e-11	6.24818050627706e-12	1.2935207979132085e-12
0.10750000000000001	7.126146261698438e-8	4.034381916309645e-8	3.153981908785146e-9	5.749182683678778e-11	6.349417769760603e-12	1.313967650268595e-12
0.1076	7.214953552955874e-8	4.098421320297516e-8	3.2187703795783365e-9	5.84731089010129e-11	6.452687321071024e-12	1.3348303301271793e-12
0.1077	7.311911271754291e-8	4.1664077921445344e-8	3.286304320508633e-9	5.950634615517609e-11	6.561828041530257e-12	1.3569236768384727e-12
0.1078	7.406993061441411e-8	4.233875417136492e-8	3.3541048148936613e-9	6.053484527229371e-11	6.670223277147497e-12	1.3788411469129725e-12
0.10790000000000001	7.500231930947706e-8	4.300831020106298e-8	3.4221752850503743e-9	6.155863167765894e-11	6.7778773700339896e-12	1.4005838526193808e-12
0.10800000000000001	7.591660301612578e-8	4.3672813532556646e-8	3.490519188821407e-9	6.257773066179346e-11	6.8847946365864336e-12	1.422152899272965e-12
0.1081	7.681310018661145e-8	4.4332330972245754e-8	3.559140020103157e-9	6.359216738126053e-11	6.990979367648706e-12	1.4435493852809853e-12
0.1082	7.769212362435302e-8	4.4986928621458784e-8	3.6280413093823898e-9	6.460196685947302e-11	7.096435828672336e-12	1.4647744021878e-12
0.10830000000000001	7.855398059384807e-8	4.563667188685134e-8	3.697226624281423e-9	6.560715398749346e-11	7.20116825987578e-12	1.485829034719608e-12
0.10840000000000001	7.939897292824865e-8	4.6281625490665474e-8	3.766699570112688e-9	6.660775352483725e-11	7.305180876403315e-12	1.5067143608290166e-12
0.10850000000000001	8.02273971346429e-8	4.692185348084377e-8	3.836463790441853e-9	6.760379010026138e-11	7.408477868482038e-12	1.5274314517391742e-12
0.1086	8.103954449710622e-8	4.755741924100626e-8	3.9065229676603474e-9	6.859528821255176e-11	7.511063401578081e-12	1.5479813719876053e-12
0.1087	8.183570117757456e-8	4.8188385500293275e-8	3.9768808235674815e-9	6.958227223130781e-11	7.61294161655204e-12	1.5683651794698206e-12
0.10880000000000001	8.265885747993865e-8	4.8833972544163946e-8	4.0486117349494395e-9	7.058911362392125e-11	7.716955173730877e-12	1.5891870322701452e-12
0.10890000000000001	8.3557365637413e-8	4.9516165641385406e-8	4.122970202304205e-9	7.164392811839908e-11	7.826372611335195e-12	1.6111404577075952e-12
0.10900000000000001	8.443828481739901e-8	5.019338931511632e-8	4.19764637975801e-9	7.269394023473491e-11	7.935036881623735e-12	1.6329168715027305e-12
0.1091	8.530192491663341e-8	5.0865710593282067e-8	4.272644277106142e-9	7.373917574489089e-11	8.042952365293709e-12	1.6545173931070745e-12
0.1092	8.614859036432185e-8	5.1533195813404517e-8	4.347967947589098e-9	7.477966028515157e-11	8.150123417193362e-12	1.6759431349942488e-12
0.10930000000000001	8.697858022805807e-8	5.219591063289865e-8	4.423621488548877e-9	7.581541935693689e-11	8.256554366483508e-12	1.6971952027053305e-12
0.10940000000000001	8.779218831750474e-8	5.2853920039235233e-8	4.499609042096755e-9	7.684647832761735e-11	8.362249516798578e-12	1.7182746948940215e-12
0.1095	8.858970328587399e-8	5.3507288359961735e-8	4.5759347957916895e-9	7.787286243131638e-11	8.467213146405977e-12	1.739182703371339e-12
0.1096	8.93714087292726e-8	5.415607927259253e-8	4.652602983330487e-9	7.889459676971211e-11	8.571449508364727e-12	1.759920313150126e-12
0.1097	9.013758328395213e-8	5.480035581436507e-8	4.729617885249276e-9	7.991170631283026e-11	8.67496283068269e-12	1.7804886024891428e-12
0.10980000000000001	9.08885007215238e-8	5.544018039187081e-8	4.806983829637389e-9	8.092421589983843e-11	8.777757316473354e-12	1.8008886429369952e-12
0.10990000000000001	9.162443004217128e-8	5.607561479055491e-8	4.884705192862751e-9	8.19321502398279e-11	8.879837144110932e-12	1.82112149937561e-12
0.11	9.234563556592034e-8	5.670672018409462e-8	4.9627864003099984e-9	8.293553391259623e-11	8.981206467384754e-12	1.841188230063525e-12
0.1101	9.311551218712606e-8	5.7362027592364094e-8	5.0428262717176875e-9	8.397058083603168e-11	9.086086383418154e-12	1.8619856296618394e-12
0.1102	9.393535794241502e-8	5.804245538540171e-8	5.124905177385118e-9	8.503865515490215e-11	9.19462555948604e-12	1.883544238626457e-12
0.11030000000000001	9.473893635454236e-8	5.871820386934369e-8	5.2073649054320814e-9	8.610190634466948e-11	9.302410860818613e-12	1.904926414444543e-12
0.11040000000000001	9.552653495737239e-8	5.9389338381303196e-8	5.290210204818215e-9	8.716036030152521e-11	9.409446666193053e-12	1.9261332731298435e-12
0.1105	9.629843625818246e-8	6.005592361240044e-8	5.373445878352308e-9	8.82140427863584e-11	9.515737328648293e-12	1.9471659237609805e-12
0.1106	9.705491783429506e-8	6.07180236176034e-8	5.4570767835231745e-9	8.926297942556685e-11	9.621287175645285e-12	1.9680254685263673e-12
0.1107	9.779625242768162e-8	6.137570182543966e-8	5.541107833344743e-9	9.030719571186113e-11	9.726100509226057e-12	1.9887130027687775e-12
0.11080000000000001	9.85227080375915e-8	6.20290210475866e-8	5.62554399721625e-9	9.134671700506772e-11	9.83018160617223e-12	2.0092296150297284e-12
0.1109	9.923454801124055e-8	6.267804348833483e-8	5.710390301796904e-9	9.23815685329239e-11	9.933534718161955e-12	2.029576387093443e-12
0.111	9.993203113261023e-8	6.332283075393149e-8	5.795651831895935e-9	9.34117753918665e-11	1.00361640719259e-11	2.049754394030522e-12
0.1111	1.0061541170940488e-7	6.396344386180664e-8	5.881333731378304e-9	9.443736254781909e-11	1.0138073869402301e-11	2.069764704241371e-12
0.11120000000000001	1.0128493965820291e-7	6.459994324968244e-8	5.967441204086288e-9	9.545835483697286e-11	1.0239268287891141e-11	2.0896083794993135e-12
0.11130000000000001	1.0194086058784312e-7	6.523238878456623e-8	6.0539795147768985e-9	9.647477696655865e-11	1.0339751480206604e-11	2.109286474993311e-12
0.1114	1.0258341588109816e-7	6.586083977163651e-8	6.140953990076572e-9	9.748665351562375e-11	1.0439527574829683e-11	2.1288000393705906e-12
0.1115	1.0331340200179929e-7	6.653098553142343e-8	6.230933155361128e-9	9.855204314931207e-11	1.0545358435665911e-11	2.149585058878389e-12
0.1116	1.040506510221685e-7	6.720685319200684e-8	6.321931080459349e-9	9.962543437644198e-11	1.0651932234135862e-11	2.170512371918308e-12
0.11170000000000001	1.0477304953482862e-7	6.787839608036879e-8	6.4133887156234515e-9	1.0069402330931254e-10	1.075775802343944e-11	2.191265431791651e-12
0.11180000000000001	1.054808615359829e-7	6.85456775421338e-8	6.505311760247144e-9	1.0175783575942426e-10	1.086284014258849e-11	2.211845341209205e-12
0.1119	1.0617434645074541e-7	6.920876032865677e-8	6.597705981543234e-9	1.028168974045445e-10	1.0967182905193516e-11	2.232253196051149e-12
0.112	1.0685375922040984e-7	6.986770660638095e-8	6.690577215617597e-9	1.0387123378950743e-10	1.1070790599621165e-11	2.2524900854111115e-12
0.1121	1.0751935038790521e-7	7.052257796607929e-8	6.7839313685623575e-9	1.0492087032700764e-10	1.1173667489150689e-11	2.2725570916399094e-12
0.11220000000000001	1.0817136618147932e-7	7.11734354319833e-8	6.877774417568718e-9	1.059658322983887e-10	1.1275817812129122e-11	2.2924552903889903e-12
0.11230000000000001	1.0881004859665115e-7	7.182033947079946e-8	6.972112412059658e-9	1.0700614485442481e-10	1.1377245782125456e-11	2.312185750653537e-12
0.1124	1.094356354764772e-7	7.246335000062035e-8	7.06695147484363e-9	1.0804183301610326e-10	1.1477955588084159e-11	2.3317495348153617e-12
0.1125	1.100483605901608e-7	7.310252639972545e-8	7.162297803288654e-9	1.0907292167539553e-10	1.1577951394477274e-11	2.3511476986854368e-12
0.1126	1.1064845371005192e-7	7.373792751527998e-8	7.258157670518092e-9	1.1009943559602838e-10	1.1677237341455657e-11	2.370381291546178e-12
0.11270000000000001	1.112361406870645e-7	7.436961167192808e-8	7.354537426627853e-9	1.1112139941424448e-10	1.177581754499899e-11	2.389451356193346e-12
0.11280000000000001	1.1181164352455981e-7	7.499763668028976e-8	7.451443499926512e-9	1.1213883763956669e-10	1.1873696097065368e-11	2.408358928977827e-12
0.1129	1.1241207918362659e-7	7.563884937131021e-8	7.549823925255136e-9	1.1317309924452689e-10	1.1973360298876021e-11	2.427632337144903e-12
0.113	1.1307974641612967e-7	7.631276826784345e-8	7.650799150846659e-9	1.1424912724354405e-10	1.2077706623167756e-11	2.447885812562018e-12
0.1131	1.1373378206877607e-7	7.698271413269016e-8	7.752327326837937e-9	1.1532038724248522e-10	1.2181312589753013e-11	2.467967593407242e-12
0.11320000000000001	1.1437443047196978e-7	7.764874874560983e-8	7.85441531733935e-9	1.1638690490767258e-10	1.2284182488246966e-11	2.4878787668337307e-12
0.11330000000000001	1.1500193176076874e-7	7.831093334131709e-8	7.957070072100433e-9	1.1744870577356991e-10	1.2386320583250467e-11	2.507620413280909e-12
0.1134	1.1561652195463949e-7	7.896932861847078e-8	8.060298627906273e-9	1.1850581524356993e-10	1.248773111450454e-11	2.5271936065176076e-12
0.1135	1.1621843303556642e-7	7.962399474855715e-8	8.164108109999607e-9	1.1955825859077336e-10	1.25884182970435e-11	2.546599413684847e-12
0.1136	1.1680789302455513e-7	8.027499138467267e-8	8.268505733529626e-9	1.2060606095876363e-10	1.2688386321347096e-11	2.5658388953383324e-12
0.11370000000000001	1.1738512605656389e-7	8.092237767020461e-8	8.373498805027637e-9	1.2164924736237612e-10	1.2787639353491498e-11	2.5849131054906455e-12
0.11380000000000001	1.1795035245390968e-7	8.156621224741975e-8	8.479094723911182e-9	1.226878426884681e-10	1.2886181535300026e-11	2.603823091653272e-12
0.1139	1.1850378879816551e-7	8.220655326595103e-8	8.58530098401563e-9	1.2372187169667487e-10	1.2984016984491818e-11	2.62256989487814e-12
0.114	1.1904564800060168e-7	8.284345839119498e-8	8.69212517515531e-9	1.247513590201697e-10	1.3081149794830397e-11	2.641154549799052e-12
0.11410000000000001	1.1957613937119063e-7	8.3476984812615e-8	8.799574984713925e-9	1.2577632916641225e-10	1.317758403627064e-11	2.659578084672726e-12
0.11420000000000001	1.2009546868621773e-7	8.410718925195688e-8	8.907658199265518e-9	1.2679680651789943e-10	1.3273323755105374e-11	2.677841521419642e-12
0.11430000000000001	1.2060383825451986e-7	8.473412797137372e-8	9.016382706225747e-9	1.2781281533290194e-10	1.3368372974110178e-11	2.6959458756644983e-12
0.1144	1.2110144698239548e-7	8.535785678146935e-8	9.125756495535705e-9	1.2882437974620834e-10	1.3462735692688312e-11	2.7138921567765365e-12
0.1145	1.216972616931843e-7	8.602833468389602e-8	9.238600539988784e-9	1.2989498853958603e-10	1.3563798634556898e-11	2.7332482265802224e-12
0.11460000000000001	1.222825055853232e-7	8.669606894072024e-8	9.352162587154943e-9	1.309619389405512e-10	1.3664255455087268e-11	2.7524621956699092e-12
0.11470000000000001	1.2285561128619675e-7	8.736030142842614e-8	9.46640518894526e-9	1.3202421797014947e-10	1.3763989467066144e-11	2.7715094579962167e-12
0.11480000000000001	1.2341679918774574e-7	8.802109182760846e-8	9.581336868626492e-9	1.3308185084068345e-10	1.3863004853938839e-11	2.790391070265322e-12
0.1149	1.2396628593989665e-7	8.867849933867562e-8	9.69696626175495e-9	1.3413486263625544e-10	1.3961305774863024e-11	2.8091080826797504e-12
0.115	1.2450428452137163e-7	8.933258269040115e-8	9.813302118076697e-9	1.3518327831352959e-10	1.405889636485757e-11	2.8276615389798917e-12
0.11510000000000001	1.250310043090555e-7	8.998340014838542e-8	9.930353303464646e-9	1.3622712270248503e-10	1.4155780734950376e-11	2.8460524764852244e-12
0.11520000000000001	1.2554665114595443e-7	9.063100952343393e-8	1.0048128801893937e-8	1.3726642050717213e-10	1.4251962972325639e-11	2.8642819261353602e-12
0.11530000000000001	1.260514274077674e-7	9.127546817984471e-8	1.016663771745513e-8	1.38301196306452e-10	1.434744714046918e-11	2.8823509125306152e-12
0.1154	1.265455320681233e-7	9.191683304362085e-8	1.0285889276408468e-8	1.3933147455474848e-10	1.4442237279314358e-11	2.900260453972582e-12
0.1155	1.270291607624884e-7	9.255516061059394e-8	1.040589282927724e-8	1.403572795827781e-10	1.4536337405385483e-11	2.9180115625041687e-12
0.11560000000000001	1.275025058507942e-7	9.319050695447288e-8	1.0526657852983419e-8	1.4137863559828816e-10	1.462975151194125e-11	2.935605243949513e-12
0.11570000000000001	1.2796575647880254e-7	9.382292773481283e-8	1.0648193953025134e-8	1.4239556668678116e-10	1.4722483569116686e-11	2.953042497953569e-12
0.11580000000000001	1.2841909863824683e-7	9.445247820491174e-8	1.0770510865698252e-8	1.4340809681224464e-10	1.4814537524064762e-11	2.970324318021477e-12
0.1159	1.2886271522576602e-7	9.507921321962976e-8	1.0893618460361593e-8	1.444162498178664e-10	1.4905917301096488e-11	2.987451691557626e-12
0.116	1.2929678610066533e-7	9.57031872431381e-8	1.1017526741747845e-8	1.4542004942675336e-10	1.499662680182044e-11	3.0044255999044407e-12
0.11610000000000001	1.298090464785814e-7	9.636482092897407e-8	1.1144522317547867e-8	1.464708260628193e-10	1.509263641040553e-11	3.0225130922288114e-12
0.1162	1.303275065484332e-7	9.703129117831485e-8	1.1272789885646847e-8	1.4752706668461819e-10	1.518910787000277e-11	3.040686421417443e-12
0.11630000000000001	1.3083509509127928e-7	9.769472780257766e-8	1.1401895371194916e-8	1.485787409486319e-10	1.5284874895987884e-11	3.0586981573409024e-12
0.1164	1.3133201288287657e-7	9.835518908992578e-8	1.1531849445113852e-8	1.4962587358421954e-10	1.5379941561897064e-11	3.0765493256167765e-12
0.1165	1.3181845732701135e-7	9.90127329115273e-8	1.1662662926783129e-8	1.5066848919631564e-10	1.5474311917716936e-11	3.094240945570527e-12
0.11660000000000001	1.3229462251923282e-7	9.96674167298435e-8	1.1794346786657604e-8	1.51706612266166e-10	1.5567989990027996e-11	3.111774030275446e-12
0.1167	1.3276069930929715e-7	1.0031929760684199e-7	1.1926912148938333e-8	1.527402671520582e-10	1.5660979782146894e-11	3.129149586592313e-12
0.11680000000000001	1.3321687536235756e-7	1.0096843221214143e-7	1.2060370294299188e-8	1.5376947809005236e-10	1.5753285274268677e-11	3.1463686152089354e-12
0.1169	1.3366333521892196e-7	1.0161487683108259e-7	1.2194732662668679e-8	1.5479426919470326e-10	1.5844910423607374e-11	3.1634321106793e-12
0.117	1.3410026035360744e-7	1.0225868737273075e-7	1.2330010856069412e-8	1.5581466445977822e-10	1.5935859164535826e-11	3.1803410614624756e-12
0.11710000000000001	1.3452782923272144e-7	1.0289991937781257e-7	1.2466216641516496e-8	1.568306877589734e-10	1.6026135408724727e-11	3.197096449961297e-12
0.1172	1.349462173706943e-7	1.0353862802658601e-7	1.2603361953975873e-8	1.5784236284662305e-10	1.61157430452806e-11	3.213699252560735e-12
0.1173	1.353555973853896e-7	1.0417486814664994e-7	1.2741458899384644e-8	1.5884971335840643e-10	1.6204685940883082e-11	3.2301504396660817e-12
0.1174	1.3575613905231558e-7	1.0480869422068842e-7	1.2880519757733796e-8	1.598527628120467e-10	1.6292967939920955e-11	3.246450975740774e-12
0.11750000000000001	1.361480093577696e-7	1.0544016039416068e-7	1.3020556986216786e-8	1.608515346080137e-10	1.6380592864627947e-11	3.26260181934412e-12
0.11760000000000001	1.3653137255092587e-7	1.0606932048292774e-7	1.3161583222443025e-8	1.618460520302131e-10	1.6467564515216804e-11	3.2786039231685608e-12
0.1177	1.369063901949048e-7	1.0669622798082651e-7	1.330361128771988e-8	1.6283633824667575e-10	1.655388667001313e-11	3.294458234076892e-12
0.1178	1.3736023558033545e-7	1.0736129118736423e-7	1.3448933809767394e-8	1.638737008201392e-10	1.6645523907659883e-11	3.3114302271338694e-12
0.1179	1.3781604223913833e-7	1.0802922191827058e-7	1.3595595315300768e-8	1.6491349277385887e-10	1.6737276496883503e-11	3.328415770974102e-12
0.11800000000000001	1.3826223655018613e-7	1.0869464877223015e-7	1.3743304357242121e-8	1.6594885435887006e-10	1.682834754879939e-11	3.345245891076744e-12
0.11810000000000001	1.3869900027939661e-7	1.0935762904253815e-7	1.3892074621619497e-8	1.669798096805774e-10	1.6918741001936913e-11	3.361921575617426e-12
0.1182	1.391265121807549e-7	1.100182196772548e-7	1.4041919996419377e-8	1.6800638272452418e-10	1.7008460772155402e-11	3.3784438067289556e-12
0.1183	1.395449480533217e-7	1.1067647728735838e-7	1.4192854575322714e-8	1.690285973570982e-10	1.7097510752781586e-11	3.3948135605394856e-12
0.1184	1.3995448079710126e-7	1.1133245815483913e-7	1.4344892661521033e-8	1.7004647732623378e-10	1.7185894814745622e-11	3.411031807210433e-12
0.11850000000000001	1.4035528046780153e-7	1.1198621824074293e-7	1.4498048771616398e-8	1.710600462621173e-10	1.7273616806717543e-11	3.427099510974237e-12
0.11860000000000001	1.4074751433049992e-7	1.1263781319315581e-7	1.4652337639604666e-8	1.7206932767787936e-10	1.736068055524156e-11	3.443017630171801e-12
0.1187	1.411313469122451e-7	1.1328729835513733e-7	1.480777422094567e-8	1.7307434497028384e-10	1.744708986486976e-11	3.4587871172895955e-12
0.1188	1.415069400536275e-7	1.1393472877260895e-7	1.4964373696723517e-8	1.7407512142042223e-10	1.7532848518295897e-11	3.4744089189967683e-12
0.1189	1.4187445295932145e-7	1.1458015920218735e-7	1.5122151477896402e-8	1.750716801943907e-10	1.761796027648682e-11	3.489883976181684e-12
0.11900000000000001	1.4223404224764374e-7	1.1522364411897621e-7	1.5281123209640975e-8	1.760640443439718e-10	1.770242887881415e-11	3.505213223988482e-12
0.11910000000000001	1.425858619991379e-7	1.1586523772431267e-7	1.5441304775792252e-8	1.7705223680731052e-10	1.778625804318482e-11	3.5203975918532513e-12
0.1192	1.429300638042085e-7	1.1650499395346985e-7	1.5602712303381726e-8	1.7803628040958366e-10	1.786945146617053e-11	3.5354380035400137e-12
0.1193	1.4326679680982844e-7	1.1714296648332038e-7	1.5765362167276337e-8	1.7901619786366736e-10	1.7952012823136554e-11	3.550335377176417e-12
0.1194	1.435962077653406e-7	1.1777920873996001e-7	1.592927099492081e-8	1.799920117708006e-10	1.8033945768369736e-11	3.5650906252892802e-12
0.11950000000000001	1.4393062926965974e-7	1.1841944142096884e-7	1.6094774921055908e-8	1.8097093309848393e-10	1.8116089606940316e-11	3.5798819493083686e-12
0.11960000000000001	1.4433828884370434e-7	1.1909559366346114e-7	1.6263702422188862e-8	1.819935530528434e-10	1.8203157621106285e-11	3.5957087628729235e-12
0.1197	1.4473740359231673e-7	1.197697843490818e-7	1.6433946093851693e-8	1.8301188284097647e-10	1.8289567083729943e-11	3.6113862630116616e-12
0.1198	1.4512813998854007e-7	1.2044207074100192e-7	1.660552371357135e-8	1.840259459395458e-10	1.8375321798846273e-11	3.6269154009395986e-12
0.1199	1.4551066178756935e-7	1.2111250983192852e-7	1.677845333754067e-8	1.8503576570990082e-10	1.84604255486854e-11	3.642297122072616e-12
0.12000000000000001	1.4588513007850993e-7	1.2178115835236988e-7	1.6952753306050183e-8	1.860413653987586e-10	1.8544882093803928e-11	3.657532366063919e-12
0.12010000000000001	1.4625170333511655e-7	1.224480727788619e-7	1.7128442249043795e-8	1.8704276813888068e-10	1.8628695173215754e-11	3.67262206684031e-12
0.1202	1.4661053746552944e-7	1.2311330934215688e-7	1.730553909180141e-8	1.8803999694974722e-10	1.871186850452179e-11	3.687567152638208e-12
0.1203	1.4696178586103335e-7	1.2377692403537723e-7	1.748406306075232e-8	1.8903307473822573e-10	1.879440578403894e-11	3.702368546039375e-12
0.12040000000000001	1.473055994438608e-7	1.244389726221363e-7	1.7664033689421926e-8	1.9002202429923231e-10	1.887631068692804e-11	3.717027164006482e-12
0.12050000000000001	1.4764212671406378e-7	1.2509951064462836e-7	1.784547082451711e-8	1.9100686831639718e-10	1.8957586867321333e-11	3.73154391791835e-12
0.12060000000000001	1.479715137954722e-7	1.2575859343169046e-7	1.8028394632151956e-8	1.919876293627211e-10	1.9038237958448996e-11	3.745919713605085e-12
0.1207	1.4829390448075964e-7	1.2641627610683484e-7	1.8212825604218383e-8	1.929643299012256e-10	1.9118267572764512e-11	3.760155451382831e-12
0.1208	1.4860944027563912e-7	1.2707261359625928e-7	1.8398784564906332e-8	1.939369922856047e-10	1.9197679302069755e-11	3.774252026088395e-12
0.12090000000000001	1.4891826044220702e-7	1.2772766063683243e-7	1.8586292677376346e-8	1.9490563876086862e-10	1.927647671763886e-11	3.788210327113578e-12
0.12100000000000001	1.4922050204145594e-7	1.28381471784061e-7	1.8775371450589526e-8	1.9587029146398865e-10	1.935466337034176e-11	3.802031238439392e-12
0.12110000000000001	1.4951629997497047e-7	1.290341014200347e-7	1.8966042746298468e-8	1.9683097242453173e-10	1.9432242790766322e-11	3.8157156386698734e-12
0.1212	1.498057870258305e-7	1.2968560376135573e-7	1.9158328786204173e-8	1.9778770356529484e-10	1.9509218489340088e-11	3.829264401065818e-12
0.1213	1.500890938987387e-7	1.3033603286705616e-7	1.935225215928345e-8	1.987405067029396e-10	1.9585593956451548e-11	3.8426783935782655e-12
0.12140000000000001	1.5041806371765995e-7	1.310096890620526e-7	1.954920731629824e-8	1.9972017997022146e-10	1.9664947130894946e-11	3.8567164748946255e-12
0.12150000000000001	1.5077537850568234e-7	1.3169873318688697e-7	1.9748792095218292e-8	2.0071690856784525e-10	1.974613038083077e-11	3.8711345013490694e-12
0.12160000000000001	1.5112536419752877e-7	1.3238650055073219e-7	1.9950089776322225e-8	2.0170953582403737e-10	1.982668529300087e-11	3.8854110485651295e-12
0.1217	1.5146817024796106e-7	1.3307304911184497e-7	2.0153124580141384e-8	2.0269808436701075e-10	1.990661549660049e-11	3.899547020414007e-12
0.1218	1.5180394372944318e-7	1.3375843665701582e-7	2.035792113453891e-8	2.0368257671548334e-10	1.998592460011695e-11	3.9135433152741875e-12
0.12190000000000001	1.5213282937802696e-7	1.3444272081021465e-7	2.0564504483171426e-8	2.0466303527932728e-10	2.0064616191453795e-11	3.9274008260658086e-12
0.12200000000000001	1.5245496963834737e-7	1.351259590412225e-7	2.0772900094157563e-8	2.0563948236021004e-10	2.014269383805411e-11	3.9411204402848254e-12
0.12210000000000001	1.5277050470774498e-7	1.3580820867425292e-7	2.0983133868958322e-8	2.06611940152231e-10	2.0220161087022675e-11	3.9547030400368606e-12
0.1222	1.5307957257954603e-7	1.3648952689656945e-7	2.1195232151476364e-8	2.075804307425617e-10	2.0297021465248297e-11	3.968149502071036e-12
0.1223	1.5338230908550265e-7	1.371699707670914e-7	2.1409221737378836e-8	2.0854497611207404e-10	2.0373278479524177e-11	3.981460697813294e-12
0.12240000000000001	1.5367884793742903e-7	1.378495972250005e-7	2.1625129883651394e-8	2.0950559813596628e-10	2.0448935616668268e-11	3.994637493399754e-12
0.12250000000000001	1.539693207680428e-7	1.3852846309834669e-7	2.1842984318390057e-8	2.1046231858439338e-10	2.0523996343642883e-11	4.007680749709708e-12
0.12260000000000001	1.5425385717103184e-7	1.3920662511265356e-7	2.2062813250836552e-8	2.1141515912308386e-10	2.0598464107673174e-11	4.0205913223984724e-12
0.1227	1.5453258474036193e-7	1.3988413989952634e-7	2.2284645381664675e-8	2.1236414131395468e-10	2.067234233636488e-11	4.0333700619299226e-12
0.1228	1.548056291088505e-7	1.4056106400527032e-7	2.2508509913526598e-8	2.1330928661572952e-10	2.0745634437821676e-11	4.0460178136089355e-12
0.12290000000000001	1.5507311398601302e-7	1.4123745389951327e-7	2.2734436561863583e-8	2.142506163845451e-10	2.0818343800761426e-11	4.0585354176135384e-12
0.123	1.5533516119520638e-7	1.4191336598384254e-7	2.2962455565991333e-8	2.1518815187455954e-10	2.0890473794631938e-11	4.070923709026886e-12
0.12310000000000001	1.555918907100799e-7	1.4258885660045193e-7	2.319259770046674e-8	2.1612191423855367e-10	2.0962027769725764e-11	4.083183517868979e-12
0.1232	1.5584342069035606e-7	1.432639820408063e-7	2.3424894286745014e-8	2.1705192452853177e-10	2.103300905729446e-11	4.095315669128246e-12
0.1233	1.561127960179423e-7	1.4394960279429488e-7	2.3659988214910385e-8	2.1799190420075167e-10	2.1105011786541314e-11	4.107658283670739e-12
0.12340000000000001	1.5643513054737358e-7	1.446624833111617e-7	2.3898872688854057e-8	2.1896319890026777e-10	2.118050880804888e-11	4.120735112724402e-12
0.1235	1.567511765128553e-7	1.4537482377762562e-7	2.414001420032269e-8	2.199305802494309e-10	2.1255406863331773e-11	4.133678001708683e-12
0.1236	1.5706107009776398e-7	1.460866845544018e-7	2.4383446461598123e-8	2.208940700545318e-10	2.1329709412689254e-11	4.1464878090759694e-12
0.1237	1.5736494538085144e-7	1.4679812594506684e-7	2.462920379546292e-8	2.2185369001801358e-10	2.1403419896762032e-11	4.159165388077544e-12
0.12380000000000001	1.5766293437765165e-7	1.475092082055972e-7	2.4877321148796602e-8	2.2280946173908313e-10	2.147654173664917e-11	4.1717115867960175e-12
0.12390000000000001	1.5795516708110712e-7	1.4821999155393015e-7	2.512783410652853e-8	2.23761406714327e-10	2.1549078334024666e-11	4.18412724817749e-12
0.124	1.5824177150142732e-7	1.489305361795491e-7	2.5380778905957558e-8	2.247095463383125e-10	2.1621033071252902e-11	4.196413210063478e-12
0.1241	1.5852287370520068e-7	1.4964090225309704e-7	2.5636192451450406e-8	2.2565390190419533e-10	2.1692409311503652e-11	4.208570305222693e-12
0.1242	1.5879859785377711e-7	1.5035114993602017e-7	2.589411232952972e-8	2.2659449460431943e-10	2.1763210398866245e-11	4.220599361382585e-12
0.12430000000000001	1.5906906624093639e-7	1.5106133939024477e-7	2.6154576824364187e-8	2.2753134553081367e-10	2.1833439658462898e-11	4.23250120126064e-12
0.12440000000000001	1.593343993298592e-7	1.5177153078788935e-7	2.6417624933671856e-8	2.2846447567617945e-10	2.1903100396561323e-11	4.244276642595512e-12
0.1245	1.5959471578942366e-7	1.5248178432102134e-7	2.668329638505284e-8	2.2939390593389078e-10	2.197219590068702e-11	4.255926498177965e-12
0.1246	1.5985013252983176e-7	1.5319216021144903e-7	2.6951631652759605e-8	2.303196570989731e-10	2.204072943973444e-11	4.267451575881592e-12
0.1247	1.6010076473759187e-7	1.5390271872056485e-7	2.7222671974923176e-8	2.3124174986859146e-10	2.210870426407756e-11	4.278852678693344e-12
0.12480000000000001	1.6034672590986353e-7	1.5461352015923022e-7	2.749645937124553e-8	2.32160204842623e-10	2.2176123605679525e-11	4.2901306047437895e-12
0.12490000000000001	1.6058812788819054e-7	1.553246248977213e-7	2.7773036661177645e-8	2.3307504252424185e-10	2.224299067820224e-11	4.301286147337297e-12
0.125	1.6082508089162617e-7	1.560360933757214e-7	2.8052447482593153e-8	2.339862833204889e-10	2.230930867711472e-11	4.3123200949819476e-12
0.12510000000000002	1.610576935492688e-7	1.5674798611237485e-7	2.8334736310976977e-8	2.348939475428409e-10	2.2375080779800794e-11	4.323233231419249e-12
0.1252	1.6128607293222331e-7	1.5746036371639995e-7	2.8619948479143878e-8	2.3579805540777773e-10	2.244031014566628e-11	4.33402633565366e-12
0.1253	1.6152592525487603e-7	1.5818068444489865e-7	2.8908549048108615e-8	2.367080031791058e-10	2.2506088088068358e-11	4.3449308496965e-12
0.1254	1.618216570224446e-7	1.5893020680898474e-7	2.920179935207864e-8	2.376507993098453e-10	2.257554416514191e-11	4.356609672926178e-12
0.1255	1.6211213403710584e-7	1.5968007481774966e-7	2.9498119281610637e-8	2.385898895925045e-10	2.2644433012149023e-11	4.368162599368877e-12
0.12560000000000002	1.6239748058195072e-7	1.6043035345457058e-7	2.9797557882998136e-8	2.3952529494301825e-10	2.271275790813079e-11	4.379590439118931e-12
0.1257	1.626778191082869e-7	1.6118110779730643e-7	3.010016516764644e-8	2.4045703617952625e-10	2.2780522113581248e-11	4.390893997376998e-12
0.1258	1.629532702730521e-7	1.6193240302952643e-7	3.040599213536007e-8	2.413851340229521e-10	2.2847728870556973e-11	4.4020740744803415e-12
0.1259	1.6322395297555184e-7	1.6268430445181417e-7	3.071509079829133e-8	2.4230960909757964e-10	2.2914381402786417e-11	4.413131465932956e-12
0.126	1.634899843935315e-7	1.6343687749314974e-7	3.102751420557413e-8	2.432304819316291e-10	2.2980482915778246e-11	4.424066962435486e-12
0.12610000000000002	1.6375148001860155e-7	1.6419018772237326e-7	3.1343316468664256e-8	2.441477729578246e-10	2.3046036596928976e-11	4.434881349914892e-12
0.1262	1.640085536910339e-7	1.6494430085973638e-7	3.166255278741084e-8	2.450615025139639e-10	2.3111045615630202e-11	4.4455754095540386e-12
0.1263	1.6426131763393926e-7	1.6569928278854196e-7	3.198527947688205e-8	2.4597169084348146e-10	2.317551312337492e-11	4.456149917820975e-12
0.1264	1.645098824868477e-7	1.664551995668798e-7	3.231155399497138e-8	2.468783580960109e-10	2.3239442253863307e-11	4.466605646498125e-12
0.1265	1.647543573386985e-7	1.6721211743945843e-7	3.264143497080889e-8	2.4778152432793753e-10	2.3302836123107476e-11	4.476943362711125e-12
0.12660000000000002	1.64994849760265e-7	1.679701028495434e-7	3.2974982234008916e-8	2.4868120950296297e-10	2.3365697829536484e-11	4.487163828957767e-12
0.1267	1.652314658360147e-7	1.687292224509966e-7	3.331225684477576e-8	2.495774334926458e-10	2.342803045409934e-11	4.497267803136397e-12
0.1268	1.6546431019543355e-7	1.6948954312043414e-7	3.365332112490405e-8	2.504702160769598e-10	2.348983706036887e-11	4.5072560385744394e-12
0.1269	1.6569348604381227e-7	1.702511319694924e-7	3.399823868969792e-8	2.5135957694483197e-10	2.3551120694643362e-11	4.5171292840564755e-12
0.127	1.6591909519252322e-7	1.7101405635721912e-7	3.434707448084539e-8	2.522455356946883e-10	2.361188438604894e-11	4.526888283852375e-12
0.12710000000000002	1.6614123808878792e-7	1.7177838390258767e-7	3.4699894800277945e-8	2.5312811183499337e-10	2.3672131146640395e-11	4.536533777745044e-12
0.1272	1.6636001384495857e-7	1.725441824971415e-7	3.5056767345051315e-8	2.5400732478478576e-10	2.373186397150194e-11	4.546066501058159e-12
0.1273	1.665755202673152e-7	1.7331152031777136e-7	3.541776124328128e-8	2.5488319387421144e-10	2.379108583884689e-11	4.555487184683588e-12
0.1274	1.6681458530389325e-7	1.7409323759063656e-7	3.5783672150944434e-8	2.557719270472201e-10	2.3851677166847518e-11	4.565194386822341e-12
0.1275	1.6709384526521408e-7	1.7489750891640018e-7	3.615504734892847e-8	2.566839467382433e-10	2.391484122657938e-11	4.575442533068564e-12
0.12760000000000002	1.6736888935995278e-7	1.757032262984373e-7	3.653076492514689e-8	2.575924845499735e-10	2.3977471572510438e-11	4.585573182545411e-12
0.1277	1.676398317552118e-7	1.7651046282543723e-7	3.691090018498369e-8	2.5849756045976645e-10	2.403957129343935e-11	4.5955870949461964e-12
0.1278	1.6790678505895372e-7	1.7731929189422332e-7	3.729553006233887e-8	2.593991943535463e-10	2.4101143460770908e-11	4.60548502538802e-12
0.1279	1.6816986035406448e-7	1.781297872240692e-7	3.7684733162737906e-8	2.60297406026349e-10	2.4162191128618183e-11	4.615267724439919e-12
0.128	1.684291672318439e-7	1.7894202287117782e-7	3.80785898077906e-8	2.6119221518286683e-10	2.4222717333904398e-11	4.624935938150918e-12
0.1281	1.6868481382493138e-7	1.7975607324332227e-7	3.8477182081045535e-8	2.6208364143798315e-10	2.4282725096463524e-11	4.634490408077743e-12
0.1282	1.6893690683969566e-7	1.8057201311466563e-7	3.888059387529385e-8	2.629717043173154e-10	2.4342217419141183e-11	4.643931871312565e-12
0.1283	1.6918555158808836e-7	1.8138991764075467e-7	3.9288910941372115e-8	2.638564232577456e-10	2.4401197287894332e-11	4.653261060510441e-12
0.12840000000000001	1.694308520189825e-7	1.8220986237370026e-7	3.970222093852096e-8	2.6473781760795333e-10	2.4459667671890332e-11	4.662478703916574e-12
0.1285	1.6967291074900961e-7	1.8303192327754663e-7	4.012061348635646e-8	2.6561590662894017e-10	2.451763152360554e-11	4.6715855253934336e-12
0.1286	1.6991182909290817e-7	1.8385617674384181e-7	4.0544180218514867e-8	2.6649070949455913e-10	2.457509177892324e-11	4.680582244447692e-12
0.1287	1.7014770709339752e-7	1.8468269960740905e-7	4.0973014838031194e-8	2.6736224529203655e-10	2.4632051357231258e-11	4.68946957625703e-12
0.1288	1.70380643550584e-7	1.8551156916232706e-7	4.14072131745166e-8	2.682305330224862e-10	2.468851316151807e-11	4.6982482316966045e-12
0.12890000000000001	1.7061073605092718e-7	1.8634286317813526e-7	4.1846873243206333e-8	2.6909559160143385e-10	2.4744480078469653e-11	4.706918917365618e-12
0.129	1.7083808099575876e-7	1.8717665991625332e-7	4.2292095305941775e-8	2.6995743985932355e-10	2.4799954978564378e-11	4.715482335613426e-12
0.1291	1.7106277362938378e-7	1.8801303814664217e-7	4.2742981934166146e-8	2.708160965420344e-10	2.485494071616828e-11	4.723939184565688e-12
0.1292	1.7128490806676586e-7	1.888520771646977e-7	4.319963807400778e-8	2.7167158031138466e-10	2.4909440129629252e-11	4.732290158150257e-12
0.1293	1.7150457732081336e-7	1.8969385680839354e-7	4.366217111353156e-8	2.7252390974564015e-10	2.496345604137095e-11	4.740535946122927e-12
0.12940000000000002	1.7172187332927466e-7	1.9053845747567885e-7	4.413069095224256e-8	2.7337310334001564e-10	2.5016991257985758e-11	4.748677234092985e-12
0.1295	1.7193688698125582e-7	1.913859601421348e-7	4.460531007292658e-8	2.742191795071702e-10	2.507004857032719e-11	4.756714703548602e-12
0.1296	1.7220282679814353e-7	1.922620517816456e-7	4.508760333458297e-8	2.7509463221214687e-10	2.5126393373503147e-11	4.765445935383949e-12
0.1297	1.7247797734728156e-7	1.9314691079056226e-7	4.557657237793694e-8	2.7597439241459035e-10	2.5183114246631314e-11	4.7742536045765325e-12
0.1298	1.7274998160069122e-7	1.9403464104903415e-7	4.607199884491415e-8	2.7685090829741166e-10	2.52393361419328e-11	4.782952393947114e-12
0.12990000000000002	1.730189459839801e-7	1.9492532939095545e-7	4.6574006386836525e-8	2.777241988709701e-10	2.5295061952173427e-11	4.79154301158583e-12
0.13	1.732849756462641e-7	1.9581906328049478e-7	4.7082721636492253e-8	2.7859428306077574e-10	2.5350294553900236e-11	4.800026161328796e-12
0.1301	1.7354817449179798e-7	1.967159308320892e-7	4.759827429608155e-8	2.794611797080025e-10	2.5405036807536827e-11	4.808402542784249e-12
0.1302	1.738086452111426e-7	1.976160208307435e-7	4.8120797228230046e-8	2.8032490757000033e-10	2.5459291557477575e-11	4.816672851358425e-12
0.1303	1.7406648931188546e-7	1.9851942275265513e-7	4.8650426550194306e-8	2.811854853207959e-10	2.5513061632181e-11	4.824837778281285e-12
0.13040000000000002	1.743218071489289e-7	1.9942622678617763e-7	4.918730173139083e-8	2.8204293155159987e-10	2.5566349844263186e-11	4.832898010632073e-12
0.1305	1.7457469795435697e-7	2.0033652385312197e-7	4.9731565694379804e-8	2.82897264771303e-10	2.561915899058976e-11	4.840854231364667e-12
0.1306	1.7482525986689986e-7	2.012504056304208e-7	5.028336491945307e-8	2.837485034069784e-10	2.567149185236834e-11	4.84870711933289e-12
0.1307	1.7507358996100326e-7	2.021679645721541e-7	5.084284955296668e-8	2.8459666580437675e-10	2.57233511952397e-11	4.856457349315557e-12
0.1308	1.753197842755152e-7	2.0308929393194856e-7	5.141017351957602e-8	2.8544177022841235e-10	2.577473976936813e-11	4.864105592041305e-12
0.13090000000000002	1.7556393784201288e-7	2.0401448778577622e-7	5.198549463854217e-8	2.8628383486366067e-10	2.5825660309532315e-11	4.871652514213441e-12
0.131	1.758061447127687e-7	2.0494364105514368e-7	5.256897474427032e-8	2.8712287781484385e-10	2.5876115535214648e-11	4.879098778534509e-12
0.1311	1.760464979883753e-7	2.0587684953069533e-7	5.3160779811265315e-8	2.879589171073103e-10	2.5926108150690048e-11	4.886445043730656e-12
0.1312	1.7628508984504403e-7	2.068142098962467e-7	5.376108008369098e-8	2.88791970687522e-10	2.5975640845115013e-11	4.893691964575971e-12
0.1313	1.7652201156158272e-7	2.0775581975324862e-7	5.437005020972696e-8	2.896220564235332e-10	2.60247162926152e-11	4.900840191916595e-12
0.13140000000000002	1.767573535460693e-7	2.0870177764570753e-7	5.498786938093158e-8	2.904491921054674e-10	2.6073337152373355e-11	4.907890372694691e-12
0.1315	1.7699120536222872e-7	2.0965218308556285e-7	5.561472147682314e-8	2.9127339544598626e-10	2.612150606871544e-11	4.91484314997218e-12
0.1316	1.7722365575553363e-7	2.1060713657855102e-7	5.62507952149121e-8	2.9209468408077327e-10	2.616922567119784e-11	4.921699162954529e-12
0.1317	1.7745479267902643e-7	2.1156673965055313e-7	5.689628430641414e-8	2.9291307556899053e-10	2.621649857469255e-11	4.9284590470141284e-12
0.1318	1.777162562632344e-7	2.1254639442862276e-7	5.755225990718557e-8	2.937479727838657e-10	2.626557260416955e-11	4.93559887617165e-12
0.13190000000000002	1.7800494009607075e-7	2.1354484963008524e-7	5.821886338233356e-8	2.945977987235689e-10	2.6316259762099404e-11	4.9430783036676835e-12
0.132	1.7829152232037894e-7	2.1454800699879004e-7	5.889549910884051e-8	2.9544461075138717e-10	2.636648066210957e-11	4.9504568953107205e-12
0.1321	1.7857610596017938e-7	2.15555975546332e-7	5.9582382514946805e-8	2.962884269800625e-10	2.641623801322431e-11	4.957735311113127e-12
0.1322	1.7885879304546276e-7	2.1656886540708747e-7	6.027973489613955e-8	2.9712926544374985e-10	2.6465534509342673e-11	4.964914207131667e-12
0.1323	1.791396846431861e-7	2.1758678786836864e-7	6.098778361067896e-8	2.979671440984929e-10	2.65143728293261e-11	4.971994235491544e-12
0.13240000000000002	1.7941888088793486e-7	2.1860985540118225e-7	6.170676228284605e-8	2.988020808227055e-10	2.656275563708611e-11	4.9789760444104155e-12
0.1325	1.796964810122585e-7	2.1963818169159324e-7	6.243691101425616e-8	2.9963409341764156e-10	2.6610685581670635e-11	4.985860278222122e-12
0.1326	1.799725833766974e-7	2.2067188167272365e-7	6.317847660362047e-8	3.004631996078723e-10	2.6658165297350672e-11	4.9926475774003694e-12
0.1327	1.8024728549951813e-7	2.2171107155740299e-7	6.39317127753359e-8	3.0128941704175687e-10	2.670519740370605e-11	4.999338578582271e-12
0.1328	1.8052068408616e-7	2.2275586887148344e-7	6.469688041731867e-8	3.0211276329190457e-10	2.6751784505710235e-11	5.005933914591598e-12
0.13290000000000002	1.8079287505842248e-7	2.238063924878523e-7	6.547424782851795e-8	3.029332558556459e-10	2.6797929193815446e-11	5.012434214462031e-12
0.133	1.8106395358339437e-7	2.248627626611495e-7	6.626409097655948e-8	3.037509121554926e-10	2.684363404403664e-11	5.018840103460217e-12
0.1331	1.8133401410214325e-7	2.2592510106321942e-7	6.706669376600327e-8	3.0456574953959743e-10	2.6888901618034934e-11	5.0251522031086165e-12
0.1332	1.8160315035818234e-7	2.2699353081932125e-7	6.788234831772284e-8	3.053777852822152e-10	2.6933734463201195e-11	5.0313711312083185e-12
0.1333	1.8187145542571922e-7	2.2806817654510713e-7	6.871135525993664e-8	3.061870365841557e-10	2.6978135112738287e-11	5.0374975018615975e-12
0.13340000000000002	1.8213902173771047e-7	2.2914916438441243e-7	6.955402403145889e-8	3.0699352057323943e-10	2.7022106085743334e-11	5.0435319254944354e-12
0.1335	1.824059411137259e-7	2.30236622047859e-7	7.041067319775795e-8	3.0779725430474357e-10	2.7065649887289145e-11	5.049475008878758e-12
0.1336	1.8267230478764403e-7	2.313306788523194e-7	7.128163078046101e-8	3.085982547618587e-10	2.7108769008505563e-11	5.0553273551547066e-12
0.1337	1.8293820343518686e-7	2.3243146576124886e-7	7.216723460095333e-8	3.093965388561304e-10	2.7151465926660013e-11	5.061089563852632e-12
0.1338	1.8320372720130688e-7	2.3353911542591922e-7	7.306783263877797e-8	3.101921234279013e-10	2.7193743105237334e-11	5.0667622309149595e-12
0.13390000000000002	1.8346896572744428e-7	2.3465376222758805e-7	7.398378340558114e-8	3.1098502524675785e-10	2.7235602994019716e-11	5.072345948718009e-12
0.134	1.837340081786638e-7	2.3577554232061959e-7	7.491545633537055e-8	3.1177526101196786e-10	2.727704802916575e-11	5.077841306093589e-12
0.1341	1.8402783268619866e-7	2.3691870438129253e-7	7.586403812866335e-8	3.1258071963342387e-10	2.732014933680699e-11	5.083686813772874e-12
0.1342	1.843480301682943e-7	2.380823469252845e-7	7.682987520858038e-8	3.134002116157747e-10	2.736476424511082e-11	5.089851769984833e-12
0.1343	1.8466733338098582e-7	2.392533030189232e-7	7.781261634845159e-8	3.1421693061727066e-10	2.7408946209176914e-11	5.095924003677809e-12
0.13440000000000002	1.8498584633553234e-7	2.404317192563129e-7	7.881267898878473e-8	3.150308938491354e-10	2.745269775186386e-11	5.1019041264317715e-12
0.1345	1.853036724025718e-7	2.416177442015416e-7	7.983049371966976e-8	3.158421184504082e-10	2.7496021382001767e-11	5.10779274616928e-12
0.1346	1.8562091434479172e-7	2.4281152843869533e-7	8.086650478808642e-8	3.1665062148840575e-10	2.7538919594474035e-11	5.113590467177857e-12
0.13470000000000001	1.8593767434943382e-7	2.4401322462302955e-7	8.192117062842026e-8	3.1745641995915686e-10	2.7581394870296953e-11	5.119297890131809e-12
0.1348	1.8625405406066533e-7	2.452229875333635e-7	8.299496441742567e-8	3.1825953078785616e-10	2.7623449676700275e-11	5.1249156121142384e-12
0.13490000000000002	1.8657015461182297e-7	2.4644097412571887e-7	8.408837465494648e-8	3.190599708293002e-10	2.766508646720655e-11	5.13044422663875e-12
0.135	1.8688607665755256e-7	2.4766734358824854e-7	8.52019057717686e-8	3.198577568683358e-10	2.770630768171028e-11	5.13588432367108e-12
0.1351	1.8720192040585553e-7	2.4890225739748863e-7	8.633607876608372e-8	3.206529056202897e-10	2.774711574655612e-11	5.141236489650545e-12
0.13520000000000001	1.8751778565006903e-7	2.5014587937598954e-7	8.749143187012541e-8	3.2144543373141296e-10	2.7787513074617563e-11	5.146501307511424e-12
0.1353	1.8783377180078254e-7	2.5139837575134683e-7	8.866852124863115e-8	3.2223535777930825e-10	2.78275020653739e-11	5.151679356704113e-12
0.13540000000000002	1.8814997791772338e-7	2.526599152167033e-7	8.986792173090056e-8	3.2302269427336603e-10	2.7867085104987793e-11	5.156771213216226e-12
0.1355	1.8846650274161613e-7	2.539306689927454e-7	9.109022757831378e-8	3.2380745965519126e-10	2.7906264566381567e-11	5.161777449593515e-12
0.1356	1.8878344472604154e-7	2.552108108912552e-7	9.233605328931795e-8	3.245896702990337e-10	2.7945042809313746e-11	5.166698634960693e-12
0.13570000000000002	1.8910090206930747e-7	2.5650051738026006e-7	9.360603444398672e-8	3.2536934251221244e-10	2.798342218045442e-11	5.171535335042073e-12
0.1358	1.894189727463524e-7	2.5779996765083627e-7	9.49008285904198e-8	3.261464925355364e-10	2.802140501346076e-11	5.176288112182117e-12
0.13590000000000002	1.8973775454069785e-7	2.591093436856168e-7	9.622111617538914e-8	3.269211365437309e-10	2.8058993629051645e-11	5.180957525365873e-12
0.136	1.900573450764695e-7	2.6042883032905594e-7	9.756760152178688e-8	3.2769329064585275e-10	2.8096190335082103e-11	5.185544130239228e-12
0.1361	1.9037784185050207e-7	2.617586153595122e-7	9.894101385561192e-8	3.284629708857103e-10	2.8132997426617195e-11	5.190048479129086e-12
0.13620000000000002	1.9069934226455055e-7	2.630988895632035e-7	1.0034210838540738e-7	3.2923019324227444e-10	2.8169417186005268e-11	5.194471121063338e-12
0.1363	1.9102194365762352e-7	2.644498468100961e-7	1.017716674372582e-7	3.299949736300974e-10	2.8205451882951145e-11	5.198812601790835e-12
0.13640000000000002	1.9134574333845895e-7	2.658116841317941e-7	1.0323050164866807e-7	3.3075732789972003e-10	2.8241103774588725e-11	5.203073463801124e-12
0.1365	1.917126544075235e-7	2.672052059291822e-7	1.0472063218068551e-7	3.3154337516512336e-10	2.8279393822816702e-11	5.207892989964279e-12
0.1366	1.9208974997974272e-7	2.686145404910173e-7	1.0624202359821526e-7	3.323328895696452e-10	2.8317977354393592e-11	5.212774492167314e-12
0.13670000000000002	1.924674573130543e-7	2.700351457507777e-7	1.0779530851458723e-7	3.3311988045966077e-10	2.8356161407100415e-11	5.217571347609158e-12
0.1368	1.9284588890331982e-7	2.7146723486980877e-7	1.0938142411280833e-7	3.339043641586936e-10	2.8393948317639985e-11	5.222284119709677e-12
0.13690000000000002	1.9322515711110777e-7	2.7291102456158156e-7	1.1100134287334638e-7	3.346863569246067e-10	2.843134040977456e-11	5.226913368525999e-12
0.137	1.9360537420081036e-7	2.743667351834655e-7	1.1265607420495307e-7	3.354658749500174e-10	2.8468339994399804e-11	5.231459650772764e-12
0.1371	1.9398665237993023e-7	2.7583459083099727e-7	1.1434666616502121e-7	3.362429343627164e-10	2.8504949369618408e-11	5.2359235198422544e-12
0.13720000000000002	1.9436910383855572e-7	2.77314819434739e-7	1.1607420727518092e-7	3.370175512260821e-10	2.8541170820813673e-11	5.240305525824412e-12
0.1373	1.9475284078905542e-7	2.788076528597963e-7	1.1783982843825691e-7	3.377897415394979e-10	2.8577006620722235e-11	5.244606215526749e-12
0.13740000000000002	1.9513797550601274e-7	2.8031332700810653e-7	1.1964470496316084e-7	3.3855952123876454e-10	2.8612459029506838e-11	5.248826132494145e-12
0.1375	1.955246203664263e-7	2.8183208192356693e-7	1.2149005870477425e-7	3.3932690619650737e-10	2.864753029482802e-11	5.252965817028445e-12
0.1376	1.9591288789020805e-7	2.8336416190012224e-7	1.233771603264185e-7	3.4009191222258844e-10	2.868222265191585e-11	5.257025806208009e-12
0.13770000000000002	1.9630289078100025e-7	2.849098155928961e-7	1.2530733169305896e-7	3.40854555064512e-10	2.8716538323641142e-11	5.261006633907113e-12
0.1378	1.966947419673399e-7	2.8646929613247615e-7	1.2728194840402006e-7	3.4161485040782405e-10	2.8750479520585808e-11	5.264908830815155e-12
0.13790000000000002	1.9708855464420564e-7	2.880428612424713e-7	1.2930244247468318e-7	3.423728138765243e-10	2.878404844111377e-11	5.268732924455936e-12
0.138	1.974844423149641e-7	2.896307733604301e-7	1.3137030517731935e-7	3.431284610334616e-10	2.881724727144038e-11	5.272479439206626e-12
0.1381	1.9788251883375284e-7	2.9123329976226125e-7	1.3348709005205358e-7	3.438818073807294e-10	2.8850078185701727e-11	5.2761488963166165e-12
0.13820000000000002	1.9828289844833137e-7	2.928507126902671e-7	1.35654416099799e-7	3.4463286836007007e-10	2.888254334602412e-11	5.279741813926442e-12
0.1383	1.9868569584342405e-7	2.9448328948491106e-7	1.3787397116994025e-7	3.453816593532654e-10	2.8914644902592332e-11	5.2832587070863625e-12
0.13840000000000002	1.9909102618459273e-7	2.9613131272046435e-7	1.4014751555657953e-7	3.461281956825322e-10	2.894638499371799e-11	5.286700087774974e-12
0.1385	1.9949900516266796e-7	2.977950703446539e-7	1.4247688581826365e-7	3.468724926109102e-10	2.8977765745906995e-11	5.2900664649175875e-12
0.1386	1.9990974903877443e-7	2.99474855822462e-7	1.448639988373641e-7	3.476145653426569e-10	2.9008789273927365e-11	5.2933583444046525e-12
0.13870000000000002	2.003233746899812e-7	3.0117096828422054e-7	1.473108561365611e-7	3.48354429023631e-10	2.9039457680875782e-11	5.296576229109862e-12
0.1388	2.0073999965561772e-7	3.0288371267816204e-7	1.498195484713935e-7	3.4909209874168254e-10	2.90697730582445e-11	5.299720618908382e-12
0.13890000000000002	2.0117994630503488e-7	3.0462341463247223e-7	1.5239283454645088e-7	3.4984026151810454e-10	2.9101202501325787e-11	5.303101950791898e-12
0.139	2.0164969136431697e-7	3.063936856857162e-7	1.5503319814862076e-7	3.506031911472083e-10	2.9134236026740736e-11	5.306823489635153e-12
0.1391	2.0212198391308884e-7	3.0818133609653245e-7	1.5774225835589634e-7	3.513638381338915e-10	2.9166901125620626e-11	5.310467805355563e-12
0.1392	2.0259695836628926e-7	3.0998669816582245e-7	1.6052251510855262e-7	3.5212221800470515e-10	2.9199199962634724e-11	5.314035417131653e-12
0.1393	2.0307474979665638e-7	3.118101108188131e-7	1.6337658546723454e-7	3.5287834622672125e-10	2.923113469050859e-11	5.3175268410481275e-12
0.13940000000000002	2.0355549399071654e-7	3.1365191978830734e-7	1.6630721036045186e-7	3.536322382079383e-10	2.926270745009302e-11	5.3209425901146145e-12
0.1395	2.0403932750559202e-7	3.155124778036204e-7	1.6931726179505287e-7	3.543839092976564e-10	2.929392037043042e-11	5.32428317428387e-12
0.1396	2.0452638772670103e-7	3.1739214478545864e-7	1.7240975056670193e-7	3.551333747868863e-10	2.9324775568823316e-11	5.327549100470307e-12
0.1397	2.0501681292637102e-7	3.192912880469121e-7	1.7558783451066166e-7	3.5588064990872855e-10	2.935527515090053e-11	5.330740872568096e-12
0.1398	2.0551074232343674e-7	3.2121028250082646e-7	1.7885482733700495e-7	3.56625749838766e-10	2.9385421210684176e-11	5.333858991469346e-12
0.13990000000000002	2.0600831614386122e-7	3.231495108737719e-7	1.8221420809842645e-7	3.5736868969544366e-10	2.9415215830654975e-11	5.336903955081973e-12
0.14	2.065096756824404e-7	3.251093639268758e-7	1.856696313434358e-7	3.581094845404629e-10	2.944466108181892e-11	5.339876258347716e-12
0.1401	2.0701496336564205e-7	3.270902406837585e-7	1.892249380126678e-7	3.588481493791548e-10	2.9473759023771744e-11	5.342776393259805e-12
0.1402	2.075243228156382e-7	3.2909254866586157e-7	1.9288416714170204e-7	3.595846991608655e-10	2.950251170476425e-11	5.345604848880636e-12
0.1403	2.0803789891558687e-7	3.3111670413544065e-7	1.9665156843991347e-7	3.603191487793351e-10	2.953092116176664e-11	5.348362111359314e-12
0.14040000000000002	2.0855583787622622e-7	3.3316313234652073e-7	2.0053161582176536e-7	3.6105151307307577e-10	2.9558989420532785e-11	5.3510486639490956e-12
0.1405	2.090782873038436e-7	3.352322678041221e-7	2.045290219745665e-7	3.617818068257436e-10	2.9586718495663694e-11	5.353664987024676e-12
0.1406	2.096053962696829e-7	3.3732455453207704e-7	2.0864875405523892e-7	3.6251004476651774e-10	2.9614110390671124e-11	5.356211558099433e-12
0.1407	2.1013731538085675e-7	3.394404463497753e-7	2.1289605061805792e-7	3.6323624157047227e-10	2.964116709804031e-11	5.3586888518425244e-12
0.1408	2.1067419685283692e-7	3.4158040715818146e-7	2.1727643988591562e-7	3.639604118589437e-10	2.966789059929288e-11	5.3610973400958934e-12
0.1409	2.1121619458358918e-7	3.437449112354961e-7	2.217957594894165e-7	3.6468257019990386e-10	2.9694282865048475e-11	5.3634374918911196e-12
0.14100000000000001	2.1176346422943592e-7	3.459344435428495e-7	2.264601778113552e-7	3.654027311083275e-10	2.972034585508737e-11	5.365709773466297e-12
0.1411	2.123161632827118e-7	3.4814950004040267e-7	2.3127621708878203e-7	3.6612090904655646e-10	2.974608151841123e-11	5.367914648282609e-12
0.1412	2.1287445115130788e-7	3.5039058801430783e-7	2.362507784415317e-7	3.6683711842466817e-10	2.977149179330476e-11	5.370052577041019e-12
0.1413	2.1343848924017189e-7	3.5265822641492974e-7	2.413911690146065e-7	3.6755137360083104e-10	2.9796578607395814e-11	5.3721240176986e-12
0.1414	2.140245151193788e-7	3.549609738617939e-7	2.4670559214579344e-7	3.6827384114432663e-10	2.9822516870696276e-11	5.374377507711267e-12
0.14150000000000001	2.14643403508153e-7	3.5730484840075867e-7	2.5220258175675696e-7	3.690115384984185e-10	2.985011372710758e-11	5.376983396283669e-12
0.1416	2.1526780057368873e-7	3.596767161714365e-7	2.578900690060054e-7	3.6974720144575747e-10	2.98773729573873e-11	5.379519359166066e-12
0.1417	2.1589788907723467e-7	3.6207714866590157e-7	2.637773066935742e-7	3.704808447515305e-10	2.9904296556219366e-11	5.3819858720531265e-12
0.1418	2.1653385399310682e-7	3.64506730891038e-7	2.6987412924629216e-7	3.7121248312774426e-10	2.9930886507321994e-11	5.384383407808554e-12
0.1419	2.1717588260835635e-7	3.669660617851677e-7	2.761909978568811e-7	3.719421312335928e-10	2.995714478350953e-11	5.386712436481943e-12
0.14200000000000002	2.1782416462499694e-7	3.69455754649617e-7	2.8273904981149006e-7	3.726698036758259e-10	2.9983073346754364e-11	5.388973425325568e-12
0.1421	2.1847889226490184e-7	3.719764375958624e-7	2.8953015245970675e-7	3.733955150091242e-10	3.000867414824834e-11	5.391166838811129e-12
0.1422	2.1914026037749482e-7	3.745287540089094e-7	2.9657696233763693e-7	3.741192797364585e-10	3.0033949128463835e-11	5.3932931386462705e-12
0.1423	2.198084665503644e-7	3.7711336302758896e-7	3.0389299001912616e-7	3.7484111230946227e-10	3.005890021721448e-11	5.395352783791123e-12
0.1424	2.204837112229266e-7	3.7973094004249707e-7	3.114926713439075e-7	3.755610271287871e-10	3.008352933371519e-11	5.397346230474643e-12
0.14250000000000002	2.2116619780328498e-7	3.8238217721234467e-7	3.1939144575590946e-7	3.7627903854447245e-10	3.010783838664261e-11	5.3992739322109055e-12
0.1426	2.2185613278841983e-7	3.850677839994959e-7	3.276058425817945e-7	3.769951608563011e-10	3.01318292741941e-11	5.401136339815259e-12
0.1427	2.2255372588786738e-7	3.8778848772554907e-7	3.3615357619131457e-7	3.7770940831416123e-10	3.0155503884147434e-11	5.4029339014204106e-12
0.1428	2.23259190151041e-7	3.905450341478232e-7	3.450536511092499e-7	3.784217951184062e-10	3.017886409391975e-11	5.404667062492469e-12
0.1429	2.2397274209835011e-7	3.9333818805766017e-7	3.543264782970217e-7	3.79132335420203e-10	3.0201911770625487e-11	5.406336265846699e-12
0.14300000000000002	2.2469460185630592e-7	3.961687339015411e-7	3.639940039936211e-7	3.798410433218977e-10	3.022464877113506e-11	5.407941951663387e-12
0.1431	2.2542499329677448e-7	3.990374764259969e-7	3.740798527041868e-7	3.805479328773633e-10	3.0247076942132995e-11	5.4094845575035325e-12
0.1432	2.2616414418057118e-7	4.0194524134738946e-7	3.846094861560013e-7	3.812530180923505e-10	3.026919812017441e-11	5.410964518324322e-12
0.1433	2.269122863055932e-7	4.0489287604769243e-7	3.9561038031100094e-7	3.819563129248435e-10	3.029101413174309e-11	5.412382266494753e-12
0.1434	2.2766965565968958e-7	4.0788125029743054e-7	4.0711222283867724e-7	3.8265783128540295e-10	3.0312526793307884e-11	5.413738231810924e-12
0.14350000000000002	2.2843649257848394e-7	4.10911257007042e-7	4.191471338218921e-7	3.833575870375223e-10	3.033373791137926e-11	5.415032841511396e-12
0.1436	2.29213041908374e-7	4.139838130079275e-7	4.3174991290095796e-7	3.840555939979651e-10	3.0354649282565316e-11	5.416266520292323e-12
0.1437	2.2999955317494085e-7	4.170998598645967e-7	4.4495831657117297e-7	3.847518659371181e-10	3.037526269362776e-11	5.417439690322627e-12
0.1438	2.307962807570129e-7	4.2026036471932794e-7	4.588133699507344e-7	3.8544641657933197e-10	3.039557992153746e-11	5.418552771258992e-12
0.1439	2.3160348406663436e-7	4.2346632117085074e-7	4.7335971804886266e-7	3.8613925960326033e-10	3.041560273352875e-11	5.419606180260685e-12
0.14400000000000002	2.3244750847978533e-7	4.267318946894374e-7	4.886467794616546e-7	3.8684703501827835e-10	3.043725210503894e-11	5.421006045648855e-12
0.1441	2.3331540499263445e-7	4.3005161244800095e-7	5.047273162368916e-7	3.875615945897844e-10	3.045958329398954e-11	5.422552243381163e-12
0.1442	2.341939188227923e-7	4.3341975922933073e-7	5.216590409033438e-7	3.8827437456997283e-10	3.048160708410124e-11	5.424035611872894e-12
0.1443	2.350833427270402e-7	4.3683744604676685e-7	5.395056090601875e-7	3.889853890156782e-10	3.050332530382834e-11	5.4254565845205534e-12
0.1444	2.3598397529250736e-7	4.4030581530919203e-7	5.583368904996034e-7	3.896946519369477e-10	3.0524739771607715e-11	5.426815592143694e-12
0.14450000000000002	2.36896121162201e-7	4.4382604194107124e-7	5.782297240991409e-7	3.904021772973928e-10	3.054585229591551e-11	5.4281130630002756e-12
0.1446	2.3782009126853722e-7	4.4739933454969e-7	5.9926878321447e-7	3.9110797901453523e-10	3.0566664675322806e-11	5.429349422801808e-12
0.1447	2.38756203075269e-7	4.510269366419405e-7	6.215475706202885e-7	3.918120709601602e-10	3.058717869855182e-11	5.430525094728566e-12
0.1448	2.397047808281887e-7	4.5471012789307815e-7	6.451695658473438e-7	3.925144669606591e-10	3.060739614453088e-11	5.431640499444505e-12
0.1449	2.4066615581504726e-7	4.5845022547006136e-7	6.702495524307461e-7	3.9321518079737646e-10	3.062731878245008e-11	5.4326960551123e-12
0.14500000000000002	2.416406666351097e-7	4.622485854121932e-7	6.969151583409055e-7	3.9391422620695396e-10	3.064694837181537e-11	5.433692177408074e-12
0.1451	2.4262865947882693e-7	4.661066040719563e-7	7.253086500015484e-7	3.946116168816761e-10	3.066628666250379e-11	5.434629279536258e-12
0.1452	2.436304884180978e-7	4.700257196191072e-7	7.55589029182454e-7	3.953073664698044e-10	3.068533539481671e-11	5.435507772244124e-12
0.1453	2.4464651570764766e-7	4.7400741361125464e-7	7.879344931731999e-7	3.9600148857592523e-10	3.0704096299534295e-11	5.436328063836444e-12
0.1454	2.4567711209805176e-7	4.780532126343453e-7	8.225453326359698e-7	3.9669399676128876e-10	3.072257109796887e-11	5.437090560189967e-12
0.14550000000000002	2.467226571609799e-7	4.821646900166888e-7	8.596473592422163e-7	3.97384904544142e-10	3.0740761502017815e-11	5.437795664767713e-12
0.1456	2.4778353962726086e-7	4.863434676203457e-7	8.994959777379084e-7	3.9807422540006746e-10	3.0758669214216585e-11	5.438443778633366e-12
0.1457	2.4886015773840114e-7	4.905912177139671e-7	9.42381045954178e-7	3.9876197276232133e-10	3.077629592779117e-11	5.439035300465422e-12
0.1458	2.4995291961222015e-7	4.949096649313679e-7	9.88632703502588e-7	3.9944816002216976e-10	3.079364332671066e-11	5.439570626571378e-12
0.1459	2.5106224362330583e-7	4.993005883204211e-7	1.0386283982163864e-6	4.001328005292108e-10	3.081071308573843e-11	5.44005015090165e-12
0.14600000000000002	2.521885587990441e-7	5.037658234871276e-7	1.0928014025842138e-6	4.0081590759171963e-10	3.0827506870484435e-11	5.440474265063644e-12
0.1461	2.533323052319898e-7	5.083072648399948e-7	1.1516511956765907e-6	4.014974944769776e-10	3.0844026337456374e-11	5.440843358335571e-12
0.1462	2.5449393450942163e-7	5.129268679401833e-7	1.215756196657616e-6	4.0217757441159205e-10	3.086027313411034e-11	5.4411578176801905e-12
0.1463	2.5567391016094675e-7	5.176266519632483e-7	1.285789484142438e-6	4.0285616058183786e-10	3.087624889890176e-11	5.441418027758542e-12
0.1464	2.5687270812508763e-7	5.224087022786061e-7	1.3625383359897723e-6	4.035332661339763e-10	3.089195526133597e-11	5.4416243709435524e-12
0.14650000000000002	2.5809081723582467e-7	5.272751731533287e-7	1.4469286976030073e-6	4.0420890417458756e-10	3.0907393842017926e-11	5.441777227333518e-12
0.1466	2.5933995879919575e-7	5.322339818492053e-7	1.540056391815907e-6	4.0489027806752503e-10	3.092339593773051e-11	5.4420523323585704e-12
0.1467	2.6063390079759495e-7	5.372942529864057e-7	1.643226171345472e-6	4.055860857154513e-10	3.0940962139410595e-11	5.442660874072096e-12
0.1468	2.6194809240660604e-7	5.424456923969266e-7	1.7580010051613484e-6	4.062803614845097e-10	3.095824864113141e-11	5.4432130234535e-12
0.1469	2.6328308961418517e-7	5.476907616086436e-7	1.8862694099595114e-6	4.069731188349965e-10	3.097525711948337e-11	5.443709175493309e-12
0.14700000000000002	2.64639463891661e-7	5.53032006668827e-7	2.030330546484174e-6	4.0766437118660925e-10	3.099198924190059e-11	5.444149722834671e-12
0.1471	2.6601780282759965e-7	5.584720617572506e-7	2.193007992517833e-6	4.0835413191878004e-10	3.100844666671142e-11	5.444535055787185e-12
0.1472	2.6741871079021745e-7	5.640136529830184e-7	2.3778024434521724e-6	4.090424143710054e-10	3.102463104318974e-11	5.4448655623406925e-12
0.14730000000000001	2.6884280961989925e-7	5.696596023759532e-7	2.5890994321895515e-6	4.0972923184318363e-10	3.104054401160579e-11	5.445141628179025e-12
0.1474	2.7029073935346246e-7	5.754128320841463e-7	2.8324560686985517e-6	4.104145975959416e-10	3.1056187203276084e-11	5.4453636366935795e-12
0.14750000000000002	2.717631589819347e-7	5.812763687901333e-7	3.1150032729538402e-6	4.1109852485097e-10	3.107156224061401e-11	5.445531968996889e-12
0.1476	2.7326074724368657e-7	5.872533483588377e-7	3.446020077733848e-6	4.1178102679134524e-10	3.1086670737179106e-11	5.445647003936065e-12
0.1477	2.7478420345492173e-7	5.933470207315473e-7	3.837769747631708e-6	4.124621165618653e-10	3.110151429772702e-11	5.4457091181061864e-12
0.14780000000000001	2.7633424837961274e-7	5.995607550810415e-7	4.30674361291384e-6	4.131418072693722e-10	3.1116094518258366e-11	5.4457186858635585e-12
0.1479	2.779116251411217e-7	6.058980452440593e-7	4.875556266881914e-6	4.138201119830765e-10	3.113041298606768e-11	5.445676079338938e-12
0.14800000000000002	2.7951710017790505e-7	6.123625154485743e-7	5.57591117422512e-6	4.144970437348895e-10	3.114447127979232e-11	5.445581668450697e-12
0.1481	2.811514642458104e-7	6.189579263543842e-7	6.453380900773631e-6	4.1517261551974026e-10	3.115827096946027e-11	5.445435820917809e-12
0.1482	2.8281553346970395e-7	6.256881814270738e-7	7.57537010950834e-6	4.158468402959023e-10	3.117181361653872e-11	5.445238902272861e-12
0.14830000000000002	2.845101504472796e-7	6.325573336667134e-7	9.044869207240875e-6	4.1651973098531336e-10	3.1185100773981454e-11	5.444991275874935e-12
0.1484	2.8623618540813555e-7	6.395695927142779e-7	0.000011025149102916422	4.1719130047389967e-10	3.1198133986276416e-11	5.444693302922388e-12
0.14850000000000002	2.879945374314048e-7	6.467293323605401e-7	0.00001378586058417709	4.1786156161189513e-10	3.12109147894932e-11	5.4443453424656396e-12
0.1486	2.897861357254153e-7	6.54041098483885e-7	0.00001779184627360909	4.1853052721415794e-10	3.1223444711329387e-11	5.443947751419752e-12
0.1487	2.916119409731481e-7	6.615096174456647e-7	0.00002387432353977273	4.1919821006049435e-10	3.123572527115791e-11	5.443500884577076e-12
0.14880000000000002	2.934729467474629e-7	6.691398049737385e-7	0.000033523144621304465	4.1986462289597203e-10	3.124775798007268e-11	5.443005094619694e-12
0.1489	2.9537018100037137e-7	6.769367755673046e-7	0.00004905815743991882	4.205297784312375e-10	3.125954434093525e-11	5.442460732131898e-12
0.14900000000000002	2.973047076309373e-7	6.849058524586252e-7	0.00007161624021678075	4.211936893428338e-10	3.127108584842041e-11	5.441868145612473e-12
0.1491	2.9927762813667347e-7	6.930525781700508e-7	0.00009299624300866486	4.2185636827351415e-10	3.1282383989061836e-11	5.4412276814870255e-12
0.1492	3.0129008335369084e-7	7.013827257078011e-7	0.00009914996340716055	4.2251782783255886e-10	3.1293440241297384e-11	5.440539684120168e-12
0.14930000000000002	3.033543529365498e-7	7.099079866271663e-7	0.00009290347675291143	4.231852489577662e-10	3.130508263338258e-11	5.439979128411877e-12
0.1494	3.0548188334022694e-7	7.186399537834801e-7	0.00008425183560898575	4.2386542503716677e-10	3.131809155375181e-11	5.439710617377931e-12
0.14950000000000002	3.076520732598479e-7	7.275740233954331e-7	0.00007699200410816262	4.2454432482963734e-10	3.133084768824767e-11	5.4393919101869795e-12
0.1496	3.098662495284025e-7	7.367170184454388e-7	0.00006856068969510424	4.252219612768184e-10	3.134335256630644e-11	5.439023364807317e-12
0.1497	3.121257883967519e-7	7.460760595983059e-7	0.00006428672150339314	4.258983472861431e-10	3.135560770903579e-11	5.438605337079904e-12
0.14980000000000002	3.144321179427307e-7	7.556585812930534e-7	0.00006215672926175455	4.2657349573115566e-10	3.1367614629260794e-11	5.438138180730873e-12
0.1499	3.1678672061799845e-7	7.654723488726924e-7	0.000055497841130106444	4.272474194518322e-10	3.1379374831570486e-11	5.4376222473839526e-12
0.15000000000000002	3.1919113594190326e-7	7.755254768300528e-7	0.000050269077829469	4.279201312549048e-10	3.1390889812363104e-11	5.437057886572876e-12
0.1501	3.2164696335232173e-7	7.858264482542903e-7	0.00005110236055494881	4.2859164391417723e-10	3.1402161059892086e-11	5.4364454457536434e-12
0.1502	3.241558652242445e-7	7.963841355702755e-7	0.00005203657300656679	4.292619701708451e-10	3.141319005431119e-11	5.435785270316733e-12
0.15030000000000002	3.267195700676764e-7	8.072078226709547e-7	0.00004618237538814735	4.2993112273381467e-10	3.1423978267719586e-11	5.435077703599265e-12
0.1504	3.2933987591736424e-7	8.183072285517635e-7	0.00004001445333821347	4.3059911428001815e-10	3.1434527164206464e-11	5.434323086897035e-12
0.15050000000000002	3.3201865392786066e-7	8.296925325660083e-7	0.00003945496676035039	4.312659574547313e-10	3.1444838199895696e-11	5.433521759476537e-12
0.1506	3.3475785218850173e-7	8.413744014306607e-7	0.00004373956232944612	4.3193166487188854e-10	3.1454912822989945e-11	5.43267405858686e-12
0.1507	3.3755949977408726e-7	8.5336401812418e-7	0.00004529412108817437	4.3259624911439694e-10	3.146475247381475e-11	5.4317803194715476e-12
0.15080000000000002	3.40425711048331e-7	8.656731128308215e-7	0.00003904679717706417	4.332597227344537e-10	3.147435858486207e-11	5.430840875380368e-12
0.1509	3.4335869023856025e-7	8.783139961004258e-7	0.000032568872095634454	4.339220982538552e-10	3.1483732580834045e-11	5.429856057581027e-12
0.15100000000000002	3.463607363017241e-7	8.912995944087622e-7	0.000030824205952186256	4.3458338816431274e-10	3.1492875878685806e-11	5.4288261953707784e-12
0.1511	3.4943424810340634e-7	9.046434883209681e-7	0.00003422862272005042	4.3524360492776296e-10	3.15017898876688e-11	5.427751616087991e-12
0.1512	3.5258172993346665e-7	9.183599534804899e-7	0.00004010248926681494	4.359027609766806e-10	3.15104760093733e-11	5.4266326451236715e-12
0.15130000000000002	3.558057973839129e-7	9.324640046674253e-7	0.00004004596083169758	4.3656086871438776e-10	3.1518935637770874e-11	5.425469605932833e-12
0.1514	3.5910918361686645e-7	9.469714431944891e-7	0.00003280976692506457	4.372179405153652e-10	3.1527170159256703e-11	5.4242628200458854e-12
0.15150000000000002	3.6249474605293916e-7	9.618989079355765e-7	0.000026649109746469455	4.378739887255601e-10	3.153518095269127e-11	5.423012607079885e-12
0.1516	3.6596547351303163e-7	9.772639303117386e-7	0.000024623891408529444	4.385290256626948e-10	3.1542969389442406e-11	5.421719284749787e-12
0.1517	3.695244938495537e-7	9.930849935928428e-7	0.000026847050452182832	4.3918306361657794e-10	3.1550536833426585e-11	5.420383168879566e-12
0.15180000000000002	3.731750821062993e-7	1.0093815969100475e-6	0.0000328910634490934	4.398361148494083e-10	3.1557884641150095e-11	5.4190045734132766e-12
0.1519	3.7692066924987706e-7	1.0261743244161048e-6	0.000038103933151471205	4.4048819159608314e-10	3.156501416175035e-11	5.417583810426124e-12
0.15200000000000002	3.80764851519536e-7	1.0434849200765396e-6	0.000034641314376991476	4.41139306064505e-10	3.157192673703613e-11	5.416121190135318e-12
0.1521	3.8473388819214005e-7	1.0613479860831845e-6	0.000026872325567459395	4.418041477880545e-10	3.158031425519588e-11	5.414974000515782e-12
0.1522	3.8881593640400505e-7	1.0797797858297158e-6	0.000021654305456123706	4.4247262919619143e-10	3.1589011210663646e-11	5.413895791138389e-12
0.1523	3.9300796838739887e-7	1.0988023582814632e-6	0.000019969444056478872	4.4314009873768016e-10	3.1597481296775065e-11	5.412773294048733e-12
0.1524	3.9731435751147654e-7	1.118442968756946e-6	0.000021598047981160764	4.4380656893499236e-10	3.16057259016093e-11	5.411606831839593e-12
0.15250000000000002	4.017397002737383e-7	1.1387305217229651e-6	0.00002675016468405715	4.444720522830622e-10	3.16137464057062e-11	5.410396725185582e-12
0.1526	4.062888306300415e-7	1.159695682927106e-6	0.000033838512176802594	4.4513656124959906e-10	3.1621544182108525e-11	5.409143292854449e-12
0.1527	4.109668354249029e-7	1.181371012422427e-6	0.00003518325095270075	4.458001082754021e-10	3.1629120596403284e-11	5.407846851718193e-12
0.1528	4.157790710210533e-7	1.2037911096195714e-6	0.000028289164806011428	4.464627057746782e-10	3.1636477006763153e-11	5.406507716764228e-12
0.1529	4.207311812373864e-7	1.2269927716370655e-6	0.0000212893271578796	4.4712436613534547e-10	3.1643614763987134e-11	5.4051262011063474e-12
0.15300000000000002	4.258291167158456e-7	1.2510151663747101e-6	0.00001743745655712665	4.477851017193556e-10	3.1650535211541594e-11	5.403702615995729e-12
0.1531	4.3107915585054874e-7	1.2759000219103827e-6	0.000016385141920886565	4.484449248629965e-10	3.165723968560059e-11	5.402237270831825e-12
0.1532	4.3648792742676454e-7	1.3016918340201403e-6	0.000017876242376123433	4.4910384787720936e-10	3.1663729515086444e-11	5.400730473173209e-12
0.1533	4.420624351332984e-7	1.3284380938493185e-6	0.00002232570811482807	4.497618830478954e-10	3.1670006021709196e-11	5.399182528748273e-12
0.1534	4.478100841299245e-7	1.356189538023251e-6	0.0000295451207184074	4.5041904263623143e-10	3.1676070520007325e-11	5.397593741466054e-12
0.15350000000000003	4.537387098716378e-7	1.3850004237843125e-6	0.000034069852123822386	4.510753388789706e-10	3.168192431738629e-11	5.395964413426729e-12
0.15360000000000001	4.5985660941435997e-7	1.414928832084959e-6	0.00002932268725267293	4.517307839887612e-10	3.168756871415885e-11	5.394294844932315e-12
0.1537	4.6617257545234394e-7	1.4460370019603286e-6	0.0000215927818410436	4.5238539015444906e-10	3.169300500358344e-11	5.392585334497086e-12
0.1538	4.726959333665877e-7	1.4783916999580182e-6	0.000016448958256035034	4.5303916954139126e-10	3.169823447190372e-11	5.390836178858075e-12
0.1539	4.794365815964149e-7	1.5120646289271675e-6	0.00001401884583875273	4.53692134291756e-10	3.170325839838654e-11	5.389047672985412e-12
0.154	4.864050356835406e-7	1.5471328810759222e-6	0.000013651795484583822	4.543442965248371e-10	3.170807805536095e-11	5.387220110092661e-12
0.15410000000000001	4.936124763802606e-7	1.583679440910491e-6	0.00001525859558401068	4.5499566833736007e-10	3.1712694708256394e-11	5.385353781647107e-12
0.1542	5.010708022613177e-7	1.6217937444870527e-6	0.00001937594521686434	4.556462618037851e-10	3.17171096156402e-11	5.3834489773798825e-12
0.1543	5.087926873338876e-7	1.661572302362623e-6	0.000026361572600942194	4.5629608897661723e-10	3.1721324029256044e-11	5.38150598529617e-12
0.1544	5.167916442023636e-7	1.703119394744536e-6	0.0000323323134667463	4.569451618867137e-10	3.172533919406111e-11	5.3795250916852465e-12
0.1545	5.25082093416216e-7	1.746547848643852e-6	0.000029414517153661207	4.57593492543581e-10	3.1729156348263466e-11	5.377506581130472e-12
0.15460000000000002	5.336794397108787e-7	1.7919799083712676e-6	0.000021606149753480805	4.5824109293569213e-10	3.173277672335936e-11	5.375450736519283e-12
0.1547	5.426001559454328e-7	1.8395482125175084e-6	0.000015780712973190183	4.588879750307798e-10	3.173620154416996e-11	5.373357839053031e-12
0.1548	5.518618756490559e-7	1.8893968926929602e-6	0.000012644977885822467	4.5953415077615106e-10	3.173943202887808e-11	5.371228168256855e-12
0.1549	5.614993185333061e-7	1.9416910485938464e-6	0.000011407525451916625	4.601900295091466e-10	3.174366630001106e-11	5.369314670215805e-12
0.155	5.715275715382625e-7	1.996599066667125e-6	0.000011657421602534162	4.6085239067490975e-10	3.174853054218286e-11	5.367538152161103e-12
0.15510000000000002	5.819573221444825e-7	2.0543019041793127e-6	0.000013517686030561719	4.615140028296943e-10	3.1753191398965876e-11	5.365722638994456e-12
0.1552	5.928119910988464e-7	2.1150037787760148e-6	0.00001763256031763669	4.62174878222384e-10	3.175765013057889e-11	5.36386842151639e-12
0.1553	6.041167933533622e-7	2.1789284619052205e-6	0.000024539116980913204	4.6283502908109396e-10	3.1761907990411986e-11	5.361975788796582e-12
0.1554	6.158989099405465e-7	2.246321609608467e-6	0.000030878059859724346	4.634944676134746e-10	3.1765966225063645e-11	5.360045028183844e-12
0.1555	6.281876796804175e-7	2.317453427642614e-6	0.00002858567602539095	4.641532060070305e-10	3.176982607437843e-11	5.358076425316225e-12
0.15560000000000002	6.410148134091438e-7	2.39262172727561e-6	0.00002085240109115747	4.648112564294324e-10	3.1773488771484184e-11	5.35607026413098e-12
0.1557	6.5441463384032e-7	2.4721554390571295e-6	0.000014861494452880712	4.6546863102882713e-10	3.177695554282853e-11	5.35402682687449e-12
0.1558	6.684243446663599e-7	2.556418665248453e-6	0.000011494446603043057	4.661253419341529e-10	3.178022760821617e-11	5.351946394112078e-12
0.1559	6.830843330935733e-7	2.6458153680095435e-6	9.905390006352279e-6	4.667814012554453e-10	3.1783306180844754e-11	5.349829244737818e-12
0.156	6.984385106995638e-7	2.7407948106555024e-6	9.554444798428494e-6	4.674368210841613e-10	3.178619246734191e-11	5.347675655984314e-12
0.15610000000000002	7.145346983275557e-7	2.8418578943030817e-6	0.000010337011924138507	4.680916134934752e-10	3.1788887667800665e-11	5.3454859034323194e-12
0.1562	7.314250617174412e-7	2.949564563309853e-6	0.0000125627806352837	4.687457905386012e-10	3.1791392975815556e-11	5.343260261020388e-12
0.1563	7.491666057523105e-7	3.0645424917252408e-6	0.00001698540510642577	4.693993642571014e-10	3.179370957851854e-11	5.340999001054424e-12
0.1564	7.678217366143922e-7	3.187497311692199e-6	0.000024085091123792764	4.700523466691953e-10	3.179583865661419e-11	5.3387023942171965e-12
0.1565	7.874589028500913e-7	3.3192247062106033e-6	0.000029965181061347436	4.70704749778071e-10	3.1797781384414827e-11	5.3363707095777755e-12
0.15660000000000002	8.081533284065932e-7	3.460624766655545e-6	0.000026857976987512254	4.713565855701995e-10	3.17995389298761e-11	5.334004214600933e-12
0.1567	8.299878532068667e-7	3.6127191149369856e-6	0.000019155133676112326	4.720078660156362e-10	3.1801112454631084e-11	5.331603175156427e-12
0.1568	8.530538998835429e-7	3.776671417881982e-6	0.000013468841182424765	4.726586030683456e-10	3.180250311402579e-11	5.329167855528383e-12
0.1569	8.77452589029351e-7	3.953812086317854e-6	0.000010262424679522117	4.733088086664989e-10	3.1803712057152855e-11	5.326698518424394e-12
0.157	9.032960299177859e-7	4.145668165665062e-6	8.652756241332552e-6	4.739584947327895e-10	3.180474042688638e-11	5.324195424984812e-12
0.15710000000000002	9.307088193239271e-7	4.3539997052995255e-6	8.088459476822414e-6	4.74607673174742e-10	3.18055893599155e-11	5.321658834791707e-12
0.1572	9.598297881200167e-7	4.580844263501884e-6	8.387659669813354e-6	4.752563558850257e-10	3.180625998677872e-11	5.319089005878077e-12
0.1573	9.908140441071594e-7	4.828571695364247e-6	9.674586607366632e-6	4.759045547417611e-10	3.180675343189722e-11	5.316486194736759e-12
0.1574	1.0238353705611668e-6	5.099952027147289e-6	0.00001242944558680659	4.7655228160883e-10	3.180707081360843e-11	5.313850656329389e-12
0.1575	1.0590890538588875e-6	5.398240105123015e-6	0.00001751516967143123	4.771995483361871e-10	3.180721324419948e-11	5.311182644095313e-12
0.15760000000000002	1.096795231160407e-6	5.727281909214747e-6	0.00002495005409523012	4.778463667601725e-10	3.180718182994023e-11	5.308482409960444e-12
0.1577	1.1372028715839833e-6	6.09164906971749e-6	0.00002910982675939736	4.784927487038127e-10	3.180697767111571e-11	5.305750204345994e-12
0.1578	1.1806149939423848e-6	6.496821155996321e-6	0.000024001532854623313	4.791522787327142e-10	3.1808162810080686e-11	5.303315633355548e-12
0.1579	1.2273363053321284e-6	6.949375808195066e-6	0.000016572927133199925	4.798137743628071e-10	3.18094478533373e-11	5.30090633657502e-12
0.158	1.2777311518981112e-6	7.457301411387312e-6	0.00001163503327973681	4.804747978036588e-10	3.181055193493549e-11	5.298463046050806e-12
0.15810000000000002	1.332222163168834e-6	8.030366400404977e-6	8.890340380913166e-6	4.811353611714181e-10	3.1811476193190136e-11	5.295986022432822e-12
0.1582	1.3912967565235329e-6	8.68061184745393e-6	7.478441875931908e-6	4.817954765688052e-10	3.1812221760259924e-11	5.29347552481685e-12
0.1583	1.4555196960055268e-6	9.423011195838452e-6	6.917766718292088e-6	4.824551560854289e-10	3.18127897621807e-11	5.290931810753535e-12
0.1584	1.525548626929304e-6	0.000010276359190573909	7.031978090074181e-6	4.831144117981108e-10	3.18131813188995e-11	5.288355136257436e-12
0.1585	1.6021534281752693e-6	0.000011264481621495026	7.873059408867805e-6	4.837732557711996e-10	3.1813397544307204e-11	5.285745755815862e-12
0.15860000000000002	1.6862405036073407e-6	0.00001241789756845072	9.748176851040232e-6	4.844317000568955e-10	3.1813439546272176e-11	5.2831039223977764e-12
0.1587	1.7788835211126438e-6	0.000013776123323481779	0.000013332016385936201	4.850897566955682e-10	3.181330842667303e-11	5.2804298874626556e-12
0.1588	1.881362649777128e-6	0.000015390887256659216	0.000019494509972859504	4.857474377160733e-10	3.181300528143116e-11	5.277723900969138e-12
0.1589	1.9952151138874123e-6	0.00001733062912052578	0.000026682028119898398	4.864047551360815e-10	3.181253120054368e-11	5.274986211383845e-12
0.159	2.122300985287415e-6	0.000019686770725389753	0.000026981726654869053	4.870617209623882e-10	3.1811887268115346e-11	5.272217065689977e-12
0.15910000000000002	2.264889740965447e-6	0.000022582298469088503	0.000019871942859357145	4.877183471912409e-10	3.181107456239122e-11	5.269416709395913e-12
0.1592	2.4257754845930774e-6	0.00002618296394768909	0.000013428603840625721	4.883746458086577e-10	3.181009415578815e-11	5.266585386543795e-12
0.1593	2.608432291691461e-6	0.00003071022608210061	9.574216023376435e-6	4.890306287907452e-10	3.180894711492679e-11	5.263723339717999e-12
0.15940000000000001	2.8172265776430124e-6	0.00003645118319179896	7.4591197794233066e-6	4.896863081040263e-10	3.180763450066349e-11	5.260830810053609e-12
0.1595	3.057711853968243e-6	0.000043750140339225104	6.362106139739267e-6	4.903416957057549e-10	3.1806157368121296e-11	5.25790803724483e-12
0.15960000000000002	3.337044685197274e-6	0.00005294226907941815	5.921337729441849e-6	4.909968035442387e-10	3.180451676672153e-11	5.254955259553243e-12
0.1597	3.664582491359635e-6	0.0000641517294074773	6.0063767952002805e-6	4.91651643559161e-10	3.180271374021462e-11	5.251972713816251e-12
0.1598	4.052760144844768e-6	0.00007687992890415854	6.6543918993243625e-6	4.923062276819053e-10	3.180074932671142e-11	5.248960635455223e-12
0.15990000000000001	4.518404256471642e-6	0.00008954873615722469	8.090714951259383e-6	4.929605678358767e-10	3.179862455871339e-11	5.2459192584837464e-12
0.16	5.08475273211178e-6	0.00009970825984195045	0.000010834720388427969	4.936146759368162e-10	3.179634046314353e-11	5.242848815515694e-12
0.16010000000000002	5.784643635678009e-6	0.00010542537176972561	0.00001577786307685434	4.942685638931365e-10	3.1793898061376745e-11	5.239749537773483e-12
0.1602	6.665703731085354e-6	0.00010657469760033955	0.00002306652548511202	4.949222436062378e-10	3.179129836927002e-11	5.236621655095984e-12
0.1603	7.799071860699362e-6	0.00010445385609708638	0.000027253726808182654	4.955757269708299e-10	3.1788542397192245e-11	5.2334653959466095e-12
0.16040000000000001	9.29458670009301e-6	0.00010055747773054403	0.000022249377308299045	4.962290258752579e-10	3.1785631150054323e-11	5.230280987421224e-12
0.1605	0.000011328172763098084	0.0000960115373008408	0.000015016594186142185	4.968821522018317e-10	3.178256562733894e-11	5.227068655256115e-12
0.16060000000000002	0.000014192693453806934	0.00009145970495640131	0.000010249882965765285	4.975351178271393e-10	3.177934682312972e-11	5.223828623835803e-12
0.1607	0.000018393023673292298	0.00008703214253669179	7.568944641483426e-6	4.981959170278964e-10	3.1776893324689595e-11	5.220754681232471e-12
0.1608	0.00002481100729323139	0.00008283813797565208	6.100545437716505e-6	4.988630877185145e-10	3.1775034343178846e-11	5.217810572013796e-12
0.16090000000000002	0.00003488092579166051	0.00007919464093174123	5.345414258039011e-6	4.995300687697572e-10	3.1773014610563277e-11	5.2148369203141635e-12
0.161	0.0000500654111418383	0.00007605839443216354	5.072130598396244e-6	5.001968723486431e-10	3.1770835155369956e-11	5.211833959809087e-12
0.16110000000000002	0.00006808318801166813	0.0000729572320965832	5.207466832484725e-6	5.008635106166022e-10	3.1768497000571965e-11	5.2088019227775326e-12
0.1612	0.0000789481978184671	0.00006980857586348544	5.799445593555239e-6	5.015299957298106e-10	3.176600116361893e-11	5.205741040109972e-12
0.1613	0.00007809772271495339	0.00006713941914618661	7.043432485457357e-6	5.021963398395245e-10	3.176334865646652e-11	5.202651541316493e-12
0.16140000000000002	0.00007166532844175615	0.00006523206872253438	9.380543082386192e-6	5.028625550924198e-10	3.176054048560699e-11	5.199533654534713e-12
0.1615	0.00006561300988745642	0.00006356985978817788	0.000013630432608352937	5.03528653630919e-10	3.1757577652097954e-11	5.196387606537679e-12
0.16160000000000002	0.00005925471585584246	0.00006143983745307803	0.00002043997296731456	5.041946475935439e-10	3.175446115159323e-11	5.193213622741905e-12
0.1617	0.00005389542155009197	0.00005892199090599677	0.00002621243066661608	5.048605491152391e-10	3.175119197437108e-11	5.190011927215082e-12
0.1618	0.00005181633866329051	0.000056819616516481644	0.00002314370519724565	5.055263703277193e-10	3.174777110536403e-11	5.186782742683922e-12
0.16190000000000002	0.00004820654329237954	0.00005567389477677563	0.000015796941594632094	5.061921233598035e-10	3.174419952418773e-11	5.183526290541926e-12
0.162	0.00004296564374585791	0.000055138564468746565	0.000010524178762888877	5.068578203377528e-10	3.174047820516976e-11	5.180242790857014e-12
0.16210000000000002	0.00004130146303513685	0.00005424648065603989	7.515736939330892e-6	5.075234733856179e-10	3.1736608117378705e-11	5.1769324623793056e-12
0.1622	0.000042467039555233084	0.000052405546457054246	5.843191441235753e-6	5.081890946255705e-10	3.173259022465222e-11	5.173595522548627e-12
0.1623	0.00004029626911772526	0.00005009006805771485	4.926058189514508e-6	5.088546961782503e-10	3.172842548562588e-11	5.170232187502116e-12
0.16240000000000002	0.000035014666339532644	0.000048304916888839684	4.4783518642182356e-6	5.095202901631062e-10	3.172411485376103e-11	5.166842672081762e-12
0.1625	0.00003238205238012219	0.00004764277119297729	4.3773657727950985e-6	5.101858886987356e-10	3.171965927737308e-11	5.163427189841866e-12
0.16260000000000002	0.00003404977138199913	0.00004786434894023589	4.601458848113836e-6	5.1085150390323e-10	3.1715059699659547e-11	5.159985953056472e-12
0.1627	0.00003675825700707638	0.00004800740978951301	5.21976578759458e-6	5.115171478945156e-10	3.1710317058727376e-11	5.1565191727267585e-12
0.1628	0.0000344846832512079	0.00004707948575941469	6.428678282442031e-6	5.121828327907049e-10	3.170543228762087e-11	5.153027058588372e-12
0.1629	0.00002902006326229038	0.000045018082384508424	8.652521762922467e-6	5.128485707104351e-10	3.170040631434923e-11	5.1495098191188e-12
0.163	0.000025877727236471614	0.00004274193331573821	0.000012689247527047138	5.135143737732175e-10	3.1695240061913515e-11	5.14596766154452e-12
0.16310000000000002	0.00002664478643733007	0.00004125963462981525	0.000019278239493342225	5.141802540997791e-10	3.168993444833398e-11	5.1424007918482975e-12
0.1632	0.00003052820633502239	0.000041025134758552856	0.00002526120636348627	5.148462238124184e-10	3.168449038667693e-11	5.138809414776312e-12
0.1633	0.00003308653167627867	0.0000417992670284214	0.00002264710858653641	5.155122950353473e-10	3.167890878508178e-11	5.1351937338453385e-12
0.1634	0.00002955866275823258	0.000042692225315233224	0.00001539961341088733	5.161784798950403e-10	3.1673190546787425e-11	5.131553951349772e-12
0.1635	0.000024026917704829985	0.00004256764117940153	0.000010129208552381745	5.168447905205898e-10	3.166733657015901e-11	5.127890268368739e-12
0.16360000000000002	0.00002097057103770372	0.0000409642430104044	7.122589088340659e-6	5.175112390440516e-10	3.166134774871418e-11	5.12420288477304e-12
0.1637	0.000021172082913328177	0.000038553378783331125	5.4422490144090156e-6	5.181872095861152e-10	3.165630134760459e-11	5.120718955912086e-12
0.1638	0.000024507770639148294	0.00003644773626902294	4.497509705863732e-6	5.188670777533998e-10	3.165154855567736e-11	5.117301447439755e-12
0.1639	0.000029265747449371157	0.00003540892685081412	3.993539640786337e-6	5.195470619051344e-10	3.164665415824043e-11	5.11385856585486e-12
0.164	0.000029830855700145873	0.0000356581359349133	3.7940405078652116e-6	5.202271744676144e-10	3.164161907987118e-11	5.11039051942946e-12
0.16410000000000002	0.000024713011469455392	0.00003690663027236417	3.852057188175619e-6	5.209074278705271e-10	3.1636444240160054e-11	5.106897515186932e-12
0.1642	0.00001959879129996868	0.000038323487294192396	4.187214136651267e-6	5.215878345473096e-10	3.163113055373786e-11	5.103379758909194e-12
0.1643	0.000017074519093715433	0.00003875103460990467	4.896006294357552e-6	5.222684069355129e-10	3.162567893030208e-11	5.099837455143785e-12
0.1644	0.000017177429536253196	0.00003752765287334814	6.201926414929462e-6	5.229491574771718e-10	3.162009027464436e-11	5.096270807211078e-12
0.1645	0.00001990282606282026	0.00003513682743990103	8.569980353637365e-6	5.236300986191659e-10	3.1614365486676264e-11	5.092680017211261e-12
0.16460000000000002	0.00002489205810706226	0.00003268951401284674	0.000012849077348349458	5.243112428135929e-10	3.1608505461456474e-11	5.089065286031461e-12
0.1647	0.00002847855530119193	0.00003105947080160029	0.000019614914802106017	5.249926025181308e-10	3.160251108921613e-11	5.085426813352645e-12
0.1648	0.000025609350331342307	0.00003063657243653086	0.00002470021164624631	5.256741901964098e-10	3.159638325538571e-11	5.081764797656622e-12
0.1649	0.000019794702413314247	0.000031437959888520744	0.00002081128916479865	5.263560183183872e-10	3.15901228406207e-11	5.078079436232913e-12
0.165	0.000015693302457489796	0.00003312575582544713	0.000013765379250522484	5.270380993607124e-10	3.158373072082728e-11	5.074370925185661e-12
0.16510000000000002	0.000013936087900230534	0.00003488849933580617	9.02385930751277e-6	5.277204458071031e-10	3.157720776718821e-11	5.070639459440428e-12
0.1652	0.000014221551359974905	0.00003557809928556137	6.356910761561456e-6	5.284030701487196e-10	3.1570554846188296e-11	5.066885232750972e-12
0.1653	0.00001662122134100039	0.000034498383975203454	4.858379648128639e-6	5.290859848845375e-10	3.1563772819639516e-11	5.063108437706015e-12
0.1654	0.00002130548497194184	0.00003209513230887478	4.002289771708648e-6	5.297692025217256e-10	3.155686254470669e-11	5.059309265735929e-12
0.1655	0.000026256432328384393	0.000029473623672402836	3.5283327537006126e-6	5.304527355760236e-10	3.1549824873932323e-11	5.055487907119426e-12
0.16560000000000002	0.000025764659657928026	0.000027516784406354112	3.313093461501686e-6	5.311365965721218e-10	3.154266065526138e-11	5.051644550990137e-12
0.16570000000000001	0.000020208465212265232	0.00002663679608461572	3.3076258016901758e-6	5.318207980440346e-10	3.1535370732066433e-11	5.0477793853432705e-12
0.1658	0.000015222013898371033	0.00002693643740185503	3.514317759584307e-6	5.325053525354916e-10	3.152795594317225e-11	5.043892597042088e-12
0.1659	0.00001243209652017719	0.000028317745944470242	3.988448577246795e-6	5.331902726003112e-10	3.1520417122880135e-11	5.039984371824447e-12
0.166	0.000011464962877803071	0.00003039349288663634	4.8656902120376594e-6	5.338755708027905e-10	3.1512755100992417e-11	5.0360548943092916e-12
0.16610000000000003	0.000012051615912828047	0.0000323132394524744	6.433280691874995e-6	5.345612597180846e-10	3.150497070283691e-11	5.032104348003038e-12
0.16620000000000001	0.000014372673342273993	0.000032940582363156714	9.27215223425745e-6	5.352473519326015e-10	3.149706474929085e-11	5.028132915306017e-12
0.1663	0.000018813700833481442	0.0000317005323490255	0.000014327375148955305	5.35933860044378e-10	3.148903805680472e-11	5.024140777518814e-12
0.1664	0.000024208595596647095	0.000029171256022279544	0.000021321975491554543	5.366207966634812e-10	3.1480891437426325e-11	5.020128114848558e-12
0.1665	0.00002521067288189411	0.00002646749433175794	0.00002352109171409934	5.373081744123924e-10	3.147262569882467e-11	5.016095106415278e-12
0.16660000000000003	0.000020192400866802273	0.00002439856455317567	0.000017440852253761547	5.379960059263967e-10	3.146424164431298e-11	5.012041930258058e-12
0.16670000000000001	0.000014811393420184982	0.00002331244450708943	0.000011179076509304872	5.386885300143333e-10	3.145622524253105e-11	5.008071039874332e-12
0.1668	0.000011482754768986354	0.000023299826076904504	7.420880963263161e-6	5.39389164104037e-10	3.144896648936653e-11	5.00426448401916e-12
0.1669	9.901131067807712e-6	0.000024339790612972255	5.331356532746044e-6	5.400902371962391e-10	3.144158329567631e-11	5.000436241050575e-12
0.167	9.614305549272495e-6	0.000026274217586265502	4.142696589197258e-6	5.407917622323581e-10	3.143407649280793e-11	4.996586496612441e-12
0.16710000000000003	0.000010534881711977619	0.000028623054483992977	3.4528652274335167e-6	5.414937521673913e-10	3.142644690762787e-11	4.992715435231259e-12
0.16720000000000002	0.00001295990553557579	0.00003042589571765432	3.0648791237374043e-6	5.421962199703356e-10	3.1418695362546266e-11	4.9888232403225955e-12
0.1673	0.000017372404345109027	0.000030605640600152374	2.8843382237898298e-6	5.428991786245884e-10	3.1410822675540603e-11	4.984910094197478e-12
0.1674	0.00002286492816735375	0.000028908630087610517	2.8728855004699436e-6	5.436026411283615e-10	3.1402829660179756e-11	4.980976178068736e-12
0.1675	0.000024291040996040328	0.000026175616866697506	3.030885036460291e-6	5.44306620495092e-10	3.139471712564741e-11	4.9770216720573065e-12
0.16760000000000003	0.00001949142175047368	0.000023487575211103027	3.3979103472690245e-6	5.45011129753858e-10	3.138648587676622e-11	4.973046755198496e-12
0.16770000000000002	0.000014043895972450094	0.000021490270501036303	4.071520533951892e-6	5.457161819497932e-10	3.137813671402084e-11	4.969051605448269e-12
0.1678	0.000010563877926151672	0.00002041215126895374	5.257127793145016e-6	5.464217901445029e-10	3.1369670433581337e-11	4.965036399689352e-12
0.1679	8.752394301424373e-6	0.000020296122624411625	7.3778250626439835e-6	5.471279674164893e-10	3.136108782732665e-11	4.9610013137374815e-12
0.168	8.083781557034342e-6	0.00002113599752307044	0.000011237955135043245	5.478347268615642e-10	3.135238968286748e-11	4.9569465223474715e-12
0.16810000000000003	8.33955705425461e-6	0.000022874719922047413	0.000017589132393594877	5.485420815932791e-10	3.134357678356915e-11	4.9528721992193484e-12
0.16820000000000002	9.611449425139795e-6	0.000025263926717331795	0.000023005391835097217	5.492500447433449e-10	3.133464990857482e-11	4.948778517004361e-12
0.1683	0.000012305998246102553	0.00002763095755188545	0.000019750060278258888	5.499586294620609e-10	3.132560983282789e-11	4.944665647311048e-12
0.1684	0.00001693326707786854	0.000028877224902541677	0.000012899235777379535	5.506678489187407e-10	3.131645732709438e-11	4.9405337607111495e-12
0.1685	0.000022333561898377	0.000028186917577140884	8.268156719969378e-6	5.513777163021467e-10	3.1307193157986005e-11	4.936383026745648e-12
0.16860000000000003	0.000023103742697051133	0.000025865090001185453	5.686847815107598e-6	5.520882448209172e-10	3.129781808798188e-11	4.932213613930611e-12
0.16870000000000002	0.000018010988046710856	0.000022994199875045294	4.238021175674011e-6	5.527994477040026e-10	3.1288332875450934e-11	4.928025689763048e-12
0.1688	0.00001276037975471057	0.0000204788388311172	3.3953189143028496e-6	5.535113382011039e-10	3.127873827467423e-11	4.9238194207268645e-12
0.1689	9.466721372863613e-6	0.00001872336176841904	2.898972071746322e-6	5.542239295831057e-10	3.126903503586647e-11	4.9195949722985465e-12
0.169	7.701865346293675e-6	0.000017821625789450032	2.621331234585092e-6	5.549372351425233e-10	3.125922390519826e-11	4.915352508953033e-12
0.16910000000000003	6.931163453171272e-6	0.000017770354389190886	2.5012117658700838e-6	5.556512681939333e-10	3.124930562481744e-11	4.911092194169371e-12
0.16920000000000002	6.9023956807808074e-6	0.00001856565444060585	2.5155351618789757e-6	5.563660420744343e-10	3.123928093287103e-11	4.906814190436518e-12
0.1693	7.609673248456284e-6	0.00002019741003222673	2.6696022108101248e-6	5.570815701440794e-10	3.122915056352632e-11	4.902518659258935e-12
0.1694	9.290931501420507e-6	0.000022538940969391757	2.999593774771585e-6	5.577978657863281e-10	3.1218915246992464e-11	4.8982057611622486e-12
0.1695	0.000012459914964671857	0.000025121875644407073	3.5890735097655586e-6	5.585149424085027e-10	3.1208575709541674e-11	4.893875655698897e-12
0.16960000000000003	0.000017522532784501192	0.00002697643508783385	4.610847738535633e-6	5.592328134422345e-10	3.119813267353034e-11	4.889528501453659e-12
0.16970000000000002	0.0000223624861754187	0.000027058588483535957	6.421054992626702e-6	5.599514923439233e-10	3.1187586857419945e-11	4.885164456049245e-12
0.1698	0.000021309876610652986	0.000025229753574586817	9.726644428330588e-6	5.606763114501343e-10	3.117754904950068e-11	4.880912225732279e-12
0.1699	0.000015726918675140126	0.000022412831065352425	0.000015456042016516923	5.614073250930575e-10	3.1168022981867726e-11	4.876772431019835e-12
0.17	0.000011003886432703017	0.000019653715891341833	0.00002167929227601507	5.621391396297552e-10	3.1158388610552446e-11	4.872614371230638e-12
0.17010000000000003	8.176317737928466e-6	0.000017511260226469583	0.00002024985650138386	5.628717688451565e-10	3.114864667920592e-11	4.868438210839054e-12
0.17020000000000002	6.653178705812992e-6	0.00001613958190425037	0.000013485064691542127	5.636052265501888e-10	3.1138797927472086e-11	4.86424411332461e-12
0.1703	5.949609931731612e-6	0.000015531366393238385	8.495314660945706e-6	5.643395265822638e-10	3.112884309100941e-11	4.860032241177708e-12
0.1704	5.839237806764871e-6	0.00001566198781880894	5.703332037479173e-6	5.65074682805749e-10	3.111878290151232e-11	4.8558027559053025e-12
0.1705	6.289268848909458e-6	0.00001653733212627702	4.150594636475262e-6	5.658107091124458e-10	3.110861808673217e-11	4.85155581803648e-12
0.17060000000000003	7.4468452880445586e-6	0.0000181756004599648	3.2503012446797515e-6	5.665476194220791e-10	3.1098349370498686e-11	4.847291587128129e-12
0.17070000000000002	9.691051522845805e-6	0.000020509206524440757	2.7126765471961453e-6	5.672854276827728e-10	3.108797747274091e-11	4.843010221770451e-12
0.1708	0.000013623216843062137	0.000023173160730064322	2.3951426749137713e-6	5.680241478715457e-10	3.10775031095081e-11	4.838711879592523e-12
0.1709	0.00001910503037087076	0.00002529366613989231	2.2268132131993822e-6	5.687637939948004e-10	3.106692699299053e-11	4.8343967172678285e-12
0.171	0.0000220541990394521	0.00002576841597872784	2.1749883537850262e-6	5.695043800888076e-10	3.1056249831539854e-11	4.830064890519633e-12
0.1711	0.00001836145887689772	0.00002424158124139007	2.2313991323267004e-6	5.702459202202181e-10	3.104547232969051e-11	4.82571655412656e-12
0.17120000000000002	0.0000128089523558065	0.000021511030145342478	2.4090651917475112e-6	5.709884284865409e-10	3.103459518817911e-11	4.8213518619278694e-12
0.1713	8.985701357079774e-6	0.00001866938139893781	2.747802069286153e-6	5.717319190166605e-10	3.102361910396537e-11	4.816970966828893e-12
0.1714	6.79844268269294e-6	0.000016353081406231004	3.332073374404072e-6	5.724764059713337e-10	3.101254477025238e-11	4.812574020806387e-12
0.1715	5.622783896377689e-6	0.000014748658564044955	4.333543038433098e-6	5.732219035436936e-10	3.1001372876506426e-11	4.808161174913822e-12
0.1716	5.077605739632808e-6	0.00001384370639235565	6.106457367551771e-6	5.739684259597694e-10	3.0990104108477205e-11	4.803732579286695e-12
0.17170000000000002	4.994301955450957e-6	0.000013591432373473495	9.359706360022895e-6	5.747159874789849e-10	3.097873914821741e-11	4.799288383147698e-12
0.1718	5.349185932892877e-6	0.000013975811869744422	0.000015023788640979846	5.754646023946827e-10	3.0967278674102894e-11	4.794828734812063e-12
0.1719	6.252599947446318e-6	0.000015023042247154026	0.00002103760046737443	5.762142850346434e-10	3.0955723360852245e-11	4.790353781692661e-12
0.17200000000000001	7.99691894408323e-6	0.000016771938419192552	0.00001925718424552093	5.769650497616027e-10	3.094407387954601e-11	4.785863670305202e-12
0.1721	0.000011125470184986141	0.000019173624668350105	0.000012605310024993925	5.777169109737701e-10	3.09323308976464e-11	4.7813585462732905e-12
0.17220000000000002	0.000016095387405170526	0.000021877343875350505	7.878347445574185e-6	5.784698831053722e-10	3.0920495079016605e-11	4.776838554333654e-12
0.1723	0.00002086421507473346	0.00002401291064429615	5.264872795084039e-6	5.792239806271711e-10	3.090856708394019e-11	4.772303838341121e-12
0.1724	0.000019755664736479016	0.000024476500170896383	3.814398366639225e-6	5.799792180470008e-10	3.0896547569139916e-11	4.767754541273677e-12
0.17250000000000001	0.000014267201978945104	0.000022929150602063664	2.970531846772614e-6	5.807356099103039e-10	3.088443718779678e-11	4.763190805237498e-12
0.1726	9.721053789971535e-6	0.000020192801492397986	2.4615772835763074e-6	5.814931708006733e-10	3.087223658956922e-11	4.758612771471888e-12
0.17270000000000002	7.001288665805816e-6	0.00001735635244414677	2.1537768839300804e-6	5.822519153403958e-10	3.0859946420611724e-11	4.754020580354302e-12
0.1728	5.482162913844501e-6	0.000015031804863759502	1.9796472436394417e-6	5.830118581909939e-10	3.0847567323593404e-11	4.7494143714051984e-12
0.1729	4.671623571650067e-6	0.00001338197159210423	1.9062075333747748e-6	5.837744999724018e-10	3.083527029598326e-11	4.74483017132982e-12
0.17300000000000001	4.315956017195296e-6	0.000012376246630526612	1.921363156476617e-6	5.845465003579155e-10	3.082381665230167e-11	4.7404282450163835e-12
0.1731	4.312059900038846e-6	0.000011951199953270871	2.0293857116527193e-6	5.853197004957812e-10	3.0812269095376793e-11	4.736011057245156e-12
0.17320000000000002	4.659679777227159e-6	0.000012073248152261995	2.25268760523097e-6	5.860941154115957e-10	3.080062829052808e-11	4.731578753715071e-12
0.1733	5.461382886325723e-6	0.00001275494914958159	2.6410552397638615e-6	5.86869760172027e-10	3.078889489948952e-11	4.727131479238713e-12
0.1734	6.970148692028666e-6	0.000014047832054505442	3.2945074642367626e-6	5.876466498853807e-10	3.077706958042861e-11	4.7226693777473105e-12
0.17350000000000002	9.67426938424658e-6	0.000016000964613706554	4.415940125326767e-6	5.884247997021785e-10	3.0765152987965156e-11	4.7181925922958405e-12
0.1736	0.0000141676860350689	0.000018540730494552057	6.427368182122738e-6	5.892042248157408e-10	3.0753145773190796e-11	4.713701265067971e-12
0.17370000000000002	0.00001939789225773405	0.00002123334548333922	0.000010149563525183027	5.899849404627653e-10	3.0741048583687145e-11	4.709195537381069e-12
0.1738	0.00001993012361449762	0.0000231099384661708	0.00001629185846796045	5.907669619239203e-10	3.072886206354525e-11	4.704675549691199e-12
0.1739	0.000014894512957498377	0.00002313161554235218	0.000020795402991772832	5.915503045244294e-10	3.071658685338363e-11	4.700141441597913e-12
0.17400000000000002	0.000010017637859387426	0.00002123362166254153	0.000016648636161967347	5.923349836346754e-10	3.070422359036714e-11	4.695593351849278e-12
0.1741	7.002823054748879e-6	0.000018405282035718823	0.000010397992971383644	5.931210146707925e-10	3.0691772908225424e-11	4.691031418346661e-12
0.17420000000000002	5.296949983937394e-6	0.000015660000110675174	6.5374574380053935e-6	5.939084130952658e-10	3.067923543727093e-11	4.686455778149567e-12
0.1743	4.349082878205701e-6	0.000013475229274119071	4.441540594356439e-6	5.946971944175501e-10	3.066661180441724e-11	4.6818665674804825e-12
0.1744	3.858530330407061e-6	0.000011934878408841927	3.266436125062118e-6	5.95487374194673e-10	3.0653902633197733e-11	4.677263921729623e-12
0.1745	3.684168368398889e-6	0.000010978278269993218	2.5726370162015644e-6	5.962789680318478e-10	3.064110854378279e-11	4.672647975459704e-12
0.1746	3.779502295557466e-6	0.000010531850041381733	2.148185795931822e-6	5.970719915830979e-10	3.062823015299812e-11	4.668018862410617e-12
0.17470000000000002	4.170480738148203e-6	0.000010555295996110128	1.8877924016915389e-6	5.97866460551877e-10	3.061526807434252e-11	4.663376715504181e-12
0.1748	4.9680531320114575e-6	0.000011053128848103577	1.7375593706333758e-6	5.986623906917006e-10	3.060222291800583e-11	4.6587216668488034e-12
0.1749	6.420501504553056e-6	0.000012073041972102317	1.6705988940395886e-6	5.994597978067727e-10	3.058909529088631e-11	4.654053847744084e-12
0.175	9.004164544740984e-6	0.000013687724210982805	1.6764358484173678e-6	6.002586977526251e-10	3.057588579660805e-11	4.6493733886854536e-12
0.1751	0.00001333620430543027	0.000015929919299760464	1.7572815074116343e-6	6.010591064367592e-10	3.05625950355388e-11	4.644680419368762e-12
0.17520000000000002	0.000018561123836103895	0.00001862365002651758	1.9289413251758556e-6	6.018610398192869e-10	3.0549223604807003e-11	4.6399750686948495e-12
0.1753	0.00001937017082245525	0.00002111981547938106	2.226942004994137e-6	6.026645139135846e-10	3.053577209831911e-11	4.635257464774066e-12
0.1754	0.000014484121828678941	0.000022304928263890154	2.7218084886900907e-6	6.034695447869451e-10	3.0522241106776754e-11	4.630527734930749e-12
0.1755	9.639631553300828e-6	0.000021438521735864344	3.5541511378498314e-6	6.042761485612351e-10	3.050863121769392e-11	4.6257860057077804e-12
0.1756	6.642806719674482e-6	0.000019004941020216224	5.014907493657673e-6	6.050843414135648e-10	3.049494301541361e-11	4.621032402870982e-12
0.17570000000000002	4.9432121233465385e-6	0.00001613925611738371	7.709395800819926e-6	6.058941395769483e-10	3.0481177081125036e-11	4.616267051413553e-12
0.1758	3.983522302381877e-6	0.000013626914131638439	0.000012618758510655908	6.067055593409785e-10	3.0467333992880145e-11	4.611490075560504e-12
0.1759	3.4579511736795262e-6	0.000011724735315518721	0.00001885845867570724	6.075186170525109e-10	3.045341432561044e-11	4.6067015987730285e-12
0.176	3.2173427418994876e-6	0.000010417192896402067	0.000018643825642907457	6.083333291163411e-10	3.0439418651143615e-11	4.601901743752809e-12
0.1761	3.1997281185334505e-6	9.618189651224451e-6	0.000012334892695227197	6.091527150434545e-10	3.0425691509058884e-11	4.597163059651291e-12
0.17620000000000002	3.400966512682309e-6	9.254659721164823e-6	7.526973080540332e-6	6.099794064484161e-10	3.041253179336179e-11	4.5925483597099724e-12
0.1763	3.8728881422090615e-6	9.290717363413083e-6	4.891993349132401e-6	6.108077634040038e-10	3.039929159187299e-11	4.587921161172629e-12
0.1764	4.748002053008674e-6	9.732314440931581e-6	3.4532471428627365e-6	6.116378027336241e-10	3.0385971496693664e-11	4.5832815922857075e-12
0.1765	6.3020406365078416e-6	0.000010626400124304112	2.623477273097619e-6	6.124695413212632e-10	3.037257209673159e-11	4.578629780509871e-12
0.1766	9.049107078607875e-6	0.00001205175095221412	2.1205232814703874e-6	6.133029961122056e-10	3.035909397771819e-11	4.573965852524495e-12
0.17670000000000002	0.000013573524247619434	0.000014079132930688218	1.807199235725002e-6	6.141381841137553e-10	3.03455377222253e-11	4.569289934232067e-12
0.1768	0.000018496558885356225	0.000016648900003221262	1.6137832159396292e-6	6.149751223959689e-10	3.033190390968245e-11	4.564602150762716e-12
0.1769	0.000018173580841351145	0.00001932181859297125	1.5039751138894413e-6	6.158138280923845e-10	3.0318193116392664e-11	4.559902626478482e-12
0.177	0.000013009590416188054	0.000021103452805661972	1.4597859184050932e-6	6.166543184007627e-10	3.030440591555013e-11	4.555191484977802e-12
0.1771	8.559487111356046e-6	0.000020974392695431673	1.4749802688087198e-6	6.17496610583836e-10	3.0290542877255997e-11	4.550468849099824e-12
0.17720000000000002	5.900096062003452e-6	0.0000189770273619551	1.5530172623226881e-6	6.183407219700544e-10	3.0276604568535176e-11	4.545734840928715e-12
0.1773	4.394901479625365e-6	0.00001616692368347863	1.7083229002169602e-6	6.191866699543441e-10	3.0262591553352627e-11	4.540989581798e-12
0.1774	3.5356503653144865e-6	0.000013511693324424583	1.9716595434141305e-6	6.200344719988692e-10	3.024850439262934e-11	4.536233192294787e-12
0.1775	3.0526770082959957e-6	0.000011413816219339945	2.4029509459519743e-6	6.208841456338001e-10	3.0234343644259024e-11	4.531465792264076e-12
0.1776	2.8133653990880707e-6	9.909304735688787e-6	3.1204498251960593e-6	6.217357084580832e-10	3.022010986312367e-11	4.526687500812917e-12
0.17770000000000002	2.7588297086053257e-6	8.913469810382396e-6	4.368023714670905e-6	6.225891781402356e-10	3.020580360111004e-11	4.521898436314712e-12
0.1778	2.8764213744677993e-6	8.336531337283922e-6	6.661944979657448e-6	6.234445724191074e-10	3.0191425407124995e-11	4.517098716413285e-12
0.1779	3.1940823786951886e-6	8.119106312240329e-6	0.000010945841509752478	6.243019091046987e-10	3.017697582711208e-11	4.512288458027139e-12
0.178	3.7931992103010243e-6	8.238968328507591e-6	0.00001719051124567791	6.251612060789396e-10	3.0162455404066366e-11	4.50746777735347e-12
0.1781	4.8474968395355e-6	8.71137651484688e-6	0.0000186521072934579	6.260224812965082e-10	3.0147864678050917e-11	4.5026367898724005e-12
0.17820000000000003	6.703547619046539e-6	9.588761709144627e-6	0.000012798227970148945	6.268857527856268e-10	3.013320418621172e-11	4.4977956103509355e-12
0.17830000000000001	9.961420826412896e-6	0.000010955224219158025	7.712729006976713e-6	6.277510386488973e-10	3.0118474462793607e-11	4.492944352847148e-12
0.1784	0.000014940629548303094	0.000012895734799591173	4.905051411995211e-6	6.286183570641086e-10	3.01036760391554e-11	4.488083130714108e-12
0.1785	0.000018602513826325278	0.000015390934489325087	3.3928217078093887e-6	6.294877262850803e-10	3.0088809443785346e-11	4.483212056603975e-12
0.1786	0.000015849533604591154	0.00001808005289040038	2.5314149482429435e-6	6.30359164642494e-10	3.0073875202316255e-11	4.478331242471919e-12
0.17870000000000003	0.000010620201316930924	0.000020034559381323463	2.0123501305131484e-6	6.312326905447352e-10	3.0058873837540636e-11	4.4734407995801526e-12
0.17880000000000001	6.980406821491408e-6	0.000020167094484570574	1.687604927753284e-6	6.321083224787484e-10	3.004380586942591e-11	4.4685408385018134e-12
0.1789	4.895807175397388e-6	0.00001835816204439118	1.4825336789498407e-6	6.32986079010893e-10	3.00286718151291e-11	4.463631469124922e-12
0.179	3.7119925752228307e-6	0.0000156106697263462	1.3579483213036973e-6	6.338659787878115e-10	3.001347218901203e-11	4.458712800656301e-12
0.1791	3.027387633928381e-6	0.000012944918947514654	1.2933376477816393e-6	6.347480405372959e-10	2.999820750265598e-11	4.4537849416253735e-12
0.17920000000000003	2.6374264103534146e-6	0.00001081003171870625	1.2793158296668251e-6	6.356322830691713e-10	2.9982878264876496e-11	4.4488479998881234e-12
0.17930000000000001	2.4414237948237338e-6	9.256699690235522e-6	1.314536562028941e-6	6.365194619936759e-10	2.9967569320030137e-11	4.443919836114049e-12
0.1794	2.3941051004973887e-6	8.198392291607729e-6	1.4053255185624474e-6	6.374158502826064e-10	2.995299624170618e-11	4.439150990802284e-12
0.1795	2.4851084239584448e-6	7.53768719381247e-6	1.5678489251870627e-6	6.383144418623673e-10	2.993835458618994e-11	4.434372052610019e-12
0.1796	2.7345872310168877e-6	7.204685595447794e-6	1.8340730869699894e-6	6.392152560404974e-10	2.9923644880453805e-11	4.429583134372654e-12
0.17970000000000003	3.2020933523607812e-6	7.163346080633655e-6	2.265257220062257e-6	6.401183122103128e-10	2.990886764862447e-11	4.424784348228475e-12
0.17980000000000002	4.014345911323517e-6	7.410636443617395e-6	2.9825546346353217e-6	6.410236298518396e-10	2.9894023411998425e-11	4.419975805622792e-12
0.1799	5.427024618846594e-6	7.97636622530787e-6	4.23827630495456e-6	6.419312285327526e-10	2.9879112689056335e-11	4.4151576173116945e-12
0.18	7.927206108961079e-6	8.924049798028404e-6	6.572057708553043e-6	6.428411279093126e-10	2.986413599547862e-11	4.410329893366089e-12
0.1801	0.00001214485531164691	0.000010346054904934198	0.000010952556965985323	6.437533477273235e-10	2.9849093844159935e-11	4.4054927431756e-12
0.18020000000000003	0.00001704247370097374	0.00001233048176863988	0.000017033711539239913	6.446679078230943e-10	2.9833986745224044e-11	4.400646275452401e-12
0.18030000000000002	0.00001708166457294502	0.000014846071099082144	0.00001748104443740157	6.455848281243951e-10	2.981881520603848e-11	4.395790598235067e-12
0.1804	0.000012130082246028167	0.00001748856557997932	0.00001149903271166258	6.465041286514445e-10	2.980357973122907e-11	4.390925818892425e-12
0.1805	7.817271268875464e-6	0.000019273478353435018	6.868291678467741e-6	6.47425829517893e-10	2.9788280822694686e-11	4.386052044127392e-12
0.1806	5.26665197811609e-6	0.000019156377003165293	4.376511537279205e-6	6.483499509318082e-10	2.977291897962143e-11	4.3811693799806855e-12
0.18070000000000003	3.82960784444703e-6	0.000017182674628647545	3.0367571855840973e-6	6.49276513196688e-10	2.9757494698497214e-11	4.376277931834662e-12
0.18080000000000002	3.000241533224698e-6	0.000014434004994553263	2.2702719228001447e-6	6.502055367124561e-10	2.9742008473125786e-11	4.371377804417002e-12
0.1809	2.5132753477879183e-6	0.000011865650703199972	1.805475955797109e-6	6.511370419764961e-10	2.972646079464133e-11	4.366469101804502e-12
0.181	2.236138237321508e-6	9.845406524673352e-6	1.5122513840598964e-6	6.520710495846687e-10	2.971085215152216e-11	4.361551927426677e-12
0.1811	2.103563129683106e-6	8.38356100829285e-6	1.324689476644425e-6	6.530075802323539e-10	2.969518302960515e-11	4.356626384069561e-12
0.18120000000000003	2.087264673568027e-6	7.381767700794281e-6	1.2078629086759156e-6	6.539466547154933e-10	2.967945391209938e-11	4.351692573879232e-12
0.18130000000000002	2.183866800765927e-6	6.741199794754838e-6	1.1431003886576961e-6	6.548882939316498e-10	2.9663665279600476e-11	4.346750598365588e-12
0.1814	2.4135586214830385e-6	6.391730484755367e-6	1.1212658623161733e-6	6.558325188810686e-10	2.964781761010405e-11	4.341800558405856e-12
0.1815	2.8286670089651588e-6	6.294617912708005e-6	1.139844559610422e-6	6.567793506677499e-10	2.963191137901941e-11	4.3368425542482e-12
0.1816	3.5375768714342e-6	6.440102309166419e-6	1.2022215559592094e-6	6.577288105005383e-10	2.961594705918363e-11	4.3318766855153764e-12
0.18170000000000003	4.758231044558662e-6	6.846501158086569e-6	1.318788497341746e-6	6.586809196942117e-10	2.959992512087491e-11	4.326903051208192e-12
0.18180000000000002	6.9173836503335385e-6	7.561881804352566e-6	1.5104852307459777e-6	6.596356996705764e-10	2.9583846031825897e-11	4.321921749709085e-12
0.1819	0.000010669770990683925	8.665742814736712e-6	1.8168506043452668e-6	6.605931719596041e-10	2.956771025723784e-11	4.316932878785674e-12
0.182	0.00001566328355180544	0.000010260049700216771	2.3139249591072174e-6	6.615533582005234e-10	2.955151825979301e-11	4.3119365355941495e-12
0.1821	0.00001700951654654037	0.000012417656929203106	3.15554382675691e-6	6.625162801429776e-10	2.953527049966879e-11	4.306932816682851e-12
0.18220000000000003	0.000012555812436087217	0.000015021421251265162	4.670582965072381e-6	6.63481959648154e-10	2.9518967434550556e-11	4.3019218179956504e-12
0.18230000000000002	8.028192685007398e-6	0.000017471706775666742	7.557957512815329e-6	6.644504186899469e-10	2.950260951964493e-11	4.296903634875444e-12
0.1824	5.2921988109363835e-6	0.000018638813365913755	0.000012770545227372595	6.654216793561143e-10	2.9486197207692846e-11	4.291878362067513e-12
0.1825	3.7593016681987036e-6	0.000017757484631767588	0.000017686626820959886	6.663957638494549e-10	2.9469730948982714e-11	4.2868460937229616e-12
0.1826	2.8785601485430033e-6	0.0000153750591182284	0.000014534568060033632	6.673755783347672e-10	2.945354097773724e-11	4.281876307262835e-12
0.18270000000000003	2.3570540918447945e-6	0.00001265819776004866	8.759148027062486e-6	6.683622714828166e-10	2.943775551834243e-11	4.276995874578767e-12
0.18280000000000002	2.0484194210691897e-6	0.000010329096060640674	5.2852035537272645e-6	6.693518250259063e-10	2.94219125105005e-11	4.272107539924767e-12
0.1829	1.879146888228021e-6	8.569108181179288e-6	3.467495978612533e-6	6.703442617817779e-10	2.940601242068492e-11	4.267211401901759e-12
0.183	1.813666235494101e-6	7.318085673698069e-6	2.4715782332974076e-6	6.713396046885849e-10	2.939005571284581e-11	4.262307558495488e-12
0.1831	1.8391437951009196e-6	6.466866754686654e-6	1.8879199910004618e-6	6.723378768061322e-10	2.9374042848422984e-11	4.257396107080042e-12
0.18320000000000003	1.960413657141765e-6	5.923815298362925e-6	1.5266269707212874e-6	6.733391013171457e-10	2.9357974286359946e-11	4.252477144421357e-12
0.18330000000000002	2.201911620161963e-6	5.6275955707355955e-6	1.2951078416215848e-6	6.743433015285331e-10	2.934185048311628e-11	4.247550766680622e-12
0.1834	2.6178346142630996e-6	5.545095854520606e-6	1.1454569794587905e-6	6.753505008726605e-10	2.9325671892681245e-11	4.2426170694177214e-12
0.1835	3.31699019110804e-6	5.668031199942115e-6	1.0518281200954566e-6	6.76360722908649e-10	2.930943896658651e-11	4.2376761475946646e-12
0.1836	4.517529488438931e-6	6.011942528101348e-6	1.0002494240428928e-6	6.773739913236856e-10	2.929315215391962e-11	4.232728095578991e-12
0.18370000000000003	6.649252338812501e-6	6.618157843700501e-6	9.839050872215e-7	6.783903299343288e-10	2.927681190133657e-11	4.227773007147123e-12
0.18380000000000002	0.000010372093132640588	7.5573636010880485e-6	1.0010857960106031e-6	6.79409762687842e-10	2.9260418653074455e-11	4.222810975487727e-12
0.1839	0.000015261318001283118	8.92855396318404e-6	1.0547303287234188e-6	6.804323136635405e-10	2.924397285096486e-11	4.217842093205078e-12
0.184	0.000016268884136009326	0.000010832177876153496	1.1533395359218338e-6	6.814580070741379e-10	2.9227474934445906e-11	4.212866452322317e-12
0.1841	0.000011737068953693202	0.000013262773655977294	1.313742370649177e-6	6.824868672671223e-10	2.9210925340575306e-11	4.207884144284819e-12
0.18420000000000003	7.419168552537255e-6	0.000015851533194826362	1.5672722802842872e-6	6.835189187261257e-10	2.9194324504042816e-11	4.202895259963438e-12
0.18430000000000002	4.864799760700943e-6	0.00001762452671193824	1.9733181087714978e-6	6.845541860723319e-10	2.917767285718266e-11	4.197899889657763e-12
0.1844	3.4413350667809063e-6	0.00001751045551318286	2.650322108878079e-6	6.855926940658732e-10	2.916097082998609e-11	4.1928981230993835e-12
0.1845	2.6220747013540232e-6	0.000015561168889461073	3.849698731572389e-6	6.866344676072579e-10	2.914421885011373e-11	4.187890049455106e-12
0.18460000000000001	2.133211563773545e-6	0.000012887712260628722	6.122536977471069e-6	6.876795317388026e-10	2.9127417342907854e-11	4.182875757330166e-12
0.1847	1.838511171359441e-6	0.000010428820822852154	0.000010459308070938262	6.887279116460763e-10	2.911056673140435e-11	4.177855334771364e-12
0.18480000000000002	1.6689821227781192e-6	8.514147773322813e-6	0.000016156829490127595	6.897796326593781e-10	2.9093667436345567e-11	4.172828869270336e-12
0.1849	1.5900278531512821e-6	7.129186917541965e-6	0.00001543127713165923	6.908347202551927e-10	2.907671987619159e-11	4.167796447766608e-12
0.185	1.5868571009830578e-6	6.165547113410416e-6	9.600944225328537e-6	6.91893200057702e-10	2.9059724467132935e-11	4.162758156650791e-12
0.18510000000000001	1.6588180027928584e-6	5.5205850737500575e-6	5.64618974232004e-6	6.929550978402815e-10	2.9042681623102112e-11	4.157714081767649e-12
0.1852	1.819183562388281e-6	5.1204812657107585e-6	3.5904556359094778e-6	6.940204395270228e-10	2.902559175578581e-11	4.1526643084192695e-12
0.18530000000000002	2.1002784600910398e-6	4.919581684881264e-6	2.4912467569237984e-6	6.950892511942687e-10	2.9008455274636502e-11	4.1476089213680625e-12
0.1854	2.567130123277157e-6	4.89574884947147e-6	1.8602857658316605e-6	6.961615590721724e-10	2.8991272586884466e-11	4.1425480048398625e-12
0.1855	3.3484761794103886e-6	5.0473264201164624e-6	1.4748357520002792e-6	6.972373895462542e-10	2.897404409754921e-11	4.137481642526984e-12
0.18560000000000001	4.703772567327175e-6	5.392951361833919e-6	1.2287716615613237e-6	6.983167691589856e-10	2.8956770209451336e-11	4.132409917591217e-12
0.1857	7.136469114226137e-6	5.974260624452571e-6	1.068147807097686e-6	6.993997246113983e-10	2.893945132322422e-11	4.127332912666868e-12
0.18580000000000002	0.000011274045305447288	6.860463988810286e-6	9.640293032684392e-7	7.004862827646836e-10	2.892208783732506e-11	4.12225070986374e-12
0.1859	0.000015673610659591	8.14982243821462e-6	9.004684962161627e-7	7.015785220057043e-10	2.890491457018412e-11	4.117212693292472e-12
0.186	0.00001462109318075638	9.94986380558063e-6	8.689219276190697e-7	7.026785153453397e-10	2.8888164855806306e-11	4.112267847229551e-12
0.18610000000000002	9.745863414212603e-6	0.000012285519293435254	8.656436569315678e-7	7.037821654857239e-10	2.887136731815737e-11	4.107316989361926e-12
0.1862	6.1090302577680635e-6	0.000014856163225924355	8.906521340806567e-7	7.048895000721677e-10	2.885452237012919e-11	4.102360205778041e-12
0.18630000000000002	4.06090092637886e-6	0.000016751304903595623	9.477679541067378e-7	7.060005469178715e-10	2.8837630422374796e-11	4.0973975820231504e-12
0.1864	2.9176973805670617e-6	0.00001684140693369164	1.0457503536916308e-6	7.071153340056589e-10	2.882069188332098e-11	4.092429203102509e-12
0.1865	2.2513875005287516e-6	0.000015039473627925048	1.2011118807189414e-6	7.082338894896886e-10	2.880370715917898e-11	4.0874551534842666e-12
0.18660000000000002	1.8483505504529627e-6	0.00001242443843880313	1.4441958512466034e-6	7.093562416972239e-10	2.878667665395685e-11	4.082475517102646e-12
0.1867	1.6021866198518997e-6	9.982122953016638e-6	1.8324712715359348e-6	7.104824191303995e-10	2.876960076947096e-11	4.077490377360925e-12
0.18680000000000002	1.4583973257364249e-6	8.072993051222345e-6	2.4811638531285734e-6	7.116124504680105e-10	2.8752479905357404e-11	4.072499817134449e-12
0.1869	1.3892146478792933e-6	6.689153620511698e-6	3.6372672394309015e-6	7.127463645673115e-10	2.8735314459083497e-11	4.0675039187736076e-12
0.187	1.3823726262796595e-6	5.720472851227285e-6	5.849717717735918e-6	7.138841904658576e-10	2.8718104825959497e-11	4.062502764106861e-12
0.18710000000000002	1.4366245070038754e-6	5.061274460938296e-6	0.000010115578920976979	7.150259573833417e-10	2.8700851399149654e-11	4.057496434443662e-12
0.1872	1.5613242588720876e-6	4.6346192379956185e-6	0.000015620256639120247	7.16171694723449e-10	2.86835545696835e-11	4.052485010577411e-12
0.18730000000000002	1.7798435554048456e-6	4.39118521657301e-6	0.000014491571847187674	7.173214320757581e-10	2.8666214726467468e-11	4.047468572788385e-12
0.1874	2.1388780688938176e-6	4.303811372915834e-6	8.81108832331485e-6	7.184751992176351e-10	2.864883225629578e-11	4.042447200846659e-12
0.1875	2.729606699552632e-6	4.363482671195591e-6	5.143490464529846e-6	7.196330261161493e-10	2.8631407543861443e-11	4.037420974014961e-12
0.1876	3.7346983989112282e-6	4.5779175712169e-6	3.2642757950890166e-6	7.207949429300288e-10	2.8613940971767733e-11	4.032389971051615e-12
0.1877	5.524300609533713e-6	4.9728895109063826e-6	2.262688502848271e-6	7.219609800116137e-10	2.8596432920538916e-11	4.027354270213334e-12
0.18780000000000002	8.742415681260782e-6	5.596172379846973e-6	1.687464631761817e-6	7.231311679088491e-10	2.8578883768631206e-11	4.022313949258096e-12
0.1879	0.00001344669128116316	6.522971953511472e-6	1.3352210093359483e-6	7.243055373672784e-10	2.8561293892443815e-11	4.017269085448013e-12
0.188	0.00001535167623900183	7.85700909892989e-6	1.1093748309759483e-6	7.254841193320782e-10	2.854366366632958e-11	4.0122197555520624e-12
0.1881	0.00001134591864952449	9.705607589185806e-6	9.608096236017231e-7	7.266669449501046e-10	2.852599346260599e-11	4.007166035848957e-12
0.1882	7.0473149873738275e-6	0.000012069451050295691	8.630805861706694e-7	7.278540455719535e-10	2.8508283651565452e-11	4.002108002129848e-12
0.18830000000000002	4.501515584132698e-6	0.000014567569205104855	8.014627453888656e-7	7.290454527540632e-10	2.8490534601486607e-11	3.997045729701188e-12
0.1884	3.104126187027527e-6	0.000016186552696852953	7.678428003419647e-7	7.302411982608212e-10	2.8472746678644376e-11	3.9919792933874084e-12
0.1885	2.307840377748753e-6	0.000015880123272155457	7.582845611303475e-7	7.314413140667027e-10	2.845492024732082e-11	3.986908767533673e-12
0.1886	1.8318149557027848e-6	0.000013844855507528632	7.719680715534452e-7	7.326458323584246e-10	2.8437055669815376e-11	3.981834226008591e-12
0.1887	1.538345749470826e-6	0.000011253717293582072	8.109979669932166e-7	7.338547855371348e-10	2.841915330645553e-11	3.976755742206956e-12
0.18880000000000002	1.3577021925376225e-6	8.96527765141156e-6	8.809996644081102e-7	7.350682062206138e-10	2.840121351560716e-11	3.971673389052385e-12
0.1889	1.2535364739155899e-6	7.223361206088982e-6	9.927907391238966e-7	7.362861272454971e-10	2.838323665368469e-11	3.966587239000009e-12
0.189	1.2073135126127243e-6	5.9751299264891125e-6	1.1659960953378417e-6	7.37508581669542e-10	2.8365223075161453e-11	3.961497364039135e-12
0.1891	1.2113625330726285e-6	5.103876935197584e-6	1.4367568582426052e-6	7.387356027738939e-10	2.834717313257995e-11	3.956403835695883e-12
0.1892	1.2662539314789646e-6	4.5088847057654375e-6	1.8749292947177217e-6	7.399672240653966e-10	2.8329087176562057e-11	3.951306725035823e-12
0.18930000000000002	1.3810137294488418e-6	4.119215110533531e-6	2.6248908873480727e-6	7.412082030289907e-10	2.8311504687981004e-11	3.946319418717175e-12
0.1894	1.5762706461381889e-6	3.889651142615413e-6	4.006069220448135e-6	7.424545834685878e-10	2.8293969553735217e-11	3.941345938530351e-12
0.1895	1.8922538356819477e-6	3.7947061284061075e-6	6.726656586746135e-6	7.437056415744683e-10	2.827639553476498e-11	3.936368148732244e-12
0.1896	2.406672433303321e-6	3.824520945704858e-6	0.000011726618716415857	7.449614118921951e-10	2.825878299450455e-11	3.931386123928063e-12
0.1897	3.2746899422410803e-6	3.9832122053809306e-6	0.00001563866611635292	7.462219292043977e-10	2.824113229441222e-11	3.926399938245934e-12
0.18980000000000002	4.814614599152069e-6	4.2896449741280556e-6	0.000011604855173546534	7.474872285332354e-10	2.8223443793980543e-11	3.9214096653395795e-12
0.1899	7.624235542693171e-6	4.780668615300168e-6	6.645155154685883e-6	7.487573451428879e-10	2.8205717850746854e-11	3.916415378391073e-12
0.19	0.000012089782708840787	5.516629454345783e-6	3.957457904162223e-6	7.500323145420613e-10	2.8187954820303265e-11	3.911417150113409e-12
0.1901	0.000014917796667321948	6.5869429534831025e-6	2.588828877177379e-6	7.513121724865444e-10	2.8170155056307222e-11	3.906415052753255e-12
0.1902	0.000011616719590082642	8.105160726448905e-6	1.8416582223854516e-6	7.525969549817738e-10	2.815231891049148e-11	3.901409158093542e-12
0.19030000000000002	7.198870387984393e-6	0.000010157394139103556	1.4017369466448513e-6	7.53886698285425e-10	2.8134446732674363e-11	3.896399537456123e-12
0.1904	4.510863711092277e-6	0.000012621261031852661	1.126765481846822e-6	7.551814389100559e-10	2.8116538870769635e-11	3.891386261704356e-12
0.1905	3.0489468422898166e-6	0.000014828490034237524	9.476682639109881e-7	7.564812136257607e-10	2.8098595670796995e-11	3.886369401245761e-12
0.1906	2.225767405413354e-6	0.00001558550090506807	8.285158830737184e-7	7.577860594628548e-10	2.8080617476891397e-11	3.881349026034545e-12
0.1907	1.7369899541580185e-6	0.000014328747853587177	7.495908013459236e-7	7.590960137145914e-10	2.8062604631313393e-11	3.876325205574184e-12
0.19080000000000003	1.435016218684978e-6	0.000011908116423438224	6.997583451984482e-7	7.604111139399227e-10	2.8044557474459036e-11	3.871298008920025e-12
0.19090000000000001	1.2457807008114153e-6	9.461941451881973e-6	6.728413170154506e-7	7.617313979662629e-10	2.8026476344869427e-11	3.866267504681759e-12
0.191	1.1305706910332508e-6	7.5027700607446705e-6	6.658703503117447e-7	7.63056903892305e-10	2.800836157924036e-11	3.861233761025976e-12
0.1911	1.068938626231136e-6	6.072961877442881e-6	6.783250758728249e-7	7.64387670090882e-10	2.7990213512432798e-11	3.856196845678737e-12
0.1912	1.0509335806260302e-6	5.065400247354043e-6	7.12022930755006e-7	7.657237352118119e-10	2.7972032477481418e-11	3.85115682592794e-12
0.19130000000000003	1.0737332152438486e-6	4.366549819350399e-6	7.716117529578806e-7	7.670651381848317e-10	2.7953818805605233e-11	3.846113768625959e-12
0.19140000000000001	1.1407527963312187e-6	3.891178397032048e-6	8.658941605011791e-7	7.684119182225234e-10	2.793557282621643e-11	3.8410677401919965e-12
0.1915	1.2627583257726437e-6	3.582322818599517e-6	1.0106463903457276e-6	7.697641148232963e-10	2.7917294866930235e-11	3.836018806614568e-12
0.1916	1.4615969829350608e-6	3.404686207707724e-6	1.234547489035985e-6	7.711217677743941e-10	2.789898525357423e-11	3.83096703345398e-12
0.1917	1.7787339107653868e-6	3.339016605341633e-6	1.5922345560166554e-6	7.724849171549452e-10	2.7880644310197824e-11	3.825912485844751e-12
0.19180000000000003	2.2941570867162815e-6	3.378768880970731e-6	2.194994684200102e-6	7.73853603339027e-10	2.786227235908159e-11	3.8208552284979695e-12
0.19190000000000002	3.1689412949755866e-6	3.528972335240125e-6	3.287159375677543e-6	7.752278669987915e-10	2.7843869720746357e-11	3.815795325703758e-12
0.192	4.737013426448083e-6	3.8071895304204185e-6	5.427985741154381e-6	7.766077491076174e-10	2.7825436713962936e-11	3.8107328413336504e-12
0.1921	7.620401030652703e-6	4.2466830166530435e-6	9.633600577761253e-6	7.779932909432892e-10	2.7806973655760794e-11	3.805667838842937e-12
0.1922	0.000012077597143607209	4.901907366414277e-6	0.00001462305169048075	7.793845340912288e-10	2.77884808614376e-11	3.800600381273052e-12
0.19230000000000003	0.000014228260448876892	5.855175789563963e-6	0.00001244394821082106	7.807815204477477e-10	2.776995864456804e-11	3.795530531253908e-12
0.19240000000000002	0.000010486192624933584	7.217332946168381e-6	7.195407570089441e-6	7.821842922233573e-10	2.7751407317013153e-11	3.790458351006227e-12
0.1925	6.3791470104867395e-6	9.094742837433614e-6	4.1572945044948675e-6	7.835928919461038e-10	2.7732827188929148e-11	3.7853839023439e-12
0.1926	3.995500929197013e-6	0.000011447849191332984	2.6398571694845235e-6	7.850074850595391e-10	2.7714232560432718e-11	3.780310187401541e-12
0.1927	2.709256234168355e-6	0.000013765588168452737	1.833101250878365e-6	7.864327331497318e-10	2.7696150319399346e-11	3.775347889320221e-12
0.19280000000000003	1.982961220391216e-6	0.000014903434170143452	1.367957999123296e-6	7.878639168954629e-10	2.767803670659041e-11	3.7703826689767485e-12
0.19290000000000002	1.5491642012542176e-6	0.0000140322124540009	1.0813046116031792e-6	7.893010802290627e-10	2.765989204359769e-11	3.76541459135235e-12
0.193	1.2790588929309916e-6	0.000011772592688658279	8.959079528274192e-7	7.907442674172291e-10	2.7641716650259074e-11	3.7604437210066864e-12
0.1931	1.1078533404562983e-6	9.327580570834349e-6	7.723685857701059e-7	7.921935230645985e-10	2.7623510844667855e-11	3.755470122080186e-12
0.1932	1.0014287648516954e-6	7.326553194575665e-6	6.893115282523022e-7	7.936488921173871e-10	2.760527494318188e-11	3.750493858296466e-12
0.19330000000000003	9.414744525165927e-7	5.858652692420338e-6	6.346496432765542e-7	7.951104198670386e-10	2.7587009260432294e-11	3.745514992964648e-12
0.19340000000000002	9.18673018816548e-7	4.823132907232275e-6	6.014793326185811e-7	7.965781519539618e-10	2.756871410933332e-11	3.74053358898177e-12
0.1935	9.29637568261631e-7	4.102261725401976e-6	5.860743937963106e-7	7.980521343712694e-10	2.755038980109076e-11	3.735549708835074e-12
0.1936	9.758815971493382e-7	3.6058761758925226e-6	5.869260639114715e-7	7.995324134685915e-10	2.7532036645211108e-11	3.730563414604326e-12
0.1937	1.0642897656062134e-6	3.273013014482167e-6	6.043885832112621e-7	8.010190359559154e-10	2.7513654949510505e-11	3.725574767964166e-12
0.19380000000000003	1.2093390007189605e-6	3.0649397491713206e-6	6.407822125023681e-7	8.025120489074907e-10	2.749524502012365e-11	3.720583830186377e-12
0.19390000000000002	1.4382963418666327e-6	2.958848331352083e-6	7.010012172716811e-7	8.040114997657565e-10	2.7476807161512718e-11	3.7155906621421805e-12
0.194	1.802588521890367e-6	2.943793925841301e-6	7.939029261136593e-7	8.055174363453466e-10	2.7458341676476118e-11	3.710595324304512e-12
0.1941	2.403212237376887e-6	3.0187237721824736e-6	9.351781700056346e-7	8.070299068371078e-10	2.7439848866156798e-11	3.705597876750227e-12
0.1942	3.4485873946706634e-6	3.192325240151501e-6	1.1533852069581734e-6	8.085489598122112e-10	2.7421329030051913e-11	3.700598379162458e-12
0.19430000000000003	5.371968577549993e-6	3.4846761330705185e-6	1.5033630064660548e-6	8.100746442262544e-10	2.7402782466020378e-11	3.695596890832702e-12
0.19440000000000002	8.858323891000892e-6	3.930954585946299e-6	2.0982379719416197e-6	8.116070094234848e-10	2.738420947029243e-11	3.690593470663202e-12
0.1945	0.000013112546143309802	4.587452767144779e-6	3.190521496360041e-6	8.131461051410082e-10	2.736561033747756e-11	3.685588177169001e-12
0.1946	0.000012544665286433262	5.5387642017812366e-6	5.366929338055271e-6	8.146919815130956e-10	2.7346985360573227e-11	3.68058106848026e-12
0.1947	8.081007753959815e-6	6.89841129177685e-6	9.653614895540683e-6	8.16244689075516e-10	2.7328334830973603e-11	3.675572202344373e-12
0.19480000000000003	4.858401716583575e-6	8.772315253931552e-6	0.000014165550496982565	8.178042787699333e-10	2.730965903847746e-11	3.6705616361281405e-12
0.19490000000000002	3.1198015228737733e-6	0.000011102557319979662	0.000011176235892760426	8.193708019483589e-10	2.729095827129703e-11	3.665549426819972e-12
0.195	2.1744179326400187e-6	0.000013319318393289941	6.286117504978862e-6	8.209443103776509e-10	2.7272232816066096e-11	3.6605356310319795e-12
0.1951	1.6287257551142121e-6	0.000014234213206666727	3.633779920979068e-6	8.22524856244083e-10	2.725348295784843e-11	3.655520305002154e-12
0.1952	1.2959548961693838e-6	0.000013145363149489621	2.320320105890596e-6	8.241124921579504e-10	2.7234708980145927e-11	3.650503504596457e-12
0.19530000000000003	1.085372408679748e-6	0.000010841120456467517	1.619417844419243e-6	8.257072711582506e-10	2.721591116490689e-11	3.645485285310957e-12
0.19540000000000002	9.504543469885945e-7	8.494672187757535e-6	1.2129578622913917e-6	8.273092467174224e-10	2.719708979253431e-11	3.6404657022739224e-12
0.1955	8.662546303375858e-7	6.630896008253547e-6	9.610064246231823e-7	8.289184727461158e-10	2.7178245141893656e-11	3.635444810247881e-12
0.1956	8.192208497536576e-7	5.2835604375913815e-6	7.971074129387262e-7	8.305350035980647e-10	2.7159377490321198e-11	3.6304226636317238e-12
0.1957	8.024602846292596e-7	4.338958381458778e-6	6.871877272143706e-7	8.32158894074991e-10	2.7140487113632153e-11	3.625399316462776e-12
0.19580000000000003	8.136021294664531e-7	3.6819591071550427e-6	6.126528018230198e-7	8.337901994315832e-10	2.7121574286128517e-11	3.6203748224188187e-12
0.19590000000000002	8.541139776686687e-7	3.22788571333906e-6	5.629085622547657e-7	8.354289753805133e-10	2.710263928060675e-11	3.6153492348201464e-12
0.196	9.297361012730344e-7	2.9203391266374686e-6	5.318289924079802e-7	8.370752780975708e-10	2.7083682368366427e-11	3.610322606631616e-12
0.1961	1.0522587458669169e-6	2.7235296165346295e-6	5.160128979801612e-7	8.38732796877114e-10	2.7065117779456765e-11	3.6053819291928913e-12
0.1962	1.243563021505361e-6	2.6160350532519017e-6	5.139286276938342e-7	8.403986171398154e-10	2.7046606321579887e-11	3.6004558779100253e-12
0.19630000000000003	1.5443924940634856e-6	2.5868643838987247e-6	5.255638064838987e-7	8.420721162188e-10	2.7028070677561776e-11	3.59552820431949e-12
0.19640000000000002	2.0337965450120346e-6	2.63343759498058e-6	5.524358413851663e-7	8.437533522826856e-10	2.7009511128809054e-11	3.590598964190865e-12
0.1965	2.8738789117291056e-6	2.7611404337471633e-6	5.979710268849223e-7	8.454423839892615e-10	2.699092795518765e-11	3.5856682129252078e-12
0.1966	4.40893662384556e-6	2.9843708017169046e-6	6.684155349810296e-7	8.471392704910112e-10	2.6972321435031303e-11	3.580736005557275e-12
0.1967	7.285001806661538e-6	3.3292921260027144e-6	7.747071977604334e-7	8.488440714406705e-10	2.695369184514931e-11	3.575802396757504e-12
0.19680000000000003	0.00001159274865741289	3.8387272457918e-6	9.363226556123166e-7	8.505568469968927e-10	2.6935039460834936e-11	3.5708674408341464e-12
0.19690000000000002	0.000012800817412691597	4.579326226011362e-6	1.1895770053975197e-6	8.522776578299458e-10	2.6916364555873033e-11	3.5659311917352716e-12
0.197	8.75422086097778e-6	5.648487402222127e-6	1.6068224248997864e-6	8.54006565127522e-10	2.689766740254802e-11	3.5609937030508443e-12
0.1971	5.184691355388841e-6	7.167087602330259e-6	2.3443330151966465e-6	8.557436306005986e-10	2.6878948271652135e-11	3.556055028014758e-12
0.19720000000000001	3.2331771193679244e-6	9.208045515746963e-6	3.766529639242832e-6	8.574889164893794e-10	2.686020743249267e-11	3.551115219506796e-12
0.19730000000000003	2.1931770522920428e-6	0.00001155270465259962	6.69900766069948e-6	8.592424855693203e-10	2.6841445152900473e-11	3.5461743300547574e-12
0.19740000000000002	1.6049196842773924e-6	0.000013319812348702975	0.000011737445643381395	8.610044011572214e-10	2.6822661699237148e-11	3.5412324118363233e-12
0.1975	1.2511013400575514e-6	0.000013318881302475203	0.000012943536156096547	8.627747271174148e-10	2.680385733640309e-11	3.5362895166811336e-12
0.1976	1.0283158153926786e-6	0.000011532660054597666	7.938423453326128e-6	8.645535278680132e-10	2.6785032327845058e-11	3.531345696072713e-12
0.19770000000000001	8.844925638752721e-7	9.149063649700084e-6	4.377241169092682e-6	8.663408683872589e-10	2.6766186935563998e-11	3.5264010011504788e-12
0.1978	7.919513601739699e-7	7.06972268589176e-6	2.639922714139813e-6	8.681368142199428e-10	2.674732142012222e-11	3.521455482711642e-12
0.19790000000000002	7.354827954189344e-7	5.521633652485372e-6	1.7587748976488218e-6	8.699414314839182e-10	2.672843604065164e-11	3.5165091912131878e-12
0.198	7.068300224673377e-7	4.430205971475183e-6	1.2698706242951515e-6	8.717547868766904e-10	2.6709531054860565e-11	3.5115621767738146e-12
0.1981	7.020868057799661e-7	3.6708944612884926e-6	9.765805906607948e-7	8.73576947682098e-10	2.6690606719041745e-11	3.506614489175801e-12
0.19820000000000002	7.205821331768072e-7	3.143297408814941e-6	7.899136601976908e-7	8.754079817770926e-10	2.667166328807969e-11	3.5016661778669835e-12
0.1983	7.647016169358722e-7	2.778560314739465e-6	6.660862257993719e-7	8.772479576385873e-10	2.6652701015457845e-11	3.496717291962594e-12
0.19840000000000002	8.405645975642971e-7	2.5320656711615355e-6	5.819310573360847e-7	8.790969443504132e-10	2.6633720153266113e-11	3.4917678802471856e-12
0.1985	9.598885889908606e-7	2.3758797706339754e-6	5.244812576525562e-7	8.809550116103642e-10	2.6614720952208374e-11	3.486817991176505e-12
0.1986	1.1440321992208943e-6	2.2935195204953006e-6	4.862160163991428e-7	8.828222297373351e-10	2.6595703661609606e-11	3.4818676728793705e-12
0.19870000000000002	1.4326650282496152e-6	2.276843537670251e-6	4.6275403191909046e-7	8.846986696785447e-10	2.6576668529422885e-11	3.4769169731594645e-12
0.1988	1.9031354620957024e-6	2.3245503825676776e-6	4.5169505363590925e-7	8.865844030168895e-10	2.6557615802237155e-11	3.471965939497283e-12
0.19890000000000002	2.715616729760772e-6	2.4419665798578937e-6	4.520538753358e-7	8.884795019783506e-10	2.6538545725283974e-11	3.4670146190518872e-12
0.199	4.214920252003344e-6	2.6420825618566233e-6	4.640480420619558e-7	8.903840394395293e-10	2.6519458542444893e-11	3.4620630586627677e-12
0.1991	7.054601400058246e-6	2.9480760007874852e-6	4.891575602360915e-7	8.922980889352886e-10	2.650035449625841e-11	3.457111304851655e-12
0.19920000000000002	0.000011263257573615244	3.3978145132157803e-6	5.304822972747693e-7	8.942217246664748e-10	2.6481233827927104e-11	3.4521594038243086e-12
0.1993	0.000012093810557893055	4.0507832883130115e-6	5.935467998823545e-7	8.961550215077577e-10	2.64620967773246e-11	3.447207401472332e-12
0.19940000000000002	8.016088891089272e-6	4.996240379392562e-6	6.879246437277722e-7	8.980980550155913e-10	2.644294358300282e-11	3.4422553433749635e-12
0.1995	4.693435416886578e-6	6.353204201677349e-6	8.305511570076575e-7	9.000521792737468e-10	2.6423920051409332e-11	3.4373338415542558e-12
0.1996	2.9189936552794297e-6	8.223633594339454e-6	1.05283644860961e-6	9.020187209981847e-10	2.6405168265094447e-11	3.432472672017137e-12
0.19970000000000002	1.9786210321930363e-6	0.00001049641925619328	1.4170771734296395e-6	9.039952130610463e-10	2.6386398303906012e-11	3.4276109261115905e-12
0.1998	1.4466707672179882e-6	0.000012453753267633491	2.0574855218860097e-6	9.059817339055699e-10	2.6367610415377574e-11	3.422748651914384e-12
0.19990000000000002	1.1259548028403825e-6	0.000012851693308771907	3.2887160545973407e-6	9.079783626977979e-10	2.634880484568254e-11	3.4178858971783918e-12
0.2	9.303993890628008e-7	0.000011348349780930227	5.853855071071238e-6	Indeterminate	2.6329981839641772e-11	3.413022709334444e-12
0.2001	7.912941510608409e-7	9.033998617323387e-6	0.000010594683400072774	9.120022644554202e-10	2.6311141640730468e-11	3.4081591354931433e-12
0.20020000000000002	7.053259770415588e-7	6.934069237048065e-6	0.000012600809038528152	9.140296994451523e-10	2.629228449108524e-11	3.4032952224466715e-12
0.2003	6.513739572643652e-7	5.357109664115253e-6	7.895164858889823e-6	9.16067566449101e-10	2.6273410631511146e-11	3.3984310166706263e-12
0.20040000000000002	6.217425507975667e-7	4.24694386706532e-6	4.281237663121323e-6	9.181159483791149e-10	2.625452030148892e-11	3.39356656432579e-12
0.2005	6.125295859695522e-7	3.4769381201325326e-6	2.537284627594989e-6	9.201749289234229e-10	2.623561373918172e-11	3.38870191125995e-12
0.2006	6.225400590161889e-7	2.942132531110337e-6	1.6678887547335486e-6	9.222445925559964e-10	2.6216691181442245e-11	3.3838371030096456e-12
0.20070000000000002	6.529748078130029e-7	2.570303014405056e-6	1.191795907393285e-6	9.243250245460547e-10	2.6197752863819562e-11	3.3789721848019628e-12
0.2008	7.077545374996013e-7	2.31459076191971e-6	9.087305201779111e-7	9.264163109676919e-10	2.617879902056578e-11	3.374107201556251e-12
0.20090000000000002	7.946303835746596e-7	2.1453792493047276e-6	7.295380614093278e-7	9.285185387096471e-10	2.6159829884643274e-11	3.36924219788592e-12
0.201	9.276307694242726e-7	2.044581532213582e-6	6.109007892490302e-7	9.306317954852184e-10	2.61408456877313e-11	3.3643772181001475e-12
0.2011	1.1322112586943088e-6	2.002145353535854e-6	5.300970214870597e-7	9.327561698422948e-10	2.6121846660232548e-11	3.359512306205623e-12
0.2012	1.4564527569076717e-6	2.014165495070524e-6	4.744679394486763e-7	9.348917511735594e-10	2.610283303128032e-11	3.3546475059082617e-12
0.2013	1.9967555568999626e-6	2.082180176920976e-6	4.366615744178627e-7	9.370386297268102e-10	2.6083805028744676e-11	3.3497828606148965e-12
0.20140000000000002	2.9589500096704814e-6	2.2134854053393794e-6	4.123383819181613e-7	9.391968966154405e-10	2.6064762879239752e-11	3.3449184134350115e-12
0.2015	4.788891495866151e-6	2.4225508757484676e-6	3.9901373138514933e-7	9.413666438290823e-10	2.6045706808129815e-11	3.340054207182415e-12
0.2016	8.18335031999001e-6	2.7338807579135002e-6	3.954729279783122e-7	9.435479642443704e-10	2.6026637039536028e-11	3.3351902843769128e-12
0.2017	0.000011850827459819598	3.1869096571052025e-6	4.015108173977637e-7	9.45740951635886e-10	2.6007553796343195e-11	3.33032668724599e-12
0.2018	0.000010134293788108826	3.8434488499388665e-6	4.178963930150344e-7	9.479457006872478e-10	2.5988457300205907e-11	3.3254634577264584e-12
0.20190000000000002	6.055120330506231e-6	4.796278952602355e-6	4.4655091615797945e-7	9.501623070023702e-10	2.596934777155546e-11	3.3206006374661423e-12
0.202	3.5642612968858462e-6	6.167801546838146e-6	4.910101220361288e-7	9.52390867116865e-10	2.5950225429606034e-11	3.3157382678254845e-12
0.2021	2.2805564004816963e-6	8.053018472405728e-6	5.57366676446474e-7	9.546314785096309e-10	2.59310904923611e-11	3.31087638987921e-12
0.2022	1.5881328041639977e-6	0.000010290409412001008	6.561468560111919e-7	9.568842396146043e-10	2.5911943176620048e-11	3.306015044417932e-12
0.2023	1.1868428584006115e-6	0.000012050039007340279	8.061855786542179e-7	9.591492498326658e-10	2.589278369798426e-11	3.301154271949773e-12
0.20240000000000002	9.397460951220902e-7	0.000012099470789655589	1.043150117344237e-6	9.614266095437355e-10	2.58736122708635e-11	3.2962941127019737e-12
0.2025	7.80915562448445e-7	0.000010380308853526942	1.4398357898279322e-6	9.6371642011905e-10	2.5854429108482438e-11	3.2914346066225e-12
0.2026	6.764333321814492e-7	8.106500812268173e-6	2.158703321217455e-6	9.660187839336002e-10	2.5835234422886653e-11	3.2865757933816236e-12
0.2027	6.078574719388854e-7	6.165154190942466e-6	3.59354473354887e-6	9.683338043787634e-10	2.5816028424948927e-11	3.2817177123734884e-12
0.2028	5.648185399303753e-7	4.7474585510493684e-6	6.644568999234138e-6	9.706615858751167e-10	2.5796811324375315e-11	3.2768604027177125e-12
0.20290000000000002	5.415210660676496e-7	3.761405991733016e-6	0.000011440115066367163	9.73002233885456e-10	2.5777583329711695e-11	3.272003903260929e-12
0.203	5.350501839363166e-7	3.08039256177523e-6	0.000010787742854221863	9.753576146378804e-10	2.5758544920030793e-11	3.267190285545107e-12
0.2031	5.445959724824283e-7	2.6074564156764964e-6	6.0211773611201885e-6	9.777276718410977e-10	2.5739677122257198e-11	3.2624155082226026e-12
0.2032	5.712535006570847e-7	2.277778144802479e-6	3.2949128870498892e-6	9.801109031387039e-10	2.5720796629771016e-11	3.2576410774724263e-12
0.2033	6.183105154640617e-7	2.049789094074976e-6	2.0098911843309e-6	9.825074183650397e-10	2.570190365906255e-11	3.2528670343537906e-12
0.20340000000000003	6.921402399473271e-7	1.897285296311961e-6	1.3548996600461196e-6	9.849173284643016e-10	2.568299842542842e-11	3.2480934196427677e-12
0.20350000000000001	8.041355816400968e-7	1.8041765886699076e-6	9.872526456128742e-7	9.87340745504766e-10	2.5664081142977683e-11	3.2433202738339267e-12
0.2036	9.747283818066158e-7	1.761328247738772e-6	7.641386952804386e-7	9.897777826932003e-10	2.564515202463837e-11	3.238547637141906e-12
0.2037	1.2420325369443503e-6	1.764838865120859e-6	6.206093346268096e-7	9.922285543894918e-10	2.5626211282163304e-11	3.233775549503006e-12
0.2038	1.6815361288259144e-6	1.8153366930010071e-6	5.243985943498468e-7	9.946931761215279e-10	2.560725912613679e-11	3.2290040505767973e-12
0.20390000000000003	2.453384553815167e-6	1.9181188016374306e-6	4.5825128086253715e-7	9.971717646002622e-10	2.5588295765980418e-11	3.224233179747674e-12
0.20400000000000001	3.9126584390865925e-6	2.084174068921369e-6	4.123998741126314e-7	9.99664437735024e-10	2.556932140995939e-11	3.2194629761264267e-12
0.2041	6.736959221056008e-6	2.3323575002012634e-6	3.8110011114008286e-7	1.0021713146490724e-9	2.5550336265188652e-11	3.2146934785517955e-12
0.2042	0.000010702135426453094	2.693244811605596e-6	3.609307105202092e-7	1.0046925156953633e-9	2.5531340537638953e-11	3.2099247255920343e-12
0.2043	0.000010539967243145667	3.215395251689547e-6	3.499237801803359e-7	1.0072281624725722e-9	2.551233443214262e-11	3.205156755546403e-12
0.20440000000000003	6.505378267081195e-6	3.974204951973851e-6	3.471215015584506e-7	1.0097783778413525e-9	2.5493318152400263e-11	3.2003896064467796e-12
0.20450000000000002	3.7384925429429155e-6	5.079153326068895e-6	3.523791960506137e-7	1.0123432859408558e-9	2.5474291900985947e-11	3.1956233160590944e-12
0.2046	2.323830234342065e-6	6.655833407164582e-6	3.66342443715132e-7	1.0149230122054891e-9	2.5455255879353708e-11	3.190857921884908e-12
0.2047	1.5790942993345653e-6	8.720092480123112e-6	3.9059137798884974e-7	1.0175176833819464e-9	2.5436210287843354e-11	3.186093461162883e-12
0.2048	1.1563547120956538e-6	0.00001081247422560672	4.280073729591235e-7	1.0201274275464764e-9	2.5417155325686123e-11	3.1813299708702973e-12
0.20490000000000003	8.997675035622834e-7	0.000011742252782167797	4.835123762344872e-7	1.0227523741224583e-9	2.5398091191010922e-11	3.1765674877245204e-12
0.20500000000000002	7.360668173655579e-7	0.000010716913687897352	5.655241473724961e-7	1.0253926538982004e-9	2.5379018080849947e-11	3.171806048184506e-12
0.2051	6.282902681309679e-7	8.575366548361359e-6	6.889213372312316e-7	1.0280483990450637e-9	2.5359936191144436e-11	3.1670456884522616e-12
0.2052	5.565917954793609e-7	6.499279593904045e-6	8.814684665821829e-7	1.0307197431358227e-9	2.5340845716750614e-11	3.1622864444743045e-12
0.2053	5.098291349869353e-7	4.9251077347851106e-6	1.1988805757526625e-6	1.0334068211633567e-9	2.5321746851445438e-11	3.1575283519431236e-12
0.20540000000000003	4.816414722457944e-7	3.825009284160921e-6	1.763418583608188e-6	1.0361097695595893e-9	2.5302639787931998e-11	3.1527714462986238e-12
0.20550000000000002	4.685380632022873e-7	3.069295304121453e-6	2.86998748989159e-6	1.0388287262147594e-9	2.5283524717845764e-11	3.148015762729578e-12
0.2056	4.6897030925302574e-7	2.5473976521068434e-6	5.2456740458028765e-6	1.0415638304969862e-9	2.5264401831759726e-11	3.1432613361750542e-12
0.2057	4.829520703757122e-7	2.1836975617055207e-6	9.73741862528431e-6	1.044315223272114e-9	2.5245271319190213e-11	3.1385082013258076e-12
0.2058	5.120663429179074e-7	1.9295443738209264e-6	0.000011157419348707397	1.0470830469239254e-9	2.5226133368602664e-11	3.133756392625748e-12
0.20590000000000003	5.598626365478618e-7	1.7541580162517721e-6	6.571312652844234e-6	1.0498674453746248e-9	2.5206988167416828e-11	3.1290059442733142e-12
0.20600000000000002	6.328192814352294e-7	1.638265605401595e-6	3.484853746465056e-6	1.0526685641056686e-9	2.518783590201277e-11	3.1242568902228977e-12
0.2061	7.423334485045074e-7	1.5701693047160593e-6	2.0541045268451018e-6	1.0554865501789311e-9	2.5168676757736028e-11	3.1195092641862035e-12
0.2062	9.088390439941466e-7	1.5434684606967916e-6	1.3485410691245307e-6	1.058321552258191e-9	2.514951091890311e-11	3.1147630996336504e-12
0.2063	1.1707394102575843e-6	1.555873855759253e-6	9.629588137990728e-7	1.061173720630982e-9	2.5130338568807222e-11	3.1100184297957618e-12
0.20640000000000003	1.6050630085762742e-6	1.608806407559661e-6	7.334594097273296e-7	1.0640432072307697e-9	2.5111159889723397e-11	3.10527528766451e-12
0.20650000000000002	2.3779592942261886e-6	1.7076786444541992e-6	5.877707059191227e-7	1.0669314323818605e-9	2.509211912715451e-11	3.100563931406467e-12
0.2066	3.863742851263091e-6	1.8629343341441657e-6	4.908767009543605e-7	1.0698389747583514e-9	2.5073264176332732e-11	3.095894359597617e-12
0.2067	6.761033120023054e-6	2.0921318374592003e-6	4.2440358764367035e-7	1.072764287821809e-9	2.505440130057214e-11	3.0912259024608167e-12
0.2068	0.000010516208042209008	2.423614851580825e-6	3.7808413521364656e-7	1.075707530379241e-9	2.503553068917855e-11	3.086558594948424e-12
0.20690000000000003	9.570937359700821e-6	2.9025570255740404e-6	3.459128681042897e-7	1.0786688629997488e-9	2.5016652530410375e-11	3.0818924717653055e-12
0.20700000000000002	5.659100389818497e-6	3.5998949882642633e-6	3.2428803871219364e-7	1.0816484480389777e-9	2.49977670114846e-11	3.0772275673702512e-12
0.2071	3.2385715702922977e-6	4.621186575996837e-6	3.110658153789115e-7	1.0846464496639418e-9	2.4978874318581902e-11	3.0725639159773944e-12
0.2072	2.0235182590924943e-6	6.095454060076596e-6	3.050680700713433e-7	1.0876630338782547e-9	2.4959974636852255e-11	3.067901551557542e-12
0.2073	1.3827310504185212e-6	8.067106878620641e-6	3.058383883549001e-7	1.0906983685478008e-9	2.4941068150420567e-11	3.0632405078396447e-12
0.20740000000000003	1.0168887678214335e-6	0.00001014342052039178	3.135557254584989e-7	1.0937526234267878e-9	2.492215504239207e-11	3.0585808183121326e-12
0.20750000000000002	7.934586599158844e-7	0.000011164964459002606	3.290763043853198e-7	1.0968259701842703e-9	2.490323549485761e-11	3.0539225162242808e-12
0.2076	6.500413024003109e-7	0.000010246587197215544	3.5411962640251415e-7	1.0999185824310815e-9	2.4884309688899083e-11	3.0492656345875882e-12
0.2077	5.550036138574753e-7	8.170345108084291e-6	3.916689083994119e-7	1.1030306357472248e-9	2.4865377804594938e-11	3.0446102061771413e-12
0.2078	4.912600037663874e-7	6.1444597920188e-6	4.467525991529816e-7	1.1061623077097184e-9	2.4846440021025374e-11	3.039956263532939e-12
0.20790000000000003	4.491488531946907e-7	4.6174328681567005e-6	5.279814050189998e-7	1.109313777920901e-9	2.4827496516277647e-11	3.0353038389612513e-12
0.20800000000000002	4.230948309418275e-7	3.5583552665066043e-6	6.507153999876215e-7	1.1124852280372102e-9	2.480854746745143e-11	3.0306529645359644e-12
0.2081	4.0996885617377727e-7	2.8352535347615123e-6	8.44051409313156e-7	1.115676841798448e-9	2.4789593050664073e-11	3.02600367209988e-12
0.2082	4.082769815840833e-7	2.3377238091909055e-6	1.1675959319233737e-6	1.1188888050575366e-9	2.4770633441055784e-11	3.0213559932660435e-12
0.2083	4.178051361114464e-7	1.9912526831335744e-6	1.7556628852162707e-6	1.122121305810765e-9	2.4751668812794813e-11	3.016709959419072e-12
0.20840000000000003	4.3957218186554033e-7	1.748322837555057e-6	2.9418590076653433e-6	1.1253745342285524e-9	2.473269933908263e-11	3.012065601716442e-12
0.20850000000000002	4.760735902989371e-7	1.5789958628029538e-6	5.5481491173404866e-6	1.128648682686748e-9	2.47137251921592e-11	3.0074229510898e-12
0.2086	5.319175102538774e-7	1.4644761372123718e-6	0.000010055938125133624	1.1319439457984274e-9	2.4694746543308066e-11	3.0027820382462395e-12
0.2087	6.151405974619555e-7	1.393170381648063e-6	9.802467010144839e-6	1.1352605204462566e-9	2.4675763562861138e-11	2.998142893669583e-12
0.2088	7.398810011455353e-7	1.35839109432188e-6	5.323689166243823e-6	1.138598605815405e-9	2.465677642020424e-11	2.993505547621677e-12
0.20890000000000003	9.320278009985463e-7	1.3571074194811374e-6	2.837823418208191e-6	1.1419584034270121e-9	2.46377852837819e-11	2.9888700301436397e-12
0.20900000000000002	1.241936992383275e-6	1.3894079240633228e-6	1.703064542174265e-6	1.1453401171722258e-9	2.4618790321102348e-11	2.9842363710571416e-12
0.2091	1.7751008959037822e-6	1.4585328059639358e-6	1.1356792598034089e-6	1.1487439533468405e-9	2.4599791698742553e-11	2.9796045999656334e-12
0.2092	2.7690408023738135e-6	1.5714877062793089e-6	8.20775778929526e-7	1.1521701206865296e-9	2.4580789582353395e-11	2.9749747462556427e-12
0.2093	4.754157204820595e-6	1.740410874577434e-6	6.30894985250715e-7	1.1556188304026655e-9	2.456178413666421e-11	2.970346839097951e-12
0.20940000000000003	8.322505153306733e-6	1.9850739182080854e-6	5.090944932847375e-7	1.1590902962187755e-9	2.454277552548793e-11	2.9657209074488706e-12
0.20950000000000002	0.000010348007106968366	2.337180194818932e-6	4.2740420631065525e-7	1.162584734407656e-9	2.4523763911726214e-11	2.9610969800514755e-12
0.2096	7.026433467057255e-6	2.847371445825517e-6	3.70967952548635e-7	1.1661023638290775e-9	2.4504749457373772e-11	2.9564750854367994e-12
0.2097	3.906415831239498e-6	3.5952110058326252e-6	3.313973808919705e-7	1.1696434059682026e-9	2.4485732323523756e-11	2.9518552519250532e-12
0.20980000000000001	2.3113363724703955e-6	4.696767667477735e-6	3.037418084790366e-7	1.1732080849746372e-9	2.44667126703722e-11	2.9472375076268492e-12
0.20990000000000003	1.5066748735724305e-6	6.278245408098902e-6	2.850075337325391e-7	1.1767966277021905e-9	2.4447690657222935e-11	2.942621880444369e-12
0.21000000000000002	1.0667800734318936e-6	8.305796889282398e-6	2.733964780808154e-7	1.1804094441917403e-9	2.442868695474623e-11	2.9380127006212828e-12
0.2101	8.068703275777876e-7	0.000010142354533009794	2.679059852023804e-7	1.1840490095215436e-9	2.4409956377153627e-11	2.9334633816717042e-12
0.2102	6.437265385937188e-7	0.000010497025954766864	2.681270656020058e-7	1.1877131238762954e-9	2.4391222025513042e-11	2.92891581174685e-12
0.21030000000000001	5.368498840655435e-7	9.026806498662222e-6	2.741695395438089e-7	1.1914020253918196e-9	2.437248406535361e-11	2.9243700204859615e-12
0.21040000000000003	4.6504723325299473e-7	6.9204748672864204e-6	2.866880691141439e-7	1.1951159551174493e-9	2.4353742661286856e-11	2.9198260373119725e-12
0.21050000000000002	4.1656700212378874e-7	5.133653662209177e-6	3.070194304740165e-7	1.1988551570602258e-9	2.4334997977011385e-11	2.9152838914327602e-12
0.2106	3.84635613036453e-7	3.858693881780224e-6	3.3748087265009743e-7	1.202619878229854e-9	2.4316250175317958e-11	2.910743611842348e-12
0.2107	3.6530860971811524e-7	2.991059939270341e-6	3.81948345732593e-7	1.2064103686844664e-9	2.4297499418093998e-11	2.9062052273221493e-12
0.21080000000000002	3.563943153345681e-7	2.4010310816792166e-6	4.469781609913166e-7	1.2102268815772415e-9	2.427874586632892e-11	2.9016687664421964e-12
0.2109	3.569209067183837e-7	1.994321721996678e-6	5.440764807231763e-7	1.214069673203831e-9	2.425998968011858e-11	2.8971342575623144e-12
0.21100000000000002	3.669173533914899e-7	1.710079860025966e-6	6.945980995285089e-7	1.2179390030506575e-9	2.4241231018670237e-11	2.8926017288333603e-12
0.2111	3.874220713784792e-7	1.510099709179851e-6	9.41222975006838e-7	1.221835133844085e-9	2.422247004030712e-11	2.888071208198376e-12
0.2112	4.2072357244484287e-7	1.3704183633519984e-6	1.3775349391127606e-6	1.2257583316005127e-9	2.4203706902473563e-11	2.883542723393845e-12
0.21130000000000002	4.709308869306276e-7	1.2760017519136862e-6	2.2315936910668792e-6	1.2297088656773258e-9	2.4184941761739136e-11	2.879016301950787e-12
0.2114	5.451271821649888e-7	1.2175850371348473e-6	4.097681389594472e-6	1.2336870088248421e-9	2.4166174773803954e-11	2.8744919711960223e-12
0.21150000000000002	6.556941236347606e-7	1.1898557320379204e-6	8.008690942777775e-6	1.2376930372391565e-9	2.4147406093502788e-11	2.869969758253263e-12
0.2116	8.252061945267467e-7	1.1904766313598453e-6	0.00001030100209324981	1.24172723061602e-9	2.4128635874810217e-11	2.8654496900443396e-12
0.2117	1.0974357622136873e-6	1.2196792123084097e-6	6.165311725623309e-6	1.2457898722056367e-9	2.4109864270844815e-11	2.8609317932903243e-12
0.21180000000000002	1.5639968387095635e-6	1.2803185473847693e-6	3.1563139593862505e-6	1.2498812488685493e-9	2.40910914338741e-11	2.8564160945126803e-12
0.2119	2.432395403867548e-6	1.3784076280592906e-6	1.8080818040023522e-6	1.254001651132521e-9	2.407231751531883e-11	2.8519026200344383e-12
0.21200000000000002	4.18168008814271e-6	1.5242827651050058e-6	1.1637827652155744e-6	1.2581513732504804e-9	2.4053542665757628e-11	2.8473913959812674e-12
0.2121	7.492006811976281e-6	1.7347343549639804e-6	8.191143759895564e-7	1.262330713259555e-9	2.403476703493168e-11	2.8428824482826885e-12
0.2122	9.911845789433894e-6	2.0367084550467386e-6	6.168187632872452e-7	1.2665399730412237e-9	2.4015990771749123e-11	2.8383758026731548e-12
0.21230000000000002	6.922633614301347e-6	2.4735141965943045e-6	4.895124211416082e-7	1.2707794583825777e-9	2.399721402428946e-11	2.8338714846931605e-12
0.2124	3.7979223611812542e-6	3.114377189889416e-6	4.052034423355732e-7	1.275049479038719e-9	2.3978436939807918e-11	2.8293695196903626e-12
0.21250000000000002	2.209614756541873e-6	4.064956853034827e-6	3.4734068694503465e-7	1.2793503487964128e-9	2.3959659664740397e-11	2.824869932820731e-12
0.2126	1.4213785946170018e-6	5.458488931349669e-6	3.067574431199923e-7	1.283682385538852e-9	2.3940882344707263e-11	2.8203727490495727e-12
0.2127	9.959586304298639e-7	7.341610706480039e-6	2.7810780074777615e-7	1.2880459113117222e-9	2.3922105124518167e-11	2.8158779931526885e-12
0.21280000000000002	7.46778023118917e-7	9.28291389142135e-6	2.5816502655264966e-7	1.2924412523904814e-9	2.390332814817615e-11	2.8113856897174286e-12
0.2129	5.911802742320978e-7	0.000010054493863243187	2.4495879126017046e-7	1.2968687393489558e-9	2.3884551558882212e-11	2.8068958631437845e-12
0.21300000000000002	4.894356628128715e-7	8.924053487265582e-6	2.3732041573504427e-7	1.3013287071292446e-9	2.3865775499039583e-11	2.802408537645475e-12
0.2131	4.209334864547705e-7	6.892874910543267e-6	2.3464312424343898e-7	1.3058214951129442e-9	2.384700011025775e-11	2.797923737250995e-12
0.2132	3.743005358310769e-7	5.075664026313373e-6	2.3676832045736978e-7	1.3103474471937978e-9	2.382822553335732e-11	2.793441485804711e-12
0.21330000000000002	3.429784214102174e-7	3.7677938029380732e-6	2.4395969774704974e-7	1.3149069118516838e-9	2.3809451908373588e-11	2.7889618069678654e-12
0.2134	3.2310766424752074e-7	2.882413108073105e-6	2.56957374612156e-7	1.3195002422281004e-9	2.3790679374561547e-11	2.7844847242197075e-12
0.21350000000000002	3.124656012579401e-7	2.2851370618788725e-6	2.771308386401388e-7	1.3241277962030817e-9	2.377190807039927e-11	2.780010260858465e-12
0.2136	3.0992865510630466e-7	1.8761958267198908e-6	3.067862423058166e-7	1.3287910124234122e-9	2.3753260304537228e-11	2.775564051230798e-12
0.2137	3.1521985599199786e-7	1.5914007480436606e-6	3.497520279147022e-7	1.333490386801583e-9	2.3734750437918984e-11	2.7711490646083673e-12
0.21380000000000002	3.288505519851915e-7	1.3907529780082916e-6	4.1251723461371615e-7	1.33822507717476e-9	2.3716240555032796e-11	2.7667363709558363e-12
0.2139	3.522370159721569e-7	1.2493079836958919e-6	5.065573992542796e-7	1.3429954612238613e-9	2.369773079984644e-11	2.7623259951025864e-12
0.21400000000000002	3.880268406969855e-7	1.1514072413560935e-6	6.534295753834777e-7	1.3478019217759908e-9	2.36792213155291e-11	2.7579179616901006e-12
0.2141	4.407763399041733e-7	1.0872624233711736e-6	8.969439879490254e-7	1.3526448468908951e-9	2.3660712244455306e-11	2.753512295173012e-12
0.2142	5.182903417593053e-7	1.0509793665909123e-6	1.3353175872739168e-6	1.3575246299491714e-9	2.3642203728209794e-11	2.749109019820211e-12
0.2143	6.343474492059814e-7	1.0394535958365165e-6	2.214588405914496e-6	1.362441669742198e-9	2.3623695907591317e-11	2.7447081597158935e-12
0.2144	8.145710071294967e-7	1.0518233370360354e-6	4.1885493891481555e-6	1.3673963705638706e-9	2.3605188922617042e-11	2.7403097387606115e-12
0.21450000000000002	1.1100397280380139e-6	1.0893296204599594e-6	8.203641091333998e-6	1.3723891423041982e-9	2.3586682912527015e-11	2.7359137806723656e-12
0.2146	1.6313818330041452e-6	1.155547322417567e-6	9.322142835840926e-6	1.3774204005447604e-9	2.3568178015787977e-11	2.7315203089876076e-12
0.2147	2.637706549709473e-6	1.2570535354235835e-6	5.1106889295095115e-6	1.3824905666561064e-9	2.354967437009795e-11	2.7271293470623217e-12
0.2148	4.717175250685146e-6	1.4047261484494514e-6	2.6140474535921683e-6	1.387600067897119e-9	2.3531172112390047e-11	2.7227409180730335e-12
0.2149	8.250382321862783e-6	1.6160572752274544e-6	1.5184735132156873e-6	1.3927493375163953e-9	2.3512671378836864e-11	2.7183550450178666e-12
0.21500000000000002	8.869811107830196e-6	1.9191656462762207e-6	9.897709424210701e-7	1.3979388148557073e-9	2.3494172304854616e-11	2.7139717507175394e-12
0.2151	5.303255180060678e-6	2.359559241710968e-6	7.034731238623846e-7	1.403168945455548e-9	2.347567502510707e-11	2.709591057816428e-12
0.2152	2.886695882851388e-6	3.010525394212418e-6	5.336819819294412e-7	1.408440181162886e-9	2.3457179673509867e-11	2.705212988783538e-12
0.2153	1.7246492900088454e-6	3.9838280367435996e-6	4.2592993960695596e-7	1.4137529802410916e-9	2.3438686383234354e-11	2.70083756591353e-12
0.2154	1.1385269539867843e-6	5.414071683456843e-6	3.540805135983152e-7	1.419107807482166e-9	2.3420195286711797e-11	2.696464811327722e-12
0.21550000000000002	8.143932723066532e-7	7.307898074938577e-6	3.0448198794431637e-7	1.424505134321261e-9	2.3401706515637382e-11	2.6920947469751108e-12
0.2156	6.204645785602988e-7	9.084210367899661e-6	2.6951078196437614e-7	1.4299454389536155e-9	2.338322020097423e-11	2.6877273946333237e-12
0.2157	4.973101263941803e-7	9.432093848480706e-6	2.4468864070899076e-7	1.435429206453895e-9	2.3364736472957292e-11	2.6833627759096284e-12
0.2158	4.157303470236643e-7	7.993784675683267e-6	2.2729414919190872e-7	1.4409569288980491e-9	2.3346255461097462e-11	2.679000912241917e-12
0.2159	3.602728877330687e-7	6.002885303397106e-6	2.156530992258818e-7	1.4465291054877067e-9	2.3327777294185523e-11	2.674641824899679e-12
0.21600000000000003	3.2226808761686623e-7	4.373501866660499e-6	2.0876141784384125e-7	1.4521462426771897e-9	2.330930210029581e-11	2.6702855349849603e-12
0.21610000000000001	2.9665052729904583e-7	3.242213406248626e-6	2.0608419743098747e-7	1.4578088543032227e-9	2.3290830006790525e-11	2.6659320634333418e-12
0.2162	2.8041140846799214e-7	2.4862860503194244e-6	2.074579262585014e-7	1.4635174617173868e-9	2.327236114032341e-11	2.6615814310149065e-12
0.2163	2.718105865857996e-7	1.977986414227701e-6	2.1306387230551615e-7	1.4692725939213587e-9	2.325389562684362e-11	2.6572336583351715e-12
0.2164	2.6997295331869143e-7	1.6296668827697342e-6	2.2346467959702977e-7	1.4750747877050672e-9	2.323543359159948e-11	2.652888765836049e-12
0.21650000000000003	2.747019043399244e-7	1.3864781535896396e-6	2.397165472372084e-7	1.4809245877877824e-9	2.3216975159142726e-11	2.648546773796803e-12
0.21660000000000001	2.86440051247785e-7	1.214593349690599e-6	2.635961380821504e-7	1.4868225469622537e-9	2.3198520453331837e-11	2.644207702334975e-12
0.2167	3.063635557135052e-7	1.0929799078694226e-6	2.9802979829607035e-7	1.4927692262419215e-9	2.3180069597336135e-11	2.639871571407311e-12
0.2168	3.3664527895831085e-7	1.0084280994112492e-6	3.4791576577154706e-7	1.4987651950113206e-9	2.3161622713639365e-11	2.6355384008107075e-12
0.2169	3.8099127358936196e-7	9.526574847589584e-7	4.2177231960653435e-7	1.504811031179757e-9	2.31431799240437e-11	2.6312082101831215e-12
0.21700000000000003	4.4569034608868144e-7	9.206537511750966e-7	5.352656155012795e-7	1.5109073213383157e-9	2.3124741349673298e-11	2.626881019004509e-12
0.21710000000000002	5.417239776386465e-7	9.097387185071149e-7	7.19414233412703e-7	1.517054660920255e-9	2.3106307110978072e-11	2.6225568465977063e-12
0.2172	6.89255240585735e-7	9.191057654787287e-7	1.0416677964335292e-6	1.52325495996287e-9	2.308802543411149e-11	2.618266745510653e-12
0.2173	9.278952710229373e-7	9.496872575009261e-7	1.6662369360888148e-6	1.5295082161268047e-9	2.3069826224525305e-11	2.613995987698339e-12
0.2174	1.3422356364030296e-6	1.0043278679344908e-6	3.036751702317502e-6	1.535814353514866e-9	2.305163025368309e-11	2.6097279590956975e-12
0.21750000000000003	2.129652856671246e-6	1.0883083706343668e-6	6.181554198219186e-6	1.5421740046461053e-9	2.3033437646880436e-11	2.605462680375224e-12
0.21760000000000002	3.764980128873564e-6	1.2103711418448564e-6	9.392317367090482e-6	1.548587811738232e-9	2.30152485287195e-11	2.6012001720462446e-12
0.2177	6.9303090329294815e-6	1.3845581165536463e-6	6.0121920344159765e-6	1.5550564268904945e-9	2.2997063023112912e-11	2.596940454455879e-12
0.2178	8.848850857563175e-6	1.6334308409533008e-6	2.956055877092423e-6	1.5615805122706225e-9	2.2978881253287106e-11	2.592683547789925e-12
0.2179	5.715994633281284e-6	1.993636640118639e-6	1.6293696969760134e-6	1.5681607403060207e-9	2.296070334178661e-11	2.588429472073842e-12
0.21800000000000003	3.040905778288612e-6	2.5250764202598953e-6	1.0211302158439274e-6	1.5747977938792145e-9	2.2942529410477483e-11	2.584178247173646e-12
0.21810000000000002	1.757672680031177e-6	3.3233095207635877e-6	7.052363929272777e-7	1.5814923665277023e-9	2.2924359580551193e-11	2.5799298927968476e-12
0.2182	1.1298591410809457e-6	4.522073062285329e-6	5.235210323721012e-7	1.5882451626483878e-9	2.290619397252828e-11	2.5756844284933363e-12
0.2183	7.916682843583323e-7	6.215412447286199e-6	4.1069417947007295e-7	1.5950568977066011e-9	2.288803270626206e-11	2.571441873656343e-12
0.2184	5.931928086795332e-7	8.10562543484964e-6	3.365928461608058e-7	1.6019282984499131e-9	2.2869875900942398e-11	2.5672022475232883e-12
0.21850000000000003	4.688030205076914e-7	9.035768042205548e-6	2.8591873113083325e-7	1.6088601031268207e-9	2.28517236750991e-11	2.5629655691767226e-12
0.21860000000000002	3.870417887517382e-7	8.086178405580382e-6	2.50316514848235e-7	1.6158530617105185e-9	2.283357614660609e-11	2.5587318575452194e-12
0.2187	3.315749516874785e-7	6.173282582509272e-6	2.2495386147131133e-7	1.6229079361277244e-9	2.281543343268433e-11	2.554501131404223e-12
0.2188	2.9335803784724195e-7	4.4634973916550064e-6	2.069171997119444e-7	1.6300255004929054e-9	2.2797295649906082e-11	2.5502734093770024e-12
0.2189	2.671392719146079e-7	3.2563359083025296e-6	1.944072982232033e-7	1.6372065413478677e-9	2.2779162914198244e-11	2.5460487099354817e-12
0.21900000000000003	2.4978366876037245e-7	2.454430436558774e-6	1.8631546274626524e-7	1.6444518579069434e-9	2.2761035340845743e-11	2.541827051401119e-12
0.21910000000000002	2.394252189097601e-7	1.921235782236841e-6	1.8199465510092017e-7	1.651762262307927e-9	2.2742913044495346e-11	2.5376084519458055e-12
0.2192	2.3502617857047165e-7	1.5596570443973375e-6	1.8113908558565934e-7	1.6591385798688925e-9	2.2724796139159156e-11	2.5333929295927027e-12
0.2193	2.361555492603063e-7	1.3090342645962073e-6	1.8373188973124912e-7	1.6665816493510598e-9	2.2706684738218084e-11	2.5291805022171185e-12
0.2194	2.429029357966298e-7	1.132327701328965e-6	1.9004480309124753e-7	1.6740923232278574e-9	2.2688578954425423e-11	2.524971187547371e-12
0.21950000000000003	2.5589769897283324e-7	1.0067289549962893e-6	2.006901800667432e-7	1.6816714679603798e-9	2.2670478899910334e-11	2.5207650031656274e-12
0.21960000000000002	2.764405422076146e-7	9.179826308323033e-7	2.1674244555213585e-7	1.6893199642794062e-9	2.2652384686181196e-11	2.516561966508748e-12
0.2197	3.0679600216241886e-7	8.571035777614122e-7	2.3997159766818254e-7	1.6970387074741591e-9	2.2634296424129174e-11	2.5123620948691344e-12
0.2198	3.5076377733774633e-7	8.184937152033855e-7	2.732808217761286e-7	1.7048286076879754e-9	2.2616214224031707e-11	2.5081654053955836e-12
0.2199	4.1479244399453033e-7	7.988703947770492e-7	3.215488573525705e-7	1.7126905902211006e-9	2.259813819555583e-11	2.503971915094096e-12
0.22000000000000003	5.102419635095044e-7	7.966842499924358e-7	3.933384448844231e-7	1.7206255958408024e-9	2.2580068447761633e-11	2.499781640828703e-12
0.22010000000000002	6.582823118826145e-7	8.118608201916418e-7	5.046146671000892e-7	1.7286345810989874e-9	2.2562005089105642e-11	2.495594599322333e-12
0.2202	9.013731159626427e-7	8.457960189399307e-7	6.87582293140496e-7	1.7367185186575895e-9	2.254394822744425e-11	2.4914108071575828e-12
0.2203	1.3326132108515104e-6	9.016057953064537e-7	1.0140250733069118e-6	1.7448783976218586e-9	2.2525897970036978e-11	2.487230280777553e-12
0.2204	2.1757217916598515e-6	9.84701287439196e-7	1.6643358398400729e-6	1.7531152238818462e-9	2.2507854423549855e-11	2.4830530364866506e-12
0.22050000000000003	3.9720025530108646e-6	1.1038591543748961e-6	3.140771818235451e-6	1.7614300204623026e-9	2.248981769405873e-11	2.478879090451416e-12
0.22060000000000002	7.2463151703375724e-6	1.2731197913610677e-6	6.506450500777678e-6	1.7698238278812175e-9	2.2471787887052813e-11	2.474708458701304e-12
0.2207	7.976305305140233e-6	1.5151276848610149e-6	8.66218885927525e-6	1.7782977045172218e-9	2.2453765107437455e-11	2.4705411571294854e-12
0.2208	4.622027056079706e-6	1.8669677512982042e-6	4.862037936910023e-6	1.7868538396406176e-9	2.243587558187272e-11	2.4664036182189435e-12
0.2209	2.447152035798455e-6	2.3898933399534667e-6	2.382104812088857e-6	1.7954928474119403e-9	2.2418064588163235e-11	2.4622843439697148e-12
0.22100000000000003	1.4386827712268974e-6	3.182535079174334e-6	1.3383741642767376e-6	1.804215202413558e-9	2.2400259657133826e-11	2.458168142947171e-12
0.22110000000000002	9.399151250610837e-7	4.382208902304896e-6	8.531588791476136e-7	1.8130220383640613e-9	2.238246089797359e-11	2.4540550322341142e-12
0.2212	6.669949688066482e-7	6.070688031461591e-6	5.969809296537572e-7	1.821914508822342e-9	2.2364668419271406e-11	2.4499450287717397e-12
0.2213	5.046137325056278e-7	7.868156760951203e-6	4.4760740006049977e-7	1.8308937876140126e-9	2.2346882329019408e-11	2.4458381493604773e-12
0.2214	4.017099557756661e-7	8.52051488183495e-6	3.538707997699373e-7	1.8399610692687299e-9	2.232910273461612e-11	2.441734410660774e-12
0.22150000000000003	3.3346686471465947e-7	7.337975174046792e-6	2.917903894826567e-7	1.8491175694686922e-9	2.231132974287009e-11	2.437633829193957e-12
0.22160000000000002	2.868331107946094e-7	5.4575154560462505e-6	2.490511849810321e-7	1.8583645255086945e-9	2.2293563460003013e-11	2.4335364213430035e-12
0.2217	2.545022135864962e-7	3.901310825701936e-6	2.1885691229855247e-7	1.8677031967679905e-9	2.2275803991653138e-11	2.429442203353351e-12
0.2218	2.3219158680629315e-7	2.8374133745425963e-6	1.972426362963865e-7	1.877134865194385e-9	2.225805144287823e-11	2.4253511913336807e-12
0.22190000000000001	2.1732347344060826e-7	2.1395311750723444e-6	1.818000805098407e-7	1.8866608358009882e-9	2.2240305918159617e-11	2.421263401256774e-12
0.22200000000000003	2.0835069948880038e-7	1.6773735339306417e-6	1.7103224221481173e-7	1.896282437175755e-9	2.2222567521404534e-11	2.4171788489602176e-12
0.22210000000000002	2.0440270938660758e-7	1.364055762240086e-6	1.6401048217917635e-7	1.906001022004585e-9	2.2204836355950036e-11	2.4130975501472665e-12
0.2222	2.0510543707603665e-7	1.1465707282401172e-6	1.6018783927421276e-7	1.9158179676080046e-9	2.2187112524565885e-11	2.409019520387556e-12
0.2223	2.1050885509988072e-7	9.928622228106942e-7	1.5929984919181541e-7	1.925734676492149e-9	2.2169396129457973e-11	2.4049447751179447e-12
0.22240000000000001	2.2109765000665616e-7	8.832585373128382e-7	1.6132042193403941e-7	1.9357525769142867e-9	2.2151687272271346e-11	2.400873329643243e-12
0.22250000000000003	2.3788898774869817e-7	8.054670951651266e-7	1.664595478654859e-7	1.945873123463393e-9	2.2133986054093517e-11	2.3968051991369923e-12
0.22260000000000002	2.6265210344559274e-7	7.517229537646577e-7	1.7520250044299833e-7	1.956097797656327e-9	2.2116292575457573e-11	2.3927403986422428e-12
0.2227	2.983346677013338e-7	7.171625634895759e-7	1.8840305633485752e-7	1.9664281085499225e-9	2.2098606936345324e-11	2.3886789430722934e-12
0.2228	3.4988375848789503e-7	6.988982081604716e-7	2.0746235589022099e-7	1.976865593369641e-9	2.208092923619061e-11	2.384620847211479e-12
0.22290000000000001	4.2588667808803576e-7	6.955108185324122e-7	2.3466126171304529e-7	1.9874118181551963e-9	2.2063259573882047e-11	2.38056612571587e-12
0.22300000000000003	5.420552380889543e-7	7.068160594219684e-7	2.737922233740533e-7	1.998068378423766e-9	2.2045598047766597e-11	2.37651479311408e-12
0.22310000000000002	7.292191041266454e-7	7.338403982851889e-7	3.31420874124909e-7	2.0088368998512693e-9	2.2027944755652333e-11	2.372466863807978e-12
0.2232	1.0533839085463106e-6	7.79001958644902e-7	4.195804123604816e-7	2.0197190389723733e-9	2.2010299794811628e-11	2.368422352073415e-12
0.2233	1.6705837194238e-6	8.465475196737811e-7	5.620351147255095e-7	2.0307164838997283e-9	2.1992663261984358e-11	2.364381272061006e-12
0.22340000000000002	2.975347196936957e-6	9.433737923601751e-7	8.104276480615447e-7	2.041830955063074e-9	2.1975035253380687e-11	2.3603436377968016e-12
0.22350000000000003	5.708555858586074e-6	1.080488706581591e-6	1.2911651936476959e-6	2.0530642059688675e-9	2.195741586468422e-11	2.356309463183066e-12
0.22360000000000002	8.004674651590478e-6	1.2755964937562698e-6	2.3552690352694405e-6	2.064418023981179e-9	2.193980519105526e-11	2.3522787619989832e-12
0.2237	5.2720718365195274e-6	1.557685582623922e-6	4.938009304421019e-6	2.075894231124296e-9	2.1922203327133543e-11	2.3482515479013716e-12
0.2238	2.71245237140788e-6	1.9750360661113928e-6	8.331130015008986e-6	2.087494684908007e-9	2.1904610367041078e-11	2.3442278344253935e-12
0.22390000000000002	1.5245385473084387e-6	2.6078771605330147e-6	5.509221899072913e-6	2.0992212791761732e-9	2.1887026404385677e-11	2.3402076349852837e-12
0.224	9.611362804101574e-7	3.5802851006372098e-6	2.605430749164583e-6	2.111075944979366e-9	2.186945153226354e-11	2.336190962875058e-12
0.22410000000000002	6.638207443962326e-7	5.025954877465734e-6	1.3951578788371086e-6	2.1230606514723332e-9	2.1851885843262122e-11	2.3321778312691972e-12
0.2242	4.916103981108622e-7	6.829110691359261e-6	8.589640579997064e-7	2.1351774068371818e-9	2.183432942946341e-11	2.328168253223374e-12
0.2243	3.8453192460964265e-7	8.037019103435567e-6	5.864123268066652e-7	2.147428259233095e-9	2.181678238244656e-11	2.324162241675117e-12
0.22440000000000002	3.1440182800466384e-7	7.4478785614042845e-6	4.3175886430887306e-7	2.159815974608053e-9	2.1799321468045975e-11	2.320175864273573e-12
0.2245	2.667817611989723e-7	5.6874069621453056e-6	3.365750957460786e-7	2.1723428536298857e-9	2.178196576265975e-11	2.316213085938117e-12
0.22460000000000002	2.337430385109144e-7	4.0397936091356666e-6	2.7439167979985947e-7	2.1850102168167243e-9	2.176461857690344e-11	2.312253646016522e-12
0.2247	2.1069599026016745e-7	2.886217189177704e-6	2.3196463024713082e-7	2.197820282326938e-9	2.1747280006150094e-11	2.308297558494788e-12
0.2248	1.9488594080478785e-7	2.134461992392912e-6	2.021278814524571e-7	2.210775313474457e-9	2.1729950145255913e-11	2.3043448372361486e-12
0.22490000000000002	1.8463631134049078e-7	1.6434798359692645e-6	1.8076050335289284e-7	2.223877619857405e-9	2.1712629088562875e-11	2.30039549598176e-12
0.225	1.7895133151173533e-7	1.3150668674719575e-6	1.653816301337723e-7	2.2371295585202477e-9	2.1695316929901866e-11	2.296449548351415e-12
0.22510000000000002	1.7730620298597627e-7	1.0894621213162724e-6	1.5445159172781884e-7	2.2505335351505864e-9	2.1678013762595833e-11	2.292507007844281e-12
0.2252	1.795453606309422e-7	9.30982234466855e-7	1.4700465716397026e-7	2.2640920053116654e-9	2.1660719679462367e-11	2.2885678878395623e-12
0.2253	1.8585404715145643e-7	8.180188040438969e-7	1.4244899947204612e-7	2.2778074757120772e-9	2.1643434772817034e-11	2.2846322015972383e-12
0.22540000000000002	1.9679414681498406e-7	7.372006503909773e-7	1.4045737694870074e-7	2.2916825055136754e-9	2.1626159134475883e-11	2.2806999622587377e-12
0.2255	2.1341641657565578e-7	6.801040542037676e-7	1.4091185062488828e-7	2.305719707679268e-9	2.160889285575891e-11	2.276771182847659e-12
0.22560000000000002	2.3748887255578218e-7	6.41393932986722e-7	1.4388575572012778e-7	2.3199217503613846e-9	2.1591636027492382e-11	2.272845876270415e-12
0.2257	2.7193107366762047e-7	6.177648372802098e-7	1.496579018990389e-7	2.334291358333552e-9	2.1574388740012048e-11	2.268924055316973e-12
0.2258	3.2165098349620507e-7	6.073428939677369e-7	1.5876349365165743e-7	2.348831314465634e-9	2.155715108316604e-11	2.2650057326614953e-12
0.22590000000000002	3.952338680662513e-7	6.093709316315204e-7	1.7209795593593795e-7	2.3635444612447702e-9	2.153992314631757e-11	2.261090920863053e-12
0.226	5.08583444033089e-7	6.240892901733705e-7	1.9110967283520916e-7	2.378433702343603e-9	2.152270501834786e-11	2.2571796323662567e-12
0.22610000000000002	6.934440523398988e-7	6.527810635431882e-7	2.181576099095124e-7	2.3935020042374265e-9	2.1505496787658953e-11	2.2532718795019733e-12
0.2262	1.01933074313762e-6	6.979950936987083e-7	2.571989203786633e-7	2.4087523978720302e-9	2.1488298542176623e-11	2.2493676744879663e-12
0.2263	1.6552266880872161e-6	7.640100857534988e-7	3.1518768245723263e-7	2.4241879803842152e-9	2.1471110369353045e-11	2.245467029429564e-12
0.22640000000000002	3.037738952891439e-6	8.576786560228887e-7	4.0513744799258565e-7	2.4398119168767016e-9	2.1453932356169763e-11	2.2415699563203373e-12
0.2265	5.885065805751918e-6	9.899226753976015e-7	5.534704886920482e-7	2.4556274422495105e-9	2.14367645891403e-11	2.2376764670427303e-12
0.22660000000000002	7.386294266783603e-6	1.1783959329261677e-6	8.197373641892649e-7	2.4716378630899947e-9	2.141960715431294e-11	2.2337865733687202e-12
0.2267	4.3586953449123844e-6	1.45226591367839e-6	1.3566544941093373e-6	2.4878465596235855e-9	2.140246013727371e-11	2.2299002869604894e-12
0.2268	2.2204535540932156e-6	1.8606801928374113e-6	2.608026320880257e-6	2.5042569877275047e-9	2.1385323623148868e-11	2.226017619371047e-12
0.22690000000000002	1.2644128533041202e-6	2.4863038105526893e-6	5.63032587653479e-6	2.5208726810098574e-9	2.136819769660777e-11	2.222138582044871e-12
0.227	8.075967244519108e-7	3.457556636735629e-6	7.654147578804347e-6	2.537697252956586e-9	2.135108244186557e-11	2.2182631863185584e-12
0.22710000000000002	5.634843030908341e-7	4.905165049175748e-6	4.080282469050697e-6	2.554734399148763e-9	2.1333977942685985e-11	2.2143914434214744e-12
0.2272	4.2050548223750816e-7	6.653826063245658e-6	1.941782904826097e-6	2.571987899552912e-9	2.131688428238373e-11	2.2105233644763337e-12
0.2273	3.3079178207005404e-7	7.620503430457194e-6	1.07902796893025e-6	2.5894616208873167e-9	2.1299801543827588e-11	2.2066589604998894e-12
0.22740000000000002	2.715991883562005e-7	6.762609373904811e-6	6.847412329672093e-7	2.6071595190669567e-9	2.1282729809442902e-11	2.2027982424035207e-12
0.2275	2.311569263845537e-7	5.003832371512479e-6	4.781796461467168e-7	2.6250856417302473e-9	2.1265669161214188e-11	2.19894122099387e-12
0.22760000000000002	2.0294467002474794e-7	3.5061637230927253e-6	3.581928818007314e-7	2.643244130850882e-9	2.124861968068777e-11	2.1950879069734457e-12
0.2277	1.8315831602180553e-7	2.496416755751803e-6	2.830243972615531e-7	2.661639225437833e-9	2.1231581448974655e-11	2.191238310941267e-12
0.2278	1.694986447438209e-7	1.847593863425912e-6	2.3325105013312438e-7	2.6802752643271234e-9	2.1214554546752836e-11	2.1873924433934266e-12
0.22790000000000002	1.605561400945813e-7	1.4256165844419165e-6	1.989410675219014e-7	2.6991566890690173e-9	2.1197539054270014e-11	2.183550314723744e-12
0.228	1.5548561374479627e-7	1.1433935136152062e-6	1.746254967523269e-7	2.718288174432455e-9	2.118054949051819e-11	2.179714957906238e-12
0.22810000000000002	1.5383359611683082e-7	9.492131685365045e-7	1.5711482449363393e-7	2.7376754502998523e-9	2.116370737851105e-11	2.1759117906737777e-12
0.22820000000000001	1.5544833917938378e-7	8.12490095560729e-7	1.4446737191289814e-7	2.7573220770838884e-9	2.1146875933858375e-11	2.1721121597998613e-12
0.2283	1.6045753460116533e-7	7.147631567050774e-7	1.3546807822625216e-7	2.7772329381340305e-9	2.1130055240177276e-11	2.168316076602267e-12
0.22840000000000002	1.692908104113698e-7	6.44610931694747e-7	1.2935086063142812e-7	2.797413035518382e-9	2.1113245380642143e-11	2.1645235522923867e-12
0.2285	1.827625162943696e-7	5.948266866729379e-7	1.2564596894298312e-7	2.8178674935684693e-9	2.1096446437987656e-11	2.1607345979758766e-12
0.22860000000000003	2.0224150260242626e-7	5.608313625553737e-7	1.240961897918918e-7	2.8386015625500043e-9	2.1079658494511243e-11	2.1569492246532655e-12
0.22870000000000001	2.2997178663956663e-7	5.397705490567497e-7	1.246147746271211e-7	2.8596206224642136e-9	2.106288163207597e-11	2.1531674432205868e-12
0.2288	2.696824502922928e-7	5.30002991887635e-7	1.272727233849538e-7	2.880930186985561e-9	2.1046115932112687e-11	2.149389264469967e-12
0.22890000000000002	3.2779736528195136e-7	5.308281096076123e-7	1.3231200601024992e-7	2.9025359075414786e-9	2.1029361475623327e-11	2.145614699090277e-12
0.229	4.159892785991634e-7	5.423769795615906e-7	1.4018878102652657e-7	2.9244435775398053e-9	2.1012618343183064e-11	2.141843757667725e-12
0.2291	5.570164904269388e-7	5.656383276788232e-7	1.516600640771002e-7	2.9466591367504277e-9	2.099588661494305e-11	2.138076450686453e-12
0.22920000000000001	7.993831718931296e-7	6.02627369842056e-7	1.6794331747042865e-7	2.969188675847471e-9	2.0979166370632925e-11	2.134312788529138e-12
0.2293	1.2581037541457612e-6	6.567449861424289e-7	1.9101062963803712e-7	2.9920384411188656e-9	2.0962457689563506e-11	2.130552781477616e-12
0.22940000000000002	2.2343725530237894e-6	7.33433515552481e-7	2.2415051986068173e-7	3.015214839350654e-9	2.094576065062939e-11	2.126796439713445e-12
0.2295	4.432927930533778e-6	8.4133883252529e-7	2.731020832994334e-7	3.0387244428931717e-9	2.0929075332311473e-11	2.123043773318539e-12
0.2296	7.1141175274192465e-6	9.943827955078106e-7	3.485165576782615e-7	3.062573994917322e-9	2.0912401812679334e-11	2.119294792275711e-12
0.22970000000000002	5.0342845408603225e-6	1.2155160668047072e-6	4.7180645771337544e-7	3.0867704148690432e-9	2.08957401693941e-11	2.1155495064692923e-12
0.2298	2.4997038832209017e-6	1.5435415209335501e-6	6.906838113621203e-7	3.1113208041306354e-9	2.087909047971068e-11	2.1118079256857066e-12
0.22990000000000002	1.3532616120996008e-6	2.044962036812888e-6	1.1262181051818896e-6	3.1362324518980838e-9	2.086245282048034e-11	2.108070059614031e-12
0.23	8.309027763516444e-7	2.829985651723369e-6	2.1321567512353015e-6	3.1615128412840163e-9	2.084582726815349e-11	2.1043359178466204e-12
0.2301	5.630003737129611e-7	4.045804889920528e-6	4.681902133686041e-6	3.187169655656096e-9	2.0829213898781666e-11	2.10060550987962e-12
0.23020000000000002	4.1076544476616354e-7	5.700272000964366e-6	7.37460916145453e-6	3.213210785221732e-9	2.0812612788020505e-11	2.0968788451135856e-12
0.2303	3.1728875054345255e-7	7.060078960997605e-6	4.1782614979567185e-6	3.2396443338698564e-9	2.0796024011132026e-11	2.093155932854029e-12
0.23040000000000002	2.5652505199493165e-7	6.772355058557335e-6	1.9257274760604423e-6	3.2664786262817706e-9	2.07794476429869e-11	2.0894367823119735e-12
0.2305	2.153831242336462e-7	5.164815043025801e-6	1.040670280680972e-6	3.2937222153229343e-9	2.0762883758067218e-11	2.085721402604543e-12
0.2306	1.867700926961161e-7	3.597954929158821e-6	6.484252351918817e-7	3.321383889729039e-9	2.0746332430468822e-11	2.0820098027554883e-12
0.23070000000000002	1.6661202762483802e-7	2.5163765365861317e-6	4.473137007356847e-7	3.349472682099513e-9	2.0729793733903583e-11	2.0783019916957655e-12
0.2308	1.5246681988437595e-7	1.827141020115772e-6	3.3221184150786316e-7	3.3779978772130447e-9	2.0713267741702176e-11	2.074597978264085e-12
0.23090000000000002	1.4283315583638609e-7	1.3856438980835146e-6	2.6084587894934885e-7	3.4069690206799574e-9	2.0696754526816027e-11	2.0708977712074366e-12
0.231	1.3678830567066765e-7	1.094611955834446e-6	2.1392762571439704e-7	3.4363959279475123e-9	2.0680254161820152e-11	2.067201379181674e-12
0.2311	1.3379297548808172e-7	8.96665410625405e-7	1.8173444235765825e-7	3.4662886936746285e-9	2.0663766718915255e-11	2.063508810752022e-12
0.23120000000000002	1.3358820439943661e-7	7.58371483409084e-7	1.5896930634416137e-7	3.496657701493646e-9	2.064729226993024e-11	2.0598200743936427e-12
0.2313	1.3614914939296423e-7	6.598500856043943e-7	1.425665067073246e-7	3.5275136341777623e-9	2.0630830886324497e-11	2.0561351784921496e-12
0.23140000000000002	1.41681269450267e-7	5.889493652833126e-7	1.3066848820506126e-7	3.5588674842337723e-9	2.0614382639190357e-11	2.0524541313441637e-12
0.2315	1.506579127294205e-7	5.380554015534081e-7	1.2211367734300377e-7	3.590730564940357e-9	2.059794759925552e-11	2.0487769411578427e-12
0.2316	1.6391139428802502e-7	5.023237122747461e-7	1.1616547283459036e-7	3.623114521854315e-9	2.0581525836885108e-11	2.045103616053374e-12
0.23170000000000002	1.8280975038473536e-7	4.786808883369898e-7	1.1236329920718329e-7	3.65603205749929e-9	2.0565198021447207e-11	2.0414510261706687e-12
0.2318	2.095828611978214e-7	4.652534174773758e-7	1.1043969669718249e-7	3.6894952456184506e-9	2.0548933170851613e-11	2.0378126635318134e-12
0.23190000000000002	2.4795061395606286e-7	4.6105038577109807e-7	1.1027652086892948e-7	3.7235163573841123e-9	2.0532680952453783e-11	2.034177987002086e-12
0.232	3.0438239741647963e-7	4.658069775282117e-7	1.1188717749188664e-7	3.7581084927348945e-9	2.0516441439609047e-11	2.0305470055116708e-12
0.2321	3.9079990491192393e-7	4.799461618743374e-7	1.1542000240061733e-7	3.793285149283631e-9	2.0500214705300216e-11	2.02691972789926e-12
0.23220000000000002	5.308940270084674e-7	5.046504725450376e-7	1.2118400436571727e-7	3.82906023716e-9	2.0484000822139482e-11	2.0232961629125703e-12
0.2323	7.764441566058732e-7	5.420634604553293e-7	1.297046427178566e-7	3.865448094511884e-9	2.0467799862371326e-11	2.0196763192089324e-12
0.23240000000000002	1.2542324432941634e-6	5.956780382952751e-7	1.418274913596398e-7	3.902463503699522e-9	2.0451611897874596e-11	2.0160602053557864e-12
0.2325	2.306809049327375e-6	6.710298508745285e-7	1.589069575992359e-7	3.940121708217943e-9	2.0435437000164734e-11	2.0124478298312234e-12
0.2326	4.681796586574532e-6	7.769262126698705e-7	1.8315831464849232e-7	3.978438430386335e-9	2.0419275240396636e-11	2.0088392010245424e-12
0.23270000000000002	6.702327506230118e-6	9.276586939933928e-7	2.18346268469553e-7	4.017429889844112e-9	2.0403126689366364e-11	2.0052343272367416e-12
0.2328	4.067044783330735e-6	1.1470657465586147e-6	2.7122155970806656e-7	4.0571128228969135e-9	2.038699141751411e-11	2.001633216681097e-12
0.23290000000000002	1.989236050222559e-6	1.4760299575376292e-6	3.5477330996244387e-7	4.097504502757436e-9	2.037086949492603e-11	1.998035877483625e-12
0.233	1.0963327334882533e-6	1.985596678507806e-6	4.96380282728509e-7	4.138622760729592e-9	2.035476099133681e-11	1.994442317683646e-12
0.2331	6.84887766082574e-7	2.793879897588468e-6	7.609584564979467e-7	4.180486008386743e-9	2.0338665976131875e-11	1.9908525452342865e-12
0.23320000000000002	4.702720051959629e-7	4.049089453692681e-6	1.3266422313217373e-6	4.223113260798403e-9	2.0322584518349893e-11	1.987266568002999e-12
0.2333	3.465479265871142e-7	5.685432398273662e-6	2.747275518587973e-6	4.2665241608626135e-9	2.0306516686684665e-11	1.9836843937720655e-12
0.23340000000000002	2.69707637129725e-7	6.750865783297292e-6	6.002845780384627e-6	4.31073900480596e-9	2.0290462549487893e-11	1.9801060302391228e-12
0.2335	2.1930930909799378e-7	6.0493676132973266e-6	5.788145918719817e-6	4.355778768915078e-9	2.0274422174770948e-11	1.9765314850176374e-12
0.2336	1.8494201862161816e-7	4.4025962762812976e-6	2.6161143770381184e-6	4.401665137570112e-9	2.025839563020767e-11	1.9729607656374603e-12
0.23370000000000002	1.6090218104447022e-7	3.016843762958105e-6	1.2762753187868985e-6	4.448420532652564e-9	2.024238298313607e-11	1.96939387954527e-12
0.2338	1.4388339427914716e-7	2.107974856799153e-6	7.37837620651324e-7	4.496068144406818e-9	2.02263843005611e-11	1.9658308341051203e-12
0.23390000000000002	1.3188820203107154e-7	1.5375467763427866e-6	4.833981996070656e-7	4.544631963838061e-9	2.0210399649156454e-11	1.9622716365988966e-12
0.234	1.2368039739883684e-7	1.1728521154473434e-6	3.4604622915918956e-7	4.594136816736097e-9	2.0194429095267106e-11	1.9587162942268398e-12
0.2341	1.184953829607541e-7	9.317904156264016e-7	2.6438152334190205e-7	4.644608399419419e-9	2.0178472704911293e-11	1.955164814108015e-12
0.23420000000000002	1.1588287038514285e-7	7.671605467128411e-7	2.1229768303332723e-7	4.6960733163009155e-9	2.0162530543782872e-11	1.951617203280805e-12
0.2343	1.1562305540779359e-7	6.516627614170519e-7	1.773279423184775e-7	4.748559119382921e-9	2.014660267725358e-11	1.948073468703406e-12
0.23440000000000003	1.1768841500040628e-7	5.690710745525628e-7	1.529569491634279e-7	4.8020943497970025e-9	2.0130689170375007e-11	1.944533617254298e-12
0.23450000000000001	1.2223945399400925e-7	5.094447789594599e-7	1.3553204608334702e-7	4.856708581510998e-9	2.011479008788099e-11	1.940997655732721e-12
0.2346	1.2965326935889122e-7	4.6653571013788214e-7	1.22891090894292e-7	4.912432467335817e-9	2.0098905494189662e-11	1.937465590859152e-12
0.23470000000000002	1.4059386517911426e-7	4.3635577445588276e-7	1.1370137451892133e-7	4.9692977873713595e-9	2.00830354534056e-11	1.9339374292758023e-12
0.2348	1.5614760721382122e-7	4.163676794322354e-7	1.0711979800334712e-7	5.027337500042822e-9	2.0067180029322178e-11	1.9304131775470558e-12
0.23490000000000003	1.78074095114956e-7	4.0502265374764956e-7	1.026093193062948e-7	5.086585795888094e-9	2.0051339285423474e-11	1.926892842159956e-12
0.23500000000000001	2.0927997381895543e-7	4.015021568804087e-7	9.983669414860114e-8	5.14707815426878e-9	2.0035513284886626e-11	1.92337642952468e-12
0.2351	2.547565134334099e-7	4.055904350420963e-7	9.861557262318415e-8	5.208851403189468e-9	2.0019702090583814e-11	1.919863945974983e-12
0.23520000000000002	3.2355925895159157e-7	4.1764426983101095e-7	9.887729996558231e-8	5.271943782423552e-9	2.0003905765084414e-11	1.916355397768668e-12
0.2353	4.3334368820465e-7	4.386526314036052e-7	1.006611922815897e-7	5.336395036011279e-9	1.9988127293780004e-11	1.912851402554874e-12
0.23540000000000003	6.218408528713665e-7	4.7040331533917416e-7	1.0412181073447129e-7	5.402247382329695e-9	1.997247420140366e-11	1.9093744349770803e-12
0.23550000000000001	9.793553543283677e-7	5.157995450723893e-7	1.0955515593229967e-7	5.469542729527825e-9	1.9956835416145593e-11	1.9059012437242083e-12
0.2356	1.7495501558874282e-6	5.794306113278424e-7	1.1745204318363016e-7	5.538325669639e-9	1.9941211003254347e-11	1.9024318357676235e-12
0.23570000000000002	3.573772586440736e-6	6.685774044141245e-7	1.2859526055860516e-7	5.608642579705031e-9	1.9925601027667298e-11	1.898966217999627e-12
0.2358	6.2404236926024365e-6	7.950265035074968e-7	1.4423593069515936e-7	5.680541709798429e-9	1.9910005554012382e-11	1.895504397233931e-12
0.2359	4.528214987200226e-6	9.78421548109252e-7	1.6642321108243746e-7	5.754073276216751e-9	1.9894424646610377e-11	1.892046380206117e-12
0.23600000000000002	2.1617245897149747e-6	1.2525570985252747e-6	1.9865250517528185e-7	5.8292895602022464e-9	1.987885836947749e-11	1.8885921735741476e-12
0.2361	1.1372871581483135e-6	1.6769419356680862e-6	2.4722798490651813e-7	5.906245012567993e-9	1.9863306786326855e-11	1.885141783918781e-12
0.23620000000000002	6.861130006999598e-7	2.354687252505524e-6	3.2437829130012256e-7	5.9849963646421804e-9	1.9847769960571085e-11	1.881695217744072e-12
0.2363	4.5936588636918547e-7	3.436290249948119e-6	4.5617173946946335e-7	6.065602745973948e-9	1.9832247955324317e-11	1.878252481477822e-12
0.2364	3.321039604529014e-7	4.967115749983869e-6	7.054212356826412e-7	6.14812580928154e-9	1.981674083340442e-11	1.874813581472046e-12
0.23650000000000002	2.5455654356387166e-7	6.256543875034496e-6	1.2486136261087644e-6	6.232629863160089e-9	1.980124865733487e-11	1.8713785240034017e-12
0.2366	2.043645521117024e-7	5.92585468107564e-6	2.6514821122393066e-6	6.3191820131110165e-9	1.9785771489347092e-11	1.8679473152736933e-12
0.23670000000000002	1.704288630267026e-7	4.381911454842355e-6	5.834443686409727e-6	6.407852311500593e-9	1.9770309391382533e-11	1.864519961410271e-12
0.2368	1.467861219523746e-7	2.9739104385464307e-6	5.101216397407661e-6	6.498713917105385e-9	1.9754862425094713e-11	1.8610964684665327e-12
0.2369	1.3002814536507493e-7	2.045162442721971e-6	2.2239747292928713e-6	6.591843264958632e-9	1.9739430651851282e-11	1.8576768424223224e-12
0.23700000000000002	1.1811416736491386e-7	1.469330762951115e-6	1.0900006633129356e-6	6.687320247272141e-9	1.9724014132736104e-11	1.854261089184402e-12
0.2371	1.0978349713245879e-7	1.106378056496773e-6	6.357004168339958e-7	6.785228406274855e-9	1.9708612928551424e-11	1.8508492145868885e-12
0.23720000000000002	1.0424837163059369e-7	8.693753611313776e-7	4.198734187658375e-7	6.885655139882309e-9	1.9693227099819872e-11	1.8474412243917007e-12
0.2373	1.0102723763933052e-7	7.090255623603547e-7	3.027355593190463e-7	6.988691921191431e-9	1.9677856706786546e-11	1.844037124288978e-12
0.2374	9.985369486624092e-8	5.972492363175211e-7	2.3278104424381197e-7	7.094434532883913e-9	1.966250180942098e-11	1.840636919897542e-12
0.23750000000000002	1.0063009026358497e-7	5.175789906278198e-7	1.8800865525220506e-7	7.202983317717537e-9	1.964716246741924e-11	1.8372406167652917e-12
0.2376	1.0341145596183038e-7	4.6003143930411024e-7	1.5786282615564013e-7	7.3144434463920575e-9	1.963183874020613e-11	1.833848220369685e-12
0.23770000000000002	1.084151681066311e-7	4.183742103777665e-7	1.3680406329463872e-7	7.428925204195388e-9	1.9616530686936915e-11	1.830459736118116e-12
0.2378	1.1605929033876935e-7	3.886356808841248e-7	1.2171548593513466e-7	7.546544297963e-9	1.960123836649953e-11	1.8270751693483724e-12
0.2379	1.2704156828048665e-7	3.6827036114559717e-7	1.1074604576658608e-7	7.667422185029921e-9	1.9585961837516585e-11	1.823694525329049e-12
0.23800000000000002	1.4248596215703815e-7	3.5568248029657786e-7	1.0275114670588688e-7	7.791686426011851e-9	1.957070115834731e-11	1.8203178092599642e-12
0.2381	1.642132872920193e-7	3.4995505360629877e-7	9.70041012744138e-8	7.919471063428219e-9	1.955545638708968e-11	1.8169450262725885e-12
0.23820000000000002	1.9525803850284738e-7	3.50705663033892e-7	9.303972207154031e-8	8.050917028374592e-9	1.9540227581582232e-11	1.8135761814304527e-12
0.2383	2.409105178864898e-7	3.5803024325316493e-7	9.056679520627778e-8	8.186172577667427e-9	1.9525014799406117e-11	1.8102112797295634e-12
0.2384	3.1097342608297913e-7	3.725207273109661e-7	8.941899265497024e-8	8.325393764126252e-9	1.950981809788736e-11	1.8068503260988261e-12
0.23850000000000002	4.2510081712492366e-7	3.95361633009153e-7	8.952916998807256e-8	8.468744942920914e-9	1.9494637534098305e-11	1.803493325400436e-12
0.2386	6.268596344502344e-7	4.2853201279409464e-7	9.091989997512378e-8	8.616399317213029e-9	1.9479473164859988e-11	1.8001402824302912e-12
0.23870000000000002	1.0254932333117823e-6	4.7517127237344173e-7	9.37078137534426e-8	8.768539526649446e-9	1.9464325046743885e-11	1.796791201918406e-12
0.2388	1.9296498137592036e-6	5.402246690677364e-7	9.812304633058118e-8	8.925358282634535e-9	1.944919323607423e-11	1.7934460885293212e-12
0.2389	4.0811964244451155e-6	6.315955503724171e-7	1.0454939231485383e-7	9.087059054722199e-9	1.943407778892941e-11	1.790104946862476e-12
0.23900000000000002	5.900819593628365e-6	7.622562926704526e-7	1.1359764514855962e-7	9.253857114889349e-9	1.9419012866290155e-11	1.7867749118906664e-12
0.2391	3.3533801077423336e-6	9.542238905601382e-7	1.262375952152347e-7	9.42598000101305e-9	1.9404028203295708e-11	1.7834621809701745e-12
0.23920000000000002	1.5869636393960835e-6	1.246158313364203e-6	1.4404182423456064e-7	9.603667591858373e-9	1.9389059420330823e-11	1.7801532811294696e-12
0.2393	8.649158322834921e-7	1.7073305352570703e-6	1.6965773063515845e-7	9.78717445529908e-9	1.937410657588235e-11	1.7768482175933669e-12
0.2394	5.377979226129617e-7	2.457175009126935e-6	2.077805762137067e-7	9.976770303683062e-9	1.9359169728184545e-11	1.7735469955188671e-12
0.23950000000000002	3.682444818838737e-7	3.6490666290800322e-6	2.673268194552894e-7	1.0172741108293169e-8	1.9344248935221123e-11	1.7702496199955977e-12
0.2396	2.707273829323636e-7	5.184420663267347e-6	3.6679997226132627e-7	1.0375390311945364e-8	1.932934425472722e-11	1.7669560960462204e-12
0.23970000000000002	2.101898264346549e-7	5.9749368400834835e-6	5.493114432655136e-7	1.058504014982546e-8	1.93144557441913e-11	1.7636664286268223e-12
0.2398	1.704502337812515e-7	5.023019220676919e-6	9.315483208577895e-7	1.0802033089855735e-8	1.9299583460857357e-11	1.7603806226273445e-12
0.2399	1.4329253004463864e-7	3.4805527342927033e-6	1.8866112576340924e-6	1.1026733405240005e-8	1.9284727461726617e-11	1.757098682871966e-12
0.24000000000000002	1.2422069335517779e-7	2.330804728561144e-6	4.452974743786665e-6	1.1259528893370657e-8	1.9269887803559634e-11	1.7538206141195205e-12
0.2401	1.1062701327830516e-7	1.6152158820524504e-6	5.6478860017345776e-6	1.150083275703063e-8	1.925506454287818e-11	1.7505464210638736e-12
0.24020000000000002	1.0093180987236429e-7	1.1757945258192886e-6	2.559407291091985e-6	1.1751085665816901e-8	1.924025773596738e-11	1.747276108334347e-12
0.2403	9.415080180583852e-8	8.972445978812916e-7	1.1741560060794995e-6	1.2010758017986629e-8	1.9225467438877365e-11	1.744009680496104e-12
0.2404	8.96657669651688e-8	7.136006603867349e-7	6.531676211050995e-7	1.228035242553304e-8	1.9210693707425575e-11	1.7407471420505318e-12
0.24050000000000002	8.70988128787831e-8	5.881496607134316e-7	4.1868591029637385e-7	1.2560406448279426e-8	1.9195936597198183e-11	1.7374884974356317e-12
0.2406	8.624339715758149e-8	4.999716027979215e-7	2.9612152651527805e-7	1.2851495606208213e-8	1.9181196163552675e-11	1.7342337510264378e-12
0.24070000000000003	8.702945774951133e-8	4.3671569752417016e-7	2.2483700774786129e-7	1.3154236703187245e-8	1.9166472461619116e-11	1.7309829071353503e-12
0.24080000000000001	8.951224474329011e-8	3.908328435467102e-7	1.8007583522105534e-7	1.3469291499799126e-8	1.9151765546302444e-11	1.7277359700125682e-12
0.2409	9.388173954938166e-8	3.5757478784528953e-7	1.5035429295485735e-7	1.3797370778239899e-8	1.9137075472284525e-11	1.7244929438464582e-12
0.24100000000000002	1.004954710197701e-7	3.338992475381538e-7	1.2979753555550408e-7	1.4139238848338157e-8	1.9122402294025492e-11	1.7212538327639085e-12
0.2411	1.0994476940878684e-7	3.178534797378877e-7	1.1516371038362218e-7	1.4495718550815302e-8	1.9107746065766164e-11	1.7180186408307395e-12
0.24120000000000003	1.231766056062751e-7	3.08221150762408e-7	1.045554591689559e-7	1.4867696822130885e-8	1.9093106841529836e-11	1.7147873720520774e-12
0.24130000000000001	1.4171722900728444e-7	3.0432212439796386e-7	9.681124558561649e-8	1.525613089485e-8	1.9078484675123853e-11	1.7115600303726942e-12
0.2414	1.6809667906004145e-7	3.0590841138703564e-7	9.119703130162789e-8	1.5662055218696855e-8	1.9063879620141923e-11	1.7083366196774193e-12
0.24150000000000002	2.0669920283276413e-7	3.131289850528157e-7	8.724127283305931e-8	1.6086589200604443e-8	1.9049291729965667e-11	1.705117143791484e-12
0.2416	2.6559131215516916e-7	3.265548462148476e-7	8.464307386848586e-8	1.6530945877549586e-8	1.9034721057766707e-11	1.701901606480909e-12
0.24170000000000003	3.608125593780355e-7	3.472712058084959e-7	8.322017904085885e-8	1.699644165419697e-8	1.90201676565084e-11	1.6986900114528492e-12
0.24180000000000001	5.275916419511198e-7	3.7706191465794584e-7	8.28803439324901e-8	1.748450725893995e-8	1.9005631578947755e-11	1.695482362355972e-12
0.2419	8.535830151136997e-7	4.187398009373799e-7	8.360795612510485e-8	1.7996700097507067e-8	1.899111287763723e-11	1.692278662780806e-12
0.24200000000000002	1.5882854218783817e-6	4.7672858582128247e-7	8.546241172689829e-8	1.8534718213730506e-8	1.8976611604926614e-11	1.689078916260118e-12
0.2421	3.410535422779217e-6	5.581044747535992e-7	8.858792454768997e-8	1.9100416103389618e-8	1.8962127812964905e-11	1.6858831262692552e-12
0.2422	5.593785756197122e-6	6.745157840482384e-7	9.323751245799007e-8	1.9695822670537403e-8	1.8947661553702097e-11	1.6826912962265058e-12
0.24230000000000002	3.392161584949043e-6	8.458359841566756e-7	9.981816718268536e-8	2.032316166797856e-8	1.8933212878891145e-11	1.679503429493461e-12
0.2424	1.5593269919846405e-6	1.1072681061667714e-6	1.0897173180570894e-7	2.0984875026599467e-8	1.891878184008945e-11	1.6763195293753488e-12
0.24250000000000002	8.267663041526971e-7	1.522850773477862e-6	1.217211082943778e-7	2.16836495545639e-8	1.8904368488661188e-11	1.6731395991214072e-12
0.2426	5.045326761768468e-7	2.20627717735414e-6	1.3974443284148556e-7	2.24224475801031e-8	1.888997287577857e-11	1.669963641925205e-12
0.2427	3.409390847940156e-7	3.315275903132573e-6	1.6591786358921668e-7	2.3204542677502993e-8	1.887564613095159e-11	1.6668023347246603e-12
0.24280000000000002	2.4817198646572887e-7	4.795575910999707e-6	2.054679280384807e-7	2.4033559335381187e-8	1.886137061032727e-11	1.663651970371366e-12
0.2429	1.9114198729892876e-7	5.608208652511819e-6	2.686434523816266e-7	2.4913520601936357e-8	1.8847112415536095e-11	1.6605054546261632e-12
0.24300000000000002	1.5395145973827683e-7	4.698364326028668e-6	3.7763621854450807e-7	2.5848903371881823e-8	1.8832871599937394e-11	1.6573627912306095e-12
0.2431	1.2863868236750041e-7	3.2117137144943497e-6	5.871890905583052e-7	2.6844702056571376e-8	1.881864821669349e-11	1.65422398386826e-12
0.2432	1.1089099797512243e-7	2.1251539669477186e-6	1.0570334216794062e-6	2.7906503481293097e-8	1.8804442318771337e-11	1.6510890361650079e-12
0.24330000000000002	9.82252201087828e-8	1.4604793717273773e-6	2.3319468390821692e-6	2.90405749175937e-8	1.879025395894457e-11	1.647957951689454e-12
0.2434	8.914370809275094e-8	1.0571153239404973e-6	5.284751244161173e-6	3.025396797838526e-8	1.8776083189795134e-11	1.6448307339532519e-12
0.24350000000000002	8.27139162586768e-8	8.0339613109679e-7	4.073446736804826e-6	3.155464176302582e-8	1.8761930063715342e-11	1.6417073864114656e-12
0.2436	7.834682893046703e-8	6.369664662798319e-7	1.6853851353013019e-6	3.295160948215098e-8	1.874779463290969e-11	1.6385879124629209e-12
0.2437	7.567555582989962e-8	5.236365040057497e-7	8.287883698402331e-7	3.445511387569409e-8	1.873367694939666e-11	1.635472315450553e-12
0.24380000000000002	7.448795665810963e-8	4.441145333355566e-7	4.898828681713237e-7	3.607683814063011e-8	1.8719577065010443e-11	1.6323605986617456e-12
0.2439	7.469091194193178e-8	3.8708646750969006e-7	3.2870273798227007e-7	3.7830160914973275e-8	1.8705495031402952e-11	1.6292527653286872e-12
0.24400000000000002	7.629554678525595e-8	3.4566679419176123e-7	2.4096657865433914e-7	3.973046626938519e-8	1.86914309000455e-11	1.6261488186287034e-12
0.2441	7.941929336169656e-8	3.1553443280361235e-7	1.8843661127073407e-7	4.1795522843653126e-8	1.867738472223083e-11	1.6230487616846119e-12
0.2442	8.430544771990289e-8	2.939201166594899e-7	1.5475793728588519e-7	4.404595052210088e-8	1.8663356549074663e-11	1.6199525975650433e-12
0.24430000000000002	9.136596220172318e-8	2.790386587332257e-7	1.3206188279091456e-7	4.650579878160034e-8	1.864934643151769e-11	1.6168603292847865e-12
0.2444	1.0126096035013848e-7	2.697637379982309e-7	1.1620625511314625e-7	4.9203268659846574e-8	1.863535442032726e-11	1.6137719598051314e-12
0.24450000000000002	1.150430314956875e-7	2.6544199085413187e-7	1.0485317790669034e-7	5.217162104007448e-8	1.8621380566099487e-11	1.6106874920342007e-12
0.2446	1.344251109288657e-7	2.6579319859738217e-7	9.660980036107505e-8	5.545032889708792e-8	1.8607424919260494e-11	1.6076069288272592e-12
0.2447	1.6230126184221795e-7	2.708702879472836e-7	9.061166972684942e-8	5.9086552187101426e-8	1.859348753006877e-11	1.6045302729870776e-12
0.24480000000000002	2.038250255339514e-7	2.810692853615213e-7	8.630717655246388e-8	6.313704404821182e-8	1.8579568448616663e-11	1.6014575272642352e-12
0.2449	2.688276250008334e-7	2.9719209641276906e-7	8.334025647778453e-8	6.767064030265652e-8	1.8565667724832156e-11	1.5983886943574566e-12
0.24500000000000002	3.778046370997602e-7	3.2057891083555723e-7	8.148433050521175e-8	7.277154778210394e-8	1.8551785408480834e-11	1.595323776913938e-12
0.2451	5.786386789151927e-7	3.5334773424495304e-7	8.060475157999552e-8	7.85437416590155e-8	1.853792154916756e-11	1.5922627775296667e-12
0.2452	1.0000464808747974e-6	3.988153583516166e-7	8.06383999823458e-8	8.511692549044382e-8	1.852407619633819e-11	1.5892056987497363e-12
0.24530000000000002	2.032061719396007e-6	4.622458266223675e-7	8.158485603428867e-8	9.265472945448314e-8	1.8510249399281423e-11	1.586152543068677e-12
0.2454	4.399705360579245e-6	5.522198218523679e-7	8.350692313424898e-8	1.013661721437792e-7	1.849644120713051e-11	1.5831033129307627e-12
0.24550000000000002	4.550245731823822e-6	6.832304594356418e-7	8.654072198088512e-8	1.115219760455565e-7	1.848265166886516e-11	1.5800580107303322e-12
0.2456	2.106437313504953e-6	8.807691976811937e-7	9.091813693424453e-8	1.234782617819775e-7	1.846888083331313e-11	1.5770166388121106e-12
0.2457	1.0123589882071145e-6	1.1914060803678998e-6	9.700815322753735e-8	1.3771173801529793e-7	1.8455128749152118e-11	1.573979199471498e-12
0.24580000000000002	5.731251325685319e-7	1.7013374953797296e-6	1.0539042395191266e-7	1.5487330052625965e-7	1.8441395464911313e-11	1.5709456949549051e-12
0.2459	3.67348078064242e-7	2.555708030267323e-6	1.1698821595980783e-7	1.7587204356055232e-7	1.8427681028973523e-11	1.5679161274600568e-12
0.24600000000000002	2.5723313396306356e-7	3.869886431242926e-6	1.333182886907135e-7	2.0201132648725476e-7	1.841398548957645e-11	1.56489049913628e-12
0.2461	1.9228900930591705e-7	5.12320218483606e-6	1.5698752934396665e-7	2.3521764823359287e-7	1.8400308894814905e-11	1.5618688120848373e-12
0.2462	1.5118174505734412e-7	4.880471318776803e-6	1.9275326682293255e-7	2.7844299992714625e-7	1.838665129264211e-11	1.5588510683592068e-12
0.24630000000000002	1.2378548853498528e-7	3.4739478330601373e-6	2.500002276634381e-7	3.3640997434974027e-7	1.8373012730871742e-11	1.5558372699653943e-12
0.2464	1.0483798144648036e-7	2.265252382993506e-6	3.492237944423367e-7	4.170800800949544e-7	1.8359452703308415e-11	1.5528398353385924e-12
0.24650000000000002	9.140271784724156e-8	1.5145519304963719e-6	5.416348847782314e-7	5.347727897026162e-7	1.8345925142322612e-11	1.549849122046491e-12
0.2466	8.174936835878488e-8	1.0680089854938383e-6	9.797639104338476e-7	7.174258015337214e-7	1.833241627377925e-11	1.546862243906674e-12
0.2467	7.48158839825614e-8	7.939638238330024e-7	2.2013106913224175e-6	1.0254718370172411e-6	1.8318926147505453e-11	1.5438792034052661e-12
0.24680000000000002	6.993305470689564e-8	6.180601662666749e-7	5.03677436399139e-6	1.607373252282127e-6	1.8305454813184702e-11	1.5409000029788674e-12
0.2469	6.667632716296209e-8	5.003340378078869e-7	3.595387488838599e-6	2.8739908636657835e-6	1.829200232035891e-11	1.5379246450148763e-12
0.24700000000000003	6.47834777563525e-8	4.187811190310171e-7	1.4597904156207124e-6	5.725294786846505e-6	1.8278568718429757e-11	1.5349531318517854e-12
0.24710000000000001	6.410886805963389e-8	3.6078338364933077e-7	7.24897088780947e-7	8.316229498415355e-6	1.8265154056660753e-11	1.531985465779488e-12
0.2472	6.459992325849294e-8	3.188036400938525e-7	4.351672619947235e-7	7.466682096268226e-6	1.8251758384179094e-11	1.5290216490395985e-12
0.24730000000000002	6.628911078084618e-8	2.8817710561679934e-7	2.9719905188185673e-7	5.943472602453701e-6	1.8238381749977005e-11	1.5260616838257328e-12
0.2474	6.929927575673523e-8	2.6593722613051915e-7	2.2202163239814568e-7	5.284896774341824e-6	1.8225024202914004e-11	1.523105572283842e-12
0.24750000000000003	7.38638650603176e-8	2.5016829879447925e-7	1.770202525896679e-7	4.929206361802886e-6	1.821168579171838e-11	1.520153316512481e-12
0.24760000000000001	8.036793141663266e-8	2.396378613804139e-7	1.4821883766710592e-7	3.5806839667006686e-6	1.8198366564989e-11	1.51720491856313e-12
0.2477	8.942288907597708e-8	2.3358495349341334e-7	1.2887853669707178e-7	3.945962477825172e-6	1.8185066571197138e-11	1.5142603804404867e-12
0.24780000000000002	1.020016930031731e-7	2.316005985666128e-7	1.154446573477949e-7	4.307332979779687e-6	1.8171785858688164e-11	1.5113197041027513e-12
0.2479	1.1969043449977106e-7	2.3356789984299752e-7	1.0590723858291414e-7	2.842575670308995e-6	1.8158524475683333e-11	1.508382891461938e-12
0.24800000000000003	1.451802986483417e-7	2.3964658532279664e-7	9.906680111850743e-8	2.431052645204064e-6	1.8145282470281495e-11	1.505449944384154e-12
0.24810000000000001	1.8329472635576915e-7	2.502984185656739e-7	9.417768998441339e-8	3.327455325269807e-6	1.8132059890460995e-11	1.5025208646899096e-12
0.2482	2.433185466507208e-7	2.6636019671246655e-7	9.076320743354634e-8	3.876352906723738e-6	1.811885678408109e-11	1.4995956541543665e-12
0.24830000000000002	3.448506482621595e-7	2.8918402704868607e-7	8.851480881610964e-8	2.4062382120072244e-6	1.8105673198884113e-11	1.4966743145076772e-12
0.2484	5.344912100640396e-7	3.208856198928082e-7	8.723517189276347e-8	1.748034831941966e-6	1.809250918249675e-11	1.4937568474352343e-12
0.24850000000000003	9.407301429455671e-7	3.647804897933248e-7	8.680566433040427e-8	1.967579843008348e-6	1.8079364782432363e-11	1.4908432545779743e-12
0.24860000000000002	1.965498613865151e-6	4.261663866130752e-7	8.716843860872862e-8	3.162138657554256e-6	1.806624004609205e-11	1.4879335375326517e-12
0.2487	4.296296836111223e-6	5.137750950446703e-7	8.83183072909501e-8	3.4805576984309766e-6	1.805313502076706e-11	1.4850276978521287e-12
0.24880000000000002	3.998290648019023e-6	6.425738292326277e-7	9.030236731433089e-8	2.0125458397197922e-6	1.8040049753639874e-11	1.4821257370456307e-12
0.2489	1.7673644187196975e-6	8.393669487016794e-7	9.322734753501223e-8	1.359105103273239e-6	1.8026984291786554e-11	1.479227656579075e-12
0.249	8.516414477303444e-7	1.1541170869032918e-6	9.727666733908115e-8	1.3259914584762113e-6	1.8013938682177893e-11	1.4763334578752865e-12
0.24910000000000002	4.857225969366175e-7	1.680799869546505e-6	1.0274204615631707e-7	1.8991047896700353e-6	1.8000912971681604e-11	1.4734431423143188e-12
0.2492	3.1322877049328784e-7	2.5745445897200334e-6	1.1007954400544799e-7	3.2889852343070446e-6	1.798790720706385e-11	1.470556711233716e-12
0.24930000000000002	2.2032854434585523e-7	3.906675812663115e-6	1.2000997194375755e-7	2.960498859193144e-6	1.797492143499093e-11	1.4676741659287692e-12
0.2494	1.652432553915546e-7	4.906431185384507e-6	1.3370539789255144e-7	1.607098623396595e-6	1.7961955702030974e-11	1.464795507652807e-12
0.2495	1.3022435176066792e-7	4.257279663187427e-6	1.5315434830225123e-7	1.0724054294483195e-6	1.7949010054655943e-11	1.4619207376174632e-12
0.24960000000000002	1.0680138415376122e-7	2.8674443381854773e-6	1.8192735416574005e-7	9.82388702680871e-7	1.7936084539242886e-11	1.459049856992924e-12
0.2497	9.055035975127598e-8	1.8466629305898731e-6	2.2692543561024726e-7	1.2483981720333326e-6	1.7923179202076192e-11	1.4561828669082274e-12
0.24980000000000002	7.899283582297481e-8	1.2404128012356219e-6	3.0283107430280904e-7	2.1646772822879427e-6	1.7910294089348758e-11	1.4533197684514964e-12
0.2499	7.066279760177884e-8	8.826991257199523e-7	4.451239681842694e-7	3.423367001129463e-6	1.7897429247164255e-11	1.4504605626702356e-12
0.25	6.46571751552407e-8	6.624891158007945e-7	7.554170547007203e-7	2.264154098389523e-6	1.7884584721538227e-11	1.4476052505715503e-12
0.2501	6.040547609972403e-8	5.202979382160346e-7	1.5893085200368046e-6	1.2171564063293294e-6	1.7871823601708708e-11	1.4447669948658998e-12
0.2502	5.754287417964296e-8	4.245539327843771e-7	3.987881704832702e-6	8.394817393364205e-7	1.785908246255308e-11	1.4419325337693427e-12
0.2503	5.584259034819433e-8	3.578756274104241e-7	4.112961762351605e-6	7.618035157629228e-7	1.7846361352066762e-11	1.4391018687520313e-12
0.2504	5.5176193444664824e-8	3.1025508108167443e-7	1.648588493866972e-6	9.09832119333444e-7	1.7833660318152874e-11	1.436275001241674e-12
0.2505	5.549318032408935e-8	2.7568269181002927e-7	7.795556593152406e-7	1.45298182473053e-6	1.782097940862473e-11	1.4334519326238452e-12
0.25060000000000004	5.681338900760629e-8	2.5041982777050675e-7	4.6046024596861804e-7	2.7829311590630084e-6	1.7808318671206844e-11	1.4306326642422058e-12
0.25070000000000003	5.9230246700176314e-8	2.3207836205953356e-7	3.16401135501967e-7	2.9782297200613535e-6	1.779567815353721e-11	1.4278171973988145e-12
0.2508	6.292577890045535e-8	2.1911126687274966e-7	2.409934994846261e-7	1.5494642340825715e-6	1.778305790316897e-11	1.4250055333543714e-12
0.2509	6.820163951099194e-8	2.105222672499622e-7	1.9738258271626788e-7	8.867047469363483e-7	1.7770457967572116e-11	1.4221976733285039e-12
0.251	7.553566852240042e-8	2.0569821493930139e-7	1.7040966552019428e-7	6.51795850922984e-7	1.7757878394135094e-11	1.4193936184999987e-12
0.2511	8.568342021901343e-8	2.0431461873909012e-7	1.5298379830626826e-7	6.05909761261773e-7	1.7745319230166914e-11	1.4165933700070947e-12
0.2512	9.986499394156676e-8	2.0628896885755613e-7	1.4145061459769857e-7	7.109036183442458e-7	1.773278052289848e-11	1.413796928947725e-12
0.2513	1.2012504389346454e-7	2.11770216806532e-7	1.33781933243637e-7	1.075623091259096e-6	1.772026231948463e-11	1.4110042963797829e-12
0.2514	1.500710388526519e-7	2.2116204474579634e-7	1.2878609245186586e-7	2.0737966175283544e-6	1.7707764667005903e-11	1.4082154733213895e-12
0.2515	1.9651113719482832e-7	2.3518600642234645e-7	1.257322913767158e-7	3.2157215910402057e-6	1.769528761247005e-11	1.4054304607511306e-12
0.25160000000000005	2.734634260233232e-7	2.5500146653925883e-7	1.2415905623576716e-7	1.9497194349903866e-6	1.768283120281394e-11	1.4026492596083208e-12
0.25170000000000003	4.13250168155273e-7	2.8241704869263287e-7	1.2377109010928733e-7	9.972724649769731e-7	1.767039548490548e-11	1.3998718707932749e-12
0.2518	7.020755958714528e-7	3.20261570483464e-7	1.243814458529931e-7	6.370082101094651e-7	1.7657980505544925e-11	1.3970982951675264e-12
0.2519	1.4097541033890061e-6	3.7304943265748765e-7	1.258784299341813e-7	5.072898864335485e-7	1.7645586311467056e-11	1.3943285335541063e-12
0.252	3.278788475562948e-6	4.4821734442036956e-7	1.282069534929447e-7	4.929290471361678e-7	1.7633212949342695e-11	1.3915625867377822e-12
0.2521	4.3227768871274734e-6	5.585214148795714e-7	1.31359137939157e-7	5.853179981208288e-7	1.7620860465780474e-11	1.388800455465306e-12
0.2522	2.0108543106546685e-6	7.268790809540958e-7	1.353717541738657e-7	8.698213260509414e-7	1.7608528907328667e-11	1.3860421404456641e-12
0.2523	9.090534291204468e-7	9.963863158894436e-7	1.403298647365287e-7	1.6468470861634462e-6	1.7596218320476837e-11	1.3832876423503124e-12
0.2524	4.93912490985742e-7	1.4500032440612445e-6	1.4637759284409217e-7	3.0373429511347318e-6	1.758392875165766e-11	1.3805369618134467e-12
0.2525	3.08233795920166e-7	2.234593107848735e-6	1.537388771583023e-7	2.259625073698772e-6	1.757166024724872e-11	1.3777900994322209e-12
0.25260000000000005	2.1182554107972998e-7	3.469461531153444e-6	1.6275423090262016e-7	1.099047999908113e-6	1.755941285357387e-11	1.3750470557669819e-12
0.25270000000000004	1.561005657155986e-7	4.55511919871165e-6	1.739455346955834e-7	6.408078192375818e-7	1.754718661690573e-11	1.3723078313415541e-12
0.2528	1.2131095684145258e-7	4.076476343728877e-6	1.8813342467672256e-7	4.6295511690430707e-7	1.7534981583466588e-11	1.3695724266434178e-12
0.2529	9.833790410443069e-8	2.7372683765283708e-6	2.066599947845328e-7	4.016362044570436e-7	1.7522797799430755e-11	1.3668408421239939e-12
0.253	8.253601649628297e-8	1.7385187491367756e-6	2.3183789708658645e-7	4.128204192755104e-7	1.7510635310926114e-11	1.3641130781988667e-12
0.2531	7.135177259620376e-8	1.1538904176207809e-6	2.6792846873636147e-7	5.063915134267875e-7	1.7498494164035697e-11	1.3613891352479996e-12
0.2532	6.329605299840397e-8	8.144043877690409e-7	3.2348862948153135e-7	7.614173550765998e-7	1.7486374404799593e-11	1.3586690136159972e-12
0.2533	5.746039663149306e-8	6.080861924873051e-7	4.1774164915118324e-7	1.4432217473158558e-6	1.7474276079216876e-11	1.3559527136123286e-12
0.2534	5.3272710206455986e-8	4.7617315624116793e-7	6.00854460844386e-7	2.8368669325758988e-6	1.7462199233246903e-11	1.353240235511542e-12
0.2535	5.0366899751263565e-8	3.8802307955915784e-7	1.0324959352432791e-6	2.367165246749482e-6	1.745014391281163e-11	1.3505315795535247e-12
0.25360000000000005	4.851048812817741e-8	3.269966749447694e-7	2.32052438495662e-6	1.129176110023491e-6	1.74381101637968e-11	1.3478267459437057e-12
0.25370000000000004	4.7563725898639975e-8	2.836140575751557e-7	4.800785919045492e-6	6.262816480310565e-7	1.7426098032053967e-11	1.3451257348532885e-12
0.2538	4.7457127232739306e-8	2.52227964225278e-7	2.607810655884475e-6	4.280383062005023e-7	1.741410756340232e-11	1.342428546419492e-12
0.2539	4.818098641801936e-8	2.293450803435906e-7	1.1599724768874796e-6	3.4773721231301347e-7	1.7402138803630318e-11	1.3397351807457558e-12
0.254	4.978409064571318e-8	2.127411589873753e-7	6.997392568353566e-7	3.286146005934761e-7	1.7390191798497367e-11	1.3370456379019752e-12
0.2541	5.2381333939624946e-8	2.0097515236215355e-7	5.245541024740852e-7	3.60055948506323e-7	1.7378266593735693e-11	1.3343599179247182e-12
0.2542	5.6172318898882835e-8	1.9311350988840228e-7	4.498314101406767e-7	4.6361191713484704e-7	1.736636323505224e-11	1.3316780208174625e-12
0.2543	6.147631287081813e-8	1.8857081177689367e-7	4.1943108096837756e-7	7.23472833122814e-7	1.735448176812994e-11	1.3289999465507779e-12
0.2544	6.879467748657401e-8	1.8701867441761204e-7	4.127200945500149e-7	1.410738660440124e-6	1.734262223863011e-11	1.3263256950626e-12
0.2545	7.892339272138002e-8	1.8833813864270496e-7	4.2117134304189764e-7	2.7904771408167052e-6	1.7330784692193587e-11	1.3236552662583906e-12
0.25460000000000005	9.31633460681147e-8	1.9260358012891646e-7	4.4121380027009566e-7	2.2447672034531485e-6	1.7318969174442937e-11	1.3209886600113912e-12
0.25470000000000004	1.1373495660838068e-7	2.00094378457903e-7	4.7171004926931047e-7	1.052182604662424e-6	1.7307175730984025e-11	1.3183258761628303e-12
0.2548	1.4465425345088197e-7	2.1133741962243204e-7	5.130168112308561e-7	5.760812631383121e-7	1.7295404407407827e-11	1.315666914522127e-12
0.2549	1.9375189780645056e-7	2.2719156032546485e-7	5.667042078128973e-7	3.8584962764448106e-7	1.728365524929211e-11	1.313011774867123e-12
0.255	2.7786176363002397e-7	2.489976981877541e-7	6.356428102861812e-7	3.039699802188138e-7	1.7271928302203274e-11	1.3103604569442676e-12
0.2551	4.3810405894013954e-7	2.788408520715423e-7	7.244092842232884e-7	2.7471844838957046e-7	1.7260223611698147e-11	1.3077129604688572e-12
0.2552	7.927427520806724e-7	3.200157467969884e-7	8.401095215902187e-7	2.8245955664269e-7	1.7248541223325627e-11	1.3050692851252141e-12
0.25529999999999997	1.7366159315637344e-6	3.7788202450731527e-7	9.938923814591367e-7	3.3223991429176645e-7	1.723688118262861e-11	1.3024294305669294e-12
0.2554	3.913759006641693e-6	4.6150322531713427e-7	1.2037324082422112e-6	4.560784437328011e-7	1.7225243535145643e-11	1.2997933964170397e-12
0.2555	3.140082185099073e-6	5.869365654901642e-7	1.4996588481655162e-6	7.576411481794141e-7	1.721362832641265e-11	1.2971611822682434e-12
0.25560000000000005	1.2988325563934355e-6	7.841111091976295e-7	1.933715687631264e-6	1.5591259386183007e-6	1.7202035601964872e-11	1.2945327876831092e-12
0.25570000000000004	6.243162500663932e-7	1.1113065171643317e-6	2.5981292897551697e-6	2.8592506688433548e-6	1.7190465407338638e-11	1.2919082121942858e-12
0.2558	3.5812698665628766e-7	1.6813993244865169e-6	3.6496403123351547e-6	1.892962601561016e-6	1.7178917788072987e-11	1.2892874553046846e-12
0.2559	2.321927167011013e-7	2.663529364330058e-6	5.280859013438504e-6	8.798276990526719e-7	1.7167392789711477e-11	1.2866705164876965e-12
0.256	1.6398722418868886e-7	3.936926881544928e-6	7.359739329472328e-6	4.925800461718678e-7	1.7155890457804084e-11	1.2840573951873844e-12
0.2561	1.2333276204299658e-7	4.2041557585757555e-6	8.805465779495768e-6	3.333406142279327e-7	1.7144410837908878e-11	1.281448090818683e-12
0.2562	9.73690669328359e-8	3.0422432059813954e-6	8.858640348067691e-6	2.6176530057074567e-7	1.713295397559382e-11	1.2788426027676049e-12
0.2563	7.993111263737509e-8	1.916252511651304e-6	8.15660918608966e-6	2.3274592018579902e-7	1.71215199164388e-11	1.276240930391433e-12
0.2564	6.778451667290146e-8	1.2404201190412237e-6	7.466596438850462e-6	2.320355787874893e-7	1.7110108706037027e-11	1.2736430730189143e-12
0.2565	5.910958742872713e-8	8.585266353339211e-7	6.77615502565652e-6	2.598690922400294e-7	1.7098720389996978e-11	1.271049029950444e-12
0.25660000000000005	5.282551740482517e-8	6.343863959939329e-7	6.153965268230422e-6	3.3134776646921073e-7	1.7087355013944424e-11	1.268458800458288e-12
0.25670000000000004	4.826357938109703e-8	4.958314942406334e-7	5.957623889855067e-6	4.944643764304451e-7	1.707601262352385e-11	1.2658723837867445e-12
0.25680000000000003	4.499846164333963e-8	4.0623043609882243e-7	5.67617108705346e-6	9.008828767101932e-7	1.7064693264400646e-11	1.2632897791523589e-12
0.2569	4.275670076030647e-8	3.463095226948171e-7	5.2407498132327975e-6	1.965091056112417e-6	1.705339698226252e-11	1.2607109857440948e-12
0.257	4.136523133082643e-8	3.054121867811779e-7	5.474380412048282e-6	2.718398919964687e-6	1.704212382282169e-11	1.2581360027235407e-12
0.2571	4.072220860321264e-8	2.7736810713608947e-7	7.09987681201425e-6	1.380137963209886e-6	1.7030873831816376e-11	1.2555648292250854e-12
0.2572	4.078120351177606e-8	2.5847104761547965e-7	8.731124460977477e-6	6.646954512694723e-7	1.7019647055012858e-11	1.2529974643561125e-12
0.2573	4.154440811963882e-8	2.4644361583666194e-7	5.665703684156185e-6	3.9299968408716795e-7	1.700844353820711e-11	1.2504339071971828e-12
0.2574	4.3063104174366616e-8	2.39885429253399e-7	4.29057606930026e-6	2.7543279054994623e-7	1.699726332722683e-11	1.2478741568022256e-12
0.2575	4.544555161582555e-8	2.3797104950187306e-7	4.126460126071738e-6	2.2028503038852302e-7	1.6986106467932998e-11	1.245318212198714e-12
0.25760000000000005	4.887443328208184e-8	2.4028535100324404e-7	4.316839385677001e-6	1.9681316870318722e-7	1.697497300622194e-11	1.2427660723878524e-12
0.25770000000000004	5.3638882987756205e-8	2.4674139939012695e-7	4.004148171299551e-6	1.9472729361705167e-7	1.6963862988027145e-11	1.2402177363447712e-12
0.25780000000000003	6.019133690455807e-8	2.575553412559138e-7	3.328271604205705e-6	2.1354686026840263e-7	1.695277645932084e-11	1.2376732030186736e-12
0.2579	6.925000231964848e-8	2.732703684440178e-7	2.9342918570240223e-6	2.6223440610097346e-7	1.6941713466116235e-11	1.2351324713330565e-12
0.258	8.199090159682522e-8	2.9483593099048207e-7	3.0030406507131367e-6	3.685735691297851e-7	1.6930674054469037e-11	1.2325955401858634e-12
0.2581	1.0042831162322509e-7	3.2376544083676937e-7	3.4454368454460562e-6	6.157712499957455e-7	1.6919658270479457e-11	1.23006240844967e-12
0.2582	1.282238451883608e-7	3.6242440387579747e-7	3.739258872217874e-6	1.27104713134087e-6	1.690866616029403e-11	1.2275330749718638e-12
0.2583	1.7256742137078624e-7	4.145589655433383e-7	3.3149541241344555e-6	2.594211089201664e-6	1.6897697770107457e-11	1.2250075385748166e-12
0.2584	2.490696446450095e-7	4.863062056185948e-7	2.6733355389002565e-6	1.9664949508144453e-6	1.6886753146164442e-11	1.2224857980560577e-12
0.2585	3.9642605444739374e-7	5.882546170089445e-7	2.329648289962896e-6	8.804815541539608e-7	1.687583233476171e-11	1.219967852188462e-12
0.25860000000000005	7.285138236250174e-7	7.400264719436263e-7	2.3623539772887203e-6	4.651905396152525e-7	1.6864935382249712e-11	1.2174536997204016e-12
0.25870000000000004	1.639048478889717e-6	9.816640932560984e-7	2.75800676737129e-6	2.973593009106506e-7	1.6854062335034493e-11	1.2149433393759368e-12
0.25880000000000003	3.7339832444909733e-6	1.40605362043623e-6	3.308304457745627e-6	2.1959215244758771e-7	1.6843213239579765e-11	1.2124367698549782e-12
0.2589	2.736985795982216e-6	2.264355257945559e-6	3.332451484247138e-6	1.8167771373315436e-7	1.683238814240854e-11	1.209933989833456e-12
0.259	1.1013151107576366e-6	4.246772429444185e-6	2.717151389993059e-6	1.656798940348947e-7	1.6821587090105135e-11	1.207434997963497e-12
0.2591	5.302411191916877e-7	7.1384120511822255e-6	2.1477181453619286e-6	1.654939080191402e-7	1.6810810129317146e-11	1.2049397928735846e-12
0.2592	3.054208845171323e-7	7.326415708623006e-6	1.8847763119367402e-6	1.8133637688312832e-7	1.6800057306757206e-11	1.202448373168729e-12
0.2593	1.9869129228898857e-7	7.356421033427042e-6	1.921147874171388e-6	2.1998637642444565e-7	1.678932866920495e-11	1.1999607374306423e-12
0.2594	1.4067419886710946e-7	7.5930694523335115e-6	2.260958354815287e-6	3.012036645476499e-7	1.6778624263508985e-11	1.1974768842178878e-12
0.2595	1.0598383323540668e-7	7.474745996151551e-6	2.854346143538711e-6	4.814859945022113e-7	1.6767944136588676e-11	1.194996812066062e-12
0.25960000000000005	8.377083809715551e-8	5.052263229110822e-6	3.2185694776133295e-6	9.421236291553325e-7	1.6757288335436237e-11	1.1925205194879535e-12
0.25970000000000004	6.881825880346488e-8	4.095524669431064e-6	2.8120379819199603e-6	2.1142024025642472e-6	1.6746656907118367e-11	1.1900480049736852e-12
0.25980000000000003	5.838143440787781e-8	4.264158792152191e-6	2.1562191163799185e-6	2.343961289593158e-6	1.673604989877857e-11	1.1875792669909138e-12
0.2599	5.091232903490483e-8	2.8675768866461283e-6	1.7361242727022294e-6	1.0691848027329977e-6	1.6725467357638776e-11	1.1851143039849636e-12
0.26	4.5489372007888435e-8	2.136290803840812e-6	1.585483491659754e-6	5.225404068625352e-7	1.6714909331001337e-11	1.1826531143789892e-12
0.2601	4.154106173818504e-8	2.5015369256043975e-6	1.6727526214055402e-6	3.1261716771152085e-7	1.6704375866251196e-11	1.1801956965741516e-12
0.2602	3.8702980325927934e-8	3.2934880641426922e-6	2.022810612883618e-6	2.1837600098206328e-7	1.6693867010857504e-11	1.1777420489497552e-12
0.2603	3.6739978019566186e-8	2.16742108708633e-6	2.6678859630901733e-6	1.7154882525276111e-7	1.6683382812375894e-11	1.1752921698634226e-12
0.2604	3.550231582540444e-8	1.4497849548589417e-6	3.345456465247658e-6	1.4832209681522683e-7	1.6672923318450163e-11	1.1728460576512374e-12
0.2605	3.4900665410954755e-8	1.4443671280470333e-6	3.540365779604689e-6	1.3962638794374498e-7	1.6662488576814482e-11	1.1704037106279124e-12
0.26060000000000005	3.489240207490958e-8	2.175809738732739e-6	4.157355412170601e-6	1.4263921525103957e-7	1.6652078635295257e-11	1.1679651270869407e-12
0.26070000000000004	3.547544472915338e-8	2.9223445791660985e-6	5.536807972931049e-6	1.5860395196582671e-7	1.6641693541813045e-11	1.165530305300738e-12
0.26080000000000003	3.668807691543874e-8	1.7591647713574473e-6	2.94940911489812e-6	1.9382399807928583e-7	1.663133334438477e-11	1.163099243520819e-12
0.2609	3.861473296780458e-8	1.1143344858980255e-6	1.8837506542083818e-6	2.652710736159329e-7	1.6620998091125426e-11	1.1606719399779246e-12
0.261	4.139928662293011e-8	1.0014179655101484e-6	1.6682424712395161e-6	4.2015728300956323e-7	1.6610687830250397e-11	1.1582483928822008e-12
0.2611	4.5269574993218735e-8	1.2962722946009007e-6	1.8462376238696502e-6	8.088987373878579e-7	1.6600402610077108e-11	1.1558286004233153e-12
0.2612	5.058076373190683e-8	2.282361192450614e-6	2.3390018925652887e-6	1.8513071202286675e-6	1.6590142479027426e-11	1.1534125607706435e-12
0.2613	5.789287327667487e-8	2.5815419440841865e-6	2.883501934770497e-6	2.4147024697821603e-6	1.6579907485629347e-11	1.1510002720733894e-12
0.2614	6.811445859836782e-8	1.4107181010188581e-6	2.7807845688543835e-6	1.1320340920949235e-6	1.656969767851923e-11	1.1485917324607497e-12
0.2615	8.278327226325993e-8	9.113195114450813e-7	2.1152290518794986e-6	5.326937698736555e-7	1.6559513106443872e-11	1.1461869400420555e-12
0.26160000000000005	1.0465296521983792e-7	8.023240847140108e-7	1.5465230387701703e-6	3.0809349326138184e-7	1.6549353818262176e-11	1.1437858929069153e-12
0.26170000000000004	1.3902860503286058e-7	9.403636117712659e-7	1.2227727944777441e-6	2.0897459643566737e-7	1.653921986294792e-11	1.1413885891253786e-12
0.26180000000000003	1.9715182989141454e-7	1.4923742717639463e-6	1.082184364016649e-6	1.5952694931210493e-7	1.652911128959106e-11	1.1389950267480528e-12
0.2619	3.060412535218789e-7	2.661277770314023e-6	1.080578441841923e-6	1.3376675590831194e-7	1.6519028147400163e-11	1.1366052038062627e-12
0.262	5.424537731460016e-7	2.1464962698820608e-6	1.2200329949183942e-6	1.2159471689773602e-7	1.6508970485704558e-11	1.1342191183122022e-12
0.2621	1.171227122449746e-6	1.2304593699621627e-6	1.5479129056026937e-6	1.191250688369315e-7	1.6498938353956296e-11	1.1318367682590642e-12
0.2622	2.947385419400713e-6	9.560024389386787e-7	2.1141297976450476e-6	1.2575012808574505e-7	1.648893180173214e-11	1.1294581516211781e-12
0.2623	3.0671766860355906e-6	9.768957595038782e-7	2.6938396736767033e-6	1.437488224026366e-7	1.6478950878735826e-11	1.1270832663541658e-12
0.2624	1.213235510925135e-6	1.2211437221639488e-6	2.6018790505775588e-6	1.799636968287379e-7	1.6468995634800197e-11	1.1247121103950725e-12
0.2625	5.472524287752965e-7	1.8298266060720433e-6	1.9513096294983272e-6	2.5183124699343234e-7	1.6459066119889223e-11	1.122344681662513e-12
0.2626	3.019779405349837e-7	3.2629746320597982e-6	1.3995080496704412e-6	4.079126337109854e-7	1.6449162384100005e-11	1.1199809780567892e-12
0.26270000000000004	1.9097867353132533e-7	4.912907107750019e-6	1.0809262195477947e-6	8.054032729344984e-7	1.6439284477665236e-11	1.1176209974600634e-12
0.26280000000000003	1.3254261420170528e-7	4.86398346251963e-6	9.28436857546031e-7	1.8716739792796775e-6	1.6429432450955076e-11	1.1152647377364615e-12
0.2629	9.836621255616284e-8	4.0349063816519454e-6	8.911722851738792e-7	2.261448684637489e-6	1.6419606354479364e-11	1.112912196732229e-12
0.263	7.682316603740732e-8	2.637835966614253e-6	9.565839580796263e-7	1.0167511462280253e-6	1.6409806238889838e-11	1.1105633722758604e-12
0.2631	6.248279572941816e-8	1.7198388238855437e-6	1.1485795645625483e-6	4.79795838737401e-7	1.6400032154982274e-11	1.1082182621782315e-12
0.2632	5.2549599039278776e-8	1.2915081619244699e-6	1.5285630783026338e-6	2.7828806304927863e-7	1.63902841536986e-11	1.1058768642327442e-12
0.2633	4.5472854028538697e-8	1.2291410604911591e-6	2.1366003545962576e-6	1.8842990808239837e-7	1.638056228612919e-11	1.1035391762154408e-12
0.2634	4.034089883969151e-8	1.6704812058480583e-6	2.6604183921319857e-6	1.4295043924352464e-7	1.6370866603514952e-11	1.1012051958851516e-12
0.2635	3.659334234199813e-8	2.6957407683899773e-6	2.4382861378009764e-6	1.1859605825338126e-7	1.636119715724958e-11	1.09887492098363e-12
0.2636	3.387450464168186e-8	1.9093084263122053e-6	1.794968089853699e-6	1.0615004974640686e-7	1.6351553998881935e-11	1.0965483492356636e-12
0.26370000000000005	3.1954566808062686e-8	9.902098807983642e-7	1.321330489779874e-6	1.0182092756272029e-7	1.6341937180117876e-11	1.0942254783492235e-12
0.26380000000000003	3.06853971291341e-8	6.417716843109343e-7	1.089029111421305e-6	1.044952889359857e-7	1.63323467528229e-11	1.0919063060155882e-12
0.2639	2.997527394539228e-8	5.062800173746549e-7	1.0549587492537768e-6	1.1504915645905415e-7	1.6322782769024172e-11	1.0895908299094675e-12
0.264	2.9774633427587353e-8	4.660691044775436e-7	1.2707735893988811e-6	1.3692282911286987e-7	1.6313245280912816e-11	1.0872790476891367e-12
0.2641	3.006887307913189e-8	5.001996123962616e-7	2.1380433866405506e-6	1.7864554540897182e-7	1.630373434084621e-11	1.0849709569965579e-12
0.2642	3.0876365349646855e-8	6.504022589744483e-7	4.483469294193448e-6	2.618337757800531e-7	1.6294250001350166e-11	1.0826665554575124e-12
0.2643	3.2251207800098586e-8	1.095708592786928e-6	3.0684362890403916e-6	4.4918562138814254e-7	1.6284792315121467e-11	1.080365840681728e-12
0.2644	3.429142951381253e-8	2.1829093163438143e-6	2.2759576442581384e-6	9.517431856953399e-7	1.6275361335029766e-11	1.0780688102629926e-12
0.2645	3.715486076423497e-8	2.029458376874726e-6	2.5477482161091035e-6	2.1592261390912543e-6	1.626595711412035e-11	1.0757754617792984e-12
0.2646	4.108730304357107e-8	9.86011877077427e-7	2.720292594431429e-6	1.8200507671392268e-6	1.6256579705616027e-11	1.0734857927929408e-12
0.26470000000000005	4.6472257352804555e-8	5.8118737960066e-7	2.1855011488700744e-6	7.677722772766333e-7	1.624722916291971e-11	1.0711998008506593e-12
0.26480000000000004	5.3921093967530375e-8	4.3454364290724693e-7	1.5145722219642884e-6	3.805597088346745e-7	1.623790553961686e-11	1.0689174834837651e-12
0.2649	6.44441457394245e-8	3.858696834402081e-7	1.0750377759279085e-6	2.2937412721805808e-7	1.6228608889477474e-11	1.0666388382082364e-12
0.265	7.979556574423737e-8	3.920140593856904e-7	8.297328651005409e-7	1.5910880018619813e-7	1.6219339266458847e-11	1.064363862524875e-12
0.2651	1.0322355542262464e-7	4.530699127471937e-7	7.031132004374635e-7	1.224243539677189e-7	1.6210096724707558e-11	1.0620925539193857e-12
0.2652	1.4126706126476924e-7	6.118280881646302e-7	6.53527392628428e-7	1.0226124785855739e-7	1.620088131856218e-11	1.0598249098625348e-12
0.2653	2.08619038112112e-7	1.0254683822398006e-6	6.662530746522107e-7	9.16063708448309e-8	1.619169310255553e-11	1.057560927810245e-12
0.2654	3.435351192997495e-7	2.0700568352432383e-6	7.472740323559916e-7	8.746023329052125e-8	1.6182532131417173e-11	1.055300605203724e-12
0.2655	6.670235889373102e-7	2.2378441781815847e-6	9.261731302570917e-7	8.882787031254271e-8	1.6173398460075635e-11	1.0530439394695752e-12
0.2656	1.6323078869639625e-6	1.205456651821245e-6	1.2647262223247075e-6	9.615046559480401e-8	1.6164292143661128e-11	1.0507909280199235e-12
0.26570000000000005	3.4491036273647733e-6	8.455180619081099e-7	1.8259861591954974e-6	1.1157212620817466e-7	1.615521323750779e-11	1.048541568252524e-12
0.26580000000000004	1.8098325667884598e-6	8.185736567461784e-7	2.3971994641795823e-6	1.4033155744791997e-7	1.6146161797156242e-11	1.0462958575508771e-12
0.2659	7.125739551071512e-7	9.87922352602693e-7	2.289090218142728e-6	1.9498361984005767e-7	1.6137137878356038e-11	1.0440537932843578e-12
0.266	3.5384740124155617e-7	1.3960397147383803e-6	1.6506086149546712e-6	3.091169503919383e-7	1.6128141537068115e-11	1.0418153728083079e-12
0.2661	2.089868167975206e-7	2.201903196976512e-6	1.1278837155676037e-6	5.891420493522832e-7	1.6119172829467323e-11	1.0395805934641617e-12
0.2662	1.383963501120682e-7	3.394629440531727e-6	8.220369738483293e-7	1.388157693808546e-6	1.611023181194494e-11	1.0373494525795645e-12
0.2663	9.924577635909353e-8	3.77376291631344e-6	6.56401417139473e-7	2.3045439687880794e-6	1.6101318541111222e-11	1.0351219474684701e-12
0.2664	7.547936133867806e-8	3.093149104643054e-6	5.739927356144155e-7	1.1381373354301741e-6	1.6092433073797954e-11	1.0328980754312724e-12
0.2665	6.008379304033124e-8	3.19255519976947e-6	5.473452900866092e-7	4.988319490383065e-7	1.6083575467060922e-11	1.0306778337548977e-12
0.2666	4.962590233825967e-8	2.731835963603423e-6	5.680591152531844e-7	2.715689354717399e-7	1.607474577818253e-11	1.0284612197129206e-12
0.26670000000000005	4.227315615506374e-8	1.4016129391397758e-6	6.426507600670293e-7	1.7481652410054373e-7	1.6065944064674448e-11	1.0262482305656837e-12
0.26680000000000004	3.697969550452596e-8	8.246462834738485e-7	7.958203876269069e-7	1.2675760973628478e-7	1.6057170384280065e-11	1.0240388635603956e-12
0.2669	3.311680173592021e-8	5.711726192952752e-7	1.0805245029180912e-6	1.0054595393949855e-7	1.6048424794977218e-11	1.0218331159312448e-12
0.267	3.029138050595551e-8	4.428086731440435e-7	1.5743035146472987e-6	8.577335097033082e-8	1.60397073549808e-11	1.0196309848994992e-12
0.2671	2.8251005334365195e-8	3.752577876549413e-7	2.2133547282503884e-6	7.793353349040971e-8	1.6031018122745407e-11	1.017432467673635e-12
0.2672	2.6831743957962985e-8	3.4625417698537585e-7	2.3925104916289635e-6	7.505153811354509e-8	1.6022357156967877e-11	1.0152375614494112e-12
0.2673	2.5928504516039855e-8	3.52175515093846e-7	1.8725773685192415e-6	7.650702103054248e-8	1.6013724516590137e-11	1.0130462634100078e-12
0.2674	2.5477995004090984e-8	4.0748817031345077e-7	1.3608121500668036e-6	8.271400565076095e-8	1.600512026080179e-11	1.010858570726114e-12
0.2675	2.5449285840604417e-8	5.682488622253861e-7	1.153994476622386e-6	9.534952569765866e-8	1.599654444904281e-11	1.0086744805560318e-12
0.2676	2.583946738083208e-8	1.0305175127959168e-6	1.3787477115703392e-6	1.1835854894901036e-7	1.5987997141006324e-11	1.006493990045792e-12
0.26770000000000005	2.6673328986289715e-8	2.107244724450945e-6	2.794959459910319e-6	1.6087195016648667e-7	1.597947839664121e-11	1.0043170963292417e-12
0.26780000000000004	2.8007000911724993e-8	1.7069893484806798e-6	3.311912962001714e-6	2.4628491040204686e-7	1.5970988276155116e-11	1.002143796528168e-12
0.2679	2.993649846401283e-8	7.888003717621444e-7	1.3955224181240908e-6	4.4534058672344644e-7	1.5962526840016885e-11	9.999740877523844e-13
0.268	3.2613486759707515e-8	4.536322140573241e-7	8.66624132910536e-7	1.0060611652170662e-6	1.5954094148959556e-11	9.978079670998332e-13
0.2681	3.6272968124517535e-8	3.2532966122044107e-7	7.516087668929324e-7	2.1783608638671417e-6	1.5945690263983216e-11	9.956454316567023e-13
0.2682	4.1282258529602984e-8	2.7117089912600287e-7	8.085224812916518e-7	1.412744990088645e-6	1.593731524635759e-11	9.93486478497509e-13
0.2683	4.8230522624221424e-8	2.5137290476203066e-7	1.0200296984097648e-6	5.824596496995005e-7	1.5928969157624965e-11	9.913311046852063e-13
0.2684	5.8100758424925924e-8	2.535078394543884e-7	1.4422749227672454e-6	2.959536059317901e-7	1.5920652059603165e-11	9.89179307271281e-13
0.2685	7.26220673417606e-8	2.764229218597569e-7	2.0481443656929833e-6	1.8120993372632195e-7	1.591236401438832e-11	9.87031083295866e-13
0.2686	9.505194120199541e-8	3.2860463971806594e-7	2.2945067811501757e-6	1.263841463577117e-7	1.5904105084357723e-11	9.848864297878177e-13
0.26870000000000005	1.3210035785696364e-7	4.376386018795732e-7	1.7885694576863912e-6	9.696298443906773e-8	1.58958753321728e-11	9.827453437648329e-13
0.26880000000000004	1.993258324950143e-7	6.90812189584378e-7	1.1921887628158171e-6	8.017330964935638e-8	1.5887674820781822e-11	9.806078222335186e-13
0.26890000000000003	3.3907891401389755e-7	1.3771788571581489e-6	8.163678057107552e-7	7.058978584669043e-8	1.5879503613423353e-11	9.784738621895397e-13
0.269	6.939002357854678e-7	2.3534249997814315e-6	6.058869652230433e-7	6.573663457396273e-8	1.5871361773628552e-11	9.763434606176532e-13
0.2691	1.8143051179793462e-6	1.4415167971325885e-6	4.892431792898692e-7	6.454734979074725e-8	1.586324936522471e-11	9.742166144918573e-13
0.2692	3.1296964688587273e-6	8.930718337807871e-7	4.272284366456303e-7	6.681462881797455e-8	1.5855166452337752e-11	9.720933207754429e-13
0.2693	1.304723280840885e-6	8.242364465865057e-7	4.013594201364404e-7	7.309725442991025e-8	1.5847113099395728e-11	9.699735764211272e-13
0.2694	5.288160997816063e-7	1.0124684524238167e-6	4.047980342087477e-7	8.5005513327636e-8	1.5839089371131582e-11	9.678573783711239e-13
0.2695	2.724516959020532e-7	1.5014584599066265e-6	4.389021465449412e-7	1.0613092827205666e-7	1.5831095332586186e-11	9.65744723557242e-13
0.2696	1.6502375663033105e-7	2.436436871969456e-6	5.13979269813966e-7	1.4464370668804447e-7	1.5823131049111417e-11	9.636356089009772e-13
0.26970000000000005	1.1119613881182941e-7	3.325003559220078e-6	6.546606488812078e-7	2.212882156039522e-7	1.581519658637342e-11	9.615300313136102e-13
0.26980000000000004	8.074325402914203e-8	2.7522854910400705e-6	9.11267463902145e-7	3.984654175344554e-7	1.5807292010355644e-11	9.594279876963012e-13
0.26990000000000003	6.198719109118121e-8	1.7221368180478073e-6	1.3627838125704092e-6	8.983009763708217e-7	1.579941738736179e-11	9.57329474940168e-13
0.27	4.9705392468230363e-8	1.1481089472109072e-6	1.9766988160600373e-6	2.049104654667008e-6	1.5791572784019163e-11	9.552344899263854e-13
0.2701	4.129425879945735e-8	9.574110176369884e-7	2.1783803535869277e-6	1.415272433305137e-6	1.5783758267281854e-11	9.531430295262788e-13
0.2702	3.534402160113916e-8	1.1551145698219315e-6	1.6540073351825227e-6	5.711261626231158e-7	1.5775973904433868e-11	9.510550906014099e-13
0.2703	3.104089881569796e-8	2.0388373465482688e-6	1.091581436783738e-6	2.8421528429491483e-7	1.5768219763092203e-11	9.489706700036576e-13
0.2704	2.7891239234392193e-8	1.8968947475094667e-6	7.498311042736852e-7	1.7134924316479237e-7	1.5760495911210473e-11	9.46889764575335e-13
0.2705	2.5584213810252174e-8	8.860376555486237e-7	5.634310761291827e-7	1.179328588802535e-7	1.5752802417081764e-11	9.448123711492402e-13
0.2706	2.3919203669116975e-8	4.968804569319241e-7	4.6496968256832996e-7	8.932291077156925e-8	1.5745139349342085e-11	9.427384865487728e-13
0.27070000000000005	2.276555836263191e-8	3.400844689217865e-7	4.197811241908878e-7	7.286222029333819e-8	1.5737506776973764e-11	9.406681075880072e-13
0.27080000000000004	2.203958207292006e-8	2.642326796274533e-7	4.141127206299808e-7	6.319499980350379e-8	1.5729904769308656e-11	9.3860123107179e-13
0.27090000000000003	2.1691274642547326e-8	2.237229616436821e-7	4.4899366185167267e-7	5.7842359380484865e-8	1.5722333396031483e-11	9.36537853795811e-13
0.271	2.1697025443682575e-8	2.02459174571966e-7	5.452682151265896e-7	5.5652854734295504e-8	1.5714792727183236e-11	9.344779725466991e-13
0.2711	2.205635976172334e-8	1.94478116894934e-7	7.780181867894428e-7	5.6218700379036675e-8	1.570728283316458e-11	9.324215841021164e-13
0.2712	2.2791948694178427e-8	1.987130695507893e-7	1.4614164793245083e-6	5.969523519319352e-8	1.569980378473939e-11	9.303686852308215e-13
0.2713	2.395290203438575e-8	2.1841969380938026e-7	3.5809207018874164e-6	6.687560826604958e-8	1.5692355653037915e-11	9.283192726927711e-13
0.2714	2.5622184690133645e-8	2.644660437622182e-7	2.6687937166753417e-6	7.958401904563718e-8	1.5684938509560562e-11	9.262733432392026e-13
0.2715	2.7930155726517228e-8	3.6838366123608715e-7	2.014379824482468e-6	1.0175005252884728e-7	1.5677552426181026e-11	9.242308936126984e-13
0.2716	3.107824960390216e-8	6.338506736276322e-7	2.277323871709652e-6	1.4239421210889993e-7	1.5670197475150286e-11	9.221919205473068e-13
0.27170000000000005	3.538078285583229e-8	1.3973670380059343e-6	2.1313699737510394e-6	2.25096695412927e-7	1.5662873729099638e-11	9.20156420768578e-13
0.27180000000000004	4.134128803498242e-8	2.006872964683994e-6	1.4810579975710087e-6	4.239678236009256e-7	1.5655581261044584e-11	9.18124390993684e-13
0.27190000000000003	4.9799002273895246e-8	9.62938430574732e-7	9.600388271780083e-7	1.009474935171118e-6	1.5648320144388575e-11	9.160958279314884e-13
0.272	6.222866996698025e-8	4.900458924046751e-7	6.586385267603906e-7	2.0713518565268605e-6	1.564109045292595e-11	9.140707282826093e-13
0.2721	8.14058730768177e-8	3.2995034407310677e-7	4.89906064738538e-7	1.1219356018679859e-6	1.5633892260846417e-11	9.120490887395296e-13
0.2722	1.130429653820828e-7	2.7154738051536533e-7	3.933910780194573e-7	4.583573526306285e-7	1.5626725642738136e-11	9.100309059866559e-13
0.2723	1.70380147245587e-7	2.5608292376687596e-7	3.3839741492484457e-7	2.3607510797283774e-7	1.5619590673591693e-11	9.0801617670041e-13
0.2724	2.895083412706271e-7	2.6633806535574903e-7	3.1009234039325237e-7	1.4562081368714366e-7	1.5612487428803647e-11	9.060048975492921e-13
0.2725	5.929744173812164e-7	2.993644165090885e-7	3.0191068463887913e-7	1.016377236848641e-7	1.5605415984180534e-11	9.039970651939861e-13
0.2726	1.5787457766287427e-6	3.6062165039290096e-7	3.1240379308798027e-7	7.759975927418523e-8	1.559837641594244e-11	9.019926762874121e-13
0.27270000000000005	2.9250789035673553e-6	4.65695969332778e-7	3.446357400121987e-7	6.35314799794891e-8	1.559136880072677e-11	8.999917274748151e-13
0.27280000000000004	1.196305748287874e-6	6.494448995015931e-7	4.07748414133491e-7	5.511069956258549e-8	1.55843932155923e-11	8.979942153938467e-13
0.27290000000000003	4.726902248928494e-7	9.903019367618228e-7	5.217503753544311e-7	5.029212489438526e-8	1.557744973802281e-11	8.9600013667463e-13
0.273	2.40621739122759e-7	1.660695287279263e-6	7.279321352687965e-7	4.8093993394637343e-8	1.557053844593122e-11	8.940094879398488e-13
0.2731	1.4477993613140182e-7	2.8812866254241373e-6	1.100816305213285e-6	4.8125953546943254e-8	1.5563659417663238e-11	8.920222658048148e-13
0.2732	9.713678244082973e-8	4.092558608954497e-6	1.6781756153945596e-6	5.0425865157435246e-8	1.5556812732001564e-11	8.900384668775492e-13
0.2733	7.031220098258633e-8	4.0096649644319075e-6	2.0456250084980423e-6	5.5479235291526594e-8	1.5549998468169553e-11	8.880580877588448e-13
0.2734	5.384222311304301e-8	2.118803505839889e-6	1.6452701808447002e-6	6.44375135205073e-8	1.5543216705835747e-11	8.860811250423659e-13
0.2735	4.3079428924979654e-8	1.110014213969419e-6	1.0668769427490347e-6	7.971545377599538e-8	1.553646752511731e-11	8.841075753146958e-13
0.2736	3.571785372075632e-8	6.789594529097957e-7	6.998721171056371e-7	1.0656178118646304e-7	1.552975100658453e-11	8.821374351554262e-13
0.27370000000000005	3.0513074839854145e-8	4.648692654271691e-7	4.977138297319535e-7	1.5764347512810974e-7	1.5523067231264676e-11	8.801707011372234e-13
0.27380000000000004	2.6748473417848795e-8	3.4552824349707396e-7	3.856832286821198e-7	2.6885233243215654e-7	1.5516416280646437e-11	8.782073698259137e-13
0.27390000000000003	2.399002638096662e-8	2.739986039504048e-7	3.2308580791639457e-7	5.649247288989265e-7	1.5509798236683625e-11	8.76247437780536e-13
0.274	2.196464572773279e-8	2.2965855107157425e-7	2.902610761739385e-7	1.4555227908365886e-6	1.550321318179989e-11	8.742909015534266e-13
0.2741	2.049598866033971e-8	2.0271851882567806e-7	2.781795865691006e-7	1.7302169666334916e-6	1.5496661198892492e-11	8.723377576902942e-13
0.2742	1.946892721858999e-8	1.8868829439175002e-7	2.8372577337079315e-7	6.854783408041554e-7	1.5490142371336803e-11	8.703880027302742e-13
0.2743	1.8809219201940444e-8	1.8648403005271602e-7	3.0820689709606e-7	3.071499394599809e-7	1.548365678299068e-11	8.684416332060252e-13
0.2744	1.8471747244376546e-8	1.9858491636940988e-7	3.5819592162685096e-7	1.71959845924899e-7	1.547720451819867e-11	8.664986456437792e-13
0.2745	1.8433945476680686e-8	2.3399895943236867e-7	4.4985192008825326e-7	1.1209317420604362e-7	1.5470785661796176e-11	8.645590365634064e-13
0.2746	1.8692705364915683e-8	3.1944851005376284e-7	6.227390117563837e-7	8.120979010476501e-8	1.5464400299114365e-11	8.626228024785182e-13
0.27470000000000006	1.9264013108055716e-8	5.440813046147524e-7	9.913602280097075e-7	6.364480542206977e-8	1.5458048515984256e-11	8.606899398965012e-13
0.27480000000000004	2.018524556447307e-8	1.2184988174874837e-6	2.002810265992961e-6	5.3091341765844345e-8	1.5451730398740982e-11	8.587604453185941e-13
0.27490000000000003	2.1520702916638223e-8	1.8979755629694006e-6	4.362479974640982e-6	4.6677504525841664e-8	1.5445446034228857e-11	8.568343152399698e-13
0.275	2.337183594690056e-8	8.932581412604479e-7	3.112114874765147e-6	4.299765469548867e-8	1.543919550980542e-11	8.549115461497911e-13
0.2751	2.589511830051961e-8	4.260411123992181e-7	2.1418727325096233e-6	4.13661368236885e-8	1.543297891334631e-11	8.529921345312843e-13
0.2752	2.9333388827919665e-8	2.6630245078645235e-7	1.3349314300452328e-6	4.151714609496831e-8	1.5426796333249708e-11	8.510760768617985e-13
0.2753	3.4072499140598456e-8	2.0136462267467964e-7	8.354014827345929e-7	4.350239809116046e-8	1.542064785844115e-11	8.491633696128842e-13
0.2754	4.074860170440801e-8	1.7279489586945303e-7	5.643483392922381e-7	4.7713934159083725e-8	1.5414533578377988e-11	8.472540092503479e-13
0.2755	5.0464166459630545e-8	1.61959979025745e-7	4.141323583603338e-7	5.504915004127642e-8	1.54084535830543e-11	8.45347992234322e-13
0.2756	6.525777073129955e-8	1.6218873728014905e-7	3.2707456868496185e-7	6.734543160792919e-8	1.540240796300569e-11	8.434453150193408e-13
0.2757	8.923035637634369e-8	1.7142166830541716e-7	2.75434402522395e-7	8.848706452138198e-8	1.5396396809313825e-11	8.415459740543868e-13
0.27580000000000005	1.3160618965973937e-7	1.9011400382438452e-7	2.457047511676052e-7	1.2751276860334654e-7	1.539042021361163e-11	8.396499657829717e-13
0.27590000000000003	2.165468584706155e-7	2.209831019910512e-7	2.313322362096262e-7	2.0883590231546405e-7	1.538447826808784e-11	8.377572866431867e-13
0.276	4.222508711672511e-7	2.7000925305503947e-7	2.2961114441095484e-7	4.1322836304679655e-7	1.5378571065492217e-11	8.35867933067787e-13
0.2761	1.072834460076297e-6	3.494330747426483e-7	2.4055110280010885e-7	1.047025304668232e-6	1.537269869914022e-11	8.339819014842275e-13
0.2762	2.707730154831885e-6	4.858296616216805e-7	2.6694567267334187e-7	1.8876422531175722e-6	1.536686126291832e-11	8.320991883147553e-13
0.2763	1.3997489185735873e-6	7.444536459584329e-7	3.1570765316524503e-7	8.422083209745931e-7	1.5361058851288797e-11	8.302197899764483e-13
0.2764	5.063702476091333e-7	1.315329549460794e-6	4.014186201134148e-7	3.47465009831383e-7	1.5355291559294977e-11	8.283437028812976e-13
0.2765	2.421465740214734e-7	2.718147860085467e-6	5.544320361391334e-7	1.8293179208512615e-7	1.5349559482566146e-11	8.264709234362475e-13
0.2766	1.4026106203715174e-7	3.8055123970981845e-6	8.354661390722083e-7	1.1432379862434525e-7	1.53438627173231e-11	8.246014480432844e-13
0.2767	9.177106383049382e-8	3.320702670211541e-6	1.323967939678051e-6	8.024473494162404e-8	1.533820136038299e-11	8.227352730994743e-13
0.27680000000000005	6.52450862480601e-8	2.079653115088908e-6	1.843461216309126e-6	6.126689243948557e-8	1.5332575509164722e-11	8.208723949970363e-13
0.27690000000000003	4.9281224802425573e-8	1.1643862687905665e-6	1.690613963845721e-6	4.9927440566062585e-8	1.5326985261694424e-11	8.190128101234017e-13
0.277	3.899757627422963e-8	7.034060632734938e-7	1.1115141076820401e-6	4.292608568310603e-8	1.5321430716610553e-11	8.17156514861274e-13
0.2771	3.203581066493323e-8	4.679926613441557e-7	6.999116621210442e-7	3.866009348521435e-8	1.5315911973169302e-11	8.153035055886835e-13
0.2772	2.714869636237212e-8	3.379049083018343e-7	4.737412863165856e-7	3.6318240624956134e-8	1.5310429131250197e-11	8.134537786790549e-13
0.2773	2.3629039313672766e-8	2.6096782518806306e-7	3.498467902402358e-7	3.551327548830351e-8	1.530498229136152e-11	8.116073305012623e-13
0.2774	2.1053538721039486e-8	2.135643652941268e-7	2.796208294467983e-7	3.613245661023051e-8	1.5299571554645774e-11	8.097641574196891e-13
0.2775	1.9158077316407387e-8	1.8436841292762642e-7	2.395538483566139e-7	3.829874282041676e-8	1.5294197022885418e-11	8.079242557942867e-13
0.2776	1.7772891216023218e-8	1.679575687924198e-7	2.183920449732272e-7	4.241796592285815e-8	1.5288858798508264e-11	8.060876219806302e-13
0.2777	1.678707628863269e-8	1.6238702591915504e-7	2.1095784807428474e-7	4.934412135442843e-8	1.528355698459333e-11	8.04254252329984e-13
0.27780000000000005	1.6128402970029155e-8	1.6879966985723693e-7	2.1559691427499737e-7	6.078744884285851e-8	1.527829168487671e-11	8.02424143189349e-13
0.27790000000000004	1.5751609688597203e-8	1.9321818704069982e-7	2.3349015235667721e-7	8.034167264822361e-8	1.5273063003756822e-11	8.005972909015242e-13
0.278	1.563171052005858e-8	2.5387827884214074e-7	2.694597346485862e-7	1.1636819444367646e-7	1.5267871046300922e-11	7.98773691805171e-13
0.2781	1.5760541934711006e-8	4.1037681347983615e-7	3.3538919355024147e-7	1.9153074135369183e-7	1.526271591825036e-11	7.969533422348518e-13
0.2782	1.6145704544508062e-8	8.870050369366911e-7	4.6169754180196734e-7	3.8151908215434645e-7	1.5257597726026976e-11	7.95136238521105e-13
0.2783	1.681165888916891e-8	1.804278649642397e-6	7.446917103128382e-7	9.816096684291911e-7	1.525251657673883e-11	7.933223769904914e-13
0.2784	1.7803250481473715e-8	9.92030519507876e-7	1.6143684696315993e-6	1.8045543913101272e-6	1.5247472578186295e-11	7.915117539656472e-13
0.2785	1.9192563084459718e-8	4.3167447091354665e-7	3.560603483258874e-6	7.859798802854101e-7	1.5242465838868195e-11	7.89704365765349e-13
0.2786	2.1090986424746957e-8	2.496970895292397e-7	2.3079029589094066e-6	3.2027896636717355e-7	1.523749646798787e-11	7.879002087045628e-13
0.2787	2.3670209452293028e-8	1.7828291740755737e-7	2.132796473487191e-6	1.6763957732254846e-7	1.5232564575459337e-11	7.860992790944894e-13
0.27880000000000005	2.7199548945006022e-8	1.4611099320097562e-7	1.6638528544714847e-6	1.0429342486733116e-7	1.5227670271913714e-11	7.843015732426362e-13
0.27890000000000004	3.211508309764788e-8	1.3156743324007032e-7	1.0396533850954278e-6	7.28658250440394e-8	1.5222813668705353e-11	7.825070874528607e-13
0.279	3.9154960313164184e-8	1.2688735843031708e-7	6.521878143372605e-7	5.534225663669002e-8	1.5217994877918365e-11	7.807158180254245e-13
0.2791	4.964345497137409e-8	1.291491554298236e-7	4.4229765610450936e-7	4.482417739411707e-8	1.521321401237275e-11	7.789277612570466e-13
0.2792	6.614233396007671e-8	1.3761481532455846e-7	3.250506298366163e-7	3.826113151527585e-8	1.5208471185631195e-11	7.7714291344096e-13
0.2793	9.412298742135184e-8	1.5295918450382848e-7	2.5609873974385846e-7	3.416500346245059e-8	1.5203766512005515e-11	7.753612708669597e-13
0.2794	1.4694340399103437e-7	1.7730908915254028e-7	2.141604850965221e-7	3.1770250391608874e-8	1.5199100106563113e-11	7.735828298214557e-13
0.2795	2.639099229568088e-7	2.149689521531968e-7	1.8873490092792836e-7	3.0690431336234566e-8	1.5194472085133766e-11	7.71807586587529e-13
0.2796	5.946010035004267e-7	2.743079112126514e-7	1.745105139218218e-7	3.077236067528077e-8	1.5189882564316305e-11	7.700355374449771e-13
0.2797	1.7722170832912777e-6	3.7240315184562896e-7	1.6892876190296375e-7	3.204469796380778e-8	1.518533166148541e-11	7.68266678670371e-13
0.27980000000000005	2.0415821002312543e-6	5.474232061360403e-7	1.711623210476358e-7	3.4729283024102336e-8	1.518081949479832e-11	7.665010065370983e-13
0.27990000000000004	6.749715625126922e-7	8.959252365272046e-7	1.818276973848853e-7	3.932271124843163e-8	1.5176346183202095e-11	7.64738517315431e-13
0.28	2.8323183067364673e-7	1.6957110775564398e-6	2.0325861765532998e-7	4.6802696466615166e-8	1.5171911846440003e-11	7.629792072725507e-13
0.2801	1.516142738534062e-7	3.482956157214968e-6	2.405284160977744e-7	5.912144681274573e-8	1.5167516605059103e-11	7.612230726726176e-13
0.2802	9.431890667138301e-8	3.717801232051471e-6	3.039408192424966e-7	8.047593089300116e-8	1.5163160580416807e-11	7.594701097768106e-13
0.2803	6.474685969877703e-8	2.161669690622787e-6	4.1482023843210006e-7	1.2104062176858232e-7	1.5158843894688706e-11	7.577203148433879e-13
0.2804	4.7646681468598066e-8	1.147950710115413e-6	6.180184631961537e-7	2.10133286054181e-7	1.5154566670875165e-11	7.559736841277253e-13
0.2805	3.6940638706054e-8	6.68583705439101e-7	9.947356095120283e-7	4.538520051075859e-7	1.5150329032808823e-11	7.542302138823626e-13
0.2806	2.984146865586469e-8	4.328263573319323e-7	1.5444725135044546e-6	1.2429111656645132e-6	1.5146131105162114e-11	7.524899003570672e-13
0.2807	2.493148512676659e-8	3.052879228020438e-7	1.6912585311212564e-6	1.4720064792430205e-6	1.5141973013454497e-11	7.507527397988698e-13
0.28080000000000005	2.1430566809737186e-8	2.304089667450804e-7	1.1800691469077021e-6	5.420400123577872e-7	1.5137854884060024e-11	7.49018728452113e-13
0.28090000000000004	1.888243341889566e-8	1.837721009068301e-7	7.20738757350433e-7	2.3692861720249395e-7	1.5133776844214813e-11	7.472878625585021e-13
0.281	1.700728381951014e-8	1.536948566878332e-7	4.6603357551445334e-7	1.3091736049132804e-7	1.512973902202501e-11	7.455601383571607e-13
0.2811	1.5627342374195857e-8	1.3421759052876925e-7	3.304739863831056e-7	8.433445958957398e-8	1.5125741546473825e-11	7.438355520846527e-13
0.2812	1.4626987336142972e-8	1.2224846637872926e-7	2.556589129649494e-7	6.02963312724992e-8	1.512178454743011e-11	7.421140999750597e-13
0.2813	1.3930416507301454e-8	1.1637119852465399e-7	2.1374755895933673e-7	4.652258701573131e-8	1.5117868155655758e-11	7.403957782600091e-13
0.2814	1.3488756633573775e-8	1.1646026914802123e-7	1.9196374159860438e-7	3.8091364502698097e-8	1.5113992502813617e-11	7.386805831687237e-13
0.28150000000000003	1.3272575013537664e-8	1.239302666587523e-7	1.8498602196018152e-7	3.2751411676023105e-8	1.511015772147554e-11	7.369685109280634e-13
0.2816	1.3267715840111881e-8	1.430514647786494e-7	1.9232101322832714e-7	2.9376124595284982e-8	1.5106363945130585e-11	7.352595577625837e-13
0.2817	1.3473412170389541e-8	1.8533405682794697e-7	2.191733257729076e-7	2.7374164354437105e-8	1.510261130819318e-11	7.335537198945698e-13
0.28180000000000005	1.3902229935709711e-8	2.8575147400046584e-7	2.8393375511413435e-7	2.644132057751921e-8	1.5098899946011052e-11	7.318509935440825e-13
0.28190000000000004	1.458184084264167e-8	5.745745757773888e-7	4.5410943721014496e-7	2.6452509596254144e-8	1.5095229994873943e-11	7.301513749290109e-13
0.28200000000000003	1.555906321505501e-8	1.4271330204248514e-6	1.0696039931064113e-6	2.7422184109039823e-8	1.5091601592021714e-11	7.284548602651091e-13
0.2821	1.6907222839415565e-8	1.223414631903354e-6	2.712159512027892e-6	2.9510175568278428e-8	1.508801487565293e-11	7.267614457660374e-13
0.2822	1.873893658181747e-8	4.85405709944099e-7	1.1215630488796045e-6	3.307672659131782e-8	1.508446998493344e-11	7.250711276434226e-13
0.2823	2.1228449379795886e-8	2.543225422507107e-7	6.362136192558277e-7	3.882097250070019e-8	1.5080967060004826e-11	7.23383902106878e-13
0.2824	2.4651890461915315e-8	1.721887949272188e-7	6.409334755001126e-7	4.8102861637946e-8	1.5077506241993397e-11	7.216997653640692e-13
0.2825	2.9463308902099442e-8	1.38045493971608e-7	8.831546789952203e-7	6.373784267799543e-8	1.507408767301884e-11	7.200187136207454e-13
0.2826	3.644732794745157e-8	1.2410549395635308e-7	1.3626111364863933e-6	9.2203773633594e-8	1.5070711496203066e-11	7.183407430807768e-13
0.2827	4.705012130168092e-8	1.2118973634693097e-7	1.6932378068045298e-6	1.5087800688394215e-7	1.5067377855679393e-11	7.166658499462198e-13
0.28280000000000005	6.41703987471688e-8	1.262235502661924e-7	1.293598396156089e-6	2.975133961477491e-7	1.5064086896601207e-11	7.149940304173292e-13
0.28290000000000004	9.430342234530934e-8	1.3888966446172925e-7	7.85447564253582e-7	7.700939830610265e-7	1.5060838765151715e-11	7.13325280692625e-13
0.28300000000000003	1.5441325709205731e-7	1.6088551567645795e-7	4.89858067436644e-7	1.6624804986215201e-6	1.5057633608552577e-11	7.116595969689247e-13
0.2831	2.9959183101263463e-7	1.9644308312089002e-7	3.3281758690158194e-7	7.521405274305319e-7	1.505447157507351e-11	7.099969754413757e-13
0.2832	7.685447866997142e-7	2.543441943772351e-7	2.4529959848736214e-7	2.9082849464960413e-7	1.5051352814041958e-11	7.083374123035169e-13
0.2833	2.232562240523045e-6	3.531888324961883e-7	1.935799694325919e-7	1.4733181583501808e-7	1.504827747585206e-11	7.066809037473022e-13
0.2834	1.2090570633461588e-6	5.353059305242764e-7	1.617629467664691e-7	8.966612323875872e-8	1.504524571197476e-11	7.050274459631487e-13
0.2835	4.077921595924317e-7	9.02513291177294e-7	1.420086758665941e-7	6.155743141703232e-8	1.504225767496722e-11	7.033770351399761e-13
0.2836	1.8868544049920917e-7	1.6505096679810953e-6	1.3028722328771284e-7	4.6014673295005036e-8	1.5039313518482835e-11	7.017296674652494e-13
0.2837	1.074274061826131e-7	2.486392752580905e-6	1.24537898350975e-7	3.6685049432170046e-8	1.503641339728086e-11	7.000853391250156e-13
0.28380000000000005	6.9541352038366e-8	2.0398582534973763e-6	1.238621511281332e-7	3.079797592645209e-8	1.5033557467236624e-11	6.984440463039368e-13
0.28390000000000004	4.906925797767328e-8	1.5559542379121134e-6	1.282098925790142e-7	2.700681225625243e-8	1.5030745885351626e-11	6.968057851853535e-13
0.28400000000000003	3.68465110510962e-8	2.0232670351147206e-6	1.383702912655455e-7	2.460901279653448e-8	1.5027978809763664e-11	6.951705519512915e-13
0.2841	2.9015041313495392e-8	1.251387037416688e-6	1.5626440929029744e-7	2.3227926932477708e-8	1.5025256399757155e-11	6.935383427825283e-13
0.2842	2.3732406438013744e-8	5.685028464830242e-7	1.8572287054927644e-7	2.267267205842308e-8	1.502257881577351e-11	6.919091538586143e-13
0.2843	2.0032181278069665e-8	3.3034384709043714e-7	2.342831240562566e-7	2.2876724567004168e-8	1.501994621942172e-11	6.902829813579206e-13
0.2844	1.7369677984343194e-8	2.2459009084518277e-7	3.1738380883354103e-7	2.387865300375526e-8	1.5017358773488946e-11	6.886598214576727e-13
0.2845	1.5420273560384533e-8	1.6778730853766303e-7	4.681486622033195e-7	2.5834760572241975e-8	1.5014816641951198e-11	6.870396703339924e-13
0.2846	1.3981980757897784e-8	1.3359800028734524e-7	7.550549795202031e-7	2.9070822873375763e-8	1.501231998998418e-11	6.8542252416193e-13
0.2847	1.2925094528806011e-8	1.1157715086357043e-7	1.2481481587292293e-6	3.4204074142088106e-8	1.5009868983974336e-11	6.838083791155103e-13
0.28480000000000005	1.2164734912469862e-8	9.686960838903513e-8	1.5973923611806843e-6	4.242169722597892e-8	1.5007463791529795e-11	6.821972313677601e-13
0.28490000000000004	1.1645258448623404e-8	8.69759278401587e-8	1.2184238649176012e-6	5.616199824320857e-8	1.5005104581491575e-11	6.805890770907555e-13
0.28500000000000003	1.1331194468847986e-8	8.054207413038404e-8	7.375504767934749e-7	8.099102984500224e-8	1.5002791523944823e-11	6.789839124556479e-13
0.2851	1.1201998995494881e-8	7.685346006100328e-8	4.68617581745399e-7	1.3170555057105943e-7	1.5000524790230305e-11	6.773817336327069e-13
0.2852	1.1249228600461134e-8	7.562323131229299e-8	3.3681940401897426e-7	2.5705855623341417e-7	1.499830455295587e-11	6.757825367913602e-13
0.2853	1.1475444424615876e-8	7.694068498842256e-8	2.80264587474035e-7	6.614300386466118e-7	1.4996130986008065e-11	6.741863181002207e-13
0.2854	1.1894596062771895e-8	8.136245981353418e-8	2.8107940894770344e-7	1.5749876738461256e-6	1.499400426456396e-11	6.725930737271298e-13
0.2855	1.2533984005549144e-8	9.023605900289397e-8	3.732319623476034e-7	7.52046713851124e-7	1.4991924565102895e-11	6.710027998391891e-13
0.2856	1.3438287203980888e-8	1.0658297464047292e-7	7.920404016119809e-7	2.8107371955473014e-7	1.498989206541866e-11	6.694154926027982e-13
0.2857	1.4676720633091302e-8	1.376735697996841e-7	2.370593826150468e-6	1.393076522914854e-7	1.4987906944631407e-11	6.678311481836864e-13
0.28580000000000005	1.6355418267159093e-8	2.0386288495594988e-7	1.0055218220737837e-6	8.360097267465767e-8	1.4985969383200092e-11	6.662497627469538e-13
0.28590000000000004	1.8639170296550447e-8	3.763408405706028e-7	3.877341563767901e-7	5.6796103772456485e-8	1.498407956293488e-11	6.646713324571043e-13
0.28600000000000003	2.1790963948911057e-8	9.420697391960043e-7	2.349298590427704e-7	4.208086740626437e-8	1.4982237667009176e-11	6.630958534780686e-13
0.2861	2.6247633213294917e-8	1.4539704964077666e-6	1.8408598629233058e-7	3.3272996436532374e-8	1.4980443879973095e-11	6.615233219732586e-13
0.2862	3.277426271699115e-8	5.92570022979041e-7	1.6899293243837285e-7	2.770455469637075e-8	1.497869838776546e-11	6.599537341055871e-13
0.2863	4.280606203935706e-8	2.8909552534706644e-7	1.7374951450358212e-7	2.408604795157602e-8	1.49770013777271e-11	6.583870860375032e-13
0.2864	5.928797540484011e-8	1.9887829709345186e-7	1.9629183263062513e-7	2.1744211687545842e-8	1.497535303861382e-11	6.568233739310337e-13
0.2865	8.903531078226738e-8	1.7325331416382435e-7	2.4251271158505985e-7	2.03130608590836e-8	1.4973753560609614e-11	6.552625939478096e-13
0.2866	1.5069873138349604e-7	1.7758653425662255e-7	3.291024997665116e-7	1.9597297125398224e-8	1.4972203135339837e-11	6.537047422490986e-13
0.2867	3.092989347044456e-7	2.0573283975204972e-7	4.947526471202583e-7	1.951011904924201e-8	1.4970701955884845e-11	6.521498149958452e-13
0.28680000000000005	8.728332409462899e-7	2.6494156751308445e-7	8.177447874860079e-7	2.0048500483418037e-8	1.49692502167935e-11	6.505978083486947e-13
0.28690000000000004	2.172488141986085e-6	3.7961455624872175e-7	1.325949985239607e-6	2.129305909496188e-8	1.496784811409677e-11	6.490487184680315e-13
0.28700000000000003	8.162099654248802e-7	6.13222152783594e-7	1.4723085012972545e-6	2.3432663536603012e-8	1.4966495845322057e-11	6.475025415140118e-13
0.2871	2.9007481524405184e-7	1.119504658593736e-6	9.854027344746456e-7	2.6827198118508065e-8	1.496519360950681e-11	6.459592736465934e-13
0.2872	1.4102108284400627e-7	1.9873681310480267e-6	5.766017611085782e-7	3.214711326586183e-8	1.4963941607212908e-11	6.444189110255653e-13
0.2873	8.280134316234013e-8	1.992722917690741e-6	3.604285558693769e-7	4.069369127692763e-8	1.496274004054093e-11	6.428814498105882e-13
0.2874	5.4695716040831095e-8	1.121961738624705e-6	2.4722500995373017e-7	5.520419162982134e-8	1.4961589113144697e-11	6.413468861612114e-13
0.2875	3.914593907708535e-8	6.148886458685863e-7	1.838873609671042e-7	8.21662436872735e-8	1.4960489030245992e-11	6.39815216236926e-13
0.2876	2.970562569178249e-8	3.855535751125766e-7	1.4620046583039938e-7	1.398085510212571e-7	1.4959439998649275e-11	6.382864361971706e-13
0.2877	2.3582497418526247e-8	2.7956282700269e-7	1.2286514499516043e-7	2.9315404692382253e-7	1.49584422267567e-11	6.367605422013827e-13
0.28780000000000006	1.9414347659899804e-8	2.3682853289834526e-7	1.0828013899915765e-7	8.270565256587118e-7	1.4957495924583092e-11	6.352375304090164e-13
0.28790000000000004	1.6474844179168687e-8	2.445182262010347e-7	9.95326534402117e-8	1.419792589881378e-6	1.4956601303771558e-11	6.337173969795821e-13
0.28800000000000003	1.4349325164125085e-8	3.3636731890341045e-7	9.509801823446549e-8	5.153126283170594e-7	1.495575857760874e-11	6.322001380726702e-13
0.2881	1.2788143618599984e-8	6.966786649670714e-7	9.425883094862954e-8	2.0628398460446602e-7	1.495496796104058e-11	6.306857498479871e-13
0.2882	1.1634738639655605e-8	1.4920977311099131e-6	9.685937767869757e-8	1.0810491486224741e-7	1.4954229670687804e-11	6.291742284653756e-13
0.2883	1.0788003292386365e-8	7.227699460778166e-7	1.0325114223392023e-7	6.719142866903218e-8	1.495354392486247e-11	6.276655700848581e-13
0.2884	1.0181563303021709e-8	3.002599587548169e-7	1.1439852316620121e-7	4.6708204278578134e-8	1.495291094358352e-11	6.261597708666536e-13
0.2885	9.771928345299418e-9	1.6959533512700028e-7	1.3220143966138629e-7	3.515428587859449e-8	1.4952330948593538e-11	6.246568269712131e-13
0.2886	9.531578333533934e-9	1.1650804588327343e-7	1.6022631094396325e-7	2.8103536694152777e-8	1.4951804163375058e-11	6.231567345592509e-13
0.2887	9.444974826713745e-9	9.015743582907114e-8	2.0534613069987425e-7	2.3581103858081835e-8	1.4951330813167313e-11	6.216594897917671e-13
0.2888	9.506458797095466e-9	7.54124825837056e-8	2.816045435222759e-7	2.0608352061782227e-8	1.4950911124983103e-11	6.201650888300809e-13
0.28890000000000005	9.719530945637781e-9	6.664953061910359e-8	4.197401688847308e-7	1.866437699322245e-8	1.4950545327625973e-11	6.186735278358614e-13
0.28900000000000003	1.009735352990624e-8	6.142934097998229e-8	6.889347652511326e-7	1.7461507238237125e-8	1.4950233651707234e-11	6.171848029711473e-13
0.2891	1.066459833832085e-8	5.8589167815050717e-8	1.2077986072980885e-6	1.6843799383585955e-8	1.494997632966362e-11	6.156989103983852e-13
0.2892	1.146109904543857e-8	5.7562670229743994e-8	1.8953202481586836e-6	1.6739890956571788e-8	1.4949773595774883e-11	6.142158462804491e-13
0.2893	1.2548279585596273e-8	5.81111727290008e-8	2.9124271192062606e-6	1.7143668124583943e-8	1.4949625686181542e-11	6.127356067806756e-13
0.2894	1.402025985954016e-8	6.021884093646498e-8	1.7046936374401186e-6	1.811318007642995e-8	1.494953283890299e-11	6.112581880628837e-13
0.2895	1.6023391430750545e-8	6.407079262577214e-8	6.886014851940074e-7	1.9787434468120587e-8	1.4949495293855825e-11	6.097835862914121e-13
0.2896	1.879193863687532e-8	7.00953246819162e-8	3.8355224781076216e-7	2.2429710078623325e-8	1.4949513292872176e-11	6.083117976311344e-13
0.2897	2.2716730152662278e-8	7.909114804940584e-8	2.518538914492774e-7	2.6522232056431163e-8	1.494958707971827e-11	6.068428182474983e-13
0.2898	2.8486307620157333e-8	9.251988014216241e-8	1.829288095144173e-7	3.29771434983958e-8	1.4949716900113575e-11	6.053766443065453e-13
0.28990000000000005	3.7402420615398667e-8	1.1319671220074794e-7	1.4277839081013883e-7	4.3645859364959495e-8	1.4949903001749655e-11	6.039132719749336e-13
0.29000000000000004	5.216463258539113e-8	1.4711562606690618e-7	1.1789109265798214e-7	6.270660897002698e-8	1.4950145634309588e-11	6.0245269741998e-13
0.2901	7.911496521013644e-8	2.0917841751839832e-7	1.0202238330419618e-7	1.0112583356360182e-7	1.495044504948731e-11	6.009949168096674e-13
0.2902	1.3600797191417257e-7	3.45914478788385e-7	9.201021381159875e-8	1.946162866479059e-7	1.495080150100761e-11	5.995399263126845e-13
0.2903	2.871015479196007e-7	7.470750574461514e-7	8.618816570013904e-8	4.964110091561254e-7	1.495121524464588e-11	5.98087722098446e-13
0.2904	8.548924885523322e-7	1.6066057815360026e-6	8.371626695731937e-8	1.3711894091610103e-6	1.4951686538248397e-11	5.966383003371185e-13
0.2905	1.9624336531654874e-6	1.0043442264961034e-6	8.429485720940736e-8	7.266923983188312e-7	1.4952215641752646e-11	5.951916571996474e-13
0.2906	6.430741536124396e-7	9.242093213255267e-7	8.807515029472856e-8	2.547140971172579e-7	1.4952802817208206e-11	5.937477888577838e-13
0.2907	2.3196292379214382e-7	1.4733916284851204e-6	9.571497151136427e-8	1.2145358829679043e-7	1.4953448328797363e-11	5.923066914841062e-13
0.2908	1.1450750642799183e-7	2.079921046085669e-6	1.0861158952909418e-7	7.117152582075607e-8	1.495415244285648e-11	5.908683612520501e-13
0.29090000000000005	6.790566055937641e-8	1.4048927269493481e-6	1.2945322407006697e-7	4.751914972828158e-8	1.495491542789722e-11	5.894327943359273e-13
0.29100000000000004	4.515417189155365e-8	7.241499878848241e-7	1.6347091155706675e-7	3.469873814975642e-8	1.4955737554628117e-11	5.879999869109543e-13
0.2911	3.246638226386681e-8	4.089634481585538e-7	2.2140058828383222e-7	2.7068577271818398e-8	1.495661909597672e-11	5.865699351532796e-13
0.2912	2.471900451783442e-8	2.602289251248351e-7	3.2681321420995915e-7	2.223854170705776e-8	1.495756032711154e-11	5.851426352400014e-13
0.2913	1.96721713285193e-8	1.8191065527356338e-7	5.329855611333813e-7	1.9065689756565987e-8	1.4958561525464292e-11	5.837180833491968e-13
0.2914	1.6225312764007686e-8	1.3666760990089262e-7	9.298014314975412e-7	1.695450903056013e-8	1.4959622970752966e-11	5.822962756599455e-13
0.2915	1.3788287486395145e-8	1.0875680036340088e-7	1.358535188571959e-6	1.5577017700738634e-8	1.496074494500426e-11	5.808772083523491e-13
0.2916	1.2022665745149327e-8	9.085209455385319e-8	1.1164012742407365e-6	1.4749154651518266e-8	1.4961927732577107e-11	5.794608776075632e-13
0.2917	1.0723956807413183e-8	7.927997754740226e-8	6.471684812351136e-7	1.4372754363942661e-8	1.4963171620185997e-11	5.78047279607816e-13
0.2918	9.763546427972002e-9	7.214693888746853e-8	3.8086985007320766e-7	1.4408497629737362e-8	1.496447689692457e-11	5.766364105364261e-13
0.29190000000000005	9.058189206033743e-9	6.85683632639362e-8	2.481617646067405e-7	1.4866096625199194e-8	1.4965843854290057e-11	5.752282665778386e-13
0.29200000000000004	8.553151345161255e-9	6.840158191768775e-8	1.7835174288249893e-7	1.5807243786523026e-8	1.496727278620714e-11	5.73822843917642e-13
0.2921	8.21254506927547e-9	7.233433942631706e-8	1.3942865553627765e-7	1.736280110406944e-8	1.4968763989052512e-11	5.724201387425833e-13
0.2922	8.013678634311827e-9	8.250414920517726e-8	1.1741750818284793e-7	1.9772809929515702e-8	1.4970317761680248e-11	5.710201472406057e-13
0.2923	7.943796039004113e-9	1.0454526884977832e-7	1.0613241562858798e-7	2.3471996967071282e-8	1.497193440544644e-11	5.696228656008586e-13
0.2924	7.998365016944084e-9	1.5493574076842688e-7	1.0331590775796609e-7	2.9279196817998018e-8	1.4973614224234857e-11	5.682282900137275e-13
0.2925	8.180506322355534e-9	2.940632203523028e-7	1.0973679962358438e-7	3.8854195962568074e-8	1.4975357524482793e-11	5.668364166708539e-13
0.2926	8.501437808122398e-9	7.897043554648101e-7	1.3098202147811182e-7	5.594336471467494e-8	1.497716461520705e-11	5.654472417651558e-13
0.2927	8.982042809632071e-9	1.2123929905235966e-6	1.8700870434260848e-7	9.039615455247638e-8	1.4979035808030375e-11	5.640607614908542e-13
0.2928	9.655950215756444e-9	4.3787568426381864e-7	3.65841145167889e-7	1.7445159392114887e-7	1.4980971417208147e-11	5.62676972043491e-13
0.29290000000000005	1.0574942939822397e-8	1.9594026176074556e-7	1.2323941421786094e-6	4.490227613759337e-7	1.4982971759655415e-11	5.61295869619952e-13
0.29300000000000004	1.1818289754854282e-8	1.1997917697662e-7	1.3951273694435948e-6	1.289522549926155e-6	1.4985037154974168e-11	5.599174504184881e-13
0.2931	1.3509144965055878e-8	8.986127453979483e-8	4.130883814999844e-7	6.761214315265988e-7	1.498716792548119e-11	5.585417106387366e-13
0.2932	1.5844475034443025e-8	7.691169193551544e-8	2.264547443660197e-7	2.320960108922006e-7	1.498936439623595e-11	5.571686464817436e-13
0.2933	1.9152585153001046e-8	7.234404959662484e-8	1.85829075977001e-7	1.097670678303056e-7	1.499162689506897e-11	5.557982541499833e-13
0.2934	2.4011277498918534e-8	7.311317283247458e-8	1.9474239655374273e-7	6.40244671670791e-8	1.4993955752610607e-11	5.544305298473829e-13
0.2935	3.151168156836099e-8	7.840491102013744e-8	2.4231844493741124e-7	4.259185837851859e-8	1.4996351302320093e-11	5.530654697793382e-13
0.2936	4.3913706090951596e-8	8.870932488519775e-8	3.4838131609023e-7	3.099391649696405e-8	1.4998813880514817e-11	5.517030701527358e-13
0.2937	6.651987228438071e-8	1.0584597981821833e-7	5.717345336280265e-7	2.4091802123262214e-8	1.5001343826400093e-11	5.503433271759745e-13
0.2938	1.1416578582237455e-7	1.3377771168834943e-7	9.959606088967118e-7	1.971531885006793e-8	1.5003941482099654e-11	5.489862370589899e-13
0.29390000000000005	2.4071741608962244e-7	1.809074360152822e-7	1.30794303011624e-6	1.682811805747096e-8	1.5006607192685663e-11	5.476317960132638e-13
0.29400000000000004	7.247932013296253e-7	2.663467510688404e-7	9.29363604928184e-7	1.4889866898739374e-8	1.5009341306209858e-11	5.462800002518559e-13
0.29410000000000003	1.8190700333990308e-6	4.3827842384295186e-7	5.204799294395645e-7	1.3601666982623607e-8	1.5012144173734807e-11	5.44930845989417e-13
0.2942	5.789537099824218e-7	8.244496301244948e-7	3.0894891046167016e-7	1.2793562693162811e-8	1.5015016149365443e-11	5.435843294422059e-13
0.2943	2.0322271443222197e-7	1.591324226427741e-6	2.0304445023593083e-7	1.2371349543046123e-8	1.501795759028123e-11	5.422404468281221e-13
0.2944	9.918909924443582e-8	1.7322909659372876e-6	1.4564538590292322e-7	1.2291017132677007e-8	1.502096885676843e-11	5.408991943667102e-13
0.2945	5.846551464085744e-8	9.486312751849797e-7	1.1202078903559866e-7	1.2547981559641036e-8	1.50240503122531e-11	5.395605682791874e-13
0.29460000000000003	3.872399551704166e-8	5.176459700807115e-7	9.114568076138434e-8	1.3176306843957488e-8	1.5027202323334312e-11	5.382245647884618e-13
0.2947	2.7761531427408848e-8	3.5596635757355226e-7	7.771259350305052e-8	1.4257662840373395e-8	1.5030425259817704e-11	5.368911801191497e-13
0.2948	2.1086232818475955e-8	3.454155521915537e-7	6.898063343261748e-8	1.5944179456170002e-8	1.5033719494749607e-11	5.355604104975969e-13
0.29490000000000005	1.6745963681559083e-8	5.713139798674233e-7	6.34630275408998e-8	1.8506883755091793e-8	1.5037085404451645e-11	5.342322521518924e-13
0.29500000000000004	1.3785432050023572e-8	1.304512336702806e-6	6.034232736640044e-8	2.2438859888177534e-8	1.504052336855563e-11	5.329067013118986e-13
0.29510000000000003	1.1693894247412259e-8	6.54235123889144e-7	5.919750090044556e-8	2.8689739120431535e-8	1.5044033770038862e-11	5.31583754209254e-13
0.2952	1.0179083816570916e-8	2.616679755760058e-7	5.987913860690984e-8	3.925587600094477e-8	1.5047616995260013e-11	5.302634070774032e-13
0.2953	9.064680130963985e-9	1.4576845473523666e-7	6.246747857685575e-8	5.888883906773172e-8	1.505127343399552e-11	5.289456561516152e-13
0.2954	8.239901151049529e-9	9.866579078824871e-8	6.729294649483511e-8	1.0108573467341013e-7	1.5055003479476003e-11	5.27630497668988e-13
0.2955	7.633074112717402e-9	7.473522882090579e-8	7.50287203623979e-8	2.1537504746872717e-7	1.505880752842392e-11	5.263179278684867e-13
0.2956	7.197053541043095e-9	6.082221297508513e-8	8.690164515577799e-8	6.417097438682255e-7	1.5062685981090904e-11	5.25007942990947e-13
0.2957	6.9008661308039806e-9	5.2059679730949025e-8	1.0514130136321617e-7	1.197723025443727e-6	1.5066639241295966e-11	5.237005392790937e-13
0.2958	6.7248235499274784e-9	4.6305310976777056e-8	1.3396853294572313e-7	3.952816039480854e-7	1.50706677164643e-11	5.223957129775696e-13
0.29590000000000005	6.657691630222956e-9	4.24975489400945e-8	1.819208306344658e-7	1.524212161971577e-7	1.5074771817666424e-11	5.210934603329394e-13
0.29600000000000004	6.695183849064449e-9	4.0070248070126824e-8	2.677210289968912e-7	7.864477653235112e-8	1.5078951959657513e-11	5.197937775937143e-13
0.29610000000000003	6.839420874928684e-9	3.871446320652089e-8	4.3520387143261127e-7	4.838281138843453e-8	1.5083208560917863e-11	5.184966610103661e-13
0.2962	7.0992361565762335e-9	3.827310362184152e-8	7.755993593122323e-7	3.3328779580167454e-8	1.5087542043693602e-11	5.172021068353479e-13
0.2963	7.491403478929665e-9	3.869442075056186e-8	1.2627763510145718e-6	2.4850379627877803e-8	1.5091952834037522e-11	5.159101113231075e-13
0.2964	8.043087452920634e-9	4.001710479549248e-8	1.2554105118988207e-6	1.9662508572731357e-8	1.509644136185125e-11	5.146206707301071e-13
0.2965	8.796159608098227e-9	4.237895211732781e-8	1.2859612265857953e-6	1.630723474592174e-8	1.5101008060927234e-11	5.133337813148388e-13
0.2966	9.814635662208558e-9	4.605306622468068e-8	1.986450668835462e-6	1.4062505623056491e-8	1.510565336899162e-11	5.120494393378368e-13
0.2967	1.1197700649416186e-8	5.153079943231237e-8	6.042839646331526e-7	1.2541494990447793e-8	1.511037772774765e-11	5.107676410617016e-13
0.2968	1.3103361245183094e-8	5.970388044335646e-8	2.8164662153521064e-7	1.1525931976374416e-8	1.5115181582919576e-11	5.094883827511127e-13
0.29690000000000005	1.57936293995337e-8	7.22916576005801e-8	1.740778240974285e-7	1.0890094532242073e-8	1.51200653842974e-11	5.08211660672846e-13
0.29700000000000004	1.9726616939916905e-8	9.297196224021477e-8	1.2350961565936677e-7	1.0564038812635728e-8	1.5125029585781477e-11	5.069374710957844e-13
0.29710000000000003	2.576021489818244e-8	1.3093747127579797e-7	9.532864672746103e-8	1.0515719118882238e-8	1.5130074645428673e-11	5.056658102909402e-13
0.2972	3.5652048486213365e-8	2.1507954707114342e-7	7.812225715116323e-8	1.0743564291416228e-8	1.513520102549857e-11	5.043966745314704e-13
0.2973	5.3466740030323146e-8	4.6899244907812705e-7	6.711707855775543e-8	1.1276380954767078e-8	1.5140409192500185e-11	5.031300600926888e-13
0.2974	9.035227889604602e-8	1.2343443065287643e-6	6.001432340769904e-8	1.2180609087707325e-8	1.5145699617239536e-11	5.018659632520804e-13
0.2975	1.8571895200071535e-7	7.434667856411014e-7	5.561834154945598e-8	1.357815737296184e-8	1.5151072774868162e-11	5.006043802893294e-13
0.2976	5.416398543710369e-7	4.495382551155204e-7	5.330160878265122e-8	1.5683560742713546e-8	1.515652914493123e-11	4.993453074863134e-13
0.2977	1.6887068091141437e-6	5.402429264803556e-7	5.2777348582735535e-8	1.8881825368933595e-8	1.516206921141775e-11	4.980887411271393e-13
0.2978	5.87150729943562e-7	9.611142552214315e-7	5.400913474574764e-8	2.3901929595912638e-8	1.5167693462810035e-11	4.968346774981459e-13
0.29790000000000005	1.923736043032222e-7	1.6796953688215459e-6	5.720062650470208e-8	3.2242732615947517e-8	1.5173402392134802e-11	4.95583112887921e-13
0.29800000000000004	9.06467587281675e-8	1.3181948230007383e-6	6.285803569529298e-8	4.7366299611317424e-8	1.5179196497014755e-11	4.943340435873238e-13
0.29810000000000003	5.237785008182395e-8	6.446746843733034e-7	7.195780862918652e-8	7.87035157505779e-8	1.518507627972015e-11	4.930874658894849e-13
0.2982	3.424645355373261e-8	3.4192567696402215e-7	8.631795425591221e-8	1.589360940055042e-7	1.5191042247222412e-11	4.918433760898365e-13
0.2983	2.4323926585867933e-8	2.0826127768741985e-7	1.0942862182983078e-7	4.4393453225776865e-7	1.519709491124707e-11	4.906017704861181e-13
0.2984	1.834168055199352e-8	1.4115033608639537e-7	1.4842972589219965e-7	1.1982121667964688e-6	1.5203234788328274e-11	4.89362645378391e-13
0.2985	1.4479395163320628e-8	1.0355842626474145e-7	2.1918418302639462e-7	4.684631423253936e-7	1.5209462399863924e-11	4.881259970690567e-13
0.2986	1.1858233523868842e-8	8.07771976036499e-8	3.5963738982067245e-7	1.6399806547903555e-7	1.5215778272171175e-11	4.868918218628676e-13
0.2987	1.0013034129431223e-8	6.623671078181364e-8	6.532766186137208e-7	7.984480090180993e-8	1.5222182936543198e-11	4.856601160669441e-13
0.2988	8.679653601326163e-9	5.671371880949521e-8	1.0950189628783533e-6	4.742117698652118e-8	1.522867692930625e-11	4.844308759907846e-13
0.29890000000000005	7.6996737645593e-9	5.052965105735588e-8	1.0175802698970165e-6	3.189236426009862e-8	1.5235260791878038e-11	4.832040979462846e-13
0.29900000000000004	6.973992479274123e-9	4.6809511900556814e-8	5.72913938474281e-7	2.335525026712072e-8	1.5241935070826202e-11	4.819797782477461e-13
0.29910000000000003	6.438670750099741e-9	4.517202829503176e-8	3.164067381115065e-7	1.8211518475171623e-8	1.5248700317928266e-11	4.807579132118882e-13
0.2992	6.051682225327609e-9	4.563945246849095e-8	1.943835765838388e-7	1.4914044865927388e-8	1.5255557090232117e-11	4.795384991578729e-13
0.2993	5.7853492409813936e-9	4.8732104734965084e-8	1.3194182187208703e-7	1.27133644471149e-8	1.5262505950117232e-11	4.783215324073065e-13
0.2994	5.621921726088054e-9	5.587851781999067e-8	9.689777758288961e-8	1.1213738439069631e-8	1.5269547465356797e-11	4.771070092842535e-13
0.2995	5.551002529409852e-9	7.069686812804682e-8	7.571595657335908e-8	1.0193228065518477e-8	1.5276682209181157e-11	4.758949261152631e-13
0.2996	5.568145578443376e-9	1.0347082019411432e-7	6.221359153869207e-8	9.523061953230983e-9	1.5283910760341068e-11	4.746852792293623e-13
0.2997	5.674291019586404e-9	1.9104933127070687e-7	5.331751281466963e-8	9.128841856104545e-9	1.5291233703173056e-11	4.734780649580855e-13
0.2998	5.875910833415407e-9	5.111493059770095e-7	4.739189669021224e-8	8.971247970502472e-9	1.5298651627664747e-11	4.722732796354799e-13
0.29990000000000006	6.18590284867163e-9	1.1182683262552807e-6	4.352427612095655e-8	9.036920411104942e-9	1.5306165129521814e-11	4.710709195981166e-13
0.30000000000000004	6.625450460729031e-9	4.0394965561322436e-7	4.119795068747839e-8	9.33565604961025e-9	1.5313774810300474e-11	4.698709811851132e-13
0.30010000000000003	7.2273280246695396e-9	1.6317183828544766e-7	4.0134414803021466e-8	9.902843565459513e-9	1.5321481277150215e-11	4.68673460738128e-13
0.3002	8.041593337194068e-9	9.458064733742968e-8	4.0218411272209574e-8	1.0808169993309255e-8	1.5329285143534853e-11	4.674783546013959e-13
0.3003	9.145508084042619e-9	6.887832781822925e-8	4.1469537062604564e-8	1.2174434593501828e-8	1.533718702865155e-11	4.662856591217204e-13
0.3004	1.06614151969725e-8	5.82788536882441e-8	4.404801363929156e-8	1.4215860676539182e-8	1.5345187557827746e-11	4.650953706484975e-13
0.3005	1.2790552314464214e-8	5.4822362794967866e-8	4.829739744235685e-8	1.7318706550467403e-8	1.5353287362528694e-11	4.639074855337235e-13
0.3006	1.588111934221056e-8	5.590255563376473e-8	5.48442014331303e-8	2.222376778846997e-8	1.5361487080430924e-11	4.627220001320088e-13
0.3007	2.0576494906235353e-8	6.094235579395566e-8	6.480631462039486e-8	3.048517046493368e-8	1.5369787355496605e-11	4.615389108005889e-13
0.3008	2.8171916212004517e-8	7.060536004294968e-8	8.023730043545328e-8	4.579937449000345e-8	1.5378188838049262e-11	4.603582138993357e-13
0.30090000000000006	4.1592754594268504e-8	8.696973816504591e-8	1.0513347356893272e-7	7.868377566473434e-8	1.538669218485056e-11	4.591799057907726e-13
0.30100000000000005	6.860041658551308e-8	1.146662625674277e-7	1.479087553931657e-7	1.6812626482694899e-7	1.5395298059177586e-11	4.580039828400818e-13
0.30110000000000003	1.3534458125656754e-7	1.6418290481380144e-7	2.2797823995482776e-7	5.148587464002595e-7	1.5404007130902407e-11	4.568304414151184e-13
0.3012	3.6907834127117494e-7	2.617692181639048e-7	3.931584529685031e-7	1.0739226024080541e-6	1.5412820076571574e-11	4.556592778864191e-13
0.3013	1.404937237438898e-6	4.81364715509532e-7	7.37094761099772e-7	3.3456143917392565e-7	1.542173757948752e-11	4.544904886272177e-13
0.3014	6.656093265219487e-7	1.0116174477482982e-6	1.098132739232766e-6	1.246074481182126e-7	1.54307603297908e-11	4.533240700134558e-13
0.3015	1.9533748983106942e-7	1.5731183792921174e-6	8.03451973841645e-7	6.331300127071259e-8	1.5439889024543703e-11	4.5216001842378875e-13
0.3016	8.673985973581789e-8	9.525627670957395e-7	4.25551693578196e-7	3.8586184245626444e-8	1.544912436781505e-11	4.509983302396038e-13
0.3017	4.849173550034177e-8	4.564923321186855e-7	2.39778168612653e-7	2.638654474219415e-8	1.5458467070765997e-11	4.498390018450281e-13
0.3018	3.104153416455308e-8	2.560858006405969e-7	1.5134193313602955e-7	1.9543583200893943e-8	1.5467917851737403e-11	4.4868202962693615e-13
0.3019	2.1717132482917694e-8	1.7090717595050624e-7	1.0497913841532307e-7	1.536093984633046e-8	1.5477477436338344e-11	4.475274099749674e-13
0.30200000000000005	1.6185910570182847e-8	1.350946370316063e-7	7.835693115091115e-8	1.2650349715690163e-8	1.5487146557535792e-11	4.4637513928152846e-13
0.30210000000000004	1.2655626082820267e-8	1.3052671391505452e-7	6.1971795730538e-8	1.0825498203498278e-8	1.5496925955746174e-11	4.452252139418164e-13
0.3022	1.027955399686976e-8	1.6753301707337172e-7	5.138470264183197e-8	9.572341140061556e-9	1.5506816378927145e-11	4.44077630353815e-13
0.3023	8.616708597576205e-9	3.310370030065816e-7	4.434175260554486e-8	8.712687217584992e-9	1.55168185826721e-11	4.4293238491831607e-13
0.3024	7.4197525957610486e-9	9.73569829432847e-7	3.962153743065428e-8	8.142047960116233e-9	1.5526933330304884e-11	4.4178947403892006e-13
0.3025	6.541757107467427e-9	5.876765768308227e-7	3.6533057910025684e-8	7.79931752760058e-9	1.5537161392976886e-11	4.4064889412205797e-13
0.3026	5.891467371072415e-9	2.0187197448930384e-7	3.46810427570161e-8	7.65148203012095e-9	1.554750354976469e-11	4.3951064157699086e-13
0.3027	5.410296551118117e-9	1.0245793725521473e-7	3.385134827010647e-8	7.686230864631955e-9	1.5557960587770007e-11	4.3837471281582535e-13
0.3028	5.05982068288182e-9	6.59419434257779e-8	3.395591839167701e-8	7.909451196310756e-9	1.5568533302220364e-11	4.3724110425352507e-13
0.3029	4.8146866463077526e-9	4.869147075923333e-8	3.501199584529274e-8	8.346674765307672e-9	1.5579222496571882e-11	4.3610981230791587e-13
0.30300000000000005	4.658477955190124e-9	3.921886261227068e-8	3.7146897039042493e-8	9.049073062709496e-9	1.5590028982613218e-11	4.3498083339969757e-13
0.30310000000000004	4.581295764650747e-9	3.354220443237502e-8	4.063054609891972e-8	1.0106507993679895e-8	1.5600953580571293e-11	4.3385416395245514e-13
0.3032	4.578409679618461e-9	2.999922195809241e-8	4.5950388998030204e-8	1.1673754645987624e-8	1.5611997119218544e-11	4.327298003926673e-13
0.3033	4.649650571258913e-9	2.7804226437939034e-8	5.3966122915907566e-8	1.4024397506984579e-8	1.5623160435981574e-11	4.316077391497146e-13
0.3034	4.799407795646931e-9	2.655752881023144e-8	6.623459290395048e-8	1.7669009146287302e-8	1.5634444377052015e-11	4.3048797665589236e-13
0.3035	5.03723393350767e-9	2.6053434502439266e-8	8.573382109687432e-8	2.3640012808330406e-8	1.5645849797498393e-11	4.2937050934641467e-13
0.3036	5.3792030615239436e-9	2.619825928330971e-8	1.1861342309461827e-7	3.4271987243186756e-8	1.5657377561380322e-11	4.282553336594308e-13
0.3037	5.850366831088328e-9	2.6975286605478183e-8	1.788240727843823e-7	5.574633608158006e-8	1.566902854186389e-11	4.2714244603602993e-13
0.3038	6.488990401873825e-9	2.8433758323452783e-8	3.010206429781677e-7	1.0870146182078359e-7	1.568080362133899e-11	4.260318429202458e-13
0.3039	7.353896363146459e-9	3.069435941447497e-8	5.670128715313847e-7	2.8990267202836187e-7	1.5692703691539105e-11	4.2492352075908033e-13
0.30400000000000005	8.537580247828063e-9	3.3971641791733186e-8	9.805580324196777e-7	9.83866497749451e-7	1.5704729653661605e-11	4.238174760024923e-13
0.30410000000000004	1.0190720382673086e-8	3.8621130691899135e-8	8.719549315682737e-7	4.874672210338913e-7	1.5716882418491143e-11	4.227137051034276e-13
0.3042	1.2570773936585884e-8	4.523058756157096e-8	4.649892472156422e-7	1.5330132910480601e-7	1.5729162906524276e-11	4.216122045178105e-13
0.3043	1.61458015243766e-8	5.480010185154915e-8	2.5085985977642553e-7	7.03014234050032e-8	1.5741572048096305e-11	4.2051297070456194e-13
0.3044	2.1838343690192095e-8	6.911791973650453e-8	1.5240579418001826e-7	4.033855495058234e-8	1.5754110783509904e-11	4.1941600012560454e-13
0.3045	3.167342754690091e-8	9.161039762244249e-8	1.0265367283857437e-7	2.6509948625318722e-8	1.5766780063165777e-11	4.183212892458715e-13
0.3046	5.081244939397605e-8	1.2947763117023359e-7	7.486090499544334e-8	1.90776471342356e-8	1.577958084769579e-11	4.1722883453332104e-13
0.3047	9.564365383541371e-8	1.9984941281838967e-7	5.8075685605621396e-8	1.466167464705701e-8	1.579251410809721e-11	4.161386324589307e-13
0.3048	2.395838269154568e-7	3.5105294265220646e-7	4.735203696653373e-8	1.1851916260948726e-8	1.5805580825870086e-11	4.1505067949672367e-13
0.3049	9.579428329718328e-7	7.543474865973855e-7	4.024267916125778e-8	9.979160008083604e-9	1.5818781993156203e-11	4.1396497212376006e-13
0.30500000000000005	8.306910214541896e-7	1.961545144938747e-6	3.544456435156371e-8	8.694703394293049e-9	1.5832118612880563e-11	4.1288150682015904e-13
0.30510000000000004	2.1188771725690457e-7	1.8617774890872542e-6	3.222595530108499e-8	7.804099023045732e-9	1.5845591698894512e-11	4.118002800690964e-13
0.3052	8.634339084595493e-8	8.283972659457989e-7	3.0164058018388155e-8	7.193874841971597e-9	1.5859202276122002e-11	4.107212883568185e-13
0.3053	4.6075910514641866e-8	3.8590104822180105e-7	2.9017597066619137e-8	6.796518003358026e-9	1.5872951380707434e-11	4.0964452817265e-13
0.3054	2.8639546325386957e-8	2.1321921456911747e-7	2.86635424740638e-8	6.572825686061219e-9	1.5886840060166156e-11	4.085699960089968e-13
0.3055	1.96189767051457e-8	1.3394090186955842e-7	2.9067952995443493e-8	6.502914398668101e-9	1.5900869373537506e-11	4.074976883613613e-13
0.3056	1.4382241038269915e-8	9.202760920034405e-8	3.0278636527203424e-8	6.5820848123577115e-9	1.5915040391539983e-11	4.0642760172834365e-13
0.3057	1.1089846531885352e-8	6.746064017640965e-8	3.243680188618301e-8	6.819979752582015e-9	1.5929354196729185e-11	4.053597326116527e-13
0.3058	8.897357037520502e-9	5.193538717953678e-8	3.581262248055778e-8	7.242753891077674e-9	1.5943811883657902e-11	4.0429407751611007e-13
0.3059	7.374224445708884e-9	4.156162441147737e-8	4.088062985389999e-8	7.899100397935527e-9	1.5958414559039578e-11	4.03230632949665e-13
0.30600000000000005	6.282848534414401e-9	3.433684027606389e-8	4.847322959864097e-8	8.872628989457936e-9	1.5973163341913443e-11	4.0216939542339233e-13
0.30610000000000004	5.483842136219759e-9	2.9152288663007182e-8	6.010460774898469e-8	1.030642305232223e-8	1.5988059363812944e-11	4.011103614515081e-13
0.3062	4.891457426253284e-9	2.5359080844598086e-8	7.870213388977515e-8	1.2453535056433722e-8	1.60031037689368e-11	4.00053527551372e-13
0.3063	4.451014531666191e-9	2.2562443343486587e-8	1.104089797693759e-7	1.5788366917043238e-8	1.6018297714322684e-11	3.989988902434933e-13
0.3064	4.126781624409215e-9	2.0517909686128484e-8	1.694738587659799e-7	2.127773914744342e-8	1.6033642370023887e-11	3.979464460515427e-13
0.3065	3.8951628065098304e-9	1.9077091422334898e-8	2.922657563985816e-7	3.113369932537984e-8	1.6049138919288995e-11	3.968961915023577e-13
0.3066	3.740746175651688e-9	1.816006534165784e-8	5.650115033189734e-7	5.131844831688564e-8	1.6064788558744088e-11	3.958481231259449e-13
0.30670000000000003	3.6539856152108055e-9	1.77445548149405e-8	9.514694417745941e-7	1.02324341382842e-7	1.6080592498578513e-11	3.948022374554952e-13
0.3068	3.629881373512104e-9	1.7869401913393255e-8	7.578974283452789e-7	2.851031390112527e-7	1.60965519627333e-11	3.937585310273862e-13
0.3069	3.6673325573682515e-9	1.8656438455947945e-8	3.8828313456257813e-7	9.618488964203623e-7	1.611266818909273e-11	3.927170003811864e-13
0.30700000000000005	3.769012665212479e-9	2.0365970035555984e-8	2.0986530771352844e-7	3.9650161217848324e-7	1.6128942429679263e-11	3.9167764205966284e-13
0.30710000000000004	3.941742899976216e-9	2.3528589690918935e-8	1.2848835608229338e-7	1.2648926315636905e-7	1.614537595085172e-11	3.9064045260879603e-13
0.30720000000000003	4.19745341282827e-9	2.9279602627906044e-8	8.711772067996375e-8	5.900148658225453e-8	1.6161970033506478e-11	3.896054285777736e-13
0.3073	4.554972042734558e-9	4.032436368521657e-8	6.383285230346095e-8	3.4205792748037e-8	1.617872597328251e-11	3.8857256651900574e-13
0.3074	5.043124544030603e-9	6.430939808194681e-8	4.967363601011432e-8	2.2623260247405536e-8	1.619564508076935e-11	3.875418629881284e-13
0.3075	5.706086958913705e-9	1.293160547033773e-7	4.057208663071319e-8	1.6346021957740458e-8	1.6212728681718827e-11	3.865133145440098e-13
0.3076	6.612858135819676e-9	3.8283919867545e-7	3.4502162205481576e-8	1.2593197893190273e-8	1.622997811726047e-11	3.8548691774875673e-13
0.30770000000000003	7.874739786008955e-9	9.205884833259278e-7	3.0378015414627515e-8	1.0193335458792547e-8	1.6247394744120257e-11	3.8446266916772104e-13
0.3078	9.679442278640599e-9	2.8593407787438664e-7	2.75857006496662e-8	8.586357637209636e-9	1.626497993484342e-11	3.834405653695073e-13
0.3079	1.2362497623085729e-8	1.0395267020211085e-7	2.576741039002095e-8	7.478664528150645e-9	1.6282735078020615e-11	3.82420602925975e-13
0.30800000000000005	1.6570765136046962e-8	5.3172214977504235e-8	2.4715891652226142e-8	6.705636099793176e-9	1.6300661578518367e-11	3.814027784122455e-13
0.30810000000000004	2.3682614534584146e-8	3.3114826845134415e-8	2.4321350313679642e-8	6.170622863975631e-9	1.6318760857713426e-11	3.803870884067159e-13
0.30820000000000003	3.706833143845454e-8	2.3309627565386034e-8	2.454611955261854e-8	5.815610369030193e-9	1.6337034353730563e-11	3.793735294910512e-13
0.3083	6.679129103993262e-8	1.7823638762508924e-8	2.54166564891681e-8	5.606318062038608e-9	1.635548352168525e-11	3.783620982502003e-13
0.3084	1.5390887377116296e-7	1.446493916751551e-8	2.702984503837422e-8	5.524494572523766e-9	1.6374109833929997e-11	3.773527912723991e-13
0.3085	5.655928718893641e-7	1.2279232188951502e-8	2.95761855340221e-8	5.564208607288481e-9	1.6392914780305024e-11	3.763456051491711e-13
0.3086	1.069855126687427e-6	1.080004570266813e-8	3.3389700026992704e-8	5.7307651609360694e-9	1.6411899868393735e-11	3.7534053647534723e-13
0.3087	2.443261254493129e-7	9.779705072544983e-9	3.904826945316073e-8	6.041883356382698e-9	1.6431066623781633e-11	3.7433758184905033e-13
0.3088	8.855559897535268e-8	9.079229935246841e-9	4.7580319407033185e-8	6.531580632582176e-9	1.6450416590320998e-11	3.7333673787172124e-13
0.3089	4.4354729805891404e-8	8.618710890867747e-9	6.091728933643663e-8	7.258280199159955e-9	1.646995133039911e-11	3.723380011481095e-13
0.30900000000000005	2.6430316843498438e-8	8.353482193866686e-9	8.297007782788189e-8	8.320689823150196e-9	1.6489672425211703e-11	3.7134136828628514e-13
0.30910000000000004	1.7506361369908e-8	8.262543750435905e-9	1.2245705644814392e-7	9.889612133715369e-9	1.650958147504143e-11	3.703468358976459e-13
0.30920000000000003	1.2445670853405016e-8	8.343646391871126e-9	2.0108366973161912e-7	1.2275607659763415e-8	1.6529680099540536e-11	3.693544005969174e-13
0.3093	9.306801197877676e-9	8.612925448794534e-9	3.7653404620223977e-7	1.6085987156393177e-8	1.6549969938019178e-11	3.6836405900216053e-13
0.3094	7.2284064629741475e-9	9.108955752193407e-9	7.394641277405783e-7	2.2634051248989126e-8	1.6570452649738487e-11	3.673758077347772e-13
0.3095	5.781925668765112e-9	9.90301706785898e-9	8.710259483262483e-7	3.518767026978507e-8	1.6591129914209128e-11	3.6638964341951435e-13
0.3096	4.734968811380811e-9	1.1120550658720812e-8	4.828803193030699e-7	6.372080092281912e-8	1.6612003431494738e-11	3.6540556268447003e-13
0.3097	3.9527864835109904e-9	1.2985993865571358e-8	2.445321474173905e-7	1.4984840565981822e-7	1.6633074922521336e-11	3.6442356216109694e-13
0.3098	3.352934766799993e-9	1.59222288510621e-8	1.4055488439475288e-7	5.425271717571313e-7	1.665434612939173e-11	3.6344363848420775e-13
0.3099	2.882701913678942e-9	2.079326701208423e-8	9.086966429973651e-8	6.77647129587171e-7	1.667581881570603e-11	3.6246578829198087e-13
0.31000000000000005	2.5071241817631247e-9	2.9579875798279115e-8	6.421402113942774e-8	1.7794563238004297e-7	1.669749476688784e-11	3.6149000822596627e-13
0.31010000000000004	2.2022760581839082e-9	4.7635557230740846e-8	4.8550439492069125e-8	7.090826128792207e-8	1.6719375790515734e-11	3.6051629493108395e-13
0.31020000000000003	1.951341360647356e-9	9.345299598123957e-8	3.8711789880734196e-8	3.7668981375646984e-8	1.6741463716661948e-11	3.595446450556389e-13
0.3103	1.742222833959364e-9	2.589962858639085e-7	3.2236411733484535e-8	2.3586754519739184e-8	1.6763760398236068e-11	3.585750552513139e-13
0.3104	1.5660387897798476e-9	8.623328479961206e-7	2.7848015700101292e-8	1.6406308074013514e-8	1.678626771133559e-11	3.5760752217318393e-13
0.3105	1.416149843175563e-9	3.4018427501727737e-7	2.4840570209352427e-8	1.2283604752872036e-8	1.680898755560269e-11	3.566420424797145e-13
0.3106	1.2875125392063204e-9	1.0918955927499743e-7	2.280557397906454e-8	9.71825969202915e-9	1.6831921854587826e-11	3.5567861283277173e-13
0.3107	1.1762402315427781e-9	5.1528748165604666e-8	2.1501925724698797e-8	8.030461922712234e-9	1.6855072556119377e-11	3.547172298976179e-13
0.3108	1.0792986478671737e-9	3.0321423911784066e-8	2.0790618327345965e-8	6.877442565584852e-9	1.6878441632680972e-11	3.537578903429257e-13
0.3109	9.942909436765152e-10	2.0415814492754028e-8	2.0601622747280246e-8	6.072234250224859e-9	1.6902031081794802e-11	3.528005908407751e-13
0.31100000000000005	9.19303412528727e-10	1.5053490346950307e-8	2.091868727420003e-8	5.50687047255567e-9	1.6925842926413157e-11	3.5184532806666083e-13
0.31110000000000004	8.52793060501815e-10	1.1855476108573673e-8	2.1776175681791145e-8	5.11667494828777e-9	1.6949879215316378e-11	3.5089209869949884e-13
0.31120000000000003	7.93504554594861e-10	9.819625806184634e-9	2.3266841706229692e-8	4.8624733400907744e-9	1.6974142023518335e-11	3.4994089942162176e-13
0.3113	7.404080940973473e-10	8.467404340533076e-9	2.556359697666493e-8	4.721346029836792e-9	1.6998633452680098e-11	3.4899172691879386e-13
0.3114	6.926523928647573e-10	7.548804668924617e-9	2.8964376736821763e-8	4.681831129111089e-9	1.7023355631530598e-11	3.480445778802066e-13
0.3115	6.495287148914255e-10	6.924734445602356e-9	3.398136142661128e-8	4.741735465838246e-9	1.7048310716295742e-11	3.470994489984868e-13
0.3116	6.104430909426632e-10	6.514951734859002e-9	4.1524436386582557e-8	4.907795438703317e-9	1.707350089113545e-11	3.461563369697016e-13
0.3117	5.748946568788422e-10	6.273234174541309e-9	5.330362479605825e-8	5.197088635027321e-9	1.70989283685888e-11	3.452152384933559e-13
0.3118	5.424586194682503e-10	6.175085149760744e-9	7.279123996201746e-8	5.640708330293259e-9	1.7124595390028058e-11	3.442761502724028e-13
0.3119	5.127727534850272e-10	6.211894962211599e-9	1.0777345681213374e-7	6.291118558960361e-9	1.715050422612077e-11	3.4333906901324336e-13
0.31200000000000006	4.855266175293033e-10	6.3890325869023285e-9	1.778747434128017e-7	7.236402934235501e-9	1.7176657177301387e-11	3.424039914257348e-13
0.31210000000000004	4.6045288041181735e-10	6.7271122062145705e-9	3.368458931867247e-7	8.628759299683407e-9	1.7203056574251063e-11	3.414709142231875e-13
0.31220000000000003	4.3732029879031395e-10	7.266964244355755e-9	6.796595485515306e-7	1.074521903169077e-8	1.7229704778387744e-11	3.405398341223739e-13
0.3123	4.1592799619941643e-10	8.08047990670373e-9	8.165746585131436e-7	1.412906543109739e-8	1.7256604182364643e-11	3.396107478435307e-13
0.3124	3.961007748441254e-10	9.292683710363881e-9	4.423352293284587e-7	1.9960599757845176e-8	1.7283757210578963e-11	3.386836521103585e-13
0.3125	3.776852523343936e-10	1.1128013641585691e-8	2.1992483661103815e-7	3.1198104363269905e-8	1.731116631969058e-11	3.377585436500328e-13
0.3126	3.6054666143067455e-10	1.4014594066341625e-8	1.2519273952471868e-7	5.6980730015180146e-8	1.7338833999150137e-11	3.368354191931993e-13
0.3127	3.445661857745195e-10	1.8844910448272218e-8	8.045863132885327e-8	1.3634737135028316e-7	1.7366762771738408e-11	3.3591427547398083e-13
0.3128	3.2963873131982673e-10	2.7726608135240028e-8	5.6606197111797534e-8	5.143137623092051e-7	1.7394955194115445e-11	3.349951092299842e-13
0.3129	3.1567105381120503e-10	4.661538768346049e-8	4.263478445335354e-8	5.951384044704745e-7	1.7423413857380872e-11	3.3407791720229775e-13
0.31300000000000006	3.0258017867589925e-10	9.759525584244639e-8	3.387035296974892e-8	1.517267920956112e-7	1.7452141387645092e-11	3.331626961354944e-13
0.31310000000000004	2.9029206221525633e-10	3.024131233714403e-7	2.8099444363020366e-8	6.06930168715564e-8	1.7481140446611598e-11	3.322494427776398e-13
0.31320000000000003	2.7874045282214876e-10	8.121973320918392e-7	2.4178372409933125e-8	3.235464971896409e-8	1.7510413732171658e-11	3.3133815388029186e-13
0.3133	2.678659187308157e-10	2.331270738895885e-7	2.1475231404105095e-8	2.030246355592467e-8	1.7539963979009568e-11	3.3042882619850435e-13
0.3134	2.5761501498928554e-10	8.07045720016518e-8	1.9623780782834875e-8	1.4138291403652083e-8	1.7569793959221086e-11	3.2952145649082974e-13
0.3135	2.4793956728506514e-10	3.984764579260145e-8	1.8406282174941966e-8	1.0590345447704868e-8	1.75999064829434e-11	3.286160415193202e-13
0.3136	2.387960542215383e-10	2.4000496629387705e-8	1.76945634244265e-8	8.377751575363452e-9	1.7630304398998364e-11	3.277125780495345e-13
0.3137	2.3014507284293548e-10	1.635467522969863e-8	1.7419703009087583e-8	6.9186778597925046e-9	1.7660990595548508e-11	3.268110628505371e-13
0.3138	2.219508747987986e-10	1.2128954895149244e-8	1.755728492088401e-8	5.919097424310304e-9	1.769196800076609e-11	3.2591149269490647e-13
0.3139	2.141809626498655e-10	9.573926324068805e-9	1.8122582790994235e-8	5.218265739809449e-9	1.772323958351581e-11	3.2501386435872886e-13
0.31400000000000006	2.0680573754238426e-10	7.932367993514945e-9	1.9173981830249675e-8	4.723095240070467e-9	1.775480835405158e-11	3.2411817462160863e-13
0.31410000000000005	1.99798190893583e-10	6.8354175178674706e-9	2.0825951598903696e-8	4.377570558996386e-9	1.778667736472746e-11	3.2322442026666936e-13
0.31420000000000003	1.9313363389722141e-10	6.087404514286722e-9	2.3276670995710177e-8	4.147465200816545e-9	1.781884971072278e-11	3.2233259808055267e-13
0.3143	1.8678945962230916e-10	5.5781290848276276e-9	2.6862394272984845e-8	4.012346636149746e-9	1.7851328530782647e-11	3.2144270485342377e-13
0.3144	1.807449332783218e-10	5.24333477856781e-9	3.2166247904981066e-8	3.961360298241793e-9	1.7884117007973403e-11	3.205547373789755e-13
0.3145	1.7498100688628853e-10	5.045578468644482e-9	4.0248109322626706e-8	3.991191959843194e-9	1.7917218370453918e-11	3.1966869245442755e-13
0.3146	1.6948015515177765e-10	4.964625677443199e-9	5.316953432509526e-8	4.105514636634776e-9	1.7950635892262206e-11	3.187845668805272e-13
0.3147	1.6422622980220048e-10	4.992795082095224e-9	7.53155426218654e-8	4.315749781166975e-9	1.7984372894119734e-11	3.1790235746156104e-13
0.3148	1.5920433004292396e-10	5.1333120791052736e-9	1.1712623192018858e-7	4.643410981197741e-9	1.8018432744251102e-11	3.1702206100534504e-13
0.3149	1.5440068711743715e-10	5.401043120345068e-9	2.067610102964924e-7	5.124885057584972e-9	1.8052818859221534e-11	3.161436743232369e-13
0.315	1.4980256123619345e-10	5.825907947460498e-9	4.213341596867486e-7	5.8205954985103476e-9	1.8087534704791994e-11	3.152671942301293e-13
0.31510000000000005	1.4539814937607027e-10	6.460383217425079e-9	7.753063028378647e-7	6.832893163075352e-9	1.812258379679252e-11	3.1439261754445947e-13
0.31520000000000004	1.4117650265380902e-10	7.3945794186255424e-9	6.021221988848178e-7	8.342912884479935e-9	1.8157969702013057e-11	3.135199410882102e-13
0.3153	1.3712745214867263e-10	8.787138342103648e-9	2.8644748621777806e-7	1.0692694594390852e-8	1.819369603911442e-11	3.1264916168690575e-13
0.3154	1.3324154219653589e-10	1.0932700259778508e-8	1.489355412286256e-7	1.4588310327720099e-8	1.8229766479558153e-11	3.117802761696233e-13
0.3155	1.2950997030335127e-10	1.4423739686462386e-8	8.931299045263207e-8	2.167753892378341e-8	1.8266184748555486e-11	3.10913281368986e-13
0.3156	1.259245329340477e-10	2.0591595505970188e-8	5.972782242228041e-8	3.654303976714058e-8	1.830295462603812e-11	3.100481741211706e-13
0.3157	1.224775765259719e-10	3.2938580258682294e-8	4.327952021677367e-8	7.582576247714055e-8	1.8340079947648662e-11	3.091849512659101e-13
0.3158	1.191619531562103e-10	6.311868344660832e-8	3.333421412895301e-8	2.312565360018297e-7	1.8377564605752833e-11	3.083236096464879e-13
0.3159	1.1597098036155003e-10	1.6709046892455046e-7	2.6946052066984992e-8	8.048069862523405e-7	1.8415412550473838e-11	3.074641461097508e-13
0.316	1.128984046698864e-10	6.606234341308836e-7	2.266635290156303e-8	2.4194147720358756e-7	1.845362779074871e-11	3.066065575061011e-13
0.31610000000000005	1.0993836845424449e-10	3.5127228280713877e-7	1.9723474421131086e-8	7.750984964233488e-8	1.849221439540818e-11	3.057508406895031e-13
0.31620000000000004	1.0708537976581072e-10	9.956647655637568e-8	1.7680811199011818e-8	3.679069120390604e-8	1.853117649427969e-11	3.048969925174864e-13
0.3163	1.043342848420724e-10	4.386700328684399e-8	1.6280862611555635e-8	2.1570132527090352e-8	1.857051827931499e-11	3.040450098511426e-13
0.3164	1.0168024302072466e-10	2.471825250353883e-8	1.5368978381212667e-8	1.4362309497745677e-8	1.8610244005742313e-11	3.0319488955512956e-13
0.3165	9.911870382020198e-11	1.6105407017559266e-8	1.4854242682957464e-8	1.0415558377989948e-8	1.86503579932443e-11	3.023466284976738e-13
0.3166	9.664538597423733e-11	1.1551915661021633e-8	1.4689192555457161e-8	8.036237097602718e-9	1.869086462716151e-11	3.015002235505711e-13
0.3167	9.42562582311345e-11	8.878644522195476e-9	1.4860163846714267e-8	6.503016138359199e-9	1.8731768359723486e-11	3.006556715891871e-13
0.3168	9.194752174887628e-11	7.1940487361791044e-9	1.5384759591567788e-8	5.46789850416141e-9	1.8773073711306665e-11	2.998129694924607e-13
0.3169	8.971559393527949e-11	6.080730184220833e-9	1.6315601578067744e-8	4.746985074109894e-9	1.8814785271720414e-11	2.989721141429053e-13
0.317	8.755709359825436e-11	5.323386165566198e-9	1.7751747507358797e-8	4.236290636709326e-9	1.8856907701522964e-11	2.981331024266075e-13
0.31710000000000005	8.546882728536615e-11	4.802896293379611e-9	1.9862175279243948e-8	3.874078379777111e-9	1.8899445733365642e-11	2.972959312332316e-13
0.31720000000000004	8.344777670430208e-11	4.450176411460827e-9	2.2931471648857092e-8	3.622584405514351e-9	1.8942404173368684e-11	2.9646059745602004e-13
0.3173	8.149108712686754e-11	4.224318849725298e-9	2.74507516817784e-8	3.4586059291850486e-9	1.8985787902527695e-11	2.956270979917928e-13
0.3174	7.959605668900344e-11	4.10164139128178e-9	3.430902698960023e-8	3.3684859533028927e-9	1.9029601878152442e-11	2.9479542974095276e-13
0.3175	7.776012650794321e-11	4.070121933468344e-9	4.522887483160801e-8	3.3454741624982653e-9	1.9073851135338505e-11	2.9396558960748226e-13
0.3176	7.598087154546215e-11	4.126818769078411e-9	6.386166561487146e-8	3.3885318193357218e-9	1.9118540788472814e-11	2.9313757449894626e-13
0.3177	7.425599215302188e-11	4.277283075331862e-9	9.888807493251621e-8	3.5021973328705418e-9	1.916367603277364e-11	2.9231138132649536e-13
0.3178	7.258330624083164e-11	4.5367561474040165e-9	1.7390021040673605e-7	3.6974795251877652e-9	1.920926214586686e-11	2.9148700700486405e-13
0.3179	7.096074201835074e-11	4.933611943755155e-9	3.571299991733999e-7	3.9940826453293155e-9	1.9255304489397694e-11	2.906644484523716e-13
0.318	6.938633125867848e-11	5.516456969682835e-9	7.019575699495876e-7	4.424767874840117e-9	1.9301808510681452e-11	2.898437025909257e-13
0.31810000000000005	6.785820304373968e-11	6.3681985344307965e-9	5.833379772161547e-7	5.0436290824747035e-9	1.9348779744391982e-11	2.890247663460243e-13
0.31820000000000004	6.637457795111925e-11	7.63488460918117e-9	2.715991128287254e-7	5.942238793297896e-9	1.9396223814289358e-11	2.8820763664674855e-13
0.3183	6.493376264695446e-11	9.589069701777199e-9	1.3771177473940305e-7	7.283016615444121e-9	1.9444146434989894e-11	2.873923104257766e-13
0.3184	6.353414485256119e-11	1.2783354068807479e-8	8.122455550444417e-8	9.373994808897183e-9	1.9492553413776117e-11	2.865787846193715e-13
0.3185	6.217418865527725e-11	1.8474883029805532e-8	5.370235669907915e-8	1.2855230643814408e-8	1.9541450652451062e-11	2.8576705616738864e-13
0.3186	6.085243013667951e-11	3.0033137721213736e-8	3.857952807867294e-8	1.923497441442304e-8	1.9590844149236546e-11	2.849571220132813e-13
0.3187	5.956747329364492e-11	5.901792073101292e-8	2.9504459840921543e-8	3.277136675527859e-8	1.9640740000715993e-11	2.8414897910408914e-13
0.31880000000000003	5.831798622985439e-11	1.6406862464663395e-7	2.3701667000566486e-8	6.93340726175648e-8	1.9691144403825116e-11	2.83342624390449e-13
0.3189	5.710269759727697e-11	6.63518845441869e-7	1.982147828161979e-8	2.2096889194118627e-7	1.9742063657889773e-11	2.8253805482659217e-13
0.319	5.5920393268872396e-11	2.7756195781183503e-7	1.7150510925199522e-8	7.451686598745824e-7	1.9793504166713564e-11	2.817352673703458e-13
0.31910000000000005	5.4769913225369445e-11	8.047108810600162e-8	1.5286964617106623e-8	1.971243324006099e-7	1.984547244071566e-11	2.809342589831309e-13
0.31920000000000004	5.365014864037673e-11	3.618556270495819e-8	1.3994033512086752e-8	6.412605108345477e-8	1.9897975099121296e-11	2.8013502662996754e-13
0.31930000000000003	5.25600391493772e-11	2.0610580270941286e-8	1.3128660329970061e-8	3.079532790133074e-8	1.9951018872205536e-11	2.793375672794713e-13
0.3194	5.149857028937143e-11	1.3503396274059807e-8	1.2605008633021474e-8	1.8182505849587823e-8	2.000461060359227e-11	2.7854187790385623e-13
0.3195	5.046477109695548e-11	9.70987497135424e-9	1.2375284316805307e-8	1.2160698438136282e-8	2.005875725261011e-11	2.7774795547893613e-13
0.3196	4.945771185364845e-11	7.467589955634374e-9	1.242008243249481e-8	8.844657673725067e-9	2.0113465896705817e-11	2.7695579698411823e-13
0.3197	4.847650196812904e-11	6.047149175255907e-9	1.2744762773756375e-8	6.837090873199699e-9	2.0168743733918866e-11	2.7616539940241405e-13
0.31980000000000003	4.7520287985888867e-11	5.104127743399706e-9	1.3380648542930784e-8	5.538946243020836e-9	2.022459808541729e-11	2.7537675972043366e-13
0.3199	4.6588251717525844e-11	4.459646894274889e-9	1.4391494389551976e-8	4.659753872003641e-9	2.028103639809611e-11	2.745898749283844e-13
0.32	4.567960847759393e-11	4.014141419450156e-9	1.5887577030711668e-8	4.045383101751365e-9	2.0338066247243057e-11	2.738047420200767e-13
0.32010000000000005	4.479360542653297e-11	3.7095005640887034e-9	1.805302918210078e-8	3.6083608833570297e-9	2.0395695339269833e-11	2.730213579929186e-13
0.32020000000000004	4.3929520008784714e-11	3.5110099432616484e-9	2.1198945407616304e-8	3.2965538113734064e-9	2.0453931514513594e-11	2.722397198479248e-13
0.32030000000000003	4.3086658480698894e-11	3.3982324110547876e-9	2.5871203303490667e-8	3.077910464661537e-9	2.051278275010918e-11	2.7145982458970487e-13
0.3204	4.2264354522331803e-11	3.360307156464887e-9	3.308487288403361e-8	2.9325683245760143e-9	2.0572257162935217e-11	2.706816692264719e-13
0.3205	4.146196792765768e-11	3.3936782172536087e-9	4.488139048544858e-8	2.848618146645358e-9	2.0632363012635427e-11	2.6990525077004047e-13
0.3206	4.067888336813274e-11	3.5013982387305143e-9	6.58085383017489e-8	2.819839279197083e-9	2.0693108704717976e-11	2.69130566235827e-13
0.3207	3.991450922489659e-11	3.6937660198801682e-9	1.0740118329468727e-7	2.8446173152951614e-9	2.075450279373491e-11	2.683576126428485e-13
0.32080000000000003	3.9168276485259314e-11	3.990534589488743e-9	2.0333052744453053e-7	2.925703026289659e-9	2.0816553986544534e-11	2.6758638701372636e-13
0.3209	3.843963769941716e-11	4.425544511655009e-9	4.4565371829608705e-7	3.0707454825324342e-9	2.0879271145657616e-11	2.668168863746814e-13
0.321	3.7728065993629685e-11	5.055792571913808e-9	6.949604958569565e-7	3.2937757153285696e-9	2.0942663292673048e-11	2.660491077555388e-13
0.32110000000000005	3.703305413636792e-11	5.979554305212234e-9	3.8908574575154716e-7	3.6181522767058585e-9	2.1006739611802286e-11	2.6528304818972114e-13
0.32120000000000004	3.6354113654169867e-11	7.374805407723168e-9	1.780330989163814e-7	4.082099241367969e-9	2.1071509453487583e-11	2.645187047142594e-13
0.32130000000000003	3.569077399416884e-11	9.588034456365042e-9	9.549420468508645e-8	4.749303317199485e-9	2.1136982338115956e-11	2.6375607436978176e-13
0.3214	3.5042581730484905e-11	1.3364851957539109e-8	5.901414601130074e-8	5.7302299055552486e-9	2.120316795983203e-11	2.629951542005189e-13
0.3215	3.440909981183489e-11	2.055119132004373e-8	4.0366081959516456e-8	7.228231799984603e-9	2.1270076190452836e-11	2.62235941254304e-13
0.3216	3.3789906847914435e-11	3.676101696142464e-8	2.973419572422471e-8	9.649362890192464e-9	2.13377170834875e-11	2.614784325825728e-13
0.3217	3.3184596432261465e-11	8.560393469139176e-8	2.317650559089469e-8	1.3899436382946496e-8	2.140610087826557e-11	2.607226252403602e-13
0.3218	3.2592776499463015e-11	3.2615421962686293e-7	1.8897036455094225e-8	2.234060369546194e-8	2.1475238004176885e-11	2.5996851628630344e-13
0.3219	3.201406871471017e-11	5.018088780413868e-7	1.5992351896149957e-8	4.2755844186874155e-8	2.1545139085026956e-11	2.592161027826418e-13
0.322	3.144810789383603e-11	1.1481192384396347e-7	1.3971922860033413e-8	1.1259605769264518e-7	2.1615814943510527e-11	2.584653817952119e-13
0.32210000000000005	3.08945414520863e-11	4.338830513989801e-8	1.2553619190997226e-8	5.050795664402348e-7	2.168727660580919e-11	2.577163503934527e-13
0.32220000000000004	3.0353028880003514e-11	2.251098894082006e-8	1.1568572713438863e-8	3.2594974055644494e-7	2.1759535306314048e-11	2.569690056504071e-13
0.32230000000000003	2.982324124487878e-11	1.391318545120111e-8	1.0913809005377524e-8	8.227193558653765e-8	2.183260249248005e-11	2.562233446427112e-13
0.3224	2.930486071635622e-11	9.603520570110957e-9	1.0527526709083295e-8	3.462228787257856e-8	2.1906489829814657e-11	2.5547936445060495e-13
0.3225	2.8797580114841183e-11	7.159048935200964e-9	1.0376008881092187e-8	1.9025971959896304e-8	2.1981209207005985e-11	2.547370621579247e-13
0.3226	2.8301102481455223e-11	5.652797316553668e-9	1.0447121949190294e-8	1.2164747611727524e-8	2.2056772741194287e-11	2.539964348521076e-13
0.3227	2.7815140668362688e-11	4.6703704119368734e-9	1.0748158861351467e-8	8.575377038535872e-9	2.2133192783392146e-11	2.5325747962418714e-13
0.3228	2.7339416948358483e-11	4.004869048793411e-9	1.1307341941477254e-8	6.475809596027454e-9	2.2210481924057592e-11	2.525201935687962e-13
0.3229	2.6873662642680866e-11	3.5442951456966515e-9	1.2179513410622575e-8	5.1500297817838825e-9	2.228865299882572e-11	2.5178457378416287e-13
0.323	2.6417617766074782e-11	3.224372378782355e-9	1.345804198617175e-8	4.266439256161509e-9	2.236771909440329e-11	2.5105061737211383e-13
0.32310000000000005	2.5971030688181627e-11	3.006794920362346e-9	1.5297627134690838e-8	3.654912225096299e-9	2.244769355463317e-11	2.5031832143807045e-13
0.32320000000000004	2.5533657810406594e-11	2.86846316087101e-9	1.795833401469638e-8	3.2212543112878125e-9	2.2528589986732064e-11	2.4958768309105133e-13
0.32330000000000003	2.5105263257438514e-11	2.795913775173225e-9	2.1894618743128493e-8	2.9102627578262737e-9	2.2610422267709342e-11	2.488586994436679e-13
0.3234	2.4685618582670245e-11	2.782435474462965e-9	2.7948152295061927e-8	2.688265940925238e-9	2.2693204550972126e-11	2.4813136761212624e-13
0.3235	2.4274502486796122e-11	2.82674432397116e-9	3.7804607914592914e-8	2.534278944432115e-9	2.277695127312301e-11	2.474056847162288e-13
0.3236	2.387170054891153e-11	2.9327515769526466e-9	5.5204511612604975e-8	2.4352972892831216e-9	2.286167716095671e-11	2.4668164787936756e-13
0.3237	2.3477004969477245e-11	3.110350260366949e-9	8.962073204313666e-8	2.383735733066469e-9	2.2947397238663067e-11	2.459592542285278e-13
0.3238	2.309021432454883e-11	3.377502326648166e-9	1.6901646088564472e-7	2.3760788959797058e-9	2.303412683524304e-11	2.4523850089428737e-13
0.3239	2.2711133330702676e-11	3.7644249963545535e-9	3.770901928366924e-7	2.4123070094789267e-9	2.3121881592144774e-11	2.4451938501081386e-13
0.324	2.233957262012822e-11	4.321690505659553e-9	6.486442015993269e-7	2.495926689142718e-9	2.3210677471127736e-11	2.438019037158656e-13
0.32410000000000005	2.197534852537576e-11	5.136384507709735e-9	3.7449444524689273e-7	2.63462206071805e-9	2.330053076236282e-11	2.430860541507891e-13
0.32420000000000004	2.161828287329247e-11	6.36643558812055e-9	1.6600066442694847e-7	2.8417362796870587e-9	2.3391458092776404e-11	2.423718334605212e-13
0.32430000000000003	2.1268202787688174e-11	8.320309408193789e-9	8.701962289214014e-8	3.1390955601372753e-9	2.348347643464711e-11	2.416592387935837e-13
0.3244	2.092494050031365e-11	1.1665261833621429e-8	5.299876986140947e-8	3.562277418866751e-9	2.3576603114463923e-11	2.409482673020869e-13
0.3245	2.0588333169744448e-11	1.806654110051368e-8	3.5887074463774434e-8	4.1707290979170015e-9	2.3670855822055033e-11	2.4023891614172704e-13
0.3246	2.0258222707794324e-11	3.2655909309391905e-8	2.6231900025893914e-8	5.068313420431302e-9	2.3766252619997124e-11	2.3953118247178223e-13
0.3247	1.9934455613096786e-11	7.756559119855264e-8	2.0316551857978143e-8	6.44836522012114e-9	2.3862811953315274e-11	2.3882506345511894e-13
0.3248	1.9616882811516964e-11	3.1018390470924373e-7	1.6471941983588788e-8	8.703001393758448e-9	2.3960552659483003e-11	2.381205562581832e-13
0.3249	1.9305359503070325e-11	4.325658146832762e-7	1.3866912602387759e-8	1.2726371001024058e-8	2.405949397873432e-11	2.374176580510041e-13
0.325	1.899974501504514e-11	9.592788264790832e-8	1.2053331662380916e-8	2.092714354780441e-8	2.4159655564698615e-11	2.367163660071913e-13
0.32510000000000006	1.8699902661039557e-11	3.653127489104305e-8	1.0774541934808463e-8	4.166755707760462e-8	2.4261057495370333e-11	2.360166773039352e-13
0.32520000000000004	1.840569960564052e-11	1.9041663061865335e-8	9.877052938638731e-9	1.1913970381359132e-7	2.4363720284424702e-11	2.3531858912200414e-13
0.32530000000000003	1.811700673448428e-11	1.1794032830477648e-8	9.266824355108248e-9	5.658733956220974e-7	2.446766489289451e-11	2.346220986457459e-13
0.3254	1.7833698529453902e-11	8.145272895328068e-9	8.88647274952973e-9	2.221317590525901e-7	2.4572912741218155e-11	2.3392720306308166e-13
0.3255	1.755565294878139e-11	6.068949180302421e-9	8.703086643355527e-9	6.045001976411813e-8	2.467948572167544e-11	2.3323389956551014e-13
0.3256	1.7282751311830792e-11	4.786101670201503e-9	8.701913133276705e-9	2.672988555665243e-8	2.478740621122434e-11	2.3254218534810517e-13
0.3257	1.701487818835499e-11	3.947219525503072e-9	8.883738602620187e-9	1.509510657695123e-8	2.4896697084753425e-11	2.318520576095117e-13
0.3258	1.675192129202576e-11	3.3772685453854458e-9	9.265134749912294e-9	9.81689194458532e-9	2.500738172876707e-11	2.311635135519482e-13
0.3259	1.6493771378048044e-11	2.9812314715566106e-9	9.881671665702003e-9	7.001014200552101e-9	2.5119484055517696e-11	2.3047655038120386e-13
0.326	1.624032214467856e-11	2.704401533109117e-9	1.079519007617849e-8	5.331559805248104e-9	2.5233028517603896e-11	2.29791165306636e-13
0.32610000000000006	1.5991470138477728e-11	2.5140217416555084e-9	1.2107802773996143e-8	4.267006852448086e-9	2.534804012305211e-11	2.291073555411716e-13
0.32620000000000005	1.574711466313371e-11	2.3901657138682443e-9	1.3988458478052673e-8	3.5522174445900357e-9	2.5464544450898735e-11	2.2842511830130377e-13
0.32630000000000003	1.5507157691701663e-11	2.3209889544778e-9	1.6725076210523604e-8	3.0545881488104023e-9	2.55825676672945e-11	2.2774445080709345e-13
0.3264	1.5271503782113652e-11	2.300230969027357e-9	2.08331322329227e-8	2.6999546383848595e-9	2.5702136542148705e-11	2.2706535028216235e-13
0.3265	1.504005999581896e-11	2.32600517110873e-9	2.730062499924703e-8	2.444497530547159e-9	2.582327846633722e-11	2.2638781395369827e-13
0.3266	1.4812735819419982e-11	2.4004577813225963e-9	3.819981623218767e-8	2.261304844106849e-9	2.5946021469494037e-11	2.257118390524484e-13
0.3267	1.4589443089179495e-11	2.5301867805845123e-9	5.8422362177198904e-8	2.133499025686234e-9	2.607039423841106e-11	2.2503742281272261e-13
0.3268	1.4370095918277016e-11	2.727566055302622e-9	1.0140449645476204e-7	2.0505491204032348e-9	2.6196426136068483e-11	2.2436456247238694e-13
0.3269	1.4154610626699838e-11	3.0134537214240003e-9	2.1021794366769504e-7	2.0062474838405563e-9	2.632414722132351e-11	2.2369325527286697e-13
0.327	1.3942905673660026e-11	3.4223782438814432e-9	4.855233603706054e-7	1.9976320153618314e-9	2.6453588269280832e-11	2.230234984591445e-13
0.32710000000000006	1.3734901592430633e-11	4.012643522774325e-9	5.193186871106678e-7	2.024513504160769e-9	2.6584780792374888e-11	2.2235528927975404e-13
0.32720000000000005	1.3530520927505319e-11	4.8870945787521336e-9	2.2713023304697133e-7	2.0894714295936452e-9	2.6717757062190922e-11	2.2168862498678432e-13
0.32730000000000004	1.3329688173982328e-11	6.239259861573057e-9	1.0606859925789208e-7	2.1983216870229015e-9	2.6852550132056827e-11	2.2102350283587574e-13
0.3274	1.3132329719086309e-11	8.467168805453506e-9	5.942249847953558e-8	2.36120292685777e-9	2.6989193860435e-11	2.203599200862176e-13
0.3275	1.2938373785738564e-11	1.249627367824451e-8	3.797815322489249e-8	2.5946440770601877e-9	2.7127722935149565e-11	2.1969787400054963e-13
0.3276	1.2747750378095073e-11	2.0893022418881378e-8	2.661680905401178e-8	2.925387414806625e-9	2.7268172898481715e-11	2.1903736184515643e-13
0.3277	1.2560391228972537e-11	4.299820462092449e-8	1.9957147472801564e-8	3.397633941560512e-9	2.7410580173171e-11	2.183783808898709e-13
0.3278	1.2376229749088413e-11	1.3231800262150832e-7	1.5761205338157215e-8	4.0875002910404464e-9	2.7554982089358723e-11	2.1772092840806476e-13
0.3279	1.2195200978041984e-11	5.732941085922526e-7	1.2977195428855225e-8	5.134022646734242e-9	2.7701416912515445e-11	2.1706500167665718e-13
0.328	1.2017241536969196e-11	1.574508454279146e-7	1.10622712034361e-8	6.812241037610813e-9	2.7849923872391488e-11	2.164105979761047e-13
0.3281	1.1842289582804613e-11	4.668639720261765e-8	9.715419993304138e-9	9.728343854856085e-9	2.8000543193037072e-11	2.1575771459040395e-13
0.32820000000000005	1.1670284764088141e-11	2.1514295707877075e-8	8.76046737849104e-9	1.5437409270700185e-8	2.8153316123935614e-11	2.1510634880708602e-13
0.32830000000000004	1.1501168178257872e-11	1.2411056642061695e-8	8.090383194146453e-9	2.8945764047975242e-8	2.8308284972299378e-11	2.1445649791722432e-13
0.3284	1.1334882330369507e-11	8.177070954372548e-9	7.638999947707723e-9	7.364067325747666e-8	2.8465493136577315e-11	2.138081592154179e-13
0.3285	1.1171371093189884e-11	5.886762846559837e-9	7.365993626863633e-9	3.402279866086462e-7	2.862498514122936e-11	2.131613299998037e-13
0.3286	1.1010579668610933e-11	4.519146728077111e-9	7.248790765679785e-9	3.1129880449679736e-7	2.8786806672820144e-11	2.1251600757204462e-13
0.3287	1.0852454550334044e-11	3.6451821408862666e-9	7.2784416155047e-9	6.90951227496938e-8	2.8951004617493415e-11	2.1187218923733552e-13
0.3288	1.0696943487777556e-11	3.059845974495892e-9	7.458107050880512e-9	2.755760324026114e-8	2.911762709988646e-11	2.1122987230439598e-13
0.3289	1.0543995451160322e-11	2.655579790435787e-9	7.803702524730362e-9	1.4758636087628902e-8	2.928672352354974e-11	2.1058905408547331e-13
0.329	1.0393560597718648e-11	2.37192234388813e-9	8.346918160631458e-9	9.29520621161483e-9	2.9458344612938276e-11	2.099497318963337e-13
0.3291	1.0245590239013288e-11	2.1731568380280055e-9	9.141624377223727e-9	6.486998568417926e-9	2.963254245704873e-11	2.0931190305626776e-13
0.32920000000000005	1.0100036809286695e-11	2.0375338078937863e-9	1.0275998923099341e-8	4.862638316427982e-9	2.9809370554773516e-11	2.086755648880848e-13
0.32930000000000004	9.95685383483279e-12	1.951748554510383e-9	1.1895420893819403e-8	3.84429683445953e-9	2.998888386205287e-11	2.0804071471811152e-13
0.3294	9.815995904339002e-12	1.9080091464230357e-9	1.424736521464496e-8	3.168475135660188e-9	3.017113884090716e-11	2.0740734987619125e-13
0.3295	9.677418640169826e-12	1.9024963296819933e-9	1.777500938927672e-8	2.7014484887533624e-9	3.035619351043621e-11	2.067754676956794e-13
0.3296	9.541078670553276e-12	1.934663506115399e-9	2.332893039275823e-8	2.3697317087113608e-9	3.054410749987818e-11	2.0614506551344443e-13
0.3297	9.406933602640842e-12	2.0071483623478812e-9	3.2698088181790126e-8	2.1304469576851073e-9	3.073494210382406e-11	2.055161406698646e-13
0.3298	9.274941996406918e-12	2.1262713238208846e-9	5.0127875538123466e-8	1.9574517067111275e-9	3.09287603396899e-11	2.0488869050882603e-13
0.3299	9.145063339360467e-12	2.303288396458532e-9	8.741099178957473e-8	1.8343546805811125e-9	3.1125627007554423e-11	2.0426271237772142e-13
0.33	9.017258022037447e-12	2.556848131884199e-9	1.8345570109214255e-7	1.750802597435756e-9	3.1325608752473616e-11	2.0363820362744687e-13
0.3301	8.891487314247768e-12	2.9176475079558634e-9	4.394949204834676e-7	1.7004382499577683e-9	3.15287741293952e-11	2.0301516161240235e-13
0.33020000000000005	8.767713342049826e-12	3.437498078281901e-9	4.775989287684467e-7	1.6797792260052793e-9	3.173519367079451e-11	2.023935836904837e-13
0.33030000000000004	8.6458990654277e-12	4.208021657659465e-9	2.014605498488755e-7	1.687655310500919e-9	3.194493995716772e-11	2.0177346722308908e-13
0.3304	8.526008256644473e-12	5.40244392746076e-9	9.24532644620265e-8	1.7250400768753635e-9	3.215808769052248e-11	2.0115480957511074e-13
0.3305	8.40800547925069e-12	7.379569685110478e-9	5.139194978270764e-8	1.7952320452029632e-9	3.237471377101226e-11	2.0053760811493557e-13
0.3306	8.291856067724055e-12	1.0982362454552843e-8	3.270088520574474e-8	1.9044414948709597e-9	3.259489737687325e-11	1.9992186021444106e-13
0.3307	8.177526107717852e-12	1.8586360391879685e-8	2.2847428359108174e-8	2.0629666278954263e-9	3.28187200478274e-11	1.9930756324899497e-13
0.3308	8.064982416899258e-12	3.908087989564584e-8	1.7087179090782563e-8	2.2873623003022995e-9	3.304626577212867e-11	1.9869471459745448e-13
0.3309	7.954192526355019e-12	1.2634503283870102e-7	1.3462828856181245e-8	2.604450258759835e-9	3.3277621077434345e-11	1.980833116421584e-13
0.331	7.845124662547539e-12	5.365639949342598e-7	1.1058850846272166e-8	3.0590213870557803e-9	3.3512875125700784e-11	1.9747335176893403e-13
0.3311	7.737747729800317e-12	1.2478184767663389e-7	9.40410492103609e-9	3.7295394089794514e-9	3.3752119812307765e-11	1.968648323670849e-13
0.33120000000000005	7.632031293297661e-12	3.788837953959543e-8	8.237765961983261e-9	4.762814128963992e-9	3.3995449869632984e-11	1.9625775082939723e-13
0.33130000000000004	7.527945562578789e-12	1.771205983710129e-8	7.40723223028868e-9	6.458938680450959e-9	3.424296297530637e-11	1.9565210455213178e-13
0.33140000000000003	7.425461375511658e-12	1.029726081834044e-8	6.819654489973048e-9	9.51019039295953e-9	3.449475986539469e-11	1.9504789093502598e-13
0.3315	7.324550182729676e-12	6.813937791112977e-9	6.417347036499751e-9	1.5815487584549364e-8	3.4750944452772635e-11	1.9444510738128788e-13
0.3316	7.225184032516349e-12	4.917000827318935e-9	6.16470621713227e-9	3.218059477837398e-8	3.5011623950960446e-11	1.938437512975974e-13
0.3317	7.127335556122963e-12	3.778729236568271e-9	6.041101258357673e-9	9.715659993288006e-8	3.52769090037204e-11	1.9324382009410125e-13
0.3318	7.030977953505029e-12	3.0484922546924364e-9	6.037139842491765e-9	5.069133575686528e-7	3.554691382072465e-11	1.92645311184412e-13
0.33190000000000003	6.9360849794641606e-12	2.557725311546281e-9	6.1530929307582995e-9	1.511529114053006e-7	3.582175631962439e-11	1.9204822198560674e-13
0.332	6.842630930181739e-12	2.217572511648643e-9	6.39900762570571e-9	4.148133775419881e-8	3.610155827487139e-11	1.9145254991822187e-13
0.3321	6.750590630131954e-12	1.9778776846292412e-9	6.7965562605237636e-9	1.860941024816832e-8	3.6386445473669913e-11	1.9085829240625505e-13
0.33220000000000005	6.659939419362053e-12	1.8088874278014049e-9	7.383217221824459e-9	1.0609114033825319e-8	3.6676547879448824e-11	1.9026544687715823e-13
0.33230000000000004	6.570653141127824e-12	1.692388113286572e-9	8.220233455561537e-9	6.944858113166363e-9	3.6971999803283196e-11	1.8967401076184068e-13
0.33240000000000003	6.4827081298729195e-12	1.6171419022850336e-9	9.40745266956754e-9	4.976893679349285e-9	3.7272940083711074e-11	1.8908398149466009e-13
0.3325	6.396081199541415e-12	1.5764463614747931e-9	1.1111807420139286e-8	3.804285999051399e-9	3.757951227542641e-11	1.884953565134254e-13
0.3326	6.310749632212789e-12	1.5668326814000834e-9	1.36250145403413e-8	3.0534841905403817e-9	3.789186484735699e-11	1.8790813325939426e-13
0.3327	6.2266911670490174e-12	1.5874431454411138e-9	1.7489430793963474e-8	2.5474617744587616e-9	3.821015139066962e-11	1.873223091772658e-13
0.3328	6.1438839895442825e-12	1.6398886370673622e-9	2.3799853213956242e-8	2.1937742364845203e-9	3.853453083728624e-11	1.8673788171518454e-13
0.33290000000000003	6.062306721067688e-12	1.728544517769106e-9	3.502009223362584e-8	1.9404989481451175e-9	3.886516768952257e-11	1.8615484832473375e-13
0.333	5.9819384086898346e-12	1.861381216025046e-9	5.755794549025081e-8	1.756824454772027e-9	3.920223226151512e-11	1.855732064609342e-13
0.3331	5.902758515284342e-12	2.0516136193797e-9	1.1146205905400557e-7	1.6237242503581886e-9	3.954590093313779e-11	1.8499295358224361e-13
0.33320000000000005	5.824746909895916e-12	2.3207984249569287e-9	2.67326458937487e-7	1.5291641617469098e-9	3.989635641715968e-11	1.8441408715054937e-13
0.33330000000000004	5.747883858367333e-12	2.70475121649986e-9	5.130572403904673e-7	1.4655140315385078e-9	4.025378804044992e-11	1.8383660463117322e-13
0.33340000000000003	5.672150014215844e-12	3.2654268731146364e-9	2.6823672020398077e-7	1.428109881242993e-9	4.0618392040090795e-11	1.8326050349286024e-13
0.3335	5.597526409753187e-12	4.116569951173826e-9	1.1031024027951086e-7	1.4144634987444008e-9	4.099037187531644e-11	1.8268578120778477e-13
0.3336	5.523994447440687e-12	5.484697278474788e-9	5.616541396848865e-8	1.423875019109422e-9	4.136993855626367e-11	1.8211243525154234e-13
0.3337	5.4515358914726735e-12	7.873850834699208e-9	3.372592921948646e-8	1.4573393912726335e-9	4.1757310990591924e-11	1.8154046310314804e-13
0.3338	5.380132859581151e-12	1.2596213777776065e-8	2.2633497096295163e-8	1.5177234631200658e-9	4.215271634910131e-11	1.8096986224503696e-13
0.33390000000000003	5.309767815055464e-12	2.398215785166905e-8	1.6429094342873677e-8	1.610266820195051e-9	4.255639045156294e-11	1.8040063016305711e-13
0.334	5.240423558970097e-12	6.326356915726459e-8	1.2644305219969929e-8	1.7435607406568576e-9	4.2968578174063695e-11	1.7983276434647214e-13
0.3341	5.1720832226142945e-12	3.171524557050507e-7	1.0187732148004663e-8	1.9313370382680258e-9	4.3389533879261184e-11	1.7926626228795398e-13
0.33420000000000005	5.1047302601184165e-12	2.15549428900668e-7	8.520847506750426e-9	2.1957602225932617e-9	4.38195218710533e-11	1.7870112148358113e-13
0.33430000000000004	5.038348441270101e-12	4.862168026513746e-8	7.354800260844013e-9	2.573728047474671e-9	4.425881687527272e-11	1.781373394328413e-13
0.33440000000000003	4.972921844514892e-12	1.97635818619352e-8	6.524456356580488e-9	3.1296718414240426e-9	4.470770454814682e-11	1.7757491363862106e-13
0.3345	4.908434850136966e-12	1.0666129622820567e-8	5.930814475868428e-9	3.983703880400322e-9	4.5166482014387704e-11	1.770138416072086e-13
0.3346	4.8448721336129294e-12	6.735999249057888e-9	5.512616642881059e-9	5.380221037207478e-9	4.5635458436926304e-11	1.764541208482883e-13
0.3347	4.782218659135131e-12	4.703823019603594e-9	5.231518936990971e-9	7.879608966392543e-9	4.6114955620461716e-11	1.7589574887494072e-13
0.3348	4.720459673298975e-12	3.5256797362775295e-9	5.0640453312499135e-9	1.3006088236656735e-8	4.660530865115954e-11	1.7533872320363726e-13
0.3349	4.659580698949233e-12	2.787465229608249e-9	4.997196819729509e-9	2.615567248350293e-8	4.7106866575030636e-11	1.7478304135424021e-13
0.335	4.599567529181345e-12	2.2990812999148888e-9	5.026223243089618e-9	7.742793709816342e-8	4.761999311770983e-11	1.742287008499966e-13
0.3351	4.540406221492998e-12	1.9636422412574226e-9	5.153874025414787e-9	4.359867614509285e-7	4.8145067448582675e-11	1.7367569921753916e-13
0.33520000000000005	4.482083092081411e-12	1.7277903583364482e-9	5.390916233689667e-9	1.425136580371748e-7	4.868248499245118e-11	1.7312403398688206e-13
0.33530000000000004	4.424584710282803e-12	1.5603976520329955e-9	5.7580850800504435e-9	3.706196321769006e-8	4.9232658292176294e-11	1.7257370269141785e-13
0.33540000000000003	4.3678978931494235e-12	1.4425560171029555e-9	6.290090077462723e-9	1.6299006620941538e-8	4.9796017926041556e-11	1.7202470286791477e-13
0.3355	4.312009700160387e-12	1.362530150514785e-9	7.043075032139196e-9	9.204531104283215e-9	5.037301348387883e-11	1.7147703205651513e-13
0.3356	4.2569074280630595e-12	1.3130819887688287e-9	8.108498398844573e-9	5.9942513107520076e-9	5.096411460635006e-11	1.7093068780073168e-13
0.3357	4.20257860584047e-12	1.2900190115802254e-9	9.63992557060066e-9	4.2826157361914564e-9	5.1569812092149747e-11	1.7038566764744576e-13
0.3358	4.149010989801965e-12	1.2914309648291707e-9	1.1907873899889215e-8	3.2675637108048273e-9	5.219061907830565e-11	1.6984196914690267e-13
0.3359	4.096192558793158e-12	1.317364817010172e-9	1.5421172565622236e-8	2.619683325945866e-9	5.28270722992092e-11	1.6929958985271028e-13
0.336	4.044111509522276e-12	1.3698398912208926e-9	2.122362205672542e-8	2.1838800848052308e-9	5.347973343050454e-11	1.687585273218373e-13
0.3361	3.99275625199949e-12	1.4532098782464415e-9	3.171787823713391e-8	1.8795380861482e-9	5.414919052450128e-11	1.6821877911460868e-13
0.33620000000000005	3.942115405085814e-12	1.5749872420106813e-9	5.3360391421990185e-8	1.661525819344693e-9	5.4836059544399764e-11	1.67680342794703e-13
0.33630000000000004	3.892177792149336e-12	1.7474131397457425e-9	1.073381668520597e-7	1.5031145854171059e-9	5.554098600525023e-11	1.6714321592915235e-13
0.33640000000000003	3.842932436824965e-12	1.990382052697835e-9	2.709085808707653e-7	1.3878056524856404e-9	5.626464673032838e-11	1.6660739608833485e-13
0.3365	3.7943685588756e-12	2.3370504539513235e-9	4.6388679966162e-7	1.305141899960413e-9	5.700775173239038e-11	1.660728808459749e-13
0.3366	3.746475570151341e-12	2.8452079933367633e-9	2.0657023196199085e-7	1.2484474902881642e-9	5.777104623018299e-11	1.655396677791415e-13
0.3367	3.699243070644797e-12	3.6221780909469675e-9	8.537952335544588e-8	1.2135680386763484e-9	5.855531281155494e-11	1.650077544682417e-13
0.3368	3.65266084463901e-12	4.8851573765966775e-9	4.4307808833213843e-8	1.1981684466381346e-9	5.936137375562036e-11	1.6447713849702167e-13
0.3369	3.6067188569464273e-12	7.128530861380647e-9	2.6988719682318792e-8	1.2013712353913898e-9	6.019009352762926e-11	1.6394781745256087e-13
0.337	3.561407249235852e-12	1.1683298975744823e-8	1.829569887336891e-8	1.2236340273933566e-9	6.104238146154693e-11	1.6341978892527e-13
0.3371	3.5167163364451774e-12	2.3188244034472508e-8	1.3376879832498653e-8	1.266834834655986e-9	6.191919464684044e-11	1.6289305050888982e-13
0.33720000000000006	3.4726366032778002e-12	6.682996108466885e-8	1.0350004684880756e-8	1.3345908739222293e-9	6.282154103763274e-11	1.6236759980048592e-13
0.33730000000000004	3.4291587007803116e-12	3.750127168517135e-7	8.372042404083912e-9	1.4329055621702002e-9	6.375048280423335e-11	1.618434344004485e-13
0.33740000000000003	3.3862734429992593e-12	1.3937825510784528e-7	7.022640797494895e-9	1.5713519660982784e-9	6.470713994913486e-11	1.613205519124855e-13
0.3375	3.343971803715195e-12	3.480025270431756e-8	6.074412168627314e-9	1.7652237120077952e-9	6.569269421185151e-11	1.6079894994362336e-13
0.3376	3.3022449132516934e-12	1.4955148860807266e-8	5.3964474391401454e-9	2.039568131940758e-9	6.670839328957709e-11	1.6027862610420308e-13
0.3377	3.26108405535748e-12	8.308517924557823e-9	4.90979578021087e-9	2.437159974502664e-9	6.775555540351974e-11	1.5975957800787577e-13
0.3378	3.220480664159759e-12	5.3385457989618534e-9	4.565342666177682e-9	3.0354333858853374e-9	6.883557424401647e-11	1.592418032716029e-13
0.3379	3.18042632118692e-12	3.7700593476286e-9	4.332175025623289e-9	3.985926507593146e-9	6.994992433116332e-11	1.5872529951564964e-13
0.338	3.1409127524588256e-12	2.847590005957857e-9	4.191227398711798e-9	5.618047078123438e-9	7.110016683180604e-11	1.582100643635853e-13
0.3381	3.10193182564286e-12	2.2635719223687356e-9	4.131788126963698e-9	8.76120163724528e-9	7.228795587831551e-11	1.576960954422771e-13
0.33820000000000006	3.0634755472741503e-12	1.874181456152428e-9	4.149700985115616e-9	1.6015920741274462e-8	7.35150454398155e-11	1.5718339038189e-13
0.33830000000000005	3.025536060038179e-12	1.6050981131365045e-9	4.24672130905787e-9	3.910231649861081e-8	7.478329680235045e-11	1.5667194681588258e-13
0.33840000000000003	2.9881056401144673e-12	1.4149508940485784e-9	4.43084813449265e-9	1.796116666785123e-7	7.609468672117334e-11	1.5616176238100509e-13
0.3385	2.951176694579358e-12	1.279396853245357e-9	4.717737279770947e-9	2.771922387838926e-7	7.745131631582229e-11	1.5565283471729366e-13
0.3386	2.91474175886676e-12	1.1835434278697953e-9	5.133634652377058e-9	5.011925614570874e-8	7.885542078723926e-11	1.551451614680703e-13
0.3387	2.8787934942853045e-12	1.1180882894508617e-9	5.720820286403655e-9	1.854734292954333e-8	8.03093800458665e-11	1.5463874027993784e-13
0.3388	2.843324685590297e-12	1.0772551287013813e-9	6.5476475407111524e-9	9.620806870770797e-9	8.181573035075818e-11	1.5413356880277973e-13
0.3389	2.808328238609354e-12	1.0576644308679667e-9	7.72767715824866e-9	5.961400807860611e-9	8.33771770723511e-11	1.5362964468975305e-13
0.339	2.773797177920159e-12	1.0577334665462608e-9	9.45821993689795e-9	4.123441128293815e-9	8.499660870600763e-11	1.5312696559728848e-13
0.3391	2.739724644579314e-12	1.0774137264232445e-9	1.2103937353279155e-8	3.0757816809892525e-9	8.667711227995808e-11	1.5262552918508726e-13
0.33920000000000006	2.706103893900482e-12	1.1181885735535233e-9	1.6396209999745123e-8	2.425323152236142e-9	8.842199032029769e-11	1.52125333116116e-13
0.33930000000000005	2.67292829328152e-12	1.1833320795525528e-9	2.3970163254131256e-8	1.996319989563724e-9	9.023477955747882e-11	1.516263750566052e-13
0.33940000000000003	2.6401913200781326e-12	1.278509274918565e-9	3.905912111489392e-8	1.7008149763774437e-9	9.211927158397758e-11	1.5112865267604604e-13
0.3395	2.607886559524162e-12	1.412916886151117e-9	7.50236605128246e-8	1.4909459701605081e-9	9.407953570180356e-11	1.50632163647188e-13
0.3396	2.5760077026964698e-12	1.6013897586389067e-9	1.835344912993901e-7	1.3389614592462689e-9	9.611994423223484e-11	1.5013690564603326e-13
0.3397	2.544548544523799e-12	1.868387602613495e-9	4.261784669801104e-7	1.2279807718241885e-9	9.824520059916623e-11	1.4964287635183622e-13
0.3398	2.513502981838317e-12	2.2559399917970186e-9	2.3655213464207985e-7	1.147382047501982e-9	1.0046037054286e-10	1.4915007344710092e-13
0.3399	2.482865011468819e-12	2.840666440097914e-9	9.005346860732654e-8	1.0903593992714397e-9	1.0277091687381951e-10	1.4865849461757308e-13
0.34	2.4526287283747615e-12	3.773865859811911e-9	4.386551940981586e-8	1.0525727618404342e-9	1.0518273823836012e-10	1.4816813755224455e-13
0.3401	2.4227883238199185e-12	5.388549575825277e-9	2.568320744890883e-8	1.0313866290980571e-9	1.0770221243990817e-10	1.4767899994334334e-13
0.34020000000000006	2.3933380835847652e-12	8.538774815783432e-9	1.6955257528160712e-8	1.0254511330851102e-9	1.103362449452612e-10	1.4719107948633387e-13
0.34030000000000005	2.3642723862167732e-12	1.598260115882579e-8	1.2161045083302365e-8	1.0345044136314324e-9	1.1309232330529425e-10	1.4670437387991475e-13
0.34040000000000004	2.3355857013175296e-12	4.083186634632608e-8	9.270605640027631e-9	1.0593439396384025e-9	1.159785783382359e-10	1.462188808260127e-13
0.3405	2.307272587865927e-12	2.0586481423259033e-7	7.4086075618532825e-9	1.1019608760888014e-9	1.1900385306404125e-10	1.4573459802978046e-13
0.3406	2.2793276925765686e-12	2.0155993314130848e-7	6.15052979460097e-9	1.1658760296362386e-9	1.2217778054546872e-10	1.4525152319959635e-13
0.3407	2.2517457482924027e-12	3.94928175992343e-8	5.271433638488015e-9	1.2567776142819155e-9	1.2551087199062218e-10	1.44769654047057e-13
0.3408	2.2245215724109905e-12	1.5237484521305486e-8	4.643790183666729e-9	1.383670751553393e-9	1.2901461671007627e-10	1.4428898828697693e-13
0.3409	2.197650065343424e-12	8.017312922209375e-9	4.191490715831469e-9	1.5609715958924568e-9	1.3270159580789385e-10	1.4380952363738306e-13
0.341	2.1711262090052662e-12	4.983364788352246e-9	3.8674247261814754e-9	1.8124748254654985e-9	1.365856118307206e-10	1.4333125781951513e-13
0.3411	2.144945065338686e-12	3.4394160654120967e-9	3.6418446527354827e-9	2.179321599549154e-9	1.4068183701628258e-10	1.428541885578202e-13
0.3412	2.1191017748649385e-12	2.5532295365875192e-9	3.496049340822841e-9	2.7372760779501325e-9	1.4500698328922463e-10	1.4237831357994738e-13
0.34130000000000005	2.093591555266869e-12	2.001445379061458e-9	3.418879820677007e-9	3.6380891114452373e-9	1.4957949776973783e-10	1.4190363061675013e-13
0.34140000000000004	2.0684097000002822e-12	1.6376738533833616e-9	3.404823487935803e-9	5.222395911095754e-9	1.54419788316684e-10	1.4143013740227794e-13
0.3415	2.0435515769337994e-12	1.3880286123194004e-9	3.453146258387531e-9	8.38900454188521e-9	1.5955048455687505e-10	1.4095783167377514e-13
0.3416	2.0190126270164105e-12	1.2120878959229153e-9	3.5678087576006015e-9	1.6174622466536343e-8	1.6499674100109702e-10	1.4048671117167889e-13
0.3417	1.994788362972168e-12	1.0863574035125809e-9	3.758149589310362e-9	4.428346618624804e-8	1.7078659027387844e-10	1.4001677363961396e-13
0.3418	1.9708743680213217e-12	9.96564562936374e-10	4.040540329475814e-9	2.6027160091433694e-7	1.7695135626373134e-10	1.395480168243897e-13
0.3419	1.94726629462743e-12	9.337937040938501e-10	4.441534790054616e-9	1.456267143792496e-7	1.835261392330166e-10	1.3908043847599896e-13
0.342	1.923959863269529e-12	8.924378521582509e-10	5.0036179454668835e-9	3.157208639050418e-8	1.905503877423698e-10	1.3861403634761112e-13
0.3421	1.90095086123928e-12	8.690756585839838e-10	5.795879032604411e-9	1.2980696072582607e-8	1.9806857581693924e-10	1.3814880819557408e-13
0.3422	1.8782351414620165e-12	8.618564089780504e-10	6.934723159609291e-9	7.1109670068532346e-9	2.0613100834182285e-10	1.37684751779405e-13
0.34230000000000005	1.8558086213414884e-12	8.701925032513844e-10	8.626690417215462e-9	4.560962616460473e-9	2.147947835323564e-10	1.3722186486179153e-13
0.34240000000000004	1.8336672816277797e-12	8.946683247619156e-10	1.1264556155141659e-8	3.234559289859691e-9	2.2412494890291746e-10	1.3676014520858819e-13
0.3425	1.8118071653074669e-12	9.371405802550333e-10	1.5666925046600305e-8	2.460830392821879e-9	2.341958970305437e-10	1.3629959058880954e-13
0.3426	1.7902243765161376e-12	1.0010604651292312e-9	2.376287195383465e-8	1.9726856112915224e-9	2.4509306036978935e-10	1.3584019877463122e-13
0.3427	1.7689150794721842e-12	1.0921177225121297e-9	4.093263968780592e-8	1.647051800941338e-9	2.569149815264037e-10	1.3538196754138464e-13
0.3428	1.7478754974318864e-12	1.2194263099488868e-9	8.600959181673323e-8	1.4209466952174585e-9	2.6977585828862394e-10	1.349248946675528e-13
0.3429	1.7271019116648463e-12	1.3977140631135014e-9	2.35205552330688e-7	1.2595110829552233e-9	2.838086935463402e-10	1.3446897793476964e-13
0.343	1.706590660449715e-12	1.651523790349865e-9	3.722871311460348e-7	1.1422638119507553e-9	2.9916922215721404e-10	1.340142151278144e-13
0.3431	1.6863381380895863e-12	2.0237711969813072e-9	1.4098359432358207e-7	1.0566176998174461e-9	3.1604084443102027e-10	1.335606040346094e-13
0.3432	1.6663407939465394e-12	2.59462933500279e-9	5.744357324348603e-8	9.945908377441492e-10	3.3464087594395914e-10	1.3310814244621693e-13
0.34330000000000005	1.6465951314950772e-12	3.5277850544249803e-9	2.9992341187301306e-8	9.510424270979397e-10	3.552285359185705e-10	1.3265682815683434e-13
0.34340000000000004	1.6270977073940254e-12	5.200667847183649e-9	1.838678130888141e-8	9.226883312133901e-10	3.7811525662233955e-10	1.3220665896379447e-13
0.3435	1.6078451305762594e-12	8.649929256100212e-9	1.2525015094565678e-8	9.075427802207993e-10	4.036781275162628e-10	1.3175763266755698e-13
0.3436	1.5888340613562898e-12	1.7616541440452435e-8	9.188720192822644e-9	9.046114401324539e-10	4.3237762673281287e-10	1.3130974707170973e-13
0.3437	1.570061210554794e-12	5.401088339242025e-8	7.125279817345806e-9	9.13749766460068e-10	4.647812969757505e-10	1.3086299998296275e-13
0.3438	1.551523338640251e-12	3.4341585382289445e-7	5.770856672604993e-9	9.356501571065421e-10	5.015957873957719e-10	1.304173892111469e-13
0.3439	1.5332172548868928e-12	8.942348193907458e-8	4.842910906270917e-9	9.71955916153589e-10	5.437108637726808e-10	1.299729125692077e-13
0.34400000000000003	1.5151398165488662e-12	2.291679345914874e-8	4.1878948144541776e-9	1.02553409849672e-9	5.922608519537604e-10	1.295295678732054e-13
0.3441	1.497287928050161e-12	1.003880093443419e-8	3.717014415947173e-9	1.1009874862089631e-9	6.487119867461902e-10	1.290873529423092e-13
0.3442	1.4796585401899238e-12	5.6342383600208275e-9	3.376461529161594e-9	1.2055720025408309e-9	7.149891204764269e-10	1.2864626559879495e-13
0.34430000000000005	1.4622486493629659e-12	3.6402810868750753e-9	3.1325575658925994e-9	1.3508605414578144e-9	7.93663739717876e-10	1.2820630366804132e-13
0.34440000000000004	1.4450552967950116e-12	2.5780322732596293e-9	2.9639007048194767e-9	1.555880973929042e-9	8.882401967660739e-10	1.2776746497852687e-13
0.34450000000000003	1.428075567792389e-12	1.949326879763841e-9	2.8570454494555286e-9	1.8533855510627333e-9	1.0036043838028562e-9	1.2732974736182657e-13
0.3446	1.4113065910059362e-12	1.549277692951693e-9	2.804091176377682e-9	2.303358712384137e-9	1.1467511086245847e-9	1.2689314865260836e-13
0.3447	1.3947455377087372e-12	1.2813445408350936e-9	2.801389657380734e-9	3.025099503938477e-9	1.3280104089316985e-9	1.2645766668862986e-13
0.3448	1.3783896210874156e-12	1.0953393951493646e-9	2.8489915040300787e-9	4.283868733068941e-9	1.5632128558170057e-9	1.260232993107341e-13
0.3449	1.3622360955467526e-12	9.631800638329546e-10	2.950681484136065e-9	6.770213472278012e-9	1.8777306247419173e-9	1.2559004436284854e-13
0.34500000000000003	1.346282256027214e-12	8.682592155675185e-10	3.1146177269340164e-9	1.2769410043116343e-8	2.3145475942522314e-9	1.2515789969197884e-13
0.3451	1.3305254373353416e-12	8.003558763668437e-10	3.3547631089169212e-9	3.36972471964238e-8	2.9518016254308347e-9	1.2472686314820809e-13
0.3452	1.3149630134864181e-12	7.53028812359571e-10	3.693557833090767e-9	1.9249004491752946e-7	3.945334980521589e-9	1.2429693258469028e-13
0.34530000000000005	1.2995923970595336e-12	7.222127307326694e-10	4.166769839368111e-9	1.4754598425051223e-7	5.648373518944079e-9	1.2386810585765014e-13
0.34540000000000004	1.2844110385644318e-12	7.05440539681618e-10	4.832487148128613e-9	2.8948085112317194e-8	9.02809942362999e-9	1.2344038082637843e-13
0.34550000000000003	1.2694164258201346e-12	7.014170929436303e-10	5.7885760827114184e-9	1.1523327839859172e-8	1.7703819231800366e-8	1.230137553532274e-13
0.3456	1.2546060833450015e-12	7.098113008706852e-10	7.208830763853421e-9	6.244129513059604e-9	5.733309143612523e-8	1.2258822730360983e-13
0.3457	1.2399775717579782e-12	7.312072806430162e-10	9.424314926610506e-9	3.997844884613608e-9	4.103272577118988e-7	1.2216379454599304e-13
0.3458	1.2255284871908762e-12	7.672018708872601e-10	1.3126981841159802e-8	2.8443331519740434e-9	1.3422762823146788e-7	1.2174045495189745e-13
0.3459	1.2112564607113627e-12	8.2067722316369e-10	1.9955392027791755e-8	2.1775891587573076e-9	1.6108643367598e-7	1.213182063958921e-13
0.34600000000000003	1.197159157756507e-12	8.963318968294655e-10	3.4521760352973676e-8	1.7600153266473391e-9	5.7914837011950494e-8	1.208970467555918e-13
0.3461	1.183234277576651e-12	1.0016496779723063e-9	7.33129736715349e-8	1.483264731456873e-9	2.703153282503797e-7	1.2047697391165271e-13
0.3462	1.1694795526893776e-12	1.14868054692345e-9	2.0743800446166127e-7	1.2923083646903285e-9	3.5072918042256395e-8	1.2005798574777054e-13
0.34630000000000005	1.1558927483433616e-12	1.3574462709838679e-9	3.374896809987773e-7	1.1568593038452364e-9	3.687452912677389e-8	1.1964008015067573e-13
0.34640000000000004	1.1424716619919815e-12	1.6628554212340865e-9	1.210205591294669e-7	1.0591955336278921e-9	2.926809821125476e-7	1.192232550101314e-13
0.34650000000000003	1.1292141227763375e-12	2.129906175090407e-9	4.843290581643761e-8	9.884544231240503e-10	3.37858112423026e-8	1.1880750821892806e-13
0.3466	1.1161179910176931e-12	2.8907549091851116e-9	2.5143031135964212e-8	9.377536579369979e-10	1.7084037436849465e-8	1.1839283767288106e-13
0.3467	1.103181157718941e-12	4.248459378904432e-9	1.5375348064751373e-8	9.02651988436178e-10	3.068674665376039e-8	1.1797924127082811e-13
0.3468	1.0904015440750567e-12	7.028994375954223e-9	1.0458774901684653e-8	8.80290946065564e-10	2.856281267139198e-7	1.175667169146237e-13
0.3469	1.0777771009923179e-12	1.4178698939904403e-8	7.665148959760609e-9	8.689058982565749e-10	3.1191399793644695e-8	1.1715526250913866e-13
0.34700000000000003	1.0653058086160795e-12	4.2666977566690304e-8	5.938749649554607e-9	8.675522594573549e-10	1.247022472939451e-8	1.1674487596225324e-13
0.3471	1.052985675866952e-12	2.8951069162544587e-7	4.805843579127263e-9	8.759698898804742e-10	1.2438484372652842e-8	1.163355551848565e-13
0.3472	1.0408147399852664e-12	8.276945906442968e-8	4.029470142960602e-9	8.945507855881426e-10	3.269357179624785e-8	1.1592729809084107e-13
0.34730000000000005	1.0287910660835626e-12	2.0095857391942944e-8	3.4809831999603064e-9	9.244028095549366e-10	2.660612389779107e-7	1.155201025971005e-13
0.34740000000000004	1.0169127467070719e-12	8.634787345391818e-9	3.086017937982518e-9	9.675272078986774e-10	2.4794372710695933e-8	1.1511396662352594e-13
0.34750000000000003	1.0051779014018504e-12	4.798186134609356e-9	2.7994947911039406e-9	1.02716030855026e-9	9.745184996520314e-9	1.1470888809300248e-13
0.3476	9.935846762906214e-13	3.080136274945279e-9	2.5931563326476283e-9	1.1083852705325874e-9	7.94084817760869e-9	1.143048649314043e-13
0.3477	9.821312436560422e-13	2.170763243440425e-9	2.4489794591770964e-9	1.2192287057429158e-9	1.1945674970282301e-8	1.139018950675942e-13
0.3478	9.708158015312336e-13	1.6347542809260577e-9	2.3555447094328382e-9	1.3726914786146585e-9	4.7389934702390215e-8	1.1349997643341696e-13
0.3479	9.596365732975647e-13	1.2945857550946605e-9	2.3059978575361616e-9	1.5907094866450526e-9	1.4659852579618786e-7	1.1309910696369838e-13
0.348	9.485918072893691e-13	1.0670947716795663e-9	2.296937335825822e-9	1.9124293907453346e-9	1.7155241460928623e-8	1.126992845962395e-13
0.3481	9.376797764056488e-13	9.092251814339905e-10	2.3279021710548076e-9	2.4131030785295706e-9	7.465475246274181e-9	1.1230050727181481e-13
0.3482	9.268987777284386e-13	7.969538926442987e-10	2.401322732206806e-9	3.2525120821895906e-9	5.7709131943436865e-9	1.1190277293416901e-13
0.34830000000000005	9.162471321478422e-13	7.160974180372145e-10	2.522925059792965e-9	4.820073459158918e-9	7.009358034641938e-9	1.1150607953001092e-13
0.34840000000000004	9.057231839935903e-13	6.579276514373106e-10	2.7027053483078513e-9	8.279057951132889e-9	1.5112116194887108e-8	1.111104250090146e-13
0.34850000000000003	8.953253006728836e-13	6.169313302084697e-10	2.956769684124877e-9	1.8476338306856086e-8	1.1360453419511406e-7	1.1071580732381004e-13
0.3486	8.850518723145427e-13	5.89603915645471e-10	3.3106560185819133e-9	7.36753866557791e-8	5.3257199949354937e-8	1.1032222442998466e-13
0.3487	8.749013114193141e-13	5.737790124345288e-10	3.805416120171814e-9	2.9290049467315193e-7	1.0928914205538263e-8	1.0992967428607692e-13
0.3488	8.648720525160782e-13	5.682557265765407e-10	4.5092163023246574e-9	4.0010429644531914e-8	5.542262196703013e-9	1.0953815485357347e-13
0.3489	8.549625518240417e-13	5.7260770036567e-10	5.540821051472401e-9	1.3131095486377403e-8	4.365967361882303e-9	1.0914766409690728e-13
0.349	8.451712869206728e-13	5.871196945837956e-10	7.120955059456898e-9	6.6003851187684e-9	4.891309084740352e-9	1.0875819998345103e-13
0.3491	8.354967564153119e-13	6.128350765880006e-10	9.696333729511265e-9	4.1072311376605945e-9	8.25258066336052e-9	1.0836976048351542e-13
0.3492	8.259374796283474e-13	6.517280895537002e-10	1.4280303979709735e-8	2.9090586031461193e-9	2.8483141932136574e-8	1.0798234357034768e-13
0.34930000000000005	8.164919962757991e-13	7.070516283281227e-10	2.3563517868605864e-8	2.2488639802834355e-9	2.424436141692993e-7	1.0759594722012321e-13
0.34940000000000004	8.071588661593523e-13	7.839719858278959e-10	4.647925707932009e-8	1.8516755057222419e-9	2.0251981165865484e-8	1.072105694119461e-13
0.34950000000000003	7.979366688615155e-13	8.907211136735738e-10	1.2230836834725648e-7	1.598489627099709e-9	6.785394636092502e-9	1.0682620812784387e-13
0.3496	7.888240034460424e-13	1.040755639302476e-9	3.2560011579163736e-7	1.4311395848337871e-9	4.040353992829915e-9	1.0644286135276419e-13
0.3497	7.798194881633348e-13	1.2570237059405334e-9	1.5274704340007747e-7	1.3185500916929483e-9	3.358290353196021e-9	1.0606052707457185e-13
0.3498	7.709217601608266e-13	1.5810255164634116e-9	5.368936393510252e-8	1.2429746614777377e-9	3.701275274422397e-9	1.0567920328404377e-13
0.3499	7.621294751982399e-13	2.0939326961318566e-9	2.5639369300963886e-8	1.1937620158804337e-9	5.622928166610865e-9	1.0529888797486847e-13
0.35	7.534413038401821e-13	2.9722326152425384e-9	1.4913491600267405e-8	1.1642935550196982e-9	1.4107985019408718e-8	1.0491957914363802e-13
0.35009999999999997	7.448559488179283e-13	4.661077111836523e-9	9.81735925952899e-9	1.1503800772396723e-9	1.2490252718977005e-7	1.0454127478984952e-13
0.35020000000000007	7.363721094845791e-13	8.563909645728797e-9	7.0298906260414926e-9	1.1493813501535157e-9	4.290841479419764e-8	1.0416397291589741e-13
0.35030000000000006	7.279885168230336e-13	2.1122315027643284e-8	5.352160985617624e-9	1.159708068161596e-9	8.981693068579087e-9	1.0378767152707176e-13
0.35040000000000004	7.197039155471366e-13	1.0422162171457798e-7	4.271661094537572e-9	1.1805400239952346e-9	4.271886426757875e-9	1.0341236863155588e-13
0.35050000000000003	7.115170673716681e-13	1.7254365144369512e-7	3.5409456765027573e-9	1.211677025279884e-9	2.947981729154758e-9	1.0303806224041992e-13
0.3506	7.034267507592364e-13	2.7012806251712555e-8	3.0291958462618006e-9	1.2534818630678316e-9	2.6250813621420297e-9	1.026647503676196e-13
0.3507	6.954317606712794e-13	9.704290687391205e-9	2.6622912465385357e-9	1.3068999876050343e-9	2.9473105899775005e-9	1.0229243102999121e-13
0.3508	6.875309083232353e-13	4.9425551553999075e-9	2.3959497784416468e-9	1.3735597767990762e-9	4.3236072846452184e-9	1.0192110224724966e-13
0.3509	6.797230209436939e-13	3.012210485271979e-9	2.2026603853669914e-9	1.4559781170057866e-9	9.478644792237832e-9	1.0155076204198368e-13
0.351	6.720069415375713e-13	2.0495119699277852e-9	2.064902240000228e-9	1.5579271969972032e-9	5.199615187928089e-8	1.0118140843965181e-13
0.35109999999999997	6.643815286531054e-13	1.5038472276968316e-9	1.9714499447777865e-9	1.685075230497262e-9	8.825868170788561e-8	1.0081303946858068e-13
0.35120000000000007	6.56845656152712e-13	1.1667979638480363e-9	1.915298378514335e-9	1.8461295544472658e-9	1.1523015206805812e-8	1.0044565315995928e-13
0.35130000000000006	6.493982129875926e-13	9.456313800542952e-10	1.8924984184319024e-9	2.0549663923708674e-9	4.583877384203137e-9	1.0007924754783812e-13
0.35140000000000005	6.42038102975956e-13	7.941068845519384e-10	1.901552391869612e-9	2.334844474311458e-9	2.7922015547699676e-9	9.971382066912258e-14
0.35150000000000003	6.347642445849324e-13	6.871402030679691e-10	1.943203560813777e-9	2.727409485159874e-9	2.1919884353702437e-9	9.934937056357078e-14
0.3516	6.275755707159751e-13	6.102276932520991e-10	2.0205665833344075e-9	3.313928775954203e-9	2.1027703031630736e-9	9.898589527379021e-14
0.3517	6.204710284937904e-13	5.545713513741997e-10	2.139637137503583e-9	4.272267985787075e-9	2.4557308627563146e-9	9.862339284523453e-14
0.3518	6.134495790586587e-13	5.146515785645152e-10	2.3103272707938815e-9	6.059386033308338e-9	3.6280712456987624e-9	9.826186132619892e-14
0.3519	6.065101973620836e-13	4.869444427479457e-10	2.548348265663791e-9	1.0170301237378384e-8	7.641468873118135e-9	9.790129876781656e-14
0.352	5.99651871965811e-13	4.692142701985371e-10	2.87860006403995e-9	2.4008107551726755e-8	3.507204511949716e-8	9.754170322405602e-14
0.35209999999999997	5.928736048440371e-13	4.601157880900324e-10	3.3414447935195605e-9	1.32144593374119e-7	1.330927459104717e-7	9.718307275171707e-14
0.35220000000000007	5.861744111887775e-13	4.5897601695682295e-10	4.004902334554252e-9	1.2046475228866387e-7	1.3007601589023601e-8	9.682540541042599e-14
0.35230000000000006	5.795533192184504e-13	4.656923293561934e-10	4.989982369654501e-9	2.368769474229732e-8	4.645677252640853e-9	9.646869926263601e-14
0.35240000000000005	5.730093699893862e-13	4.807193029058952e-10	6.52797155610465e-9	1.137591282118322e-8	2.631772446725937e-9	9.611295237361773e-14
0.35250000000000004	5.665416172104824e-13	5.051414641349387e-10	9.104949059847367e-9	8.235556107432387e-9	1.9214403769498575e-9	9.575816281146026e-14
0.3526	5.601491270607505e-13	5.408524651644556e-10	1.3882748282661815e-8	7.492717600885132e-9	1.6874709232699162e-9	9.54043286470653e-14
0.3527	5.538309780097787e-13	5.908938398135577e-10	2.4189643365962582e-8	7.86589455339014e-9	1.7474532493075977e-9	9.505144795414503e-14
0.3528	5.475862606410495e-13	6.600644862311842e-10	5.24092652501267e-8	9.156821619978514e-9	2.1544509276029314e-9	9.469951880921675e-14
0.3529	5.414140774780901e-13	7.560300148474833e-10	1.590069186556664e-7	1.1682291478148822e-8	3.3072627367320876e-9	9.434853929160086e-14
0.353	5.353135428133296e-13	8.914236565701884e-10	2.738123816834155e-7	1.652522599961024e-8	7.155256649812943e-9	9.399850748341693e-14
0.35309999999999997	5.292837825397004e-13	1.0880655699379824e-9	8.722957625821367e-8	2.7081441994706806e-8	3.367130243838326e-8	9.364942146957857e-14
0.35320000000000007	5.233239339848905e-13	1.3861158836866632e-9	3.3783119768358106e-8	5.7842553005041114e-8	1.2391728624947234e-7	9.330127933779314e-14
0.35330000000000006	5.174331457482118e-13	1.8660160484115003e-9	1.7386419650625315e-8	2.1748597968336294e-7	1.2045231549616952e-8	9.2954079178554e-14
0.35340000000000005	5.116105775400176e-13	2.7085260413332035e-9	1.0608596049383977e-8	3.884785948023503e-7	4.260087286026172e-9	9.260781908514028e-14
0.35350000000000004	5.058554000236611e-13	4.392104851927884e-9	7.218401245775863e-9	2.831719246487745e-7	2.365332831460876e-9	9.226249715361146e-14
0.3536	5.001667946599363e-13	8.546849306632599e-9	5.298649744809953e-9	1.345331409322777e-7	1.6744011288474502e-9	9.19181114828046e-14
0.3537	4.945439535539313e-13	2.383773723758887e-8	4.114933115412825e-9	1.798665713931605e-7	1.4061679823991578e-9	9.157466017433018e-14
0.3538	4.88986079304299e-13	1.6114616727124968e-7	3.339474453409177e-9	1.3756483303669805e-7	1.3651549823840737e-9	9.123214133256818e-14
0.3539	4.834923848548688e-13	8.22745033453081e-8	2.8088334670693728e-9	6.286465572757341e-8	1.5298546981546127e-9	9.08905530646664e-14
0.354	4.78062093348574e-13	1.6464131136599038e-8	2.434440854998164e-9	1.3906626207103317e-7	2.0198545732506764e-9	9.054989348053423e-14
0.35409999999999997	4.726944379836342e-13	6.607106196986968e-9	2.1651428842862463e-9	1.4332665763333974e-7	3.3226414753006418e-9	9.021016069284074e-14
0.35420000000000007	4.67388661871997e-13	3.5484903623577683e-9	1.9699252358661656e-9	4.5296622918104514e-8	7.910271424228937e-9	8.987135281700979e-14
0.35430000000000006	4.621440178999632e-13	2.230266621188363e-9	1.8293133803269087e-9	4.380956634847721e-8	4.7670490886094474e-8	8.953346797121913e-14
0.35440000000000005	4.569597685909479e-13	1.5482753875231771e-9	1.7308279816568928e-9	1.3639183635163917e-7	6.870444825150456e-8	8.919650427639317e-14
0.35450000000000004	4.5183518597038863e-13	1.1522198231126467e-9	1.6664745139602746e-9	1.2787576230530094e-7	9.047701429014482e-9	8.886045985620087e-14
0.3546	4.467695514327229e-13	9.033681283725648e-10	1.631322238795211e-9	3.6697488226023685e-8	3.4878734786490532e-9	8.852533283705353e-14
0.3547	4.417621556104222e-13	7.380260703366273e-10	1.6227091507868721e-9	2.6413820624162313e-8	1.9915173002103385e-9	8.819112134809868e-14
0.3548	4.3681229824503046e-13	6.236931078106813e-10	1.6398422746563456e-9	4.137744431696483e-8	1.4147593897540742e-9	8.785782352121851e-14
0.3549	4.319192880601734e-13	5.424268076296436e-10	1.6836871678023031e-9	1.6989761178631542e-7	1.1726565390228913e-9	8.752543749102465e-14
0.355	4.2708244263654137e-13	4.837107419179149e-10	1.7571199292898333e-9	9.3677778398625e-8	1.1056891346569979e-9	8.71939613948562e-14
0.35509999999999997	4.223010882887537e-13	4.4109779418304123e-10	1.8653841682062603e-9	2.95247716034189e-8	1.1797026477797924e-9	8.6863393372775e-14
0.35520000000000007	4.175745599441088e-13	4.1051108856571143e-10	2.016983042976724e-9	2.0688899835478632e-8	1.4396475190985553e-9	8.653373156756103e-14
0.35530000000000006	4.129022010232201e-13	3.8933427259712175e-10	2.2252832710991343e-9	2.5379927341223407e-8	2.075107659092259e-9	8.620497412471183e-14
0.35540000000000005	4.0828336332239224e-13	3.759048797872583e-10	2.5113947635880027e-9	5.806866992226355e-8	3.815908369310006e-9	8.58771191924357e-14
0.35550000000000004	4.03717406897863e-13	3.6922773571450064e-10	2.909505037570969e-9	2.427578767388257e-7	1.1136274423881352e-8	8.555016492164972e-14
0.3556	3.992036999517498e-13	3.688180852952631e-10	3.477278231458921e-9	1.9135729472764365e-7	1.2717721171391036e-7	8.522410946597543e-14
0.3557	3.947416187197501e-13	3.7463007173906166e-10	4.31755006928646e-9	1.0262137238040835e-7	2.700444442750833e-8	8.489895098173563e-14
0.3558	3.9033054736052445e-13	3.870518823836338e-10	5.627692579156159e-9	2.9168462327794182e-8	5.7956380733218485e-9	8.45746876279514e-14
0.3559	3.859698778467659e-13	4.069667696594929e-10	7.825226696568438e-9	2.0617014137933326e-8	2.5859567009554397e-9	8.425131756633618e-14
0.356	3.8165900985787996e-13	4.358968777621353e-10	1.191841060475522e-8	2.830878537906355e-8	1.5731170617262817e-9	8.39288389612949e-14
0.35609999999999997	3.773973506743246e-13	4.762719493185186e-10	2.0845488255895372e-8	9.39518243237081e-8	1.1513952415928176e-9	8.360724997991814e-14
0.35620000000000007	3.7318431507349217e-13	5.319099694352708e-10	4.589663320909143e-8	1.4844862537629708e-7	9.64427091685486e-10	8.328654879198009e-14
0.35630000000000006	3.6901932522719567e-13	6.088882018580142e-10	1.458572253127047e-7	3.2029074715807756e-8	9.052713424336529e-10	8.296673356993398e-14
0.35640000000000005	3.649018106006471e-13	7.171856508234043e-10	2.371127564018175e-7	1.4963423930266377e-8	9.472175143142658e-10	8.26478024889084e-14
0.35650000000000004	3.60831207852985e-13	8.739654038337269e-10	7.023206344264676e-8	1.0975364438787729e-8	1.112603148021676e-9	8.232975372670433e-14
0.35660000000000003	3.568069607392619e-13	1.1106523939408053e-9	2.749677030998622e-8	1.126276763329443e-8	1.5000545363874295e-9	8.201258546379113e-14
0.3567	3.5282852001390176e-13	1.4897709504419713e-9	1.4516626820720441e-8	1.6673611914780455e-8	2.4414359215407226e-9	8.169629588330184e-14
0.3568	3.4889534333560447e-13	2.150554005239823e-9	9.200463172578976e-9	4.3020080767384715e-8	5.431889377707459e-9	8.13808831710319e-14
0.3569	3.4500689517363704e-13	3.4567931367856104e-9	6.615188746594639e-9	2.086863315043895e-7	2.5184959472126213e-8	8.106634551543331e-14
0.357	3.411626467155462e-13	6.6230557686358154e-9	5.25594318317611e-9	5.380791224143286e-8	1.2087785588273468e-7	8.07526811076119e-14
0.3571	3.373620757762148e-13	1.7878167247455216e-8	4.5696925093281e-9	1.749379541179224e-8	1.0200119858531663e-8	8.043988814132345e-14
0.3572000000000001	3.33604666708277e-13	1.1549833509708638e-7	4.35759799361917e-9	1.0075290047627161e-8	3.409755254275739e-9	8.012796481297038e-14
0.35730000000000006	3.2988991031385653e-13	8.216637414678572e-8	4.629335656532758e-9	8.134790481615707e-9	1.790556020361395e-9	7.981690932159797e-14
0.35740000000000005	3.262173037575893e-13	1.4754462881318979e-8	5.68998278320266e-9	8.634220684221702e-9	1.182773271009538e-9	7.950671986889084e-14
0.35750000000000004	3.225863504809568e-13	5.715968716102136e-9	8.855025299316615e-9	1.23569920034747e-8	9.075556382050953e-10	7.91973946591677e-14
0.35760000000000003	3.1899656011784347e-13	3.018652235261951e-9	2.3080490915868333e-8	2.736289528608908e-8	7.812178942459857e-10	7.888893189938118e-14
0.3577	3.1544744841137563e-13	1.8780180841689963e-9	2.6163921219095776e-7	1.3103541853757668e-7	7.431116060279981e-10	7.858132979910956e-14
0.3578	3.1193853713193865e-13	1.2944459572860558e-9	6.732951833188456e-8	8.840177078084498e-8	7.784631285509564e-10	7.827458657055746e-14
0.3579	3.084693539964236e-13	9.579804926179302e-10	1.2159673046159688e-7	2.1449483900433737e-8	9.037500259591201e-10	7.796870042854966e-14
0.358	3.0503943258863284e-13	7.475968325265437e-10	2.5542127802402883e-8	1.03920737889267e-8	1.1841434781865734e-9	7.76636695905279e-14
0.3581	3.01648312280875e-13	6.082658302049e-10	2.0839518162798962e-7	7.288540979699836e-9	1.8215123360738353e-9	7.735949227654778e-14
0.35819999999999996	2.9829553815666786e-13	5.121035280447326e-10	1.8464175764312846e-8	6.570813685097702e-9	3.6005317439786147e-9	7.705616670927415e-14
0.35830000000000006	2.9498066093458977e-13	4.437947644855504e-10	1.5904431831717407e-8	7.375176092081123e-9	1.1921551068473687e-8	7.67536911139779e-14
0.35840000000000005	2.9170323689324693e-13	3.943955769222016e-10	1.6662741305785038e-7	1.0589943732055966e-8	1.8158755432265538e-7	7.645206371853389e-14
0.35850000000000004	2.884628277972864e-13	3.584346697039583e-10	1.907065991338256e-8	2.1917022108389662e-8	1.6979666486918025e-8	7.615128275341379e-14
0.35860000000000003	2.852590008245325e-13	3.324531432844487e-10	8.9493265702265e-9	9.162101517864151e-8	4.226363746478313e-9	7.585134645168577e-14
0.3587	2.8209132849414583e-13	3.1422499441714894e-10	1.344983085763349e-8	1.1906436225457447e-7	1.961031761507394e-9	7.555225304900859e-14
0.3588	2.7895938859582433e-13	3.0232320372808005e-10	1.5814779777457457e-7	2.649707070951202e-8	1.1984591860134143e-9	7.525400078362912e-14
0.3589	2.758627641200404e-13	2.9587309652423513e-10	1.8721067156168273e-8	1.5238460745090376e-8	8.641861594130405e-10	7.495658789637851e-14
0.359	2.7280104318926455e-13	2.9441476901198655e-10	8.161518936158486e-9	1.9608577679034826e-8	7.017016208485212e-10	7.466001263066784e-14
0.3591	2.697738189901894e-13	2.978356279147312e-10	8.313806932871688e-9	8.084476074381896e-8	6.276879080795368e-10	7.436427323248564e-14
0.35919999999999996	2.667806897069314e-13	3.063554858557335e-10	1.63379275445117e-8	1.0863158600744245e-7	6.12882005322199e-10	7.406936795039295e-14
0.35930000000000006	2.638212584551662e-13	3.205607458968569e-10	1.9905307344171098e-7	2.1203625879542752e-8	6.527217376076479e-10	7.377529503551992e-14
0.35940000000000005	2.608951332172553e-13	3.414970082825338e-10	2.1411259125627217e-8	1.4432097720001347e-8	7.636139660123705e-10	7.34820527415637e-14
0.35950000000000004	2.580019267782385e-13	3.708462318103999e-10	1.8928664414127592e-8	2.200970952433531e-8	9.985453240555525e-10	7.318963932478235e-14
0.35960000000000003	2.5514125666279794e-13	4.112432001200017e-10	3.375283275715735e-8	8.429782857596998e-8	1.5128361953221794e-9	7.28980530439926e-14
0.3597	2.523127450730825e-13	4.668423399286341e-10	9.587260674051874e-8	1.1855744113802068e-7	2.8742948980572327e-9	7.260729216056553e-14
0.3598	2.495160188274432e-13	5.443672455470346e-10	2.6048465719563244e-7	2.367560833320348e-8	8.52684146824609e-9	7.23173549384242e-14
0.3599	2.467507093000217e-13	6.551583925863381e-10	1.971828801573416e-7	1.0011902699619688e-8	1.0155640405667886e-7	7.202823964403799e-14
0.36	2.440164523612071e-13	8.194556278342559e-10	3.543514755787e-8	6.1564267903140345e-9	2.201128378660134e-8	7.173994454642005e-14
0.3601	2.4131288831893734e-13	1.0761920008434632e-9	1.6409737912579885e-8	4.718756596718661e-9	4.534479233834137e-9	7.145246791712413e-14
0.36019999999999996	2.386396618608282e-13	1.5081664404693611e-9	1.0160223779014047e-8	4.269242698055332e-9	1.961084763629913e-9	7.116580803023938e-14
0.36030000000000006	2.3599642199712174e-13	2.31785410030829e-9	7.983604525499902e-9	4.508819673085864e-9	1.1478018806125165e-9	7.087996316238785e-14
0.36040000000000005	2.3338282200445096e-13	4.114449907765641e-9	9.515588841668516e-9	5.666578747782624e-9	7.990720089548891e-10	7.059493159272121e-14
0.36050000000000004	2.3079851937037475e-13	9.482317111219956e-9	4.292910687751332e-8	8.986476434395463e-9	6.271818607216819e-10	7.031071160291505e-14
0.36060000000000003	2.282431757387219e-13	4.033981385543949e-8	3.497888178592407e-8	2.0842146533214462e-8	5.409302290302289e-10	7.002730147716729e-14
0.3607	2.2571645685568354e-13	1.8444398019729987e-7	7.048676279915154e-9	1.0234669349913809e-7	5.064008589829704e-10	6.97446995021935e-14
0.3608	2.2321803251667608e-13	2.0090157278534778e-8	4.035601498668277e-9	8.598445656997515e-8	5.124192663037245e-10	6.946290396722294e-14
0.3609	2.20747576513941e-13	6.32414610779115e-9	3.2489457015060013e-9	1.8494958945728433e-8	5.6163953413321e-10	6.918191316399594e-14
0.361	2.183047665848874e-13	3.044242474525017e-9	3.269095347479911e-9	8.0762615952112e-9	6.72763681584709e-10	6.8901725386759e-14
0.3611	2.1588928436114818e-13	1.7965424982539804e-9	4.423266792171223e-9	5.000165016408505e-9	8.974487343699633e-10	6.862233893226227e-14
0.36119999999999997	2.135008153183603e-13	1.196026679683914e-9	1.1527346910696267e-8	3.8241478802972345e-9	1.384130063508425e-9	6.83437520997546e-14
0.36130000000000007	2.1113904872662785e-13	8.631919490885405e-10	1.8516445862266413e-7	3.417681807010993e-9	2.679709430540718e-9	6.806596319098025e-14
0.36140000000000005	2.0880367760170767e-13	6.606559357787934e-10	1.1420966568004817e-8	3.4981317269551e-9	8.196842264014419e-9	6.778897051017692e-14
0.36150000000000004	2.0649439865683214e-13	5.290780081179785e-10	4.056225823219699e-9	4.11393728783108e-9	1.0861629001796917e-7	6.75127723640692e-14
0.36160000000000003	2.0421091225523584e-13	4.394842844466824e-10	2.716384623541992e-9	5.724124616485031e-9	1.8548991270545993e-8	6.723736706186621e-14
0.3617	2.0195292236332937e-13	3.763969867533224e-10	2.395301393824085e-9	1.0174281371074974e-8	3.967528895394184e-9	6.696275291525867e-14
0.3618	1.997201365045245e-13	3.309652606082169e-10	2.538477465885509e-9	2.8287677243744525e-8	1.7304945197850622e-9	6.668892823841336e-14
0.3619	1.9751226571369208e-13	2.9785759037452056e-10	3.3200794826860868e-9	1.651742683839083e-7	1.0119360040613099e-9	6.641589134797153e-14
0.362	1.9532902449226312e-13	2.737362424647821e-10	6.5080454017610814e-9	4.6776430137905434e-8	7.00041815829929e-10	6.614364056304362e-14
0.3621	1.9317013076393655e-13	2.5645876399747554e-10	4.5653613341264425e-8	1.3389711591424744e-8	5.435359648416198e-10	6.587217420520605e-14
0.36219999999999997	1.9103530583101013e-13	2.4463912081089927e-10	2.6657346648671453e-8	7.203379801589628e-9	4.616105868543203e-10	6.560149059849784e-14
0.36230000000000007	1.889242743313007e-13	2.373987336374717e-10	5.81048908497833e-9	5.665696836914286e-9	4.2327446469620175e-10	6.533158806941595e-14
0.36240000000000006	1.8683676419567905e-13	2.342245986307223e-10	3.752683583700731e-9	6.1514858908214924e-9	4.167371878015565e-10	6.506246494691347e-14
0.36250000000000004	1.847725066061544e-13	2.348928843330833e-10	3.5372741308882e-9	9.74763686481827e-9	4.4051283984446306e-10	6.479411956239326e-14
0.36260000000000003	1.827312359545687e-13	2.394376883494154e-10	3.99470324953407e-9	3.004548893459137e-8	5.025040014971651e-10	6.452655024970626e-14
0.3627	1.8071268980183686e-13	2.4815724711204287e-10	5.094800169899875e-9	2.2380162296068522e-7	6.259306678807939e-10	6.425975534514732e-14
0.3628	1.7871660883775276e-13	2.616594720535455e-10	7.3284098657841325e-9	2.5778953756761966e-8	8.70949940864256e-10	6.399373318745109e-14
0.3629	1.767427368413454e-13	2.809591097395179e-10	1.2572505592275464e-8	1.2490727141932189e-8	1.4161377044121342e-9	6.372848211778812e-14
0.363	1.7479082064176888e-13	3.076545104006002e-10	3.498867248481571e-8	1.6494100782503195e-8	2.981142386585558e-9	6.346400047976247e-14
0.3631	1.7286061007973726e-13	3.4424070739897384e-10	1.0420893607322122e-7	5.7626319495462025e-8	1.1126194954615024e-8	6.320028661940607e-14
0.36319999999999997	1.7095185796948176e-13	3.946742341948428e-10	1.6280433595357006e-7	1.2755128340129207e-7	1.7847748110749657e-7	6.293733888517654e-14
0.36330000000000007	1.6906432006121568e-13	4.6543535866820494e-10	1.3317550699176235e-7	2.1938582028582274e-8	1.03535941296097e-8	6.267515562795306e-14
0.36340000000000006	1.6719775500412948e-13	5.676464659447062e-10	3.6601941358372047e-8	8.396525121471895e-9	2.828573131432112e-9	6.24137352010322e-14
0.36350000000000005	1.6535192430986328e-13	7.216304462511158e-10	1.5647595835227563e-8	4.752966693128949e-9	1.3406116231214245e-9	6.215307596012456e-14
0.36360000000000003	1.6352659231649967e-13	9.67729106812829e-10	8.830448616544237e-9	3.3197448779510655e-9	8.154020032630901e-10	6.18931762633509e-14
0.3637	1.6172152615302602e-13	1.3955239978695074e-9	6.00778043652292e-9	2.6666184492300722e-9	5.758213294809162e-10	6.163403447123841e-14
0.3638	1.5993649570428934e-13	2.2382263094668626e-9	4.924052822321841e-9	2.3919944813995675e-9	4.515916049754207e-10	6.137564894671758e-14
0.3639	1.5817127357641474e-13	4.27079087505408e-9	5.534796200600337e-9	2.373886699709243e-9	3.845545029264628e-10	6.111801805511767e-14
0.364	1.5642563506269978e-13	1.1450177594438107e-8	1.4517294155504236e-8	2.618141328671725e-9	3.5141389653584487e-10	6.086114016416261e-14
0.3641	1.5469935810996442e-13	7.619466580589432e-8	1.0843977196833368e-7	3.269180437676272e-9	3.427686561246196e-10	6.060501364396912e-14
0.36419999999999997	1.5299222328535313e-13	6.20819352048462e-8	7.739869632976169e-9	4.8128285567404e-9	3.5660661920692654e-10	6.034963686704066e-14
0.36430000000000007	1.513040137435822e-13	1.0160506026476783e-8	3.2612705259333542e-9	9.12623651316293e-9	3.971231852665293e-10	6.009500820826488e-14
0.36440000000000006	1.4963451519464e-13	3.8528186076180314e-9	2.181286718802542e-9	2.803562581463185e-8	4.775038706407285e-10	5.984112604491158e-14
0.36450000000000005	1.4798351587189615e-13	2.0151532671144978e-9	1.758975157773039e-9	1.6706559228339377e-7	6.302367260893973e-10	5.958798875662464e-14
0.36460000000000004	1.463508065006624e-13	1.2461128871927362e-9	1.5785108711400475e-9	3.383089870384565e-8	9.41841061006232e-10	5.933559472542239e-14
0.3647	1.4473618026715925e-13	8.549118432109007e-10	1.544310244883128e-9	9.842485938831105e-9	1.6990192153992452e-9	5.908394233569171e-14
0.3648	1.4313943278790706e-13	6.301515135605746e-10	1.666792551332745e-9	4.868756153005698e-9	4.349271974168608e-9	5.883302997418525e-14
0.3649	1.4156036207951602e-13	4.899185430784251e-10	2.0911572542259293e-9	3.1466885626208517e-9	2.9641975642171256e-8	5.858285603001694e-14
0.365	1.399987685288914e-13	3.9715329716872717e-10	3.522667390559053e-9	2.405499537568574e-9	3.6682794946211974e-8	5.833341889465914e-14
0.3651	1.3845445486382223e-13	3.331419251036707e-10	1.2732661742684583e-8	2.0782910226666622e-9	4.666915102971009e-9	5.808471696193752e-14
0.36519999999999997	1.3692722612397234e-13	2.876301965658795e-10	9.853153945051711e-8	1.9843363243649555e-9	1.7379075327001423e-9	5.783674862802887e-14
0.36530000000000007	1.354168896322513e-13	2.546380480065671e-10	6.653633492877054e-9	2.074171320723798e-9	9.33634810680461e-10	5.75895122914563e-14
0.36540000000000006	1.339232549665738e-13	2.3050818573267943e-10	2.750380651359217e-9	2.375291084059552e-9	6.0737439640145e-10	5.734300635308618e-14
0.36550000000000005	1.324461339319748e-13	2.1292503819678342e-10	1.937389196550537e-9	3.017066208846099e-9	4.469459154149634e-10	5.709722921612337e-14
0.36560000000000004	1.3098534053311807e-13	2.0039149657447645e-10	1.7201986637365113e-9	4.3855841438854e-9	3.600190098623623e-10	5.685217928610882e-14
0.3657	1.2954069094715104e-13	1.9193720640418853e-10	1.7287960745221087e-9	7.847138294069254e-9	3.119712600322954e-10	5.660785497091431e-14
0.3658	1.2811200349692817e-13	1.8695164357836387e-10	1.8852627552331985e-9	2.0968923829657935e-8	2.881353472321099e-10	5.6364254680740245e-14
0.3659	1.266990986245796e-13	1.8508906875743653e-10	2.2002868920325516e-9	1.2908990777907285e-7	2.824536181148231e-10	5.612137682811048e-14
0.366	1.2530179886543862e-13	1.8621861046229056e-10	2.7596121139802866e-9	4.6444875825666766e-8	2.937651171921628e-10	5.587921982786957e-14
0.3661	1.239199288223043e-13	1.9040664906304622e-10	3.822768285143577e-9	1.9727230367843204e-8	3.2520046849238273e-10	5.56377820971784e-14
0.36619999999999997	1.2255331514004733e-13	1.9792731525094301e-10	6.436334066661989e-9	6.395741926768066e-8	3.8606974630769825e-10	5.539706205551058e-14
0.36630000000000007	1.2120178648054526e-13	2.0930397096350269e-10	2.166007631864409e-8	6.624243691279316e-8	4.984201924586902e-10	5.5157058124648973e-14
0.36640000000000006	1.198651734979572e-13	2.2539280471793588e-10	5.40387181986314e-8	1.1442575380476507e-8	7.177604505002396e-10	5.4917768728681476e-14
0.36650000000000005	1.1854330881430726e-13	2.4753268642077084e-10	2.1000096800409776e-8	5.112734013855455e-9	1.2120698044788224e-9	5.467919229399775e-14
0.36660000000000004	1.172360269954012e-13	2.778097517951084e-10	4.884333342826768e-8	3.25130242038137e-9	2.6954656347518687e-9	5.444132724928437e-14
0.3667	1.1594316452705155e-13	3.195354504052945e-10	1.865425133601248e-7	2.516472143423048e-9	1.151735091914377e-8	5.420417202552258e-14
0.3668	1.1466455979161728e-13	3.7814913258851013e-10	7.48739807198079e-8	2.2523680677828834e-9	1.2028259627846905e-7	5.396772505598315e-14
0.3669	1.1340005304484868e-13	4.630283462595028e-10	2.24222138595384e-8	2.3011016971289305e-9	6.772621736670749e-9	5.37319847762235e-14
0.367	1.1214948639303105e-13	5.914137621158619e-10	1.0336243832898231e-8	2.7070936681155705e-9	2.0292589362378534e-9	5.3496949624083304e-14
0.3671	1.1091270377043189e-13	7.978172394530606e-10	6.069781199503198e-9	3.784562047690732e-9	9.906515050351129e-10	5.326261803968133e-14
0.36719999999999997	1.0968955091703974e-13	1.1597796884843522e-9	4.196357592246993e-9	6.7685435348543265e-9	6.078357633109279e-10	5.302898846541097e-14
0.36730000000000007	1.0847987535658734e-13	1.882722062631863e-9	3.381896412888263e-9	1.8785240085843447e-8	4.282511268566326e-10	5.2796059345936386e-14
0.36740000000000006	1.0728352637487282e-13	3.669262656994442e-9	3.4107980138967344e-9	1.2394592794036602e-7	3.324317777424831e-10	5.256382912819018e-14
0.36750000000000005	1.0610035499834615e-13	1.0323380832083786e-8	5.655140967862314e-9	3.870921822340516e-8	2.7822293793673074e-10	5.233229626136761e-14
0.36760000000000004	1.0493021397298632e-13	8.134312433854368e-8	4.723861518275332e-8	9.590540735443002e-9	2.4807149774487157e-10	5.210145919692368e-14
0.3677	1.0377295774344611e-13	4.121189537879619e-8	1.5603209243117003e-8	4.3786878221917045e-9	2.3415212664349085e-10	5.187131638856942e-14
0.3678	1.0262844243246805e-13	7.395109523321008e-9	3.5348709864896807e-9	2.659712670692277e-9	2.3337351766147377e-10	5.1641866292268365e-14
0.3679	1.0149652582056527e-13	2.903774070668355e-9	1.9233632388468186e-9	1.9115825670010916e-9	2.45740422995809e-10	5.141310736623177e-14
0.368	1.0037706732596784e-13	1.5442107820261698e-9	1.3968633980207298e-9	1.5429139516504532e-9	2.7439010800653504e-10	5.118503807091568e-14
0.3681	9.926992798482285e-14	9.640158801288925e-10	1.1589549391539178e-9	1.3623861604103839e-9	3.273589918139145e-10	5.095765686901668e-14
0.36819999999999997	9.817497043165573e-14	6.653711705020757e-10	1.039732744371624e-9	1.2989887815415826e-9	4.229906392927246e-10	5.073096222546807e-14
0.36830000000000007	9.709205888007591e-14	4.924288984104983e-10	9.87729033580952e-10	1.3311548084742548e-9	6.064860212520412e-10	5.05049526074364e-14
0.36840000000000006	9.602105910374046e-14	3.8391675708691545e-10	9.883925580965716e-10	1.4694597786400403e-9	1.0112668583313894e-9	5.027962648431801e-14
0.36850000000000005	9.496183841754841e-14	3.118310541740526e-10	1.0483602967814365e-9	1.7650888887840738e-9	2.18118960010962e-9	5.005498232773287e-14
0.36860000000000004	9.391426565909033e-14	2.6192444745397647e-10	1.204402728221222e-9	2.357598002231902e-9	8.48259365382934e-9	4.9831018611524444e-14
0.3687	9.28782111703268e-14	2.2634488039394191e-10	1.5804681195386335e-9	3.6575969322780914e-9	1.4658804477601304e-7	4.960773381175243e-14
0.3688	9.185354677950632e-14	2.0049205396692767e-10	2.7170573104854346e-9	7.251524757024377e-9	7.1104199762419215e-9	4.938512640669129e-14
0.3689	9.084014578331082e-14	1.8154181765930915e-10	9.595845551407436e-9	2.373549125728019e-8	1.9628819049679855e-9	4.9163194876824703e-14
0.369	8.983788292923306e-14	1.6770023499981922e-10	9.575877485300524e-8	1.485329310667407e-7	9.260933349796749e-10	4.8941937704843296e-14
0.3691	8.88466343981761e-14	1.5780390259946126e-10	5.640546536171506e-9	2.4247006321190874e-8	5.56041051920891e-10	4.8721353375639674e-14
0.3692	8.786627778727617e-14	1.5109624424641346e-10	2.4028879957590884e-9	7.415426602912044e-9	3.8497118434272546e-10	4.850144037630472e-14
0.3693000000000001	8.689669209294266e-14	1.4709900462871973e-10	1.8169536138827727e-9	4.003333323896752e-9	2.9399342062194823e-10	4.8282197196123865e-14
0.36940000000000006	8.593775769412118e-14	1.4553872938659881e-10	1.7578887004879367e-9	3.0518683668452486e-9	2.4196682009231407e-10	4.806362232657419e-14
0.36950000000000005	8.498935633575591e-14	1.46307795984645e-10	1.941598013674452e-9	3.1432313998311974e-9	2.1185208242961346e-10	4.784571426131847e-14
0.36960000000000004	8.405137111247538e-14	1.4945010768230208e-10	2.3501509636173943e-9	4.574603704805348e-9	1.9588800294708469e-10	4.762847149620329e-14
0.36970000000000003	8.312368645247832e-14	1.5516809161939727e-10	3.0894985282013516e-9	1.1413141370909866e-8	1.9060530945063215e-10	4.741189252925385e-14
0.3698	8.220618810162714e-14	1.6385291305159294e-10	4.458981961040611e-9	1.068051221450953e-7	1.9502676591899098e-10	4.719597586067113e-14
0.3699	8.129876310773829e-14	1.7614589052467673e-10	7.301697206010408e-9	2.814157026957401e-8	2.1022679559131275e-10	4.6980719992827123e-14
0.37	8.040129980507731e-14	1.9304851836898431e-10	1.4610151927389764e-8	6.634153912834868e-9	2.3987211996931646e-10	4.676612343026154e-14
0.3701	7.95136877990469e-14	2.1611591265593646e-10	4.2464189973624516e-8	3.532927797541737e-9	2.9224618771960464e-10	4.655218467967767e-14
0.3702	7.863581795106677e-14	2.4780410208704966e-10	1.724699783109765e-7	2.839588547390411e-9	3.859477345155457e-10	4.633890224993867e-14
0.3703000000000001	7.776758236364825e-14	2.9212030233513853e-10	6.122050273509119e-8	3.1053293420267087e-9	5.675093767970512e-10	4.61262746520629e-14
0.37040000000000006	7.690887436565592e-14	3.5591358034555546e-10	9.647192730208591e-8	4.594404132635767e-9	9.793563554176485e-10	4.5914300399222e-14
0.37050000000000005	7.60595884977512e-14	4.5163648498284335e-10	1.614042728606254e-8	1.0149116346294038e-8	2.2442677267058795e-9	4.5702978006734604e-14
0.37060000000000004	7.521962049802466e-14	6.03853068764029e-10	6.213191506040977e-9	4.917208911011278e-8	1.0358461381354092e-8	4.549230599206367e-14
0.37070000000000003	7.438886728780436e-14	8.666558329658225e-10	3.6534272477759386e-9	7.125631075508467e-8	8.112238056883697e-8	4.528228287481245e-14
0.3708	7.356722695764622e-14	1.3792179912544265e-9	2.495698259760182e-9	1.1794156820864963e-8	4.8678664083502904e-9	4.507290717672063e-14
0.3709	7.275459875349804e-14	2.595758344321953e-9	1.8599215025389448e-9	4.546081964675822e-9	1.5107995684003848e-9	4.4864177421660426e-14
0.371	7.195088306303761e-14	6.7648504357851295e-9	1.4750035509944143e-9	2.5143097366803954e-9	7.444293703567079e-10	4.465609213563227e-14
0.3711	7.115598140218029e-14	4.276090145862382e-8	1.2301402354253466e-9	1.6860327002844555e-9	4.5647770209446396e-10	4.444864984676107e-14
0.3712	7.036979640176019e-14	5.182796427468568e-8	1.0735912017893796e-9	1.2790341634590278e-9	3.194934005514422e-10	4.424184908529293e-14
0.37129999999999996	6.959223179437172e-14	7.17988274562783e-9	9.810337168841538e-10	1.0610577847236493e-9	2.451976518985755e-10	4.4035688383589896e-14
0.37140000000000006	6.882319240137869e-14	2.610074774332439e-9	9.45381386600961e-10	9.455153559755515e-10	2.0196512423835722e-10	4.383016627612718e-14
0.37150000000000005	6.806258412008946e-14	1.3395253036003698e-9	9.784506001113169e-10	8.968265907032689e-10	1.7637021439400142e-10	4.362528129948918e-14
0.37160000000000004	6.731031391108251e-14	8.189897082901781e-10	1.1329895481448451e-9	9.024153906282117e-10	1.6214744990045666e-10	4.3421031992364454e-14
0.37170000000000003	6.656628978569765e-14	5.573842627340208e-10	1.612711958440328e-9	9.646644964910898e-10	1.5636679722146386e-10	4.321741689554276e-14
0.3718	6.583042079368141e-14	4.0823528319194894e-10	3.6181221523771808e-9	1.1026074188280806e-9	1.5799301442555714e-10	4.3014434551910826e-14
0.3719	6.510261701098527e-14	3.156559171788524e-10	3.639528621634506e-8	1.3655366337918572e-9	1.6744373579697757e-10	4.2812083506448505e-14
0.372	6.438278952771351e-14	2.5462189297112413e-10	1.184613076245588e-8	1.878048313001221e-9	1.8678904496672035e-10	4.261036230622418e-14
0.3721	6.367085043622503e-14	2.1258972096258093e-10	2.4640960663678994e-9	3.00726132553039e-9	2.2076351193554612e-10	4.240926950039192e-14
0.3722	6.29667128193792e-14	1.8272319378078337e-10	1.3058954802995566e-9	6.217624551379424e-9	2.7953598503776043e-10	4.220880364018619e-14
0.37229999999999996	6.22702907389295e-14	1.6105086228214993e-10	9.736905470873767e-10	2.210346381565863e-8	3.8652920458771884e-10	4.200896327891901e-14
0.37240000000000006	6.15814992240588e-14	1.4514955050136494e-10	8.562844561882205e-10	1.301743181895411e-7	6.044326153942138e-10	4.180974697197531e-14
0.37250000000000005	6.090025426005923e-14	1.334858063822689e-10	8.270457163921812e-10	1.746780990431098e-8	1.1494922100621902e-9	4.1611153276809063e-14
0.37260000000000004	6.022647277714904e-14	1.2506583283732998e-10	8.497757559041565e-10	5.452820198015337e-9	3.2196701345346176e-9	4.141318075293937e-14
0.37270000000000003	5.956007263942916e-14	1.19240541021772e-10	9.154663238731548e-10	2.8373124657487437e-9	3.090573842579463e-8	4.1215827961946366e-14
0.3728	5.890097263397572e-14	1.1559362935232806e-10	1.028149311916509e-9	1.9538872837901486e-9	1.5292401686903196e-8	4.1019093467467396e-14
0.3729	5.824909246006809e-14	1.1387697794329498e-10	1.2033328401062994e-9	1.6547044692877521e-9	2.4282206594291277e-9	4.082297583519236e-14
0.373	5.760435271854742e-14	1.1397515117176054e-10	1.4735980197553504e-9	1.6940368943914993e-9	9.558190134498277e-10	4.0627473632860746e-14
0.3731	5.696667490130719e-14	1.1588993575225068e-10	1.905686452528438e-9	2.1398029345789704e-9	5.212781522072995e-10	4.0432585430256646e-14
0.3732	5.633598138091495e-14	1.1974125090046329e-10	2.6500774219953847e-9	3.6003279034020945e-9	3.3808997973864746e-10	4.023830979920522e-14
0.37329999999999997	5.5712195400357416e-14	1.2578479311206327e-10	4.120952245499079e-9	1.0245495653705533e-8	2.451134009807678e-10	4.004464531356869e-14
0.37340000000000007	5.5095241062913947e-14	1.3445098493862336e-10	8.078907453067156e-9	1.2279140581961438e-7	1.9260837518753174e-10	3.985159054924132e-14
0.37350000000000005	5.448504332215746e-14	1.4641586987043938e-10	4.918518160459666e-8	1.8303401982828827e-8	1.6125017739065833e-10	3.965914408414745e-14
0.37360000000000004	5.38815279720694e-14	1.6272534702929403e-10	3.740399179556826e-8	4.822672850842479e-9	1.423875468146643e-10	3.9467304498235215e-14
0.37370000000000003	5.328462163728462e-14	1.8501548834901858e-10	1.3412643056187382e-7	2.7572500938963383e-9	1.3183977443473265e-10	3.927607037347352e-14
0.3738	5.2694251763448804e-14	2.1591761885062588e-10	5.960190105293307e-8	2.416469827474549e-9	1.2761483159167026e-10	3.9085440293847975e-14
0.3739	5.2110346607700115e-14	2.598434855757426e-10	1.594469734142842e-8	2.9787900172654003e-9	1.2901787579728926e-10	3.889541284535664e-14
0.374	5.1532835229260186e-14	3.246154402858048e-10	6.989550777206775e-9	5.270548491817299e-9	1.363789433705501e-10	3.870598661600583e-14
0.3741	5.09616474801465e-14	4.251621465878521e-10	3.93143175948947e-9	1.6385207360152924e-8	1.5119887970126944e-10	3.8517160195806456e-14
0.3742	5.039671399599267e-14	5.929129925073765e-10	2.5542420514623655e-9	1.240163606895532e-7	1.7682870935176178e-10	3.832893217676923e-14
0.37429999999999997	4.983796618698454e-14	9.036788637153775e-10	1.8269366893750184e-9	1.9203672471523094e-8	2.2026540132461326e-10	3.814130115290125e-14
0.37440000000000007	4.928533622890306e-14	1.5810784770280213e-9	1.4042814439601992e-9	5.344784979480238e-9	2.969948108376382e-10	3.795426572020126e-14
0.37450000000000006	4.8738757054281354e-14	3.5447372986191744e-9	1.146537783322263e-9	2.549226940854339e-9	4.4606139292225477e-10	3.77678244766564e-14
0.37460000000000004	4.819816234366155e-14	1.4264703712519e-8	9.914903174326188e-10	1.5613983062705213e-9	7.896408100598769e-10	3.758197602223664e-14
0.37470000000000003	4.766348651696518e-14	1.3708936282103968e-7	9.141295351918431e-10	1.1071606858657278e-9	1.8866357630728016e-9	3.739671895889214e-14
0.3748	4.713466472496455e-14	9.980341493027736e-9	9.180619174314058e-10	8.667798753937136e-10	9.866101485315036e-9	3.721205189054836e-14
0.3749	4.661163284085793e-14	2.8523563762627176e-9	1.0577560575425067e-9	7.308576157102971e-10	4.458991573270507e-8	3.702797342310171e-14
0.375	4.6094327451947146e-14	1.3241311476189031e-9	1.5839934145337076e-9	6.546426455520216e-10	3.27062411877521e-9	3.684448216441593e-14
0.3751	4.558268585141563e-14	7.658985350321849e-10	4.386746070191809e-9	6.18285099928771e-10	1.0708563305409986e-9	3.666157672431747e-14
0.3752	4.507664603020777e-14	5.029176058491232e-10	1.1135768627140885e-7	6.137460458212398e-10	5.372907152382449e-10	3.64792557145917e-14
0.37529999999999997	4.457614666900209e-14	3.5905689224967427e-10	5.1904813858871424e-9	6.40452932439172e-10	3.312999194403383e-10	3.6297517748978325e-14
0.37540000000000007	4.408112713028579e-14	2.722596058767569e-10	1.5644529222252586e-9	7.050946973766412e-10	2.3160323795249846e-10	3.611636144316709e-14
0.37550000000000006	4.3591527450524455e-14	2.161842654721958e-10	9.130989133521014e-10	8.254060646023443e-10	1.7668922289446774e-10	3.593578541479466e-14
0.37560000000000004	4.3107288332421903e-14	1.7812422039954453e-10	6.942071536919685e-10	1.0420486226574422e-9	1.440855164279032e-10	3.575578828343885e-14
0.37570000000000003	4.2628351137277774e-14	1.5135060412378994e-10	6.030077444561913e-10	1.4549658880686198e-9	1.2408304286773093e-10	3.5576368670615227e-14
0.3758	4.21546578774362e-14	1.3203929336700211e-10	5.663637947172133e-10	2.3571285321863223e-9	1.1202880483169685e-10	3.539752519977285e-14
0.3759	4.168615120882431e-14	1.1789552971790729e-10	5.606365690980128e-10	4.921844085988904e-9	1.0559644016189763e-10	3.521925649629047e-14
0.376	4.122277442358094e-14	1.0748412681762925e-10	5.776789204224205e-10	1.7819736331391902e-8	1.0370470251862029e-10	3.504156118747063e-14
0.3761	4.076447144277319e-14	9.988081532075813e-11	6.160459326003348e-10	1.1509244370563362e-7	1.0609104457567153e-10	3.486443790253755e-14
0.3762	4.031118680920197e-14	9.448103823603284e-11	6.78675964590731e-10	1.3937790839790726e-8	1.132214559062213e-10	3.468788527263121e-14
0.37629999999999997	3.9862865680292795e-14	9.089105783801189e-11	7.731753800865542e-10	4.327985724923466e-9	1.2647804985575352e-10	3.451190193080412e-14
0.37640000000000007	3.941945382107065e-14	8.886478102918506e-11	9.143938396376771e-10	2.2789875137783626e-9	1.4876160291874562e-10	3.433648651201597e-14
0.37650000000000006	3.898089759722239e-14	8.826774289966448e-11	1.1313442361277697e-9	1.623239297289268e-9	1.8601051601705592e-10	3.416163765313102e-14
0.37660000000000005	3.854714396823842e-14	8.905876587671473e-11	1.48649115313827e-9	1.4752132167988656e-9	2.512398439818654e-10	3.3987353992911535e-14
0.37670000000000003	3.811814048063714e-14	9.128485312082445e-11	2.143384171155418e-9	1.7229604011621593e-9	3.769922916429717e-10	3.381363417201533e-14
0.3768	3.769383526127343e-14	9.508819835738633e-11	3.7389071166331345e-9	2.768119270142558e-9	6.639792663280564e-10	3.3640476832990496e-14
0.3769	3.727417701072277e-14	1.0072712635143663e-10	1.343756943478749e-8	7.638481536256822e-9	1.5639445263755942e-9	3.3467880620271294e-14
0.377	3.685911499674722e-14	1.0861644000614123e-10	2.6953219613922787e-8	9.353134596184817e-8	7.778156571569254e-9	3.329584418017394e-14
0.3771	3.644859904783802e-14	1.19398592262376e-10	1.7381975812172838e-8	1.5531189326565982e-8	4.792508633564903e-8	3.3124366160892036e-14
0.3772	3.604257954683555e-14	1.3406829363008857e-10	6.806755838244469e-8	3.7014104878318523e-9	3.0149023021608107e-9	3.295344521249214e-14
0.37729999999999997	3.5641007424624326e-14	1.541962573192611e-10	8.607423448701542e-8	1.8538510793548219e-9	9.579739110996386e-10	3.2783079986909523e-14
0.37740000000000007	3.524383415390445e-14	1.8234912841699155e-10	1.789220932582299e-8	1.3118841677030894e-9	4.740129474333661e-10	3.2613269137943687e-14
0.37750000000000006	3.485101174303774e-14	2.2292612540860133e-10	6.865895012088835e-9	1.1690360343272922e-9	2.894661667968817e-10	3.244401132125445e-14
0.37760000000000005	3.446249272996269e-14	2.8395847895689146e-10	3.6091122238949724e-9	1.261853077359866e-9	2.0066323972977508e-10	3.2275305194356706e-14
0.37770000000000004	3.4078230176186354e-14	3.813793689379318e-10	2.249582597414996e-9	1.6488650070384579e-9	1.5182258628211696e-10	3.2107149416616065e-14
0.3778	3.3698177660845634e-14	5.505604305133644e-10	1.5622169119605257e-9	2.717047980087819e-9	1.2272934112346886e-10	3.19395426492453e-14
0.3779	3.332228927483882e-14	8.836239416170229e-10	1.172084717648079e-9	6.4493671486755556e-9	1.0468011669852428e-10	3.177248355529895e-14
0.378	3.2950519615027026e-14	1.6874469521467476e-9	9.350774964690582e-10	3.506830244999445e-8	9.34916835017914e-11	3.160597079966914e-14
0.3781	3.2582823778503365e-14	4.54759065826729e-9	7.876948096053196e-10	4.620343081320168e-8	8.703436992290318e-11	3.144000304908115e-14
0.3782	3.2219157356931755e-14	3.3260168746041323e-8	7.008981759393741e-10	7.1354868753710864e-9	8.42470852461421e-11	3.127457897208909e-14
0.37829999999999997	3.185947643095076e-14	2.8896629187252444e-8	6.651147205504865e-10	2.7133117969887215e-9	8.472733297471914e-11	3.110969723907093e-14
0.37840000000000007	3.1503737564643924e-14	4.177294982420089e-9	6.904066059601032e-10	1.4747252264888927e-9	8.859388267049233e-11	3.0945356522224285e-14
0.37850000000000006	3.1151897800077767e-14	1.5522995086452812e-9	8.312150118886053e-10	9.674683221399083e-10	9.653464839764373e-11	3.0781555495562433e-14
0.37860000000000005	3.0803914651898535e-14	8.048544830411701e-10	1.3352554180167028e-9	7.148445433754943e-10	1.1007305907599327e-10	3.0618292834908216e-14
0.37870000000000004	3.04597461019994e-14	4.947849274706933e-10	4.328076464212385e-9	5.746496714538316e-10	1.3224452127513303e-10	3.045556721789106e-14
0.3788	3.011935059424613e-14	3.377634733873808e-10	9.31633464991088e-8	4.929536393575969e-10	1.6926884349338313e-10	3.029337732394147e-14
0.3789	2.978268702926556e-14	2.4778062871177265e-10	3.2696797622364916e-9	4.4613185826139545e-10	2.351144941928404e-10	3.0131721834286987e-14
0.379	2.944971475929664e-14	1.9171777491924895e-10	1.11385484459855e-9	4.231246023842434e-10	3.662911400126898e-10	2.9970599431946876e-14
0.3791	2.912039358310087e-14	1.5464955445529638e-10	6.774535808889064e-10	4.1908852667163895e-10	6.845497081824399e-10	2.981000880172851e-14
0.3792	2.8794683740932366e-14	1.2905848108131792e-10	5.254500421056243e-10	4.3307036467839813e-10	1.8217287140487423e-9	2.964994863022181e-14
0.37929999999999997	2.8472545909568166e-14	1.1083201912995892e-10	4.621822764918727e-10	4.675713740066869e-10	1.4140876394360545e-8	2.949041760579488e-14
0.37940000000000007	2.8153941197395367e-14	9.757352947954998e-11	4.3824993403913623e-10	5.296491315905127e-10	1.4319330787372928e-8	2.9331414418589656e-14
0.37950000000000006	2.7838831139557342e-14	8.78165970885612e-11	4.3735838357866074e-10	6.344977521268395e-10	1.8031739743672992e-9	2.9172937760517075e-14
0.37960000000000005	2.752717769315515e-14	8.063059285507424e-11	4.5398167998504577e-10	8.151457998995904e-10	6.67600975051234e-10	2.9014986325252084e-14
0.37970000000000004	2.7218943232506665e-14	7.541032605356474e-11	4.874309050020272e-10	1.1514324389100296e-9	3.5212072415692004e-10	2.885755880822907e-14
0.3798	2.6914090544460224e-14	7.175852125559266e-11	5.402976349786104e-10	1.8766069849177616e-9	2.2259056122116327e-10	2.870065390663721e-14
0.3799	2.6612582823762805e-14	6.941805928875791e-11	6.186992682140951e-10	3.931329429761623e-9	1.5759080525846746e-10	2.8544270319415857e-14
0.38	2.6314383668484085e-14	6.823256937636485e-11	7.340438889731808e-10	1.4501974659608228e-8	1.208608901879202e-10	2.8388406747249495e-14
0.3801	2.6019457075491732e-14	6.812438599161322e-11	9.073185478878674e-10	9.871888728300922e-8	9.8558285857602e-11	2.8233061892563188e-14
0.3802	2.5727767435980952e-14	6.908430994099544e-11	1.1791920386197324e-9	1.0860731104021867e-8	8.451055244993085e-11	2.8078234459517565e-14
0.38029999999999997	2.5439279531054924e-14	7.117078303628741e-11	1.63616839984156e-9	3.861001335801709e-9	7.567397740340803e-11	2.7923923154004212e-14
0.38040000000000007	2.5153958527358074e-14	7.451836579637784e-11	2.4901817481857695e-9	3.020628681601696e-9	7.046595211151702e-11	2.7770126683640685e-14
0.38050000000000006	2.4871769972760108e-14	7.935767096373728e-11	4.392687760045114e-9	5.403613232775677e-9	6.807858115423733e-11	2.7616843757765886e-14
0.38060000000000005	2.4592679792088274e-14	8.605202655956099e-11	1.0527611961647254e-8	4.559812153694413e-8	6.818460243355171e-11	2.746407308743506e-14
0.38070000000000004	2.431665428291212e-14	9.516149859352277e-11	1.2411303573864387e-7	1.748602052463202e-8	7.083199777965792e-11	2.7311813385414493e-14
0.3808	2.4043660111375022e-14	1.0755529776255668e-10	1.2587190111855027e-7	3.3794924557263106e-9	7.646416797865731e-11	2.7160063366177547e-14
0.3809	2.3773664308075458e-14	1.2461548543749872e-10	2.8006018170753152e-8	1.5155642860246582e-9	8.607941907957339e-11	2.7008821745898907e-14
0.381	2.350663426399525e-14	1.4862453279207055e-10	8.237325156990996e-9	9.332782719636468e-10	1.0163517183916432e-10	2.6858087242449914e-14
0.3811	2.3242537726475823e-14	1.8355133211631077e-10	3.8175450228231336e-9	6.817204107731913e-10	1.2701168332026529e-10	2.6707858575393864e-14
0.3812	2.2981342795240343e-14	2.3678077668892546e-10	2.2081294909919036e-9	5.576366815810851e-10	1.704939294556165e-10	2.6558134465980567e-14
0.3813	2.272301791846208e-14	3.233421129152318e-10	1.4540918442417644e-9	4.977614948076604e-10	2.521591670056247e-10	2.640891363714179e-14
0.3814000000000001	2.246753188887907e-14	4.77805214897654e-10	1.0439905786790653e-9	4.794722528269919e-10	4.3131033968368996e-10	2.6260194813485602e-14
0.38150000000000006	2.2214853839953313e-14	7.950803143766336e-10	7.984259497777102e-10	4.971036693386879e-10	9.525098504465611e-10	2.6111976721292586e-14
0.38160000000000005	2.1964953242073376e-14	1.6203195507268993e-9	6.417125922694213e-10	5.569737239178922e-10	3.8611279905390755e-9	2.596425808850909e-14
0.38170000000000004	2.171779989880203e-14	5.09234452558399e-9	5.37705375757327e-10	6.821168707140153e-10	8.980345636725733e-8	2.58170376447435e-14
0.38180000000000003	2.1473363943167834e-14	6.72179066272071e-8	4.676946213903513e-10	9.337781572448511e-10	2.999867951754924e-9	2.5670314121260678e-14
0.3819	2.123161583399743e-14	1.1670947609275183e-8	4.217012682354093e-10	1.4931524167675829e-9	8.242167497332264e-10	2.5524086250976543e-14
0.382	2.099252635229193e-14	2.4120197910517467e-9	3.94874145763747e-10	3.0760525333783874e-9	3.84525491902228e-10	2.5378352768453182e-14
0.3821	2.0756066597644865e-14	1.000362688761077e-9	3.8638327051257436e-10	1.08288452178443e-8	2.267091779134811e-10	2.5233112409894214e-14
0.3822	2.052220798470058e-14	5.462224383563997e-10	4.0051607442747037e-10	9.685801473350605e-8	1.5310434089486636e-10	2.5088363913138578e-14
0.3823	2.0290922239653812e-14	3.460589401442205e-10	4.5242805446746337e-10	1.0468296807665943e-8	1.1327100242148707e-10	2.4944106017655964e-14
0.3824000000000001	2.0062181396789993e-14	2.409546364336582e-10	5.916758867257542e-10	2.935375414832335e-9	8.964681351952795e-11	2.4800337464541392e-14
0.38250000000000006	1.9835957795065217e-14	1.79260307181128e-10	1.0336590716918738e-9	1.393725197376836e-9	7.484801369200035e-11	2.4657056996510567e-14
0.38260000000000005	1.9612224074724368e-14	1.401668437961297e-10	3.7610023815308946e-9	8.455742871477959e-10	6.536035718361104e-11	2.4514263357893237e-14
0.38270000000000004	1.939095317396017e-14	1.1399753966339871e-10	5.771458833263951e-8	5.93543215403542e-10	5.937335794854179e-11	2.437195529462934e-14
0.38280000000000003	1.9172118325608567e-14	9.57649613585626e-11	2.2719433292913453e-9	4.6039777872929917e-10	5.592302804756062e-11	2.4230131554262674e-14
0.3829	1.895569305388316e-14	8.269236352736434e-11	8.293907026780244e-10	3.8496855041631e-10	5.452126962748971e-11	2.4088790885936e-14
0.383	1.8741651171147476e-14	7.313932422537116e-11	5.319996479859254e-10	3.4196042066934694e-10	5.499497892620243e-11	2.394793204038561e-14
0.3831	1.8529966774722436e-14	6.60914257791284e-11	4.3670840956697466e-10	3.198084820020134e-10	5.743522372158058e-11	2.3807553769935826e-14
0.3832	1.8320614243732853e-14	6.089975436704258e-11	4.0861523772405414e-10	3.1320249718853675e-10	6.22287923081893e-11	2.3667654828493783e-14
0.3833	1.811356823598761e-14	5.7140126072395026e-11	4.1431685841920547e-10	3.2030029554315284e-10	7.019111883223408e-11	2.352823397154375e-14
0.3834000000000001	1.790880368489736e-14	5.453363536844915e-11	4.4484563346417765e-10	3.4182078120035247e-10	8.28848214172955e-11	2.3389289956141527e-14
0.38350000000000006	1.770629579642686e-14	5.290055228878446e-11	5.007709724862799e-10	3.812344184017987e-10	1.0336366589304088e-10	2.325082154090953e-14
0.38360000000000005	1.750602004608165e-14	5.213350067295529e-11	5.895719404212863e-10	4.461590952807897e-10	1.380571326044949e-10	2.311282748603059e-14
0.38370000000000004	1.7307952175929702e-14	5.218266100919984e-11	7.2798819169155e-10	5.520773953502148e-10	2.0226769218472887e-10	2.297530655324277e-14
0.38380000000000003	1.71120681916568e-14	5.3049357506862724e-11	9.50445588125186e-10	7.321100017530725e-10	3.3999008966199293e-10	2.2838257505833638e-14
0.3839	1.691834435965615e-14	5.478656804843623e-11	1.3324336103318515e-9	1.066388602256553e-9	7.242305116576837e-10	2.2701679108634535e-14
0.384	1.6726757204150234e-14	5.750654388820014e-11	2.063243488574648e-9	1.794004025685593e-9	2.6442943030338486e-9	2.2565570128015383e-14
0.3841	1.6537283504345937e-14	6.139746261325082e-11	3.730581710595272e-9	3.962799711500737e-9	8.57077333410318e-8	2.2429929331878468e-14
0.3842	1.6349900291622313e-14	6.675353870048083e-11	8.942654255106271e-9	1.9605201331342243e-8	3.152448198563325e-9	2.2294755489653153e-14
0.3843	1.616458484675001e-14	7.402740546221612e-11	3.992020403011914e-8	4.1782091906150284e-8	7.771394550976325e-10	2.216004737228979e-14
0.38439999999999996	1.5981314697142208e-14	8.392219999474476e-11	6.945978139899563e-8	6.695788613211094e-8	3.4849656098291863e-10	2.2025803752254184e-14
0.38450000000000006	1.580006761413721e-14	9.755908262182673e-11	1.2444977694279217e-8	7.491863401042993e-9	2.009913410862929e-10	2.1892023403521678e-14
0.38460000000000005	1.5620821610312325e-14	1.1679775080342596e-10	5.462721538944699e-9	2.6096666170465694e-9	1.3366920224494657e-10	2.1758705101571827e-14
0.38470000000000004	1.5443554936826585e-14	1.448912931716281e-10	1.2378130072916527e-8	1.3521964625061992e-9	9.767580724599983e-11	2.1625847623381466e-14
0.38480000000000003	1.5268246080795403e-14	1.8794095978049073e-10	8.495025327394227e-9	8.469943419945059e-10	7.645397943858312e-11	2.1493449747419905e-14
0.3849	1.5094873762694634e-14	2.5849760518668703e-10	1.867481381715376e-9	5.949017146942223e-10	6.31582430573461e-11	2.1361510253642345e-14
0.385	1.4923416933792975e-14	3.85870736654444e-10	1.0210694065390562e-9	4.522874498627287e-10	5.4562111296679107e-11	2.1230027923484354e-14
0.3851	1.4753854773615266e-14	6.523985690098732e-10	6.991788968731774e-10	3.651732285888494e-10	4.900649215813358e-11	2.1099001539855417e-14
0.3852	1.4586166687432856e-14	1.3696139478900453e-9	5.291206010136652e-10	3.096328074023687e-10	4.559673358226805e-11	2.0968429887133376e-14
0.3853	1.4420332303783475e-14	4.647853175440934e-9	4.2525369287789324e-10	2.7386508525370863e-10	4.3855175193695e-11	2.0838311751158053e-14
0.38539999999999996	1.4256331472018686e-14	8.201230264059626e-8	3.567302451568916e-10	2.5168943474103157e-10	4.356450698864382e-11	2.0708645919225312e-14
0.38550000000000006	1.4094144259878913e-14	7.285077902752032e-9	3.095252066158773e-10	2.3988157992994965e-10	4.4704640203624435e-11	2.0579431180080745e-14
0.38560000000000005	1.3933750951097052e-14	1.6744942884301071e-9	2.763399101027416e-10	2.3703037834376386e-10	4.744914418186088e-11	2.045066632391419e-14
0.38570000000000004	1.3775132043027415e-14	7.199866190390276e-10	2.5306367952007555e-10	2.4312279943965063e-10	5.2220139377918534e-11	2.032235014235243e-14
0.38580000000000003	1.3618268244302476e-14	4.0015516961701856e-10	2.3730378463580174e-10	2.5961888620172916e-10	5.983288032082612e-11	2.0194481428453788e-14
0.3859	1.3463140472516217e-14	2.5616859390046045e-10	2.2771624702529208e-10	2.9009494472549906e-10	7.182293949290502e-11	2.0067058976701532e-14
0.386	1.3309729851933031e-14	1.7957334004385833e-10	2.2371143647340554e-10	3.419547480114253e-10	9.121323291742227e-11	1.9940081582997784e-14
0.3861	1.3158017711223073e-14	1.3421828608535887e-10	2.25392975178813e-10	4.307845093846121e-10	1.2450589412134265e-10	1.9813548044656834e-14
0.3862	1.3007985581222363e-14	1.0529842608753028e-10	2.3373608039212096e-10	5.92625136523086e-10	1.8773192832751413e-10	1.9687457160399018e-14
0.3863	1.2859615192719057e-14	8.584956523231093e-11	2.5119301083236094e-10	9.255183489146702e-10	3.2967073591585047e-10	1.9561807730344406e-14
0.38639999999999997	1.2712888474263665e-14	7.225159794380541e-11	2.833916942246711e-10	1.7777033661915847e-9	7.629872966268327e-10	1.9436598556005935e-14
0.38650000000000007	1.2567787550004666e-14	6.247578226589613e-11	3.4440716881096464e-10	5.180479166083914e-9	3.552810332627442e-9	1.9311828440283237e-14
0.38660000000000005	1.2424294737548592e-14	5.531739683390864e-11	4.772905443423773e-10	4.863507140244196e-8	4.0567235826059486e-8	1.9187496187455932e-14
0.38670000000000004	1.2282392545843018e-14	5.002839524038571e-11	8.730500325926997e-10	1.3702656830753963e-8	1.7525128095303391e-9	1.9063600603177328e-14
0.38680000000000003	1.2142063673084524e-14	4.612870897327158e-11	3.5254544586624234e-9	2.8760612862351096e-9	5.262758261834015e-10	1.8940140494467216e-14
0.3869	1.2003291004649947e-14	4.330375699085533e-11	2.6414556942408774e-8	1.2433350492537088e-9	2.534052515815018e-10	1.8817114669705783e-14
0.387	1.1866057611050252e-14	4.134636631083957e-11	1.6059104471210897e-9	7.338005816018452e-10	1.5154800312869017e-10	1.8694521938626666e-14
0.3871	1.1730346745907929e-14	4.012296905008653e-11	7.598156561010568e-10	5.232638442577702e-10	1.0298582429453603e-10	1.857236111231002e-14
0.3872	1.1596141843957218e-14	3.955390433715106e-11	6.333680944711182e-10	4.303116929553769e-10	7.630415078173293e-11	1.8450631003176118e-14
0.3873	1.1463426519065912e-14	3.960256238383002e-11	6.778611169407912e-10	4.013761847589098e-10	6.027438497038866e-11	1.8329330424977996e-14
0.38739999999999997	1.1332184562280504e-14	4.027073043636628e-11	8.382256847348872e-10	4.251207931287151e-10	5.0089477297740605e-11	1.8208458192795178e-14
0.38750000000000007	1.1202399939891786e-14	4.1599092850278355e-11	1.165168664472073e-9	5.207737038771984e-10	4.342683929840802e-11	1.8088013123025903e-14
0.38760000000000006	1.107405679152406e-14	4.367305398369391e-11	1.8475478027783442e-9	7.727467733301594e-10	3.906931564026665e-11	1.796799403338126e-14
0.38770000000000004	1.0947139428243362e-14	4.6635345846559426e-11	3.5526368463637894e-9	1.5562084981411935e-9	3.634974380943356e-11	1.784839974287719e-14
0.38780000000000003	1.0821632330688852e-14	5.070875322005164e-11	9.797793628985484e-9	6.1680746165040515e-9	3.490509812448995e-11	1.772922907182763e-14
0.3879	1.0697520147224026e-14	5.6235575231740874e-11	5.995360177222059e-8	7.646770642094362e-8	3.456316826293148e-11	1.7610480841837622e-14
0.388	1.0574787692108947e-14	6.374688831261873e-11	3.082103976421723e-8	3.976567000605665e-9	3.52949044320923e-11	1.7492153875796063e-14
0.3881	1.0453419943692909e-14	7.408834045145345e-11	6.626513400473958e-9	1.2703124048415078e-9	3.720806293122253e-11	1.7374246997868238e-14
0.3882	1.0333402042626989e-14	8.866037422716537e-11	2.7183397069659264e-9	7.118157038994977e-10	4.057951790442643e-11	1.7256759033488884e-14
0.3883	1.021471929009682e-14	1.099079077790899e-10	1.487864736031906e-9	5.388722651306786e-10	4.5943499389836777e-11	1.7139688809354596e-14
0.38839999999999997	1.0097357146075083e-14	1.4240505850566133e-10	9.593457319685925e-10	5.065800164479173e-10	5.428798312008208e-11	1.702303515341652e-14
0.38850000000000007	9.98130122759315e-15	1.9553060968702595e-10	6.93805992579757e-10	5.740328965000083e-10	6.74989382249886e-11	1.690679689487278e-14
0.38860000000000006	9.866537307032889e-15	2.9108856432090797e-10	5.54525507031107e-10	7.866231204924906e-10	8.945551019789545e-11	1.6790972864161615e-14
0.38870000000000005	9.753051310435851e-15	4.89929155444741e-10	4.96582547506957e-10	1.366759169908577e-9	1.291197960047755e-10	1.6675561892952773e-14
0.38880000000000003	9.640829315832977e-15	1.0197910380635976e-9	5.287315415867303e-10	3.526461851876288e-9	2.111529281121257e-10	1.656056281414074e-14
0.3889	9.52985755159206e-15	3.3896425154049537e-9	7.900983601778726e-10	2.5308387398249972e-8	4.2552436927489546e-10	1.644597446183673e-14
0.389	9.420122394783502e-15	6.137335315782319e-8	2.7946861093828577e-9	1.8058316976790136e-8	1.3378511456066424e-9	1.6331795671361033e-14
0.3891	9.311610369564802e-15	6.031515331981405e-9	2.8893370887330687e-8	2.9573255958544735e-9	2.4219329289625968e-8	1.6218025279235333e-14
0.3892	9.204308145582267e-15	1.3276122561396315e-9	1.350964247594358e-9	1.1639208919627032e-9	3.435716403199594e-9	1.6104662123174672e-14
0.3893	9.098202536391259e-15	5.631466832655276e-10	5.102063819971727e-10	6.381196154406728e-10	6.667031136947273e-10	1.599170504207973e-14
0.38939999999999997	8.993280497893251e-15	3.1082603656955435e-10	3.154366276885043e-10	4.1693227524103446e-10	2.766167720348439e-10	1.5879152876028886e-14
0.38950000000000007	8.889529126790732e-15	1.980917360219765e-10	2.394448658293913e-10	3.0436246279748975e-10	1.5310254566948487e-10	1.5767004466269862e-14
0.38960000000000006	8.786935659059354e-15	1.3839570748610514e-10	2.0211519425417627e-10	2.402557337689266e-10	9.902834662881716e-11	1.56552586552123e-14
0.38970000000000005	8.685487468436208e-15	1.0315461528853641e-10	1.8186534960996726e-10	2.0128232863809997e-10	7.079243989412576e-11	1.5543914286418912e-14
0.38980000000000004	8.585172064925827e-15	8.073105772270769e-11	1.7094579424185332e-10	1.7693682750179074e-10	5.435397530923459e-11	1.5432970204597644e-14
0.3899	8.485977093322151e-15	6.567304527129346e-11	1.66099260804356e-10	1.6201398724782282e-10	4.408917656551985e-11	1.532242525559338e-14
0.39	8.387890331747348e-15	5.515494713317511e-11	1.6589198995047239e-10	1.538138049919914e-10	3.739927697936924e-11	1.5212278286379643e-14
0.3901	8.29089969020597e-15	4.7596776020816507e-11	1.6979906832976357e-10	1.509831159468136e-10	3.2959465929452374e-11	1.5102528145049955e-14
0.3902	8.194993209156237e-15	4.2061840386630794e-11	1.778739007375717e-10	1.5301839013596302e-10	3.0049408655803236e-11	1.4993173680809574e-14
0.3903	8.100159058096062e-15	3.796916977355796e-11	1.9066603231892694e-10	1.600887993973814e-10	2.826612585975889e-11	1.4884213743967e-14
0.39039999999999997	8.006385534165643e-15	3.494610441485211e-11	2.0929328010066994e-10	1.7307093288418486e-10	2.7391416367284518e-11	1.4775647185925168e-14
0.39050000000000007	7.913661060764502e-15	3.2748351025414156e-11	2.3567552390394663e-10	1.9380983881576505e-10	2.7329874047022597e-11	1.466747285917271e-14
0.39060000000000006	7.821974186185106e-15	3.121471501133433e-11	2.730246818659625e-10	2.257558396872738e-10	2.808459731528698e-11	1.4559689617275857e-14
0.39070000000000005	7.73131358226005e-15	3.02407404089467e-11	3.2683899378123436e-10	2.754086433868366e-10	2.975920896030367e-11	1.4452296314868618e-14
0.39080000000000004	7.641668043025393e-15	2.976329704522404e-11	4.070273634362153e-10	3.5580238989108115e-10	3.2587501104325756e-11	1.4345291807644534e-14
0.3909	7.553026483398161e-15	2.9751989029845386e-11	5.328934375599964e-10	4.960304853403747e-10	3.70059206697588e-11	1.4238674952347528e-14
0.391	7.465377937868664e-15	3.02052952538052e-11	7.465608921523967e-10	7.726649377282661e-10	4.381083259137839e-11	1.4132444606762845e-14
0.3911	7.37871155920714e-15	3.115057340840972e-11	1.157752490327131e-9	1.4486622889192634e-9	5.451057019087068e-11	1.402659962970799e-14
0.3912	7.293016617184621e-15	3.2647968266001286e-11	2.16502780763167e-9	4.0124096464080746e-9	7.218668095663017e-11	1.3921138881023431e-14
0.3913	7.208282497307974e-15	3.479920021613092e-11	7.749238885872957e-9	3.7700918680000844e-8	1.0390251654967079e-10	1.3816061221563294e-14
0.39139999999999997	7.124498699568818e-15	3.7763527624594375e-11	1.6467530536190637e-8	1.2626662395306687e-8	1.6887808163097057e-10	1.3711365513186157e-14
0.39150000000000007	7.041654837206117e-15	4.1785453558117006e-11	7.48127717865361e-8	4.0830964473918486e-8	3.3594190771175653e-10	1.3607050618745237e-14
0.39160000000000006	6.9597406354830326e-15	4.7243164443808236e-11	1.6547406026585313e-8	6.735345697383151e-9	1.0209142620585245e-9	1.3503115402079688e-14
0.39170000000000005	6.878745930475986e-15	5.473596085354652e-11	4.20558405315775e-9	1.6476330530566234e-9	1.540723163239006e-8	1.3399558728003826e-14
0.39180000000000004	6.798660667878104e-15	6.524986942523121e-11	1.8552117088930167e-9	7.896420176532743e-10	3.263319996251322e-9	1.3296379462298237e-14
0.3919	6.7194749018156906e-15	8.049178617122183e-11	1.0465061320609733e-9	4.824641717503816e-10	5.838562746506448e-10	1.319357647169966e-14
0.392	6.6411787936770674e-15	1.036200737093079e-10	6.777801041126692e-10	3.3550049635323446e-10	2.3652792818707455e-10	1.3091148623891341e-14
0.3921	6.5637626109551e-15	1.4101623286928317e-10	4.801450598393809e-10	2.5374957461756824e-10	1.2928855188933623e-10	1.2989094787492778e-14
0.3922	6.4872167261017566e-15	2.0721593414601242e-10	3.626241065908309e-10	2.041069889398104e-10	8.290735309008271e-11	1.2887413832049973e-14
0.3923	6.411531615395632e-15	3.415653699018614e-10	2.8762723599990053e-10	1.7244286929988456e-10	5.885161937225033e-11	1.2786104628025015e-14
0.39239999999999997	6.336697857821864e-15	6.839470664102999e-10	2.3738129632041026e-10	1.5191712071538332e-10	4.4895860231055904e-11	1.2685166046785987e-14
0.39250000000000007	6.262706133964039e-15	2.064585879982209e-9	2.0264072612522424e-10	1.389673631393852e-10	3.6187774535220715e-11	1.258459696059646e-14
0.39260000000000006	6.189547224908851e-15	2.6288266081391623e-8	1.7826361106471376e-10	1.3171327150959378e-10	3.049776946022241e-11	1.2484396242605448e-14
0.39270000000000005	6.117212011161946e-15	6.517094069919345e-9	1.612791110948754e-10	1.292740637003331e-10	2.6692195376976905e-11	1.2384562766836463e-14
0.39280000000000004	6.0456914715763e-15	1.181824119496652e-9	1.4998545836830785e-10	1.3150031705876876e-10	2.4153574205675833e-11	1.2285095408176925e-14
0.3929	5.974976682292259e-15	4.726359948911816e-10	1.4353747498607263e-10	1.389579908107371e-10	2.2532750920738197e-11	1.218599304236776e-14
0.393	5.905058815688696e-15	2.5347802707131736e-10	1.4183113228704974e-10	1.5316537994012644e-10	2.1634019064803937e-11	1.208725454599214e-14
0.3931	5.835929139346367e-15	1.5874471981692634e-10	1.4568842135276366e-10	1.772528211820936e-10	2.1360051475269024e-11	1.1988878796464915e-14
0.3932	5.767579015021935e-15	1.0957048314923672e-10	1.5761558858075708e-10	2.1758488715691988e-10	2.1687515051481387e-11	1.1890864672021296e-14
0.3933	5.6999998976337284e-15	8.092310046094502e-11	1.842419160079243e-10	2.8803383744787575e-10	2.2662123540647646e-11	1.1793211051705817e-14
0.39339999999999997	5.633183334258343e-15	6.286420608247077e-11	2.454346412642396e-10	4.23044015771193e-10	2.441116358861332e-11	1.169591681536122e-14
0.39350000000000007	5.567120963138076e-15	5.081847513194101e-11	4.221788343028616e-10	7.280364761156703e-10	2.7179511876965007e-11	1.1598980843616684e-14
0.39360000000000006	5.501804512699687e-15	4.24449064610049e-11	1.3710293063059597e-9	1.665142460086945e-9	3.140780239866818e-11	1.150240201787702e-14
0.39370000000000005	5.4372258005833344e-15	3.644722293327224e-11	6.224940844235732e-8	7.632621225377868e-9	3.7900196329084523e-11	1.14061792203103e-14
0.39380000000000004	5.373376732682297e-15	3.206267984739377e-11	1.2546703958652172e-9	3.926358473367982e-8	4.8207914700994525e-11	1.1310311333836663e-14
0.39390000000000003	5.310249302193524e-15	2.8820860084108105e-11	4.189247356383012e-10	3.2656075597725453e-9	6.560407669478915e-11	1.1214797242116345e-14
0.394	5.247835588677944e-15	2.6421174811277794e-11	2.7096076929883816e-10	1.0563579197668206e-9	9.79672155926137e-11	1.1119635829537704e-14
0.3941	5.1861277571315236e-15	2.4666907219744247e-11	2.327736078486183e-10	5.362627367181016e-10	1.6842727411834057e-10	1.1024825981205288e-14
0.3942	5.125118057066141e-15	2.342805504238403e-11	2.323357942230194e-10	3.4195552300560054e-10	3.7158243971906805e-10	1.0930366582927424e-14
0.3943	5.064798821600701e-15	2.2619739080537778e-11	2.5475735373374206e-10	2.533471714890556e-10	1.4875169979147425e-9	1.0836256521204194e-14
0.3944	5.005162466562026e-15	2.2189534186264132e-11	3.000261476251264e-10	2.110659158708048e-10	5.953659196421264e-8	1.0742494683214782e-14
0.3945000000000001	4.946201489595402e-15	2.211028108625941e-11	3.7747590141450574e-10	1.9526364206323874e-10	1.2695968830693097e-9	1.0649079956804794e-14
0.39460000000000006	4.8879084692854155e-15	2.237661321601561e-11	5.107302625564116e-10	2.005746930529382e-10	3.365108755425249e-10	1.0556011230474282e-14
0.39470000000000005	4.830276064285404e-15	2.300441046052557e-11	7.579369331460335e-10	2.3139089366702522e-10	1.5429426108895106e-10	1.0463287393363965e-14
0.39480000000000004	4.7732970124571765e-15	2.4033084155597265e-11	1.2865500868438256e-9	3.082690147815093e-10	8.96162242870109e-11	1.0370907335242763e-14
0.39490000000000003	4.716964130019829e-15	2.55312638228431e-11	2.7445869230446457e-9	5.041557778566083e-10	5.957485901943664e-11	1.0278869946494752e-14
0.395	4.6612703107077045e-15	2.7607344200883132e-11	9.56976948093452e-9	1.1817421466532692e-9	4.330451050011447e-11	1.0187174118105804e-14
0.3951	4.606208524937751e-15	3.0427836173095333e-11	7.214981747233051e-8	7.249222564603244e-9	3.3589561231032665e-11	1.0095818741650175e-14
0.3952	4.5517718189856e-15	3.4249288078170985e-11	9.910369836482577e-9	1.4260211150833345e-8	2.7403961478048316e-11	1.0004802709277238e-14
0.3953	4.497953314170946e-15	3.9475373434222414e-11	2.7379056796933185e-9	1.4922815663450259e-9	2.3302967227544155e-11	9.914124913697476e-15
0.3954	4.444746206051611e-15	4.67636789310553e-11	1.258512742260051e-9	5.751153792336826e-10	2.053120009537515e-11	9.823784248168997e-15
0.3955000000000001	4.3921437636261985e-15	5.723774502858529e-11	7.365040966662795e-10	3.4497559756063825e-10	1.8668621770542662e-11	9.733779606483264e-15
0.39560000000000006	4.340139328545885e-15	7.29413696769283e-11	5.027463027565478e-10	2.674915421526975e-10	1.7474129072547692e-11	9.64410988295151e-15
0.39570000000000005	4.288726314334181e-15	9.791163791292766e-11	3.914412757665614e-10	2.5096565318187526e-10	1.6811259747950692e-11	9.554773972389901e-15
0.39580000000000004	4.2378982056154945e-15	1.4106111699118874e-10	3.579855973551589e-10	2.7774259077882304e-10	1.6611965064311074e-11	9.46577077010541e-15
0.39590000000000003	4.187648557352069e-15	2.2542858826620921e-10	4.341826005054936e-10	3.6230515962299725e-10	1.686045516952818e-11	9.377099171881235e-15
0.396	4.137970994089075e-15	4.269471990342759e-10	1.0193205312612182e-9	5.738776502519453e-10	1.759007463863816e-11	9.28875807396212e-15
0.3961	4.088859209207961e-15	1.1319252565913248e-9	4.072610788124239e-8	1.2150506227397725e-9	1.8892049411659718e-11	9.200746373039324e-15
0.3962	4.04030696418789e-15	8.282336791218959e-9	1.2961589555636092e-9	4.796345247218426e-9	2.0940115288657114e-11	9.113062966235659e-15
0.3963	3.9923080878750895e-15	1.0151993074312497e-8	3.7450152568407523e-10	5.2205606466197376e-8	2.4043159470030897e-11	9.025706751090261e-15
0.3964	3.9448564757602724e-15	1.186592015780791e-9	2.1057416696774788e-10	3.358254676807359e-9	2.8756069558945965e-11	8.938676625543117e-15
0.3965000000000001	3.897946089263673e-15	4.2383429513476026e-10	1.5146046814049228e-10	9.717322162581055e-10	3.6126876164555507e-11	8.851971487919564e-15
0.39660000000000006	3.851570955028183e-15	2.1584463798674991e-10	1.2282054632214033e-10	4.6317944127161455e-10	4.830429077617108e-11	8.765590236914745e-15
0.39670000000000005	3.805725164219638e-15	1.3114066451610605e-10	1.067634405924252e-10	2.77034462995768e-10	7.025353039519374e-11	8.679531771577157e-15
0.39680000000000004	3.760402871835028e-15	8.868562611328436e-11	9.71913387357864e-11	1.8902493405816494e-10	1.1567044801487697e-10	8.593794991293017e-15
0.39690000000000003	3.715598296018167e-15	6.451430488953054e-11	9.15627715979178e-11	1.407584791812534e-10	2.3478760605186355e-10	8.508378795769831e-15
0.397	3.671305717382594e-15	4.951967693303303e-11	8.869197764448245e-11	1.1167843149863359e-10	7.478351196516716e-10	8.423282085019768e-15
0.3971	3.627519478341997e-15	3.963316210354467e-11	8.801356893154367e-11	9.306800653936894e-11	1.5480528958024207e-8	8.338503759343247e-15
0.3972	3.584233982447674e-15	3.281813224875143e-11	8.93016889968157e-11	8.073791648941894e-11	1.846015993275549e-9	8.254042719311901e-15
0.3973	3.5414436937333015e-15	2.796540903120856e-11	9.256046224891689e-11	7.249478724908037e-11	3.5975817816809574e-10	8.169897865751526e-15
0.3974	3.4991431360667014e-15	2.4430642866825252e-11	9.799481594424679e-11	6.712927125328476e-11	1.4924059793767775e-10	8.086068099724865e-15
0.39749999999999996	3.4573268925086766e-15	2.1820312649347157e-11	1.0603417353285262e-10	6.396921093645538e-11	8.23575806865554e-11	8.002552322514152e-15
0.39760000000000006	3.4159896046786183e-15	1.9884734238665833e-11	1.1741069042629113e-10	6.267154912234628e-11	5.300676403885145e-11	7.919349435603272e-15
0.39770000000000005	3.375125972127285e-15	1.8461162329012283e-11	1.3331867323977992e-10	6.312946574635032e-11	3.764156184704233e-11	7.8364583406604e-15
0.39780000000000004	3.3347307517159006e-15	1.744202984091425e-11	1.557219530383577e-10	6.544752786034892e-11	2.8662408946130288e-11	7.75387793951917e-15
0.39790000000000003	3.294798757002258e-15	1.6756588833119314e-11	1.879641127380328e-10	6.997372030813909e-11	2.3019466849385213e-11	7.671607134160801e-15
0.398	3.2553248576334344e-15	1.6360121063221754e-11	2.3606107610680684e-10	7.740497563769355e-11	1.929966587433042e-11	7.589644826695596e-15
0.3981	3.216303978744919e-15	1.6227709477190063e-11	3.1170404730298854e-10	8.902441316535796e-11	1.677899374180792e-11	7.507989919343967e-15
0.3982	3.1777311003663043e-15	1.635101013940099e-11	4.4017616382808106e-10	1.0722382458336648e-10	1.5059290395633124e-11	7.426641314417692e-15
0.3983	3.1396012568333914e-15	1.6737280965316184e-11	6.85371707474297e-10	1.367332588896131e-10	1.3911642521404161e-11	7.34559791430047e-15
0.3984	3.1019095362065427e-15	1.7410466790076814e-11	1.2557803456394447e-9	1.8786571511632812e-10	1.320290904122538e-11	7.264858621428652e-15
0.39849999999999997	3.0646510796954323e-15	1.8414617152536755e-11	3.3606969017778262e-9	2.866268522803406e-10	1.2859491685589312e-11	7.184422338271484e-15
0.39860000000000007	3.027821081089821e-15	1.9820498234682047e-11	3.13529337203881e-8	5.150721647348572e-10	1.284969994086527e-11	7.1042879673111e-15
0.39870000000000005	2.9914147861967444e-15	2.1737189759678474e-11	6.068072169358694e-8	1.2551429668262224e-9	1.317690357460057e-11	7.024454411022627e-15
0.39880000000000004	2.955427492283335e-15	2.433217233806585e-11	6.658008896816868e-9	6.82449798475965e-9	1.388076035884921e-11	6.944920571853433e-15
0.39890000000000003	2.9198545475260315e-15	2.7866874629688532e-11	1.9598147202899516e-9	1.9577788680100707e-8	1.504713920908376e-11	6.8656853522025515e-15
0.399	2.8846913504655018e-15	3.2762174854506886e-11	9.193988378425853e-10	1.873380873979245e-9	1.6831154702992778e-11	6.786747654399834e-15
0.3991	2.8499333494675255e-15	3.972596417667436e-11	5.34691415120475e-10	6.330419149878288e-10	1.950471744869901e-11	6.708106380684653e-15
0.3992	2.8155760421895834e-15	5.001981363799937e-11	3.5210020586327633e-10	3.187861574136101e-10	2.3556478354220028e-11	6.6297604331844885e-15
0.3993	2.7816149750533216e-15	6.606916631665435e-11	2.5169440566462614e-10	1.9526174417279467e-10	2.991689436504202e-11	6.551708713893164e-15
0.3994	2.7480457427224834e-15	9.303444335808009e-11	1.908954724546902e-10	1.3471383783513135e-10	4.0521054937144957e-11	6.473950124648803e-15
0.39949999999999997	2.7148639875866605e-15	1.4356150062217153e-10	1.515344687285133e-10	1.0086020341471462e-10	5.993828504595429e-11	6.396483567111613e-15
0.39960000000000007	2.682065399250395e-15	2.5593663688555293e-10	1.2481580249046073e-10	8.026346684470489e-11	1.0120210461891558e-10	6.319307942741113e-15
0.39970000000000006	2.649645714028097e-15	5.959417200899824e-10	1.0607447517036946e-10	6.703539774903978e-11	2.1499059841912574e-10	6.242422152773662e-15
0.39980000000000004	2.6176007144438586e-15	2.744877085259789e-9	9.266420814931814e-11	5.828197858886974e-11	7.7113480999917e-10	6.165825098198817e-15
0.39990000000000003	2.5859262287371217e-15	3.143496240052619e-8	8.301120717762455e-11	5.2464073928635767e-11	3.682417880296313e-8	6.0895156797360436e-15
0.4	2.5546181303734606e-15	1.3821750251471963e-9	7.615582969558696e-11	4.8723516130622056e-11	1.052875842994898e-9	6.013492797811097e-15
0.4001	2.523682021954294e-15	4.0690412405054295e-10	7.151999279121615e-11	4.657919450310836e-11	2.4597891843726444e-10	5.942381983866325e-15
0.4002	2.4931079936864547e-15	1.9136721535048109e-10	6.879118093320849e-11	4.57827609356414e-11	1.0788753624365085e-10	5.873460034549174e-15
0.4003	2.4628929401600152e-15	1.1122837582762336e-10	6.787898855811305e-11	4.6253124805167665e-11	6.114398593453713e-11	5.807183902693793e-15
0.4004	2.433027854585538e-15	7.306800666458677e-11	6.893681211282797e-11	4.805707366237301e-11	3.9957370597045774e-11	5.741167781521369e-15
0.40049999999999997	2.403514501347842e-15	5.204321046478693e-11	7.248144447651096e-11	5.142816904082362e-11	2.864522468121213e-11	5.67812153730165e-15
0.40060000000000007	2.3743436283639683e-15	3.92921552442628e-11	7.973360531743316e-11	5.68325811645942e-11	2.194536683065841e-11	5.615512561322839e-15
0.40070000000000006	2.345511025362193e-15	3.102024266882601e-11	9.360557759143604e-11	6.511658771428671e-11	1.7692820746673058e-11	5.5531533703114905e-15
0.40080000000000005	2.3170175124220463e-15	2.538509157227228e-11	1.2208966760940728e-10	7.782355376974557e-11	1.4866866173140153e-11	5.49323913472434e-15
0.40090000000000003	2.2888559752054125e-15	2.1406077134969572e-11	1.9393002135667258e-10	9.791401292179388e-11	1.2937559417715298e-11	5.4341962770790466e-15
0.401	2.2610213900935825e-15	1.8523514242685784e-11	4.859484320357044e-10	1.3157635010441103e-10	1.1610330325675345e-11	5.375393154593907e-15
0.4011	2.2335101047857366e-15	1.6400225122154437e-11	7.757480143403241e-9	1.934961895366204e-10	1.0714118884973882e-11	5.316828899075192e-15
0.4012	2.2063226256495964e-15	1.4824440122406627e-11	1.3178213211498516e-9	3.258271336671294e-10	1.0148237392258142e-11	5.2604709382249035e-15
0.4013	2.1794527713213908e-15	1.365903353382655e-11	3.085286539970763e-10	6.939064092703568e-10	9.855732313599204e-12	5.205111942251326e-15
0.4014	2.1528953854874726e-15	1.2813556201499572e-11	1.8953262543348108e-10	2.5126066145188365e-9	9.810230188196894e-12	5.149981958608777e-15
0.40149999999999997	2.1266469734829484e-15	1.2228208143158475e-11	1.6929220655796464e-10	4.632632095311136e-8	1.0010418517481749e-11	5.095080164090269e-15
0.40160000000000007	2.1007040786195404e-15	1.186443588939477e-11	1.8283103453291048e-10	2.8133524179758547e-9	1.0480078250714436e-11	5.040405735959614e-15
0.40170000000000006	2.0750674866907447e-15	1.1699435684610705e-11	2.226576546917144e-10	7.13666289802865e-10	1.1273826421702913e-11	4.987969112941992e-15
0.40180000000000005	2.049730808887454e-15	1.1723145231610467e-11	2.9967383311805573e-10	3.2072440896590595e-10	1.2490828582115751e-11	4.93637049490666e-15
0.40190000000000003	2.0246893952863067e-15	1.1937016299642665e-11	4.499348646237742e-10	1.8435088328791695e-10	1.4303117898377794e-11	4.884989604474941e-15
0.402	1.999939938543873e-15	1.2354302016440344e-11	7.853676909256469e-10	1.2188645070971666e-10	1.7013547722953474e-11	4.833825662780461e-15
0.4021	1.9754791672881436e-15	1.3001943122880004e-11	1.774686561595891e-9	8.83899640115762e-11	2.118166619962427e-11	4.782877891515205e-15
0.4022	1.951303845733535e-15	1.392452302102402e-11	7.26484033644436e-9	6.854631689244756e-11	2.7923448062452452e-11	4.732145512919441e-15
0.4023	1.927415570300349e-15	1.5191331134240037e-11	4.627160778867705e-8	5.599942018166567e-11	3.9722429177504196e-11	4.6839267094564505e-15
0.4024	1.9038067164416877e-15	1.6908582772156486e-11	4.384726702967746e-9	4.7738781179852345e-11	6.305800374516514e-11	4.636124483845756e-15
0.40249999999999997	1.880473712672255e-15	1.924082772663343e-11	1.3173006086873517e-9	4.2200803030500655e-11	1.1959086580337777e-10	4.5885282500379315e-15
0.40260000000000007	1.8574134631858078e-15	2.244978406645827e-11	6.223790807538363e-10	3.852140372512203e-11	3.2288410762720334e-10	4.541137272796308e-15
0.40270000000000006	1.8346229058830163e-15	2.6968419504999764e-11	3.635178644265299e-10	3.620814837545208e-11	2.700065553439836e-9	4.4939508175150844e-15
0.40280000000000005	1.8120990120105396e-15	3.355180273934938e-11	2.40673950576516e-10	3.498557140098554e-11	2.7154452800285487e-9	4.4469681502101605e-15
0.40290000000000004	1.7898396734632047e-15	4.361087725230199e-11	1.7371920532933725e-10	3.4720487533820434e-11	3.174520285670729e-10	4.400611612215153e-15
0.403	1.7678450825538487e-15	6.003463033217203e-11	1.3424487124105681e-10	3.538955305305159e-11	1.1566035652213666e-10	4.3564080778580435e-15
0.4031	1.746108167318701e-15	8.952836717307476e-11	1.1045789309977699e-10	3.7074558162740537e-11	6.002101669209843e-11	4.312399151563511e-15
0.4032	1.7246260302091437e-15	1.5076872376085997e-10	9.73791918892069e-11	3.9984034889289045e-11	3.719869464087644e-11	4.268584140247624e-15
0.4033	1.7033958052606124e-15	3.1351892903661103e-10	9.407414557876497e-11	4.4510941600152515e-11	2.570957623046145e-11	4.22496235152258e-15
0.4034	1.6824146577544857e-15	1.0410468473849002e-9	1.0478606706066721e-10	5.135600480666554e-11	1.915755082001136e-11	4.181533093689376e-15
0.40349999999999997	1.661679783883681e-15	2.4594153524462155e-8	1.4991697311728363e-10	6.179055689959999e-11	1.5100645940354093e-11	4.13829567573053e-15
0.40360000000000007	1.6411884104216547e-15	2.0078450874872305e-9	3.566503084480607e-10	7.825388615279231e-11	1.2444775424420134e-11	4.0952494073025546e-15
0.40370000000000006	1.6209403759876568e-15	4.215705839679107e-10	4.778353541131823e-9	1.0586130247279006e-10	1.0642042658209998e-11	4.053629037747706e-15
0.40380000000000005	1.6009323986477417e-15	1.7633070328545517e-10	1.1797357285824115e-9	1.568237926710452e-10	9.395183868800681e-12	4.0131909543979815e-15
0.40390000000000004	1.5811596901368892e-15	9.642804824917341e-11	2.1682335693489404e-10	2.6653497356599084e-10	8.533618230249515e-12	3.9729351279830715e-15
0.404	1.5616195975907147e-15	6.094073026281312e-11	9.826978135182995e-11	5.763088332353069e-10	7.956273184932876e-12	3.932860907371055e-15
0.4041	1.5423094971085612e-15	4.22125034811701e-11	6.098776708703601e-11	2.171750823873364e-9	7.603331677354999e-12	3.892967642170405e-15
0.4042	1.5232267934433557e-15	3.1178745600283066e-11	4.4116101322686986e-11	4.231190992526109e-8	7.441820180975766e-12	3.8532546827237766e-15
0.4043	1.5043689196947276e-15	2.416576916435135e-11	3.479671753495696e-11	2.101102965179663e-9	7.458524055936033e-12	3.8137213801017786e-15
0.4044	1.4857333370055682e-15	1.945781100002221e-11	2.896652962264788e-11	5.495314792071129e-10	7.657436816841964e-12	3.774367086096664e-15
0.40449999999999997	1.4673177390984891e-15	1.616760027904564e-11	2.5005974572633232e-11	2.495410837303607e-10	8.060841282734479e-12	3.735288853505594e-15
0.40460000000000007	1.4491235560398768e-15	1.3799799496518587e-11	2.2162331712284866e-11	1.4402568440570643e-10	8.714508252680826e-12	3.6983711877511666e-15
0.40470000000000006	1.4311441257007478e-15	1.2061059746882677e-11	2.0045806941175804e-11	9.53395385220032e-11	9.699010350922389e-12	3.661623913819789e-15
0.40480000000000005	1.413377019639993e-15	1.0769518792816659e-11	1.8438580394779293e-11	6.910521788264609e-11	1.1152668910712877e-11	3.625046420843255e-15
0.40490000000000004	1.3958198359758759e-15	9.808477846198392e-12	1.721307913950709e-11	5.350456865537631e-11	1.3318178281061306e-11	3.588638098731507e-15
0.405	1.3784701991014721e-15	9.101301274205458e-12	1.629392179875231e-11	4.3603692057827365e-11	1.6643992928574325e-11	3.552398338167497e-15
0.4051	1.3613257594031965e-15	8.59720289917593e-12	1.5639489191982034e-11	3.705502820914256e-11	2.2026424135921495e-11	3.51632653060186e-15
0.4052	1.3443841929822985e-15	8.262953229122958e-12	1.5233553308116133e-11	3.2633992485261175e-11	3.146782221449823e-11	3.4804220682476957e-15
0.4053	1.3276432013793762e-15	8.0780000447364e-12	1.5083242367405037e-11	2.966008480256764e-11	5.0224331338407726e-11	3.444684344075215e-15
0.4054	1.3111005113017781e-15	8.031697789475128e-12	1.5222624038737662e-11	2.7741675954238208e-11	9.604923154533171e-11	3.4091127518063512e-15
0.40549999999999997	1.2947565389976812e-15	8.121975360121926e-12	1.5723724963007708e-11	2.6654739026408874e-11	2.640277737110094e-10	3.3749856844090833e-15
0.40560000000000007	1.2786076761246933e-15	8.355144875022974e-12	1.6720744569433015e-11	2.628317389931991e-11	2.407492834847021e-9	3.3416650550720366e-15
0.40570000000000006	1.262650362854279e-15	8.746821460683964e-12	1.8462162507548428e-11	2.659123668100378e-11	1.9073277264954958e-9	3.3085022804725762e-15
0.40580000000000005	1.2468824250240364e-15	9.324183764253146e-12	2.142970591971116e-11	2.761596849895811e-11	2.3880783599676303e-10	3.275496789786763e-15
0.40590000000000004	1.231301712305263e-15	1.0130154295767839e-11	2.6639799678110176e-11	2.9476690511093555e-11	8.834119630308289e-11	3.2426480129899784e-15
0.406	1.2159060979473687e-15	1.1230664588750754e-11	3.653128553043626e-11	3.240586363629696e-11	4.6121654478827227e-11	3.2099553808524836e-15
0.4061	1.200693478525189e-15	1.2727284582573598e-11	5.822296179793033e-11	3.681581755770912e-11	2.8661454315440176e-11	3.1774183249350556e-15
0.4062	1.1856617736888062e-15	1.4779796888254596e-11	1.2056141829575414e-10	4.3437392587691515e-11	1.982863862104738e-11	3.1450362775844517e-15
0.4063	1.17080892591618e-15	1.7648401872693592e-11	4.575067328856807e-10	5.362131163984371e-11	1.4774020551701256e-11	3.1128086719289933e-15
0.4064	1.1561329002683385e-15	2.1777473179359947e-11	3.760641289604218e-8	7.005291789659882e-11	1.1635180057029728e-11	3.080734941873984e-15
0.4065	1.1416331976132536e-15	2.7974891811743933e-11	4.214797373428444e-10	9.867281906107385e-11	9.574210739200255e-12	3.0495402544867783e-15
0.4066000000000001	1.1273084341840027e-15	3.7835312257356584e-11	1.1073558319794406e-10	1.548338207616166e-10	8.170092384558975e-12	3.0195360617712393e-15
0.40670000000000006	1.1131544465905196e-15	5.487614326711196e-11	5.2081082415410653e-11	2.8903020829837713e-10	7.193658892592894e-12	2.9896777993815426e-15
0.40680000000000005	1.099169288887666e-15	8.818040927424803e-11	3.1470015565364395e-11	7.565996437568006e-10	6.512894567333958e-12	2.9599649346956795e-15
0.40690000000000004	1.0853510365155615e-15	1.67652142746186e-10	2.1914813490192124e-11	5.347905031221985e-9	6.049043897000159e-12	2.9303969359061635e-15
0.40700000000000003	1.0716977860701561e-15	4.454209522606841e-10	1.6721720747803504e-11	6.705979053087364e-9	5.754844399611024e-12	2.9009732720163163e-15
0.4071	1.0582076550761899e-15	3.3229520394725466e-9	1.3595699037518503e-11	8.029154968184233e-10	5.6032980445431326e-12	2.8716934128366295e-15
0.4072	1.0448787817625943e-15	4.430149947214624e-9	1.1579911996792389e-11	2.8953678531716246e-10	5.581975310696214e-12	2.84255682898107e-15
0.4073	1.0317093248402772e-15	4.783955242146527e-10	1.0219508969980505e-11	1.4942723853068922e-10	5.690642470253625e-12	2.813562991863302e-15
0.4074	1.0186974632822536e-15	1.681600568620339e-10	9.277447490968019e-12	9.239903491179046e-11	5.941384485606743e-12	2.7847113736929407e-15
0.4075	1.0058413961061642e-15	8.452081686064395e-11	8.622230333683164e-12	6.38672014050299e-11	6.361306869787349e-12	2.7560014474717327e-15
0.4076000000000001	9.931403226319233e-16	5.058561147400462e-11	8.178493225792119e-12	4.7687901697756686e-11	6.998881749634936e-12	2.7279029653725986e-15
0.40770000000000006	9.805938302821208e-16	3.3588275503680876e-11	7.90359879135923e-12	3.7729457253459764e-11	7.936616119858112e-12	2.701079998167954e-15
0.40780000000000005	9.68197778966793e-16	2.3894891882721775e-11	7.776238226924307e-12	3.125663449668741e-11	9.316260017466422e-12	2.674391137456977e-15
0.40790000000000004	9.559504467335246e-16	1.7856130745387568e-11	7.791341364606483e-12	2.690541364664743e-11	1.1391642334217496e-11	2.6478358877276664e-15
0.40800000000000003	9.43850130609601e-16	1.3844651267783497e-11	7.95904410585923e-12	2.393946950108715e-11	1.4648332736982317e-11	2.6214137542878884e-15
0.4081	9.318951463981111e-16	1.1046498710643102e-11	8.30732301314836e-12	2.1939499308289247e-11	2.0106902856298098e-11	2.5951242432624123e-15
0.4082	9.200838284762144e-16	9.018197297848665e-12	8.889493158296254e-12	2.0660563858960034e-11	3.021854738164473e-11	2.568966861589779e-15
0.4083	9.084145295955775e-16	7.501544149044662e-12	9.80023896463678e-12	1.9962304861057168e-11	5.2167619792561354e-11	2.5429411170193037e-15
0.4084	8.968856206849138e-16	6.3380128787342205e-12	1.1209313494705185e-11	1.9774166287683337e-11	1.1529274522994933e-10	2.5170465181079203e-15
0.4085	8.854954906545964e-16	5.425951461751632e-12	1.3436482954442107e-11	2.007963636965826e-11	4.618071672353426e-10	2.4912825742170832e-15
0.4086000000000001	8.742425462033893e-16	4.697769939215583e-12	1.7135181883272662e-11	2.091310675273355e-11	3.3185485535703335e-8	2.4656487955095655e-15
0.40870000000000006	8.631252116272512e-16	4.107123452746309e-12	2.3809202484891654e-11	2.236825704355309e-11	4.058176988115296e-10	2.4401446929463984e-15
0.40880000000000005	8.521428837590638e-16	3.6213840071452685e-12	3.7584868525833565e-11	2.4621567872031985e-11	1.0562559329350752e-10	2.415228621330124e-15
0.40890000000000004	8.412950913877848e-16	3.2170476095861676e-12	7.348633798588997e-11	2.7981689648751563e-11	4.7975485337995275e-11	2.391430204288726e-15
0.40900000000000003	8.305782231136352e-16	2.8768387577154147e-12	2.261692388664555e-10	3.2990697316037235e-11	2.7616477929800736e-11	2.3677542639681564e-15
0.4091	8.199907726507525e-16	2.5878320032072444e-12	4.74034202376903e-9	4.064208992660333e-11	1.8178635724305384e-11	2.344200340847884e-15
0.4092	8.09531250373631e-16	2.3402020527576077e-12	6.004558290519825e-10	5.2891943621046346e-11	1.3066231687037478e-11	2.3207679762241244e-15
0.4093	7.991981831378611e-16	2.126373263322558e-12	1.1278092410694462e-10	7.401290425837742e-11	1.0005425616749396e-11	2.2974567122073774e-15
0.4094	7.889901141027575e-16	1.9404291620420254e-12	4.6961200857325976e-11	1.148478945717785e-10	8.043948633723012e-12	2.2742660917198167e-15
0.4095	7.78905602555926e-16	1.7776950182747376e-12	2.6347025061471762e-11	2.100382708913094e-10	6.7269284937352505e-12	2.2511956584928082e-15
0.4096000000000001	7.689432237396255e-16	1.6344378862508927e-12	1.736542139115067e-11	5.252744796611944e-10	5.815619324574857e-12	2.228244957064275e-15
0.40970000000000006	7.591015686790619e-16	1.5076478310721088e-12	1.2681487061919946e-11	3.144838907897994e-9	5.175797265199872e-12	2.2054135327761942e-15
0.40980000000000005	7.493792440123821e-16	1.3948761835515483e-12	9.948443747145151e-12	7.873547135545755e-9	4.7282909336066074e-12	2.182700931771865e-15
0.40990000000000004	7.397748718226002e-16	1.2941144587452826e-12	8.230137630003271e-12	7.211560200970539e-10	4.425160237285618e-12	2.1601067009933476e-15
0.41000000000000003	7.302870894712088e-16	1.2037026694848427e-12	7.094838975607939e-12	2.4507314454456657e-10	4.237537898333065e-12	2.137630388178775e-15
0.4101	7.209158669119141e-16	1.1222591714945207e-12	6.322196464019724e-12	1.2317706463294428e-10	4.149269454355327e-12	2.115906320054476e-15
0.4102	7.116598874056076e-16	1.0486264105137504e-12	5.791437825416648e-12	7.495977672039766e-11	4.153696663640426e-12	2.0949580144746466e-15
0.4103	7.025164436729436e-16	9.818286271127692e-13	5.433340083995805e-12	5.122045659675709e-11	4.252473791129197e-12	2.074120837210224e-15
0.4104	6.934842333824494e-16	9.2103861462779e-13	5.207763133356985e-12	3.7890740871463047e-11	4.456034875945096e-12	2.0533943635880333e-15
0.4105	6.845619686657317e-16	8.655513291742188e-13	5.09259419306993e-12	2.9734493606389233e-11	4.7858423367827535e-12	2.0327781697411308e-15
0.41059999999999997	6.75748375961516e-16	8.147628202948598e-13	5.078370186585125e-12	2.444715259317543e-11	5.279319962870531e-12	2.0122718326067375e-15
0.41070000000000007	6.670421958613992e-16	7.681532833824227e-13	5.166177374319521e-12	2.0889846904100626e-11	5.999531901129489e-12	1.9918749299241053e-15
0.41080000000000005	6.584421829572444e-16	7.252733378011146e-13	5.367986329953232e-12	1.845111563611357e-11	7.054332237310367e-12	1.9715870402324685e-15
0.41090000000000004	6.499471056901152e-16	6.857328478613266e-13	5.709587866541179e-12	1.6783100453961766e-11	8.636298012788345e-12	1.951407742868786e-15
0.41100000000000003	6.415557462009195e-16	6.491917621401405e-13	6.237427032657012e-12	1.568122434938602e-11	1.1113067823602068e-11	1.9313366179656786e-15
0.4111	6.332669001825752e-16	6.153525652293841e-13	7.032698261017322e-12	1.5025359087949063e-11	1.5255760435470803e-11	1.911373246449204e-15
0.4112	6.250793767337519e-16	5.839540255379782e-13	8.240915563878603e-12	1.475005135895268e-11	2.2911701559825788e-11	1.8915172100366956e-15
0.4113	6.169919982141988e-16	5.54765990908247e-13	1.0138342028685812e-11	1.4830032713187703e-11	3.9475089295276095e-11	1.8717680912345803e-15
0.4114	6.090036001015651e-16	5.275850360255835e-13	1.3297636212226798e-11	1.5275154875991143e-11	8.683158392091823e-11	1.8521254733361066e-15
0.4115	6.011149760092927e-16	5.022308240572472e-13	1.906581187679376e-11	1.6132924171277728e-11	3.4285006405113956e-10	1.8335302507124506e-15
0.41159999999999997	5.933234248917507e-16	4.785429708447802e-13	3.126670826093041e-11	1.7499639311185378e-11	3.048005459930795e-8	1.8152436383763563e-15
0.41170000000000007	5.856273878367952e-16	4.563784750956465e-13	6.467151507189569e-11	1.954500096406225e-11	3.1986487293025475e-10	1.7970571676175195e-15
0.41180000000000005	5.780257521337645e-16	4.356094896738767e-13	2.2597979732926553e-10	2.2561686183342015e-11	8.189390969746051e-11	1.778970447440562e-15
0.41190000000000004	5.70517417487575e-16	4.161214208476661e-13	1.4311174690825855e-8	2.7067676870320327e-11	3.696524247068872e-11	1.7609830876395033e-15
0.41200000000000003	5.631012958845877e-16	3.978113036610769e-13	3.2494167074060635e-10	3.4032094507069203e-11	2.119636911993275e-11	1.7430946987960715e-15
0.4121	5.557763114598252e-16	3.805864056292296e-13	7.406719074880364e-11	4.5425701524336256e-11	1.390962289183916e-11	1.7253048922779216e-15
0.4122	5.48541400365634e-16	3.643630227680625e-13	3.250592824822789e-11	6.576037978369231e-11	9.969570972361287e-12	1.7076132802368637e-15
0.4123	5.413955106417264e-16	3.4906543822942324e-13	1.8602961497822223e-11	1.07321920474591e-10	7.612764212685317e-12	1.690019475607062e-15
0.4124	5.34337602086619e-16	3.3462501888555565e-13	1.234537929884622e-11	2.1420814579205567e-10	6.1025252297214766e-12	1.6725230921032626e-15
0.4125	5.27366646130401e-16	3.20979429336126e-13	9.020385784436753e-12	6.539280150427775e-10	5.08752852419753e-12	1.6551237442189513e-15
0.41259999999999997	5.204816257089013e-16	3.0807194618623813e-13	7.057957897734412e-12	9.453377451675955e-9	4.3835275131985005e-12	1.6378210472245602e-15
0.41270000000000007	5.13681535139145e-16	2.9585085821310037e-13	5.81548165461902e-12	1.900971455668813e-9	3.886917358704066e-12	1.620614617165592e-15
0.41280000000000006	5.069653799962003e-16	2.842689403205304e-13	4.991227711211142e-12	3.5312631374635843e-10	3.5364665364159558e-12	1.6035040708608845e-15
0.41290000000000004	5.003328351404253e-16	2.7328299721216666e-13	4.429112286966723e-12	1.4338518767709528e-10	3.294894733794347e-12	1.586806682948628e-15
0.41300000000000003	4.937836739999061e-16	2.628534504903652e-13	4.042654794206422e-12	7.804332501840749e-11	3.1394393997709944e-12	1.5708932078086107e-15
0.4131	4.873154865400004e-16	2.529439574119099e-13	3.781787665197862e-12	4.969281041952343e-11	3.056851032896454e-12	1.5550696809741126e-15
0.4132	4.809273228328436e-16	2.435211262593071e-13	3.6171275791776246e-12	3.496158071927069e-11	3.0408321611501177e-12	1.5393357431631339e-15
0.4133	4.746182436037244e-16	2.345542201129052e-13	3.53213102945785e-12	2.6394719681891972e-11	3.090911527783019e-12	1.5236910358624905e-15
0.4134	4.683873201156327e-16	2.2601490556280415e-13	3.519196801952898e-12	2.1024034552369623e-11	3.212441025978221e-12	1.5081352013263402e-15
0.4135	4.622336340550154e-16	2.178770288808421e-13	3.578030882486934e-12	1.7481646220932188e-11	3.417722151285975e-12	1.49266788257472e-15
0.41359999999999997	4.5615627741875845e-16	2.101164162661679e-13	3.715640456675001e-12	1.5068712679802824e-11	3.728673201624991e-12	1.4772887233920205e-15
0.41370000000000007	4.50154352402345e-16	2.0271069524136524e-13	3.947974291627862e-12	1.3400617793935262e-11	4.1820809532406695e-12	1.4619973683255165e-15
0.41380000000000006	4.44226971289264e-16	1.956391346699674e-13	4.3038979045229835e-12	1.2254496588550107e-11	4.839782884848645e-12	1.446793462683893e-15
0.41390000000000005	4.383732563414986e-16	1.8888250120188202e-13	4.833330393333031e-12	1.1497603611330197e-11	5.8091963252483854e-12	1.4316766525356536e-15
0.41400000000000003	4.325923396912612e-16	1.824229302404485e-13	5.623908222611717e-12	1.1051507023690649e-11	7.287671309356054e-12	1.4166465847076658e-15
0.4141	4.268833632338433e-16	1.7624380977033313e-13	6.837107781943168e-12	1.087371271189394e-11	9.667954739105591e-12	1.4017029067836076e-15
0.4142	4.2124547852160294e-16	1.7032967559671585e-13	8.794052602641696e-12	1.0948721800277303e-11	1.3823639271177574e-11	1.3868452671024383e-15
0.4143	4.156778466590906e-16	1.6466611672774154e-13	1.2207083790257778e-11	1.1285095086867473e-11	2.2035160651868687e-11	1.3720733147568396e-15
0.4144	4.1017963819928443e-16	1.5923968978893743e-13	1.892772408105197e-11	1.1917514947857266e-11	4.193937574894891e-11	1.357386699591688e-15
0.4145	4.047518056496226e-16	1.5403785803250477e-13	3.511648177287739e-11	1.2914700747105955e-11	1.1377356540033244e-10	1.3436470246557293e-15
0.41459999999999997	3.993917551586842e-16	1.4904887126087283e-13	9.286095680525677e-11	1.4396333565456033e-11	9.807744136453036e-10	1.3300016461526528e-15
0.41470000000000007	3.9409865635956655e-16	1.4426175154127988e-13	7.631652811223958e-10	1.6566896916019716e-11	9.59685226387066e-10	1.3164361303423517e-15
0.41480000000000006	3.888717171770866e-16	1.3966621895981477e-13	8.415487056461364e-10	1.9784536234486985e-11	1.1048146136905789e-10	1.302950149228863e-15
0.41490000000000005	3.837101544745813e-16	1.3525263841091436e-13	9.236258066011383e-11	2.471075564042794e-11	4.0124229381892685e-11	1.2895433755583244e-15
0.41500000000000004	3.7861319395669755e-16	1.3101197131805273e-13	3.3417571404338207e-11	3.266824417614696e-11	2.073990834790325e-11	1.276215482817713e-15
0.4151	3.735800700731759e-16	1.2693573154765135e-13	1.739456001267283e-11	4.6615376438316786e-11	1.2788869976598974e-11	1.2629661452336492e-15
0.4152	3.686100259236624e-16	1.2301594510321525e-13	1.0873651542896666e-11	7.433430946200227e-11	8.784302807193476e-12	1.249795037771064e-15
0.4153	3.6370231316355035e-16	1.1924511323202526e-13	7.609492038101622e-12	1.4220299667366275e-10	6.497648298813236e-12	1.2367018361319501e-15
0.4154	3.588561919107971e-16	1.1561617861655905e-13	5.756495222948856e-12	3.9228096807131093e-10	5.0779835048971444e-12	1.22368621675408e-15
0.4155	3.5407093065375174e-16	1.1212249435795894e-13	4.61362825825934e-12	3.5347819118768084e-9	4.1438813881509555e-12	1.2107478568097049e-15
0.41559999999999997	3.493458061599607e-16	1.0875779548980107e-13	3.868068984732261e-12	2.395588851572888e-9	3.504062496040313e-12	1.1978864342042986e-15
0.41570000000000007	3.4468010338592915e-16	1.0551617278781179e-13	3.363696367697059e-12	3.300289336031561e-10	3.0544014413942613e-12	1.1851016275752052e-15
0.41580000000000006	3.400731153878786e-16	1.023920486654262e-13	3.0160743636370165e-12	1.2370009624786656e-10	2.734683078934087e-12	1.172393116290423e-15
0.41590000000000005	3.3552414323339424e-16	9.938015496644692e-14	2.776898191166688e-12	6.481991220139983e-11	2.5085874887600147e-12	1.1597605804471852e-15
0.41600000000000004	3.3103249591407327e-16	9.647551248525693e-14	2.61763039434728e-12	4.032842090963703e-11	2.3537188916557186e-12	1.1472037008707249e-15
0.4161	3.2659878624556477e-16	9.367342415278873e-14	2.521440933778485e-12	2.7912353325731536e-11	2.256385554394665e-12	1.13535272320448e-15
0.4162	3.2222126442838375e-16	9.09694233386218e-14	2.4790977407392026e-12	2.0804322666313815e-11	2.208771114576657e-12	1.123696302283445e-15
0.4163	3.1789900698443747e-16	8.835928749652427e-14	2.486950085074017e-12	1.6392886915127e-11	2.207521390328793e-12	1.112110511567218e-15
0.4164	3.136313542726413e-16	8.583901794233445e-14	2.5461970493992105e-12	1.3499891887809176e-11	2.2531862273664133e-12	1.1005950523839859e-15
0.4165	3.094176541461574e-16	8.34048236062916e-14	2.6631809010088624e-12	1.1532343284584465e-11	2.350378342807843e-12	1.0891496267749534e-15
0.41659999999999997	3.0525726187051484e-16	8.105310818582847e-14	2.850829014720932e-12	1.0167121154075829e-11	2.508713533659404e-12	1.077773937493233e-15
0.41670000000000007	3.011495400426181e-16	7.878045822246894e-14	3.1318351452589502e-12	9.217887528171678e-12	2.7448654766863587e-12	1.0664676880027803e-15
0.41680000000000006	2.970938585106123e-16	7.658363202721967e-14	3.545032126480153e-12	8.573328361272567e-12	3.0865314947318917e-12	1.0552305824773024e-15
0.41690000000000005	2.930895942945873e-16	7.44595493857362e-14	4.158379795915339e-12	8.166453077600344e-12	3.580075029392749e-12	1.0440623257991199e-15
0.41700000000000004	2.8913613150815173e-16	7.240528198082694e-14	5.097138809665306e-12	7.958707338721894e-12	4.30590961203421e-12	1.0329626235581092e-15
0.4171	2.8523286128082107e-16	7.041804447538195e-14	6.6110094710199226e-12	7.931847496280778e-12	5.41173841609683e-12	1.0219311820505585e-15
0.4172	2.8137918168125103e-16	6.849518620390509e-14	9.256244804122982e-12	8.084441196963078e-12	7.1916618537933335e-12	1.010967708278099e-15
0.4173	2.7757449764126825e-16	6.663418342537036e-14	1.4488349425003964e-11	8.431779196939587e-12	1.0300605256026035e-11	1.000071909946551e-15
0.4174	2.738182208807352e-16	6.483263209422736e-14	2.720478828085435e-11	9.009218029529323e-12	1.6451488438424115e-11	9.892434954648426e-16
0.4175	2.7010976983318423e-16	6.308824111009047e-14	7.35107789506117e-11	9.880240069763979e-12	3.139980943236781e-11	9.784821739438498e-16
0.41759999999999997	2.6644856957228842e-16	6.13988260100431e-14	6.643321992970445e-10	1.1152576393787889e-11	8.56862257321584e-11	9.677876551953156e-16
0.41770000000000007	2.6283405173905815e-16	5.976230307046943e-14	5.585100759653514e-10	1.3010086623223266e-11	7.615417562166671e-10	9.57159649730661e-16
0.41780000000000006	2.592668144890795e-16	5.817669460777156e-14	6.666055703094979e-11	1.5778682351563442e-11	6.889093022252228e-10	9.471635948523768e-16
0.41790000000000005	2.557452695812838e-16	5.664009251724175e-14	2.4499127844854473e-11	2.0073401994156083e-11	8.094006393382486e-11	9.373057344655223e-16
0.41800000000000004	2.522687112640055e-16	5.5150682098539e-14	1.2807359031647141e-11	2.7163458983672408e-11	2.952033262212705e-11	9.275098148216196e-16
0.4181	2.4883659719728763e-16	5.370673079098846e-14	8.005884048137631e-12	4.001943997433441e-11	1.5278375269959786e-11	9.177755653567275e-16
0.4182	2.4544839125025403e-16	5.230658244877276e-14	5.590030763958997e-12	6.701101075565914e-11	9.422212534882238e-12	9.081027161877622e-16
0.4183	2.421035634329356e-16	5.094865334429868e-14	4.214005413726614e-12	1.4001141627260193e-10	6.468351230321105e-12	8.984909981115415e-16
0.4184	2.3880158982882173e-16	4.963142841450742e-14	3.3631848188351164e-12	4.80234849123728e-10	4.779775636917341e-12	8.889401426038113e-16
0.4185	2.355419525281515e-16	4.8353457733295657e-14	2.806856553484229e-12	1.4131520388546819e-8	3.730300439985e-12	8.794498818183072e-16
0.41859999999999997	2.3232413956187917e-16	4.711335319452739e-14	2.429456005993959e-12	7.643309684197727e-10	3.038877535617923e-12	8.70019948585755e-16
0.41870000000000007	2.2914764483638075e-16	4.5909785391308606e-14	2.168266009511727e-12	1.7078369098459078e-10	2.5644143877496968e-12	8.606500764129299e-16
0.41880000000000006	2.260119680688568e-16	4.4741480678301985e-14	1.987255399735243e-12	7.339746883220682e-11	2.230017123581936e-12	8.513399994817088e-16
0.41890000000000005	2.2291661472337937e-16	4.3607218404816e-14	1.8649912062677006e-12	4.101736611183204e-11	1.9911458775486962e-12	8.420894526480261e-16
0.41900000000000004	2.198610959476824e-16	4.250582830739324e-14	1.7886533942866974e-12	2.6493930817830623e-11	1.8208584809063793e-12	8.328981714409704e-16
0.41910000000000003	2.1684492851058531e-16	4.1436188051385437e-14	1.7509522517434223e-12	1.879230711406353e-11	1.7024463697412092e-12	8.23765892061755e-16
0.4192	2.1386763474010937e-16	4.039722091183196e-14	1.748565831906087e-12	1.4250201313316694e-11	1.6255581178471597e-12	8.146923513827848e-16
0.4193	2.1092874246223547e-16	3.938789358463317e-14	1.7814873449507894e-12	1.1371901539486416e-11	1.5841030021685348e-12	8.056772869466304e-16
0.4194	2.0802778494033882e-16	3.8407214119679534e-14	1.8530525752959638e-12	9.455638721497621e-12	1.5751449886052098e-12	7.967204369650721e-16
0.4195	2.0516444622808562e-16	3.7454231325115254e-14	1.9706662406554646e-12	8.13793728587606e-12	1.598420834827083e-12	7.878921475317481e-16
0.4196	2.0233907927844855e-16	3.652803774604321e-14	2.1475098802050925e-12	7.2164308813327274e-12	1.6563391006972588e-12	7.795901481793953e-16
0.4197000000000001	1.9955025341965795e-16	3.562774504793797e-14	2.4059523139612174e-12	6.57248611945841e-12	1.754442241788028e-12	7.713422269109132e-16
0.41980000000000006	1.9679752347746087e-16	3.4752508211728954e-14	2.7843377157846883e-12	6.13439049380106e-12	1.9025574833200666e-12	7.631481393778206e-16
0.41990000000000005	1.9408044941641158e-16	3.390151481456301e-14	3.3511593147999256e-12	5.858668102950153e-12	2.1169835696709275e-12	7.550076418788584e-16
0.42000000000000004	1.9139859628315175e-16	3.307398354987356e-14	4.237140672968182e-12	5.720279600581734e-12	2.424655815891057e-12	7.469204913591645e-16
0.42010000000000003	1.8875153415026953e-16	3.226916282536973e-14	5.716384920462751e-12	5.707581504955904e-12	2.8713133771383388e-12	7.388864454093985e-16
0.4202	1.8613883806078474e-16	3.1486329434277065e-14	8.445575331702615e-12	5.8201921224921314e-12	3.5385247343761424e-12	7.309052622648884e-16
0.4203	1.8356008797320056e-16	3.072478729545748e-14	1.4344164951116541e-11	6.069056515576857e-12	4.58233663649014e-12	7.22976700804746e-16
0.4204	1.8101486870717071e-16	2.998386625835043e-14	3.1227114264088816e-11	6.478767139646988e-12	6.3315843013370406e-12	7.151005205510264e-16
0.4205	1.7850276988972717e-16	2.9262920968923346e-14	1.234886467273156e-10	7.093005720599634e-12	9.580021059289237e-12	7.072764816678419e-16
0.4206	1.7602338590209477e-16	2.856132979308872e-14	1.819249537319289e-8	7.985296746272232e-12	1.667406157799529e-11	6.995043449605005e-16
0.4207000000000001	1.735763158270755e-16	2.7878493794264798e-14	1.0942567970226816e-10	9.280039702740969e-12	3.735269970027005e-11	6.917838718746253e-16
0.42080000000000006	1.7116116339699297e-16	2.721383576197906e-14	2.8113660938956346e-11	1.1195450857452943e-11	1.5573198092630755e-10	6.84114824495314e-16
0.42090000000000005	1.687775369421911e-16	2.656679928860658e-14	1.2739175788547496e-11	1.4137901982171572e-11	1.2653326453133762e-8	6.764969655462136e-16
0.42100000000000004	1.664250493400919e-16	2.5936847891529414e-14	7.349537358183232e-12	1.893126304163404e-11	1.1939980047705322e-10	6.689300583886875e-16
0.42110000000000003	1.6410331796479499e-16	2.5323464178169313e-14	4.864802522124287e-12	2.7456683942253995e-11	3.185693552076194e-11	6.614138670209147e-16
0.4212	1.6181196463722111e-16	2.4726149051506308e-14	3.5253033273274785e-12	4.482091112457009e-11	1.456631983812459e-11	6.539481560770176e-16
0.4213	1.59550615575787e-16	2.4144420953847034e-14	2.7269485536062972e-12	8.927830053817942e-11	8.393002276018686e-12	6.4653269082618545e-16
0.4214	1.5731944679379497e-16	2.3577820233149087e-14	2.217595026004908e-12	2.709290998418384e-10	5.514005968038363e-12	6.394336969501507e-16
0.4215	1.5511790491904293e-16	2.3025896516218912e-14	1.877152889949605e-12	4.090373797071864e-9	3.947915577746733e-12	6.325650387772967e-16
0.4216	1.5294525046409002e-16	2.2488213144428842e-14	1.6427616141567086e-12	8.598674571177842e-10	3.0067025911334756e-12	6.25742938004751e-16
0.4217000000000001	1.5080112710218141e-16	2.196435185313486e-14	1.47917306005988e-12	1.5225980067376907e-10	2.40082203453064e-12	6.189671759038676e-16
0.42180000000000006	1.4868518266068669e-16	2.1453908640464506e-14	1.3656509843680774e-12	6.102013099004999e-11	1.9914303131159114e-12	6.122375343570265e-16
0.42190000000000005	1.4659706907489216e-16	2.095649320074612e-14	1.2896747436917773e-12	3.294022714088463e-11	1.7053668676911303e-12	6.055537958567962e-16
0.42200000000000004	1.4453644234233215e-16	2.0471728383936212e-14	1.2437309584066147e-12	2.0823629503499637e-11	1.5012793355039171e-12	5.989157435051654e-16
0.42210000000000003	1.425029624775913e-16	1.9999249679673654e-14	1.2236348775773931e-12	1.454515186866457e-11	1.3545485062477794e-12	5.923231610127557e-16
0.4222	1.404962934675949e-16	1.9538704724688728e-14	1.2276879950980225e-12	1.0897373361524855e-11	1.2499892162811334e-12	5.857758326980188e-16
0.4223	1.385161032273761e-16	1.908975283236238e-14	1.2563650129598332e-12	8.608402833949023e-12	1.1780831369600283e-12	5.792735434864443e-16
0.4224	1.3656206355632673e-16	1.8652064543301218e-14	1.3124269504660528e-12	7.0934737966147216e-12	1.1329485108227959e-12	5.728160789097673e-16
0.4225	1.3463385009491234e-16	1.8225321195860214e-14	1.4015057976184577e-12	6.054060594433527e-12	1.1112320872680608e-12	5.664032251051699e-16
0.4226	1.3273114228185448e-16	1.780921451560469e-14	1.533382617364004e-12	5.325608139079629e-12	1.1115379731411105e-12	5.600347688144855e-16
0.4227000000000001	1.30853623311768e-16	1.7403446222760478e-14	1.724493561521217e-12	4.81219460452352e-12	1.1342161286634472e-12	5.537104973833894e-16
0.42280000000000006	1.2900098009327198e-16	1.700772765675939e-14	2.002882339477881e-12	4.455803721298076e-12	1.1814516932767816e-12	5.474301987606339e-16
0.42290000000000005	1.2717290320752047e-16	1.6621779417023774e-14	2.418514413638384e-12	4.220852232742751e-12	1.2576881515319779e-12	5.411936614971977e-16
0.42300000000000004	1.2536908686721073e-16	1.624533101920265e-14	3.0665787206102075e-12	4.086047198165469e-12	1.370527195989437e-12	5.350006747455223e-16
0.42310000000000003	1.2358922887601254e-16	1.587812056609365e-14	4.1463236786041444e-12	4.040076294075931e-12	1.5324348404556724e-12	5.288510282586922e-16
0.4232	1.2183303058844297e-16	1.5519894432542724e-14	6.134096696015082e-12	4.079528953602576e-12	1.763968062432388e-12	5.22744512389637e-16
0.4233	1.2010040905730742e-16	1.5170408942419975e-14	1.0418008552714274e-11	4.208358410448604e-12	2.1001260819205497e-12	5.167845288534139e-16
0.4234	1.1839139344729943e-16	1.4829429105428954e-14	2.26199908399889e-11	4.438724957980078e-12	2.6036856055925916e-12	5.111315304151877e-16
0.4235	1.1670514451514978e-16	1.4496719208917873e-14	8.846894226764203e-11	4.793523678671901e-12	3.3957933825487977e-12	5.055183964669249e-16
0.4236	1.1504137772398686e-16	1.417205582483704e-14	1.6610688503705723e-8	5.3115700765123065e-12	4.7349616089641595e-12	4.99944932009599e-16
0.4237000000000001	1.1339981188953367e-16	1.3855222408875006e-14	8.217831740231828e-11	6.057566647194617e-12	7.2566668158255066e-12	4.9441094261849165e-16
0.42380000000000007	1.1178016914256224e-16	1.3546009056245015e-14	2.0820730679766707e-11	7.141745057310297e-12	1.2894054977145064e-11	4.88916234442465e-16
0.42390000000000005	1.1018217489173053e-16	1.324421226741436e-14	9.374306193591622e-12	8.760852029140523e-12	3.010551302765284e-11	4.834606142032047e-16
0.42400000000000004	1.0860555778683827e-16	1.2949634723323653e-14	5.381513900250331e-12	1.1291152479092049e-11	1.4332823109052293e-10	4.780438891944866e-16
0.42410000000000003	1.0705004968246983e-16	1.266208506965429e-14	3.5456026985529922e-12	1.5524748756926534e-11	2.7458534023445556e-9	4.726658672814348e-16
0.4242	1.0551538560203455e-16	1.2381377709732121e-14	2.557425595774356e-12	2.3370668065331478e-11	7.047194683698734e-11	4.673263568997764e-16
0.4243	1.0400130370219164e-16	1.2107332605675083e-14	1.968954071601788e-12	4.04586469862005e-11	2.0609355503418124e-11	4.620251670551027e-16
0.4244	1.0250754523765973e-16	1.1839775087410524e-14	1.5935540866440021e-12	9.004672237044081e-11	9.739309436660881e-12	4.567621073221169e-16
0.4245	1.0103385452640729e-16	1.1578535669210667e-14	1.3424474446402258e-12	3.696199477047848e-10	5.70638751563081e-12	4.515369878439033e-16
0.4246	9.957997891522003e-17	1.1323449873408494e-14	1.1691897363387112e-12	1.3597173196435483e-8	3.7862225228344196e-12	4.463496193311647e-16
0.42469999999999997	9.814566874563727e-17	1.1074358060975859e-14	1.047727339552059e-12	2.8232724616860295e-10	2.7280281213724157e-12	4.4119981306149175e-16
0.42480000000000007	9.673067732025852e-17	1.0831105268660652e-14	9.627000991990036e-13	7.577440928388873e-11	2.0863248529919562e-12	4.360873808785993e-16
0.42490000000000006	9.533476086941734e-17	1.0593541052395178e-14	9.047796378048963e-13	3.464243216194243e-11	1.6704909507649264e-12	4.310121351916056e-16
0.42500000000000004	9.395767851820766e-17	1.0361519336700268e-14	8.682874852948372e-13	1.995327267109336e-11	1.3880285601111596e-12	4.2597388897425406e-16
0.42510000000000003	9.25991922538727e-17	1.013489826982657e-14	8.499366978955416e-13	1.3111888664561969e-11	1.1897603933272705e-12	4.2097245576417505e-16
0.4252	9.125906689354675e-17	9.913540084384649e-15	8.481793820162619e-13	9.398081342633327e-12	1.0476921271030526e-12	4.160076496621466e-16
0.4253	8.993719532427662e-17	9.697312131244267e-15	8.629249830161838e-13	7.172210733771398e-12	9.450575538152197e-13	4.111405569580748e-16
0.4254	8.863370111637931e-17	9.486087701087648e-15	8.955373941853628e-13	5.744493335425865e-12	8.71458114159902e-13	4.065467933911883e-16
0.4255	8.734786402126679e-17	9.279735890816273e-15	9.491132763762781e-13	4.784413722179537e-12	8.203277031672103e-13	4.019867984400388e-16
0.4256	8.60794601119092e-17	9.078133981293491e-15	1.0291447642857241e-12	4.118038420856486e-12	7.875708263104342e-13	3.97460399553668e-16
0.42569999999999997	8.482826813158042e-17	8.881162715309343e-15	1.1448221544706188e-12	3.647262409509289e-12	7.708030835640737e-13	3.929674247178918e-16
0.42580000000000007	8.359406946367932e-17	8.688706186567515e-15	1.3115578970405834e-12	3.313895898146608e-12	7.68953594399759e-13	3.8850770245458946e-16
0.42590000000000006	8.237664810188214e-17	8.500651732729572e-15	1.556070002090491e-12	3.0823007935524454e-12	7.821048911577095e-13	3.84081061821024e-16
0.42600000000000005	8.117579062060527e-17	8.316889832345832e-15	1.9273526181387304e-12	2.930460236088073e-12	8.115264667006112e-13	3.7968733240909744e-16
0.42610000000000003	7.999128614580431e-17	8.137314005516962e-15	2.5227345601123685e-12	2.8452088341985532e-12	8.599156944606146e-13	3.75326344344671e-16
0.4262	7.882292632607966e-17	7.961820718130337e-15	3.558340406390283e-12	2.8196942784466416e-12	9.319250808951777e-13	3.7099792828684743e-16
0.4263	7.767050530409991e-17	7.790309289526671e-15	5.5974889853784066e-12	2.8521747512990107e-12	1.035161020111982e-12	3.6670191542726578e-16
0.4264	7.65338196883339e-17	7.622681803458402e-15	1.0524588503997446e-11	2.9457705024721316e-12	1.1820515276538538e-12	3.624381374893915e-16
0.4265	7.541266852509136e-17	7.45884302220585e-15	2.8272946655943806e-11	3.1091054215112644e-12	1.3934575898615898e-12	3.582064267278101e-16
0.4266	7.430685327086434e-17	7.29870030372549e-15	2.4588124783961385e-10	3.3580648990132744e-12	1.7060819098031362e-12	3.54006615927513e-16
0.42669999999999997	7.321617776497187e-17	7.142163521708963e-15	2.380286472774527e-10	3.719311925119954e-12	2.1889569689867393e-12	3.49838538403192e-16
0.42680000000000007	7.214044820249999e-17	6.989144988437168e-15	2.6806289121525578e-11	4.236999527548739e-12	2.984313255683968e-12	3.457020279985239e-16
0.42690000000000006	7.107947310754114e-17	6.83955938031952e-15	9.693455921104359e-12	4.985895497075282e-12	4.42476154463592e-12	3.415969190854712e-16
0.42700000000000005	7.003306330671383e-17	6.6933236660109984e-15	5.005808061819229e-12	6.098551694364493e-12	7.447002895232261e-12	3.3752304656355294e-16
0.42710000000000004	6.900103190298117e-17	6.5503570370088256e-15	3.091815026494118e-12	7.826361049300619e-12	1.561950765219966e-11	3.334802458591411e-16
0.4272	6.798319424974922e-17	6.410580840630133e-15	2.1319869237041238e-12	1.0692760876849546e-11	5.388475964686002e-11	3.2946835292474905e-16
0.4273	6.697936792524771e-17	6.2739185152790685e-15	1.586264535173857e-12	1.5939920995972317e-11	2.874047956656393e-9	3.254872042383154e-16
0.4274	6.598955669512182e-17	6.1402972426467724e-15	1.2489380826529977e-12	2.71452847258689e-11	9.185930454289499e-11	3.21626975379947e-16
0.4275	6.501369380951855e-17	6.009645489287997e-15	1.0280066376687435e-12	5.848071241043256e-11	1.9743530788185622e-11	3.179449411276435e-16
0.4276	6.405129594744536e-17	5.881889732583329e-15	8.774346429535623e-13	2.1841382427716094e-10	8.397934817785666e-12	3.142911808382392e-16
0.42769999999999997	6.310218954579685e-17	5.756961173026684e-15	7.722171676507974e-13	1.282515521668183e-8	4.660221403083099e-12	3.106655430859946e-16
0.42780000000000007	6.216620313938378e-17	5.634792809879335e-15	6.979263495915928e-13	2.438067210297985e-10	2.9886827426240718e-12	3.0706787694391895e-16
0.42790000000000006	6.124316733698099e-17	5.515319388447139e-15	6.458802275922248e-13	5.944667588586164e-11	2.1024509409541414e-12	3.034980319831085e-16
0.42800000000000005	6.033291479763157e-17	5.398477349102583e-15	6.107392939881291e-13	2.6274024351749576e-11	1.5787700443705026e-12	2.9995585827203505e-16
0.42810000000000004	5.943528020721454e-17	5.284204777987731e-15	5.892475243969235e-13	1.4862535811344848e-11	1.2454633604194079e-12	2.964412063758812e-16
0.4282	5.855010025526731e-17	5.172441359334743e-15	5.795585518831286e-13	9.651563686601546e-12	1.0218361842698775e-12	2.9295392735584966e-16
0.4283	5.76772136120606e-17	5.063128329344407e-15	5.808901990719179e-13	6.8567959411330945e-12	8.66066930757536e-13	2.8949387276848515e-16
0.4284	5.681646090592353e-17	4.95620843156525e-15	5.933906415375163e-13	5.1949083187399835e-12	7.547940838800835e-13	2.8606089466498117e-16
0.4285	5.596768470081767e-17	4.851625873718564e-15	6.181752669968511e-13	4.134358589553238e-12	6.742100662068339e-13	2.826548455905058e-16
0.4286	5.513072947415484e-17	4.749326285916126e-15	6.575488461065662e-13	3.4232095836695512e-12	6.158119279378776e-13	2.792755785835033e-16
0.42869999999999997	5.430544159485853e-17	4.6492566802205875e-15	7.154918074867303e-13	2.929902717487203e-12	5.742289577526722e-13	2.7592294717502093e-16
0.42880000000000007	5.349166930166429e-17	4.551365411499472e-15	7.985984136683757e-13	2.580623682071079e-12	5.460538523062877e-13	2.7259680538801116e-16
0.42890000000000006	5.268926268166112e-17	4.4556021395269395e-15	9.178832987810555e-13	2.331705566882769e-12	5.291949452768924e-13	2.692970077366584e-16
0.42900000000000005	5.189807364906104e-17	4.36191779228742e-15	1.092414702673867e-12	2.1563747697708174e-12	5.225202991566174e-13	2.66023409225676e-16
0.42910000000000004	5.1117955924205984e-17	4.270264530439539e-15	1.357157833509158e-12	2.0379576039981134e-12	5.256827505501098e-13	2.6277586534962735e-16
0.4292	5.034876501280578e-17	4.18059571289858e-15	1.7816271605663863e-12	1.966243167134761e-12	5.390766993219805e-13	2.595542320922357e-16
0.4293	4.9590358185399103e-17	4.092865863497562e-15	2.5204162100991298e-12	1.935514045628891e-12	5.639167014538159e-13	2.56358365925695e-16
0.4294	4.884259445704409e-17	4.007030638689669e-15	3.977453530945528e-12	1.94354673705771e-12	6.024634541070981e-13	2.5318812380998037e-16
0.4295	4.810533456722774e-17	3.9230467962547956e-15	7.509633171713669e-12	1.9912652544930528e-12	6.584710983574293e-13	2.500433631921566e-16
0.4296	4.73787501406771e-17	3.84087504449337e-15	2.0332833332974608e-11	2.0829525368309284e-12	7.380191790281658e-13	2.4707669170988887e-16
0.42969999999999997	4.6662459100856264e-17	3.760471954826296e-15	1.8360356036288282e-10	2.2270833899046574e-12	8.510619135646412e-13	2.441692166789891e-16
0.42980000000000007	4.595625456123389e-17	3.681796733510805e-15	1.602013935300696e-10	2.4380926708359995e-12	1.0144821076459674e-12	2.4128511735756353e-16
0.42990000000000006	4.526000413489138e-17	3.6048102514652415e-15	1.8596220780189947e-11	2.7397273813575844e-12	1.2584741559679988e-12	2.384242620803948e-16
0.43000000000000005	4.4573577059683523e-17	3.5294743383244994e-15	6.760752363767676e-12	3.171453411459588e-12	1.6411489911143961e-12	2.3558651964279164e-16
0.43010000000000004	4.389684417946896e-17	3.4557517564836867e-15	3.4951965985475298e-12	3.801258217122733e-12	2.286103936616557e-12	2.327717592999301e-16
0.4302	4.3229677925545165e-17	3.3836061759270217e-15	2.1575019979500687e-12	4.753088298803436e-12	3.495863416528323e-12	2.299798507661835e-16
0.4303	4.2571952298289044e-17	3.3130021498161307e-15	1.4854131390490549e-12	6.2714972876703485e-12	6.184781216883026e-12	2.272106642144576e-16
0.4304	4.1923542848997515e-17	3.2439050908114842e-15	1.102784086461883e-12	8.89458915747198e-12	1.430743195429828e-11	2.244640702755136e-16
0.4305	4.128432666192905e-17	3.1762812481027223e-15	8.659944680121905e-13	1.400596848467458e-11	6.613105816998256e-11	2.217399400373085e-16
0.4306	4.0654182336544215e-17	3.1100976851240498e-15	7.107042468617725e-13	2.6129707502426237e-11	1.8227073850661565e-9	2.1903814504432123e-16
0.43069999999999997	4.003298996993921e-17	3.0453222579316362e-15	6.046754594489337e-13	6.800208125717251e-11	3.5751230459438225e-11	2.1635855729688034e-16
0.43080000000000007	3.942063113947455e-17	2.9819235942211772e-15	5.303736977619543e-13	4.895689465276834e-10	1.0231482793110115e-11	2.1370104925049173e-16
0.43090000000000006	3.881698888559716e-17	2.9198710729646857e-15	4.776633673281517e-13	8.073451674399682e-10	4.790879350374861e-12	2.1106549381518246e-16
0.43100000000000005	3.822194769484627e-17	2.859134804645163e-15	4.4042688469542186e-13	7.803836466459534e-11	2.7902828362458045e-12	2.0845176435480806e-16
0.43110000000000004	3.763539348305342e-17	2.7996856120708292e-15	4.148795160615038e-13	2.716164154718269e-11	1.842412602988722e-12	2.0585973468639188e-16
0.4312	3.705721357872305e-17	2.741495011748851e-15	3.9868329878866877e-13	1.373640510191937e-11	1.3216099784868848e-12	2.0328927907945277e-16
0.4313	3.648729670659939e-17	2.6845351958008773e-15	3.9046826299190434e-13	8.345792744881036e-12	1.0063472746537414e-12	2.0074027225532814e-16
0.4314	3.5925532971413375e-17	2.6287790144026334e-15	3.895798793342536e-13	5.666807977508718e-12	8.021988848628936e-13	1.9821258938650218e-16
0.4315	3.537181384181025e-17	2.5741999587306714e-15	3.9596843941210956e-13	4.15129866324374e-12	6.634673922512111e-13	1.957061060959334e-16
0.4316	3.4826032134453495e-17	2.520772144399796e-15	4.101869205543407e-13	3.2167472454356105e-12	5.658988411177718e-13	1.9322069845637447e-16
0.4317	3.4288081998305775e-17	2.468470295375576e-15	4.334983971731698e-13	2.6047085135054114e-12	4.956956851309745e-13	1.9075624298970444e-16
0.4318000000000001	3.3758012610910644e-17	2.4172711599019064e-15	4.681298450854002e-13	2.186542198180615e-12	4.4458770274257807e-13	1.8838856322648504e-16
0.43190000000000006	3.323570313809591e-17	2.367150464396498e-15	5.177644256792493e-13	1.8925821680598517e-12	4.074250433815255e-13	1.861107187960539e-16
0.43200000000000005	3.2720907770811254e-17	2.3180833250085266e-15	5.884758983629599e-13	1.6826446303989558e-12	3.809277287720702e-13	1.8385204867912486e-16
0.43210000000000004	3.221352597469262e-17	2.2700467487404945e-15	6.90559692709982e-13	1.5324614359710741e-12	3.6300555647140036e-13	1.8161243914327348e-16
0.43220000000000003	3.171345846957687e-17	2.223018277095278e-15	8.423469091109752e-13	1.4269398930076588e-12	3.523754325849093e-13	1.793917768790737e-16
0.4323	3.122060721482369e-17	2.1769759725381924e-15	1.0788575852778376e-12	1.3566196932066477e-12	3.4835102081475677e-13	1.7718994899944394e-16
0.4324	3.0734875394800816e-17	2.1318984053384585e-15	1.4738043453588034e-12	1.3157440857325026e-12	3.507405895283496e-13	1.750068430389878e-16
0.4325	3.0256167404530954e-17	2.0877646407780064e-15	2.204981350988955e-12	1.3012128574366961e-12	3.59825377510748e-13	1.7284234695333405e-16
0.4326	2.9784388835496997e-17	2.044554226716442e-15	3.7979538168500065e-12	1.3120690458766674e-12	3.7641402094033327e-13	1.7069634911847997e-16
0.4327	2.93194464616055e-17	2.002247181500978e-15	8.438118405539564e-12	1.3493657707593662e-12	4.019903254907098e-13	1.6856873833013243e-16
0.4328000000000001	2.886124822530538e-17	1.9608239822107415e-15	3.5190408297730045e-11	1.4163795380896897e-12	4.3900186051753803e-13	1.6645940380304055e-16
0.43290000000000006	2.840970322386437e-17	1.9202655532254573e-15	3.897662948506992e-9	1.5192424872910332e-12	4.913915013945226e-13	1.6436823517035106e-16
0.43300000000000005	2.796472169579048e-17	1.8805532551077114e-15	2.5874021797555573e-11	1.6682102802406857e-12	5.655882437427991e-13	1.6229512248292844e-16
0.43310000000000004	2.7526215007413457e-17	1.841668873790515e-15	6.8894703332856286e-12	1.880046179875322e-12	6.72436361041175e-13	1.6023995620870587e-16
0.43320000000000003	2.7094095639609426e-17	1.8035946100597165e-15	3.144668760783277e-12	2.1825673138569087e-12	8.312041743974817e-13	1.5820262723201742e-16
0.4333	2.666827717467657e-17	1.7663130693229897e-15	1.811222095995189e-12	2.6237437123309563e-12	1.0786671406483371e-12	1.561830268529396e-16
0.4334	2.624867428335439e-17	1.7298072516564845e-15	1.1914361214565788e-12	3.2912702684274084e-12	1.4921753213375578e-12	1.5418104678662414e-16
0.4335	2.58352027119907e-17	1.6940605421208995e-15	8.555528340383966e-13	4.3589302342802205e-12	2.2580758352334807e-12	1.5219657916263829e-16
0.4336	2.5427779269849442e-17	1.6590567013387922e-15	6.545061472356557e-13	6.21155565993647e-12	3.9258828493737405e-12	1.5022951652429583e-16
0.4337	2.502632181656048e-17	1.6247798563253096e-15	5.256517860728028e-13	9.848188829107182e-12	8.768001360731538e-12	1.482797518279979e-16
0.4338000000000001	2.463074924970985e-17	1.5912144915649346e-15	4.389983599755513e-13	1.858766982307624e-11	3.6271040800633667e-11	1.463471784425601e-16
0.43390000000000006	2.4240981492570195e-17	1.5583454403269002e-15	3.787700651291522e-13	4.9654604269471675e-11	5.199525517454588e-9	1.444316901485584e-16
0.43400000000000005	2.3856939481963835e-17	1.5261578762118386e-15	3.3606654572370724e-13	4.028921302598522e-10	2.868896433488926e-11	1.4253318113765025e-16
0.43410000000000004	2.3478661104990407e-17	1.49463838446288e-15	3.0559949433662594e-13	4.5381601137685056e-10	7.551679219687762e-12	1.4070898430764766e-16
0.43420000000000003	2.3106057568006012e-17	1.463772682797838e-15	2.8411397756777447e-13	4.984964814506103e-11	3.42912773536803e-12	1.3895461596087442e-16
0.4343	2.273894248370696e-17	1.4335458896249889e-15	2.695745572104372e-13	1.7813932022572695e-11	1.9643231437462347e-12	1.3721574909339965e-16
0.4344	2.2377240838161326e-17	1.403944460961244e-15	2.607271649516844e-13	9.106696328945034e-12	1.283025964546024e-12	1.3549228654052442e-16
0.4345	2.2020878570608655e-17	1.3749551541104955e-15	2.568599818786326e-13	5.563222868632995e-12	9.129889358915006e-13	1.3378413152323023e-16
0.4346	2.1669782562140578e-17	1.3465650204641934e-15	2.5768011505975936e-13	3.788559552826611e-12	6.907195325015617e-13	1.320911876475323e-16
0.4347	2.1323880624506584e-17	1.3187613984898827e-15	2.6326754944719435e-13	2.779521768774711e-12	5.47549475006174e-13	1.3041335890382405e-16
0.4348000000000001	2.0983101489046807e-17	1.291531906902572e-15	2.740934388016282e-13	2.1549871535012122e-12	4.505912853377563e-13	1.2875054966622755e-16
0.43490000000000006	2.0647374795749834e-17	1.2648644380136039e-15	2.911094516271963e-13	1.7447514919811258e-12	3.8252284196956623e-13	1.2710266469194444e-16
0.43500000000000005	2.0316631082430116e-17	1.2387471512516594e-15	3.1593822840278885e-13	1.4636868116564207e-12	3.33544717780174e-13	1.254696091205951e-16
0.43510000000000004	1.9990801774029434e-17	1.2131684668513657e-15	3.5123451627479605e-13	1.265516257086317e-12	2.9780393008364454e-13	1.2385128847356874e-16
0.43520000000000003	1.9669819172038827e-17	1.1881170597046497e-15	4.01367840633762e-13	1.1234587652259647e-12	2.716617518604689e-13	1.222476086533713e-16
0.4353	1.9353616444037736e-17	1.1635818533699167e-15	4.737651700998154e-13	1.0212844996128922e-12	2.527969612876682e-13	1.2065847594296764e-16
0.4354	1.9042127613351984e-17	1.1395520142349824e-15	5.817294509686493e-13	9.488553399268883e-13	2.397177567583535e-13	1.1908379700512844e-16
0.4355	1.8735287548827823e-17	1.116016945829161e-15	7.509048545985586e-13	8.997706999020654e-13	2.3148772352071703e-13	1.17523478881772e-16
0.4356	1.8433031954721088e-17	1.092966283280382e-15	1.0359654505372759e-12	8.700782899555533e-13	2.275720961483947e-13	1.1597742899330968e-16
0.4357	1.813529736070013e-17	1.070389887913321e-15	1.5712713806852213e-12	8.575654879802448e-13	2.277580376382196e-13	1.1444555513798898e-16
0.4358000000000001	1.7842021111961474e-17	1.048277841984486e-15	2.7658575864924176e-12	8.613987158421968e-13	2.3212731331543055e-13	1.1292776549123293e-16
0.43590000000000007	1.7553141359457805e-17	1.0266204435506395e-15	6.415520934020622e-12	8.820045138080276e-13	2.4107489422631043e-13	1.1142396860498843e-16
0.43600000000000005	1.7268597050234056e-17	1.0054082014664715e-15	3.073221989713313e-11	9.211615014082388e-13	2.553796854298909e-13	1.0993407340705876e-16
0.43610000000000004	1.6988327917874726e-17	9.846318305084335e-16	5.70847456689416e-10	9.823349278919102e-13	2.7634928440339916e-13	1.0845798920045149e-16
0.43620000000000003	1.671227447305797e-17	9.64282246620844e-16	1.429361644435663e-11	1.0713645705627728e-12	3.0608713573100476e-13	1.0699562566271334e-16
0.4363	1.6440377994216764e-17	9.443505622810966e-16	4.179602779454929e-12	1.1977544067865003e-12	3.4798327763845636e-13	1.0554689284527347e-16
0.4364	1.61725805183058e-17	9.248280819806396e-16	1.9723283072597516e-12	1.3770977002954973e-12	4.0764680889672003e-13	1.0411170117278077e-16
0.4365	1.590896069097885e-17	9.057075619913397e-16	1.154918388347171e-12	1.635829843685876e-12	4.947818648039369e-13	1.0275761855964963e-16
0.4366	1.564935308680286e-17	8.869796613093123e-16	7.668834704339744e-13	2.0211623103449263e-12	6.272552394064799e-13	1.0143157494149622e-16
0.4367	1.539367041408767e-17	8.68635940746261e-16	5.537979525110349e-13	2.6237733197634214e-12	8.408694716937599e-13	1.0011786482337243e-16
0.4368000000000001	1.5141857743419884e-17	8.506684308286975e-16	4.250912786305203e-13	3.6360072289079393e-12	1.216182303962746e-12	9.881640621338968e-17
0.43690000000000007	1.48938608578915e-17	8.330693331144424e-16	3.420480108970376e-13	5.526952355554456e-12	1.9673543530060085e-12	9.75271174684253e-17
0.43700000000000006	1.4649626244492806e-17	8.158310163049976e-16	2.8590705413196245e-13	9.706897724016862e-12	3.834347692440112e-12	9.624991729347125e-17
0.43710000000000004	1.4409101085606427e-17	7.98946012453602e-16	2.467094536700044e-13	2.2218558804271946e-11	1.0984609935985009e-11	9.49847247409931e-17
0.43720000000000003	1.4172233250596088e-17	7.824070132660577e-16	2.187957744282394e-13	9.996021418709153e-11	1.2860192791463956e-10	9.373145921027959e-17
0.4373	1.3938971287490934e-17	7.662068664919736e-16	1.987825861609702e-13	2.6719679317442004e-9	5.888602643126549e-11	9.249004044679741e-17
0.4374	1.3709264414764989e-17	7.503385724040608e-16	1.845752191077108e-13	5.674617091580178e-11	8.22358330098348e-12	9.126038854154104e-17
0.4375	1.3483062513209407e-17	7.347952803629961e-16	1.7485496413160012e-13	1.6051669309273948e-11	3.1109087623919126e-12	9.004242393038627e-17
0.4376	1.3260316117898284e-17	7.195702854657679e-16	1.6880093097579607e-13	7.466085172570818e-12	1.6308366568417704e-12	8.88360673934398e-17
0.4377	1.304097641024434e-17	7.046570252750456e-16	1.6593683767604123e-13	4.328305823860079e-12	1.0097371076739204e-12	8.764124005438737e-17
0.43779999999999997	1.2824995210146646e-17	6.900490766277045e-16	1.6605033512530926e-13	2.8484984233102337e-12	6.927252204173313e-13	8.645786337984794e-17
0.43790000000000007	1.2612324968226441e-17	6.757401525201675e-16	1.6916024765025496e-13	2.038674519120917e-12	5.100218891835073e-13	8.528585917871659e-17
0.43800000000000006	1.2402918758153654e-17	6.617240990687812e-16	1.7552269446981032e-13	1.5503115355160509e-12	3.95699544404752e-13	8.412514960152069e-17
0.43810000000000004	1.2196730269057626e-17	6.479948925429745e-16	1.856786189298695e-13	1.2352854472775877e-12	3.198605769941883e-13	8.297565713975862e-17
0.43820000000000003	1.199371379802765e-17	6.345466364696263e-16	2.005582598589792e-13	1.022089331057267e-12	2.6737596507096535e-13	8.183730462525362e-17
0.4383	1.1793824242697367e-17	6.213735588064722e-16	2.2167917414296172e-13	8.728568708764198e-13	2.2994146467920613e-13	8.071001522949688e-17
0.4384	1.1597017093914906e-17	6.084700091830264e-16	2.515164706164581e-13	7.660950964928239e-13	2.0270805126510309e-13	7.959371246299455e-17
0.4385	1.1403248428496002e-17	5.958304562070174e-16	2.942183772035223e-13	6.889512339467377e-13	1.8270825506617107e-13	7.848832017461277e-17
0.4386	1.1212474902060605e-17	5.834494848348344e-16	3.570737055351737e-13	6.334482626996427e-13	1.680640415729406e-13	7.739376255092303e-17
0.4387	1.1024653741951188e-17	5.713217938042456e-16	4.5377713561935e-13	5.945308402880895e-13	1.5756419871170933e-13	7.630996411554456e-17
0.43879999999999997	1.083974274023242e-17	5.5944219312777075e-16	6.125242440270358e-13	5.690029099788933e-13	1.5042917562965408e-13	7.523684972848874e-17
0.43890000000000007	1.0657752662392403e-17	5.478060893961495e-16	8.992406572977303e-13	5.549372433597737e-13	1.4617789065811498e-13	7.42004344132105e-17
0.43900000000000006	1.047865785615361e-17	5.364086501160087e-16	1.499745188815198e-12	5.513536547901332e-13	1.4455272076680298e-13	7.320906998014417e-17
0.43910000000000005	1.0302346366439919e-17	5.25244339730931e-16	3.124172092769111e-12	5.580701735959445e-13	1.4548306407678563e-13	7.22274148025828e-17
0.43920000000000003	1.0128778246400988e-17	5.143083901998968e-16	1.0791671736199866e-11	5.756879236838933e-13	1.4907957230727423e-13	7.125540033258556e-17
0.4393	9.957914078963085e-18	5.035961330674212e-16	7.436294491926954e-10	6.057041306261502e-13	1.55654537819201e-13	7.029295833527428e-17
0.4394	9.789714970312708e-18	4.931029972899813e-16	1.727452569366468e-11	6.507922227375204e-13	1.6577712208575744e-13	6.934002088819354e-17
0.4395	9.624142543454777e-18	4.828245071130708e-16	3.731371898496418e-12	7.153418529825281e-13	1.803799907554456e-13	6.839652038067041e-17
0.4396	9.461158931844966e-18	4.727562799976154e-16	1.5857012868533267e-12	8.064594626864249e-13	2.0095359282129738e-13	6.746238951317295e-17
0.4397	9.30072677309565e-18	4.628940245945043e-16	8.789219053557044e-13	9.35860927697915e-13	2.2990369479055476e-13	6.65375612966671e-17
0.43979999999999997	9.142809202754335e-18	4.532335387660368e-16	5.635382434134161e-13	1.1236350668362102e-12	2.712366499343101e-13	6.56219690519769e-17
0.43990000000000007	8.987369848153343e-18	4.437707076530717e-16	3.9684953390760615e-13	1.4062837176755977e-12	3.319557198058071e-13	6.471554640913853e-17
0.44000000000000006	8.834372822331677e-18	4.3450150178683536e-16	2.9871616492336007e-13	1.8556101036581898e-12	4.2514689700024444e-13	6.381822730676113e-17
0.44010000000000005	8.683782718025044e-18	4.254219752440747e-16	2.3651505226627147e-13	2.6290751706063122e-12	5.775630921012455e-13	6.292994599137711e-17
0.44020000000000004	8.535564601727546e-18	4.165282638447385e-16	1.9497168929166737e-13	4.12978373203418e-12	8.511271253520249e-13	6.205063701680044e-17
0.4403	8.389684007820489e-18	4.0781658339091585e-16	1.6618010838112888e-13	7.667271377004513e-12	1.4176206473845273e-12	6.118023524348055e-17
0.4404	8.246106932769606e-18	3.9928322794610864e-16	1.4573077166949716e-13	1.9747247707237715e-11	2.915051790415975e-12	6.031867583785691e-17
0.4405	8.104799829389781e-18	3.909245681538352e-16	1.3102185653595152e-13	1.3757372435427158e-10	9.554647497273049e-12	5.946589427171233e-17
0.4406	7.965729601175449e-18	3.827370495945485e-16	1.2045401475523165e-13	2.7496162224212783e-10	3.1373101103615245e-10	5.862182632152396e-17
0.4407	7.828863596697245e-18	3.7471719117999295e-16	1.1301899496871472e-13	2.3953415145245224e-11	2.1170959572719452e-11	5.778640806781771e-17
0.44079999999999997	7.694169604063724e-18	3.66861583584023e-16	1.0807845454210336e-13	8.18659804157159e-12	4.153200930139737e-12	5.695957589451843e-17
0.44090000000000007	7.561615845446702e-18	3.5916688770901604e-16	1.0524142415274156e-13	4.100783133391325e-12	1.7152857729883994e-12	5.614126648830014e-17
0.44100000000000006	7.43117097167119e-18	3.5162983318703916e-16	1.0429694433045601e-13	2.473409621584644e-12	9.361392398754863e-13	5.5331416837940216e-17
0.44110000000000005	7.302804056867134e-18	3.442472169148099e-16	1.0518081381915839e-13	1.6683963649887247e-12	5.931054495206829e-13	5.452996423366295e-17
0.44120000000000004	7.176484593183725e-18	3.3701590162178955e-16	1.0796705674582604e-13	1.214280243974913e-12	4.1296311771688304e-13	5.373684626649289e-17
0.4413	7.052182485565642e-18	3.299328144704788e-16	1.12882099877404e-13	9.346504688971537e-13	3.0716960973902396e-13	5.295200082760134e-17
0.4414	6.9299006497207024e-18	3.2299524899224606e-16	1.203462906073557e-13	7.515303736808685e-13	2.4008558800567223e-13	5.219163342262676e-17
0.4415	6.809630732391734e-18	3.1620045082856443e-16	1.3105624841315318e-13	6.262038939515512e-13	1.9514388475200204e-13	5.1466634906529125e-17
0.4416	6.691287684298678e-18	3.0954500946598e-16	1.4613769077193475e-13	5.377320033805069e-13	1.6380716343160296e-13	5.074913746333543e-17
0.4417	6.5748430648442536e-18	3.030260969969335e-16	1.6743209243564398e-13	4.740353218666549e-13	1.4132429549728266e-13	5.00390846343945e-17
0.44179999999999997	6.4602688201068094e-18	2.966409433950087e-16	1.9805808765814346e-13	4.277983107041226e-13	1.2489074292487624e-13	4.933642023917153e-17
0.44190000000000007	6.3475372779834534e-18	2.903868352931539e-16	2.4358695857429546e-13	3.944360909387439e-13	1.127752816454909e-13	4.8641088374614025e-17
0.44200000000000006	6.2366211433907046e-18	2.8426111478913867e-16	3.1473241224262984e-13	3.7102248031142797e-13	1.0387459352256887e-13	4.79530334145209e-17
0.44210000000000005	6.127493493520195e-18	2.7826117827747093e-16	4.342737542857249e-13	3.557001637730897e-13	9.747308535270215e-14	4.727220000890515e-17
0.44220000000000004	6.020127773150911e-18	2.7238447530728995e-16	6.579900433839877e-13	3.473500106740463e-13	9.310808659747364e-14	4.659853308336132e-17
0.4423	5.914497790015813e-18	2.666285074655151e-16	1.1547856622050882e-12	3.454111221362968e-13	9.049275428304617e-14	4.5931977838430046e-17
0.4424	5.810577710223051e-18	2.6099082728469e-16	2.659169210138093e-12	3.4979909066364895e-13	8.947295826057227e-14	4.5272479748962764e-17
0.4425	5.708342053730416e-18	2.5546903717492246e-16	1.2428588376676355e-11	3.609009270006023e-13	9.000632327073426e-14	4.461998456348378e-17
0.4426	5.607765689873547e-18	2.5006078837938055e-16	3.0429104615280527e-10	3.7964689716706385e-13	9.215823255013902e-14	4.3974438303555885e-17
0.4427	5.508823832945989e-18	2.447637799527246e-16	6.2239126710425715e-12	4.0768194648553793e-13	9.611414140581142e-14	4.333578726314024e-17
0.44279999999999997	5.411492037831901e-18	2.395757577620398e-16	1.7877468688551583e-12	4.4769299392133836e-13	1.022119381225493e-13	4.2703978007960505e-17
0.44290000000000007	5.31574619568929e-18	2.344945135096167e-16	8.362549642132318e-13	5.040118417714714e-13	1.1100421112152965e-13	4.2078957374862096e-17
0.44300000000000006	5.221562529685212e-18	2.2951788377719136e-16	4.864250805062787e-13	5.837495973563675e-13	1.2337119679791887e-13	4.146067247117631e-17
0.44310000000000005	5.128917590779695e-18	2.2464374909100475e-16	3.210363582636717e-13	6.99039107492272e-13	1.4072747094250504e-13	4.0849070674076364e-17
0.44320000000000004	5.037788253560731e-18	2.1987003300735314e-16	2.304492229387306e-13	8.717910464642447e-13	1.6541530841735819e-13	4.024409962993973e-17
0.4433	4.948151712127675e-18	2.1519470121801804e-16	1.7581777741873006e-13	1.1447649349968793e-12	2.0149912484872172e-13	3.9645707253706215e-17
0.4434	4.8599854760232304e-18	2.1061576067518174e-16	1.4058925771142378e-13	1.610724922465765e-12	2.5650152986217763e-13	3.90538417282362e-17
0.4435	4.773267366213959e-18	2.0613125873536585e-16	1.1675990083290804e-13	2.5034783769602545e-12	3.456080140677561e-13	3.8468451503669596e-17
0.4436	4.687975511117825e-18	2.0173928232193985e-16	1.00086887363688e-13	4.563883074584169e-12	5.033524235077686e-13	3.788948529678171e-17
0.4437	4.604088342678712e-18	1.9743795710576694e-16	8.816008124593443e-14	1.1298968636538455e-11	8.230378943625692e-13	3.7316892090340446e-17
0.4438	4.521584592487888e-18	1.9322544670360406e-16	7.953698124208533e-14	6.730645706631665e-11	1.6360014780512239e-12	3.6750621132462306e-17
0.4439000000000001	4.440443287950882e-18	1.8909995189379191e-16	7.332102757357811e-14	2.7207795227082515e-10	4.9221538417358584e-12	3.6190621935967486e-17
0.44400000000000006	4.360684130661136e-18	1.8506008529285946e-16	6.894239121815162e-14	1.7107013829313014e-11	7.946768665649605e-11	3.565710282760834e-17
0.44410000000000005	4.2822655288841434e-18	1.8110392174675107e-16	6.603842242755472e-14	5.540971846437653e-12	1.8300204446790844e-11	3.513980940759387e-17
0.44420000000000004	4.205146296252029e-18	1.7722957287410008e-16	6.438684228139156e-14	2.7127284173081313e-12	2.965025108489751e-12	3.4628190467621165e-17
0.44430000000000003	4.129306646774581e-18	1.7343538101973538e-16	6.38688601314402e-14	1.6144952919497843e-12	1.1616707982956568e-12	3.412220028523853e-17
0.4444	4.054727071083371e-18	1.697197220067032e-16	6.445112791164953e-14	1.0790160039813286e-12	6.180250458083373e-13	3.3621793382121566e-17
0.4445	3.981388332873929e-18	1.6608100444797776e-16	6.618166141723764e-14	7.797311747664962e-13	3.854919907696226e-13	3.3126924523450256e-17
0.4446	3.909271465390386e-18	1.6251766907291841e-16	6.919884543655346e-14	5.965955352419577e-13	2.6548141420383985e-13	3.2637548717284745e-17
0.4447	3.838357767952103e-18	1.590281880681133e-16	7.375638821490132e-14	4.771758240586515e-13	1.9581013796519375e-13	3.215362121394261e-17
0.4448	3.7686288025216715e-18	1.5561106443228948e-16	8.027223697302045e-14	3.956602621997939e-13	1.5198523094188912e-13	3.1675097505373147e-17
0.4449000000000001	3.700066390313868e-18	1.5226483134497111e-16	8.941874551382849e-14	3.3817696979524776e-13	1.2279080612912001e-13	3.120193332453263e-17
0.44500000000000006	3.6326526084452356e-18	1.489880515485907e-16	1.0229075345772601e-13	2.9675944267494e-13	1.0251073834550813e-13	3.0734084644760786e-17
0.44510000000000005	3.566369786623369e-18	1.4577931674370162e-16	1.207327979133846e-13	2.665963777376426e-13	8.798996276495218e-14	3.0271507679151035e-17
0.44520000000000004	3.501200503876016e-18	1.4263724699705943e-16	1.4801904058775727e-13	2.4467403419587426e-13	7.73774440534635e-14	2.9814158879926286e-17
0.44530000000000003	3.437127585319684e-18	1.3956049016224988e-16	1.9039428777708118e-13	2.290630761764672e-13	6.953522560635847e-14	2.9361994937812026e-17
0.4454	3.3741340989661377e-18	1.3654772131256972e-16	2.609907390748929e-13	2.1852643676620206e-13	6.373931115393253e-14	2.891497278140704e-17
0.4455	3.3122033525680615e-18	1.3359764218592149e-16	3.914654752043432e-13	2.1229822606342337e-13	5.951922787369482e-14	2.8473049576556996e-17
0.4456	3.2513188905020197e-18	1.3070898064141994e-16	6.753749503324627e-13	2.0996066035604226e-13	5.6568175165568695e-14	2.8036182725724615e-17
0.4457	3.191464490688938e-18	1.2788049012746777e-16	1.5018696887376136e-12	2.1138302019362384e-13	5.4691434229268253e-14	2.7604329867360734e-17
0.4458	3.132624161551732e-18	1.251109491610442e-16	6.275639809571446e-12	2.1670651419053351e-13	5.377695865904919e-14	2.7177448875274713e-17
0.4459000000000001	3.0747821390094113e-18	1.2239916081793928e-16	8.632898536261228e-10	2.2637190965938907e-13	5.378002175653991e-14	2.6755497858003432e-17
0.44600000000000006	3.0179228835077267e-18	1.1974395223373295e-16	4.561362748577214e-12	2.4119873069244977e-13	5.4718090807993624e-14	2.63384351581828e-17
0.44610000000000005	2.962031077084649e-18	1.1714417411520706e-16	1.2088241305199647e-12	2.6254104038172373e-13	5.6674847185601406e-14	2.5926219351912842e-17
0.44620000000000004	2.9070916204724736e-18	1.145987002620493e-16	5.485488572927042e-13	2.9257367177769337e-13	5.981464800308637e-14	2.5518809248128624e-17
0.44630000000000003	2.8530896302338314e-18	1.1210642709854424e-16	3.1371852590420697e-13	3.3482224380586313e-13	6.441171091216657e-14	2.5116163887966764e-17
0.4464	2.8000104359330753e-18	1.0966627321508593e-16	2.0468094666925602e-13	3.951853535554143e-13	7.090328788956611e-14	2.4718242544132793e-17
0.4465	2.747839577341331e-18	1.0727717891925379e-16	1.4563052091442796e-13	4.840327412724455e-13	7.998585956335825e-14	2.4325004720267685e-17
0.4466	2.696575809458605e-18	1.0493822673151563e-16	1.1028864181547994e-13	6.208854822731311e-13	9.279459130290396e-14	2.3942936131343618e-17
0.4467	2.646220015022182e-18	1.026485374269827e-16	8.761730905189206e-14	8.460606672404448e-13	1.1125552366394553e-13	2.3579720002561148e-17
0.4468	2.5967290539616893e-18	1.004068412943732e-16	7.233336451346746e-14	1.2542568241164325e-12	1.3882772456889297e-13	2.322073246643099e-17
0.4469000000000001	2.5480893099318763e-18	9.821216152384846e-17	6.1657075272078e-14	2.1142393170354084e-12	1.8221949552090652e-13	2.2865936988207457e-17
0.44700000000000006	2.5002873627791948e-18	9.606354090851506e-17	5.401799763080768e-14	4.465259368175942e-12	2.558628673763496e-13	2.2515297245080365e-17
0.44710000000000005	2.4533099859519573e-18	9.396004144883533e-17	4.8479555362904097e-14	1.5851498843429488e-11	3.9569646499077694e-13	2.2168777125564367e-17
0.44720000000000004	2.4071441439426584e-18	9.190074396526799e-17	4.4460418274006204e-14	1.3197354560329413e-9	7.134180787311281e-13	2.1826340728891013e-17
0.44730000000000003	2.361776989760836e-18	8.988474771892017e-17	4.159032714704592e-14	2.2549800431174466e-11	1.7186053232122945e-12	2.1487952364399255e-17
0.4474	2.317195862437069e-18	8.791117004005907e-17	3.963165494086542e-14	5.0546171300094034e-12	9.198290809583477e-12	2.115357655092523e-17
0.4475	2.273388284557201e-18	8.597914596429995e-17	3.8435368880672026e-14	2.1667308606843108e-12	7.711340186993111e-11	2.0823178016192273e-17
0.4476	2.2303419598266713e-18	8.408782787631104e-17	3.79162933771027e-14	1.20221417955639e-12	3.184885451959768e-12	2.049672169619965e-17
0.4477	2.188044770664709e-18	8.223638516087298e-17	3.8040210141567686e-14	7.685826658973326e-13	9.813182633190299e-13	2.0174172734611868e-17
0.4478	2.1464847758276136e-18	8.042400386112558e-17	3.881928814903754e-14	5.38219039548364e-13	4.710490667473806e-13	1.9855496482146343e-17
0.4479000000000001	2.1056502080614486e-18	7.864988634385867e-17	4.0314752483032176e-14	4.0202944112604737e-13	2.7717316794674197e-13	1.95406584959617e-17
0.44800000000000006	2.0655294717834112e-18	7.691325097169472e-17	4.264769647280246e-14	3.153574541776927e-13	1.8369834627428933e-13	1.9229624539046087e-17
0.44810000000000005	2.026111140791168e-18	7.52133317819895e-17	4.6021389448421234e-14	2.5720822043253126e-13	1.3177745153263788e-13	1.8922360579602434e-17
0.44820000000000004	1.9873839560009252e-18	7.35493781723487e-17	5.0762530737844445e-14	2.166773174460932e-13	1.0010516587431574e-13	1.861883279043637e-17
0.44830000000000003	1.9493368232127934e-18	7.19206545925843e-17	5.739706595981097e-14	1.876620026166448e-13	7.946697840785419e-14	1.831900754834221e-17
0.4484	1.911958810903781e-18	7.032644024299016e-17	6.67942489923575e-14	1.6654645718817393e-13	6.535700456125322e-14	1.802285143348837e-17
0.4485	1.875239148047881e-18	6.876602877879236e-17	8.04563217215637e-14	1.5109439710781288e-13	5.536442179058979e-14	1.7730331228803365e-17
0.4486	1.8391672219629898e-18	6.723872802064736e-17	1.011475689077258e-13	1.3988113783576453e-13	4.8108102123632525e-14	1.744141391936014e-17
0.4487	1.803732576184297e-18	6.574385967105948e-17	1.344053951759038e-13	1.3198629980059953e-13	4.275399791961373e-14	1.7156066691760715e-17
0.4488	1.768924908363972e-18	6.42807590365885e-17	1.9269435422903966e-13	1.268212959454666e-13	3.8777858475709424e-14	1.6874256933520785e-17
0.4489000000000001	1.7347340681966367e-18	6.2848774755723e-17	3.0920687663914675e-13	1.2403128695013526e-13	3.584078119173739e-14	1.6595952232452428e-17
0.44900000000000007	1.7011500553706904e-18	6.14472685323105e-17	5.991265841754249e-13	1.234416465042752e-13	3.372058264907039e-14	1.6321120376049067e-17
0.44910000000000005	1.668163017544573e-18	6.007561487440332e-17	1.7189687114507498e-12	1.2503429884178135e-13	3.227259900406712e-14	1.6049729350866153e-17
0.44920000000000004	1.6357632483484386e-18	5.873320083842967e-17	2.153742105903068e-11	1.289481194089177e-13	3.140699222008784e-14	1.5781747341905225e-17
0.44930000000000003	1.603950539092214e-18	5.741951270838511e-17	8.30558720392411e-12	1.3550418506396147e-13	3.1076078579010056e-14	1.5521851205331164e-17
0.4494	1.5727237620084681e-18	5.61340386414854e-17	1.1909095316597942e-12	1.4526335927228902e-13	3.1268165464946336e-14	1.527434109655747e-17
0.4495	1.5420550541419175e-18	5.487602901756309e-17	4.512884000606013e-13	1.5913466603108706e-13	3.2006509386328105e-14	1.5029902472224667e-17
0.4496	1.5119352954378344e-18	5.364491885955903e-17	2.3618829688187786e-13	1.785737618658414e-13	3.3353982719841654e-14	1.4788506743895092e-17
0.4497	1.4823555017782497e-18	5.244015453086613e-17	1.459549983548265e-13	2.059519655060219e-13	3.542370254555921e-14	1.4550125504280957e-17
0.4498	1.453306823134082e-18	5.1261193509189954e-17	1.0000386142884803e-13	2.452779327130214e-13	3.839945890246135e-14	1.4314730526654964e-17
0.4499000000000001	1.424780541740271e-18	5.0107504164984305e-17	7.360696686607121e-14	3.0370749433823264e-13	4.2572472799202637e-14	1.4082293764260315e-17
0.45000000000000007	1.396768070293724e-18	4.8978565543567795e-17	5.71535966862943e-14	3.949975389559208e-13	4.840818591842234e-14	1.3852787349721834e-17
0.45010000000000006	1.369260950173505e-18	4.787386715644969e-17	4.628600811260173e-14	5.483945232721886e-13	5.667238537551722e-14	1.3626183594454014e-17
0.45020000000000004	1.3422508496834747e-18	4.679290876487551e-17	3.880072709358447e-14	8.355058201716574e-13	6.86835815396913e-14	1.3402454988071215e-17
0.45030000000000003	1.3157295623168598e-18	4.573520018368823e-17	3.348965193248644e-14	1.4731064000990227e-12	8.685820971304507e-14	1.318157419779684e-17
0.4504	1.2896890050424008e-18	4.470026107722097e-17	2.964831361666663e-14	3.4030847764925828e-12	1.160116827028338e-13	1.2963514067871692e-17
0.4505	1.2641212166120951e-18	4.368762076405327e-17	2.684623776697701e-14	1.589356821606153e-11	1.669027445683915e-13	1.2748247618962653e-17
0.4506	1.239018355890065e-18	4.2696818024913065e-17	2.4811389951575924e-14	3.677988303307923e-10	2.6785125347330103e-13	1.2535748047570753e-17
0.4507	1.2143727002024143e-18	4.1727400914439656e-17	2.3368548019680267e-14	8.009863542721032e-12	5.151765654979269e-13	1.2325988725439091e-17
0.4508	1.1901766437078497e-18	4.0778926576734696e-17	2.2405015335458203e-14	2.2980200381352258e-12	1.4344186448932257e-12	1.2118943198960358e-17
0.45089999999999997	1.1664226957886663e-18	3.985096106461499e-17	2.1851131174474062e-14	1.0715023286007933e-12	1.4574749425530167e-11	1.191458518858407e-17
0.45100000000000007	1.1431034794621031e-18	3.894307916249916e-17	2.166938996844892e-14	6.202552197103245e-13	9.557455737749213e-12	1.1712888588223483e-17
0.45110000000000006	1.1202117298117017e-18	3.8054864212847844e-17	2.1849097412268205e-14	4.0675742294354423e-13	1.1978923510022192e-12	1.151382746466295e-17
0.45120000000000005	1.0977402924382651e-18	3.718590794607744e-17	2.240519873364733e-14	2.897004638978706e-13	4.4092046321212e-13	1.131737605696347e-17
0.45130000000000003	1.075682121930565e-18	3.633581031389126e-17	2.3381059880142335e-14	2.1900290568143984e-13	2.2770453612556633e-13	1.1123508775869069e-17
0.4514	1.0540302803553031e-18	3.5504179325944127e-17	2.485606486064393e-14	1.7331713636425535e-13	1.3943544206421975e-13	1.0932200203213162e-17
0.4515	1.0327779357660983e-18	3.4690630889774796e-17	2.6960385666946235e-14	1.4231598024206025e-13	9.475818212984178e-14	1.074342509132362e-17
0.4516	1.0119183607314746e-18	3.38947886539449e-17	2.990194439534893e-14	1.2052064002948852e-13	6.915402783044284e-14	1.0557158362428453e-17
0.4517	9.91444930881353e-19	3.311628385430875e-17	3.4016057618540566e-14	1.0481446052218345e-13	5.31928824310422e-14	1.0373375108060662e-17
0.4518	9.713511234720901e-19	3.235475516335717e-17	3.9860599340635496e-14	9.33271018546313e-14	4.26269522674753e-14	1.0192050588463287e-17
0.45189999999999997	9.516305159696572e-19	3.1609848542567577e-17	4.8409940403709025e-14	8.489011955523003e-14	3.531726913511453e-14	1.0013160231993726e-17
0.45200000000000007	9.32276784650891e-19	3.088121709770302e-17	6.148375229626299e-14	7.875333915094303e-14	3.0093822725390906e-14	9.836679634528004e-18
0.45210000000000006	9.13297018009589e-19	3.016864458673641e-17	8.280200069298859e-14	7.442957526382159e-14	2.6274836068418482e-14	9.66933262773968e-18
0.45220000000000005	8.946754325080347e-19	2.947170807052296e-17	1.2098197731618832e-13	7.160627810729368e-14	2.3442863392609438e-14	9.506334792422878e-18
0.45230000000000004	8.764017087102796e-19	2.879004144439024e-17	1.999864853287836e-13	7.009542822801847e-14	2.1332741506966148e-14	9.345503633404681e-18
0.4524	8.584699198342042e-19	2.81233251600867e-17	4.0933777488256795e-13	6.98060770170603e-14	1.977171341652781e-14	9.186817312529247e-18
0.4525	8.40874230878009e-19	2.747124612889597e-17	1.34999271085803e-12	7.073248288349977e-14	1.8645942005129738e-14	9.030254143682461e-18
0.4526	8.236088973299708e-19	2.6833497593448215e-17	5.416446134765611e-11	7.2955113354804e-14	1.7881216733915093e-14	8.875792592227759e-18
0.4527	8.066682638947325e-19	2.620977900208194e-17	2.693963493967868e-12	7.66550922038958e-14	1.743173037609048e-14	8.723411274441555e-18
0.4528	7.900467632358691e-19	2.559979588570148e-17	5.383282635023135e-13	8.214647292627762e-14	1.727380779345203e-14	8.573088956948665e-18
0.45289999999999997	7.737389147346231e-19	2.5003259737080917e-17	2.2249717376611658e-13	8.99365565820319e-14	1.7403022496056026e-14	8.424804556157698e-18
0.45300000000000007	7.5773932326455e-19	2.4419887892564405e-17	1.2116781511376207e-13	1.0083553035598104e-13	1.783405799801487e-14	8.278537137695737e-18
0.45310000000000006	7.42042677981991e-19	2.3849403416115936e-17	7.658189883939022e-14	1.1616020194783654e-13	1.8603359606385118e-14	8.134265915844284e-18
0.45320000000000005	7.2664375113193e-19	2.3291534985663966e-17	5.322450765750678e-14	1.3813110626332352e-13	1.97753511992848e-14	7.991970252972935e-18
0.45330000000000004	7.1153739686938305e-19	2.274601678170463e-17	3.955368194096087e-14	1.707005075220088e-13	2.1454066901809728e-14	7.851629658974725e-18
0.4534	6.967185500959818e-19	2.2212588378110903e-17	3.091950213695366e-14	2.2143861012101573e-13	2.3804002475427035e-14	7.713223790700783e-18
0.4535	6.821822253114907e-19	2.1690994635104405e-17	2.5160734916372685e-14	3.06361251723277e-13	2.7087990762710106e-14	7.57673245139456e-18
0.4536	6.679235154802211e-19	2.118098559434659e-17	2.1164574826606866e-14	4.644150237958522e-13	3.1738813707622625e-14	7.442135590126305e-18
0.4537	6.539375909121016e-19	2.0682316376106922e-17	1.8312409185089653e-14	8.122690106770439e-13	3.850281361007735e-14	7.309413301227295e-18
0.4538	6.40219698158225e-19	2.0194747078464918e-17	1.623957479820988e-14	1.8472696442804244e-12	4.8751079649548835e-14	7.178545823724006e-18
0.45389999999999997	6.267651589207253e-19	1.9718042678506593e-17	1.472129019425963e-14	8.214570610191581e-12	6.522511428024117e-14	7.049513540771981e-18
0.45400000000000007	6.135693689767811e-19	1.925197293547289e-17	1.3614491421505338e-14	3.4793179069004525e-10	9.407974690260571e-14	6.9222969790898855e-18
0.45410000000000006	6.006277971166948e-19	1.8796312295825286e-17	1.2826476732620885e-14	4.837928409976319e-12	1.5163521880760885e-13	6.796876808393585e-18
0.45420000000000005	5.879359840956009e-19	1.8350839800181654e-17	1.2297307719282388e-14	1.3416732127237533e-12	2.940890520474457e-13	6.673233840829353e-18
0.45430000000000004	5.754895415990019e-19	1.791533899209468e-17	1.1989732824576039e-14	6.172306405644484e-13	8.362000403342324e-13	6.551349030407869e-18
0.4544	5.632841512217079e-19	1.7489597828629343e-17	1.1883527082034087e-14	3.544806113596008e-13	9.60533252932622e-12	6.431203472437681e-18
0.4545	5.513155634601189e-19	1.7073408592704955e-17	1.1972694146385705e-14	2.311494809159001e-13	4.622185737903138e-12	6.312778402958746e-18
0.4546	5.395795967176761e-19	1.6666567807167608e-17	1.226483647748759e-14	1.6387346146563707e-13	6.291481361884134e-13	6.196055198175862e-18
0.4547	5.280721363233099e-19	1.626887615055553e-17	1.2782581702721298e-14	1.23383585016117e-13	2.356560041635266e-13	6.081015373891895e-18
0.4548	5.167891335627575e-19	1.5880138374526764e-17	1.356750534697513e-14	9.728156201974843e-14	1.225446818892006e-13	5.9676405849411095e-18
0.45489999999999997	5.057329975736928e-19	1.5500222578812883e-17	1.468775269087851e-14	7.959649955987704e-14	7.528369128080471e-14	5.8591584515152535e-18
0.45500000000000007	4.948975294045928e-19	1.51289201102269e-17	1.6251888353553013e-14	6.717120526699719e-14	5.123790629755972e-14	5.754467460684356e-18
0.45510000000000006	4.842743527672226e-19	1.476600546741087e-17	1.8434280996260657e-14	5.821403114985511e-14	3.7411936383745464e-14	5.651270463078318e-18
0.45520000000000005	4.73859683884268e-19	1.4411299009559625e-17	2.1523423439786643e-14	5.165149422163774e-14	2.87733450991627e-14	5.549551111439453e-18
0.45530000000000004	4.636498000627163e-19	1.4064624777487095e-17	2.601953547792106e-14	4.6813287629037294e-14	2.3044821578776008e-14	5.4492931839377516e-18
0.4554	4.53641038802781e-19	1.3725810420388335e-17	3.2847969183861875e-14	4.3268537551934036e-14	1.9075832620308307e-14	5.350480583638271e-18
0.4555	4.438297969186207e-19	1.3394687124044355e-17	4.3876638172799834e-14	4.07361640212996e-14	1.6235451728608656e-14	5.253097337968646e-18
0.4556	4.342125296706939e-19	1.3071089540439099e-17	6.335697401325458e-14	3.9033995835372124e-14	1.415521957137602e-14	5.157127598186833e-18
0.4557	4.2478574990954925e-19	1.2754855718761374e-17	1.0280312488143874e-13	3.8049467243595736e-14	1.2609183325723329e-14	5.062555638848586e-18
0.4558	4.1554602723100106e-19	1.2445827037763352e-17	2.033399892774571e-13	3.7723246472305146e-14	1.1453524454681843e-14	4.969365857275377e-18
0.45589999999999997	4.0648998714247805e-19	1.2143848139449244e-17	6.145954024285859e-13	3.804147623728348e-14	1.059429067982947e-14	4.877542773021904e-18
0.45600000000000007	3.976143102404536e-19	1.1848766864068195e-17	1.1076520465921028e-11	3.9034787296256544e-14	9.969322518755486e-15	4.787071027344043e-18
0.45610000000000006	3.8891573139883316e-19	1.1560434186385458e-17	2.0280057976530224e-12	4.0784021773759803e-14	9.537795814287972e-15	4.697935382667107e-18
0.45620000000000005	3.803910389680877e-19	1.1278704153203283e-17	3.379258294937185e-13	4.3434409789040714e-14	9.27410108472571e-15	4.610120722053105e-18
0.45630000000000004	3.720370739851043e-19	1.100343382211288e-17	1.3262597697196348e-13	4.722256220010689e-14	9.164372363195676e-15	4.523612048669272e-18
0.45640000000000003	3.638507293935805e-19	1.0734483201447997e-17	7.038900310829648e-14	5.252540955400796e-14	9.20480773994881e-15	4.438394485256134e-18
0.4565	3.558289492748124e-19	1.0471715191418476e-17	4.3769250629267934e-14	5.995006806222724e-14	9.401409557239373e-15	4.354453273595674e-18
0.4566	3.4796872808876964e-19	1.0214995526399262e-17	3.006131944552819e-14	7.050586981742183e-14	9.771124310020132e-15	4.27177377397967e-18
0.4567	3.4026710992536075e-19	9.96419271835392e-18	2.212981368040943e-14	8.595461046774795e-14	1.0344718658769654e-14	4.190341464678077e-18
0.4568	3.327211877657088e-19	9.719178001368224e-18	1.716062208102173e-14	1.0958415979930667e-13	1.1172233983834905e-14	4.110141941407613e-18
0.4569	3.2532810275334984e-19	9.479825277273003e-18	1.386501995017015e-14	1.4810928892002602e-13	1.2332759735899362e-14	4.031160916800313e-18
0.4570000000000001	3.1808504347524516e-19	9.246011062334424e-18	1.1586643913373478e-14	2.1706167589732831e-13	1.3952071682510849e-14	3.953384219872265e-18
0.45710000000000006	3.1098924525246316e-19	9.017614434991693e-18	9.963602750941159e-15	3.5952717907476457e-13	1.6235641142994085e-14	3.876797795492762e-18
0.45720000000000005	3.0403798944039427e-19	8.794516984618399e-18	8.78386241130179e-15	7.357536314877165e-13	1.953393821401941e-14	3.8013877038527755e-18
0.45730000000000004	2.972286027384363e-19	8.576602761291657e-18	7.917254149232926e-15	2.4097019454896374e-12	2.4481486776110257e-14	3.727140119934482e-18
0.45740000000000003	2.9055845650899657e-19	8.363758226546024e-18	7.281065981724471e-15	8.470625891301415e-11	3.232259726604225e-14	3.654041332980381e-18
0.4575	2.8402496610571863e-19	8.155872205094084e-18	6.821591694142567e-15	5.054522707851148e-12	4.57769278564591e-14	3.582077745962736e-18
0.4576	2.7762559021077535e-19	7.952835837494318e-18	6.503797011306005e-15	9.956751055180522e-13	7.177779258571697e-14	3.511235875053086e-18
0.4577	2.7135783018118286e-19	7.7545425337478e-18	6.305379577607801e-15	4.0924482003900527e-13	1.3271300477933796e-13	3.4415023490920113e-18
0.4578	2.652246245381784e-19	7.560937989395863e-18	6.213371638127576e-15	2.218760365342454e-13	3.3864816766339747e-13	3.3756183630456385e-18
0.4579	2.5921889511725772e-19	7.371876649902944e-18	6.222331106451335e-15	1.3956885544566705e-13	2.2932515783462516e-12	3.3112407789237356e-18
0.4580000000000001	2.533372827664417e-19	7.1872493254484e-18	6.333699445233268e-15	9.647368838559523e-14	5.58209443811048e-12	3.247855584835843e-18
0.45810000000000006	2.475774601413699e-19	7.006958128983453e-18	6.556162834444307e-15	7.124608218190953e-14	4.32115506861843e-13	3.1854509182569008e-18
0.45820000000000005	2.4193713928360153e-19	6.830907222524591e-18	6.907150891907256e-15	5.530008733568544e-14	1.448118449550037e-13	3.1240150176494748e-18
0.45830000000000004	2.36414071021316e-19	6.6590027759858266e-18	7.415920202522352e-15	4.464862350263348e-14	7.170443498876275e-14	3.063536221970228e-18
0.45840000000000003	2.3100604437815005e-19	6.491152926818e-18	8.129203631943505e-15	3.723965408170884e-14	4.281557317722836e-14	3.004002970176344e-18
0.4585	2.257108859901702e-19	6.327267740440201e-18	9.121448794754537e-15	3.193240724417392e-14	2.8586442865321076e-14	2.945403800732253e-18
0.4586	2.205264595308277e-19	6.167259171447904e-18	1.0513919347816755e-14	2.8053977707255773e-14	2.057709830355989e-14	2.887727351116723e-18
0.4587	2.1545066514381053e-19	6.0110410255824886e-18	1.2512222629586712e-14	2.518889870721702e-14	1.5646912085060753e-14	2.830962357329987e-18
0.4588	2.1048143888370552e-19	5.858528922446954e-18	1.5485444110498848e-14	2.3071836516179746e-14	1.2412769531778387e-14	2.7750976534013697e-18
0.4589	2.0561675216434767e-19	5.709640258953895e-18	2.0149164076704562e-14	2.1529683060653973e-14	1.018958706120187e-14	2.720122170897122e-18
0.4590000000000001	2.0085461121479257e-19	5.564294173490555e-18	2.8043617312504895e-14	2.0448947400368872e-14	8.607266128105715e-15	2.666024938428481e-18
0.45910000000000006	1.961930565428043e-19	5.422411510788512e-18	4.301108513301327e-14	1.975692143712074e-14	7.4521484022347e-15	2.612795081160266e-18
0.45920000000000005	1.916301624057327e-19	5.283914787481071e-18	7.704482566544396e-14	1.941084754304862e-14	6.594350480028432e-15	2.5604218203192976e-18
0.45930000000000004	1.8716403628875008e-19	5.148728158339195e-18	1.85440806211183e-13	1.9392147135867055e-14	5.9517012484629635e-15	2.508894472703621e-18
0.45940000000000003	1.8279281839031337e-19	5.0167773831694376e-18	1.021341775530859e-12	1.9704299390330483e-14	5.4706760461696195e-15	2.4582024501917832e-18
0.4595	1.7851468111476031e-19	4.887989794361918e-18	6.681552580752396e-12	2.037393168092127e-14	5.115800689503919e-15	2.4083352592524824e-18
0.4596	1.7432782857197859e-19	4.762294265076594e-18	3.114030590884122e-13	2.1455508977017874e-14	4.8635418870414456e-15	2.35928250045455e-18
0.4597	1.7023049608402283e-19	4.639621178053761e-18	9.66612359543666e-14	2.3041025127474095e-14	4.6987149401298174e-15	2.311033867977284e-18
0.4598	1.6622094969862374e-19	4.51990239503771e-18	4.631776625180717e-14	2.5277772065135258e-14	4.612396595720464e-15	2.263579149121033e-18
0.4599	1.6229748570948424e-19	4.4030712268016375e-18	2.7153888724039034e-14	2.8400519214932038e-14	4.600818910592301e-15	2.2169082238182342e-18
0.4600000000000001	1.5845843018328716e-19	4.289062403761354e-18	1.792810089806307e-14	3.279144768347246e-14	4.664993934030647e-15	2.1710110641446983e-18
0.46010000000000006	1.5470213849333649e-19	4.17781204716723e-18	1.281919162677822e-14	3.909761134036857e-14	4.8110013363728476e-15	2.125877733831523e-18
0.46020000000000005	1.510269948596951e-19	4.069257640861588e-18	9.714802939741189e-15	4.84778077785375e-14	5.051033703881409e-15	2.0814983877768048e-18
0.46030000000000004	1.4743141189584236e-19	3.963338003593005e-18	7.700816436115353e-15	6.317100587445085e-14	5.405500455151469e-15	2.0378632715583652e-18
0.46040000000000003	1.4391383016165744e-19	3.859993261874176e-18	6.330398583293246e-15	8.797249302122629e-14	5.906832830633074e-15	1.994962720946423e-18
0.4605	1.404727177227223e-19	3.759164823374393e-18	5.36470364964785e-15	1.3475522998170293e-13	6.606291121471338e-15	1.952787161416865e-18
0.4606	1.3710656971583666e-19	3.6607953508353465e-18	4.66707561993101e-15	2.4012615431410435e-13	7.586472346606707e-15	1.911327107664781e-18
0.4607	1.3381588683197432e-19	3.564847097035002e-18	4.15510729028151e-15	5.688628560086906e-13	8.985441602195717e-15	1.871584330656526e-18
0.4608	1.3059874279442054e-19	3.471260710749961e-18	3.777068249946931e-15	2.9248471933265294e-12	1.104636441449037e-14	1.8333312125338554e-18
0.4609	1.274520540233844e-19	3.379967080858352e-18	3.4995469033860896e-15	3.04472890365017e-11	1.4228935418647434e-14	1.795717315796534e-18
0.4610000000000001	1.2437442419973674e-19	3.2909136852856155e-18	3.3006372928568468e-15	1.0898424999815217e-12	1.948890838864125e-14	1.7587342632935284e-18
0.46110000000000007	1.2136448189002138e-19	3.2040491329873277e-18	3.166043256306419e-15	3.2799971654705713e-13	2.909372659471393e-14	1.7223737573032383e-18
0.46120000000000005	1.184208801495933e-19	3.119323140822728e-18	3.086817306221024e-15	1.5525007761267676e-13	4.958135071451007e-14	1.6866275790846387e-18
0.46130000000000004	1.1554229613143137e-19	3.036686510885872e-18	3.058079703352553e-15	9.034542178985529e-14	1.0696984511248188e-13	1.651487588429377e-18
0.46140000000000003	1.127274307005169e-19	2.9560911082829908e-18	3.0783867606752165e-15	5.930488960841867e-14	4.044071720751273e-13	1.6169457232140337e-18
0.4615	1.099750080537278e-19	2.8774898393487753e-18	3.149601551828016e-15	4.2177599552921715e-14	3.326762489934008e-10	1.5829939989530863e-18
0.4616	1.0728377534516872e-19	2.800836630292577e-18	3.277249279588144e-15	3.179004776947215e-14	4.3789450357705364e-13	1.5496245083521575e-18
0.4617	1.0465250231686179e-19	2.72608640626605e-18	3.471465975301944e-15	2.505609120805827e-14	1.0493235192507222e-13	1.516829420861928e-18
0.4618	1.0207998093474715e-19	2.6531950708443442e-18	3.748825758117265e-15	2.0473173954333845e-14	4.5833011264382396e-14	1.4846009822324734e-18
0.4619	9.956502502990923e-20	2.5821194859129707e-18	4.135644955982214e-15	1.7240338058781645e-14	2.5588570183742615e-14	1.4529315140681506e-18
0.4620000000000001	9.710646994496415e-20	2.5128174519516245e-18	4.6739957584430976e-15	1.490015007267451e-14	1.6367345868073107e-14	1.4218134133829249e-18
0.46210000000000007	9.470317218555698e-20	2.445247688708806e-18	5.4330689534796165e-15	1.3177040907439383e-14	1.1428047435982339e-14	1.3912391521564738e-18
0.46220000000000006	9.235400907686693e-20	2.3793698162574404e-18	6.5319193050350846e-15	1.189804795914599e-14	8.489786013634403e-15	1.3612012768903678e-18
0.46230000000000004	9.005787842510342e-20	2.315144336426557e-18	8.1886307472368e-15	1.0951336711975403e-14	6.609335228052047e-15	1.3316924081652862e-18
0.46240000000000003	8.781369818389035e-20	2.2525326145998556e-18	1.0837779401124952e-14	1.026335195249412e-14	5.34004030165654e-15	1.3027052401984361e-18
0.4625	8.562040612549648e-20	2.191496861874941e-18	1.545111957239315e-14	9.785752177036973e-15	4.448608268249366e-15	1.274232540401711e-18
0.4626	8.347695951683375e-20	2.1320001175760786e-18	2.4592849200632553e-14	9.487797346485959e-15	3.8038148804292276e-15	1.2462671489403185e-18
0.4627	8.138233480018067e-20	2.0740062321135134e-18	4.7035125120950964e-14	9.35198647085832e-15	3.327480773852951e-15	1.218801978292031e-18
0.4628	7.93355272785484e-20	2.017479850182582e-18	1.3137600997021702e-13	9.371819680553059e-15	2.970889947004317e-15	1.1918300128069546e-18
0.4629	7.733555080564633e-20	1.962386394296327e-18	1.4380881023032478e-12	9.551166064444068e-15	2.702628062236755e-15	1.165344308267964e-18
0.4630000000000001	7.538143748037471e-20	1.9086920486446645e-18	7.538944074369665e-13	9.905130659313298e-15	2.501951679898704e-15	1.1393379914515898e-18
0.46310000000000007	7.347223734580434e-20	1.856363743274593e-18	9.894828505891826e-14	1.0462698707322209e-14	2.3550134812738334e-15	1.1138042596897738e-18
0.46320000000000006	7.160701809254785e-20	1.8053691385839074e-18	3.652501940790811e-14	1.1271950319982648e-14	2.2526492816007192e-15	1.0887363804318325e-18
0.46330000000000005	6.978486476650677e-20	1.75567661012372e-18	1.8799602907943635e-14	1.2409528950603698e-14	2.1890697096708497e-15	1.0641276908073762e-18
0.46340000000000003	6.800487948091836e-20	1.7072552337030372e-18	1.1457466253053006e-14	1.3997823423544706e-14	2.161113654408272e-15	1.0399715971897155e-18
0.4635	6.626618113263606e-20	1.660074770789529e-18	7.749522275522497e-15	1.6237213917264554e-14	2.1678878857336704e-15	1.016261574759849e-18
0.4636	6.45679051226096e-20	1.6141056542011677e-18	5.632085169988047e-15	1.9469995937955123e-14	2.210717616172994e-15	9.929911670711962e-19
0.4637	6.291056349078829e-20	1.5693315892877672e-18	4.3177681826637706e-15	2.4316801815547624e-14	2.293418085361402e-15	9.708525021458618e-19
0.4638	6.129243650378984e-20	1.5257160538240287e-18	3.451811130413334e-15	3.1997000363387873e-14	2.422916041495539e-15	9.49397784935181e-19
0.4639	5.971214762199349e-20	1.4832262178961287e-18	2.855689883904017e-15	4.51835699810354e-14	2.6104959563171643e-15	9.283348604175905e-19
0.46399999999999997	5.816889828552124e-20	1.4418350898982823e-18	2.4318654057883626e-15	7.072392048442637e-14	2.8739950818386808e-15	9.076580539021366e-19
0.46410000000000007	5.666190503407375e-20	1.4015162814683754e-18	2.1235734234766485e-15	1.309219171848604e-13	3.2417493954432053e-15	8.87361751125164e-19
0.46420000000000006	5.519039925278235e-20	1.3622439948247226e-18	1.896119953843803e-15	3.374976813196796e-13	3.7599696414217004e-15	8.674403978530926e-19
0.46430000000000005	5.375362692184436e-20	1.323993010355606e-18	1.7274930753753055e-15	2.4381528645306853e-12	4.507294399604764e-15	8.478884994857142e-19
0.46440000000000003	5.2350848369913434e-20	1.2867386744573553e-18	1.603357499884418e-15	4.434454118249847e-12	5.6256781130435586e-15	8.287006206603331e-19
0.4645	5.098133803117732e-20	1.2504568876155436e-18	1.5142574234991497e-15	3.8552247534220304e-13	7.392452747184608e-15	8.098713848565704e-19
0.4646	4.964438420608058e-20	1.2151240927248833e-18	1.4540014064863627e-15	1.3107690063071102e-13	1.0410814367744715e-14	7.913954740018611e-19
0.4647	4.833928882564296e-20	1.1807172636430892e-18	1.4187187361322808e-15	6.508105446939496e-14	1.6208127418439195e-14	7.732676280777e-19
0.4648	4.7065367219325475e-20	1.147213893974194e-18	1.4063250451632603e-15	3.8833626011833615e-14	2.9665303966338366e-14	7.554826447265724e-19
0.4649	4.582194788639803e-20	1.1145919860768659e-18	1.4162641443727567e-15	2.5878124620305216e-14	7.431581764131133e-14	7.380353788596766e-19
0.46499999999999997	4.460837227076035e-20	1.0828300402933743e-18	1.449468630777889e-15	1.8585280017852617e-14	4.71491536477658e-13	7.209207422653449e-19
0.46510000000000007	4.3423994539165746e-20	1.051907044394751e-18	1.5085368025283915e-15	1.4101214950171658e-14	1.5005793100869343e-12	7.041337032181933e-19
0.46520000000000006	4.226818136281898e-20	1.021802463238462e-18	1.5981795452244648e-15	1.1165378241027394e-14	1.0203001079911832e-13	6.876692860891634e-19
0.46530000000000005	4.1140311702271324e-20	9.924962286335216e-19	1.7260715728800665e-15	9.152371983522018e-15	3.338663607339195e-14	6.715225709560783e-19
0.46540000000000004	4.003977659560813e-20	9.639687294101168e-19	1.904386498334537e-15	7.724076121729578e-15	1.6328032344624147e-14	6.556886932152225e-19
0.4655	3.8965978949847586e-20	9.362008016889284e-19	2.152590966203655e-15	6.6852594731989495e-15	9.663239239644753e-15	6.40162843193528e-19
0.4656	3.7918333335536264e-20	9.091737193466808e-19	2.5027313931679235e-15	5.917279078323068e-15	6.403897713569346e-15	6.249402657616582e-19
0.4657	3.6896265784477306e-20	8.82869184673985e-19	3.0100403315537935e-15	5.345136848132228e-15	4.578598276734058e-15	6.100162599477863e-19
0.4658	3.589921359056277e-20	8.572693192217281e-19	3.775933107879182e-15	4.920051777197899e-15	3.459318996749462e-15	5.953861785522513e-19
0.4659	3.492662511366011e-20	8.32356654832375e-19	5.003178679287591e-15	4.6097741651130035e-15	2.7271782932629687e-15	5.8104542776297265e-19
0.46599999999999997	3.3977959586515805e-20	8.081141248525823e-19	7.14739284091976e-15	4.393006194378209e-15	2.2248790666215444e-15	5.669894667717039e-19
0.46610000000000007	3.3052686924630796e-20	7.845250555235022e-19	1.141980869035028e-14	4.2561312780810514e-15	1.8677194796024453e-15	5.532138073910712e-19
0.46620000000000006	3.2150287539076684e-20	7.615731575455888e-19	2.2017215824004397e-14	4.191329840038616e-15	1.606921052888683e-15	5.397140136725461e-19
0.46630000000000005	3.1270252152195716e-20	7.392425178140615e-19	6.28374773395101e-14	4.1956076195665225e-15	1.4128792062100808e-15	5.264857015250719e-19
0.46640000000000004	3.041208161616377e-20	7.175175913221106e-19	7.888051311055752e-13	4.270517505826217e-15	1.2668734502961459e-15	5.135245383347138e-19
0.4665	2.9575286734365765e-20	6.963831932284339e-19	2.9791525099347985e-13	4.422530930076912e-15	1.1566931630612401e-15	5.008262425850576e-19
0.4666	2.875938808554862e-20	6.758244910857849e-19	4.2351995854890095e-14	4.664179700077077e-15	1.0742083803333437e-15	4.88386583478499e-19
0.4667	2.7964256530727597e-20	6.558301561977166e-19	1.5893909252667505e-14	5.016313478623951e-15	1.0139695194447996e-15	4.763763868535693e-19
0.4668	2.7189676162544554e-20	6.363882941656519e-19	8.228731406902305e-15	5.512189507909106e-15	9.723735480913528e-16	4.649227163299878e-19
0.4669	2.6434563474004442e-20	6.17479216624821e-19	5.02531856396645e-15	6.2048869882884916e-15	9.47165682239425e-16	4.536989033969508e-19
0.46699999999999997	2.5698478050053856e-20	5.990894422529816e-19	3.3996973043782274e-15	7.181224903795744e-15	9.371739382950326e-16	4.427012485241509e-19
0.46710000000000007	2.4980988369104304e-20	5.812058051163262e-19	2.4686699797677577e-15	8.589269461925996e-15	9.42180094477611e-16	4.319260966630795e-19
0.46720000000000006	2.4281671644006925e-20	5.638154478117218e-19	1.8896575439585246e-15	1.0696900035734455e-14	9.629243362737533e-16	4.213698369052417e-19
0.46730000000000005	2.360011366552084e-20	5.469058147489326e-19	1.5076215473050683e-15	1.4028952788377334e-14	1.0012452433189602e-15	4.110289021411291e-19
0.46740000000000004	2.293590864825864e-20	5.304646455704223e-19	1.2442979430448289e-15	1.9731610766663677e-14	1.0603961387924426e-15	4.0089976872020416e-19
0.4675	2.228865907906376e-20	5.144799687057601e-19	1.056825845008191e-15	3.072564728868491e-14	1.1456314955671959e-15	3.9097895611172684e-19
0.4676	2.1657975567786283e-20	4.989400950581159e-19	9.20214416605673e-16	5.644715681283478e-14	1.2652539509013997e-15	3.8126302656649374e-19
0.4677	2.1043476700428854e-20	4.838336118202492e-19	8.191626090889231e-16	1.434276472313748e-13	1.4325110171658155e-15	3.717485847794869e-19
0.4678	2.0444788894624908e-20	4.691493764174269e-19	7.439433495616022e-16	9.808062342592081e-13	1.6691722309773433e-15	3.6243227755344775e-19
0.4679	1.9861546257420006e-20	4.548765105748415e-19	6.882043816835178e-16	2.1899490810612583e-12	2.0126834275827696e-15	3.533107934633759e-19
0.46799999999999997	1.929339044532077e-20	4.410043945070077e-19	6.477363924585706e-16	1.7387642709922227e-13	2.5316214380069812e-15	3.4438086252195326e-19
0.46810000000000007	1.8739970526582802e-20	4.275226612268033e-19	6.1975921812143e-16	5.808463687674973e-14	3.362592081841591e-15	3.356392558459045e-19
0.46820000000000006	1.8200942845706405e-20	4.1442119097185884e-19	6.02501972313192e-16	2.858110110831702e-14	4.8108661488651746e-15	3.2708278532334487e-19
0.46830000000000005	1.7675970890102923e-20	4.016901057457719e-19	5.949613384432082e-16	1.6946655130073936e-14	7.681021909914668e-15	3.187083032819987e-19
0.46840000000000004	1.716472515891031e-20	3.8931976397220286e-19	5.967784540194492e-16	1.1234451457390486e-14	1.4719180404511665e-14	3.1051270215845442e-19
0.4685	1.6666883033921273e-20	3.7730075525939346e-19	6.082072268775005e-16	8.031023713309603e-15	4.105663491354869e-14	3.024929141683552e-19
0.4686	1.6182128652596254e-20	3.6562389527306207e-19	6.301696616043733e-16	6.0668793247198706e-15	4.3827555282705987e-13	2.9464591097756245e-19
0.4687	1.571015278313118e-20	3.542802207154506e-19	6.644157546131002e-16	4.783583427897812e-15	2.472832360835725e-13	2.869687033743077e-19
0.4688	1.5250652701552035e-20	3.432609844085426e-19	7.138356341870597e-16	3.904938994626031e-15	3.1860999852509023e-14	2.794583409423249e-19
0.4689	1.480333207080568e-20	3.3255765047930407e-19	7.830241662581406e-16	3.281981658772107e-15	1.1710230374512232e-14	2.721119117349785e-19
0.469	1.4367900821820105e-20	3.2216188964500967e-19	8.7930331469592e-16	2.8288581078128105e-15	6.0079916178522455e-15	2.649265419504008e-19
0.4691000000000001	1.39440750365055e-20	3.120655745966151e-19	1.014637608821783e-15	2.4934601955437757e-15	3.647598781048654e-15	2.578993956076187e-19
0.46920000000000006	1.3531576832669595e-20	3.0226077547834007e-19	1.2094252965828516e-15	2.2428639177964173e-15	2.4548731360038904e-15	2.5102767422374494e-19
0.46930000000000005	1.3130134250815215e-20	2.9273975546139834e-19	1.5005751345034285e-15	2.0556377723702356e-15	1.7727918894115169e-15	2.4430861649210384e-19
0.46940000000000004	1.2739481142800465e-20	2.8349496641020324e-19	1.960444847561391e-15	1.917570718586347e-15	1.3484627959128739e-15	2.3773949796147145e-19
0.46950000000000003	1.2359357062330107e-20	2.7451904463911896e-19	2.7472642234960623e-15	1.819208824981412e-15	1.0679865795925234e-15	2.3131763071631207e-19
0.4696	1.1989507157251527e-20	2.6580480675795434e-19	4.265239619929713e-15	1.7544044496727484e-15	8.740415708426771e-16	2.250403630580618e-19
0.4697	1.1629682063631786e-20	2.573452456045002e-19	7.826406101055354e-15	1.7194684288977562e-15	7.352916644394472e-16	2.1890507918746405e-19
0.4698	1.1279855618488699e-20	2.491355449041022e-19	1.9969214167980816e-14	1.7127141974203763e-15	6.33479570280386e-16	2.1302162822875966e-19
0.4699	1.0939774067050121e-20	2.4116889300924856e-19	1.417011105120064e-13	1.7342837735905625e-15	5.57419400336945e-16	2.0738253454147654e-19
0.47	1.06089775713008e-20	2.3343668909648696e-19	2.688836013325698e-13	1.7862341379497835e-15	4.999821467899326e-16	2.0186920786351665e-19
0.4701000000000001	1.0287238574336373e-20	2.259326006734655e-19	2.2663546770015123e-14	1.8729165709285294e-15	4.564896946541991e-16	1.9647937393447445e-19
0.47020000000000006	9.974334478034759e-21	2.1865045211522394e-19	7.626074373543692e-15	2.0017532820216214e-15	4.238107261250503e-16	1.912107897138307e-19
0.47030000000000005	9.67004754789115e-21	2.1158422109058812e-19	3.757194180024801e-15	2.184664106685198e-15	3.998354935458582e-16	1.860612430976042e-19
0.47040000000000004	9.374164819451287e-21	2.0472803506414454e-19	2.2271922545334923e-15	2.4406448672332858e-15	3.8316290821863105e-16	1.810285526360908e-19
0.47050000000000003	9.086478006315021e-21	1.9807616787215453e-19	1.4756283071813757e-15	2.800553866681386e-15	3.729141868918303e-16	1.761105672526296e-19
0.4706	8.80678340968948e-21	1.9162303637096359e-19	1.0543931900137437e-15	3.3164522289174865e-15	3.686276838571958e-16	1.7130516596341922e-19
0.4707	8.534881829467647e-21	1.853631971565052e-19	7.96412999272592e-16	4.0811291217139465e-15	3.7021193430693117e-16	1.6661025759838908e-19
0.4708	8.270578476811202e-21	1.7929134335341508e-19	6.281013971632296e-16	5.2727575269914405e-15	3.7794819896544766e-16	1.6202378052313283e-19
0.4709	8.013682888216068e-21	1.7340230147244266e-19	5.130434698832145e-16	7.26986348312627e-15	3.925454487823724e-16	1.5754370236192161e-19
0.471	7.7640088410356e-21	1.6769102833471583e-19	4.3159706069248176e-16	1.0999379639364623e-14	4.152640989347385e-16	1.5316801972177166e-19
0.4711000000000001	7.521374270444333e-21	1.6215260806158185e-19	3.724433978449066e-16	1.9272528605078565e-14	4.481454449383029e-16	1.488947579176031e-19
0.47120000000000006	7.285601187818607e-21	1.5678224912871765e-19	3.287143572270075e-16	4.4377812243204775e-14	4.944219483525514e-16	1.4472197069850112e-19
0.47130000000000005	7.05651560051147e-21	1.5157528148313703e-19	2.96071173650246e-16	2.1024703352987478e-13	5.592621432180316e-16	1.4064773997502874e-19
0.47140000000000004	6.833947433005066e-21	1.4652715372195416e-19	2.7168915165877943e-16	4.281492131584752e-12	6.511795506103802e-16	1.3667017554767725e-19
0.47150000000000003	6.617730449417359e-21	1.4163343033158641e-19	2.5369347740079537e-16	9.65882167853304e-14	7.848608219680546e-16	1.3278741483639782e-19
0.4716	6.40770217734332e-21	1.3688978898620381e-19	2.408335456783818e-16	2.7665177548562256e-14	9.87304030241514e-16	1.2899762261125532e-19
0.4717	6.203703833011475e-21	1.3229201790423614e-19	2.3229062817892743e-16	1.2783401505621912e-14	1.3125659453848157e-15	1.2529899072419092e-19
0.4718	6.005580247735434e-21	1.2783601326177743e-19	2.2756466176015033e-16	7.313543865718879e-15	1.88233403303744e-15	1.216897378419051e-19
0.4719	5.813179795641227e-21	1.2351777666172986e-19	2.264117942743254e-16	4.732918716448238e-15	3.0209398424564144e-15	1.1816810917987515e-19
0.472	5.626354322651504e-21	1.1933341265757035e-19	2.2881864528114543e-16	3.3227264640971354e-15	5.856743343627671e-15	1.1473237623749853e-19
0.4721000000000001	5.4449590767071184e-21	1.1527912633064947e-19	2.350084600053475e-16	2.4736981882425665e-15	1.6868685709053285e-14	1.1138083653437744e-19
0.47220000000000006	5.268852639209193e-21	1.1135122091993563e-19	2.4548211045340723e-16	1.926341667829545e-15	2.212539569588021e-13	1.0811181334776262e-19
0.47230000000000005	5.097896857659171e-21	1.0754609550310929e-19	2.6110623533919747e-16	1.5552810496585908e-15	7.629707060209638e-14	1.0492365545111028e-19
0.47240000000000004	4.931956779484176e-21	1.0386024272804788e-19	2.832758036931369e-16	1.2940840042615479e-15	1.1083106976923802e-14	1.0181473685383865e-19
0.47250000000000003	4.7709005870258754e-21	1.0029024659361532e-19	3.142069611263508e-16	1.1049865188145859e-15	4.17712169880074e-15	9.87834565422193e-20
0.4726	4.6145995336758105e-21	9.683278027877797e-20	3.5747639144070614e-16	9.653110196524037e-16	2.1631186911366805e-15	9.582823822144764e-20
0.4727	4.462927881140986e-21	9.348460401907346e-20	4.190620466136412e-16	8.608409536455467e-16	1.318219846281219e-15	9.294753005888042e-20
0.4728	4.3157628378213395e-21	9.024256302946778e-20	5.094872412939283e-16	7.823661095294117e-16	8.881863327426215e-16	9.01398044284591e-20
0.4729	4.173012953049922e-21	8.710384915778988e-20	6.486335546647354e-16	7.237828234368307e-16	6.412008896634069e-16	8.741825533659219e-20
0.473	4.034682339720917e-21	8.40665927954048e-20	8.778307716933484e-16	6.810053856110606e-16	4.87128251151831e-16	8.48449215320923e-20
0.4731000000000001	3.900496056855986e-21	8.112639244633343e-20	1.2952321194935187e-15	6.513212261644719e-16	3.850990218929006e-16	8.233596144694981e-20
0.47320000000000007	3.770342957019174e-21	7.828041783700891e-20	2.184816261301492e-15	6.3301382361634e-16	3.1444921952370526e-16	7.989005554043497e-20
0.47330000000000005	3.6441145329231564e-21	7.552591380021466e-20	4.6867448507302486e-15	6.251443968479168e-16	2.63843632875193e-16	7.750590513015557e-20
0.47340000000000004	3.52170486251048e-21	7.286019846132114e-20	1.7957946530884877e-14	6.274487080805817e-16	2.2665996844782967e-16	7.518223216701747e-20
0.47350000000000003	3.403010555022962e-21	7.028066146455376e-20	2.4689688140374117e-10	6.403271541189877e-16	1.9883237655780966e-16	7.291777901129325e-20
0.4736	3.287930698046696e-21	6.778476223853048e-20	1.6757306318590487e-14	6.649302607939379e-16	1.777648640055825e-16	7.071130820983546e-20
0.4737	3.176366805515604e-21	6.537002830022125e-20	4.0761644532369396e-15	7.033664177562909e-16	1.6174953054031625e-16	6.856160227441954e-20
0.4738	3.06822276665976e-21	6.30340535965746e-20	1.7725668045296308e-15	7.590959007794456e-16	1.4963951616515608e-16	6.646746346123493e-20
0.4739	2.9634047958831194e-21	6.077449688301433e-20	9.811130365377748e-16	8.376437524923608e-16	1.4065807413144733e-16	6.442771355151955e-20
0.474	2.8618213835563213e-21	5.858908013806265e-20	6.214669233087391e-16	9.479058712851986e-16	1.3428433901361892e-16	6.244119363334784e-20
0.4741000000000001	2.7633832477104578e-21	5.647558701333939e-20	4.29704760292078e-16	1.1046423880536888e-15	1.3018474473410818e-16	6.050676388457122e-20
0.47420000000000007	2.6680032866174842e-21	5.443186131821391e-20	3.162703282708922e-16	1.333537587421842e-15	1.2817355551758034e-16	5.862330335692894e-20
0.47430000000000005	2.575596532242443e-21	5.245580553838032e-20	2.441151172173988e-16	1.6823337258721869e-15	1.281939851037291e-16	5.678970976130407e-20
0.47440000000000004	2.486080104555803e-21	5.0545379387682314e-20	1.9571230118820617e-16	2.2480664241181984e-15	1.3031640713712287e-16	5.500489925416849e-20
0.47450000000000003	2.3993731666900545e-21	4.8698598392470235e-20	1.619234402409931e-16	3.2538787850226984e-15	1.3475413881667165e-16	5.3267806225186226e-20
0.4746	2.3153968809288257e-21	4.691353250783991e-20	1.3761938784625422e-16	5.3141983325621655e-15	1.419016745458152e-16	5.1577383086003214e-20
0.4747	2.2340743655142763e-21	4.518830476507694e-20	1.1975125020192398e-16	1.0690116649940576e-14	1.524068456550541e-16	4.993260006021569e-20
0.4748	2.1553306522603015e-21	4.352108994966958e-20	1.0642292933011661e-16	3.409914060089003e-14	1.6730041121168688e-16	4.83324449745196e-20
0.4749	2.0790926449584416e-21	4.191011330924591e-20	9.641314792023355e-17	1.052827358728128e-12	1.8823113389750003e-16	4.6775923051056044e-20
0.475	2.0052890785639207e-21	4.035364929082041e-20	8.891498987623577e-17	7.585114006591054e-14	2.1790885863359508e-16	4.526205670094825e-20
0.4751000000000001	1.9338504791491482e-21	3.8850020306732714e-20	8.338757039423511e-17	1.429876171943785e-14	2.609892643177015e-16	4.3789885319033005e-20
0.47520000000000007	1.864709124612824e-21	3.739759552868958e-20	7.946882716205552e-17	5.745271616399457e-15	3.259809316251542e-16	4.235846507980279e-20
0.47530000000000006	1.797799006131377e-21	3.599478970930351e-20	7.69234873973277e-17	3.0567564276129576e-15	4.2978613443979007e-16	4.0966868734539054e-20
0.47540000000000004	1.7330557903422908e-21	3.464006203057897e-20	7.56125846514643e-17	1.8890034715398008e-15	6.100440552066416e-16	3.9614185409668316e-20
0.47550000000000003	1.6704167822461064e-21	3.333191497876086e-20	7.547739349203749e-17	1.283074226404784e-15	9.655088886974695e-16	3.829952040632553e-20
0.4756	1.6098208888162967e-21	3.2068893245002515e-20	7.65344435228402e-17	9.310227511947852e-16	1.831074615247066e-15	3.702199500113639e-20
0.4757	1.5512085833049538e-21	3.0849582651307034e-20	7.888094709102485e-17	7.098557009081625e-16	5.0309082530048476e-15	3.578074624821831e-20
0.4758	1.4945218702333754e-21	2.9672609101211464e-20	8.271254207498406e-17	5.627945396747786e-16	5.1059677874073276e-14	3.457492678240904e-20
0.4759	1.4397042510560207e-21	2.853663755469255e-20	8.835872923896122e-17	4.607627186925729e-16	3.1957454127578966e-14	3.340370462372016e-20
0.476	1.386700690486995e-21	2.7440371026783517e-20	9.634739978057976e-17	3.8766169626653123e-16	3.9580796568025644e-15	3.226626298302611e-20
0.4761000000000001	1.335481049744543e-21	2.6382766938049808e-20	1.0752182672751561e-16	3.340223200313086e-16	1.433210305157524e-15	3.117398613385877e-20
0.47620000000000007	1.2860106202693055e-21	2.5362762800456216e-20	1.2325953736178596e-16	2.9400262996287375e-16	7.271110973058612e-16	3.0135567991169517e-20
0.47630000000000006	1.2381931044350306e-21	2.43787487530887e-20	1.459043895027751e-16	2.638606551811817e-16	4.3702329776077725e-16	2.91267804244988e-20
0.47640000000000005	1.1919792041649733e-21	2.3429572515005684e-20	1.796839520337024e-16	2.4113200066471645e-16	2.9130095600702645e-16	2.814692348558505e-20
0.47650000000000003	1.147320918330594e-21	2.2514115115006952e-20	2.3285082229769867e-16	2.2416430662299616e-16	2.0837958687967464e-16	2.7195310176753966e-20
0.4766	1.1041715130482378e-21	2.163129002470736e-20	3.233515195024792e-16	2.1184502833898492e-16	1.570125764314847e-16	2.6271266282231408e-20
0.4767	1.0624854925601539e-21	2.0780042311956352e-20	4.966896078851232e-16	2.0343891263949132e-16	1.2318101630805499e-16	2.5374130200604954e-20
0.4768	1.022218570689965e-21	1.9959347814164753e-20	8.989402808878696e-16	1.98491613977406e-16	9.9852895634245e-17	2.4503252778430274e-20
0.4769	9.833276428629793e-22	1.9168212331117587e-20	2.243573111834586e-15	1.9677646855597304e-16	8.319495229777454e-17	2.365799714499226e-20
0.477	9.457707586818919e-22	1.8405670836851937e-20	1.4836819968544103e-14	1.982731206241442e-16	7.097890223380934e-17	2.283773854821549e-20
0.47709999999999997	9.095070950485183e-22	1.767078671019345e-20	3.5835981852209225e-14	2.0317448177078254e-16	6.184200526946371e-17	2.2041864191732807e-20
0.47720000000000007	8.744969298223101e-22	1.6962650983547633e-20	2.6908606423343076e-15	2.119253969333841e-16	5.4916572601990435e-17	2.1269773073109527e-20
0.47730000000000006	8.407016160067201e-22	1.6280381609559942e-20	8.81441123028933e-16	2.2530506891919894e-16	4.963249238556364e-17	2.0520875823232088e-20
0.47740000000000005	8.080835564540257e-22	1.5623122745245198e-20	4.2705870613533687e-16	2.4457968145852994e-16	4.560657792250818e-17	1.9794594546850416e-20
0.47750000000000004	7.766061790804208e-22	1.4990044053227576e-20	2.4969801725878315e-16	2.717796677992811e-16	4.2578069600670255e-17	1.9090362664292802e-20
0.4776	7.46233912582221e-22	1.4380340019706054e-20	1.6336931955772203e-16	3.1021631647728745e-16	4.0369978695267506e-17	1.840762475434279e-20
0.4777	7.169321626446576e-22	1.3793229288790713e-20	1.1532966785760986e-16	3.654933824740871e-16	3.886567136382987e-17	1.7745836398285556e-20
0.4778	6.886672886350088e-22	1.3227954012851823e-20	8.607984997934328e-17	4.4763043385797145e-16	3.799501365931637e-17	1.7104464025124107e-20
0.4779	6.614065807715079e-22	1.268377921853397e-20	6.708658517660724e-17	5.75945174558343e-16	3.7727074102481414e-17	1.648298475796648e-20
0.478	6.351182377600088e-22	1.2159992188094339e-20	5.414903372511234e-17	7.917173585016595e-16	3.806800007255254e-17	1.5880886261589238e-20
0.47809999999999997	6.097713448901799e-22	1.1655901855731293e-20	4.5011064308394455e-17	1.1969509095537166e-15	3.906387890609105e-17	1.5297666591174396e-20
0.47820000000000007	5.853358525832547e-22	1.1170838218571958e-20	3.837717029757136e-17	2.105795301776809e-15	4.08095985284568e-17	1.4732834042223043e-20
0.47830000000000006	5.617825553837842e-22	1.0704151762006586e-20	3.346328504276782e-17	4.934227599006694e-15	4.3466406704815124e-17	1.4185907001652113e-20
0.47840000000000005	5.390830713869629e-22	1.0255212899040739e-20	2.977469953918101e-17	2.5391224090638622e-14	4.729382030436623e-17	1.3656413800063794e-20
0.47850000000000004	5.172098220947763e-22	9.823411423373046e-21	2.6989007843356734e-17	2.378152409888479e-13	5.270743040558345e-17	1.3143892565204331e-20
0.4786	4.961360126927584e-22	9.408155975884403e-21	2.4891141506744698e-17	8.755806046834878e-15	6.038701202620765e-17	1.2647891076601914e-20
0.4787	4.758356127402711e-22	9.008873524248162e-21	2.3335814812430372e-17	2.6064695340999756e-15	7.148981342981895e-17	1.2167966621389839e-20
0.4788	4.56283337266981e-22	8.625008855370626e-21	2.2225181268676095e-17	1.214682438020167e-15	8.810296570914946e-17	1.1703685851316566e-20
0.4789	4.374546282682597e-22	8.256024080376194e-21	2.1495389808726686e-17	6.947225990643108e-16	1.142982918650888e-16	1.1254624640940639e-20
0.479	4.1932563659249266e-22	7.901398151860301e-21	2.110868550539831e-17	4.477097512077535e-16	1.589199212716977e-16	1.0820367947015955e-20
0.47909999999999997	4.0187320421331737e-22	7.560626393136797e-21	2.1049292939660627e-17	3.123414064194863e-16	2.443453596620652e-16	1.0400509669064545e-20
0.47920000000000007	3.850748468798423e-22	7.233220039212223e-21	2.1322278297224714e-17	2.3076854847582524e-16	4.4214269954925428e-16	9.994652511140033e-21
0.47930000000000006	3.689107735278755e-22	6.918724645461998e-21	2.1955292220477776e-17	1.781822766130265e-16	1.0991331338385366e-15	9.60346702412745e-21
0.47940000000000005	3.5337621040253127e-22	6.6168337269082526e-21	2.3003813152629174e-17	1.4254485174086735e-16	7.08239973299825e-15	9.23521130191074e-21
0.47950000000000004	3.3843051585448455e-22	6.32691756400773e-21	2.456147854652236e-17	1.1746037019064004e-16	1.936631364277613e-14	8.879140435577127e-21
0.4796	3.2405382073521665e-22	6.048547512625727e-21	2.6779019773490885e-17	9.928649332064013e-17	1.3787099757780234e-15	8.534917391179991e-21
0.4797	3.1022684481242326e-22	5.781308676266403e-21	2.9898763691161894e-17	8.583273778427389e-17	4.480485412946887e-16	8.202212546415608e-21
0.4798	2.9693088166743865e-22	5.524799513347819e-21	3.431987778254427e-17	7.572352162884916e-17	2.1627823170619502e-16	7.88070357251313e-21
0.4799	2.8414778392221006e-22	5.278631454443854e-21	4.072891311790253e-17	6.806516802581507e-17	1.26059382241491e-16	7.570075317202021e-21
0.48	2.718599487898357e-22	5.042428529267666e-21	5.0381786112667356e-17	6.226227342002776e-17	8.217894046992615e-17	7.27001968875726e-21
0.48009999999999997	2.6005030394271518e-22	4.815827003175664e-21	6.577719927515774e-17	5.791204603432695e-17	5.775236447971217e-17	6.98023554112239e-21
0.48020000000000007	2.487022936924421e-22	4.598475022974234e-21	9.249572308265177e-17	5.474158288532741e-17	4.286322328613131e-17	6.700428560108741e-21
0.48030000000000006	2.3779986547581773e-22	4.390032271820735e-21	1.452619010367058e-16	5.257005494278966e-17	3.3177493325031705e-17	6.430311150674882e-21
0.48040000000000005	2.273274566410394e-22	4.190169633004328e-21	2.7458063678453353e-16	5.128622739378937e-17	2.6563014556892247e-17	6.1696023252786526e-21
0.48050000000000004	2.172699815288392e-22	3.998568862411247e-21	7.631948497672751e-16	5.083624359740984e-17	2.1874895180809898e-17	5.918027593309659e-21
0.4806	2.0761281884282655e-22	3.814922269469395e-21	8.855493001985497e-15	5.121924804888281e-17	1.8455540043746633e-17	5.675318851596522e-21
0.4807	1.983417993037136e-22	3.6389324063794776e-21	3.792315629223861e-15	5.249029207763491e-17	1.5906621036593096e-17	5.441214275989613e-21
0.4808	1.8944319358210334e-22	3.470311765441501e-21	5.108720771496377e-16	5.47717566046056e-17	1.3976384743376862e-17	5.21545821401962e-21
0.4809	1.8090370050458168e-22	3.3087824842891652e-21	1.8656435803419767e-16	5.827695112083782e-17	1.2500253858045485e-17	4.99780107863024e-21
0.481	1.7271043552796987e-22	3.1540760588494558e-21	9.43551195694528e-17	6.335376106089298e-17	1.1367836118191267e-17	4.787999242985003e-21
0.48109999999999997	1.6485091947663625e-22	3.0059330638473702e-21	5.63406828661041e-17	7.05646657818451e-17	1.050381076671933e-17	4.5858149363467966e-21
0.48120000000000007	1.5731306753788024e-22	2.8641028806807625e-21	3.726998768560844e-17	8.083808882188964e-17	9.856494684076426e-18	4.391016141029632e-21
0.48130000000000006	1.5008517851048813e-22	2.728343432493727e-21	2.645746851852129e-17	9.577084275464528e-17	9.390872565203793e-18	4.2033764904224426e-21
0.48140000000000005	1.4315592430153935e-22	2.5984209262781624e-21	1.9792082023462585e-17	1.182798894994484e-16	9.084365929675254e-18	4.022675168081178e-21
0.48150000000000004	1.3651433966678865e-22	2.4741096018414885e-21	1.5426455565919192e-17	1.5415358829526367e-16	8.92440824571004e-18	3.848696807891876e-21
0.48160000000000003	1.3014981218987993e-22	2.355191487477188e-21	1.2433912168335842e-17	2.162681385159417e-16	8.907352137360281e-18	3.681231395300419e-21
0.4817	1.240520724957696e-22	2.2414561621809342e-21	1.0309798321731558e-17	3.383909677838834e-16	9.038543241066237e-18	3.520074169609377e-21
0.4818	1.1821118469382463e-22	2.1327005242574296e-21	8.761231808137242e-18	6.351629357865359e-16	9.33366596449088e-18	3.3650255273397726e-21
0.4819	1.1261753704613116e-22	2.0287285661667333e-21	7.609452624455282e-18	1.734699878159845e-15	9.821799826430488e-18	3.2158909266568266e-21
0.482	1.0726183285658604e-22	1.9293511554619907e-21	6.740880538456971e-18	1.8147579338928863e-14	1.0551166713811468e-17	3.072480792857689e-21
0.4821	1.0213508157645894e-22	1.834385821673188e-21	6.081032232918853e-18	9.986376562691798e-15	1.1599588079307402e-17	2.934610424919926e-21
0.4822000000000001	9.722859012215198e-23	1.7436565489952247e-21	5.579910966225962e-18	1.2587884729097544e-15	1.3093877956757784e-17	2.802099903108745e-21
0.48230000000000006	9.253395440099635e-23	1.6569935746418183e-21	5.203491358974188e-18	4.523987069356488e-16	1.524749804489998e-17	2.6747739976421125e-21
0.48240000000000005	8.804305104086057e-23	1.5742331927277153e-21	4.928611778378935e-18	2.2692295898414566e-16	1.8438679508714356e-17	2.5524620784094007e-21
0.48250000000000004	8.374802931966014e-23	1.4952175635482608e-21	4.7398701651643405e-18	1.346913960789159e-16	2.3387338780527587e-17	2.434998025745183e-21
0.48260000000000003	7.964352846698295e-23	1.4198151175312843e-21	4.627770331487135e-18	8.863006500257023e-17	3.160483478455776e-17	2.3233851440220145e-21
0.4827	7.572275374265842e-23	1.3478840758500632e-21	4.587712152255876e-18	6.258983684510722e-17	4.673259593714938e-17	2.2177783128600745e-21
0.4828	7.197539490486871e-23	1.2792531934302522e-21	4.6196392119860704e-18	4.656808686784292e-17	7.955535122534609e-17	2.116341560908254e-21
0.4829	6.839464448836222e-23	1.2137865761785365e-21	4.7283100926251026e-18	3.608756720737662e-17	1.7532816885531524e-16	2.0189359448448256e-21
0.483	6.497392875421049e-23	1.1513533048083755e-21	4.924296630562968e-18	2.890876150464047e-17	7.439973197427727e-16	1.925426255911782e-21
0.4831	6.170690079226945e-23	1.0918272744369102e-21	5.2260398597388434e-18	2.381462840949314e-17	5.429180256721798e-14	1.835680945140364e-21
0.4832000000000001	5.858743379509246e-23	1.0350870387037925e-21	5.663654372059302e-18	2.0099939571522712e-17	4.501057716101151e-16	1.7495720495039447e-21
0.48330000000000006	5.560961449982445e-23	9.810156583015271e-22	6.2859194043057075e-18	1.7334724300788677e-17	1.1901764305608927e-16	1.6669751189966596e-21
0.48340000000000005	5.2767736794547936e-23	9.295005538067365e-22	7.17355044278085e-18	1.5245948598835953e-17	5.2783655105081905e-17	1.5877691446333248e-21
0.48350000000000004	5.005629548576231e-23	8.804333627078238e-22	8.465851441392826e-18	1.3654558906181353e-17	2.927581144362552e-17	1.511836487370245e-21
0.48360000000000003	4.746998022360634e-23	8.337098005234012e-22	1.0418530104434942e-17	1.244025744128012e-17	1.843276198915269e-17	1.4390628079423557e-21
0.4837	4.50036695815505e-23	7.892295259101243e-22	1.3542543137998172e-17	1.1520984069231588e-17	1.2606525927883118e-17	1.369336997614544e-21
0.4838	4.265242528733167e-23	7.468960096602694e-22	1.8986289313288235e-17	1.0840604023772997e-17	9.145308743180409e-18	1.3025511098440996e-21
0.4839	4.04114866019585e-23	7.066164074913568e-22	2.981068156717567e-17	1.036140739067112e-17	6.9376689243637616e-18	1.2386002928512933e-21
0.484	3.827626484364947e-23	6.683014365324903e-22	5.670714392105578e-17	1.0059595953591095e-17	5.4533401121746416e-18	1.1773827230946604e-21
0.4841	3.624233805365888e-23	6.318652554144392e-22	1.620416491220418e-16	9.922780134069345e-18	4.4142403772286315e-18	1.1187995396484273e-21
0.4842000000000001	3.4305445800951406e-23	5.972253478718006e-22	2.352105866871417e-15	9.94901325979738e-18	3.663624663207633e-18	1.062754779478026e-21
0.48430000000000006	3.2461484122783685e-23	5.643024097686192e-22	6.009205533128684e-16	1.0147251081551276e-17	3.1079804401601843e-18	1.009155313611201e-21
0.48440000000000005	3.070650059824669e-23	5.330202394595618e-22	9.002487892305635e-17	1.0539474534842579e-17	2.6889215781150186e-18	9.579107842001053e-22
0.48450000000000004	2.9036689551943716e-23	5.033056314021415e-22	3.3472625822921935e-17	1.116519355658343e-17	2.368631080194428e-18	9.08933542472276e-22
0.48460000000000003	2.744838738496158e-23	4.750882729361279e-22	1.6971422362873367e-17	1.2089893214751357e-17	2.1218898704739005e-18	8.621385875657306e-22
0.4847	2.5938068030380077e-23	4.4830064414880775e-22	1.0102694033076034e-17	1.3420696413909643e-17	1.9315086802631306e-18	8.17443506245044e-22
0.4848	2.4502338530602082e-23	4.228779207464384e-22	6.644325779007297e-18	1.5336351079821607e-17	1.785613075324895e-18	7.747684134945937e-22
0.4849	2.3137934733833668e-23	3.987578798539811e-22	4.6819521353545866e-18	1.8148026198106885e-17	1.6759866975317737e-18	7.340358939849186e-22
0.485	2.184171710708966e-23	3.758808086669967e-22	3.47301674415661e-18	2.2432738699478687e-17	1.597048197923954e-18	6.951709444085491e-22
0.4851	2.0610666663151858e-23	3.541894158812867e-22	2.682251854687558e-18	2.935865333344896e-17	1.545229608225774e-18	6.581009166810319e-22
0.4852000000000001	1.9441880998940965e-23	3.336287458275197e-22	2.1410187581989893e-18	4.15991644107348e-17	1.5186304651448364e-18	6.227554620031404e-22
0.48530000000000006	1.8332570442830986e-23	3.1414609523996285e-22	1.757340686389384e-18	6.647604714733432e-17	1.5168874389443264e-18	5.8906647578038935e-22
0.48540000000000005	1.7280054308436995e-23	2.9569093258938715e-22	1.4777964612850916e-18	1.3077667624635732e-16	1.5412478356674833e-18	5.569680433948059e-22
0.48550000000000004	1.6281757252509763e-23	2.782148199128699e-22	1.2697661971126989e-18	4.077364503765211e-16	1.5948844628620698e-18	5.263963868256172e-22
0.48560000000000003	1.5335205734556645e-23	2.6167133707369923e-22	1.1125125921233309e-18	1.2336345082305971e-14	1.6835584692842418e-18	4.972898121136919e-22
0.4857	1.443802457588655e-23	2.4601600838677985e-22	9.92419606617724e-19	8.660733655579998e-16	1.816859541075374e-18	4.695886576654821e-22
0.4858	1.358793361580627e-23	2.312062315462099e-22	9.003208930094816e-19	1.5923494489013287e-16	2.0105027624842176e-18	4.43235243391913e-22
0.4859	1.2783074673250501e-23	2.1720426314129197e-22	8.299391717941326e-19	6.239451264515003e-17	2.290723058087795e-18	4.1834724615923573e-22
0.486	1.2021605126039762e-23	2.0397341113911444e-22	7.769454117185107e-19	3.2357779581476487e-17	2.703162391464584e-18	3.9501152014026853e-22
0.4861	1.1300817267212509e-23	1.9146987138580173e-22	7.383806608250402e-19	1.9480550773830724e-17	3.3323360628230884e-18	3.728136173106843e-22
0.4862000000000001	1.0618787542882108e-23	1.7965794583956532e-22	7.123027483257623e-19	1.2883637365167731e-17	4.349002268596358e-18	3.5170631326033684e-22
0.48630000000000007	9.973671599116818e-24	1.6850348218300106e-22	6.975791679567386e-19	9.097818899589517e-18	6.142774652987827e-18	3.316439865148772e-22
0.48640000000000005	9.363701498292827e-24	1.5797381554425023e-22	6.937886307319647e-19	6.747092381644818e-18	9.775904895846816e-18	3.1258257696329687e-22
0.48650000000000004	8.787183016969674e-24	1.4803771210726262e-22	7.012167664778779e-19	5.2006124601869835e-18	1.9105373080263207e-17	2.944795449991305e-22
0.48660000000000003	8.24249302334058e-24	1.3866531455880439e-22	7.2095398244658605e-19	4.137507553604672e-18	5.86589432159021e-17	2.772938313701878e-22
0.4867	7.728076932367664e-24	1.2982808932134054e-22	7.551312156285859e-19	3.381278948513121e-18	1.5415701181227943e-15	2.6098581773224744e-22
0.4868	7.24244623673874e-24	1.214987755220934e-22	8.073753680803609e-19	2.8287248014945346e-18	1.3462957428132435e-16	2.455172879018512e-22
0.4869	6.784176111819254e-24	1.136513356496862e-22	8.836568682331614e-19	2.416483290470755e-18	2.4026530068458476e-17	2.3085138980327766e-22
0.487	6.351903092807363e-24	1.062609078510174e-22	9.939003653763087e-19	2.1040876142263674e-18	9.319017664882777e-18	2.169525981047377e-22
0.4871	5.944322822334856e-24	9.930375982207567e-23	1.155205481278844e-18	1.864858962223194e-18	4.801009228297001e-18	2.0378667753877353e-22
0.4872000000000001	5.560187866788644e-24	9.275724424755239e-23	1.3987813387123628e-18	1.680767879525059e-18	2.8739852934036464e-18	1.9132064690173333e-22
0.48730000000000007	5.1983055996638706e-24	8.659975574522571e-23	1.7864308559954947e-18	1.5394177024504064e-18	1.890041251018521e-18	1.7952274372722435e-22
0.48740000000000006	4.857536150284519e-24	8.081068927198276e-23	2.4553144009033356e-18	1.4322189007385771e-18	1.3266863442193433e-18	1.6836238962815407e-22
0.48750000000000004	4.536790416272437e-24	7.537039994969065e-23	3.764490971869219e-18	1.3532632878877952e-18	9.774652872257318e-19	1.5781015630228807e-22
0.48760000000000003	4.235028138163991e-24	7.026016426981612e-23	6.9330357495638045e-18	1.2986309536081229e-18	7.479849093739556e-19	1.478377321957856e-22
0.4877	3.951256034612509e-24	6.546214263692117e-23	1.8679040212695197e-17	1.2659836977190823e-18	5.903335015246324e-19	1.3841788981936866e-22
0.4878	3.684525996643254e-24	6.095934321202853e-23	2.0209502225495858e-16	1.254369841006455e-18	4.781992917164115e-19	1.295244537116206e-22
0.4879	3.433933339457515e-24	5.673558701784066e-23	9.421202125181868e-17	1.2642141259537529e-18	3.9621578462277226e-19	1.2113226904385775e-22
0.488	3.1986151103131283e-24	5.2775474268730216e-23	1.2033262244307562e-17	1.2975107141960319e-18	3.349555951754151e-19	1.1321717086098392e-22
0.4881	2.9777484510365828e-24	4.906435188931934e-23	4.2550376503587285e-18	1.3582943970043568e-18	2.8839865526813917e-19	1.057559539526259e-22
0.4882000000000001	2.7705490137519545e-24	4.5588282186377373e-23	2.0898716815540478e-18	1.4535625887149462e-18	2.5257296253929093e-19	9.872634334882368e-23
0.48830000000000007	2.576269428441165e-24	4.233401263965996e-23	1.2126100894453209e-18	1.5950172228878058e-18	2.247880131945505e-19	9.210696543453705e-23
0.48840000000000006	2.3941978209730728e-24	3.928894677808264e-23	7.794449153017643e-19	1.8024370618783124e-18	2.0318456633949415e-19	8.587731967697039e-23
0.48850000000000005	2.223656380275344e-24	3.644111610861809e-23	5.3749938228148395e-19	2.110579602733189e-18	1.8646143048218877e-19	8.001775095998927e-23
0.48860000000000003	2.063999973340923e-24	3.377915306596964e-23	3.9044266995493817e-19	2.584489230093643e-18	1.7370572409107365e-19	7.450942251951967e-23
0.4887	1.9146148067936345e-24	3.129226495197842e-23	2.9538175913844007e-19	3.3573353815771784e-18	1.6428637395724912e-19	6.933428947396495e-23
0.4888	1.774917133761176e-24	2.897020883446621e-23	2.30987696118845e-19	4.738827576749063e-18	1.577884153286305e-19	6.447507294353427e-23
0.4889	1.6443520048307756e-24	2.680326737600463e-23	1.8574175599773152e-19	7.599333573588627e-18	1.5397581655943324e-19	5.991523475236181e-23
0.489	1.5223920618872283e-24	2.478222556384168e-23	1.5301144547036372e-19	1.5277610695987988e-17	1.5277701833894548e-19	5.563895270720664e-23
0.4891	1.4085363736592882e-24	2.2898348312965628e-23	1.287774421348513e-19	5.2037235515788853e-17	1.5429243988685828e-19	5.163109644650191e-23
0.4892000000000001	1.3023093118238636e-24	2.1143358914998962e-23	1.105007969998374e-19	8.027210772241809e-15	1.5882867036078947e-19	4.787720385343866e-23
0.48930000000000007	1.203353536833215e-24	1.9510287621025075e-23	9.652237088307018e-20	6.254941834304914e-17	1.6697298415860755e-19	4.441328317823673e-23
0.48940000000000006	1.1111468150955124e-24	1.7990842820126903e-23	8.57275820794672e-20	1.3325253295210627e-17	1.7973264543942017e-19	4.1177216868566134e-23
0.48950000000000005	1.0252684068547493e-24	1.657786641833454e-23	7.735152981587537e-20	5.382408504854089e-18	1.9880689460939823e-19	3.814852257708814e-23
0.48960000000000004	9.453348944087281e-25	1.526472958894882e-23	7.086149364337737e-20	2.8032482311472846e-18	2.271214988155872e-19	3.531579141915068e-23
0.4897	8.709829999601807e-25	1.4045164811311872e-23	6.588430523712973e-20	1.677612588753772e-18	2.699621961172234e-19	3.2668134682912826e-23
0.4898	8.018686892444902e-25	1.2913248929171701e-23	6.216079990971508e-20	1.097168073577566e-18	3.376085499507126e-19	3.019516527114772e-23
0.4899	7.376663079843304e-25	1.1863386879158136e-23	5.951743980790259e-20	7.637704892720058e-19	4.522661543285537e-19	2.7886979606480666e-23
0.49	6.780677502181544e-25	1.0890296067443797e-23	5.784962130658792e-20	5.572230917362598e-19	6.697702847082166e-19	2.5734139994207686e-23
0.4901	6.22781657570185e-25	9.988991373246519e-24	5.711389161572985e-20	4.21889880662643e-19	1.1676870860058226e-18	2.3727657436806498e-23
0.49019999999999997	5.715326485506076e-25	9.154770758404104e-24	5.732829061676887e-20	3.2931551415398695e-19	2.804352503956665e-18	2.185897489420937e-23
0.49030000000000007	5.24060576994717e-25	8.383201462814677e-24	5.858200944470825e-20	2.638021754775964e-19	1.7829579448320304e-17	2.0119950983889004e-23
0.49040000000000006	4.801198187701068e-25	7.670106766087684e-24	6.105832817783461e-20	2.1616001206906762e-19	4.1219759930012354e-17	1.8502844114769595e-23
0.49050000000000005	4.394785858998345e-25	7.011553296272481e-24	6.507980707682162e-20	1.807458313589565e-19	2.965609667105638e-18	1.700029704892844e-23
0.49060000000000004	4.0191826727037262e-25	6.403838867080762e-24	7.119525103590722e-20	1.539563148823184e-19	9.282486438654972e-19	1.5605321885070397e-23
0.4907	3.672327951105601e-25	5.843480825506585e-24	8.035260665049319e-20	1.3341549305474065e-19	4.287166922185745e-19	1.4311285457679202e-23
0.4908	3.352280364475501e-25	5.3272048922640524e-24	9.4265516384344e-20	1.1751502523055281e-19	2.3835762201659267e-19	1.3111895145755694e-23
0.4909	3.05721208763678e-25	4.8519344779453284e-24	1.1626503932656454e-19	1.0514349244132825e-19	1.4790692727387794e-19	1.2001185085014432e-23
0.491	2.7854031909653812e-25	4.4147804582851646e-24	1.5354179033221835e-19	9.55217028842582e-20	9.87652078620001e-20	1.097350277739686e-23
0.4911	2.5352362584210445e-25	4.013031392379416e-24	2.241726039464111e-19	8.809999116603598e-20	6.954037708992948e-20	1.0023496091725748e-23
0.49119999999999997	2.3051912253844974e-25	3.6441441681680964e-24	3.857221675128579e-19	8.249331295765548e-20	5.098931587542219e-20	9.146100649316611e-24
0.49130000000000007	2.0938404292462663e-25	3.3057350599356827e-24	9.18073011604475e-19	7.844054232889054e-20	3.861952487720395e-20	8.336527588334532e-24
0.49140000000000006	1.899843865864306e-25	2.99557118302078e-24	5.9389216495852196e-18	7.578041205992023e-20	3.0048582440425955e-20	7.590251700676766e-24
0.49150000000000005	1.7219446451684937e-25	2.7115623313465282e-24	1.174354416935731e-17	7.444033060394735e-20	2.3925088658893353e-20	6.902999935128228e-24
0.49160000000000004	1.5589646393617752e-25	2.4517531838112644e-24	8.828006530001259e-19	7.44372067466361e-20	1.944029226338508e-20	6.270740260550726e-24
0.4917	1.4098003173198844e-25	2.2143158659732767e-24	2.7465740411118225e-19	7.589246724130178e-20	1.6088626967329795e-20	5.689670882827759e-24
0.4918	1.2734187589539751e-25	1.9975428538671585e-24	1.2543926934177843e-19	7.906801586761291e-20	1.3542461266334991e-20	5.1562098092905564e-24
0.4919	1.1488538434542575e-25	1.7998402071756568e-24	6.88961174769581e-20	8.443858260780647e-20	1.1583007909885775e-20	4.6669847543383455e-24
0.492	1.0352026054846935e-25	1.6197211193592514e-24	4.224061908274196e-20	9.283510588604084e-20	1.00604804782051e-20	4.2188233799592146e-24
0.4921	9.316217535486723e-26	1.4557997727150834e-24	2.788735539052874e-20	1.0574097287934072e-19	8.870242485752745e-21	3.8087438648515606e-24
0.49219999999999997	8.37324344892519e-26	1.3067854866987468e-24	1.9430891819150574e-20	1.2595225139323778e-19	7.938080333764635e-21	3.433945795844047e-24
0.49230000000000007	7.515766114573641e-26	1.171477148193616e-24	1.4113301619948308e-20	1.5921673259588033e-19	7.210885407775664e-21	3.091801375308009e-24
0.49240000000000006	6.73694931533024e-26	1.048757912758125e-24	1.0599991199111759e-20	2.1896035058517714e-19	6.650665959571876e-21	2.7798469382612598e-24
0.49250000000000005	6.030429419041592e-26	9.375901662136715e-25	8.186749593999716e-21	3.4322538153809485e-19	6.230697865314389e-21	2.495774772854571e-24
0.49260000000000004	5.390302241650205e-26	8.37012066289074e-25	6.47631515407148e-21	6.807506471824665e-19	5.933133911206594e-21	2.2375011950935527e-24
0.4927	4.8115501026119214e-26	7.46174851035067e-25	5.232345521273618e-21	2.3769638282933418e-18	5.747741424658067e-21	2.0055759518033105e-24
0.4928	4.288462423943801e-26	6.6419489058369635e-25	4.308005686046156e-21	5.936711455206117e-15	5.671444827094066e-21	1.7949336598846506e-24
0.4929	3.8163187850724874e-26	5.90307399569207e-25	3.608745753631421e-21	2.048112446160131e-18	5.7091869807509716e-21	1.6038829713112589e-24
0.493	3.3907446238446455e-26	5.238050262160354e-25	3.071828340617572e-21	4.503417633841137e-19	5.876089454047516e-21	1.430845335054523e-24
0.4931	3.007689915868071e-26	4.640341847371077e-25	2.654564834192801e-21	1.7883434072646621e-19	6.202154675624996e-21	1.2743489848289044e-24
0.49319999999999997	2.6634089209121905e-26	4.103915813548526e-25	2.3272970234218465e-21	9.042315021349393e-20	6.7417596573817585e-21	1.1330231615586266e-24
0.49330000000000007	2.3544409550778336e-26	3.623209257741846e-25	2.0690759552913588e-21	5.2237396415596593e-20	7.593387372389046e-21	1.0055925651129148e-24
0.49340000000000006	2.0775921486077217e-26	3.1930982020410255e-25	1.8649321591639417e-21	3.2865233448595494e-20	8.943647831625264e-21	8.90872029875843e-25
0.49350000000000005	1.8299181503352703e-26	2.8088681828286287e-25	1.704118476387299e-21	2.195390399498544e-20	1.1176467200764093e-20	7.877614187320729e-25
0.49360000000000004	1.6087077408951312e-26	2.466186465169061e-25	1.5789699462103517e-21	1.5338271228533148e-20	1.5187472205099938e-20	6.952407300753548e-25
0.4937	1.4114673178983517e-26	2.161075810888195e-25	1.4841743517755329e-21	1.1101161173420739e-20	2.350887975588769e-20	6.1236541246424525e-25
0.4938	1.2359062173533563e-26	1.8898897313120908e-25	1.416337399323133e-21	8.269758168185743e-21	4.601987492198219e-20	5.3826188157647175e-25
0.4939	1.0799228366617818e-26	1.649289157977086e-25	1.373788597216972e-21	6.3124985846446724e-21	1.5878578450183173e-19	4.721232341392483e-25
0.494	9.4159152554796e-27	1.436220466906984e-25	1.3566284561384404e-21	4.9215173218978185e-21	6.427595512704371e-16	4.1320515354071165e-25
0.4941	8.191502122905053e-27	1.2478947942815886e-25	1.3670862215429632e-21	3.909932772987953e-21	1.294339059954761e-19	3.60822001858211e-25
0.4942	7.109887336138122e-27	1.0817685834880214e-25	1.4103767802885056e-21	3.159829610795903e-21	2.7937174115092546e-20	3.143430930712865e-25
0.4943000000000001	6.1563783756728284e-27	9.355253056599674e-26	1.496501335136954e-21	2.5943625243728204e-21	1.0824934554122668e-20	2.7318914226153757e-25
0.49440000000000006	5.31758829670937e-27	8.070582978676745e-26	1.6440644812614293e-21	2.162064464366408e-21	5.3181957298971105e-21	2.3682888563799693e-25
0.49450000000000005	4.581338335355921e-27	6.94454665122279e-26	1.888918085967715e-21	1.8276568874370925e-21	2.9727494286284335e-21	2.0477586626432327e-25
0.49460000000000004	3.936566380814519e-27	5.959801943135001e-26	2.3059593696124726e-21	1.566479765846778e-21	1.8016001960512684e-21	1.7658538040594925e-25
0.49470000000000003	3.37324104369378e-27	5.1006523009336703e-26	3.073348324835467e-21	1.3610152804324963e-21	1.153609308201241e-21	1.5185157945638187e-25
0.4948	2.8822810593646155e-27	4.352914645697539e-26	4.71073074868876e-21	1.1986644600170547e-21	7.684854412834268e-22	1.3020472244741767e-25
0.4949	2.455479773841555e-27	3.703795944708853e-26	9.371558870560597e-21	1.0702978904353212e-21	5.272539927070157e-22	1.1130857419451228e-25
0.495	2.0854344680660164e-27	3.141778011917887e-26	3.6720998808570246e-20	9.693006140634602e-22	3.699977156335099e-22	9.48579441774474e-26
0.4951	1.7654802846840467e-27	2.656510108359396e-26	1.3064495168889613e-18	8.909455999853141e-22	2.642397839968134e-22	8.057636130750371e-26
0.4952	1.4896285294539697e-27	2.2387089302088398e-26	1.534591795969832e-20	8.319998380075804e-22	1.9133190779463453e-22	6.821387978548634e-26
0.4953000000000001	1.2525091272899069e-27	1.880065588266674e-26	3.66928140723076e-21	7.9051477139334e-22	1.4005751376218241e-22	5.754501131033306e-26
0.49540000000000006	1.0493170206483117e-27	1.5731591983139287e-26	1.4423745107692312e-21	7.657941328761728e-22	1.0340806623687432e-22	4.836677895550814e-26
0.49550000000000005	8.757623054948414e-28	1.3113767169928812e-26	7.036197386046615e-22	7.585843591523665e-22	7.68630395512369e-23	4.049688808989287e-26
0.49560000000000004	7.280239074649421e-28	1.0888386726678027e-26	3.8767920261025057e-22	7.716268415645833e-22	5.742746805599872e-23	3.3772009782014544e-26
0.49570000000000003	6.027066080289629e-28	9.003304550788103e-27	2.310601457813867e-22	8.109261123630922e-22	4.307127807455937e-23	2.804617219005637e-26
0.4958	4.968012375234337e-28	7.412388415713319e-27	1.4552049701958692e-22	8.88661647255263e-22	3.2391203245671035e-23	2.3189255506453103e-26
0.4959	4.076478587949053e-28	6.074934512410082e-27	9.548543287467845e-23	1.030440656897161e-21	2.4400725758318993e-23	1.9085586094054152e-26
0.496	3.3290177193403287e-28	4.955128315029462e-27	6.468182983318091e-23	1.296088210200232e-21	1.8396100657003056e-23	1.563262552127662e-26
0.4961	2.7053084450163404e-28	4.021813633985367e-27	4.494983427067413e-23	1.8535237748470854e-21	1.3869137344140096e-23	1.2755052834723925e-26
0.4962	2.1869419193462244e-28	3.247183414464932e-27	3.190192392959436e-23	3.351519376288286e-21	1.0448211876013043e-23	1.0354498118050808e-26
0.4963000000000001	1.7581138846826355e-28	2.6072477739788142e-27	2.3045950509506863e-23	1.0766919421484308e-20	7.859492903076752e-24	8.358985575548033e-27
0.49640000000000006	1.4051222649273783e-28	2.0812126852963495e-27	1.6902379876960413e-23	3.573395135680693e-15	5.899474749238762e-24	6.708473021316664e-27
0.49650000000000005	1.1160804416106688e-28	1.6510727637209566e-27	1.2560327279505674e-23	6.83787584155625e-21	4.415841955840395e-24	5.350520747085959e-27
0.49660000000000004	8.807154595721628e-29	1.3012957909431713e-27	9.441686358522613e-24	1.36315295747032e-21	3.2939318141740244e-24	4.239502985952423e-27
0.49670000000000003	6.90184214388012e-29	1.01853613841327e-27	7.169959631330065e-24	4.811416965588452e-22	2.447014854813494e-24	3.335881900517696e-27
0.4968	5.369064231100712e-29	7.913750692080974e-28	5.494445687254887e-24	2.1415266051255596e-22	1.8092400829242698e-24	2.605540793803932e-27
0.4969	4.144132332297536e-29	6.1008599650833965e-28	4.2449519795830316e-24	1.0803847846341e-22	1.3304637043324914e-24	2.0191733160269216e-27
0.497	3.17210376804378e-29	4.664228728426219e-28	3.3039605737206266e-24	5.890143004703422e-23	9.724246544430418e-25	1.5517255167388466e-27
0.4971	2.406548274023124e-29	3.5342997725334137e-28	2.589091046913214e-24	3.382605294046102e-23	7.058934835877558e-25	1.1818876699749968e-27
0.4972	1.8084396695344377e-29	2.652714575659645e-28	2.0418081898925176e-24	2.014935409075369e-23	5.085316344172885e-25	8.91632879819958e-28
0.4973000000000001	1.3451631775163693e-29	1.9707907206331827e-28	1.6200101635832364e-24	1.2324788989977148e-23	3.632738896615235e-25	6.657995552211179e-28
0.49740000000000006	9.896294176441406e-30	1.448166591455708e-28	1.2930808410017076e-24	7.687024960091473e-24	2.5709932006277895e-25	4.917149258840237e-28
0.49750000000000005	7.194865507789252e-30	1.051599450560553e-28	1.0385380834750026e-24	4.863596118066792e-24	1.800929321475334e-25	3.588568556408574e-28
0.49760000000000004	5.16422497637888e-30	7.539037854115979e-29	8.39734941424311e-25	3.1091989564760743e-24	1.2472635421234428e-25	2.5855129576715873e-28
0.49770000000000003	3.6554958711106366e-30	5.330175744128671e-29	6.842688776560568e-25	2.0018515600408718e-24	8.530461161455679e-26	1.837028082558315e-28
0.4978	2.5486441041365608e-30	3.7118485748828913e-29	5.628786101417287e-25	1.2945459717773798e-24	5.753956231308036e-26	1.285556780244409e-28
0.4979	1.747760663560772e-30	2.542437067064699e-29	4.686908743340215e-25	8.38764951154953e-25	3.8220416293971637e-26	8.84832233555397e-29
0.498	1.1769638062360845e-30	1.7100937757114549e-29	3.967426125948955e-25	5.4324599475222355e-25	2.4959001419682243e-26	5.980300550233305e-29
0.4981	7.768606824460409e-31	1.1274308263472055e-29	3.4377250631595988e-25	3.509069388838438e-25	1.599279783440262e-26	3.961573126829679e-29
0.4982	5.015118355313182e-31	7.269746647374312e-30	3.0840369734273083e-25	2.2552565417373815e-25	1.0032760247561919e-26	2.566573642256702e-29
0.4983000000000001	3.1584566080820063e-31	4.573047533698646e-30	2.922209671939374e-25	1.4384606534966172e-25	6.145949201172996e-27	1.6221032971241873e-29
0.49840000000000007	1.9347344102324642e-31	2.7979906471695197e-30	3.0382759405797364e-25	9.079511912004421e-26	3.665261544088609e-27	9.970999491005192e-30
0.49850000000000005	1.1485900166075741e-31	1.6591491774043974e-30	3.7736579722025636e-25	5.65299537655209e-26	2.120276375597401e-27	5.939890863191758e-30
0.49860000000000004	6.580035023834858e-32	9.493918510964686e-31	7.204714702990875e-25	3.458597596437168e-26	1.18455351336741e-27	3.41444173644448e-30
0.49870000000000003	3.618388080076731e-32	5.214716921282201e-31	1.391806734210052e-23	2.0699902166540116e-26	6.357380044207237e-28	1.8839367995628563e-30
0.4988	1.8974839696723667e-32	2.731451021271495e-31	4.722073565102251e-25	1.2053409404800606e-26	3.2561072666206046e-28	9.912203646574288e-31
0.4989	9.41076287835693e-33	1.3531353938138997e-31	4.6353528891386886e-26	6.782524898066238e-27	1.5783691745286704e-28	4.932177374088734e-31
0.499	4.367509886995091e-33	6.272676061319965e-32	8.970317401841581e-27	3.6568467299534764e-27	7.164271961406376e-29	2.296412739514329e-31
0.4991	1.8703368428482507e-33	2.68313642636933e-32	2.1150620382869752e-27	1.8683276967895798e-27	3.002549584181014e-29	9.865477315536493e-32
0.4992	7.251715857265139e-34	1.0391281191343182e-32	5.237790947276479e-28	8.912786841754135e-28	1.1400096295260221e-29	3.8370802337778027e-32
0.4993000000000001	2.4788004648552227e-34	3.5479436439423024e-33	1.256021693179732e-28	3.889487070268942e-28	3.818212281642736e-30	1.3156569681775825e-32
0.49940000000000007	7.184537518315768e-35	1.0271697611126957e-33	2.7272198999635476e-29	1.507216967242037e-28	1.0849516136813462e-30	3.82489611513851e-33
0.49950000000000006	1.6622537575939656e-35	2.3737925088921023e-34	4.965735241201603e-30	4.954220298741029e-29	2.462202055682204e-31	8.87997370414953e-34
0.49960000000000004	2.774625361586653e-36	3.957654540114644e-35	6.782279079003324e-31	1.2797527024510812e-29	4.0331875566145245e-32	1.4886267251793707e-34
0.49970000000000003	2.7636125785326804e-37	3.9373143860537866e-36	5.708713188935841e-32	2.252382543830364e-30	3.944147396135719e-33	1.4890665094908297e-35
0.4998	1.0728162079891918e-38	1.5266481941322472e-37	1.9250281041638588e-33	1.961591537186336e-31	1.5039684650972642e-34	5.8050489465629825e-37
0.4999	4.1692611687757197e-41	5.9260425183207765e-40	6.657766990431451e-36	3.048946289953893e-33	5.743905063068126e-37	2.2655372438619114e-39
0.5001	4.1266054707449887e-41	5.851761283263981e-40	5.5609814856891884e-36	3.038431619033413e-33	5.497585639059047e-37	2.261158314218634e-39
0.5002	1.050976376246236e-38	1.4886156592660423e-37	1.3388339662589693e-33	1.9469685220595345e-31	1.3776976258876452e-34	5.782622770094624e-37
0.5003000000000001	2.6796521958234066e-37	3.791101069393398e-36	3.2843941768830977e-32	2.2240458677895276e-30	3.457721805046376e-33	1.4804412529370525e-35
0.5004000000000001	2.6628030811289315e-36	3.762916850493572e-35	3.1938733367215487e-31	1.2549501827358687e-29	3.383482041745223e-32	1.4771321170255858e-34
0.5005000000000001	1.5789383576033795e-35	2.228695414610395e-34	1.8840498506645712e-30	4.813551812131608e-29	1.976331730848843e-31	8.794262863569764e-34
0.5006	6.753927880188781e-35	9.522331077816834e-34	8.148033178567791e-30	1.4467255272555213e-28	8.3305171717763e-31	3.776859520174482e-33
0.5007	2.3060420854523465e-34	3.2475567346778675e-33	2.8583069915338874e-29	3.675256042298481e-28	2.8038150241841898e-30	1.2946956248780088e-32
0.5008	6.6762790166388066e-34	9.391349568326377e-33	8.64047127309287e-29	8.256371396973705e-28	8.00430879907703e-30	3.763107114944888e-32
0.5009	1.7040466309548718e-33	2.3943099349769198e-32	2.3409669400253043e-28	1.6886202220974432e-27	2.0151801636601311e-29	9.642520053221958e-32
0.501	3.937887651598335e-33	5.526738787269122e-32	5.840918344343426e-28	3.2072804094191073e-27	4.5948358785399123e-29	2.2369403262678918e-31
0.5011	8.396954338653741e-33	1.1771600057574233e-31	1.3690398163400663e-27	5.737802844635021e-27	9.67006968469538e-29	4.788280628086086e-31
0.5012	1.6754917565987594e-32	2.346202330465229e-31	3.0608251999244532e-27	9.76983548320933e-27	1.904907604180613e-28	9.590720620384145e-31
0.5013000000000001	3.1618855882066916e-32	4.422625361936738e-31	6.609258151745473e-27	1.5958691722949504e-26	3.5499339433740156e-28	1.816729770099006e-30
0.5014000000000001	5.690174338815192e-32	7.950085306908772e-31	1.3933119696518895e-26	2.5161886580956485e-26	6.310402791216721e-28	3.28162356554963e-30
0.5015000000000001	9.829427496992417e-32	1.3717912881066927e-30	2.8967892195861366e-26	3.8480210539965035e-26	1.0770314079572116e-27	5.68975878741747e-30
0.5016	1.6385124471747042e-31	2.2841496483926936e-30	6.001465564432548e-26	5.730353463095361e-26	1.7742969063475643e-27	9.519210083313296e-30
0.5017	2.6470845602420902e-31	3.6860312480752555e-30	1.2536468709752224e-25	8.336152948650239e-26	2.833513008640409e-27	1.5434311356642518e-29
0.5018	4.159468419992209e-31	5.785578896935952e-30	2.680068434527566e-25	1.1877947016249845e-25	4.402276573874689e-27	2.4339291290657432e-29
0.5019	6.376211134664528e-31	8.859125989021624e-30	5.98986036257873e-25	1.661392876020635e-25	6.67394270021414e-27	3.7442552734993026e-29
0.502	9.559708299504976e-31	1.3267632791782002e-29	1.4489592733923174e-24	2.285460167814486e-25	9.897829826893355e-27	5.633284613292391e-29
0.5021	1.4048323076430727e-30	1.9475800749764824e-29	4.0551854362251584e-24	3.096997808825795e-25	1.4390896231707198e-26	8.306863431253191e-29
0.5022	2.0272702383743953e-30	2.807410639084599e-29	1.5475516478126306e-23	4.139734403099982e-25	2.055099107087112e-26	1.202819880150715e-28
0.5023000000000001	2.8774482960365487e-30	3.980400005720019e-29	1.6138894931719525e-22	5.4649602502764685e-25	2.8871782091588336e-26	1.7129838812659318e-28
0.5024000000000001	4.022758352655809e-30	5.558651752324453e-29	4.415240253217597e-22	7.13242058538702e-25	3.995946089639773e-26	2.4027384133515035e-28
0.5025000000000001	5.546228216354625e-30	7.655455463182105e-29	5.29035005379504e-23	9.211268718751302e-25	5.455132516961622e-26	3.3235074046270326e-28
0.5026	7.549228038622658e-30	1.040890563991815e-28	2.49353103852314e-23	1.1781079961867032e-24	7.353633560303715e-26	4.538339186009273e-28
0.5027	1.0154495719650783e-29	1.3985937263217593e-28	1.6972366002079018e-23	1.4932927129338014e-24	9.79777433928789e-26	6.123883569900729e-28
0.5028	1.350950176876143e-29	1.858680319873332e-28	1.372181689661245e-23	1.8770518312669085e-24	1.2913788213075627e-25	8.172600098645507e-28
0.5029	1.779017415314371e-29	2.44500185603107e-28	1.2251567332731602e-23	2.3411397529261455e-24	1.6850521568618914e-25	1.0795212047836735e-27
0.503	2.3207186532419816e-29	3.1859811243887584e-28	1.1666069939733123e-23	2.8988381480130973e-24	2.1784110126211633e-25	1.413513518542356e-27
0.5031	3.000780550367047e-29	4.114961394856376e-28	1.1621619312612433e-23	3.565067704633184e-24	2.7919069420568956e-25	1.835757918927485e-27
0.5032	3.84789774463396e-29	5.270686459162702e-28	1.1973211437281442e-23	4.356512756720745e-24	3.549024646984583e-25	2.3642669886160894e-27
0.5033	4.8956793270973557e-29	6.698384375855388e-28	1.2664189190170219e-23	5.291799325129238e-24	4.476977419406007e-25	3.021103929858125e-27
0.5034000000000001	6.183085111765029e-29	8.450396490132178e-28	1.3685890294308155e-23	6.391635589803259e-24	5.606987255570249e-25	3.8319980240932495e-27
0.5035000000000001	7.755063180014308e-29	1.0587009046101664e-27	1.506219457066994e-23	7.678970937431271e-24	6.974713953572129e-25	4.826809245421577e-27
0.5036	9.663238500636107e-29	1.3177349121114457e-27	1.6844781566478498e-23	9.179161544685801e-24	8.620713283999094e-25	6.0400339364988645e-27
0.5037	1.1966654656120576e-28	1.630034718733263e-27	1.9114183120229488e-23	1.0920142495750927e-23	1.0590925011741911e-24	7.511353536299355e-27
0.5038	1.4732570676228456e-28	2.004576854960766e-27	2.1985062477023962e-23	1.293260642516094e-23	1.2937191518052739e-24	9.286228334082177e-27
0.5039	1.803731494601954e-28	2.4515315847652987e-27	2.5615672899754202e-23	1.5250188669365828e-23	1.5717807741594034e-24	1.1416538200569339e-26
0.504	2.1967198117494333e-28	2.98238047447139e-27	3.022243700860022e-23	1.7909658902897323e-23	1.8998103125640795e-24	1.3961272215400492e-26
0.5041	2.661948691189218e-28	3.610041485456208e-27	3.6101568863326396e-23	2.0951119227575347e-23	2.2851056225733163e-24	1.6987269068869525e-26
0.5042	3.210344065355553e-28	4.349001788384822e-27	4.3660971939562544e-23	2.4418208675815133e-23	2.7357942597924534e-24	2.057001006529078e-26
0.5043	3.854141232618339e-28	5.2154584887770736e-27	5.346766646188183e-23	2.83583140817667e-23	3.260901655228889e-24	2.479446649456412e-26
0.5044000000000001	4.60700158883408e-28	6.227467445382575e-27	6.631932252514825e-23	3.2822787266784076e-23	3.870422731955114e-24	2.9756003067086046e-26
0.5045000000000001	5.4841361527261915e-28	7.405100354114933e-27	8.335416181710837e-23	3.786716847845776e-23	4.575397014048306e-24	3.55613390244832e-26
0.5046	6.5024360468631375e-28	8.770610261215788e-27	1.0622355345464308e-22	4.3551416015414433e-23	5.387987274827243e-24	4.2329568444340886e-26
0.5047	7.68061008945619e-28	1.0348605659806896e-26	1.3737005763105272e-22	4.994014196275701e-23	6.321561767286228e-24	5.019324115011734e-26
0.5048	9.039329645346943e-28	1.2166233314200673e-26	1.8048871676916324e-22	5.710285395615787e-23	7.390780075404496e-24	5.929950551781871e-26
0.5049	1.0601380877301929e-27	1.4253369946133565e-26	2.413189553179188e-22	6.51142028853932e-23	8.611682620601832e-24	6.981131433743129e-26
0.505	1.2391824531160328e-27	1.6642822906599758e-26	3.2905949211518905e-22	7.405423644118284e-23	1.0001783853072141e-23	8.190869473938359e-26
0.5051	1.4438163380450195e-27	1.937053994612925e-26	4.590190125111973e-22	8.400865840212498e-23	1.1580169153024015e-23	9.579008303349477e-26
0.5052	1.677051744783923e-27	2.247582818523046e-26	6.578728203027188e-22	9.506909355157846e-23	1.336759546199679e-23	1.1167372512930185e-25
0.5053	1.9421807112188744e-27	2.6001582375284114e-26	9.748405656509481e-22	1.0733335810728552e-22	1.5386595659391152e-23	1.2979914301160522e-25
0.5054000000000001	2.2427944201087995e-27	2.999452252848927e-26	1.5076285404344551e-21	1.2090573553969602e-22	1.7661586694172132e-23	1.5042866753278495e-25
0.5055000000000001	2.582803115948243e-27	3.45054409834333e-26	2.4698668932808643e-21	1.3589725764769296e-22	2.021898147630284e-23	1.7384903755277952e-25
0.5056	2.9664568375554077e-27	3.958945896072926e-26	4.395489611394537e-21	1.524259907540046e-22	2.3087304526991135e-23	2.003730652087508e-25
0.5057	3.398366973505195e-27	4.530629265051586e-26	8.911976343594703e-21	1.7061732687480483e-22	2.6297311381006304e-23	2.3034136682649107e-25
0.5058	3.883528646524461e-27	5.172052886104399e-26	2.2925905468681996e-20	1.906042797118016e-22	2.988211172849933e-23	2.6412415869637754e-25
0.5059	4.427343931917202e-27	5.890191024453282e-26	1.058397028823047e-19	2.1252778530761285e-22	3.387729627760347e-23	3.0212311662476284e-25
0.506	5.035645914016545e-27	6.692563010333156e-26	5.860268579836226e-16	2.3653700719836496e-22	3.832106731279973e-23	3.447732978373947e-25
0.5061	5.714723583562336e-27	7.587263676605782e-26	1.2934208241682392e-19	2.6278964589052144e-22	4.325437291753158e-23	3.9254512345372806e-25
0.5062	6.471347577771536e-27	8.582994750977384e-26	3.7253814274682045e-20	2.914522524815658e-22	4.8721044822815784e-23	4.459464193680693e-25
0.5063	7.312796763718681e-27	9.689097199054676e-26	1.888426040190544e-20	3.227005462375093e-22	5.476793983669463e-23	5.055245129653123e-25
0.5064000000000001	8.246885664458458e-27	1.0915584513075428e-25	1.2076151422605854e-20	3.5671973593260224e-22	6.144508480219498e-23	5.718683826633542e-25
0.5065000000000001	9.282859472045397e-27	1.227397645060511e-25	8.769512345557804e-21	3.9371169408200454e-22	6.881274197585869e-23	6.4607754229254895e-25
0.5066	1.0430357441850777e-26	1.3776348341343698e-25	6.899370154523267e-21	4.338868663809745e-22	7.69331518802785e-23	7.2920572651320025e-25
0.5067	1.1698029687921867e-26	1.5434066940617771e-25	5.7345681819879256e-21	4.774534333959271e-22	8.585930049005933e-23	8.214847457705634e-25
0.5068	1.3096219405096034e-26	1.7260273286606167e-25	4.9603309649089444e-21	5.246385973314524e-22	9.565623378330639e-23	9.237538812009934e-25
0.5069	1.4635966575148966e-26	1.9268971509344136e-25	4.421955197134263e-21	5.756807972564819e-22	1.0639304823197938e-22	1.0369138587665553e-24
0.507	1.6329041425079477e-26	2.1475068527966415e-25	4.035741169253767e-21	6.308300570787678e-22	1.1814306596274618e-22	1.161930146581518e-24
0.5071	1.818797876162087e-26	2.3894414678624617e-25	3.752975076635654e-21	6.903483363218839e-22	1.309840136905305e-22	1.2998363511661853e-24
0.5072	2.0226113174548834e-26	2.6543845259006238e-25	3.543632373421898e-21	7.545098834826222e-22	1.449982053567383e-22	1.451737710878983e-24
0.5073	2.2457615100051196e-26	2.94412229739327e-25	3.38833397928854e-21	8.236015917400428e-22	1.6027272839695668e-22	1.6188146843793631e-24
0.5074000000000001	2.4897527734112567e-26	3.260548126506623e-25	3.274090063493045e-21	8.979233567812341e-22	1.7689963355561378e-22	1.8023266315519207e-24
0.5075000000000001	2.756180478450196e-26	3.6056668506253786e-25	3.1919159629692015e-21	9.777884365011733e-22	1.9497612815733874e-22	2.0036155838719067e-24
0.5076	3.0467349048659404e-26	3.9815993044646836e-25	3.1354317211119247e-21	1.063523812329507e-21	2.1460477273738143e-22	2.2241101007215092e-24
0.5077	3.363205180328839e-26	4.390586906611349e-25	3.100005568214318e-21	1.155470551927324e-21	2.3589368092474477e-22	2.46532920765507e-24
0.5078	3.707483299017583e-26	4.834996326211937e-25	3.0822116024113585e-21	1.2539841729931852e-21	2.5895672246408907e-22	2.7288864120862016e-24
0.5079	4.0815682181270517e-26	5.31732422736456e-25	3.0794759152071932e-21	1.3594350079086734e-21	2.839137292535135e-22	3.0164937913025115e-24
0.508	4.487570030464583e-26	5.840202088627144e-25	3.0898395016484876e-21	1.4722085689481031e-21	3.1089070426674946e-22	3.329966147119586e-24
0.5081	4.927714211151954e-26	6.406401094902542e-25	3.111795660869563e-21	1.592705913769416e-21	3.400200332192612e-22	3.67122522085941e-24
0.5082	5.404345936301825e-26	7.018837098807166e-25	3.1441761391942616e-21	1.721344010896062e-21	3.7144069882835463e-22	4.042303961675078e-24
0.5083	5.919934471391075e-26	7.6805756484838975e-25	3.1860699035751983e-21	1.8585561048933628e-21	4.05298497508051e-22	4.4453508405474255e-24
0.5084000000000001	6.477077626901357e-26	8.394837078662353e-25	3.2367642113742917e-21	2.0047920809350287e-21	4.417462583294886e-22	4.8826342015445986e-24
0.5085000000000001	7.078506278642641e-26	9.165001661617243e-25	3.2957011998712733e-21	2.1605188284470163e-21	4.809440640673246e-22	5.356546641160102e-24
0.5086	7.727088950033775e-26	9.994614814534859e-25	3.3624454615883486e-21	2.326220603512654e-21	5.23059474143018e-22	5.8696094057404166e-24
0.5087	8.425836453439608e-26	1.0887392359623643e-24	3.436659516114371e-21	2.5023993897095114e-21	5.682677492638511e-22	6.424476796145593e-24
0.5088	9.177906587524491e-26	1.1847225833170406e-24	3.518085038027908e-21	2.6895752570456005e-21	6.1675207754664e-22	7.023940567900365e-24
0.5089	9.986608887417743e-26	1.2878187839585729e-24	3.60652833511734e-21	2.888286718653494e-21	6.687038019033571e-22	7.670934314145554e-24
0.509	1.0855409424325433e-25	1.398453744632311e-24	3.701849002514029e-21	3.0990910848923538e-21	7.243226484541027e-22	8.368537817711993e-24
0.5091	1.1787935651063206e-25	1.5170725615409785e-24	3.803950976139583e-21	3.3225648145005053e-21	7.838169557208979e-22	9.119981357598843e-24
0.5092	1.2787981289827232e-25	1.644140066717505e-24	3.912775417316491e-21	3.559303862434343e-21	8.47403904343808e-22	9.928649954056765e-24
0.5093	1.3859511258346218e-25	1.780141377160036e-24	4.028295008199452e-21	3.809924024018898e-21	9.153097470474904e-22	1.0798087535327466e-23
0.5094000000000001	1.5006666630407433e-25	1.9255824462576436e-24	4.150509343792905e-21	4.0750612750302876e-21	9.877700385740545e-22	1.1732001007907988e-23
0.5095000000000001	1.6233769626561012e-25	2.080990617017581e-24	4.2794411833304915e-21	4.3553721073171524e-21	1.065029865283411e-21	1.2734264210941127e-23
0.5096	1.7545328630678057e-25	2.2469151765943622e-24	4.4151333803034834e-21	4.651533859568608e-21	1.1473440741108223e-21	1.3808921734052625e-23
0.5097	1.8946043227815405e-25	2.4239279115987785e-24	4.557646352275948e-21	4.9642450428150125e-21	1.234977500553687e-21	1.4960192576547232e-23
0.5098	2.044080925872149e-25	2.6126236636565506e-24	4.707055982937919e-21	5.2942256602510145e-21	1.328205195348251e-21	1.6192473624479983e-23
0.5099	2.2034723886117126e-25	2.813620884667071e-24	4.863451872455605e-21	5.642217520955485e-21	1.4273126494801724e-21	1.7510342920598312e-23
0.51	2.3733531512475854e-25	3.0276028509553973e-24	5.026938201753567e-21	6.0090193374834385e-21	1.5326312663489006e-21	1.8920938877205605e-23
0.5101	2.554879605290428e-25	3.2557941606779296e-24	5.197659634657032e-21	6.395894874333878e-21	1.6449539096799572e-21	2.0462159038397264e-23
0.5102	2.7480870985753314e-25	3.49839064083267e-24	5.375710329488751e-21	6.803228842671131e-21	1.7641712930702494e-21	2.211056829257417e-23
0.5103	2.9535824909016597e-25	3.756121045048736e-24	5.561222701110313e-21	7.23186244992029e-21	1.8906232481224764e-21	2.3872304248553296e-23
0.5104000000000001	3.1719962040258174e-25	4.0297412747416436e-24	5.7543375049260884e-21	7.682660893014715e-21	2.0246620163025822e-21	2.5753773563479717e-23
0.5105000000000001	3.4039827774288677e-25	4.320034965443822e-24	5.955203180087759e-21	8.156513670107433e-21	2.166652515503168e-21	2.776165915425268e-23
0.5106	3.6502214237253134e-25	4.627814070481177e-24	6.1639752816158344e-21	8.654334885021382e-21	2.316972605258734e-21	2.990292734940235e-23
0.5107	3.9114165831517242e-25	4.953919441372386e-24	6.380815986917537e-21	9.17706354399787e-21	2.476013350259762e-21	3.2184834961629806e-23
0.5108	4.188298476568011e-25	5.299221404327209e-24	6.605893664773906e-21	9.725663844317224e-21	2.6441792818046122e-21	3.4614936260025246e-23
0.5109	4.481623656381749e-25	5.6646203321988415e-24	6.839382496932694e-21	1.0301125454345545e-20	2.82188865681022e-21	3.720108981956523e-23
0.511	4.792175554788786e-25	6.051047211232207e-24	7.081462144120987e-21	1.0904463784552503e-20	3.009573713987749e-21	3.995146522411163e-23
0.5111	5.120765028709681e-25	6.4594642019384035e-24	7.332317449662531e-21	1.153672024904368e-20	3.2076809267756596e-21	4.2874549597660004e-23
0.5112	5.4682309007804e-25	6.890865193409235e-24	7.592138174989878e-21	1.2198962517132663e-20	3.416671252604407e-21	4.5979153937044415e-23
0.5113	5.835440495742892e-25	7.346276350374246e-24	7.8611187622633e-21	1.2892284754479199e-20	3.6370203780531676e-21	4.927441921772732e-23
0.5114000000000001	6.223290171559907e-25	7.826756652287343e-24	8.139458120054707e-21	1.361780785330214e-20	3.869218959440631e-21	5.276982224261657e-23
0.5115000000000001	6.632705844561258e-25	8.33339842371497e-24	8.427359428677495e-21	1.4376679651167527e-20	4.113772858373835e-21	5.647518120211051e-23
0.5116	7.064643507920583e-25	8.867327855293782e-24	8.72502996226866e-21	1.5170075137857872e-20	4.3712033717671e-21	6.040066091182925e-23
0.5117	7.520089742726071e-25	9.429705514493994e-24	9.032680925142602e-21	1.5999196649788554e-20	4.642047455815051e-21	6.45567776924821e-23
0.5118	8.000062220910065e-25	1.0021726845431418e-23	9.350527300312433e-21	1.6865274051459666e-20	4.926857943395037e-21	6.895440385447755e-23
0.5119	8.505610199272683e-25	1.0644622656943813e-23	9.678787708367987e-21	1.7769564903402735e-20	5.226203754349401e-21	7.36047717477806e-23
0.512	9.037815003823328e-25	1.1299659598141125e-23	1.001768427515458e-20	1.871335461607743e-20	5.540670098080534e-21	7.85194773353975e-23
0.5121	9.59779050364194e-25	1.1988140620621627e-23	1.0367442506908919e-20	1.9697956589160788e-20	5.870858667870366e-21	8.371048324667067e-23
0.5122	1.0186683573446923e-24	1.2711405426536212e-23	1.0728291171699293e-20	2.0724712335665164e-20	6.2173878263166656e-21	8.919012126424432e-23
0.5123	1.0805674544040953e-24	1.3470830901671087e-23	1.110046218615848e-20	2.1794991590310562e-20	6.580892781257081e-21	9.49710941961854e-23
0.5124000000000001	1.1455977639780628e-24	1.4267831532698412e-23	1.1484190506638198e-20	2.291019240155725e-20	6.96202575152838e-21	1.0106647708223233e-22
0.5125000000000001	1.2138841402204439e-24	1.510385980774135e-23	1.1879714024023591e-20	2.407174120670209e-20	7.361456121886711e-21	1.0748971768052964e-22
0.5126000000000001	1.2855549098941028e-24	1.5980406599386543e-23	1.2287273461543583e-20	2.528109288944175e-20	7.779870586397222e-21	1.1425463617863945e-22
0.5127	1.3607419116981933e-24	1.689900152925154e-23	1.2707112274990427e-20	2.6539730819258738e-20	8.217973279564962e-21	1.2137542406957488e-22
0.5128	1.4395805339410402e-24	1.786121331322137e-23	1.313947655484183e-20	2.784916687202098e-20	8.676485894469933e-21	1.2886664213094813e-22
0.5129	1.522209750463835e-24	1.886865008643875e-23	1.3584614929828983e-20	2.92109414311332e-20	9.156147787131908e-21	1.367432174421262e-22
0.513	1.6087721547202321e-24	1.9922959707134307e-23	1.4042778471561812e-20	3.062662336859973e-20	9.657716066314676e-21	1.4502043937122415e-22
0.5131	1.6994139919137407e-24	2.1025830038358748e-23	1.4514220599850756e-20	3.209781000531627e-20	1.018196566794459e-20	1.5371395446044243e-22
0.5132	1.79428518909397e-24	2.2178989206675537e-23	1.499919698842049e-20	3.362612704992145e-20	1.072968941329942e-20	1.6283976013493625e-22
0.5133	1.8935393831105698e-24	2.3384205836855403e-23	1.5497965470737102e-20	3.5213228515509346e-20	1.1301698050089338e-20	1.7241419715678633e-22
0.5134000000000001	1.9973339463219003e-24	2.4643289261607897e-23	1.6010785945702514e-20	3.6860796613500846e-20	1.1898820275528615e-20	1.8245394074207768e-22
0.5135000000000001	2.105830009953239e-24	2.5958089705356744e-23	1.6537920282993736e-20	3.8570541623942726e-20	1.2521902740460488e-20	1.929759902551537e-22
0.5136000000000001	2.2195434015716064e-24	2.733373229713362e-23	1.7079817050124004e-20	4.0346967594411883e-20	1.3174629252027067e-20	2.0418825454894583e-22
0.5137	2.3387517388260234e-24	2.8773143157453583e-23	1.7636796159392658e-20	4.219270001726896e-20	1.3858791713931395e-20	2.161729737660209e-22
0.5138	2.463261011865249e-24	3.0274912732314987e-23	1.8208930154753728e-20	4.410664431166186e-20	1.4572365435765968e-20	2.2875210850632416e-22
0.5139	2.593254579728242e-24	3.18411181578502e-23	1.8796490804987694e-20	4.6090677145028346e-20	1.5316334456102813e-20	2.4194918976761135e-22
0.514	2.728920033050978e-24	3.347388135228268e-23	1.9399751508143678e-20	4.8146705444844784e-20	1.6091704679277633e-20	2.557883836887447e-22
0.5141	2.870449218003286e-24	3.5175369162773764e-23	2.0018987196200615e-20	5.0276666256883576e-20	1.6899503962531306e-20	2.7029449397655705e-22
0.5142	3.018038257631629e-24	3.6947793483308764e-23	2.0654474238472324e-20	5.248252657963137e-20	1.7740782186103974e-20	2.854929633878682e-22
0.5143	3.1718875704991075e-24	3.879341134261722e-23	2.1306490343652452e-20	5.476628317416509e-20	1.8616611305415973e-20	3.014098741983235e-22
0.5144000000000001	3.332201886514812e-24	4.0714524961136135e-23	2.1975314460426175e-20	5.71299623488012e-20	1.9528085384453008e-20	3.1807194758665243e-22
0.5145000000000001	3.499190259839188e-24	4.2713481775984694e-23	2.2661226676558364e-20	5.957561971777351e-20	2.047632060942964e-20	3.355065418595237e-22
0.5146000000000001	3.673066078756114e-24	4.4792674432968716e-23	2.3364508116410102e-20	6.21053399332713e-20	2.1462455281808188e-20	3.537416494391301e-22
0.5147	3.8540470723928824e-24	4.6954540744518343e-23	2.4085440836793007e-20	6.472123639002172e-20	2.2487649789674752e-20	3.728058925315299e-22
0.5148	4.042355314175216e-24	4.9201563612573364e-23	2.48243077211233e-20	6.742545090172716e-20	2.3553086556492326e-20	3.92728517390723e-22
0.5149	4.2382172218978716e-24	5.1536270915334554e-23	2.5581392371818328e-20	7.022015334856185e-20	2.465996996619185e-20	4.1353938708929656e-22
0.515	4.441863554291495e-24	5.396123535681806e-23	2.6356979000879268e-20	7.310754129495292e-20	2.5809526263537967e-20	4.352689727026168e-22
0.5151	4.653529403964449e-24	5.647907427815277e-23	2.71513523186253e-20	7.608983957685812e-20	2.7003003428681092e-20	4.579483428096254e-22
0.5152	4.87345418659654e-24	5.909244942953102e-23	2.7964797420536105e-20	7.916929985773223e-20	2.8241671024767167e-20	4.816091512088545e-22
0.5153	5.101881626259755e-24	6.18040667017158e-23	2.8797599672157386e-20	8.234820015235028e-20	2.9526820017445084e-20	5.062836227441167e-22
0.5154000000000001	5.3390597367401005e-24	6.461667581602146e-23	2.965004459204945e-20	8.562884431767662e-20	3.0859762565085616e-20	5.320045371297493e-22
0.5155000000000001	5.5852407987304716e-24	6.753306997162204e-23	3.052241773273009e-20	8.901356150988847e-20	3.224183177846985e-20	5.588052106603506e-22
0.5156000000000001	5.840681332768698e-24	7.055608544912921e-23	3.1415004559599984e-20	9.250470560674607e-20	3.367438144870819e-20	5.867194756858749e-22
0.5157	6.1056420677842365e-24	7.368860116923747e-23	3.232809032780882e-20	9.610465459437157e-20	3.515878574206185e-20	6.157816577266536e-22
0.5158	6.380387905123768e-24	7.693353820535643e-23	3.3261959957045774e-20	9.981580991757407e-20	3.669643886035015e-20	6.460265500991311e-22
0.5159	6.665187877919475e-24	8.029385924905943e-23	3.421689790422751e-20	1.0364059579279923e-19	3.8288754665557314e-20	6.774893859165386e-22
0.516	6.960315105662195e-24	8.37725680271832e-23	3.519318803405996e-20	1.0758145848276613e-19	3.993716626722336e-20	7.102058073239001e-22
0.5161	7.26604674384444e-24	8.737270866945795e-23	3.619111348746785e-20	1.1164086553187858e-19	4.16431255711729e-20	7.442118318207809e-22
0.5162	7.582663928528667e-24	9.10973650254367e-23	3.7210956547848935e-20	1.1582130496139625e-19	4.3408102788068e-20	7.795438155188874e-22
0.5163	7.91045171570213e-24	9.494965992958979e-23	3.8252998505160233e-20	1.2012528442343778e-19	4.523358590025775e-20	8.162384131760578e-22
0.5164	8.249699015274614e-24	9.893275441335769e-23	3.9317519517805545e-20	1.245553303127931e-19	4.712108008533604e-20	8.54332534841249e-22
0.5165000000000001	8.600698519571681e-24	1.0304984686295735e-22	4.040479847231277e-20	1.2911398683553159e-19	4.907210709477777e-20	8.938632989387705e-22
0.5166000000000001	8.963746626177573e-24	1.073041721217407e-22	4.151511284078827e-20	1.3380381503336635e-19	5.108820458597171e-20	9.348679816128835e-22
0.5167	9.339143354982734e-24	1.1169900053592727e-22	4.2648738536140934e-20	1.3862739176278013e-19	5.317092540595695e-20	9.77383962147595e-22
0.5168	9.727192259278029e-24	1.1623763694241604e-22	4.3805949765048726e-20	1.4358730862774609e-19	5.532183682504885e-20	1.0214486642676973e-21
0.5169	1.0128200330750449e-23	1.20923419597512e-22	4.498701887867165e-20	1.4868617086503623e-19	5.754251971856808e-20	1.0670994931208537e-21
0.517	1.0542477898223273e-23	1.2575971904530225e-22	4.619221622109529e-20	1.5392659618097926e-19	5.983456769479299e-20	1.1143737677322442e-21
0.5171	1.097033851998656e-23	1.3074993692443987e-22	4.742180997549077e-20	1.5931121353853596e-19	6.21995861672075e-20	1.1633086487145675e-21
0.5172	1.1415283358968246e-23	1.3592683269333372e-22	4.867773798621108e-20	1.6486772912809959e-19	6.466487698902878e-20	1.2156807158675327e-21
0.5173	1.1876519253225854e-23	1.412835452270178e-22	4.9959657860953065e-20	1.7059004001316022e-19	6.72233424364827e-20	1.2709587064598871e-21
0.5174	1.2352769761361356e-23	1.4680881003323627e-22	5.1266983400917916e-20	1.7646821951724024e-19	6.986381354691685e-20	1.3283203093672465e-21
0.5175000000000001	1.2844387924996136e-23	1.5250638315157665e-22	5.259998365450109e-20	1.8250515096418738e-19	7.258820580441458e-20	1.3878244251237152e-21
0.5176000000000001	1.3351730598208985e-23	1.5838005510099599e-22	5.3958925105135114e-20	1.8870373221367696e-19	7.539845507994436e-20	1.4495307399769996e-21
0.5177	1.3875158339029514e-23	1.6443364961834255e-22	5.534407151363264e-20	1.9506687449088843e-19	7.829651692771829e-20	1.5134996902411896e-21
0.5178	1.4415035294391193e-23	1.706710223337502e-22	5.675568375834092e-20	2.0159750116857335e-19	8.128436583246771e-20	1.579792423235335e-21
0.5179	1.4971729078397512e-23	1.7709605938175294e-22	5.81940196731097e-20	2.0829854650051837e-19	8.436399440595515e-20	1.6484707546381247e-21
0.518	1.5545610643746106e-23	1.8371267594690236e-22	5.965933388307456e-20	2.1517295430533778e-19	8.753741253096211e-20	1.7195971220819924e-21
0.5181	1.6137054146155652e-23	1.905248147426922e-22	6.115187763824997e-20	2.222236765995188e-19	9.080664645095183e-20	1.7932345348028058e-21
0.5182	1.67464368016368e-23	1.9753644442254934e-22	6.267189864491775e-20	2.294536721785776e-19	9.417373780354559e-20	1.869446519155035e-21
0.5183	1.7374138736452157e-23	2.0475155792166958e-22	6.421964089482604e-20	2.368659051452643e-19	9.764074259592953e-20	1.948297059794311e-21
0.5184	1.802054282960235e-23	2.121741707285093e-22	6.579534449217678e-20	2.4446334338362887e-19	1.0120973012022793e-19	2.0298505363223685e-21
0.5185000000000001	1.86860345476773e-23	2.198083190846178e-22	6.739924547841212e-20	2.5224895697780485e-19	1.0488278180684842e-19	2.114171655181597e-21
0.5186000000000001	1.937100177190911e-23	2.276580581116421e-22	6.903157565478718e-20	2.6022571657431072e-19	1.0866199001373058e-19	2.201325376577459e-21
0.5187	2.007583461726704e-23	2.3572745986425467e-22	7.06925624027422e-20	2.6839659168674353e-19	1.125494567494301e-19	2.2913768362013617e-21
0.5188	2.0800925243419187e-23	2.440206113076707e-22	7.238242850205109e-20	2.767645489415186e-19	1.1654729232780912e-19	2.3843912615141193e-21
0.5189	2.1546667657401033e-23	2.5254161221859e-22	7.410139194675926e-20	2.853325502635152e-19	1.2065761395216956e-19	2.480433882345274e-21
0.519	2.2313457507819464e-23	2.612945730082772e-22	7.584966575890946e-20	2.941035510003329e-19	1.2488254422652386e-19	2.5795698355522016e-21
0.5191	2.3101691870418623e-23	2.702836124664318e-22	7.762745780003885e-20	3.03080497983822e-19	1.292242095916518e-19	2.6818640634734174e-21
0.5192	2.3911769024841205e-23	2.795128554247116e-22	7.943497058047092e-20	3.122663275276842e-19	1.3368473868358295e-19	2.787381205902749e-21
0.5193	2.4744088222405646e-23	2.8898643033851735e-22	8.127240106637611e-20	3.2166396335969693e-19	1.382662606119968e-19	2.896185485298705e-21
0.5194	2.5599049444729177e-23	2.987084667857888e-22	8.313994048461808e-20	3.3127631448729174e-19	1.429709031560458e-19	3.008340584934468e-21
0.5195000000000001	2.647705315301479e-23	3.086830928815484e-22	8.503777412537427e-20	3.411062729950514e-19	1.4780079087499082e-19	3.123909519683185e-21
0.5196000000000001	2.737850002782552e-23	3.189144326068258e-22	8.696608114253325e-20	3.511567117727301e-19	1.5275804313097951e-19	3.2429544991206693e-21
0.5197	2.830379069917551e-23	3.2940660305079145e-22	8.892503435187925e-20	3.6143048217245724e-19	1.5784477202129927e-19	3.365536782620075e-21
0.5198	2.925332546673885e-23	3.401637115646463e-22	9.091480002704529e-20	3.7193041159350867e-19	1.6306308021720813e-19	3.491716526095582e-21
0.5199	3.0227504010006387e-23	3.5118985282603363e-22	9.293553769323722e-20	3.8265930099327744e-19	1.6841505870654034e-19	3.621552620045129e-21
0.52	3.122672508820605e-23	3.6248910581269213e-22	9.498739991875426e-20	3.936199223229624e-19	1.739027844371362e-19	3.75510251852796e-21
0.5201	3.225138622979419e-23	3.7406553068394234e-22	9.707053210426735e-20	4.048150158863327e-19	1.7952831785803767e-19	3.892422058698109e-21
0.5202	3.330188341133742e-23	3.859231655687677e-22	9.918507226988876e-20	4.1624728762011905e-19	1.8529370035538785e-19	4.0335652705046636e-21
0.5203	3.437861072558769e-23	3.9806602325906694e-22	1.0133115084000645e-19	4.279194062943549e-19	1.9120095157981763e-19	4.178584176152942e-21
0.5204	3.548196003857751e-23	4.1049808780692555e-22	1.0350889042591862e-19	4.39834000631177e-19	1.972520666621172e-19	4.327528578909539e-21
0.5205000000000001	3.661232063551946e-23	4.232233110242985e-22	1.0571840560622366e-19	4.5199365634027445e-19	2.0344901331376624e-19	4.480445840815876e-21
0.5206000000000001	3.7770078855335423e-23	4.362456088839728e-22	1.0795980270500179e-19	4.644009130694307e-19	2.0979372880893974e-19	4.6373806488624115e-21
0.5207	3.8955617713619134e-23	4.495688578204931e-22	1.1023317956778452e-19	4.770582612684941e-19	2.1628811684451077e-19	4.7983747691608605e-21
0.5208	4.0183523809966883e-23	4.633276760789712e-22	1.1254606849164762e-19	4.900798273127295e-19	2.2304901347572325e-19	4.971259968464072e-21
0.5209	4.1449490383926283e-23	4.774824248526961e-22	1.1489600046142377e-19	5.034312312802226e-19	2.300414978437964e-19	5.153684074421201e-21
0.521	4.27461172644782e-23	4.919651937351183e-22	1.1727894344285683e-19	5.170537298189264e-19	2.372048757820266e-19	5.341481105284441e-21
0.5211	4.4073854690471583e-23	5.067803941038416e-22	1.1969499081541113e-19	5.309502640086516e-19	2.4454175200439e-19	5.53475507021515e-21
0.5212	4.543315055689814e-23	5.219324029638596e-22	1.2214422722131143e-19	5.451237343992439e-19	2.5205471810836507e-19	5.7336095902954525e-21
0.5213	4.6824450047465266e-23	5.374255592647688e-22	1.2462672834534992e-19	5.595769980974713e-19	2.597463500230281e-19	5.93814774600381e-21
0.5214	4.824819525586312e-23	5.532641601200313e-22	1.2714256069268173e-19	5.743128657740865e-19	2.676192053523216e-19	6.148471915904955e-21
0.5215000000000001	4.9704824795526075e-23	5.694524569268382e-22	1.296917813645758e-19	5.893340985893906e-19	2.756758206104012e-19	6.3646836061953945e-21
0.5216000000000001	5.1194773397711364e-23	5.859946513854851e-22	1.3227443783216393e-19	6.046434050358909e-19	2.8391870834600496e-19	6.586883270734636e-21
0.5217	5.2718471497722347e-23	6.028948914170914e-22	1.3489056770818614e-19	6.202434376964893e-19	2.9235035415271386e-19	6.815170121180385e-21
0.5218	5.427634480905284e-23	6.201572669780447e-22	1.3754019851668638e-19	6.361367899163256e-19	3.0097321356167045e-19	7.04964192682736e-21
0.5219	5.586881388529666e-23	6.377858057702864e-22	1.4022334746072425e-19	6.523259923869496e-19	3.0978970881359614e-19	7.290394803744399e-21
0.522	5.749629366961651e-23	6.557844688459894e-22	1.4294002118807165e-19	6.688135096409759e-19	3.188022255065779e-19	7.537522992783624e-21
0.5221	5.915919303157649e-23	6.741571461053347e-22	1.4569021555488663e-19	6.856017364555088e-19	3.2801310911613483e-19	7.791118626024547e-21
0.5222	6.085791429115629e-23	6.929076516862714e-22	1.4847391538740692e-19	7.026929941627455e-19	3.374246613839999e-19	8.051271481200576e-21
0.5223	6.2592852729741e-23	7.120397192447337e-22	1.5129109424161076e-19	7.200895268658021e-19	3.4703913657187056e-19	8.318068723639545e-21
0.5224	6.436439608789921e-23	7.315569971243706e-22	1.5414171416090933e-19	7.377934975581918e-19	3.5685873757643873e-19	8.591594635235085e-21
0.5225000000000001	6.617292404974704e-23	7.514630434141918e-22	1.5702572543182554e-19	7.558069841449727e-19	3.6688561190176396e-19	8.87193032994936e-21
0.5226000000000001	6.801880771369042e-23	7.717613208929416e-22	1.5994306633765197e-19	7.741319753636274e-19	3.7712184748498774e-19	9.159153455328004e-21
0.5227	6.990240904937883e-23	7.924551918591715e-22	1.6289366291018288e-19	7.927703666032515e-19	3.8756946837155163e-19	9.45333787950004e-21
0.5228	7.182408034062386e-23	8.135479128453064e-22	1.6587742867939015e-19	8.117239556195003e-19	3.9823043023545084e-19	9.754553363103626e-21
0.5229	7.378416361410814e-23	8.350426292146254e-22	1.6889426442113803e-19	8.309944381437365e-19	4.0910661574046976e-19	1.0062865215572556e-20
0.523	7.578299005368322e-23	8.569423696399929e-22	1.7194405790292298e-19	8.505834033843961e-19	4.2019982973801096e-19	1.0378333935194789e-20
0.5231	7.782087940003267e-23	8.79250040462766e-22	1.750266836276159e-19	8.704923294183625e-19	4.315117942969836e-19	1.0701014832333794e-20
0.5232	7.989813933551384e-23	9.01968419930865e-22	1.7814200257524427e-19	8.907225784705058e-19	4.43044143561256e-19	1.1030957635186057e-20
0.5233	8.20150648539493e-23	9.25100152314364e-22	1.8128986194276718e-19	9.112753920790098e-19	4.547984184298575e-19	1.1368206077423969e-20
0.5234	8.417193761518654e-23	9.486477418977373e-22	1.8447009488191554e-19	9.32151886144766e-19	4.667760610553001e-19	1.1712797467057581e-20
0.5235000000000001	8.636902528418752e-23	9.726135468470728e-22	1.8768252023502967e-19	9.533530458622663e-19	4.7897840915493985e-19	1.2064762235821174e-20
0.5236000000000001	8.860658085445242e-23	9.969997729510866e-22	1.909269422689524e-19	9.74879720530039e-19	4.914066901304012e-19	1.2424123468369449e-20
0.5237	9.088484195557297e-23	1.0218084672348092e-21	1.9420315040694608e-19	9.967326182383648e-19	5.040620149899634e-19	1.2790896410550005e-20
0.5238	9.3204030144675e-23	1.0470415114442857e-21	1.9751091895865663e-19	1.018912300431883e-18	5.169453720684862e-19	1.3165087955984127e-20
0.5239	9.556435018156371e-23	1.0727006154012837e-21	2.008500068481121e-19	1.0414191763448632e-18	5.300576205395719e-19	1.3546696110175795e-20
0.524	9.796598928733117e-23	1.098787310226446e-21	2.042201573397639e-19	1.0642534973067268e-18	5.433994837143456e-19	1.3935709431332027e-20
0.5241	1.0040911638623196e-22	1.1253029414298924e-21	2.076210977625952e-19	1.0874153509154993e-18	5.569715421212203e-19	1.433210644705856e-20
0.5242	1.0289388133058857e-22	1.1522486618676072e-21	2.1105253923225445e-19	1.110904655076662e-18	5.707742263608089e-19	1.4735855046066797e-20
0.5243	1.0542041410851253e-22	1.1796254245624856e-21	2.1451417637126142e-19	1.1347211519049144e-18	5.848078097299692e-19	1.5146911843995757e-20
0.5244	1.080243558603122e-22	1.2077609691725113e-21	2.1802427732084224e-19	1.159143354873917e-18	5.99360693295274e-19	1.5584762632151163e-20
0.5245000000000001	1.1071864917121535e-22	1.2367731047373956e-21	2.2158892567345383e-19	1.1842717007413798e-18	6.145407171800664e-19	1.6056980302002825e-20
0.5246000000000001	1.1346024580891785e-22	1.2662648705404479e-21	2.25185062084792e-19	1.2097669850626528e-18	6.299996550170277e-19	1.6540064557383615e-20
0.5247	1.1624940299155897e-22	1.2962381875332257e-21	2.2881238815740364e-19	1.2356299239807606e-18	6.457393812331313e-19	1.7034130778028123e-20
0.5248	1.1908636038231336e-22	1.326694791956546e-21	2.3247058929617007e-19	1.2618610816292245e-18	6.617616610676088e-19	1.7539289180714047e-20
0.5249	1.2197133933954924e-22	1.3576362284516651e-21	2.3615933444289116e-19	1.2884608646486496e-18	6.780681445729801e-19	1.8055644398545538e-20
0.525	1.2490454215070747e-22	1.3890638430431935e-21	2.398782758091022e-19	1.3154295165808742e-18	6.946603604227981e-19	1.8583295041322003e-20
0.5251	1.2788615124975767e-22	1.4209787759930921e-21	2.436270486072347e-19	1.3427671121389183e-18	7.11539709521372e-19	1.9122333236324073e-20
0.5252	1.3091632841797365e-22	1.453381954524229e-21	2.474052707800285e-19	1.3704735513502273e-18	7.287074584101966e-19	1.9672844148814823e-20
0.5253	1.3399521396785757e-22	1.4862740854122944e-21	2.512125427282603e-19	1.3985485535710253e-18	7.461647324658838e-19	2.0234905481537784e-20
0.5254	1.3712292590998813e-22	1.5196556474450675e-21	2.5504844703674376e-19	1.4269916513694729e-18	7.639125088843048e-19	2.0808586952472344e-20
0.5255000000000001	1.4029955910261354e-22	1.5535268837478627e-21	2.589125481986863e-19	1.4558021842755626e-18	7.819516094455048e-19	2.13939497500781e-20
0.5256000000000001	1.4352518438372396e-22	1.5878877939734794e-21	2.6280439233827195e-19	1.4849792923946961e-18	8.002826930535537e-19	2.1991045965238316e-20
0.5257000000000001	1.4679984768548291e-22	1.6227381263563337e-21	2.6672350693163467e-19	1.514521909883521e-18	8.18906248046029e-19	2.259991799909665e-20
0.5258	1.5012356913071281e-22	1.658077369628641e-21	2.706694005260783e-19	1.5444287582845483e-18	8.378225842667753e-19	2.3220597945934426e-20
0.5259	1.5349634211129206e-22	1.6939047447981424e-21	2.746415624576506e-19	1.5746983397178434e-18	8.570318248963285e-19	2.3853106950235475e-20
0.526	1.5691813234822509e-22	1.730219196785809e-21	2.7863946256702772e-19	1.6053289299268533e-18	8.765338980336737e-19	2.449745453703766e-20
0.5261	1.6038887693315903e-22	1.7670193859224218e-21	2.8266255091369296e-19	1.636318571175718e-18	8.963285280230002e-19	2.515363791465451e-20
0.5262	1.6390848335116813e-22	1.804303679302943e-21	2.867102574884979e-19	1.6676650649958974e-18	9.164152265192528e-19	2.5821641248817426e-20
0.5263	1.6747682848456302e-22	1.8420701419972872e-21	2.907819919244854e-19	1.699365964778842e-18	9.367932832856291e-19	2.6501434907259562e-20
0.5264	1.710937575975119e-22	1.8803165281164314e-21	2.9487714320610274e-19	1.7314185682124898e-18	9.574617567164724e-19	2.7192974673732473e-20
0.5265000000000001	1.7475908330126375e-22	1.919040271732558e-21	2.9899507937670133e-19	1.763819909558434e-18	9.784194640785358e-19	2.789620093041654e-20
0.5266000000000001	1.7847258449975123e-22	1.958238477652127e-21	3.031351472444138e-19	1.796566751767261e-18	9.996649714636461e-19	2.861103780765013e-20
0.5267000000000001	1.8223400531535991e-22	1.9979079120406303e-21	3.072966720863431e-19	1.82965557842898e-18	1.0211965834455575e-18	2.933739229987837e-20
0.5268	1.8604305399463382e-22	2.0380449928978746e-21	3.114789573511272e-19	1.863082585555813e-18	1.0430123324335348e-18	3.0075153346675325e-20
0.5269	1.8989940179370162e-22	2.078645780382483e-21	3.156812843598212e-19	1.8968436731941172e-18	1.065109967715121e-18	3.082419087767006e-20
0.527	1.9380268184318707e-22	2.119705966984355e-21	3.199029120051379e-19	1.930934436862623e-18	1.0874869441803377e-18	3.1584354820159835e-20
0.5271	1.9775248799242272e-22	2.161220867544307e-21	3.2414307644907763e-19	1.9653501588140626e-18	1.1101404107195537e-18	3.2355474068174054e-20
0.5272	2.0174837363267969e-22	2.20318540911906e-21	3.284009908188562e-19	2.0000857991165776e-18	1.1330671982866147e-18	3.313735541168998e-20
0.5273	2.057898504992365e-22	2.2455941206908504e-21	3.3267584490124972e-19	2.035135986552294e-18	1.1562638076192336e-18	3.392978242468198e-20
0.5274	2.098763874520454e-22	2.2884411227202424e-21	3.3696680483525964e-19	2.070495009329371e-18	1.179726396607962e-18	3.473251431063886e-20
0.5275000000000001	2.1400740923476285e-22	2.3317201165411024e-21	3.4127301280319237e-19	2.1061568056046835e-18	1.2034507673052033e-18	3.5545284704137576e-20
0.5276000000000001	2.1818229521191148e-22	2.3754243735960773e-21	3.4559358672005734e-19	2.142114953813164e-18	1.2274323525651278e-18	3.636780042702169e-20
0.5277000000000001	2.2240037808398897e-22	2.4195467245122383e-21	3.4992761992139444e-19	2.1783626628012954e-18	1.2516662023058462e-18	3.71997401976988e-20
0.5278	2.266609425802009e-22	2.464079548014625e-21	3.542741808494222e-19	2.2148927617602595e-18	1.2761469693839438e-18	3.804075329200235e-20
0.5279	2.3096322412868446e-22	2.5090147596772618e-21	3.5863231273761443e-19	2.251697689956048e-18	1.3008688950723201e-18	3.88904581540377e-20
0.528	2.3532952524567963e-22	2.5545565183565548e-21	3.6301312142624017e-19	2.288950730990254e-18	1.3260137545812607e-18	3.976117112458281e-20
0.5281	2.3996155129638045e-22	2.6025574229192584e-21	3.6752083396921914e-19	2.3282320339952703e-18	1.3532301863270931e-18	4.0765296782494166e-20
0.5282	2.4464629509008817e-22	2.6510542607131765e-21	3.720428862181597e-19	2.367870408228364e-18	1.3807945063447607e-18	4.178680000313752e-20
0.5283	2.493832611686592e-22	2.700041047837227e-21	3.765783761543511e-19	2.407860540066545e-18	1.4087045376672891e-18	4.2825667969337656e-20
0.5284	2.5417191037703637e-22	2.749511378919179e-21	3.8112637792469195e-19	2.4481967829307025e-18	1.4369577980369237e-18	4.388187051563043e-20
0.5285000000000001	2.5901165864223317e-22	2.799458416680406e-21	3.856859415526132e-19	2.488873148353962e-18	1.4655514882890936e-18	4.495535918665341e-20
0.5286000000000001	2.6390187573169035e-22	2.849874881351533e-21	3.9025609264765795e-19	2.5298832968748565e-18	1.4944824804137964e-18	4.6046066259423945e-20
0.5287000000000001	2.6884188399079703e-22	2.90075303993897e-21	3.9483583211371033e-19	2.5712205287525504e-18	1.5237473052868762e-18	4.715390372832617e-20
0.5288	2.738309570593033e-22	2.952084695339657e-21	3.9942413585579036e-19	2.6128777745001087e-18	1.5533421400626968e-18	4.8278762251590924e-20
0.5289	2.7886831856649643e-22	3.0038611753044275e-21	4.0401995448551903e-19	2.6548475852337417e-18	1.5832627952207343e-18	4.942051005803018e-20
0.529	2.839531408048664e-22	3.0560733212480053e-21	4.0862221302520047e-19	2.697122122834221e-18	1.613504701257429e-18	5.0578991812740094e-20
0.5291	2.890845433821077e-22	3.108711476905182e-21	4.132298106105549e-19	2.7396931499177038e-18	1.6440628950151457e-18	5.1754027440453264e-20
0.5292	2.9426159185119534e-22	3.1617654768315913e-21	4.178416201920561e-19	2.782552019612224e-18	1.674932005639313e-18	5.2945410905182365e-20
0.5293	2.9948329631833786e-22	3.215224634748404e-21	4.224564882349307e-19	2.825689665136908e-18	1.7061062401550332e-18	5.4152908944744085e-20
0.5294	3.0474861002864447e-22	3.2690777317299528e-21	4.2707323441783463e-19	2.869096589180713e-18	1.7375793686543503e-18	5.537625975874318e-20
0.5295	3.1005642792919033e-22	3.323313004232609e-21	4.3169065133009083e-19	2.9127628530764017e-18	1.7693447090843756e-18	5.661517164850847e-20
0.5296000000000001	3.1540558520936152e-22	3.3779181319646525e-21	4.363075041676519e-19	2.9566780657673207e-18	1.8013951116274096e-18	5.786932160746962e-20
0.5297000000000001	3.2079485581821294e-22	3.43288022559556e-21	4.40922530427683e-19	3.00083137256276e-18	1.8337229426629995e-18	5.91383538603906e-20
0.5298	3.2622295095865513e-22	3.4881858143039574e-21	4.455344396018012e-19	3.045211443678568e-18	1.866320068302359e-18	6.042187834985743e-20
0.5299	3.316885175582057e-22	3.543820833162877e-21	4.501419128679834e-19	3.089806462559198e-18	1.89917783748468e-18	6.171946916832564e-20
0.53	3.371901367161264e-22	3.599770610361418e-21	4.547436027811e-19	3.134604113977398e-18	1.932287064625216e-18	6.303066293403619e-20
0.5301	3.4272632212673026e-22	3.656019854261934e-21	4.593381329621609e-19	3.179591571908146e-18	1.9656380118046923e-18	6.435495710902542e-20
0.5302	3.482955184786066e-22	3.712552640291348e-21	4.639240977861828e-19	3.224755487172414e-18	1.999220370488877e-18	6.569180825739907e-20
0.5303	3.5389609982957656e-22	3.769352397665896e-21	4.685000620687612e-19	3.2700819748473395e-18	2.033023242767643e-18	6.704063024201813e-20
0.5304	3.5952636795712127e-22	3.826401895947743e-21	4.730645607512665e-19	3.315556601438186e-18	2.0670351221017696e-18	6.840079235764677e-20
0.5305	3.651845506841135e-22	3.8836832314330315e-21	4.77616098584747e-19	3.3611643718087708e-18	2.101243873566406e-18	6.977161739860591e-20
0.5306000000000001	3.7086880017958037e-22	3.941177813370203e-21	4.821531498125357e-19	3.4068897158658734e-18	2.1356367135791496e-18	7.11523796588647e-20
0.5307000000000001	3.765771912342714e-22	3.9988663500065324e-21	4.866741578514405e-19	3.4527164749928175e-18	2.170200189100242e-18	7.254230286247452e-20
0.5308	3.8230771951087897e-22	4.056728834463603e-21	4.911775349717152e-19	3.49862788822929e-18	2.2049201562934512e-18	7.394055802220039e-20
0.5309	3.8805829976858104e-22	4.1147445304390446e-21	4.956616619756474e-19	3.544606578191603e-18	2.2397817586339457e-18	7.534626122409856e-20
0.531	3.9382676406178295e-22	4.1728919577346e-21	5.001248878748872e-19	3.590634536730176e-18	2.2747694044510736e-18	7.675847133576407e-20
0.5311	3.996108599127236e-22	4.231148877608523e-21	5.045655295663928e-19	3.6366931103185865e-18	2.309866743892115e-18	7.81761876358782e-20
0.5312	4.0540824845782293e-22	4.2894922779522375e-21	5.089818715071367e-19	3.682762985170706e-18	2.345056645294063e-18	7.959834736264382e-20
0.5313	4.112165025674814e-22	4.347898358289211e-21	5.133721653874597e-19	3.72882417208037e-18	2.380321170949159e-18	8.102382317858771e-20
0.5314	4.1703310493910544e-22	4.406342514596066e-21	5.1773462980314255e-19	3.77485599097939e-18	2.415641552250291e-18	8.245142054918649e-20
0.5315	4.228554461631425e-22	4.464799323943722e-21	5.220674499261572e-19	3.820837055208729e-18	2.450998164201589e-18	8.38798750326338e-20
0.5316000000000001	4.286808227619021e-22	4.523242528958474e-21	5.26368777174133e-19	3.866745255498099e-18	2.486370499279524e-18	8.530784947806581e-20
0.5317000000000001	4.3490796051224095e-22	4.5853361292448004e-21	5.308456771159859e-19	3.915701853209224e-18	2.5250192042997954e-18	8.695699469071156e-20
0.5318	4.41408090718669e-22	4.6498858386899704e-21	5.354280174111465e-19	3.9666991027600995e-18	2.56592605194024e-18	8.876111091727595e-20
0.5319	4.479348042721469e-22	4.714622312864129e-21	5.399863544595351e-19	4.0178072924746395e-18	2.6070889155271312e-18	9.058513256096819e-20
0.532	4.544859953555175e-22	4.7795241193955486e-21	5.445190070747575e-19	4.0690094386203874e-18	2.648495198865654e-18	9.242854605245847e-20
0.5321	4.610594766370408e-22	4.844569088783093e-21	5.490242634177712e-19	4.120287958234685e-18	2.6901316484601338e-18	9.429079373941206e-20
0.5322	4.676529775328952e-22	4.9097343005169964e-21	5.535003807057204e-19	4.171624655724258e-18	2.7319843331853318e-18	9.617127198893825e-20
0.5323	4.742641424455783e-22	4.97499606903965e-21	5.579455849196077e-19	4.223000709222229e-18	2.774038623447399e-18	9.806932922527884e-20
0.5324	4.808905289781796e-22	5.0403299295476304e-21	5.623580705109782e-19	4.27439665669985e-18	2.8162791698237478e-18	9.998426390077521e-20
0.5325	4.875296061241354e-22	5.105710623632671e-21	5.667360001075153e-19	4.325792381828146e-18	2.858689881169521e-18	1.01915322398122e-19
0.5326000000000001	4.941787524324249e-22	5.171112084761167e-21	5.710775042175479e-19	4.377167099585306e-18	2.9012539021786503e-18	1.0386169686179983e-19
0.5327000000000001	5.008352541478705e-22	5.236507423590997e-21	5.753806809334982e-19	4.428499341605586e-18	2.943953590386935e-18	1.0582252295658126e-19
0.5328	5.074963033264967e-22	5.301868913126165e-21	5.796435956343464e-19	4.47976694126637e-18	2.986770492605428e-18	1.0779687755092694e-19
0.5329	5.141589959255839e-22	5.36716797370608e-21	5.838642806869495e-19	4.530947018507279e-18	3.0296853207697488e-18	1.0978377632298222e-19
0.533	5.208203298683189e-22	5.432375157830426e-21	5.880407351463382e-19	4.582015964378199e-18	3.072677927193185e-18	1.1178217128689232e-19
0.5331	5.274772030827616e-22	5.497460134817685e-21	5.9217092445494e-19	4.632949425311067e-18	3.115727279209682e-18	1.1379094823703074e-19
0.5332	5.341264115150539e-22	5.562391675297916e-21	5.962527801408356e-19	4.683722287111581e-18	3.158811433193244e-18	1.1580892410770342e-19
0.5333	5.407646471164581e-22	5.627137635536083e-21	6.002841995148016e-19	4.734308658664503e-18	3.2019075079388046e-18	1.1783484424579477e-19
0.5334	5.473884958042577e-22	5.691664941588654e-21	6.042630453665042e-19	4.78468185535014e-18	3.2449916573914932e-18	1.1986737959378224e-19
0.5335	5.539944353961033e-22	5.755939573289683e-21	6.081871456594911e-19	4.834814382164847e-18	3.2880390427081725e-18	1.2190512378043118e-19
0.5336000000000001	5.605788335177194e-22	5.819926548066499e-21	6.120542932251902e-19	4.884677916541958e-18	3.331023803637034e-18	1.2394659011644458e-19
0.5337000000000001	5.6713794548372535e-22	5.883589904584791e-21	6.158622454558856e-19	4.9342432908678794e-18	3.3739190291995776e-18	1.2599020849224566e-19
0.5338	5.736679121514088e-22	5.946892686221423e-21	6.196087239966395e-19	4.983480474688174e-18	3.416696727659434e-18	1.2803432217500096e-19
0.5339	5.801647577471019e-22	6.009796924363712e-21	6.232914144361484e-19	5.032358556598009e-18	3.4593277957613717e-18	1.3007718450187922e-19
0.534	5.8662438766516835e-22	6.0722636215358035e-21	6.269079659965962e-19	5.0808457258126514e-18	3.501781987224891e-18	1.3211695546652048e-19
0.5341	5.930425862391568e-22	6.134252734349336e-21	6.304559912224628e-19	5.128909253411552e-18	3.544027880474737e-18	1.34151698195523e-19
0.5342	5.9941501448511295e-22	6.1957231562792834e-21	6.339330656682718e-19	5.1765154732512716e-18	3.586032845591727e-18	1.3617937531174547e-19
0.5343	6.057372078166988e-22	6.256632700262829e-21	6.373367275853353e-19	5.22362976254143e-18	3.627763010466059e-18	1.381978451810552e-19
0.5344	6.120045737319294e-22	6.316938081120794e-21	6.40664477607428e-19	5.270216522077823e-18	3.669183226135051e-18	1.4020485803912354e-19
0.5345	6.182123894714368e-22	6.37659489780151e-21	6.439137784355045e-19	5.3162391561276816e-18	3.710257031287403e-18	1.4219805199474126e-19
0.5346000000000001	6.243557996478373e-22	6.4355576154446985e-21	6.47082054521282e-19	5.3616600519599544e-18	3.750946615914441e-18	1.4417494890601351e-19
0.5347000000000001	6.304298138461618e-22	6.493779547265666e-21	6.501666917498918e-19	5.406440559015941e-18	3.79121278408985e-18	1.4613295012572853e-19
0.5348	6.364293041950716e-22	6.5512128362590415e-21	6.53165037121436e-19	5.450540967713379e-18	3.8310149158579475e-18	1.480693321120585e-19
0.5349	6.42349002908599e-22	6.60780843671984e-21	6.560743984315477e-19	5.493920487877989e-18	3.870310928210311e-18	1.4998124190065557e-19
0.535	6.48183499798293e-22	6.663516095583037e-21	6.5889204395094e-19	5.5365372267966045e-18	3.909057235130646e-18	1.5186569243410522e-19
0.5351	6.539272397554644e-22	6.7182843335783655e-21	6.616152021038961e-19	5.578348166884678e-18	3.947208706686354e-18	1.5371955774453873e-19
0.5352	6.595745202033671e-22	6.772060426201736e-21	6.642410611457612e-19	5.6193091429625024e-18	3.984718627145958e-18	1.5553956798515995e-19
0.5353	6.651591685288643e-22	6.825155179517062e-21	6.667874297113868e-19	5.659685091036163e-18	4.021863388026813e-18	1.5734433075810951e-19
0.5354	6.721731403243751e-22	6.891270887812368e-21	6.700273120621309e-19	5.7111447835929935e-18	4.070901614734846e-18	1.5996960834885032e-19
0.5355	6.791401299096986e-22	6.956821071928556e-21	6.731881347160499e-19	5.76214757197491e-18	4.1198021200113824e-18	1.6260382907387004e-19
0.5356000000000001	6.860556770415872e-22	7.021763219966285e-21	6.762674565894141e-19	5.812659883213898e-18	4.1685342354571e-18	1.6524538430437146e-19
0.5357000000000001	6.929151987099125e-22	7.086053766948163e-21	6.792628018929151e-19	5.862647233818528e-18	4.217066141793452e-18	1.6789257681400617e-19
0.5358	6.997139869833373e-22	7.149648078618642e-21	6.821716598613464e-19	5.91207421167913e-18	4.265364837605972e-18	1.7054361748357745e-19
0.5359	7.06447206829421e-22	7.212500435086255e-21	6.849914844822155e-19	5.960904457661222e-18	4.3133961073546424e-18	1.7319662190226596e-19
0.536	7.131098939094472e-22	7.274564014313508e-21	6.877196942238047e-19	6.009100646886831e-18	4.361124488638632e-18	1.7584960686255487e-19
0.5361	7.196969523474191e-22	7.335790875448137e-21	6.90353671762249e-19	6.056624469694783e-18	4.4085132386963514e-18	1.7850048674567802e-19
0.5362	7.262031524732526e-22	7.396131941999159e-21	6.928907637079001e-19	6.10343661227688e-18	4.455524300125587e-18	1.811470697945322e-19
0.5363	7.32623128539945e-22	7.455536984854776e-21	6.953282803308904e-19	6.149496736984017e-18	4.502118265806248e-18	1.837870542708228e-19
0.5364	7.38951376414419e-22	7.513954605141799e-21	6.976634952858341e-19	6.194763462296129e-18	4.548254343007787e-18	1.8641802449310365e-19
0.5365	7.451822512420791e-22	7.571332216926439e-21	6.998936453358095e-19	6.239194342451863e-18	4.5938903166643644e-18	1.8903744675237542e-19
0.5366000000000001	7.513099650847032e-22	7.62761602975589e-21	7.020159300754984e-19	6.282745846730969e-18	4.638982511798601e-18	1.9164266510167606e-19
0.5367000000000001	7.573285845315596e-22	7.682751031038445e-21	7.040275116535375e-19	6.3253733383843585e-18	4.683485755075706e-18	1.9423089701613976e-19
0.5368	7.632320282836014e-22	7.736680968263766e-21	7.059255144940871e-19	6.367031053206254e-18	4.727353335469192e-18	1.9679922891981946e-19
0.5369	7.690140647104394e-22	7.789348331060401e-21	7.07707025017547e-19	6.4076720777412954e-18	4.770536964017753e-18	1.9934461157542846e-19
0.537	7.746683093801225e-22	7.840694333091813e-21	7.093690913606148e-19	6.447248327122924e-18	4.812986732655074e-18	2.0186385533324494e-19
0.5371	7.801882225611865e-22	7.890658893787843e-21	7.109087230953197e-19	6.4857105225332536e-18	4.8546510720897296e-18	2.0435362523499172e-19
0.5372	7.8556710669725045e-22	7.939180619914177e-21	7.123228909475478e-19	6.523008168282958e-18	4.895476708717672e-18	2.0681043596878845e-19
0.5373	7.907981038535327e-22	7.986196786975706e-21	7.136085265145317e-19	6.5590895285001545e-18	4.9354086205428486e-18	2.092306466707762e-19
0.5374	7.958741931353581e-22	8.03164332045507e-21	7.147625219816695e-19	6.593901603424847e-18	4.974389992086364e-18	2.116104555691794e-19
0.5375	8.0078818807839895e-22	8.075454776885578e-21	7.157817298385282e-19	6.627390105301398e-18	5.012362168261189e-18	2.139458944663168e-19
0.5376000000000001	8.055327340105104e-22	8.117564324757193e-21	7.166629625940639e-19	6.659499433862502e-18	5.049264607190216e-18	2.1623282305400129e-19
0.5377000000000001	8.1010030538478975e-22	8.157903725254957e-21	7.174029924910096e-19	6.690172651397194e-18	5.085034831943474e-18	2.18466923057559e-19
0.5378000000000001	8.144832030839439e-22	8.196403312829319e-21	7.17998551219509e-19	6.719351457397162e-18	5.1196083811723324e-18	2.206436922037243e-19
0.5379	8.186735516956068e-22	8.232991975599172e-21	7.1844632963002605e-19	6.7469761627740936e-18	5.152918758615721e-18	2.227584380073688e-19
0.538	8.226632967583654e-22	8.267597135582241e-21	7.187429774452688e-19	6.77298566363896e-18	5.184897381452661e-18	2.2480627137198357e-19
0.5381	8.264442019784191e-22	8.300144728758505e-21	7.1888510297152975e-19	6.797317414639287e-18	5.215473527478006e-18	2.267820999986632e-19
0.5382	8.300078464167689e-22	8.330559184961209e-21	7.188692728091704e-19	6.819907401844697e-18	5.244574281074102e-18	2.286806215982376e-19
0.5383	8.333456216464104e-22	8.358763407596506e-21	7.186920115622541e-19	6.840690115173241e-18	5.272124477951689e-18	2.3049631690091186e-19
0.5384	8.364487288796733e-22	8.384678753190338e-21	7.183498015474421e-19	6.85959852035171e-18	5.298046648634082e-18	2.322234424578393e-19
0.5385	8.393081760654026e-22	8.408225010763759e-21	7.178390825021397e-19	6.876564030402302e-18	5.322260960656873e-18	2.338560232287241e-19
0.5386000000000001	8.419147749557108e-22	8.429320381032908e-21	7.171562512917782e-19	6.891516476646384e-18	5.344685159454098e-18	2.3538784494940256e-19
0.5387000000000001	8.442591381421962e-22	8.44788145543575e-21	7.162976616163568e-19	6.90438407921846e-18	5.365234507902947e-18	2.368124462732825e-19
0.5388000000000001	8.463316760614085e-22	8.463823194983653e-21	7.15259623716214e-19	6.91509341708211e-18	5.383821724497545e-18	2.381231106803156e-19
0.5389	8.48122593969394e-22	8.477058908935977e-21	7.140384040769139e-19	6.923569397538146e-18	5.4003569201206854e-18	2.393128581468672e-19
0.539	8.508103503957415e-22	8.498417828285646e-21	7.132466652745241e-19	6.939016539617365e-18	5.4245188037801635e-18	2.410388691877246e-19
0.5391	8.55523311629616e-22	8.538229132275086e-21	7.13459373624603e-19	6.970255050780182e-18	5.465718559677843e-18	2.4395307512898315e-19
0.5392	8.600587540233607e-22	8.57623988780481e-21	7.135291924910126e-19	7.000088685022408e-18	5.505915761343608e-18	2.468350680567401e-19
0.5393	8.644093577333356e-22	8.612383783875233e-21	7.134530978021841e-19	7.028463265991878e-18	5.545052361879645e-18	2.496811676147334e-19
0.5394	8.685676428925383e-22	8.646593203756543e-21	7.132280303124676e-19	7.055323379114314e-18	5.583068524819466e-18	2.5248753517411257e-19
0.5395	8.725259672235761e-22	8.678799208065908e-21	7.128508953717682e-19	7.080612348992261e-18	5.619902579910909e-18	2.552501685648829e-19
0.5396000000000001	8.762765236275774e-22	8.708931517707401e-21	7.123185626946616e-19	7.104272216432503e-18	5.655490977916777e-18	2.5796489665263193e-19
0.5397000000000001	8.798113377483985e-22	8.736918496674586e-21	7.116278661288925e-19	7.12624371509371e-18	5.6897682444106185e-18	2.606273737562589e-19
0.5398000000000001	8.831222655124671e-22	8.76268713471386e-21	7.107756034233198e-19	7.146466247750022e-18	5.7226669325475334e-18	2.632330739023787e-19
0.5399	8.862009906437293e-22	8.786163029849435e-21	7.097585359952723e-19	7.164877862162987e-18	5.7541175747870445e-18	2.6577728491189447e-19
0.54	8.890390221537556e-22	8.807270370767826e-21	7.085733886972986e-19	7.181415226555558e-18	5.784048633545634e-18	2.6825510231407536e-19
0.5401	8.91627691806752e-22	8.825931919062993e-21	7.072168495833679e-19	7.196013604682352e-18	5.8123864507566565e-18	2.7066142308346034e-19
0.5402	8.93958151559408e-22	8.842068991340846e-21	7.056855696744791e-19	7.208606830488917e-18	5.8390551963137806e-18	2.7299093919471676e-19
0.5403	8.96021370975384e-22	8.855601441181869e-21	7.039761627236825e-19	7.219127282353415e-18	5.863976815373897e-18	2.752381309904213e-19
0.5404	8.978081346142684e-22	8.86644764096357e-21	7.020852049805459e-19	7.227505856904052e-18	5.887070974495543e-18	2.7739726035668053e-19
0.5405	8.993090393948794e-22	8.874524463538563e-21	7.000092349550054e-19	7.233671942404828e-18	5.908255006587193e-18	2.794623637012601e-19
0.5406000000000001	9.00514491932745e-22	8.87974726377248e-21	6.977447531806543e-19	7.237553391702982e-18	5.92744385464048e-18	2.814272447288818e-19
0.5407000000000001	9.014147058515818e-22	8.882029859935819e-21	6.952882219774299e-19	7.239076494730243e-18	5.944550014221638e-18	2.8328546700806303e-19
0.5408000000000001	9.019996990687466e-22	8.88128451495488e-21	6.926360652137767e-19	7.23816595055203e-18	5.9594834746957905e-18	2.850303463238639e-19
0.5409	9.022592910542787e-22	8.877421917516127e-21	6.897846680681484e-19	7.234744838954794e-18	5.9721516591548765e-18	2.866549428106145e-19
0.541	9.021831000635652e-22	8.87035116302686e-21	6.867303767899838e-19	7.228734591565993e-18	5.982459363023192e-18	2.881520528586272e-19
0.5411	9.017605403434185e-22	8.859979734430802e-21	6.834694984600933e-19	7.220054962497974e-18	5.990308691311237e-18	2.895142007887327e-19
0.5412	9.00980819311384e-22	8.846213482876214e-21	6.799983007504205e-19	7.208623998507723e-18	5.995598994488804e-18	2.907336302882643e-19
0.5413	8.998329347081786e-22	8.828956608240116e-21	6.763130116833192e-19	7.194358008665512e-18	5.998226802948287e-18	2.918022956019809e-19
0.5414	8.983056717229555e-22	8.808111639502977e-21	6.724098193901122e-19	7.177171533522505e-18	5.998085760026636e-18	2.927118524712267e-19
0.5415	8.963876000914641e-22	8.783579414977288e-21	6.682848718691494e-19	7.156977313770678e-18	5.995066553556116e-18	2.934536488144304e-19
0.5416000000000001	8.940670711668579e-22	8.755259062389423e-21	6.639342767433617e-19	7.133686258386954e-18	5.9890568459126015e-18	2.940187151419963e-19
0.5417000000000001	8.913322149627474e-22	8.723047978809364e-21	6.593541010169894e-19	7.107207412249392e-18	5.9799412025259505e-18	2.943977546980697e-19
0.5418000000000001	8.881709371688019e-22	8.68684181043541e-21	6.545403708320205e-19	7.077447923222456e-18	5.967601018824406e-18	2.9458113332207625e-19
0.5419	8.845709161383747e-22	8.646534432226872e-21	6.494890712238218e-19	7.044313008697018e-18	5.951914445574317e-18	2.945588690220734e-19
0.542	8.805195998480896e-22	8.602017927387113e-21	6.441961458762765e-19	7.007705921579091e-18	5.932756312583481e-18	2.9432062125221596e-19
0.5421	8.760042028293338e-22	8.553182566697e-21	6.386574968763609e-19	6.967527915717875e-18	5.909998050732397e-18	2.938556798862494e-19
0.5422	8.710117030713144e-22	8.499916787695625e-21	6.328689844680519e-19	6.923678210761938e-18	5.883507612295904e-18	2.931529538786525e-19
0.5423	8.65528838895758e-22	8.442107173710841e-21	6.268264268057648e-19	6.87605395643682e-18	5.853149389520791e-18	2.9220095960504775e-19
0.5424	8.595421058026972e-22	8.379638432736305e-21	6.20525599707045e-19	6.824550196230814e-18	5.818784131418339e-18	2.9098780887295084e-19
0.5425	8.530377532877969e-22	8.3123933761573e-21	6.139622364048694e-19	6.7690598304832e-18	5.780268858737262e-18	2.8950119659408296e-19
0.5426000000000001	8.460017816303448e-22	8.240252897322004e-21	6.071320272991901e-19	6.709473578860778e-18	5.737456777073681e-18	2.8772838810880917e-19
0.5427000000000001	8.426770611340514e-22	8.202175483569384e-21	6.022309671188052e-19	6.678884132857915e-18	5.7253524439852055e-18	2.8805190321239586e-19
0.5428000000000001	8.418104874324076e-22	8.186569796825257e-21	5.985857422687965e-19	6.667535312488914e-18	5.7339320297202296e-18	2.898177013796982e-19
0.5429	8.406211959730474e-22	8.16788890369426e-21	5.947537777253847e-19	6.6537441790478124e-18	5.740308766531081e-18	2.914732957014503e-19
0.543	8.390997994358846e-22	8.146051371481848e-21	5.9073198385399235e-19	6.637440291644156e-18	5.744396178664671e-18	2.9301224526961762e-19
0.5431	8.372367379489879e-22	8.12097442344383e-21	5.865172406071131e-19	6.6185517794871565e-18	5.7461054495147e-18	2.944278728594529e-19
0.5432	8.350222768450918e-22	8.092573923743004e-21	5.821063973528815e-19	6.59700531730531e-18	5.7453453675902655e-18	2.9571325768950394e-19
0.5433	8.324465043980712e-22	8.060764362299566e-21	5.774962727032997e-19	6.572726100370014e-18	5.742022271325024e-18	2.9686122797939554e-19
0.5434	8.29499329538937e-22	8.025458839533987e-21	5.726836543419997e-19	6.545637819114982e-18	5.736039992701051e-18	2.9786435329994564e-19
0.5435	8.261704795518616e-22	7.98656905100635e-21	5.676652988517631e-19	6.515662633347548e-18	5.727299799664746e-18	2.987149367101561e-19
0.5436	8.224494977492424e-22	7.944005271944067e-21	5.624379315414532e-19	6.4827211460412654e-18	5.7157003373057515e-18	2.9940500667523206e-19
0.5437000000000001	8.183257411265114e-22	7.89767634166603e-21	5.569982462726945e-19	6.4467323767066335e-18	5.701137567776018e-18	2.999263087598893e-19
0.5438000000000001	8.137883779962478e-22	7.847489647897573e-21	5.513429052861934e-19	6.407613734331682e-18	5.683504708921144e-18	3.002702970909724e-19
0.5439	8.088263856012961e-22	7.793351110976432e-21	5.454685390275325e-19	6.365280989883957e-18	5.662692171595695e-18	3.0042812558305035e-19
0.544	8.034285477070557e-22	7.73516516795117e-21	5.393717459726563e-19	6.3196482483685315e-18	5.6385874956358775e-18	3.003906389208254e-19
0.5441	7.97583452172758e-22	7.672834756570993e-21	5.33049092452971e-19	6.270627920434276e-18	5.611075284461117e-18	3.001483632918063e-19
0.5442	7.912794885016225e-22	7.606261299165637e-21	5.264971124800609e-19	6.21813069352085e-18	5.580037138275172e-18	2.996914968625324e-19
0.5443	7.845048453696225e-22	7.535344686416044e-21	5.197123075699578e-19	6.1620655025379385e-18	5.545351585836278e-18	2.9900989999153593e-19
0.5444	7.772475081329999e-22	7.45998326101502e-21	5.126911465670529e-19	6.102339500070409e-18	5.506894014767332e-18	2.9809308517200685e-19
0.5445	7.694952563141677e-22	7.380073801217313e-21	5.054300654676035e-19	6.038858026100648e-18	5.464536600374158e-18	2.9693020669692616e-19
0.5446	7.612356610662691e-22	7.295511504280372e-21	4.979254672429184e-19	5.971524577241158e-18	5.4181482329412315e-18	2.9551005003930995e-19
0.5447000000000001	7.5245608261558105e-22	7.206189969792133e-21	4.901737216619821e-19	5.900240775466693e-18	5.367594443470068e-18	2.9382102093982285e-19
0.5448000000000001	7.431436676825524e-22	7.112001182889337e-21	4.821711651138976e-19	5.8249063363416744e-18	5.312737327830803e-18	2.918511341941212e-19
0.5449	7.332853468805486e-22	7.012835497362577e-21	4.739141004297221e-19	5.745419036730117e-18	5.253435469289332e-18	2.8958800213174403e-19
0.545	7.228678320927432e-22	6.908581618651078e-21	4.653987967040984e-19	5.661674681983462e-18	5.189543859378807e-18	2.8701882277844993e-19
0.5451	7.118776138266445e-22	6.799126586722722e-21	4.566214891163226e-19	5.573567072593987e-18	5.120913817077148e-18	2.8413036769339667e-19
0.5452	7.003009585465499e-22	6.684355758844221e-21	4.475783787511523e-19	5.480987970308316e-18	5.047392906257317e-18	2.8090896947264766e-19
0.5453	6.881239059833753e-22	6.564152792235125e-21	4.382656324191093e-19	5.3838270636888644e-18	4.9688248513708395e-18	2.7734050890991e-19
0.5454	6.7533226642212035e-22	6.438399626611249e-21	4.2867938247647346e-19	5.281971933116797e-18	4.8850494513292346e-18	2.734104018055137e-19
0.5455	6.619116179665123e-22	6.306976466611718e-21	4.1881572664477686e-19	5.175308015224484e-18	4.795902491542395e-18	2.6910358541407143e-19
0.5456	6.478473037811318e-22	6.169761764113984e-21	4.086707278300338e-19	5.063718566750895e-18	4.70121565407742e-18	2.6440450452134996e-19
0.5457000000000001	6.331244293104047e-22	6.026632200432595e-21	3.9824041394140364e-19	4.94708462780681e-18	4.600816425894212e-18	2.592970971402054e-19
0.5458000000000001	6.177278594747878e-22	5.8774626684048836e-21	3.8752077770964337e-19	4.825284984543759e-18	4.494528005120432e-18	2.5376477981564485e-19
0.5459	6.016422158436762e-22	5.7221262543586334e-21	3.7650777650493216e-19	4.698196131212343e-18	4.382169205319625e-18	2.4779043252833616e-19
0.546	5.848518737852506e-22	5.560494219967857e-21	3.6519733215453027e-19	4.565692231604473e-18	4.263554357714004e-18	2.4135638318603897e-19
0.5461	5.673409595928267e-22	5.3924359839892195e-21	3.535853307598537e-19	4.427645079864912e-18	4.138493211313985e-18	2.344443916917305e-19
0.5462	5.490933475877814e-22	5.217819103883743e-21	3.416676225132248e-19	4.283924060663827e-18	4.006790830911761e-18	2.270356335772576e-19
0.5463	5.300926571989641e-22	5.036509257322626e-21	3.2944002151423396e-19	4.1343961087197266e-18	3.868247492893043e-18	2.191106831908052e-19
0.5464	5.2149644085725285e-22	4.95087838871903e-21	3.22654751520296e-19	4.0659709309973344e-18	3.8153273653520165e-18	2.1697682445617847e-19
0.5465	5.151020960232271e-22	4.885479949307078e-21	3.1702781739336176e-19	4.014787477712377e-18	3.7807311061627795e-18	2.161035248832687e-19
0.5466	5.083525245590778e-22	4.816840944499809e-21	3.1123752591320807e-19	3.9609305223092984e-18	3.743311852250577e-18	2.1505242559352103e-19
0.5467000000000001	5.0123944600710915e-22	4.744892304977681e-21	3.052816350740399e-19	3.9043356079598825e-18	3.70297990673574e-18	2.1381577357741054e-19
0.5468000000000001	4.937544477389846e-22	4.669563975974447e-21	2.991578837547929e-19	3.844937077402299e-18	3.6596433588785985e-18	2.1238556156102541e-19
0.5469	4.858889834306572e-22	4.5907849075767676e-21	2.928639916244091e-19	3.782668053140837e-18	3.613208035411672e-18	2.1075352068863764e-19
0.547	4.776343715253348e-22	4.508483044965283e-21	2.8639765904704733e-19	3.7174604173303736e-18	3.563577450850784e-18	2.089111130082025e-19
0.5471	4.689817936838722e-22	4.422585318592937e-21	2.7975656698695206e-19	3.649244791338182e-18	3.510652756761824e-18	2.0684952375449438e-19
0.5472	4.59922293222965e-22	4.333017634305251e-21	2.729383769132638e-19	3.577950514980182e-18	3.4543326899634877e-18	2.0455965342470813e-19
0.5473	4.504467735408013e-22	4.23970486339723e-21	2.6594073070447676e-19	3.503505625423543e-18	3.394513519640821e-18	2.0203210964094214e-19
0.5474	4.40545996530288e-22	4.142570832611217e-21	2.587612505528263e-19	3.425836835752871e-18	3.3310889933494757e-18	1.9925719879406012e-19
0.5475	4.302105809796354e-22	4.0415383140719854e-21	2.5139753886836845e-19	3.34486951319195e-18	3.263950281884727e-18	1.9622491746310119e-19
0.5476	4.1943100096045497e-22	3.936529015161892e-21	2.4384717818294044e-19	3.2605276569774512e-18	3.1929859229935402e-18	1.929249436044389e-19
0.5477000000000001	4.0819758420294433e-22	3.827463568332524e-21	2.3610773105381667e-19	3.172733875876597e-18	3.1180817639028923e-18	1.893466275044883e-19
0.5478000000000001	3.9650051045866633e-22	3.714261520857124e-21	2.281767399672965e-19	3.0814093653458466e-18	3.0391209026423312e-18	1.8547898248993535e-19
0.5479	3.8432980985014736e-22	3.596841324518595e-21	2.2005172724194134e-19	2.9864738843208994e-18	2.95598362813175e-18	1.8131067538890535e-19
0.548	3.716753612078576e-22	3.4751203252367356e-21	2.1173019493168429e-19	2.8878457316351596e-18	2.8685473590111672e-18	1.7683001673667267e-19
0.5481	3.5852689039418774e-22	3.349014752632961e-21	2.032096247287355e-19	2.785441722058752e-18	2.7766865811844353e-18	1.7202495071910393e-19
0.5482	3.4487396861441066e-22	3.21843970953238e-21	1.9448747786625357e-19	2.6791771619522325e-18	2.6802727840499677e-18	1.668830448469809e-19
0.5483	3.307060107145818e-22	3.0833091614031284e-21	1.8556119502080752e-19	2.568965824528152e-18	2.5791743953902746e-18	1.6139147935403485e-19
0.5484	3.1601227346637504e-22	2.9435359257331737e-21	1.7642819621466676e-19	2.4547199247148087e-18	2.4732567148926665e-18	1.5553703631154372e-19
0.5485	3.0078185383865546e-22	2.799031661343594e-21	1.6708588071782795e-19	2.3363500936143015e-18	2.3623818462708957e-18	1.4930608845186955e-19
0.5486	2.8500368725586526e-22	2.6497068576391773e-21	1.575316269498858e-19	2.2137653525492885e-18	2.2464086279591e-18	1.426845876933994e-19
0.5487000000000001	2.6866654584302756e-22	2.4954708237946635e-21	1.4776279238162576e-19	2.0868730866901745e-18	2.1251925623463573e-18	1.3565805335890053e-19
0.5488000000000001	2.5175903665754066e-22	2.3362316778793947e-21	1.3777671343653305e-19	1.9555790182581017e-18	1.998585743523135e-18	1.2821156007935396e-19
0.5489	2.342695999072569e-22	2.1718963359150893e-21	1.275707053919034e-19	1.8197871792924825e-18	1.86643678350383e-18	1.2032972537471532e-19
0.549	2.161865071553133e-22	2.002370500872827e-21	1.171420622799131e-19	1.6793998839805982e-18	1.7285907368977105e-18	1.1199669690338073e-19
0.5491	1.9749785951128484e-22	1.8275586516036323e-21	1.0648805678839027e-19	1.534317700538109e-18	1.5848890239913308e-18	1.0319613937136236e-19
0.5492	1.7819158580867388e-22	1.647364031705827e-21	9.560594016138445e-20	1.384439422634661e-18	1.4351693522102697e-18	9.391122109229464e-20
0.5493	1.5825544076881026e-22	1.4616886383277352e-21	8.449294209954395e-20	1.2296620403567582e-18	1.2792656359253732e-18	8.412460018904415e-20
0.5494	1.3767700315088203e-22	1.2704332109052389e-21	7.314627066025672e-20	1.069880710699343e-18	1.1170079145672765e-18	7.38184104273783e-20
0.5495	1.1644367388819397e-22	1.0734972198349721e-21	6.156311215759057e-20	9.04988727578919e-19	9.482222690138104e-19	6.297424667203899e-20
0.5496	9.454267421053272e-23	8.707788550820703e-22	4.9740631062007174e-20	7.348774913596038e-19	7.727307362127272e-19	5.157314995515577e-20
0.5497000000000001	7.196104375253609e-23	6.621750147226431e-22	3.7675969899862963e-20	5.594364778837773e-19	5.903512220017742e-19	3.959559214676945e-20
0.5498000000000001	4.868563864818918e-23	4.475812934219126e-22	2.5366249152747988e-20	3.7855320700018194e-19	4.008974120887082e-19	2.702146021697627e-20
0.5499	2.4703129610946986e-23	2.2689197084424314e-22	1.2808567156476144e-20	1.921132105776321e-19	2.0417868114824536e-19	1.3830040078662546e-20
0.55	8.349316650098687e-36	7.661513165621892e-35	4.308215981929137e-33	6.494441945578719e-32	6.92695009463572e-32	4.7150999082665986e-33

==> tab_integratedkp_v07.dat <==
e	vm 05	0.6	0.7	0.8	0.9	1.9
0.3999999999999999	2.7328279419561876e-29	2.4131315143962025e-29	1.5806476599892993e-30	2.8754226625882934e-32	3.1522519252866596e-33	6.492498683765987e-34
0.4009999999999999	1.3548100443878175e-15	1.2323011100003261e-15	8.418636514251739e-17	1.482763102950932e-18	1.6130710196459317e-19	3.310024836683907e-20
0.4019999999999999	3.3335234926995762e-15	3.1214724178274512e-15	2.222245832994161e-16	3.788333123006722e-18	4.089948839635058e-19	8.361816634390443e-20
0.4029999999999999	5.439780834113094e-15	5.243927270090971e-15	3.890438100426519e-16	6.4130295512035715e-18	6.870406275996893e-19	1.3994501095806896e-19
0.4039999999999999	7.529512118241512e-15	7.469652388841062e-15	5.772130228610556e-16	9.19509676836859e-18	9.775311395149679e-19	1.9838406188887402e-19
0.4049999999999999	9.476155188372473e-15	9.675837179124785e-15	7.789424035679655e-16	1.197798815260122e-17	1.2634656321374264e-18	2.5545990787190224e-19
0.4059999999999999	1.1243788778063024e-14	1.1816547877342607e-14	9.910393147786432e-16	1.4695573553970058e-17	1.537943283989487e-18	3.0979480708472003e-19
0.4069999999999999	1.2809955644646815e-14	1.3856509846215182e-14	1.210747332955187e-15	1.7294331109542228e-17	1.795563819109657e-18	3.6033026082456256e-19
0.4079999999999999	1.4162655893965023e-14	1.576960296333517e-14	1.4357548026586238e-15	1.9732152036512935e-17	2.0322517492580405e-18	4.0628618296135596e-19
0.4089999999999999	1.5297943976981972e-14	1.753752688191519e-14	1.6641908024426971e-15	2.197714715067162e-17	2.245090412499319e-18	4.471231558941779e-19
0.4099999999999999	1.6227214841350997e-14	1.9156828664691656e-14	1.8951485959156016e-15	2.4016241256507722e-17	2.4332365881818392e-18	4.827280708916138e-19
0.4109999999999999	1.699932835753899e-14	2.0658248414089674e-14	2.1299260307821053e-15	2.587794022082943e-17	2.600420473510152e-18	5.139294961181866e-19
0.4119999999999999	1.7576963378247732e-14	2.1997050721489466e-14	2.3649344835163305e-15	2.7502290992834667e-17	2.7406659877168217e-18	5.395543993212266e-19
0.4129999999999999	1.797081959219231e-14	2.3173411457715177e-14	2.5996715686434484e-15	2.8884236207313746e-17	2.8539631541584026e-18	5.596518579455147e-19
0.4139999999999999	1.82447162213179e-14	2.423627644110115e-14	2.8369065459515225e-15	3.007769093537497e-17	2.9467370623518344e-18	5.75591970441e-19
0.4149999999999999	1.8378991290223513e-14	2.5160172852148547e-14	3.0745534786784623e-15	3.1048782249591924e-17	3.0157974034215076e-18	5.867641645118031e-19
0.4159999999999999	1.837091176132273e-14	2.5937603402659746e-14	3.312002711488268e-15	3.178667955295682e-17	3.0603812038338236e-18	5.9304699610666e-19
0.4169999999999999	1.8298695356863306e-14	2.663399135451237e-14	3.5534878758593185e-15	3.236755139719214e-17	3.0892427148188093e-18	5.962763129207775e-19
0.4179999999999999	1.8108131292093083e-14	2.7196816343535876e-14	3.79569600557117e-15	3.272828925674191e-17	3.0958445549784532e-18	5.9513565557166e-19
0.41899999999999993	1.7851794222807382e-14	2.7671684930050482e-14	4.042068993307469e-15	3.2923376041426313e-17	3.086439953358657e-18	5.909323926320847e-19
0.41999999999999993	1.752562832642399e-14	2.805250955252633e-14	4.292751167081251e-15	3.29457522181565e-17	3.0605578188498754e-18	5.835909304775042e-19
0.42099999999999993	1.7139819070348768e-14	2.8348775435820255e-14	4.5493894399383115e-15	3.280805112555387e-17	3.0197727553035694e-18	5.734456248296283e-19
0.42199999999999993	1.6716801865141557e-14	2.858011899911416e-14	4.814484099566652e-15	3.253449380038885e-17	2.9669441500956393e-18	5.610968825050067e-19
0.42299999999999993	1.6246417976896894e-14	2.8739040112787e-14	5.0893410816054895e-15	3.211794860931794e-17	2.9014039146484954e-18	5.46409812644666e-19
0.42399999999999993	1.5759269643676877e-14	2.885432063396722e-14	5.378048238747152e-15	3.1593779516633316e-17	2.827139854984311e-18	5.30208406758484e-19
0.42499999999999993	1.5239724936022547e-14	2.891475056033407e-14	5.682851591579933e-15	3.095034455922916e-17	2.7429174437932516e-18	5.122346477483669e-19
0.42599999999999993	1.4715658807095597e-14	2.8948215787969056e-14	6.0093051893495115e-15	3.022165665031482e-17	2.6524978471026918e-18	4.932589396377982e-19
0.42699999999999994	1.417458685596341e-14	2.894770731749072e-14	6.361869940470847e-15	2.9400412319439945e-17	2.555053628499197e-18	4.731013788827656e-19
0.42799999999999994	1.3635908266678372e-14	2.8934951555321134e-14	6.748239828646212e-15	2.851236269731901e-17	2.4533770363696883e-18	4.523277775599766e-19
0.42899999999999994	1.3094626319060045e-14	2.891134755456366e-14	7.17681794476512e-15	2.7558830307832953e-17	2.3475249292823367e-18	4.3093562656289744e-19
0.42999999999999994	1.2559369947935968e-14	2.889063849578656e-14	7.659385400769456e-15	2.6554310623344294e-17	2.2390049997487197e-18	4.092226287749296e-19
0.43099999999999994	1.2034146302665878e-14	2.8884507072790545e-14	8.211430771636017e-15	2.5509949459256585e-17	2.1289011980667363e-18	3.873944051267455e-19
0.43199999999999994	1.1516735937075335e-14	2.8899396717408185e-14	8.853399214633876e-15	2.4428594143712436e-17	2.017402833929824e-18	3.654746331322771e-19
0.43299999999999994	1.1019907062118441e-14	2.895802281661309e-14	9.614864553445032e-15	2.3330463218382258e-17	1.9065533692963155e-18	3.4386468693504955e-19
0.43399999999999994	1.0532607871520194e-14	2.906294741505947e-14	1.0536223964367637e-14	2.2208788610034925e-17	1.7954528589802795e-18	3.2236207038289275e-19
0.43499999999999994	1.0072833332192749e-14	2.9246674104129104e-14	1.1679245012938473e-14	2.1088522217404123e-17	1.686645535725489e-18	3.01471112080911e-19
0.43599999999999994	9.628672918635468e-15	2.9518297974582624e-14	1.3136297119876905e-14	1.9961776029698028e-17	1.5790781640410729e-18	2.8095631234805187e-19
0.4369999999999999	9.209754712532858e-15	2.9912057392228285e-14	1.505763475921342e-14	1.884323625093934e-17	1.4741661163293646e-18	2.610907086506997e-19
0.4379999999999999	8.815445571756358e-15	3.0461129247650785e-14	1.7698682521518968e-14	1.7736594373308367e-17	1.3721046723642596e-18	2.4189532333792604e-19
0.4389999999999999	8.44536939258693e-15	3.121004607792326e-14	2.1529592721687413e-14	1.664450772983037e-17	1.27298965208033e-18	2.233727415979246e-19
0.4399999999999999	8.107535275904116e-15	3.222880420506245e-14	2.750905090482476e-14	1.5578669562407668e-17	1.177891103137002e-18	2.0572518264445185e-19
0.4409999999999999	7.79720791171923e-15	3.360234091783129e-14	3.789071001071489e-14	1.4535726888860237e-17	1.0862443786641156e-18	1.8882024042868854e-19
0.4419999999999999	7.521754527979229e-15	3.547016859304684e-14	5.9287231705683e-14	1.3524508838301256e-17	9.98819432980407e-19	1.7280076937841959e-19
0.4429999999999999	7.282436800632329e-15	3.803976485078594e-14	1.2050829484854993e-13	1.2546204803208308e-17	9.15550635297017e-19	1.5763817451661067e-19
0.4439999999999999	7.082485084544783e-15	4.1651836510746575e-14	5.816220104063881e-13	1.160211479389999e-17	8.363995188558825e-19	1.4331131241216949e-19
0.4449999999999999	6.931669843092847e-15	4.690734120334847e-14	1.6192654183257743e-11	1.069874725382314e-17	7.618977046299086e-19	1.2991665708399157e-19
0.4459999999999999	6.834577313438507e-15	5.4941189094290794e-14	2.562423811991735e-12	9.833581517465273e-18	6.9160292227759595e-19	1.1735193135779255e-19
0.4469999999999999	6.805579445187846e-15	6.819760152089245e-14	8.626508944448064e-13	9.009896757585635e-18	6.257178221629115e-19	1.0564873587339663e-19
0.4479999999999999	6.864118037889309e-15	9.29047180007593e-14	1.6089129271571042e-12	8.229006642042985e-18	5.642370430376689e-19	9.479666932333814e-20
0.4489999999999999	7.039686472885712e-15	1.501013161641663e-13	1.7164584856391082e-10	7.489951548285442e-18	5.069228852417968e-19	8.473918215527225e-20
0.4499999999999999	7.386268256921698e-15	3.657252633526775e-13	3.315766143314195e-12	6.7948112126627725e-18	4.538800193058119e-19	7.549110391774852e-20
0.4509999999999999	7.998282964670551e-15	2.3176302502076135e-11	4.100079741828993e-12	6.142428479639018e-18	4.0487111187897136e-19	6.699800965396303e-20
0.4519999999999999	9.067722120908608e-15	4.5902694475334775e-12	1.7099553631961792e-11	5.5321348099948035e-18	3.597274391473229e-19	5.922093819592244e-20
0.4529999999999999	1.1041332850776319e-14	1.971859569498348e-12	3.308396115889984e-13	4.964743534391152e-18	3.184528378236462e-19	5.215725899983224e-20
0.4539999999999999	1.520131313045641e-14	5.1269824218642906e-12	8.284641269142561e-14	4.4380629185834115e-18	2.807366269624304e-19	4.574079262468724e-20
0.4549999999999999	2.7014769152514782e-14	6.539963494038794e-13	6.291984880961837e-14	3.951312450107195e-18	2.464356207437081e-19	3.994081967566509e-20
0.4559999999999999	1.1234028674006629e-13	4.4716300399804087e-13	3.314049813842909e-13	3.503824741374172e-18	2.1542997547918893e-19	3.4732175018036574e-20
0.4569999999999999	3.3982267393384904e-12	3.309537656341482e-13	1.044832404620503e-13	3.093495359849668e-18	1.8745595002245587e-19	3.006104223370819e-20
0.4579999999999999	4.2013861211907563e-13	2.1659590319263904e-13	2.5245072747752742e-14	2.7190334359556342e-18	1.623502096553418e-19	2.589499824093094e-20
0.4589999999999999	1.4225505237476802e-13	1.568905079058679e-13	1.154183818748642e-13	2.3789817483155353e-18	1.39941439725382e-19	2.2200578876540205e-20
0.4599999999999999	2.398670720361167e-13	1.912533297461056e-13	3.178968519039174e-14	2.0712626149720066e-18	1.2000159284489387e-19	1.893332701548379e-20
0.4609999999999999	6.31550882884723e-11	1.923215768527476e-12	1.3961259788907055e-14	1.7942302915103923e-18	1.0235925210212102e-19	1.606093182745868e-20
0.4619999999999999	5.183288885482952e-13	2.0370184385754025e-13	6.417155844753914e-13	1.5460930898904102e-18	8.683546059513739e-20	1.354993241034269e-20
0.4629999999999999	6.199626543835222e-13	4.612447767894027e-14	7.008060813082963e-15	1.3248043228524458e-18	7.323180820232304e-20	1.1363273126827053e-20
0.4639999999999999	1.7405482977142192e-12	8.255334449805996e-14	5.5548362669344047e-14	1.1285657347342523e-18	6.138400197640522e-20	9.47118582191137e-21
0.4649999999999999	3.9044415792081014e-14	2.1283843989536676e-13	5.010123582840935e-15	9.555223025932525e-19	5.112754325864647e-20	7.844052356834073e-21
0.4659999999999999	9.340646909176244e-15	1.910944914100331e-14	1.0452938214642082e-14	8.037320000016122e-19	4.229395566048058e-20	6.451603245276136e-21
0.4669999999999999	6.620507683940937e-15	6.697382730814582e-14	3.6541856159798066e-15	6.714213991038425e-19	3.473748197045641e-20	5.268309811094655e-21
0.4679999999999999	3.395167839370032e-14	2.1505140636367856e-14	4.333440956047591e-15	5.568411314757346e-19	2.831834844609729e-20	4.269879284242097e-21
0.4689999999999999	9.624870559843207e-15	1.0005577404188093e-14	2.2625704321136943e-15	4.582404382312082e-19	2.2899324448321765e-20	3.432514627379905e-21
0.4699999999999999	2.1441756629317957e-15	8.273716703561376e-14	2.4448741455674946e-15	3.7400609837720794e-19	1.8359876862860257e-20	2.735758477947217e-21
0.4709999999999999	9.299538737924119e-15	4.165456757832998e-15	1.1327625061827692e-15	3.026008421087005e-19	1.4588592965963963e-20	2.160888859082802e-21
0.4719999999999999	2.330048982291185e-15	7.505343334669047e-13	1.7969745932286626e-15	2.425349138326934e-19	1.147941021005088e-20	1.6901171808859207e-21
0.4729999999999999	9.158662881373995e-16	2.205743656790118e-15	4.936843515579844e-16	1.924436724029485e-19	8.939293938098423e-21	1.3081269836185677e-21
0.4739999999999999	3.7080217731867033e-14	2.7222268155049726e-14	2.147151265725472e-15	1.5106294386524844e-19	6.884866702440566e-21	1.0013533868864078e-21
0.4749999999999999	3.805794622292001e-16	1.1625105846936472e-15	2.1191556947468023e-16	1.1720352788597882e-19	5.239082742822819e-21	7.572846451283979e-22
0.4759999999999999	2.7783639307636818e-15	9.466559597931459e-15	2.7287145847569542e-14	8.979269531853876e-20	3.935210779207048e-21	5.652637145382054e-22
0.4769999999999999	2.2011139963878773e-16	5.55320636652075e-16	1.0118510510594359e-16	6.786104998131887e-20	2.9149498929078653e-21	4.160916628194041e-22
0.4779999999999999	4.020975960471531e-16	7.476069381979125e-15	7.177026963126902e-16	5.052723232565707e-20	2.126418274954555e-21	3.0161293638433514e-22
0.4789999999999999	1.2488804537460596e-16	2.4105709939425673e-16	6.190342509927789e-17	3.7012749592048856e-20	1.525489836234458e-21	2.149911831585191e-22
0.4799999999999999	1.2510862644803195e-16	5.977664906787579e-14	6.251115670638894e-17	2.6633153201189206e-20	1.0746344705601285e-21	1.5047675620864474e-22
0.4809999999999999	5.734911692218975e-17	1.0127385845360686e-16	6.818708217414642e-17	1.8790052268368075e-20	7.419413831677408e-22	1.0321673442465891e-22
0.48199999999999993	5.075331146117393e-17	1.487945968612242e-15	1.3746711588189945e-17	1.2969679315121228e-20	5.009344475970692e-22	6.923081741475361e-23
0.48299999999999993	2.005154927634391e-17	4.5480166765282177e-17	1.2743052072738503e-14	8.736598281719739e-21	3.2992970218933477e-22	4.5295636746290867e-23
0.48399999999999993	2.5305481938178972e-17	8.637480525263916e-17	5.204179573195275e-18	5.726319627651854e-21	2.1134751830893903e-22	2.882235717285618e-23
0.48499999999999993	5.6346704389884186e-18	2.5757018305627175e-17	8.975175816391865e-18	3.638917891115313e-21	1.311972983131647e-22	1.7771339745928644e-23
0.48599999999999993	1.8961951557754753e-17	1.1472721374003284e-17	4.055073562682353e-18	2.232374852132198e-21	7.858461150700926e-23	1.0572185407992987e-23
0.48699999999999993	1.4010250655114489e-18	3.0848824503915835e-17	9.634474142030297e-19	1.3151832362233294e-21	4.5183356346200647e-23	6.037059298447396e-24
0.4879999999999999	1.3382451206872286e-16	2.2115398805449146e-18	6.586227403600172e-14	7.392277902091964e-22	2.4771921836068712e-23	3.286935401803652e-24
0.4889999999999999	3.359221105494764e-19	6.140560056210933e-17	2.566281498278457e-19	3.931534590308737e-22	1.2843769573595315e-23	1.6922841727666422e-24
0.4899999999999999	1.6893823113292604e-18	5.840486753779234e-19	2.2023217937716255e-19	1.9576632772099142e-22	6.231509528911581e-24	8.152809728842522e-25
0.4909999999999999	8.477629822161849e-20	4.899491690632491e-19	2.096264301816391e-19	8.999619995027877e-23	2.7896731215143157e-24	3.623847489187069e-25
0.4919999999999999	5.227146727618132e-20	2.7717758409713927e-19	1.692653726998402e-20	3.747902831781491e-23	1.1306408298221006e-24	1.458168615126497e-25
0.4929999999999999	2.8303609418163444e-20	2.831921595745456e-20	5.32766674573156e-20	1.3768682480784834e-23	4.039903700324997e-25	5.172419714862905e-26
0.4939999999999999	2.5757723343769738e-21	1.1121326452384516e-18	2.9533349917671125e-21	4.291684958594609e-24	1.2239919396578989e-25	1.5556722469833034e-26
0.4949999999999999	7.905333102786552e-19	2.1322445284576157e-21	4.4591369450264645e-22	1.0684769217098327e-24	2.959986586843814e-26	3.7342987946040714e-27
0.4959999999999999	9.454690456186266e-23	5.812065528604561e-22	5.2660081647331285e-18	1.9202793621629095e-25	5.1636055689120115e-27	6.465691659068372e-28
0.4969999999999999	2.9567469238313884e-23	1.668757593039139e-22	7.714857312801221e-24	2.060864186920126e-26	5.375330289132755e-28	6.680265891947269e-29
0.4979999999999999	8.485610116863585e-25	1.106821480450635e-24	3.8634337748587207e-25	8.6265468077659e-28	2.1808418185707496e-29	2.6896866330999204e-30
0.4989999999999999	1.4437920204149513e-27	3.9327028162730923e-26	1.611775750995578e-26	3.6178811212998375e-30	8.857733606193416e-32	1.0840536610802465e-32
0.4999999999999999	0.	0.	0.	0.	0.	0.
0.5009999999999999	1.4081502748686956e-27	5.017303468726238e-27	2.11858487566503e-27	4.180898677299972e-30	9.576870805466978e-32	1.1539011878966236e-32
0.5019999999999999	7.172864651424247e-25	1.86480647852843e-21	1.4428030759179667e-24	1.1521322719378447e-27	2.549259384310593e-29	3.047285810978611e-30
0.5029999999999999	3.877189512068156e-23	3.1580155957777605e-23	6.1170299231552565e-24	3.181575602457905e-26	6.793514405172306e-28	8.055807950627192e-29
0.5039999999999999	7.828601519222567e-23	4.751657813068382e-22	1.8866678475136091e-22	3.4277264177348996e-25	7.05636148976985e-27	8.300210815828713e-28
0.5049999999999999	4.721460381580482e-21	1.773105119173659e-20	1.4258210052653595e-21	2.2059885777108577e-24	4.373606793016389e-26	5.102710383571069e-27
0.5059999999999999	3.476475503068241e-21	6.777206049533004e-21	1.5316488034529517e-21	1.0253190026705177e-23	1.9555697471600368e-25	2.2628004106654774e-26
0.5069999999999999	7.973680762858755e-21	6.834316318090507e-20	1.9959127019144345e-20	3.8085327753155275e-23	6.979931535818043e-25	8.009480342733488e-26
0.5079999999999999	2.2302587004110256e-13	2.783928520334605e-19	5.199593338259861e-20	1.2010616650470193e-22	2.112563430226393e-24	2.4038612507662712e-25
0.5089999999999999	5.834516903148112e-20	1.6477577964683688e-19	3.891872272643925e-20	3.3437616015288505e-22	5.637204026580956e-24	6.360148161171262e-25
0.5099999999999999	1.8727418812187529e-19	2.001470653114295e-18	3.4818956842105186e-19	8.440292874508793e-22	1.3619798936765126e-23	1.5234742828394875e-24
0.5109999999999999	4.177645021581321e-18	2.260891928328407e-18	6.760411167759861e-19	1.96885723925769e-21	3.036650678845561e-23	3.367393227982693e-24
0.5119999999999999	4.872122516031686e-19	1.6349159573047502e-18	3.8774020607449393e-19	4.304557099600632e-21	6.335816523061296e-23	6.96453158072867e-24
0.5129999999999999	2.1833964501341362e-18	2.525628938135685e-17	2.4077785324010285e-18	8.91592056344475e-21	1.250309411422829e-22	1.3622363215336662e-23
0.5139999999999999	9.987473836864584e-18	1.2570852115942252e-17	5.64989499339737e-18	1.7642877883374008e-20	2.353109355352015e-22	2.540883830339248e-23
0.5149999999999999	2.7025390803936756e-18	9.71544371161627e-18	2.3358912009718083e-18	3.35768153384045e-20	4.251357460604282e-22	4.549263977496238e-23
0.5159999999999999	1.5797722795842147e-17	1.638539375353778e-16	9.661004227030957e-18	6.179165562691742e-20	7.412445812401774e-22	7.85958033696154e-23
0.5169999999999999	3.0188850663489264e-17	5.540634913092205e-17	4.1534113271433685e-17	1.1045451990535707e-19	1.2526324041162518e-21	1.3159480692641403e-22
0.5179999999999999	1.1263617413533055e-17	4.102905526665726e-17	1.0466635784627945e-17	1.9249963405729731e-19	2.059136687278229e-21	2.1431034001193855e-22
0.5189999999999999	7.550147486405514e-17	5.87898952801665e-16	2.836436173684249e-17	3.2813434616160557e-19	3.3024702057360925e-21	3.404813160254744e-22
0.5199999999999999	9.312696602224995e-17	2.127692158309759e-16	3.9504183896271084e-16	5.485822884584458e-19	5.180682659157527e-21	5.290402694468988e-22
0.5209999999999999	3.780222879899004e-17	1.3623851856244525e-16	3.956670616839046e-17	9.016619496005096e-19	7.966654821759789e-21	8.057108454812895e-22
0.5219999999999999	2.4484221124362585e-16	1.3422406292864301e-15	7.087921840237099e-17	1.4601030705322145e-18	1.2031608318576399e-20	1.2050037921848892e-21
0.5229999999999999	2.884145631174221e-16	7.717410549206772e-16	4.3642348965542364e-14	2.333962788262805e-18	1.787404844596295e-20	1.772547587940984e-21
0.5239999999999999	1.0755372672138475e-16	3.831393783411108e-16	1.3887156274868856e-16	3.689254461036014e-18	2.6156979425605654e-20	2.5681527851369882e-21
0.5249999999999999	5.707447454045814e-16	2.3394855383357884e-15	1.6604623964158434e-16	5.776041409565303e-18	3.775412459142588e-20	3.6695425695829306e-21
0.5259999999999999	9.345511710215058e-16	2.909302100341093e-15	4.378985874827866e-15	8.97111778690423e-18	5.3805304615524697e-20	5.1765214159238575e-21
0.5269999999999999	2.718889143720773e-16	9.712730258019607e-16	5.009372646768994e-16	1.3843535043875582e-17	7.578569829127259e-20	7.216242968281238e-21
0.5279999999999999	1.0512845608831017e-15	3.594876370061169e-15	3.870430888522927e-16	2.125642771501301e-17	1.0559106672632998e-19	9.949630566788611e-21
0.5289999999999999	3.5038408804928357e-15	1.3494021633029722e-14	2.0611753739082494e-15	3.252764113342696e-17	1.4564379351266563e-19	1.3579506605848004e-20
0.5299999999999999	6.403763784880545e-16	2.3494602624192598e-15	2.2227461784284325e-15	4.968757085584719e-17	1.990093451349137e-19	1.8357798324123314e-20
0.5309999999999999	1.6883861659930312e-15	5.32427786184611e-15	9.324153268630478e-16	7.590248070139043e-17	2.6955337912477503e-19	2.459739099403789e-20
0.5319999999999999	1.9970726987728664e-14	1.32360854749044e-13	2.1472064671709128e-15	1.1618733301983738e-16	3.62123403874213e-19	3.2684615429294914e-20
0.5329999999999999	1.4788369757990973e-15	5.746107095560102e-15	2.2781101184106702e-14	1.7864421865615643e-16	4.82765108521094e-19	4.30935943831899e-20
0.5339999999999999	2.5570226641742147e-15	8.020622222252446e-15	2.4060676649192156e-15	2.766962586918796e-16	6.389711768801623e-19	5.640104881572329e-20
0.5349999999999999	1.1667910274799954e-12	1.9067053300462854e-12	3.2892830410700523e-15	4.3330641211465505e-16	8.400011641185624e-19	7.330825609848179e-20
0.5359999999999999	3.556632704280694e-15	1.5268498102524904e-14	1.6661565624024609e-13	6.894074951608112e-16	1.0972582663334196e-18	9.466591448241367e-20
0.5369999999999999	3.866557353417373e-15	1.2751072024956574e-14	7.119109797405323e-15	1.1219869921408508e-15	1.4246959209852874e-18	1.2149481081212657e-19
0.5379999999999999	1.2373425909386333e-13	1.4020941382653785e-13	6.5434597794276105e-15	1.886603899467548e-15	1.839342225340955e-18	1.5501848644832723e-19
0.5389999999999999	9.705759493526357e-15	4.9851906461491986e-14	2.3498985310437675e-14	3.330318739049216e-15	2.3619146181540425e-18	1.9670002148771886e-19
0.5399999999999999	6.107140571521589e-15	2.2088074401391506e-14	3.01782430726329e-14	6.347716871860853e-15	3.01757146455554e-18	2.4828997405129463e-19
0.5409999999999999	4.059416055970133e-14	7.8710703837375e-14	1.614737096371514e-14	1.3838306295852918e-14	3.836636547486394e-18	3.1184917718497605e-19
0.5419999999999999	3.552968854269621e-14	2.796633837202599e-13	2.743153427847721e-14	4.0205239253049506e-14	4.855683201837856e-18	3.898219477231786e-19
0.5429999999999999	1.0532211870575882e-14	4.331843614389738e-14	1.134497414798213e-12	3.396650054230365e-13	6.118687926937497e-18	4.850964217966078e-19
0.5439999999999999	2.8850014528293896e-14	7.312588320421908e-14	5.226948450843284e-14	2.6885822511432516e-12	7.678366733953911e-18	6.010705782544317e-19
0.5449999999999999	3.123380811437654e-13	1.4743157311057792e-10	7.8154820986007e-14	3.23671916561946e-11	9.597646388518796e-18	7.41709253249236e-19
0.5459999999999999	2.1006976825299588e-14	1.027722683210788e-13	2.652420570477331e-13	9.028909563923621e-13	1.19516311768967e-17	9.116592161112808e-19
0.5469999999999999	2.852965358284599e-14	9.188184704980363e-14	3.4077740648675496e-13	5.6614111580024946e-11	1.4829818766966e-17	1.116364957771696e-18
0.5479999999999999	2.390281674948581e-12	8.623876595852497e-13	1.1540504787184981e-12	3.3489403277120007e-12	1.833834517171737e-17	1.3621321068756726e-18
0.5489999999999999	5.357651821433248e-14	3.472546322628187e-13	2.6145433522190013e-10	1.7688091528992344e-12	2.260297783721054e-17	1.656276272907077e-18
0.5499999999999999	3.5634370234518216e-14	1.5176320949944982e-13	1.618496481721828e-10	2.3009979435066027e-12	2.7772551275855676e-17	2.007282972764855e-18
0.5509999999999999	2.128793555119763e-13	3.9084898505056257e-13	1.5140683989898936e-9	1.0483405151409564e-11	3.4023167160747624e-17	2.4250318351841427e-18
0.5519999999999999	2.2612648021890417e-13	3.346503437201418e-12	7.580802238908908e-12	1.3184484523840372e-11	4.1561805072314706e-17	2.9207947712015194e-18
0.5529999999999999	5.593726106539511e-14	3.8236260775856477e-13	1.1241182895817108e-11	1.2534348946737271e-12	5.063236894717373e-17	3.507608126627689e-18
0.5539999999999999	1.180546919564453e-13	6.624261159633836e-13	2.41469514740451e-11	7.889482054183439e-13	6.152150597339949e-17	4.2004548708690455e-18
0.5549999999999999	8.560621882342622e-12	1.2410868185449527e-11	2.734494511223285e-11	2.2772191453127837e-12	7.456561837893474e-17	5.016524680675997e-18
0.5559999999999999	1.1722586651304827e-13	2.1569542331664697e-11	1.4952818266585098e-11	1.0208602087960319e-11	9.01589696750039e-17	5.975505284049451e-18
0.5569999999999999	1.1026939265761363e-13	5.761047515326604e-10	1.1178742318248255e-11	1.021831040896656e-12	1.0876305128732262e-16	7.099908481007866e-18
0.5579999999999999	1.2219431056101095e-12	7.76700749379396e-12	6.6150592583909555e-12	2.5984209204770336e-12	1.309174005056035e-16	8.415434603093774e-18
0.5589999999999999	3.996601564567589e-13	1.078670648865159e-9	1.3201867046157065e-11	5.236489873841037e-12	1.5725208950364382e-16	9.951379551546405e-18
0.5599999999999999	1.4585264376381192e-13	1.8549326408309057e-11	7.92280323106274e-9	1.274251506559726e-12	1.8850213843308937e-16	1.1741088967984868e-17
0.5609999999999999	3.784319585909667e-13	1.0616657390970898e-11	1.2484061542723089e-11	6.88837228819409e-11	2.2552414397898178e-16	1.382246454451326e-17
0.5619999999999999	6.380578638463734e-12	7.924037400586987e-11	9.058857641061537e-12	1.680228448191013e-12	2.693154591075349e-16	1.6238527975931827e-17
0.563	2.766004122989866e-13	4.842709935510559e-11	2.569473616371709e-10	5.649901532943137e-12	3.2103631099810504e-16	1.9038048599102036e-17
0.564	2.8913682276477124e-13	1.0296761649140381e-10	5.942625144030193e-11	2.9976619306109833e-12	3.8203530345744625e-16	2.2276241357686013e-17
0.565	3.9218328264469385e-12	1.0975606424396606e-11	1.4389706600559544e-11	3.593877362300413e-12	4.538788187836451e-16	2.6015542379064708e-17
0.566	9.097900311248816e-13	1.3687926018921685e-11	1.5367810325769272e-10	5.246440159744544e-12	5.383849136264849e-16	3.0326470159230124e-17
0.567	3.510935367852836e-13	1.2222493523563905e-11	1.282410982948118e-11	3.5371432642924058e-12	6.376623956976832e-16	3.5288581126292804e-17
0.568	9.001391994615678e-13	6.572024125980941e-11	2.414063340777684e-10	7.181102285518251e-12	7.541558753567351e-16	4.099152919987294e-17
0.569	1.7471176242535626e-11	1.3088947446942786e-10	1.5840918966010713e-11	4.263790513206896e-12	8.906977106553575e-16	4.753623988848643e-17
0.57	6.600914572959071e-13	1.5211624305613738e-11	5.4214850833723916e-11	7.245906534568755e-12	1.050567909338927e-15	5.503621047711219e-17
0.571	6.43797494450519e-13	2.9861676445790385e-11	9.204447682618316e-11	6.169655755739149e-12	1.2375632200920085e-15	6.361894896006024e-17
0.572	6.518898998188319e-12	1.3022870384076893e-11	4.033934356722557e-11	6.120603254780272e-12	1.456076842138007e-15	7.34275655783319e-17
0.573	2.4257916604544305e-12	2.471981486506417e-10	3.343071426582816e-11	1.2073209564845935e-11	1.7111904120972224e-15	8.462253213490399e-17
0.574	7.872916328415222e-13	1.0860628806192075e-11	4.398707901391229e-11	5.178656938966458e-12	2.0087801956376365e-15	9.738362569555581e-17
0.575	1.6804339168548486e-12	2.6211478197711785e-11	4.783191327928895e-11	5.1418507464437085e-11	2.355639725902673e-15	1.119120748476795e-16
0.5759999999999998	1.8286982124730718e-10	1.1636556308079947e-10	5.927843999779288e-11	5.071927450247957e-12	2.759621499297945e-15	1.284329283965192e-16
0.577	1.6110451182934204e-12	2.336695925754828e-11	3.697619003311415e-11	8.754813554497088e-10	3.2298007719202393e-15	1.471976682400723e-16
0.5779999999999998	1.2772826653014076e-12	2.7359374776750277e-11	1.2794960411029266e-10	6.540874962450458e-12	3.776665008637812e-15	1.6848709019408282e-16
0.579	7.649785820879704e-12	2.528138894990966e-11	3.6861929598144225e-11	2.4883247048315493e-11	4.41233313589706e-15	1.9261447875223516e-16
0.5799999999999998	7.978754401970063e-12	1.605085070557254e-10	5.370544005646092e-10	1.3859517194612242e-11	5.1508094559387286e-15	2.1992910417940854e-16
0.581	1.7125029382388473e-12	2.2999896435186408e-11	3.6369294278159513e-11	1.0112228883258529e-11	6.008277915033766e-15	2.50820072966103e-16
0.5819999999999999	2.73407690243713e-12	3.703255060895642e-11	3.664448870179295e-9	1.3094007548019198e-10	7.003443406652887e-15	2.8572056553775897e-16
0.583	3.666923796191996e-10	1.0250906226713334e-10	4.592543506711929e-11	9.10099558341415e-12	8.157927962593785e-15	3.251124982356137e-16
0.5839999999999999	4.2247801681834374e-12	5.019464731802142e-11	1.751795685548269e-10	8.127725236422523e-11	9.496731077890503e-15	3.6953164998698903e-16
0.585	2.404672058385e-12	4.869046871400227e-11	9.46028246670191e-11	1.7426669258331954e-11	1.104876507383991e-14	4.1957329778836513e-16
0.5859999999999999	8.410246110807447e-12	3.684334217380907e-11	8.663021004362284e-11	1.5986210893278445e-11	1.284747838258029e-14	4.758984091588328e-16
0.587	4.079739419997482e-11	2.2346475233170688e-9	5.665046923226926e-10	2.4384939464577374e-10	1.4931582003700876e-14	5.392404441153026e-16
0.5879999999999999	3.808107356398793e-12	3.4914238558990643e-11	6.142505207192037e-11	1.394881317266839e-11	1.7345897220947703e-14	6.104128240026983e-16
0.589	4.2540158518491e-12	5.424844433128082e-9	1.0320933931837378e-9	6.212459537089663e-11	2.014234607721011e-14	6.903171297187646e-16
0.5899999999999999	5.755788892305612e-11	9.511248931964901e-11	1.0246987966369517e-10	3.8826476686609285e-11	2.3381110214508773e-14	7.799520975373189e-16
0.591	1.2972962916274292e-11	1.7787766749827583e-10	1.24657623899559e-10	1.886081449461982e-11	2.7131988649100125e-14	8.804234868988863e-16
0.5919999999999999	4.547246783315675e-12	5.954744671532477e-11	6.307511433279079e-10	2.060095627549957e-9	3.147599106453278e-14	9.929549012422264e-16
0.593	9.742796684175124e-12	5.973503553508432e-11	2.93021633590697e-10	2.649481838674825e-11	3.6507210510893684e-14	1.1188996502454688e-15
0.5939999999999999	1.3364988658906019e-9	2.9180550478932953e-9	8.311236816896832e-10	3.3774091370536234e-11	4.2335028301397024e-14	1.2597537497758625e-15
0.595	9.163370324542041e-12	7.021314988182719e-11	1.692881148765791e-10	4.4562473039515967e-10	4.9086714782253785e-14	1.4171701644730063e-15
0.5959999999999999	6.705541642995562e-12	3.111119807930365e-10	1.3709664342951956e-10	2.694177263163799e-11	5.691050300388772e-14	1.5929744072634602e-15
0.597	3.358374033772884e-11	1.2656992979539993e-10	7.757567685870382e-9	7.19793053184382e-11	6.597922875819762e-14	1.7891816202956644e-15
0.5979999999999999	5.549383344979618e-11	4.3839894467160243e-10	1.3318669528839887e-10	1.424408919929188e-10	7.649465075428764e-14	2.008015272853083e-15
0.599	8.984604621206919e-12	6.361651628537431e-10	3.2397368047808467e-10	3.230527783569429e-11	8.869258989292598e-14	2.2519276238337468e-15
0.5999999999999999	1.215627637834966e-11	5.167938113100989e-11	6.745674377829764e-10	1.678280349965544e-10	1.02849057970074e-13	2.5236221094441633e-15
0.601	3.7567958358834484e-10	2.080304313505882e-10	1.5214076243847587e-10	1.03489143663959e-10	1.1928758533909355e-13	2.826077830943542e-15
0.6019999999999999	2.537029292492561e-11	1.0958737604089046e-10	1.151621021330433e-9	4.1252837599394927e-11	1.383880064378331e-13	3.1625763326686834e-15
0.603	1.0631872815338969e-11	5.892660364633071e-11	3.7328546462208964e-10	3.8302671715553416e-10	1.6059702408100905e-13	3.5367308772845775e-15
0.6039999999999999	2.8567816376183025e-11	9.157200193778518e-9	2.0520029162484318e-10	1.0068931173486953e-10	1.864409525476052e-13	3.952518443332417e-15
0.605	6.197856880323396e-10	7.352845477898626e-11	8.092773915244883e-9	5.309390412385347e-11	2.1654113986285768e-13	4.4143146898161635e-15
0.6059999999999999	1.605199956912347e-11	1.010464307893095e-10	3.2107028103838553e-10	7.233889430870739e-10	2.5163269869536987e-13	4.9269321538863195e-15
0.607	5.739030138677984e-12	1.032444623304739e-9	2.941522112149553e-10	1.1406170883495015e-10	2.9258734148858787e-13	5.49566197079612e-15
0.6079999999999999	3.2955789001291845e-12	7.297039996659257e-11	9.198535272619334e-8	6.698783469615377e-11	3.404413310869994e-13	6.1263194303411475e-15
0.6089999999999999	2.3035451011334295e-12	2.115498373233463e-10	3.3286008112892444e-10	9.581633811942704e-10	3.964298396659262e-13	6.825293711121455e-15
0.6099999999999999	1.7873622379774878e-12	3.4787777984884425e-10	4.17831459912399e-10	1.43466690033876e-10	4.620293788980546e-13	7.599602163322065e-15
0.6109999999999999	1.477835434377644e-12	8.537160508016823e-11	1.915795107388656e-8	8.232346942516534e-11	5.390104543974774e-13	8.456949542488185e-15
0.6119999999999999	1.274632033063961e-12	4.910363280244345e-10	3.782029830702594e-10	8.83275775263005e-10	6.29503251479711e-13	9.40579263113642e-15
0.6129999999999999	1.1327176532113028e-12	2.498629440783871e-10	5.607798619044669e-10	1.9924212188401258e-10	7.360800391419212e-13	1.0455410722199486e-14
0.6139999999999999	1.0291361266739742e-12	1.06299424206915e-10	1.3110778188323267e-8	9.95616807175595e-11	8.618591732740575e-13	1.161598247844368e-14
0.6149999999999999	9.510486875095068e-13	1.1257512529193675e-9	4.518380393471506e-10	6.624741492951153e-10	1.0106372158396517e-12	1.2898669725345091e-14
0.6159999999999999	8.907498999451987e-13	2.373881815468524e-10	6.944354946550279e-10	3.141460607109953e-10	1.1870579498471132e-12	1.43157087816841e-14
0.6169999999999999	8.433514123085503e-13	1.3308728746134747e-10	1.7071334615536333e-8	1.21051918156553e-10	1.3968302345373797e-12	1.588050998254985e-14
0.6179999999999999	8.056102666424587e-13	2.130026430199528e-9	5.596437845393021e-10	4.758382872920001e-10	1.647011121429337e-12	1.7607766103791065e-14
0.6189999999999999	7.752945435182209e-13	2.615145113473998e-10	7.94866053013507e-10	6.088831410475675e-10	1.9463770618194755e-12	1.951357045544545e-14
0.6199999999999999	7.508202696431931e-13	1.6267961365616622e-10	4.152423202820454e-8	1.5208353646189084e-10	2.3059153383324624e-12	2.1615545474594884e-14
0.6209999999999999	7.310337122202323e-13	2.7657003391888753e-9	7.21548414779569e-10	3.6098349461305973e-10	2.7394815477878885e-12	2.3932982715691278e-14
0.6219999999999999	7.150756068713931e-13	3.194424175580648e-10	8.60075983131784e-10	1.8219146740209108e-9	3.2646894420647263e-12	2.6486995208939448e-14
0.6229999999999999	7.022935756018602e-13	1.9262504119658029e-10	1.7421767142554644e-7	2.038612719251628e-10	3.904130585444215e-12	2.930068323507221e-14
0.6239999999999999	6.921839513156316e-13	2.4387821976573124e-9	9.870012926219584e-10	3.0403932416929194e-10	4.687069564110502e-12	3.2399314648079807e-14
0.6249999999999999	6.843521314444937e-13	4.309911149916493e-10	9.096922147450303e-10	2.874730233946581e-8	5.6518368477779005e-12	3.581052096638524e-14
0.6259999999999999	6.784849403394131e-13	2.230296268103063e-10	3.4671348647694654e-8	3.04107721379304e-10	6.849264954815506e-12	3.9564510547842164e-14
0.6269999999999999	6.743309711407036e-13	1.7331189949722484e-9	1.485164965469102e-9	2.9179494261468795e-10	8.347718539874436e-12	4.369430026495797e-14
0.6279999999999999	6.716863490318503e-13	6.611341107352864e-10	9.750322994303604e-10	6.689871502656741e-9	1.0240618695700096e-11	4.823596720408497e-14
0.6289999999999999	6.703842521082174e-13	2.5804477452217265e-10	9.654501945337893e-9	5.436090966327794e-10	1.2657977320855962e-11	5.3228922026084105e-14
0.6299999999999999	6.702870839990651e-13	1.1772571854359816e-9	2.6258567390024734e-9	3.2374387928005816e-10	1.5784580209297346e-11	5.871620574621256e-14
0.6309999999999999	6.712805486319481e-13	1.2456786252045958e-9	1.0969259226418576e-9	1.3842853159136194e-9	1.9889590279036918e-11	6.474481181766176e-14
0.6319999999999999	6.732691098680004e-13	3.074298335739565e-10	4.541125895291835e-9	1.4033418013622637e-9	2.5376587341803522e-11	7.13660355361524e-14
0.6329999999999999	6.761724732048956e-13	8.389927074865985e-10	6.2957107238927036e-9	4.2037959946039356e-10	3.2871983346520544e-11	7.86358529219847e-14
0.6339999999999999	6.799228312610941e-13	3.549754642584996e-9	1.3428191610934568e-9	7.729532109681528e-10	4.338975627346426e-11	8.661533138050561e-14
0.6349999999999999	6.844626866229541e-13	3.9172594269380906e-10	2.869842284783213e-9	1.2155248310995563e-8	5.865891968883854e-11	9.537107459141684e-14
0.6359999999999999	6.897431157931989e-13	6.535563638348516e-10	3.2473586268642214e-8	6.562986566958142e-10	8.182940264665008e-11	1.049757042308057e-13
0.6369999999999999	6.957223734674058e-13	4.118074244820528e-8	1.869665992381774e-9	7.117115406232605e-10	1.1916114990953972e-10	1.1550838128599155e-13
0.6379999999999999	7.023647617954378e-13	5.620145449424552e-10	2.2463175540743226e-9	1.2295852201043755e-8	1.8467619860816163e-10	1.270553698805816e-13
0.6389999999999999	7.096397077244864e-13	5.680633887531278e-10	1.464332480370434e-7	1.339490603190833e-9	3.158330765961608e-10	1.3971064668350677e-13
0.6399999999999999	7.175210050387591e-13	1.774772099107438e-8	3.1791655358253095e-9	9.82023986998581e-10	6.463216786675136e-10	1.5357655912846854e-13
0.6409999999999999	7.259861877237213e-13	9.873412508928912e-10	2.1209146244967356e-9	2.4589938470739052e-9	2.0446379301747566e-9	1.6876453581587837e-13
0.6419999999999999	7.350160087710135e-13	5.612342966458403e-10	1.4247735356772548e-8	4.9456988908076925e-9	3.563976320620824e-7	1.853958526037681e-13
0.6429999999999999	7.445940041906492e-13	3.0928490141170525e-9	7.725495390138737e-9	2.3032828140229377e-9	4.3848987283283985e-8	2.0360245801203889e-13
0.6439999999999999	7.547061262973793e-13	2.5549509538845643e-9	2.423271132008351e-9	4.132422554177721e-9	2.3023586540242714e-8	2.2352786165931705e-13
0.6449999999999999	7.653404336369118e-13	6.484736276826531e-10	5.790133317551177e-9	2.724721060855629e-7	4.005246335207719e-8	2.453280895156967e-13
0.6459999999999999	7.764868274672577e-13	1.4503541813755973e-9	4.669607984304677e-8	3.732614295398758e-7	1.0442351503939664e-8	2.691727097779798e-13
0.6469999999999999	7.881368266950685e-13	2.03393747867129e-8	3.466919841046212e-9	1.6185885346108317e-7	9.707342095957552e-9	2.952459331448157e-13
0.6479999999999999	8.002833747220949e-13	9.244294660018894e-10	4.030255744540561e-9	9.72695212906855e-8	9.159744894589936e-9	3.237477911729764e-13
0.6489999999999999	8.129206728831195e-13	1.0209162285149422e-9	1.2194058409681268e-7	1.842843775291476e-7	7.548726886419633e-9	3.5489539621530453e-13
0.6499999999999999	8.260440377457491e-13	3.008518423181605e-8	6.857519117437067e-9	4.956431767973284e-8	6.97503598739979e-9	3.889242861543788e-13
0.6509999999999999	8.396497673916656e-13	1.8260641611474287e-9	4.250406707624528e-9	4.86765176452879e-8	1.1064711110746235e-8	4.2608985672805367e-13
0.6519999999999999	8.537350476658494e-13	9.54096623000842e-10	1.614637158422659e-8	3.8232718389803133e-7	1.345856711553952e-7	4.666688836625015e-13
0.6529999999999999	8.682978393939487e-13	3.87480527440216e-9	2.75148889496862e-8	3.970839171175081e-8	1.7993518070362234e-8	5.109611360480475e-13
0.6539999999999999	8.833368010851828e-13	7.104096332223388e-9	1.0180442084555158e-6	3.2644825547353914e-8	5.92368324740518e-9	5.592910813674305e-13
0.6549999999999999	8.988512114806838e-13	1.1752244107136385e-9	1.155859760521123e-7	4.4416857978447274e-8	1.5628983436519308e-8	6.12009681261062e-13
0.6559999999999999	9.14840901821903e-13	1.8523651757448954e-9	5.559429980270721e-7	1.4642521160885323e-7	3.468822025529772e-8	6.694962754236302e-13
0.6569999999999999	9.313061950088088e-13	5.211592109367418e-7	5.446014813994487e-8	1.8918671095154463e-7	5.761296182209438e-9	7.321605488922052e-13
0.6579999999999999	9.48247850616201e-13	2.0671615480931285e-9	2.305283091429124e-8	3.2861686529985086e-8	3.553949910527933e-8	8.00444575313049e-13
0.6589999999999999	9.656670148876053e-13	1.4508053460294928e-9	5.0223981095314405e-8	5.735225928094069e-7	1.013947800795016e-8	8.748249254479834e-13
0.6599999999999999	9.835651749514515e-13	8.480726884423993e-9	4.1199875013272624e-8	6.716518008637211e-7	8.368202363939679e-9	9.558148260643693e-13
0.6609999999999999	1.0019441166084292e-12	6.927650130826161e-9	1.968621693199638e-8	3.21354877966262e-8	4.538212780668162e-8	1.0439663492795816e-12
0.6619999999999999	1.02080588512566e-12	1.6404150696405493e-9	2.259118565103726e-8	5.9171823989183924e-8	6.196974417281379e-9	1.1398726062019443e-12
0.6629999999999999	1.0401527485459235e-12	2.9688009153659567e-9	4.6664134053160443e-7	1.3401542473991986e-7	6.744304820691724e-7	1.2441699110855693e-12
0.6639999999999999	1.0599871630806941e-12	3.920341785379676e-7	1.300048365983098e-7	2.9497152301064644e-8	6.184658538965028e-9	1.3575398729061642e-12
0.6649999999999999	1.0803117402068147e-12	2.8143670546593826e-9	4.7517283386410775e-8	7.770920288539887e-7	2.854159559990922e-7	1.4807113599202774e-12
0.6659999999999999	1.1011292151288916e-12	2.1118330375142284e-9	6.111267936718459e-8	1.6243257682207065e-7	6.5554978149333394e-9	1.6144622689690323e-12
0.6669999999999999	1.1224424163054097e-12	1.2836654174033282e-8	5.365221132535388e-8	1.4889116352958704e-7	2.0562437649967826e-7	1.7596210145209833e-12
0.6679999999999999	1.1442542357663847e-12	9.951115384704752e-9	9.268310789080994e-8	3.99985043877734e-8	6.8212606299159065e-9	1.917067632100429e-12
0.6689999999999999	1.1665675999752023e-12	2.3569703786330927e-9	2.5454844002614518e-8	8.694080591762269e-8	5.093149413669117e-7	2.0877343660732293e-12
0.6699999999999999	1.1893854410081255e-12	4.085075204269245e-9	6.663326030343719e-7	8.190438990361264e-8	7.0712206698199705e-9	2.2726055818578417e-12
0.6709999999999999	1.212710667842073e-12	7.774832907291525e-7	3.4310088113273414e-8	7.395099512390332e-8	4.5573043853644637e-7	2.4727168064005598e-12
0.6719999999999999	1.2365461375553391e-12	4.298928483758657e-9	2.3497779879141828e-8	5.28448219590517e-8	7.873681491622048e-9	2.6891526568699123e-12
0.6729999999999999	1.2608946262573474e-12	2.9232231636006984e-9	1.7036961241616373e-7	1.2287339459010135e-7	5.740980467779137e-8	2.923043364367656e-12
0.6739999999999999	1.285758799572527e-12	1.3984941962413613e-8	6.326778950542086e-8	5.4402207946695283e-8	1.066866990663688e-8	3.1755595350533714e-12
0.6749999999999999	1.311141182510622e-12	1.929400107840165e-8	1.1857541194298557e-6	1.3500406756287797e-7	1.8671391072019662e-8	3.4479047130313522e-12
0.6759999999999999	1.3370441285606792e-12	3.4755808813209395e-9	3.066201170760375e-8	4.562040662870329e-8	2.2386775978224158e-8	3.741305214715858e-12
0.6769999999999999	1.3634697878499308e-12	5.037201649653969e-9	1.1508588872338295e-6	6.825216895992018e-7	1.0466375075207162e-8	4.0569965895804475e-12
0.6779999999999999	1.3904200742106933e-12	2.948635252054866e-7	3.445343967004331e-8	4.1561032539796244e-8	1.888386238804267e-7	4.396205922801014e-12
0.6789999999999999	1.4178966309994559e-12	7.396365063134449e-9	2.07804865334809e-7	1.2289555501222992e-6	9.297230005808558e-9	4.760129025908002e-12
0.6799999999999999	1.4459007955118733e-12	3.964839280825942e-9	7.591978304891083e-8	6.097296579931002e-8	9.238390783217145e-8	5.149901355507269e-12
0.6809999999999999	1.4744335618360378e-12	1.3077231355124278e-8	5.146689336414872e-7	2.102588406347238e-7	1.45414780087093e-8	5.5665612491934524e-12
0.6819999999999999	1.5034955419837281e-12	5.637041542964358e-8	2.986123383859158e-8	6.92335496307001e-8	1.659400724690465e-8	6.011003761804561e-12
0.6829999999999999	1.5330869251361249e-12	5.398653668295464e-9	1.3193606817958931e-6	7.220447855549889e-8	7.70634766919375e-8	6.483923011563684e-12
0.6839999999999999	1.5632074348355623e-12	5.957663062087416e-9	6.748220808209618e-7	5.188969147706819e-7	1.099435560177062e-8	6.985740488788875e-12
0.6849999999999999	1.5938562839501133e-12	8.191663301512756e-8	1.627992761643848e-7	5.614791273979905e-8	1.321113215247973e-7	7.516516220257064e-12
0.6859999999999999	1.6250321272308104e-12	1.50372447123904e-8	3.606881162489708e-8	1.0022251429839948e-6	1.810950677767598e-8	8.075838995673196e-12
0.6869999999999999	1.6567330112746808e-12	5.489741426075641e-9	9.891730005563602e-8	7.185877634260221e-8	1.726165913726067e-8	8.662691018592156e-12
0.688	1.6889563216983066e-12	1.2119814499393446e-8	2.827447710061561e-7	2.244708645009941e-7	2.3616031654531007e-7	9.275281304350223e-12
0.6889999999999998	1.7216987273176521e-12	4.1085528945508393e-7	4.5493383764640976e-8	2.025852612472559e-7	1.3522569373910523e-8	9.910840863955342e-12
0.69	1.7549561211200546e-12	9.185739740961713e-9	2.2636100563674028e-7	6.100612151253278e-8	4.80687982946105e-8	1.0565371124641834e-11
0.6909999999999998	1.7887235578031377e-12	7.152217048375872e-9	4.008380709808375e-7	1.0599776389854803e-6	4.1147948650822095e-8	1.1233335067804748e-11
0.692	1.8229951876436466e-12	4.013711084637006e-8	2.6878642241322783e-7	1.0006345429685681e-7	1.525977328095663e-8	1.1907278115196603e-11
0.6929999999999998	1.8577641864461472e-12	4.00888591664841e-8	4.758939257853976e-8	1.0054722973067601e-7	3.1585776564304625e-7	1.2577362739300847e-11
0.694	1.8930226813075655e-12	8.045066944050256e-9	9.307024368444513e-8	5.030232757276263e-7	2.4224983594659548e-8	1.3230796953118273e-11
0.6949999999999998	1.928761671918305e-12	1.1898912224799988e-8	8.051543989187616e-7	6.438806329096605e-8	2.1142193166961087e-8	1.3851132041480531e-11
0.696	1.9649709471045193e-12	5.585507397558104e-7	5.2764118513864495e-8	2.873238314705808e-7	1.3962580725654163e-6	1.4417398863270521e-11
0.6969999999999998	2.0016389962982013e-12	1.7928628479221293e-8	2.9519749838017245e-7	1.5650885299354049e-7	2.0698570589872243e-8	1.490304443464585e-11
0.698	2.0387529156033616e-12	8.94617987175956e-9	3.291966767318648e-8	7.633455574572629e-8	3.2114421782284807e-8	1.5274620845013784e-11
0.6989999999999998	2.076298308105596e-12	2.733451170269936e-8	3.407377247741493e-8	1.5101288811165007e-6	2.56953365890748e-7	1.5490166266854552e-11
0.7	2.1142591780512438e-12	1.821269199838264e-7	2.556499991127448e-7	1.042525896918675e-7	2.078849315534953e-8	1.5497202115890477e-11
0.7009999999999998	2.1532163183221215e-12	1.2572847994215576e-8	2.355541793063134e-8	1.0889832509150962e-7	4.8923167710077114e-8	1.5704684395473433e-11
0.702	2.193056634071466e-12	1.2058639756804475e-8	8.956982257353193e-8	1.7478366679818278e-6	1.4106880919880371e-7	1.6064134693679616e-11
0.7029999999999998	2.2336569155519966e-12	1.1780364428166907e-7	5.637934160984889e-8	9.359880533830617e-8	2.246863756712437e-8	1.6496542216056276e-11
0.704	2.275003387620513e-12	4.12296019661025e-8	2.615073969261226e-8	1.6800298514197667e-7	6.909467875428242e-8	1.6997376534542106e-11
0.7049999999999998	2.3170599448490455e-12	7.314748357375505e-9	7.083197019727788e-7	7.249272523241197e-7	1.1827248403199561e-7	1.7542644842352245e-11
0.706	2.3598249715105087e-12	3.290278905702451e-9	3.5366781408603745e-8	9.641195211081834e-8	2.500547054708378e-8	1.8132743253485424e-11
0.7069999999999999	2.403294656780292e-12	2.000247549032579e-9	3.599641731287534e-8	2.578927812659242e-7	8.533051486726258e-8	1.8765933218618296e-11
0.708	2.447462643688764e-12	1.4053869238418385e-9	1.251855672341327e-6	4.808792316851656e-7	1.2567276865154039e-7	1.9438268060322025e-11
0.7089999999999999	2.4923196365426505e-12	1.0732506931362631e-9	3.106186312678675e-8	1.0553314234384207e-7	2.812373639846583e-8	2.0143642429575807e-11
0.71	2.537866494917612e-12	8.646914278276714e-10	5.475833658410585e-8	3.6628919513430975e-7	9.0585743219991e-8	2.0884081583148364e-11
0.7109999999999999	2.5841630274076912e-12	7.229687477054364e-10	2.875011010769112e-7	4.2316489652270923e-7	1.620464235096636e-7	2.1704253823947686e-11
0.712	2.6311346874949188e-12	6.210688394518632e-10	3.158776055189471e-8	1.1796582807345012e-7	3.195285503197123e-8	2.254817254642711e-11
0.7129999999999999	2.6787605716792407e-12	5.446415555165418e-10	8.39172936842814e-8	4.57076049248459e-7	8.503381459350257e-8	2.3402701366290658e-11
0.714	2.72714565755967e-12	4.854157892474487e-10	1.7065597154421125e-7	4.4492688956463925e-7	2.620599816902751e-7	2.4349417344108936e-11
0.7149999999999999	2.7762155677438254e-12	4.3831110483984726e-10	3.422559549042792e-8	1.323101988484459e-7	3.7158221933637184e-8	2.5329359451982905e-11
0.716	2.8259036437788275e-12	4.000462555272884e-10	1.1901118425070052e-7	4.933052578513008e-7	7.45189687226963e-8	2.6298369727325134e-11
0.7169999999999999	2.876424573654732e-12	3.6841562248688603e-10	1.4653592525184243e-7	5.398124529159543e-7	6.106600487031002e-7	2.7419664791030468e-11
0.718	2.927535552721015e-12	3.4188010690420163e-10	3.790018048763765e-8	1.4864941403552116e-7	4.5308793051257295e-8	2.850878328564718e-11
0.7189999999999999	2.979394688552174e-12	3.1933985001468464e-10	1.4648062215090258e-7	4.706257885793233e-7	6.45049690631832e-8	2.9695972783888415e-11
0.72	3.0319287572565115e-12	2.9998552494376266e-10	1.557564056112177e-7	7.601874093213696e-7	2.770071355279146e-6	3.091844551085439e-11
0.7209999999999999	3.0851254595106997e-12	2.832104362714227e-10	4.215101737218835e-8	1.689969536809484e-7	6.003696145316341e-8	3.2182174964716974e-11
0.722	3.139069210184718e-12	2.685518806283412e-10	1.534561601892883e-7	4.152188916268939e-7	5.7803049280550564e-8	3.354360895590009e-11
0.7229999999999999	3.1936075404853e-12	2.5564855227631553e-10	1.975733905337356e-7	1.2921721314575165e-6	1.7499222183933944e-6	3.49029670025464e-11
0.724	3.2489383318112083e-12	2.4421862709292286e-10	4.7077774874674644e-8	1.981928763295832e-7	9.135913433551208e-8	3.6404825006056763e-11
0.7249999999999999	3.304821127441205e-12	2.3403360894330486e-10	1.411205081296925e-7	3.562683700007694e-7	5.567651886055908e-8	3.788296596063504e-11
0.726	3.361505300724698e-12	2.249129743749578e-10	3.0821587024099574e-7	2.7616798152011736e-6	4.013714759590031e-7	3.9521630930080576e-11
0.7269999999999999	3.418734133899346e-12	2.1670531702525225e-10	5.350774843607508e-8	2.4640907420335373e-7	1.7693805990760602e-7	4.1145716755963e-11
0.728	3.4767249374506383e-12	2.0928977131449574e-10	1.2075691087156468e-7	3.106144047610928e-7	5.963385274043015e-8	4.2911666497163636e-11
0.7289999999999999	3.5353000663764395e-12	2.0256269620483295e-10	6.669489981045198e-7	5.066135276775641e-6	1.7454640211802648e-7	4.471263834565285e-11
0.73	3.5945352463279355e-12	1.9643934308262127e-10	6.341303126773607e-8	3.3724567240249915e-7	5.658599121099526e-7	4.6589786448763884e-11
0.7309999999999999	3.654455553948998e-12	1.9084782027782368e-10	1.0191148123314283e-7	2.8496692546866445e-7	7.385434877994008e-8	4.860196647980833e-11
0.732	3.714854564925027e-12	1.8572511871605792e-10	2.741977574457465e-6	2.865074567283637e-6	1.0878940482980271e-7	5.0567216513130114e-11
0.7329999999999999	3.776117480391695e-12	1.810223141255137e-10	8.126127100721364e-8	5.375443330312421e-7	5.206119205108706e-6	5.282775112407044e-11
0.734	3.837620828105631e-12	1.7668894802557816e-10	8.880164658420674e-8	2.83352718245805e-7	1.1245756037465147e-7	5.488454459276814e-11
0.7349999999999999	3.900179661000049e-12	1.7269339156382962e-10	3.480121665003695e-6	1.2496118505372451e-6	8.772138586589535e-8	5.739896271910176e-11
0.736	3.962981145725616e-12	1.6899469643833428e-10	1.1904686756589342e-7	1.0980669690288796e-6	8.244128373088927e-7	5.975546104162927e-11
0.7369999999999999	4.026508999277532e-12	1.6556775136425103e-10	8.274969455360824e-8	3.1467131748534645e-7	2.402836995195008e-7	6.231875279025063e-11
0.738	4.09060020757287e-12	1.6238527036324302e-10	6.924943804322431e-7	7.016496884308065e-7	8.915723514584527e-8	6.502221112077574e-11
0.7389999999999999	4.154941051112993e-12	1.594218347334715e-10	2.202180505545881e-7	3.3059164750736086e-6	2.454828407562907e-7	6.758390206730168e-11
0.74	4.220311768543356e-12	1.5666426089361362e-10	8.517021595653197e-8	4.0555307950216806e-7	1.0875594057443319e-6	7.068218039021279e-11
0.7409999999999999	4.2857221809551476e-12	1.5408602305198362e-10	2.791889616085562e-7	4.986165587406754e-7	1.1647070465887248e-7	7.3535475108155e-11
0.742	4.351912933860244e-12	1.516778943088782e-10	6.509755387202164e-7	6.425016450979761e-6	1.4195541545166732e-7	7.672494478285687e-11
0.7429999999999999	4.41853736783346e-12	1.494226280333458e-10	1.0079020663797445e-7	6.445661732378153e-7	4.330112709479861e-6	8.005551651757168e-11
0.744	4.485158230408929e-12	1.4730379079841812e-10	1.664989970934214e-7	4.348236902528453e-7	2.131179667054305e-7	8.313213385131711e-11
0.7449999999999999	4.55297969549529e-12	1.4532063390206307e-10	5.924221008827437e-6	2.241769050503342e-6	1.2079820459337715e-7	8.699365897042638e-11
0.746	4.620642283978365e-12	1.4345091713320052e-10	1.4630180877461947e-7	1.4161859191882045e-6	5.107526607078406e-7	9.05718629098074e-11
0.7469999999999999	4.688751897359591e-12	1.4169083511520767e-10	1.2866745989084921e-7	4.6440774270973815e-7	7.296369207658194e-7	9.432063882275965e-11
0.748	4.757527809365798e-12	1.400338784634477e-10	1.4178622900306783e-6	1.0174659817061019e-6	1.4265421819209066e-7	9.853691693537843e-11
0.7489999999999999	4.825977419518557e-12	1.3846376477435787e-10	2.968973576400159e-7	5.037643533518844e-6	2.1795732366347909e-7	1.0238529403894783e-10
0.75	4.8953638484661305e-12	1.3698477708232948e-10	1.2443532279925316e-7	6.254261895786439e-7	8.20568472497128e-6	1.0690749761632556e-10
0.7509999999999999	4.964828830517535e-12	1.3558296852008476e-10	3.821359978406293e-7	6.81375879888822e-7	2.459324271306895e-7	1.1152195773598764e-10
0.7519999999999999	5.03377574621803e-12	1.3424744411680816e-10	1.2248144424356079e-6	6.3948984895854974e-6	1.6435389004041225e-7	1.1567290007499636e-10
0.7529999999999999	5.104176557989661e-12	1.3299030440902018e-10	1.5399920093039323e-7	1.1468338196493756e-6	8.298702922284177e-7	1.2106929183347247e-10
0.7539999999999999	5.174025933193395e-12	1.317890064729576e-10	2.1003756694530122e-7	6.145616102015178e-7	8.059737153016589e-7	1.2613765294213915e-10
0.7549999999999999	5.243515680780791e-12	1.3064094603236198e-10	7.573448982277391e-6	2.035373831060651e-6	1.8617565820597807e-7	1.3095849159170925e-10
0.7559999999999999	5.3142323061727224e-12	1.2955593162485208e-10	2.674115156680879e-7	3.3770441519222573e-6	2.9892812305761556e-7	1.3700215422726406e-10
0.7569999999999999	5.3841191869703364e-12	1.285121028059654e-10	1.6955326672244647e-7	7.333470412100072e-7	9.607167679276483e-6	1.4259518896819812e-10
0.7579999999999999	5.453796705988596e-12	1.275115950693076e-10	8.029409906409989e-7	1.0671997533528006e-6	3.2528131213163205e-7	1.4817846909003658e-10
0.7589999999999999	5.524417048352858e-12	1.2656120700637095e-10	8.575051192143106e-7	0.000010201511965362683	2.1715140379179326e-7	1.549215492588949e-10
0.7599999999999999	5.5939495021157686e-12	1.256401514734505e-10	1.8882107607133251e-7	1.2124689202077697e-6	1.0161653632143937e-6	1.6112796631063498e-10
0.7609999999999999	5.6633264861151085e-12	1.2475402925127726e-10	3.2146038181517294e-7	8.412074689483961e-7	1.176062194234729e-6	1.6750609356746183e-10
0.7619999999999999	5.733442816582453e-12	1.2390798518241089e-10	0.000010827098158065428	3.5677517063420424e-6	2.514130226924666e-7	1.750611600695709e-10
0.7629999999999999	5.802181190036868e-12	1.2308111035993543e-10	3.0816527009304205e-7	3.183206519887769e-6	3.6960738348675926e-7	1.8199049531710658e-10
0.7639999999999999	5.870671735514888e-12	1.2228129797534402e-10	2.2912046017232134e-7	9.259076573752056e-7	0.000010371137546878465	1.8916970532741766e-10
0.7649999999999999	5.939828600047967e-12	1.215143257741591e-10	1.2984806777248123e-6	1.574877596264782e-6	4.7663897515308686e-7	1.9767066060626584e-10
0.7659999999999999	6.007283108958533e-12	1.2075756571973692e-10	9.53001018975993e-7	0.000011598270988106666	2.81003007289973e-7	2.0545604335813847e-10
0.7669999999999999	6.074187508306543e-12	1.2001954889649813e-10	2.438989392693612e-7	1.4505819888719453e-6	1.0287274731712483e-6	2.1340796384089e-10
0.7679999999999999	6.141879680871503e-12	1.1931013122318905e-10	4.3537281923057854e-7	1.1380178016772692e-6	2.181825871056986e-6	2.2301211885856078e-10
0.7689999999999999	6.207508401319668e-12	1.1860282185414575e-10	0.000012340410653775616	5.289783540007777e-6	3.5238716772122467e-7	2.318127552948476e-10
0.7699999999999999	6.271994500171366e-12	1.1790448997202777e-10	4.033117473153033e-7	3.627564976032693e-6	4.317212168283028e-7	2.40465002444487e-10
0.7709999999999999	6.337665446719198e-12	1.1723396306399582e-10	2.977236372894963e-7	1.2005532258762455e-6	7.184200038425138e-6	2.5135473164406634e-10
0.7719999999999999	6.400872881852661e-12	1.1655803228046033e-10	1.5564253729361052e-6	2.1607630890504158e-6	7.759563855216033e-7	2.613579225781525e-10
0.7729999999999999	6.461954710706596e-12	1.158787696009329e-10	1.3806790698723143e-6	0.000013162887517114695	3.6525437296585536e-7	2.7058373802855586e-10
0.7739999999999999	6.524995765820759e-12	1.1523067356376914e-10	3.2319247846693513e-7	1.848033733092803e-6	9.736510976539768e-7	2.8296752732663303e-10
0.7749999999999999	6.585132209117618e-12	1.1457005708708316e-10	5.275189643084447e-7	1.502826240319103e-6	5.266615533924078e-6	2.943900096498412e-10
0.7759999999999999	6.642047398256376e-12	1.1389352010819795e-10	0.00001527124873916704	6.861177772055628e-6	5.201703270406889e-7	3.043548589824731e-10
0.7769999999999999	6.70139609968599e-12	1.1324961297728037e-10	5.818334494795701e-7	4.580448015748509e-6	5.003908943412369e-7	3.181095833732191e-10
0.7779999999999999	6.757758075094568e-12	1.1258983719733075e-10	3.758984469664917e-7	1.5673818369111802e-6	4.199113495350421e-6	3.3119795185802263e-10
0.7789999999999999	6.810378202588451e-12	1.1190717787071986e-10	1.5287568162181393e-6	2.794661198558349e-6	1.4312449906132981e-6	3.427167399908394e-10
0.7799999999999999	6.864081651905006e-12	1.1124325166656073e-10	2.5272681191274387e-6	0.000015594581380391488	4.876615172906669e-7	3.570171827025626e-10
0.7809999999999999	6.915913785893885e-12	1.1057114479979255e-10	4.420892744493453e-7	2.4268121283227633e-6	9.364812720206144e-7	3.72047107982905e-10
0.7819999999999999	6.963436230541293e-12	1.0986927970452443e-10	5.998130450446273e-7	1.9367121794021635e-6	0.000014353427378927366	3.854108330483706e-10
0.7829999999999999	7.009931018100173e-12	1.0916610832098924e-10	0.000011382282406432226	8.231277609183013e-6	8.178193652132844e-7	3.9988716705038675e-10
0.7839999999999999	7.056429792759103e-12	1.0846961473899788e-10	9.314449494926011e-7	6.067385012365937e-6	5.902057850866128e-7	4.171610725966398e-10
0.7849999999999999	7.098002993510816e-12	1.077365028370052e-10	4.7353458974318613e-7	2.0236223687531434e-6	2.7942805529571085e-6	4.326916364784523e-10
0.7859999999999999	7.135460025381782e-12	1.0697391074589281e-10	1.4004403333442999e-6	3.4621347676552095e-6	3.0580211810762997e-6	4.468555264274464e-10
0.7869999999999999	7.1757799804341145e-12	1.0624199287303664e-10	6.034879350704834e-6	0.000018602968828267726	6.601004734307525e-7	4.666983174898183e-10
0.7879999999999999	7.210510527076828e-12	1.054665617266644e-10	6.354684910285929e-7	3.147470960353636e-6	9.186159930550901e-7	4.847439867480809e-10
0.7889999999999999	7.239135307113096e-12	1.0464337542124296e-10	6.720163612253947e-7	2.3391753928364557e-6	0.00001632828119887614	5.001119710846597e-10
0.7899999999999999	7.270059847754247e-12	1.0384555964181712e-10	6.364161434748651e-6	9.408588209439742e-6	1.263393134327709e-6	5.207223247632158e-10
0.7909999999999999	7.297023040074407e-12	1.0301770893650506e-10	1.6925822278188006e-6	7.712347100980936e-6	3.8349794444635864e-7	5.416504983122542e-10
0.7919999999999999	7.317117453674236e-12	1.0213486410676634e-10	6.090721368264263e-7	1.6630853197462212e-6	2.1537159998988059e-7	5.598142068272721e-10
0.7929999999999999	7.334968146181202e-12	1.0123770375437537e-10	1.30026551737083e-6	7.679309755015599e-7	1.5213953158470968e-7	5.791634837181977e-10
0.7939999999999999	7.353223008441485e-12	1.0034838469290744e-10	0.00001746879315851636	4.7642133882067276e-7	1.2033500577661178e-7	6.033501031849516e-10
0.7949999999999999	7.363799206684847e-12	9.93967379632557e-11	9.728634296778214e-7	3.410933023185118e-7	1.014732771061657e-7	6.24717228064636e-10
0.7959999999999999	7.36602765078548e-12	9.837766700455036e-11	7.581636006428252e-7	2.6496887690034956e-7	8.905351231591363e-8	6.419936141268144e-10
0.7969999999999999	7.374404103686622e-12	9.741700784667087e-11	4.0271112897328975e-6	2.1683557660736878e-7	8.045145134365873e-8	6.695853160566685e-10
0.7979999999999999	7.374483939735045e-12	9.63886501712747e-11	3.5757717492039037e-6	1.8381178893580169e-7	7.408129413548062e-8	6.94559230445123e-10
0.7989999999999999	7.365301995768391e-12	9.52851020393119e-11	7.840206497197783e-7	1.597981671596001e-7	6.915066675899204e-8	7.153494842303628e-10
0.7999999999999999	7.355474150110082e-12	9.418191228497916e-11	1.2151527206119813e-6	1.416125567332498e-7	6.530818393142342e-8	7.398352229884943e-10
0.8009999999999999	7.344120032127486e-12	9.307044096757807e-11	0.000023714153110042792	1.273782587955051e-7	6.226384042687143e-8	7.687933047403352e-10
0.8019999999999999	7.32255425406325e-12	9.187597639910416e-11	1.4315110348418146e-6	1.158829519319738e-7	5.970905098249431e-8	7.93512444053138e-10
0.8029999999999999	7.290972348353352e-12	9.060144395053067e-11	3.859988529967378e-7	1.063812426434102e-7	5.7506969829107963e-8	8.132304644284105e-10
0.8039999999999999	7.267328193632981e-12	8.940233700565049e-11	1.8909557691452047e-7	9.849435036110351e-8	5.580887693540206e-8	8.464954660840635e-10
0.8049999999999999	7.23249929646633e-12	8.811248926142237e-11	1.1692040832152337e-7	9.174010092169596e-8	5.429976677292426e-8	8.755021231536469e-10
0.8059999999999999	7.185560676636804e-12	8.672529682070673e-11	8.151212559490718e-8	8.585895222728627e-8	5.290855517318392e-8	8.983706001549708e-10
0.8069999999999999	7.138451390641769e-12	8.534535609968086e-11	6.105944972091299e-8	8.07465483049977e-8	5.1750885655897294e-8	9.262486077841507e-10
0.8079999999999999	7.089633128522284e-12	8.395816635999199e-11	4.7950716548125534e-8	7.625443767447174e-8	5.079237397169659e-8	9.598048884150899e-10
0.8089999999999999	7.027654880019352e-12	8.246564702560115e-11	3.89208349068095e-8	7.219646989385752e-8	4.9851217517095556e-8	9.871553833234595e-10
0.8099999999999999	6.951635446429197e-12	8.086196330905853e-11	3.23652583074136e-8	6.84820606596891e-8	4.8885267586078236e-8	1.005996911306893e-9
0.8109999999999999	6.888331241395722e-12	7.937866873665366e-11	2.7421966429394182e-8	6.522976804524678e-8	4.824928438995945e-8	1.0442174039252943e-9
0.8119999999999999	6.810836946172259e-12	7.778244130804734e-11	2.3568703103547474e-8	6.220357783004588e-8	4.7575984755854076e-8	1.0761919053427008e-9
0.813	6.7180081830970175e-12	7.606537539440684e-11	2.0487254919557677e-8	5.935183352120833e-8	4.682759765767914e-8	1.0993303624032748e-9
0.814	6.622992972544346e-12	7.43429484137562e-11	1.7975620246348144e-8	5.672850724413521e-8	4.6164887665105885e-8	1.125653125051907e-9
0.815	6.5298700009205784e-12	7.264896229821504e-11	1.58943685652092e-8	5.4335114798520425e-8	4.565778048743655e-8	1.1621697421105704e-9
0.816	6.420365886487787e-12	7.082675988735292e-11	1.4138129194323105e-8	5.2022126539032175e-8	4.504394153548185e-8	1.1897319227949823e-9
0.817	6.293175869862108e-12	6.88674905930152e-11	1.2635983523479708e-8	4.975869528791627e-8	4.4283093329529334e-8	1.2049311968404187e-9
0.8179999999999998	6.17988564355555e-12	6.704456050085935e-11	1.1348039130325336e-8	4.77436750127911e-8	4.381048246514095e-8	1.2405783327174644e-9
0.819	6.054205510980336e-12	6.512972179015858e-11	1.0224478002858276e-8	4.578506544807977e-8	4.327589248671447e-8	1.2721795922712296e-9
0.8199999999999998	5.909832391579332e-12	6.307108190930392e-11	9.233272356946665e-9	4.382555805017742e-8	4.257091001235624e-8	1.2911883946720524e-9
0.821	5.756709437180719e-12	6.095710924681804e-11	8.355374345311718e-9	4.191985586594685e-8	4.181120026520783e-8	1.3054160317610821e-9
0.8219999999999998	5.616099944498853e-12	5.896960261629696e-11	7.580109621353119e-9	4.020603496702455e-8	4.1316540345139513e-8	1.3402519793289844e-9
0.823	5.455977714892888e-12	5.683316243502885e-11	6.8804754974895635e-9	3.8457460559091336e-8	4.063235249511578e-8	1.3622562748065395e-9
0.8239999999999998	5.274806507338099e-12	5.4537611845124283e-11	6.244546218220376e-9	3.665376783385811e-8	3.9709693300994006e-8	1.3668263181066083e-9
0.825	5.104007315437992e-12	5.2355497888975954e-11	5.6749625356812455e-9	3.500069331256523e-8	3.8980240592019794e-8	1.3856154803345004e-9
0.8259999999999998	4.930658508533494e-12	5.0172937211401995e-11	5.158093353208479e-9	3.340799323293022e-8	3.8290085840467983e-8	1.4092653984716637e-9
0.827	4.735679940887264e-12	4.782819385209054e-11	4.68042829715648e-9	3.1738465318284265e-8	3.734405897045192e-8	1.4150943078968822e-9
0.8279999999999998	4.517935194872769e-12	4.531500607427336e-11	4.236589698748002e-9	2.9975981104986154e-8	3.6089837733049807e-8	1.397723229615787e-9
0.829	4.3353173742289524e-12	4.313078038848832e-11	3.843708918422511e-9	2.851039118566746e-8	3.537383971951315e-8	1.4210645710340125e-9
0.8299999999999998	4.130918064861262e-12	4.078459034606274e-11	3.47565551835349e-9	2.695305656947434e-8	3.4388032028793224e-8	1.4261946669310405e-9
0.831	3.903031205614901e-12	3.8265367045306965e-11	3.1290196945416344e-9	2.5284970089406136e-8	3.307040030529074e-8	1.4070107092362428e-9
0.8319999999999999	3.674771812443563e-12	3.577506798562121e-11	2.8102054567754957e-9	2.3655188162204784e-8	3.1720333185569314e-8	1.3841263448403467e-9
0.833	3.467383631267203e-12	3.3492429745365456e-11	2.523785550829326e-9	2.2208539694965535e-8	3.068830689621012e-8	1.3860661058516392e-9
0.8339999999999999	3.2369857083973262e-12	3.104169705259778e-11	2.2510488225545886e-9	2.064311994263663e-8	2.9314660003912524e-8	1.3632932151240716e-9
0.835	2.981778581649128e-12	2.8411347817042924e-11	1.99008347458742e-9	1.893879238961324e-8	2.752361045139595e-8	1.3080180623559666e-9
0.8359999999999999	2.7572198636069698e-12	2.6078642628344666e-11	1.760264152705014e-9	1.746512928019633e-8	2.6115241896492002e-8	1.2789293890766832e-9
0.837	2.53427839233103e-12	2.3789423705471948e-11	1.5479375284431364e-9	1.6028171728164292e-8	2.470554357582701e-8	1.250185126808912e-9
0.8379999999999999	2.287982406324638e-12	2.1332539197819143e-11	1.342911924430055e-9	1.4452109263574836e-8	2.2878984104454704e-8	1.1889462038223335e-9
0.839	2.0197167769782476e-12	1.8723963654399308e-11	1.1452551266551894e-9	1.2737294025765748e-8	2.0593383837159426e-8	1.0891158676040208e-9
0.8399999999999999	1.8179498568745895e-12	1.6718621166650133e-11	9.86302924637685e-10	1.1480269072809308e-8	1.9204728854532337e-8	1.053114498070446e-9
0.841	1.595550591840737e-12	1.4566422219591366e-11	8.316018173892597e-10	1.0093190806329528e-8	1.7419503985628393e-8	9.85740401873312e-10
0.8419999999999999	1.3508994175389727e-12	1.2257186043633216e-11	6.80396022231143e-10	8.556776234146715e-9	1.5151710663916715e-8	8.777195704000906e-10
0.843	1.1217264383031876e-12	1.0116829882814817e-11	5.465149615406374e-10	7.116450947570371e-9	1.2916319982238959e-8	7.643781975341145e-10
0.8439999999999999	9.43478748196686e-13	8.440196311705584e-12	4.406243527484339e-10	6.0163705472094125e-9	1.1331124127746414e-8	6.955257882199444e-10
0.845	7.477308318118205e-13	6.64111542374974e-12	3.3643562138611163e-10	4.792439575235111e-9	9.330225000561535e-9	5.907654801664257e-10
0.8459999999999999	5.33104065143519e-13	4.7110251125083146e-12	2.3351269221071323e-10	3.4268122342563065e-9	6.82341491131515e-9	4.398897578377374e-10
0.847	3.864815582755018e-13	3.39145940556446e-12	1.6330447394727598e-10	2.4991122219828185e-9	5.1388555996875425e-9	3.406723518670418e-10
0.8479999999999999	2.6910478075976636e-13	2.3395338996867785e-12	1.0857765416212757e-10	1.7588417618428026e-9	3.7850682004552586e-9	2.61577902536931e-10
0.849	1.4057212480713698e-13	1.2108551378520255e-12	5.4210489960350523e-11	9.300324181745392e-10	2.096631791715222e-9	1.5093390533725008e-10
0.8499999999999999	1.2232194259547374e-26	1.0440391900020598e-25	4.512863030886051e-24	8.20444336650166e-23	1.9395317270947112e-22	1.453375918211957e-23

==> tab_integratedkp_v07_betterresolution.dat <==
0.3999999999999999	2.7328279419561876e-29	3.1522519252866596e-33
0.4000999999999999	6.288833696069404e-17	7.277805607814719e-21
0.4001999999999999	1.5045753378517113e-16	1.7471325812098644e-20
0.40029999999999993	2.6845592038072195e-16	3.126898288304292e-20
0.4003999999999999	3.840147643143904e-16	4.4887433185512556e-20
0.4004999999999999	5.34001604296025e-16	6.259301437030411e-20
0.4005999999999999	6.833753097551343e-16	8.035825848357866e-20
0.4006999999999999	8.2963104584157845e-16	9.789001599725277e-20
0.40079999999999993	1.0027055012535594e-15	1.1864994991611506e-19
0.4008999999999999	1.1806313077013125e-15	1.4012117253030657e-19
0.4009999999999999	1.3548100443878175e-15	1.6130710196459317e-19
0.4010999999999999	1.5253043519206345e-15	1.822100727798852e-19
0.4011999999999999	1.7189835095555015e-15	2.059363706751066e-19
0.40129999999999993	1.9188975430769813e-15	2.305471372265318e-19
0.4013999999999999	2.114548059770413e-15	2.548258870960361e-19
0.4014999999999999	2.3060065123998024e-15	2.787753589529489e-19
0.4015999999999999	2.49334320650313e-15	3.023982754763722e-19
0.4016999999999999	2.7040196783488737e-15	3.2887097063360037e-19
0.40179999999999993	2.9184795904161475e-15	3.5595054111117173e-19
0.4018999999999999	3.1282881230060016e-15	3.826574771669015e-19
0.4019999999999999	3.3335234926995762e-15	4.089948839635058e-19
0.4020999999999999	3.534262661127161e-15	4.349658483930067e-19
0.4021999999999999	3.730581355623964e-15	4.60573439153253e-19
0.40229999999999994	3.953836257478855e-15	4.89449019669411e-19
0.4023999999999999	4.174986386250186e-15	5.182477864538723e-19
0.4024999999999999	4.3912343623531415e-15	5.466402620471232e-19
0.4025999999999999	4.60266298440944e-15	5.746298746125524e-19
0.4026999999999999	4.809353723423558e-15	6.022200319516775e-19
0.40279999999999994	5.011386744566412e-15	6.2941412159000375e-19
0.4028999999999999	5.2146396491961104e-15	6.568865677090268e-19
0.4029999999999999	5.439780834113094e-15	6.870406275996893e-19
0.4030999999999999	5.659820639067897e-15	7.167586388565024e-19
0.4031999999999999	5.8748456355807874e-15	7.460443264818819e-19
0.40329999999999994	6.0849410072263505e-15	7.749013931442475e-19
0.4033999999999999	6.290190572350935e-15	8.033335192727882e-19
0.4034999999999999	6.490676806398751e-15	8.313443631521937e-19
0.4035999999999999	6.686480863850552e-15	8.589375610168477e-19
0.4036999999999999	6.894568340111339e-15	8.880750047401448e-19
0.40379999999999994	7.111269444429638e-15	9.18346627687763e-19
0.4038999999999999	7.322888418179678e-15	9.481640230665162e-19
0.4039999999999999	7.529512118241512e-15	9.775311395149679e-19
0.4040999999999999	7.731226009250146e-15	1.0064519016878822e-18
0.4041999999999999	7.928114186302447e-15	1.0349302103591186e-18
0.40429999999999994	8.120259397273629e-15	1.0629699425242767e-18
0.4043999999999999	8.307743064749835e-15	1.0905749515029035e-18
0.4044999999999999	8.4919877293238e-15	1.1179045639481094e-18
0.4045999999999999	8.698703866493608e-15	1.1479448906090339e-18
0.4046999999999999	8.90039279191664e-15	1.1775170314589674e-18
0.40479999999999994	9.097141086664072e-15	1.2066251285310443e-18
0.4048999999999999	9.289033943281243e-15	1.2352732983689311e-18
0.4049999999999999	9.476155188372473e-15	1.2634656321374264e-18
0.4050999999999999	9.658587304798192e-15	1.2912061957325621e-18
0.4051999999999999	9.836411453492733e-15	1.3184990298914216e-18
0.40529999999999994	1.000970749490986e-14	1.3453481503017221e-18
0.4053999999999999	1.0178554010101257e-14	1.3717575477108224e-18
0.4054999999999999	1.0360516874177644e-14	1.3997634882480974e-18
0.4055999999999999	1.054655992575797e-14	1.428330462423529e-18
0.4056999999999999	1.0727826134723345e-14	1.4564276888890564e-18
0.40579999999999994	1.090439867362328e-14	1.4840594211401085e-18
0.4058999999999999	1.1076359380007654e-14	1.511229886050533e-18
0.4059999999999999	1.1243788778063024e-14	1.537943283989487e-18
0.4060999999999999	1.1406766099881219e-14	1.5642037889380863e-18
0.4061999999999999	1.1565369306365763e-14	1.590015548605585e-18
0.4062999999999999	1.1719675107783977e-14	1.6153826845452772e-18
0.40639999999999993	1.1869758983970135e-14	1.6403092922700302e-18
0.4064999999999999	1.2025649673552926e-14	1.6659561509580515e-18
0.4065999999999999	1.219139131777761e-14	1.6928039337776769e-18
0.4066999999999999	1.2352613737198085e-14	1.7191842717633497e-18
0.40679999999999994	1.2509396569818918e-14	1.745101498939817e-18
0.40689999999999993	1.2661818173097553e-14	1.770559921736351e-18
0.4069999999999999	1.2809955644646815e-14	1.795563819109657e-18
0.4070999999999999	1.2953884842585642e-14	1.820117442666353e-18
0.4071999999999999	1.3093680405546539e-14	1.844225016785097e-18
0.4072999999999999	1.322941577234418e-14	1.8678907387383236e-18
0.40739999999999993	1.3361163201312546e-14	1.8911187788136156e-18
0.4074999999999999	1.3488993789316282e-14	1.9139132804347525e-18
0.4075999999999999	1.3619440734828639e-14	1.9370297928520113e-18
0.4076999999999999	1.3761448847863128e-14	1.9615170442597338e-18
0.4077999999999999	1.3899271037193147e-14	1.985546886981045e-18
0.40789999999999993	1.4032982166876386e-14	2.0091236788120513e-18
0.4079999999999999	1.4162655893965023e-14	2.0322517492580405e-18
0.4080999999999999	1.4288364687975885e-14	2.0549353996613974e-18
0.4081999999999999	1.4410179850032352e-14	2.0771789033291577e-18
0.4082999999999999	1.4528171531684046e-14	2.0989865056600787e-18
0.40839999999999993	1.4642408753409973e-14	2.1203624242714405e-18
0.4084999999999999	1.4752959422810532e-14	2.1413108491252728e-18
0.4085999999999999	1.4859890352495636e-14	2.161835942654451e-18
0.4086999999999999	1.496326727767166e-14	2.181941839888204e-18
0.4087999999999999	1.50694656590165e-14	2.202367209656531e-18
0.40889999999999993	1.5185603093471986e-14	2.2239488725335235e-18
0.4089999999999999	1.5297943976981972e-14	2.245090412499319e-18
0.4090999999999999	1.540655745619188e-14	2.2657961551876647e-18
0.4091999999999999	1.551151155870193e-14	2.286070397530347e-18
0.4092999999999999	1.5612873211087092e-14	2.3059174078891927e-18
0.40939999999999993	1.5710708256614473e-14	2.325341426187744e-18
0.4094999999999999	1.5805081472663997e-14	2.3443466640423995e-18
0.4095999999999999	1.5896056587857765e-14	2.3629373048932804e-18
0.4096999999999999	1.598369629890271e-14	2.381117504134607e-18
0.4097999999999999	1.6068062287152214e-14	2.3988913892446923e-18
0.40989999999999993	1.6149215234891354e-14	2.416263059915489e-18
0.4099999999999999	1.6227214841350997e-14	2.4332365881818392e-18
0.4100999999999999	1.631084566235305e-14	2.450833529292356e-18
0.4101999999999999	1.6400255441508043e-14	2.469080194903526e-18
0.4102999999999999	1.6486294318405787e-14	2.4869105952480885e-18
0.41039999999999993	1.656902507636139e-14	2.504328969832593e-18
0.4104999999999999	1.66485094774091e-14	2.5213395293363417e-18
0.4105999999999999	1.6724808278729605e-14	2.5379464557465763e-18
0.4106999999999999	1.6797981248802835e-14	2.5541539024932218e-18
0.4107999999999999	1.686808718329196e-14	2.569965994583283e-18
0.41089999999999993	1.69351839206621e-14	2.5853868287347922e-18
0.4109999999999999	1.699932835753899e-14	2.600420473510152e-18
0.4110999999999999	1.7060576463813255e-14	2.6150709694494312e-18
0.4111999999999999	1.7118983297493013e-14	2.629342329202922e-18
0.4112999999999999	1.717460301931011e-14	2.643238537663359e-18
0.41139999999999993	1.7227488907084858e-14	2.656763552097843e-18
0.4114999999999999	1.7290608351129444e-14	2.67143106554552e-18
0.4115999999999999	1.7353623853006783e-14	2.6860432443175266e-18
0.4116999999999999	1.7413711507100442e-14	2.7002687377533193e-18
0.4117999999999999	1.7470927370506066e-14	2.714111648341058e-18
0.41189999999999993	1.7525326582289222e-14	2.7275760498997777e-18
0.4119999999999999	1.7576963378247732e-14	2.7406659877168217e-18
0.4120999999999999	1.7625891105427787e-14	2.7533854786847423e-18
0.4121999999999999	1.7672162236399946e-14	2.765738511437817e-18
0.4122999999999999	1.7715828383297305e-14	2.7777290464881443e-18
0.41239999999999993	1.7756940311621764e-14	2.789361016361321e-18
0.4124999999999999	1.779554795382118e-14	2.800638325731573e-18
0.4125999999999999	1.7831700422642193e-14	2.81156485155666e-18
0.4126999999999999	1.7865446024262222e-14	2.8221444432120932e-18
0.4127999999999999	1.7896832271205167e-14	2.8323809226252084e-18
0.41289999999999993	1.793028934663094e-14	2.842790180317116e-18
0.4129999999999999	1.797081959219231e-14	2.8539631541584026e-18
0.4130999999999999	1.8008815337988467e-14	2.8647798044198194e-18
0.4131999999999999	1.8044326634564513e-14	2.875244078166625e-18
0.4132999999999999	1.8077402706024216e-14	2.8853598940910096e-18
0.41339999999999993	1.8108091963334816e-14	2.8951311426510275e-18
0.4134999999999999	1.8136442017412024e-14	2.904561686209302e-18
0.4135999999999999	1.8162499691987634e-14	2.9136553591711263e-18
0.4136999999999999	1.818631103626426e-14	2.922415968122112e-18
0.4137999999999999	1.820792133736154e-14	2.930847291965605e-18
0.41389999999999993	1.8227375132555574e-14	2.9389530820593095e-18
0.4139999999999999	1.82447162213179e-14	2.9467370623518344e-18
0.4140999999999999	1.8259987677154508e-14	2.9542029295185053e-18
0.4141999999999999	1.8273231859251355e-14	2.9613543530969646e-18
0.4142999999999999	1.828449042392716e-14	2.968194975622086e-18
0.41439999999999994	1.8293804335899028e-14	2.97472841276078e-18
0.4144999999999999	1.8313050850273382e-14	2.982346568466539e-18
0.4145999999999999	1.8330350315144204e-14	2.9896656491592893e-18
0.4146999999999999	1.8345551224573602e-14	2.996666565968113e-18
0.4147999999999999	1.8358696805146924e-14	3.0033530397481152e-18
0.41489999999999994	1.8369829561953574e-14	3.009728763682463e-18
0.4149999999999999	1.8378991290223513e-14	3.0157974034215076e-18
0.4150999999999999	1.838622308677321e-14	3.0215625972217987e-18
0.4151999999999999	1.839156536126087e-14	3.027027956084343e-18
0.4152999999999999	1.8395057847256983e-14	3.0321970638925347e-18
0.41539999999999994	1.8396739613131962e-14	3.037073477549599e-18
0.4154999999999999	1.8396649072764915e-14	3.041660727115675e-18
0.4155999999999999	1.8394823996075878e-14	3.0459623159442713e-18
0.4156999999999999	1.8391301519385168e-14	3.049981720818447e-18
0.4157999999999999	1.8386118155603084e-14	3.053722392086463e-18
0.41589999999999994	1.837930980425159e-14	3.05718775379698e-18
0.4159999999999999	1.837091176132273e-14	3.0603812038338236e-18
0.4160999999999999	1.8369641013347902e-14	3.064325321791821e-18
0.4161999999999999	1.836832371191584e-14	3.0681857921317413e-18
0.4162999999999999	1.8365280086976064e-14	3.071765255514565e-18
0.41639999999999994	1.8360547471220716e-14	3.075067197379996e-18
0.4164999999999999	1.8354162566257494e-14	3.078095076310758e-18
0.4165999999999999	1.8346161452825224e-14	3.0808523241714573e-18
0.4166999999999999	1.833657960084248e-14	3.0833423462471955e-18
0.4167999999999999	1.8325451879289878e-14	3.0855685213816203e-18
0.41689999999999994	1.8312812565929222e-14	3.0875342021144908e-18
0.4169999999999999	1.8298695356863306e-14	3.0892427148188093e-18
0.4170999999999999	1.828313337593877e-14	3.090697359837602e-18
0.4171999999999999	1.826615918399364e-14	3.091901411620038e-18
0.4172999999999999	1.8247804787954118e-14	3.092858118857254e-18
0.41739999999999994	1.8228101649781692e-14	3.093570704617649e-18
0.4174999999999999	1.8207080695273922e-14	3.094042366481707e-18
0.4175999999999999	1.818477232272159e-14	3.0942762766765285e-18
0.4176999999999999	1.8161206411423753e-14	3.0942755822096472e-18
0.4177999999999999	1.8144209329051717e-14	3.0949602381753593e-18
0.41789999999999994	1.8126859123895516e-14	3.0955234095541316e-18
0.4179999999999999	1.8108131292093083e-14	3.0958445549784532e-18
0.4180999999999999	1.8088057529918744e-14	3.0959268927950973e-18
0.4181999999999999	1.806666898951114e-14	3.0957736155461766e-18
0.4182999999999999	1.8043996287729497e-14	3.0953878901068794e-18
0.4183999999999999	1.8020069514863195e-14	3.0947728578226923e-18
0.4184999999999999	1.799491824319874e-14	3.0939316346462373e-18
0.4185999999999999	1.7968571535445256e-14	3.092867311273586e-18
0.4186999999999999	1.7941057953021537e-14	3.091582953280119e-18
0.4187999999999999	1.7912405564207625e-14	3.090081601255931e-18
0.41889999999999994	1.7882641952161893e-14	3.088366270940809e-18
0.41899999999999993	1.7851794222807382e-14	3.086439953358657e-18
0.4190999999999999	1.7819889012588732e-14	3.0843056149515206e-18
0.4191999999999999	1.778695249610236e-14	3.0819661977132085e-18
0.4192999999999999	1.7753010393601793e-14	3.0794246193223062e-18
0.4193999999999999	1.771808797838087e-14	3.0766837732748982e-18
0.41949999999999993	1.7683191274218637e-14	3.0738617564418174e-18
0.4195999999999999	1.7653798855993868e-14	3.071605715238536e-18
0.4196999999999999	1.7623319678969672e-14	3.069144362418447e-18
0.4197999999999999	1.7591780650543532e-14	3.066480648762212e-18
0.41989999999999994	1.7559208208041077e-14	3.063617500380492e-18
0.41999999999999993	1.752562832642399e-14	3.0605578188498754e-18
0.4200999999999999	1.7491066525871596e-14	3.0573044813485167e-18
0.4201999999999999	1.7455547879236713e-14	3.0538603407911072e-18
0.4202999999999999	1.7419097019379436e-14	3.05022822596348e-18
0.4203999999999999	1.7381738146380383e-14	3.0464109416567613e-18
0.42049999999999993	1.734349503463505e-14	3.0424112688009705e-18
0.4205999999999999	1.730439103983249e-14	3.0382319645982717e-18
0.4206999999999999	1.7264449105819043e-14	3.0338757626556196e-18
0.4207999999999999	1.72236917713498e-14	3.029345373116994e-18
0.42089999999999994	1.7182141176730322e-14	3.0246434827952992e-18
0.42099999999999993	1.7139819070348768e-14	3.0197727553035694e-18
0.4210999999999999	1.709674681510217e-14	3.0147358311858682e-18
0.4211999999999999	1.7052945394717835e-14	3.0095353280477003e-18
0.4212999999999999	1.7008435419971373e-14	3.004173840685935e-18
0.4213999999999999	1.6966930032304823e-14	2.9990891128716155e-18
0.42149999999999993	1.6927169394393324e-14	2.994137306724617e-18
0.4215999999999999	1.688660880973572e-14	2.9890197300719646e-18
0.4216999999999999	1.6845270314581493e-14	2.9837390218587706e-18
0.4217999999999999	1.6803175551680816e-14	2.9782977978296306e-18
0.4218999999999999	1.6760345776802034e-14	2.972698650661403e-18
0.42199999999999993	1.6716801865141557e-14	2.9669441500956393e-18
0.4220999999999999	1.6672564317628683e-14	2.961036843070472e-18
0.4221999999999999	1.6627653267126844e-14	2.954979253852114e-18
0.4222999999999999	1.658208848453254e-14	2.9487738841657667e-18
0.4223999999999999	1.6535889384774956e-14	2.9424232133261963e-18
0.42249999999999993	1.6489075032716668e-14	2.9359296983677083e-18
0.4225999999999999	1.644166414895825e-14	2.9292957741737527e-18
0.4226999999999999	1.639367511554772e-14	2.9225238536060165e-18
0.4227999999999999	1.634512598159684e-14	2.9156163276330507e-18
0.4228999999999999	1.6296034468805522e-14	2.9085755654584304e-18
0.42299999999999993	1.6246417976896894e-14	2.9014039146484954e-18
0.4230999999999999	1.6196293588963074e-14	2.8941037012595526e-18
0.4231999999999999	1.6145678076724345e-14	2.8866772299646703e-18
0.4232999999999999	1.609603019063643e-14	2.8792968343814433e-18
0.4233999999999999	1.6049543341592545e-14	2.8722244134464006e-18
0.42349999999999993	1.6002486398248377e-14	2.86502194012545e-18
0.4235999999999999	1.5954877383488453e-14	2.857691752238096e-18
0.4236999999999999	1.5906733990485574e-14	2.8502361659140747e-18
0.4237999999999999	1.5858073588236084e-14	2.8426574757226275e-18
0.4238999999999999	1.580891322700418e-14	2.8349579548013047e-18
0.42399999999999993	1.5759269643676877e-14	2.827139854984311e-18
0.4240999999999999	1.570915926703136e-14	2.8192054069304365e-18
0.4241999999999999	1.5658598222914976e-14	2.811156820250381e-18
0.4242999999999999	1.5607602339341745e-14	2.802996283633743e-18
0.4243999999999999	1.5556187151504373e-14	2.7947259649754805e-18
0.42449999999999993	1.5504367906704872e-14	2.7863480115018493e-18
0.4245999999999999	1.5452159569204785e-14	2.777864549895999e-18
0.4246999999999999	1.5399576824996118e-14	2.769277686422979e-18
0.4247999999999999	1.534663408649463e-14	2.7605895070543508e-18
0.4248999999999999	1.529334549715697e-14	2.751802077592282e-18
0.42499999999999993	1.5239724936022547e-14	2.7429174437932516e-18
0.4250999999999999	1.5185786022182097e-14	2.733937631491221e-18
0.4251999999999999	1.5131542119173505e-14	2.7248646467203642e-18
0.4252999999999999	1.5077861233575953e-14	2.7158014231440433e-18
0.4253999999999999	1.502716385216565e-14	2.707036466022391e-18
0.42549999999999993	1.4976094232610168e-14	2.698175355634325e-18
0.4255999999999999	1.4924666822184413e-14	2.6892201217160355e-18
0.4256999999999999	1.4872895796527933e-14	2.6801727739757343e-18
0.4257999999999999	1.482079506429187e-14	2.6710353022184127e-18
0.4258999999999999	1.4768378271710216e-14	2.6618096764702968e-18
0.42599999999999993	1.4715658807095597e-14	2.6524978471026918e-18
0.4260999999999999	1.4662649805262264e-14	2.643101744955477e-18
0.4261999999999999	1.460936415187646e-14	2.633623281460039e-18
0.4262999999999999	1.4555814487735667e-14	2.6240643487617244e-18
0.4263999999999999	1.450201321297889e-14	2.61442681984194e-18
0.42649999999999993	1.444797249122772e-14	2.6047125486395924e-18
0.4265999999999999	1.4393704253661008e-14	2.5949233701723033e-18
0.4266999999999999	1.433922020302262e-14	2.585061100656891e-18
0.4267999999999999	1.4284531817565264e-14	2.575127537629626e-18
0.4268999999999999	1.4229650354929997e-14	2.5651244600658364e-18
0.42699999999999994	1.417458685596341e-14	2.555053628499197e-18
0.4270999999999999	1.4119352148473493e-14	2.544916785140424e-18
0.4271999999999999	1.4063956850924813e-14	2.5347156539955944e-18
0.4272999999999999	1.4008411376074824e-14	2.5244519409839778e-18
0.4273999999999999	1.395398654846394e-14	2.514276566270908e-18
0.42749999999999994	1.3901452569054443e-14	2.504283241016927e-18
0.4275999999999999	1.3848712061699076e-14	2.494224999744836e-18
0.4276999999999999	1.3795776365574147e-14	2.4841035641968452e-18
0.4277999999999999	1.3742656600337609e-14	2.4739206378706795e-18
0.4278999999999999	1.3689363669991074e-14	2.4636779061392662e-18
0.42799999999999994	1.3635908266678372e-14	2.4533770363696883e-18
0.4280999999999999	1.3582300874423709e-14	2.4430196780419502e-18
0.4281999999999999	1.352855177280827e-14	2.4326074628670028e-18
0.4282999999999999	1.3474671040588667e-14	2.4221420049044972e-18
0.4283999999999999	1.3420668559256378e-14	2.4116249006799465e-18
0.42849999999999994	1.3366554016540613e-14	2.4010577293015152e-18
0.4285999999999999	1.3312336909854988e-14	2.390442052576285e-18
0.4286999999999999	1.3258026549688942e-14	2.379779415126012e-18
0.4287999999999999	1.3203632062945345e-14	2.369071344502522e-18
0.4288999999999999	1.3149162396225187e-14	2.3583193513025868e-18
0.42899999999999994	1.3094626319060045e-14	2.3475249292823367e-18
0.4290999999999999	1.3040032427093539e-14	2.336689555471197e-18
0.4291999999999999	1.2985389145212687e-14	2.325814690285426e-18
0.4292999999999999	1.293070473063e-14	2.3149017776410797e-18
0.4293999999999999	1.2875987275917336e-14	2.303952245066663e-18
0.42949999999999994	1.2821244711992506e-14	2.292967503815174e-18
0.4295999999999999	1.2768611704320714e-14	2.282201636560185e-18
0.4296999999999999	1.271639979136129e-14	2.271456632775838e-18
0.4297999999999999	1.2664116414079148e-14	2.2606745809510287e-18
0.4298999999999999	1.261177028612076e-14	2.2498569018206117e-18
0.42999999999999994	1.2559369947935968e-14	2.2390049997487197e-18
0.4300999999999999	1.2506923769966396e-14	2.22812026284227e-18
0.4301999999999999	1.2454439955783503e-14	2.217204063063936e-18
0.4302999999999999	1.2401926545177258e-14	2.2062577563446467e-18
0.4303999999999999	1.2349391417197325e-14	2.1952826826957443e-18
0.43049999999999994	1.229684229314612e-14	2.184280166320514e-18
0.4305999999999999	1.2244286739526257e-14	2.173251515725358e-18
0.4306999999999999	1.219173217094194e-14	2.1621980238304516e-18
0.4307999999999999	1.2139185852956244e-14	2.1511209680799466e-18
0.4308999999999999	1.2086654904904654e-14	2.1400216105517323e-18
0.43099999999999994	1.2034146302665878e-14	2.1289011980667363e-18
0.4310999999999999	1.1981666881390515e-14	2.117760962297704e-18
0.4311999999999999	1.1929223338189091e-14	2.1066021198776268e-18
0.4312999999999999	1.1876822234779462e-14	2.0954258725075924e-18
0.4313999999999999	1.182447000009527e-14	2.0842334070642816e-18
0.4314999999999999	1.1772172932855268e-14	2.0730258957069254e-18
0.43159999999999993	1.17199372040956e-14	2.0618044959838735e-18
0.4316999999999999	1.1667768859664641e-14	2.0505703509386944e-18
0.4317999999999999	1.1616736031729632e-14	2.0394508986153198e-18
0.4318999999999999	1.1566721326588476e-14	2.0284339874587324e-18
0.43199999999999994	1.1516735937075335e-14	2.017402833929824e-18
0.43209999999999993	1.1466786577855002e-14	2.00635858583725e-18
0.4321999999999999	1.1416879828937143e-14	1.9953023764419182e-18
0.4322999999999999	1.13670221383579e-14	1.9842353245639662e-18
0.4323999999999999	1.1317219824823215e-14	1.9731585346894802e-18
0.4324999999999999	1.1267479080313198e-14	1.9620730970766146e-18
0.43259999999999993	1.1217805972649676e-14	1.9509800878612707e-18
0.4326999999999999	1.1168206448027637e-14	1.939880569162404e-18
0.4327999999999999	1.1118686333510471e-14	1.928775589186744e-18
0.4328999999999999	1.1069251339490963e-14	1.91766618233311e-18
0.43299999999999994	1.1019907062118441e-14	1.9065533692963155e-18
0.43309999999999993	1.0970658985692814e-14	1.8954381571705643e-18
0.4331999999999999	1.0921512485026088e-14	1.884321539552362e-18
0.4332999999999999	1.0872472827772998e-14	1.8732044966430393e-18
0.4333999999999999	1.082354517673056e-14	1.8620879953507542e-18
0.4334999999999999	1.0774734592108373e-14	1.8509729893921367e-18
0.43359999999999993	1.072604603376922e-14	1.839860419393352e-18
0.4336999999999999	1.0677484363442114e-14	1.8287512129908254e-18
0.4337999999999999	1.0629054346907426e-14	1.8176462849314523e-18
0.4338999999999999	1.0580760656155601e-14	1.806546537172355e-18
0.43399999999999994	1.0532607871520194e-14	1.7954528589802795e-18
0.43409999999999993	1.0485405372000503e-14	1.7844620343988754e-18
0.4341999999999999	1.0439075014154374e-14	1.773566145553134e-18
0.4342999999999999	1.0392855223271617e-14	1.7626750699727185e-18
0.4343999999999999	1.0346751153318018e-14	1.7517896982492896e-18
0.4344999999999999	1.0300767859427418e-14	1.740910908285022e-18
0.43459999999999993	1.0254910300219103e-14	1.7300395653925897e-18
0.4346999999999999	1.0209183340089539e-14	1.7191765223948018e-18
0.4347999999999999	1.0163591751477333e-14	1.7083226197235591e-18
0.4348999999999999	1.0118140217104454e-14	1.6974786855185666e-18
0.43499999999999994	1.0072833332192749e-14	1.686645535725489e-18
0.43509999999999993	1.0027675606658016e-14	1.6758239741936722e-18
0.4351999999999999	9.982671467281725e-15	1.665014792773415e-18
0.4352999999999999	9.937825259861582e-15	1.6542187714127941e-18
0.4353999999999999	9.893141251341734e-15	1.6434366782540078e-18
0.4354999999999999	9.848623631923688e-15	1.6326692697293051e-18
0.43559999999999993	9.804276517158881e-15	1.621917290656472e-18
0.4356999999999999	9.760103950023255e-15	1.6111814743338183e-18
0.4357999999999999	9.716109902975724e-15	1.6004625426347702e-18
0.4358999999999999	9.672298280000673e-15	1.589761206102e-18
0.43599999999999994	9.628672918635468e-15	1.5790781640410729e-18
0.43609999999999993	9.585237591984876e-15	1.5684141046137585e-18
0.4361999999999999	9.541996010721707e-15	1.5577697049307287e-18
0.4362999999999999	9.498951825076306e-15	1.5471456311439791e-18
0.4363999999999999	9.456108626814753e-15	1.5365425385387e-18
0.4364999999999999	9.41441732549792e-15	1.5260743252509058e-18
0.43659999999999993	9.373120628101887e-15	1.5156516195998969e-18
0.4366999999999999	9.332001948405667e-15	1.505248796945541e-18
0.4367999999999999	9.291065387244696e-15	1.4948665116305219e-18
0.4368999999999999	9.250314982747495e-15	1.4845054071670984e-18
0.43699999999999994	9.209754712532847e-15	1.4741661163293582e-18
0.43709999999999993	9.169388495898663e-15	1.46384926124508e-18
0.4371999999999999	9.129220196003247e-15	1.4535554534870545e-18
0.4372999999999999	9.089253622040468e-15	1.4432852941640349e-18
0.4373999999999999	9.049492531410382e-15	1.433039374011206e-18
0.4374999999999999	9.009940631885949e-15	1.4228182734802172e-18
0.43759999999999993	8.970601583778032e-15	1.412622562828775e-18
0.4376999999999999	8.931479002099143e-15	1.402452802209796e-18
0.4377999999999999	8.892576458727887e-15	1.3923095417600754e-18
0.4378999999999999	8.853897484575614e-15	1.382193321688578e-18
0.4379999999999999	8.815445571756358e-15	1.3721046723642596e-18
0.43809999999999993	8.777224175761597e-15	1.3620441144034314e-18
0.4381999999999999	8.739236717641862e-15	1.3520121587567237e-18
0.4382999999999999	8.7014865861961e-15	1.3420093067955471e-18
0.4383999999999999	8.663977140171222e-15	1.3320360503982312e-18
0.4384999999999999	8.626711710472426e-15	1.322092872035587e-18
0.43859999999999993	8.589693602387427e-15	1.3121802448561466e-18
0.4386999999999999	8.55292609782505e-15	1.3022986327709213e-18
0.4387999999999999	8.516412457570932e-15	1.2924484905377166e-18
0.4388999999999999	8.480523261601101e-15	1.2826742092275126e-18
0.4389999999999999	8.44536939258693e-15	1.27298965208033e-18
0.43909999999999993	8.410453498427285e-15	1.2633355549878424e-18
0.4391999999999999	8.375779346273095e-15	1.2537123705597231e-18
0.4392999999999999	8.341350682534767e-15	1.2441205423151368e-18
0.4393999999999999	8.307171235495285e-15	1.2345605047671174e-18
0.4394999999999999	8.273244717951002e-15	1.2250326835065808e-18
0.43959999999999994	8.239574829882847e-15	1.2155374952858371e-18
0.4396999999999999	8.206165261160362e-15	1.2060753481017e-18
0.4397999999999999	8.173019694281682e-15	1.1966466412781163e-18
0.4398999999999999	8.14014180715197e-15	1.1872517655483877e-18
0.4399999999999999	8.107535275904116e-15	1.177891103137002e-18
0.44009999999999994	8.07520377776345e-15	1.168565027840913e-18
0.4401999999999999	8.043150993961612e-15	1.1592739051105543e-18
0.4402999999999999	8.011380612700936e-15	1.1500180921302332e-18
0.4403999999999999	7.979896332174821e-15	1.140797937898258e-18
0.4404999999999999	7.948701863646524e-15	1.1316137833065293e-18
0.44059999999999994	7.91780093459097e-15	1.1224659612197545e-18
0.4406999999999999	7.887197291903537e-15	1.1133547965542382e-18
0.4407999999999999	7.856894705179638e-15	1.1042806063561946e-18
0.4408999999999999	7.826896970070535e-15	1.0952436998796863e-18
0.4409999999999999	7.79720791171923e-15	1.0862443786641156e-18
0.44109999999999994	7.767831388281899e-15	1.0772829366113023e-18
0.4411999999999999	7.738771294539961e-15	1.0683596600621445e-18
0.4412999999999999	7.710031565607918e-15	1.0594748278728043e-18
0.4413999999999999	7.681845808516097e-15	1.050656238487593e-18
0.4414999999999999	7.654365066598668e-15	1.0419221582054691e-18
0.44159999999999994	7.6271977207693e-15	1.033225561932504e-18
0.4416999999999999	7.600348342331564e-15	1.0245667260010755e-18
0.4417999999999999	7.57382155431671e-15	1.0159459193398564e-18
0.4418999999999999	7.547622036070426e-15	1.0073634035499415e-18
0.4419999999999999	7.521754527979229e-15	9.98819432980407e-19
0.44209999999999994	7.496223836345508e-15	9.903142548035295e-19
0.4421999999999999	7.471034838420077e-15	9.818481090895952e-19
0.4422999999999999	7.446192487600657e-15	9.73421228881167e-19
0.4423999999999999	7.421701818807464e-15	9.650338402670686e-19
0.4424999999999999	7.39756795404531e-15	9.566861624558537e-19
0.4425999999999999	7.373796108163763e-15	9.483784078488963e-19
0.4426999999999999	7.350391594826987e-15	9.401107821130455e-19
0.4427999999999999	7.327359832705559e-15	9.31883484252891e-19
0.4428999999999999	7.304706351903038e-15	9.23696706682528e-19
0.4429999999999999	7.282436800632329e-15	9.15550635297017e-19
0.44309999999999994	7.260556952154953e-15	9.074454495433297e-19
0.4431999999999999	7.239072712000527e-15	8.993813224909673e-19
0.4432999999999999	7.21799012548176e-15	8.913584209020749e-19
0.4433999999999999	7.197315385523556e-15	8.833769053012047e-19
0.4434999999999999	7.177054840824753e-15	8.754369300446654e-19
0.4435999999999999	7.157215004372018e-15	8.67538643389418e-19
0.44369999999999993	7.137802562328129e-15	8.59682187561597e-19
0.4437999999999999	7.118824383316618e-15	8.518676988246367e-19
0.4438999999999999	7.100287528126985e-15	8.440953075469132e-19
0.4439999999999999	7.082485084544783e-15	8.363995188558825e-19
0.44409999999999994	7.065274141766345e-15	8.287626824143954e-19
0.44419999999999993	7.048513170648143e-15	8.21167009855159e-19
0.4442999999999999	7.03221043283355e-15	8.136126293225334e-19
0.4443999999999999	7.016374431188645e-15	8.060996631575217e-19
0.4444999999999999	7.001013922771508e-15	7.986282279650568e-19
0.4445999999999999	6.986137932440779e-15	7.911984346808523e-19
0.44469999999999993	6.971755767145847e-15	7.838103886379088e-19
0.4447999999999999	6.9578770309413334e-15	7.764641896325503e-19
0.4448999999999999	6.944511640774077e-15	7.691599319900536e-19
0.4449999999999999	6.931669843092847e-15	7.618977046299086e-19
0.44509999999999994	6.919362231334995e-15	7.5467759113063785e-19
0.44519999999999993	6.907599764348807e-15	7.474996697942386e-19
0.4452999999999999	6.896393785813764e-15	7.403640137101718e-19
0.4453999999999999	6.88575604472644e-15	7.3327069081899835e-19
0.4454999999999999	6.875698717024649e-15	7.262197639755956e-19
0.4455999999999999	6.866234428427534e-15	7.192112910119476e-19
0.44569999999999993	6.857376278576305e-15	7.122453247995681e-19
0.4457999999999999	6.849137866566039e-15	7.053219133115221e-19
0.4458999999999999	6.841533317966646e-15	6.984410996840108e-19
0.4459999999999999	6.834577313438507e-15	6.9160292227759595e-19
0.44609999999999994	6.828285119057559e-15	6.848074147380165e-19
0.44619999999999993	6.822672618472907e-15	6.78054606056626e-19
0.4462999999999999	6.81775634703097e-15	6.713445206303853e-19
0.4463999999999999	6.8135535280110906e-15	6.646771783215207e-19
0.4464999999999999	6.810082111129347e-15	6.580525945167491e-19
0.4465999999999999	6.8074533793554785e-15	6.514819263055835e-19
0.44669999999999993	6.805792928691568e-15	6.449781261840776e-19
0.4467999999999999	6.804912607630059e-15	6.385161668953267e-19
0.4468999999999999	6.804833950304756e-15	6.320960623711268e-19
0.4469999999999999	6.805579445187846e-15	6.257178221629115e-19
0.44709999999999994	6.807172591449395e-15	6.193814515003942e-19
0.44719999999999993	6.80963795913756e-15	6.130869513498114e-19
0.4472999999999999	6.81300125348852e-15	6.068343184717929e-19
0.4473999999999999	6.8172893837025834e-15	6.006235454788054e-19
0.4474999999999999	6.8225305365555335e-15	5.944546208922414e-19
0.4475999999999999	6.8287542552479836e-15	5.883275291990929e-19
0.44769999999999993	6.835991523935318e-15	5.822422509082323e-19
0.4477999999999999	6.844274858422029e-15	5.76198762606328e-19
0.4478999999999999	6.85363840355349e-15	5.701970370133422e-19
0.4479999999999999	6.864118037889309e-15	5.642370430376689e-19
0.44809999999999994	6.875751486301749e-15	5.583187458308551e-19
0.44819999999999993	6.8885784412084275e-15	5.524421068419964e-19
0.4482999999999999	6.902640693219854e-15	5.46607083871654e-19
0.4483999999999999	6.917982272065853e-15	5.408136311254839e-19
0.4484999999999999	6.9346495987531565e-15	5.350616992674314e-19
0.4485999999999999	6.95269165001062e-15	5.293512354725604e-19
0.44869999999999993	6.972160136190705e-15	5.23682183479491e-19
0.4487999999999999	6.9931096939253314e-15	5.180544836425044e-19
0.4488999999999999	7.015598094976476e-15	5.124680729831905e-19
0.4489999999999999	7.039686472885712e-15	5.069228852417968e-19
0.44909999999999994	7.065439569208241e-15	5.014188509281556e-19
0.44919999999999993	7.0929260013237605e-15	4.959558973722728e-19
0.4492999999999999	7.122285472255566e-15	4.9054202704023805e-19
0.4493999999999999	7.153654457174078e-15	4.8518442609059795e-19
0.4494999999999999	7.186982067781393e-15	4.798670090625187e-19
0.4495999999999999	7.222355792499365e-15	4.74589702915511e-19
0.44969999999999993	7.259868742400196e-15	4.693524315214733e-19
0.4497999999999999	7.299620105922036e-15	4.64155115714533e-19
0.4498999999999999	7.34171564775104e-15	4.589976733404692e-19
0.4499999999999999	7.386268256921698e-15	4.538800193058119e-19
0.45009999999999994	7.433398549852191e-15	4.488020656265199e-19
0.45019999999999993	7.483235534798486e-15	4.437637214763406e-19
0.4502999999999999	7.535917345094554e-15	4.387648932347388e-19
0.4503999999999999	7.591592049563794e-15	4.3380548453450595e-19
0.4504999999999999	7.650418549671136e-15	4.288853963089682e-19
0.4505999999999999	7.71256757435138e-15	4.2400452683885075e-19
0.45069999999999993	7.778222785045443e-15	4.1916277179875737e-19
0.4507999999999999	7.847582005331992e-15	4.1436002430330594e-19
0.4508999999999999	7.920858591714994e-15	4.0959617495286614e-19
0.4509999999999999	7.998282964670551e-15	4.0487111187897136e-19
0.4510999999999999	8.08010432204853e-15	4.0018472078935354e-19
0.45119999999999993	8.166592560448819e-15	3.9553688501260027e-19
0.4512999999999999	8.258040434356445e-15	3.9092748554249875e-19
0.4513999999999999	8.354765987760538e-15	3.8635640108196423e-19
0.4514999999999999	8.457115298853663e-15	3.818235080866543e-19
0.4515999999999999	8.565465585416903e-15	3.773286808082126e-19
0.45169999999999993	8.680228726885287e-15	3.728717913371495e-19
0.4517999999999999	8.80185526916719e-15	3.6845270964539713e-19
0.4518999999999999	8.930838990447161e-15	3.64071303628473e-19
0.4519999999999999	9.067722120908608e-15	3.597274391473229e-19
0.4520999999999999	9.213197087562673e-15	3.5543258719995586e-19
0.45219999999999994	9.367852349453511e-15	3.5117828126473016e-19
0.4522999999999999	9.532384335470764e-15	3.4696065420735014e-19
0.4523999999999999	9.707598853180069e-15	3.4277957275537466e-19
0.4524999999999999	9.894390821210677e-15	3.3863490168548953e-19
0.4525999999999999	1.0093756704276448e-14	3.3452650386447983e-19
0.45269999999999994	1.0306809060416224e-14	3.30454240289851e-19
0.4527999999999999	1.0534793626553771e-14	3.264179701301265e-19
0.4528999999999999	1.0779109468732531e-14	3.2241755076474177e-19
0.4529999999999999	1.1041332850776319e-14	3.184528378236462e-19
0.4530999999999999	1.1323245638020292e-14	3.1452368522653227e-19
0.45319999999999994	1.1626869262424519e-14	3.1062994522171454e-19
0.4532999999999999	1.1954505547136454e-14	3.0677146842469006e-19
0.4533999999999999	1.2308786043393644e-14	3.0294810385632076e-19
0.4534999999999999	1.2692731999554198e-14	2.9915969898070336e-19
0.4535999999999999	1.3109827701527181e-14	2.9540609974268466e-19
0.45369999999999994	1.35641107530047e-14	2.916871506050412e-19
0.4537999999999999	1.4060283984047289e-14	2.880026945853251e-19
0.4538999999999999	1.4603855204999702e-14	2.843525732923642e-19
0.4539999999999999	1.520131313045641e-14	2.807366269624304e-19
0.4540999999999999	1.5860350737953832e-14	2.771546944950791e-19
0.45419999999999994	1.6590151477135687e-14	2.7360661348864977e-19
0.4542999999999999	1.740175968386188e-14	2.7009222027544144e-19
0.4543999999999999	1.8308565171433273e-14	2.6661134995654025e-19
0.4544999999999999	1.9326944670023215e-14	2.6316383643634243e-19
0.4545999999999999	2.047712181375983e-14	2.5974951245672855e-19
0.45469999999999994	2.1784336412027496e-14	2.563682096309219e-19
0.4547999999999999	2.328045894590121e-14	2.530197584770258e-19
0.4548999999999999	2.500630440672499e-14	2.497096037997924e-19
0.4549999999999999	2.7014769152514782e-14	2.464356207437081e-19
0.4550999999999999	2.937562335031453e-14	2.4319367646655625e-19
0.45519999999999994	3.218266663443484e-14	2.399836035469398e-19
0.4552999999999999	3.556463006151834e-14	2.3680523353943018e-19
0.4553999999999999	3.970253180370819e-14	2.336583970071762e-19
0.4554999999999999	4.485823277920095e-14	2.3054292355418727e-19
0.4555999999999999	5.1423440921340176e-14	2.274586418572994e-19
0.4556999999999999	6.00081238970458e-14	2.244053796978123e-19
0.4557999999999999	7.160997675527606e-14	2.2138296399280736e-19
0.4558999999999999	8.796449393841553e-14	2.1839122082615617e-19
0.4559999999999999	1.1234028674006629e-13	2.1542997547918893e-19
0.4560999999999999	1.5158764729872233e-13	2.1249905246106963e-19
0.45619999999999994	2.2242316650989555e-13	2.0959827553884303e-19
0.45629999999999993	3.7655311993973914e-13	2.067274677671761e-19
0.4563999999999999	8.612163875489998e-13	2.038864515177699e-19
0.4564999999999999	5.943848089519353e-12	2.0107504850848156e-19
0.4565999999999999	8.814985275600717e-11	1.9829307983211772e-19
0.4566999999999999	1.676608224438718e-11	1.9554036598493551e-19
0.45679999999999993	2.318594727621335e-12	1.9281672689481845e-19
0.4568999999999999	4.381445601405545e-12	1.901219819491661e-19
0.4569999999999999	3.3982267393384904e-12	1.8745595002245587e-19
0.4570999999999999	8.411509811944858e-13	1.8481844950351787e-19
0.45719999999999994	2.544983007494817e-12	1.8220929832250385e-19
0.45729999999999993	5.129342777079427e-12	1.7962831397755493e-19
0.4573999999999999	6.165320070494816e-13	1.7707531356116296e-19
0.4574999999999999	5.158863623516303e-13	1.745501137862423e-19
0.4575999999999999	2.1683505922968976e-12	1.7205253101189831e-19
0.4576999999999999	5.044082311687997e-12	1.6958238126890746e-19
0.45779999999999993	5.035731928480385e-13	1.6714426284068873e-19
0.4578999999999999	2.951822978345018e-13	1.6473389125930962e-19
0.4579999999999999	4.2013861211907563e-13	1.623502096553418e-19
0.4580999999999999	2.7046685641615437e-12	1.5999303718069885e-19
0.45819999999999994	2.9328817315960587e-12	1.5766219271409754e-19
0.45829999999999993	3.7970769757206495e-13	1.5535749488560095e-19
0.4583999999999999	2.03067884186176e-13	1.5307876210085057e-19
0.4584999999999999	2.0852417545958874e-13	1.508258125650245e-19
0.4585999999999999	4.374792972447433e-13	1.4859846430649566e-19
0.4586999999999999	6.9213824879721206e-12	1.4639653520020293e-19
0.45879999999999993	1.2803606844764121e-12	1.4421984299073398e-19
0.4588999999999999	2.5754849239355636e-13	1.420682053151289e-19
0.4589999999999999	1.4225505237476802e-13	1.39941439725382e-19
0.4590999999999999	1.3032024707240376e-13	1.3783936371067867e-19
0.45919999999999994	1.9335510941582677e-13	1.3576179471933798e-19
0.45929999999999993	6.301074291915636e-13	1.3370855018048336e-19
0.4593999999999999	3.329716488958147e-10	1.3167944752542222e-19
0.4594999999999999	5.276872673908854e-13	1.2967430420875807e-19
0.4595999999999999	1.612709639163075e-13	1.2769293772922193e-19
0.4596999999999999	9.75216812807766e-14	1.2573516565022776e-19
0.45979999999999993	8.740543254883678e-14	1.2380080562015324e-19
0.4598999999999999	1.1278951365376161e-13	1.2188967539235334e-19
0.4599999999999999	2.398670720361167e-13	1.2000159284489387e-19
0.4600999999999999	1.845182560822268e-12	1.1813637600002295e-19
0.46019999999999994	1.9283880918004455e-12	1.1629384304336954e-19
0.46029999999999993	2.2654344188574233e-13	1.1447381234288047e-19
0.4603999999999999	9.666907367565101e-14	1.1267610246748123e-19
0.4604999999999999	6.530518421868934e-14	1.1090053220548425e-19
0.4605999999999999	5.993805094348035e-14	1.0914692058272734e-19
0.4606999999999999	7.356167852610707e-14	1.0741685430592223e-19
0.46079999999999993	1.312383286601763e-13	1.057097453808815e-19
0.4608999999999999	4.891131876243133e-13	1.040239369989766e-19
0.4609999999999999	6.31550882884723e-11	1.0235925210212102e-19
0.4610999999999999	3.481552866158459e-13	1.0071551390751936e-19
0.46119999999999994	1.039762285066321e-13	9.909254592489008e-20
0.46129999999999993	5.715197294642101e-14	9.74901719734416e-20
0.4613999999999999	4.315529062279668e-14	9.59082161985774e-20
0.4614999999999999	4.150628928884736e-14	9.434650308835796e-20
0.4615999999999999	5.077755516038245e-14	9.280485748970004e-20
0.4616999999999999	8.442357557209574e-14	9.128310462432747e-20
0.46179999999999993	2.4289622479740643e-13	8.978107010446512e-20
0.4618999999999999	7.717691866759342e-12	8.829857994829343e-20
0.4619999999999999	5.183288885482952e-13	8.683546059513739e-20
0.4620999999999999	1.0848556783664929e-13	8.539153892042467e-20
0.46219999999999994	5.1073604118936336e-14	8.396664225038779e-20
0.46229999999999993	3.402178751611636e-14	8.256059837652898e-20
0.4623999999999999	2.850747052213983e-14	8.117323556983304e-20
0.4624999999999999	2.907163026399543e-14	7.980438259474807e-20
0.4625999999999999	3.646863048852218e-14	7.845386872292033e-20
0.4626999999999999	5.991993496821329e-14	7.71215237466924e-20
0.46279999999999993	1.5797425892782251e-13	7.580717799236534e-20
0.4628999999999999	2.188416049612789e-12	7.451066233322311e-20
0.4629999999999999	6.199626543835222e-13	7.323180820232304e-20
0.4630999999999999	1.0073443325335802e-13	7.197044760505512e-20
0.46319999999999995	4.318574496712943e-14	7.072641313146728e-20
0.46329999999999993	2.6722898900464015e-14	6.949953796836624e-20
0.4633999999999999	2.0677610016295362e-14	6.828965591118086e-20
0.4634999999999999	1.9067002706047466e-14	6.709660137560924e-20
0.4635999999999999	2.0762234889232345e-14	6.592020940903079e-20
0.4636999999999999	2.7257270908320158e-14	6.476154193147776e-20
0.46379999999999993	4.6166325054171305e-14	6.36196449526526e-20
0.4638999999999999	1.2398172494920988e-13	6.249385181692987e-20
0.4639999999999999	1.7405482977142192e-12	6.138400197640522e-20
0.4640999999999999	4.860735564348456e-13	6.028993553457308e-20
0.46419999999999995	7.840203294849352e-14	5.92114932569047e-20
0.46429999999999993	3.3038460295309364e-14	5.814851658121027e-20
0.4643999999999999	1.9909640892235225e-14	5.710084762777581e-20
0.4644999999999999	1.4833433356041782e-14	5.606832920928999e-20
0.4645999999999999	1.2966952474107995e-14	5.505080484055144e-20
0.4646999999999999	1.308007121818295e-14	5.4048118747963864e-20
0.4647999999999999	1.531066867691635e-14	5.3060115878816465e-20
0.4648999999999999	2.1449974391273716e-14	5.208664191035533e-20
0.4649999999999999	3.9044415792081014e-14	5.112754325864647e-20
0.4650999999999999	1.190397218915688e-13	5.0182667087224226e-20
0.46519999999999995	4.222823492889805e-12	4.9251861315542985e-20
0.46529999999999994	2.4504407045635563e-13	4.8334974627215635e-20
0.4653999999999999	5.0344473257971494e-14	4.7431856478052374e-20
0.4654999999999999	2.2457349822277066e-14	4.654235710389663e-20
0.4655999999999999	1.3745464853891278e-14	4.566632752826023e-20
0.4656999999999999	1.0191674635640092e-14	4.480361956976094e-20
0.4657999999999999	8.726678299968175e-15	4.395408584936001e-20
0.4658999999999999	8.47695732321698e-15	4.311757979740513e-20
0.4659999999999999	9.340646909176244e-15	4.229395566048058e-20
0.4660999999999999	1.1875562484318543e-14	4.1483068508060396e-20
0.46619999999999995	1.8219440978150427e-14	4.0684774238972265e-20
0.46629999999999994	3.7813325270334756e-14	3.989892958767458e-20
0.4663999999999999	1.5877086547928016e-13	3.9125392130337925e-20
0.4664999999999999	8.589495117032895e-12	3.836402029074535e-20
0.4665999999999999	9.522750728921804e-14	3.761467334600556e-20
0.4666999999999999	2.7467127648108558e-14	3.6877520863032645e-20
0.4667999999999999	1.3632658377985202e-14	3.6152649680103925e-20
0.4668999999999999	8.74856631120356e-15	3.5439348775518334e-20
0.4669999999999999	6.620507683940937e-15	3.473748197045641e-20
0.4670999999999999	5.686968363641884e-15	3.404691394242176e-20
0.46719999999999995	5.46118247957135e-15	3.336751023023516e-20
0.46729999999999994	5.854606883311178e-15	3.269913723884907e-20
0.4673999999999999	7.086975040739118e-15	3.204166224398157e-20
0.4674999999999999	9.982603163201433e-15	3.139495339657804e-20
0.4675999999999999	1.7552064025730452e-14	3.0758879727096945e-20
0.4676999999999999	4.685666191406977e-14	3.0133311149623644e-20
0.4677999999999999	5.313069408713604e-13	2.951811846581164e-20
0.4678999999999999	2.416192147018489e-13	2.891317336865593e-20
0.4679999999999999	3.395167839370032e-14	2.831834844609729e-20
0.4680999999999999	1.339290377171138e-14	2.7733517184459446e-20
0.4681999999999999	7.539460384871809e-15	2.715855397172212e-20
0.46829999999999994	5.169211254462389e-15	2.659333410063e-20
0.4683999999999999	4.062217405946656e-15	2.603773377164136e-20
0.4684999999999999	3.561206550624132e-15	2.5491630095712273e-20
0.4685999999999999	3.4446240994874913e-15	2.4954901096926583e-20
0.4686999999999999	3.674300319333962e-15	2.442742571496505e-20
0.4687999999999999	4.363646516190748e-15	2.390908380742058e-20
0.46889999999999993	5.910046253679291e-15	2.3399756151957747e-20
0.4689999999999999	9.624870559843207e-15	2.2899324448321765e-20
0.4690999999999999	2.1525205884913464e-14	2.2407671320192617e-20
0.4691999999999999	1.0918391491092554e-13	2.192468031689253e-20
0.46929999999999994	9.814094694355092e-13	2.145023591494358e-20
0.46939999999999993	3.8312781754418904e-14	2.0984223519480943e-20
0.4694999999999999	1.2089503737337042e-14	2.0526529465516366e-20
0.4695999999999999	6.112946642228842e-15	2.007704101906301e-20
0.4696999999999999	3.892549524232436e-15	1.9635646378115238e-20
0.4697999999999999	2.872698884917549e-15	1.9202434384376164e-20
0.46989999999999993	2.3684385106668475e-15	1.877728322251022e-20
0.4699999999999999	2.1441756629317957e-15	1.8359876862860257e-20
0.4700999999999999	2.1176592061997556e-15	1.795010784998512e-20
0.4701999999999999	2.2849037153521864e-15	1.7547869648784804e-20
0.47029999999999994	2.7198783582695644e-15	1.715305664491541e-20
0.47039999999999993	3.652408832634321e-15	1.6765564145071548e-20
0.4704999999999999	5.800051251050796e-15	1.6385288377132565e-20
0.4705999999999999	1.2192083713390952e-14	1.6012126490179732e-20
0.4706999999999999	4.974125644358035e-14	1.564597655438259e-20
0.4707999999999999	5.902310680376309e-12	1.5286737560756307e-20
0.47089999999999993	3.39717447935766e-14	1.4934309420792206e-20
0.4709999999999999	9.299538737924119e-15	1.4588592965963963e-20
0.4710999999999999	4.4183214120217315e-15	1.424948994710756e-20
0.4711999999999999	2.6960366639845602e-15	1.3916903033680983e-20
0.47129999999999994	1.9173462273155645e-15	1.3590735812901614e-20
0.47139999999999993	1.5233063257424796e-15	1.3270892788765924e-20
0.4714999999999999	1.3243793957914337e-15	1.295727938094874e-20
0.4715999999999999	1.2479742996299813e-15	1.2649801923588716e-20
0.4716999999999999	1.2715089180933786e-15	1.2348367663957424e-20
0.4717999999999999	1.4061374196364947e-15	1.2052884761016061e-20
0.47189999999999993	1.7072195244301912e-15	1.1763262283859377e-20
0.4719999999999999	2.330048982291185e-15	1.147941021005088e-20
0.4720999999999999	3.753542282673973e-15	1.120123942384717e-20
0.4721999999999999	8.017639336183959e-15	1.0928661714316872e-20
0.47229999999999994	3.387571536382568e-14	1.0661589773352821e-20
0.47239999999999993	2.138731702250037e-12	1.0399937193580806e-20
0.4724999999999999	2.0655741257142958e-14	1.0143618466163977e-20
0.4725999999999999	5.762983978716127e-15	9.892548978507957e-21
0.4726999999999999	2.7407736476491143e-15	9.646645011864783e-21
0.4727999999999999	1.662654103397017e-15	9.405823738839203e-21
0.47289999999999993	1.1700392351958266e-15	9.170029519514318e-21
0.4729999999999999	9.158662881373995e-16	8.939293938098423e-21
0.4730999999999999	7.808482916974554e-16	8.713388757820862e-21
0.4731999999999999	7.175310163854521e-16	8.492235016218609e-21
0.47329999999999994	7.078213633669354e-16	8.275754619596193e-21
0.47339999999999993	7.504794797209522e-16	8.063870340147928e-21
0.4734999999999999	8.610065833973574e-16	7.856505812988638e-21
0.4735999999999999	1.0844852154620278e-15	7.65358553309623e-21
0.4736999999999999	1.5427610259064754e-15	7.455034852166655e-21
0.4737999999999999	2.6291669462756786e-15	7.260779975382686e-21
0.47389999999999993	6.2234404299025725e-15	7.07074795809835e-21
0.4739999999999999	3.7080217731867033e-14	6.884866702440566e-21
0.4740999999999999	1.3603836617971486e-13	6.7030649538284536e-21
0.4741999999999999	8.604574834884973e-15	6.52527229741344e-21
0.47429999999999994	2.8430222897314494e-15	6.351419154440194e-21
0.47439999999999993	1.4381215574606878e-15	6.181436778530872e-21
0.4744999999999999	8.982521390306465e-16	6.015257251892826e-21
0.4745999999999999	6.410444899876514e-16	5.852813481452858e-21
0.4746999999999999	5.042319177082644e-16	5.694039194918247e-21
0.4747999999999999	4.2907476550463035e-16	5.538868936766471e-21
0.47489999999999993	3.9119634811997165e-16	5.387238064165027e-21
0.4749999999999999	3.805794622292001e-16	5.239082742822819e-21
0.4750999999999999	3.951932772135228e-16	5.0943399427740714e-21
0.4751999999999999	4.400793629181818e-16	4.952947434096968e-21
0.47529999999999994	5.310983500674474e-16	4.81484378256788e-21
0.47539999999999993	7.08667159687103e-16	4.679968345253212e-21
0.4754999999999999	1.0870872677741812e-15	4.548261266038761e-21
0.4755999999999999	2.0890114218226183e-15	4.419663471100201e-21
0.4756999999999999	6.456065458851055e-15	4.294116664314357e-21
0.4757999999999999	1.8965344862023108e-13	4.171563322613412e-21
0.47589999999999993	1.458292527189307e-14	4.0519466912831254e-21
0.4759999999999999	2.7783639307636818e-15	3.935210779207048e-21
0.4760999999999999	1.1523325886718097e-15	3.8213222578901135e-21
0.4761999999999999	6.435425501311059e-16	3.710243252382929e-21
0.47629999999999995	4.244530417399204e-16	3.6018777030563925e-21
0.47639999999999993	3.131176164684702e-16	3.496172780998349e-21
0.4764999999999999	2.5144944159803905e-16	3.393076391562e-21
0.4765999999999999	2.166349252899269e-16	3.2925371694227274e-21
0.4766999999999999	1.9869713448399087e-16	3.1945044735878018e-21
0.4767999999999999	1.9339445502553334e-16	3.0989283823609308e-21
0.47689999999999994	1.9983141042007704e-16	3.005759688262589e-21
0.4769999999999999	2.2011139963878773e-16	2.9149498929078653e-21
0.4770999999999999	2.6077768323319665e-16	2.8264512018426324e-21
0.4771999999999999	3.378916410734242e-16	2.7402165193400637e-21
0.47729999999999995	4.940057243042512e-16	2.6561994431582085e-21
0.47739999999999994	8.694873490376985e-16	2.5743542592605567e-21
0.4774999999999999	2.1764779552712725e-15	2.4946359364999393e-21
0.4775999999999999	1.6139526762292096e-14	2.4170001212684094e-21
0.4776999999999999	2.419481835502675e-14	2.3414031321131553e-21
0.4777999999999999	2.2493364399636298e-15	2.2678019543206106e-21
0.4778999999999999	7.845737168341344e-16	2.196154234469545e-21
0.4779999999999999	4.020975960471531e-16	2.126418274954555e-21
0.4780999999999999	2.5051878280472035e-16	2.058553028481595e-21
0.4781999999999999	1.7668350569815773e-16	1.9925180925359354e-21
0.47829999999999995	1.3633917301478241e-16	1.9282737038248968e-21
0.47839999999999994	1.1303017733866957e-16	1.8657807326958515e-21
0.4784999999999999	9.965757137723957e-17	1.805000677530833e-21
0.4785999999999999	9.295458082016725e-17	1.745895659119419e-21
0.4786999999999999	9.15543766098e-17	1.6884284150106182e-21
0.4787999999999999	9.533352220464698e-17	1.6325622938452501e-21
0.4788999999999999	1.0541604570181315e-16	1.5782612496700404e-21
0.4789999999999999	1.2488804537460596e-16	1.525489836234458e-21
0.4790999999999999	1.6108039262360607e-16	1.4742132012718175e-21
0.4791999999999999	2.32956977997696e-16	1.4243970807653014e-21
0.47929999999999995	4.0108292915225183e-16	1.3760097103666921e-21
0.47939999999999994	9.543561861859345e-16	1.329033507629961e-21
0.4794999999999999	5.7162014778125966e-15	1.2834170834500864e-21
0.4795999999999999	2.0091805178280605e-14	1.2391285365461832e-21
0.4796999999999999	1.276927658871003e-15	1.1961365226351599e-21
0.4797999999999999	4.156956225926753e-16	1.1544102486992804e-21
0.4798999999999999	2.0582350729943248e-16	1.1139194672458523e-21
0.4799999999999999	1.2510862644803195e-16	1.0746344705601285e-21
0.4800999999999999	8.636976183005433e-17	1.036526084952624e-21
0.4801999999999999	6.528467925559309e-17	9.995656650017496e-22
0.48029999999999995	5.297950195054559e-17	9.637250877932097e-22
0.48039999999999994	4.5646829227662055e-17	9.289767471571107e-22
0.4804999999999999	4.149725580642673e-17	8.95293547903664e-22
0.4805999999999999	3.9689577159795753e-17	8.626489000590071e-22
0.4806999999999999	3.9928242464707354e-17	8.310167131018727e-22
0.4807999999999999	4.2350893119325255e-17	8.003713902023214e-22
0.4808999999999999	4.762352871482601e-17	7.706878224635195e-22
0.4809999999999999	5.734911692218975e-17	7.419413831677408e-22
0.4810999999999999	7.527725265088164e-17	7.141079220274791e-22
0.4811999999999999	1.1127175651183392e-16	6.871637594427734e-22
0.4812999999999999	1.9812754235093882e-16	6.610856807657894e-22
0.48139999999999994	5.062091443682006e-16	6.358509305736038e-22
0.48149999999999993	4.138821037686634e-15	6.114372069503032e-22
0.4815999999999999	4.411323750580553e-15	5.878226557791561e-22
0.4816999999999999	4.588813342726042e-16	5.649858650461412e-22
0.4817999999999999	1.6179616778305822e-16	5.429058591555486e-22
0.4818999999999999	8.248703072760516e-17	5.215620932587655e-22
0.48199999999999993	5.075331146117393e-17	5.009344475970692e-22
0.4820999999999999	3.517094031182388e-17	4.810032218595332e-22
0.4821999999999999	2.6547236907632023e-17	4.617491295567319e-22
0.4822999999999999	2.1430397066351744e-17	4.431532924114041e-22
0.48239999999999994	1.8307168309341115e-17	4.251972347668342e-22
0.48249999999999993	1.6449413771157994e-17	4.0786287801387194e-22
0.4825999999999999	1.5498311230562444e-17	3.911346522480028e-22
0.4826999999999999	1.5300740319232863e-17	3.749957870864292e-22
0.4827999999999999	1.5852040653201516e-17	3.594262934129582e-22
0.4828999999999999	1.7304172938609855e-17	3.444096495279021e-22
0.48299999999999993	2.005154927634391e-17	3.2992970218933477e-22
0.4830999999999999	2.4983963515957627e-17	3.159706612041885e-22
0.4831999999999999	3.4237567719361026e-17	3.0251709404299973e-22
0.4832999999999999	5.386719708870647e-17	2.895539204793081e-22
0.48339999999999994	1.0702908066053279e-16	2.770664072543711e-22
0.48349999999999993	3.585098934678785e-16	2.650401627680603e-22
0.4835999999999999	3.290443130892316e-14	2.5346113179662024e-22
0.4836999999999999	5.085614789653176e-16	2.4231559023820874e-22
0.4837999999999999	1.0908859489543543e-16	2.315901398868139e-22
0.4838999999999999	4.58963894639549e-17	2.21271703235399e-22
0.48399999999999993	2.5305481938178972e-17	2.1134751830893903e-22
0.4840999999999999	1.6246873331263037e-17	2.0180513352811528e-22
0.4841999999999999	1.1545287763370615e-17	1.9263240260430192e-22
0.4842999999999999	8.846596859034384e-18	1.838174794666174e-22
0.48439999999999994	7.20188299958692e-18	1.7534881322165585e-22
0.48449999999999993	6.174461055017916e-18	1.672151431466069e-22
0.4845999999999999	5.546415180709484e-18	1.5940549371635072e-22
0.4846999999999999	5.2066910810161906e-18	1.5190916966525797e-22
0.4847999999999999	5.10507574265357e-18	1.4471575108425088e-22
0.4848999999999999	5.235088223020746e-18	1.3781508855375766e-22
0.48499999999999993	5.6346704389884186e-18	1.311972983131647e-22
0.4850999999999999	6.40693058101481e-18	1.248527574673701e-22
0.4851999999999999	7.781068523802029e-18	1.1877209923094875e-22
0.4852999999999999	1.0285214536552979e-17	1.129462082105751e-22
0.48539999999999994	1.531567538336024e-17	1.0736621572617415e-22
0.48549999999999993	2.760147147709325e-17	1.0202349517139393e-22
0.4855999999999999	7.28129688837551e-17	9.690965741385498e-23
0.4856999999999999	7.224623141928251e-16	9.201654623574078e-23
0.4857999999999999	4.287039721573582e-16	8.733623381519091e-23
0.4858999999999999	5.2659666623814855e-17	8.286133340182818e-23
0.48599999999999993	1.8961951557754753e-17	7.858461150700926e-23
0.4860999999999999	9.644374109073786e-18	7.449813395412378e-23
0.4861999999999999	5.86437039097133e-18	7.059484903120329e-23
0.4862999999999999	3.993216162681439e-18	6.686791108775325e-23
0.48639999999999994	2.948571335121959e-18	6.331067628583208e-23
0.48649999999999993	2.3191261827214497e-18	5.991669839452067e-23
0.4865999999999999	1.9224397728858507e-18	5.667972462815545e-23
0.4866999999999999	1.6688257920043448e-18	5.35936915287291e-23
0.4867999999999999	1.511456106518465e-18	5.065272089279503e-23
0.4868999999999999	1.4258434447730295e-18	4.785111574323194e-23
0.48699999999999993	1.4010250655114489e-18	4.5183356346200647e-23
0.4870999999999999	1.4363777624848274e-18	4.264409627361014e-23
0.4871999999999999	1.542322533911586e-18	4.022815851138632e-23
0.4872999999999999	1.745879491932989e-18	3.793053161385191e-23
0.48739999999999994	2.1063031553915304e-18	3.5746365904469286e-23
0.48749999999999993	2.7588101054723717e-18	3.367096972322798e-23
0.4875999999999999	4.056761485902894e-18	3.169980572089071e-23
0.4876999999999999	7.176055695247686e-18	2.98284872003642e-23
0.4877999999999999	1.828622137805663e-17	2.8052774505381536e-23
0.4878999999999999	1.5666993808712398e-16	2.6368571456710435e-23
0.48799999999999993	1.3382451206859763e-16	2.4771921836067777e-23
0.4880999999999999	1.449611150781683e-17	2.3259005917918685e-23
0.4881999999999999	5.03053981208511e-18	2.1826137049300074e-23
0.4882999999999999	2.496881609151975e-18	2.046975827783342e-23
0.48839999999999995	1.4867971174694418e-18	1.9186439028032103e-23
0.48849999999999993	9.923456200990304e-19	1.7972871826032416e-23
0.4885999999999999	7.181333219520958e-19	1.682586907282708e-23
0.4886999999999999	5.531764398707302e-19	1.574235986610354e-23
0.4887999999999999	4.485948189409675e-19	1.471938687074049e-23
0.4888999999999999	3.803955524202654e-19	1.3754103238020054e-23
0.48899999999999993	3.3592211054945047e-19	1.2843769573594782e-23
0.4890999999999999	3.0826950120675775e-19	1.1985750954233188e-23
0.4891999999999999	2.9380316772610456e-19	1.1177513993346448e-23
0.4892999999999999	2.9107379656083055e-19	1.0416715353703452e-23
0.48939999999999995	3.005131781032609e-19	9.700925389232803e-24
0.48949999999999994	3.248166080714911e-19	9.027883864682355e-24
0.4895999999999999	3.7037514152993863e-19	8.395436470616114e-24
0.4896999999999999	4.5114296118593385e-19	7.801516399362834e-24
0.4897999999999999	5.997033347786895e-19	7.244141707837406e-24
0.4898999999999999	9.05159769072083e-19	6.721412728580073e-24
0.48999999999999994	1.6893823113312426e-18	6.231509528911365e-24
0.4900999999999999	4.977187046681057e-18	5.772689418087361e-24
0.4901999999999999	1.2182309979188647e-16	5.343284502322332e-24
0.4902999999999999	1.1131086016834182e-17	4.941699287536625e-24
0.49039999999999995	1.939615293909038e-18	4.5664083296689e-24
0.49049999999999994	7.44911290848183e-19	4.215953932379406e-24
0.4905999999999999	3.8342047344647703e-19	3.888943891954819e-24
0.4906999999999999	2.3125237196703187e-19	3.5840492892161444e-24
0.4907999999999999	1.5453336113115184e-19	3.3000023282106155e-24
0.4908999999999999	1.111999129884279e-19	3.0355942214589806e-24
0.4909999999999999	8.477629822161849e-20	2.7896731215143157e-24
0.4910999999999999	6.780132925977511e-20	2.5611420985744545e-24
0.4911999999999999	5.653445891493078e-20	2.3489571638778422e-24
0.4912999999999999	4.896180713110699e-20	2.1521253385961186e-24
0.49139999999999995	4.395167925811858e-20	1.96970276792756e-24
0.49149999999999994	4.086747904090388e-20	1.800792880078786e-24
0.4915999999999999	3.938594105601908e-20	1.644544589809154e-24
0.4916999999999999	3.9423613811940634e-20	1.5001505462020743e-24
0.4917999999999999	4.114149570582444e-20	1.3668454243109623e-24
0.4918999999999999	4.5044854873435526e-20	1.2439042603169311e-24
0.4919999999999999	5.227146727618132e-20	1.1306408298221006e-24
0.4920999999999999	6.53815711778195e-20	1.0264060688897215e-24
0.4921999999999999	9.081947753679473e-20	9.305865374304455e-25
0.4922999999999999	1.4867905789684867e-19	8.426029245208746e-25
0.49239999999999995	3.3195877147317677e-19	7.619085952301735e-25
0.49249999999999994	1.795677998080076e-18	6.879881785172126e-25
0.4925999999999999	7.267893287753592e-18	6.203563365424061e-25
0.4926999999999999	3.8602840632574086e-19	5.585608859324266e-25
0.4927999999999999	1.141260675075044e-19	5.021662699777076e-25
0.4928999999999999	5.1413004995406685e-20	4.50768998526183e-25
0.4929999999999999	2.8303609418163444e-20	4.039903700324997e-25
0.4930999999999999	1.7581222153188054e-20	3.614752972692991e-25
0.4931999999999999	1.1865423003514907e-20	3.2289117065973755e-25
0.4932999999999999	8.52222258972176e-21	2.879267587098834e-25
0.49339999999999995	6.434095817597578e-21	2.5629114501023004e-25
0.49349999999999994	5.066653924973301e-21	2.277127012652679e-25
0.4935999999999999	4.1411061535853246e-21	2.0193809580054953e-25
0.4936999999999999	3.5023802323173815e-21	1.787313369880152e-25
0.4937999999999999	3.060354039360406e-21	1.5787285102062596e-25
0.4938999999999999	2.7616823457001522e-21	1.39158593459215e-25
0.4939999999999999	2.5757723343769738e-21	1.2239919396578989e-25
0.49409999999999993	2.488137124131904e-21	1.0741913362954242e-25
0.4941999999999999	2.498555799232159e-21	9.405595428403722e-26
0.4942999999999999	2.624068292501738e-21	8.215949920642461e-26
0.4943999999999999	2.9102318431477324e-21	7.159118458267873e-26
0.49449999999999994	3.4628899518890224e-21	6.222330111573296e-26
0.49459999999999993	4.545458734697992e-21	5.393834514716772e-26
0.4946999999999999	6.9495953057089e-21	4.662837865681065e-26
0.4947999999999999	1.4084888155416052e-20	4.0194417499074076e-26
0.4948999999999999	6.038478301342012e-20	3.454584722928654e-26
0.4949999999999999	7.905333102786552e-19	2.959986586843814e-26
0.49509999999999993	1.928275544022543e-20	2.528095295010674e-26
0.4951999999999999	4.960867923463587e-21	2.152036418919499e-26
0.4952999999999999	2.039866984193004e-21	1.8255651108297596e-26
0.4953999999999999	1.0375482971444021e-21	1.5430204954264458e-26
0.49549999999999994	5.975604717883907e-22	1.2992824234558221e-26
0.49559999999999993	3.74027278393713e-22	1.0897305200616613e-26
0.4956999999999999	2.4882565090187433e-22	9.102054603413895e-27
0.4957999999999999	1.7361084457015604e-22	7.56972404495805e-27
0.4958999999999999	1.2597630405462708e-22	6.2668652483960726e-27
0.4959999999999999	9.454690456186266e-23	5.1636055689120115e-27
0.49609999999999993	7.31321850141196e-23	4.23337147988606e-27
0.4961999999999999	5.817440151095838e-23	3.452511037003962e-27
0.4962999999999999	4.754050311527572e-23	2.8001204748468872e-27
0.4963999999999999	3.99110856677318e-23	2.25776844238983e-27
0.49649999999999994	3.4456616265124155e-23	1.8092561739193587e-27
0.49659999999999993	3.0662082341256934e-23	1.4404003305815886e-27
0.4966999999999999	2.8236661633207635e-23	1.1388313574699995e-27
0.4967999999999999	2.708424156355763e-23	8.938066947068055e-28
0.4968999999999999	2.734330727969456e-23	6.960381854531879e-28
0.4969999999999999	2.9567469238313884e-23	5.375330289132755e-28
0.49709999999999993	3.53402843363155e-23	4.11447632166464e-28
0.4971999999999999	4.9776892651030923e-23	3.119537210972563e-28
0.4972999999999999	9.72475958982397e-23	2.341160778023603e-28
0.4973999999999999	5.327190720491205e-22	1.7378127966163224e-28
0.49749999999999994	7.125626626020753e-22	1.2747682377038553e-28
0.49759999999999993	4.607066896403288e-23	9.232002966999202e-29
0.4976999999999999	1.1529113648035352e-23	6.59361232911202e-29
0.4977999999999999	4.1692290254213625e-24	4.638491576037675e-29
0.4978999999999999	1.7912776454883777e-24	3.2095502229376824e-29
0.4979999999999999	8.485610116863585e-25	2.1808418185707496e-29
0.49809999999999993	4.270394781351356e-25	1.4524703812808146e-29
0.4981999999999999	2.2338787508538203e-25	9.461340898992343e-30
0.4982999999999999	1.1973175352763799e-25	6.0125415721163716e-30
0.4983999999999999	6.506475035327969e-26	3.71638377416111e-30
0.49849999999999994	3.554628635305188e-26	2.2263049071130465e-30
0.49859999999999993	1.9378685044253513e-26	1.2869824972136692e-30
0.4986999999999999	1.0467580173610169e-26	7.141490574598974e-31
0.4987999999999999	5.5612104857046816e-27	3.7790759769534503e-31
0.4988999999999999	2.8824843981122166e-27	1.8913445716860249e-31
0.4989999999999999	1.4437920204149513e-27	8.857733606193416e-32
0.49909999999999993	6.906748484193652e-28	3.827860035553152e-32
0.4991999999999999	3.107739563311102e-28	1.4977149062586914e-32
0.4992999999999999	1.2881927432013658e-28	5.166385208637283e-33
0.4993999999999999	4.774014940355675e-29	1.5111431383740363e-33
0.49949999999999994	1.5108616432658647e-29	3.528171816526757e-34
0.49959999999999993	3.782984490562071e-30	5.942451880877908e-35
0.4996999999999999	6.4976039634648485e-31	5.972439452036427e-36
0.4997999999999999	5.560548627479001e-32	2.3394705582526847e-37
0.4998999999999999	8.553169387988769e-34	9.174310793438439e-40
0.4999999999999999	0.	0.
0.5000999999999999	8.534475683638081e-34	9.246234521852627e-40
0.5002	5.536282634544902e-32	2.37629580831743e-37
0.5003	6.455127180940708e-31	6.114010013160863e-36
0.5004	3.7500087138634044e-30	6.131003326726251e-35
0.5005	1.4943522552001636e-29	3.6686570362417477e-34
0.5005999999999999	4.710946530909733e-29	1.583625503305471e-33
0.5006999999999999	1.268058353787265e-28	5.4566005083623344e-33
0.5007999999999999	3.0509621453146316e-28	1.5942375801106824e-32
0.5008999999999999	6.76003821621826e-28	4.106468390998856e-32
0.5009999999999999	1.4081502748686956e-27	9.576870805466978e-32
0.5010999999999999	2.7995373964578726e-27	2.060915996323557e-31
0.5011999999999999	5.373682443402352e-27	4.150151207533624e-31
0.5012999999999999	1.0051264481237924e-26	7.904162832560475e-31
0.5014	1.8463313077061184e-26	1.4355833794814518e-30
0.5015	3.3538215082203256e-26	2.5028179165821632e-30
0.5015999999999999	6.063894726137501e-26	4.210697705183592e-30
0.5016999999999999	1.0985799337181803e-25	6.865632745080903e-30
0.5017999999999999	2.0088874234109774e-25	1.0888403626232922e-29
0.5018999999999999	3.7404391959201655e-25	1.684643195379354e-29
0.5019999999999999	7.172864651424247e-25	2.549259384310593e-29
0.5020999999999999	1.440013300073692e-24	3.781145084669682e-29
0.5021999999999999	3.1061145804925078e-24	5.507383780307115e-29
0.5023	7.544197721041612e-24	7.890081406979106e-29
0.5024	2.2853929200058873e-23	1.1133805345440002e-28
0.5025	1.182588111075494e-22	1.5494181892145747e-28
0.5025999999999999	5.744530125014876e-20	2.128777408648382e-28
0.5026999999999999	2.728918898507603e-22	2.8903369242999106e-28
0.5027999999999999	8.715581132341e-23	3.8814813208388847e-28
0.5028999999999999	5.142374764959167e-23	5.159553623990978e-28
0.5029999999999999	3.877189512068156e-23	6.793514405172306e-28
0.5030999999999999	3.341675168511068e-23	8.865752822953915e-28
0.5031999999999999	3.1365267005372736e-23	1.1474123024432928e-27
0.5032999999999999	3.126155706098794e-23	1.4734276172367808e-27
0.5034	3.260682334354753e-23	1.878219049912518e-27
0.5035	3.5271891036536454e-23	2.3776990629917178e-27
0.5035999999999999	3.9342937531132505e-23	2.9904061463159687e-27
0.5036999999999999	4.5082371317901117e-23	3.7378478196364166e-27
0.5037999999999999	5.294659452832824e-23	4.644877507698062e-27
0.5038999999999999	6.364983134562794e-23	5.7401076472897624e-27
0.5039999999999999	7.828601519222567e-23	7.05636148976985e-27
0.5040999999999999	9.85433500372794e-23	8.631166169152527e-27
0.5041999999999999	1.270837127305536e-22	1.050728971500111e-26
0.5043	1.6823535896939537e-22	1.2733324801169068e-26
0.5044	2.293177728471898e-22	1.5364322135873894e-26
0.5045	3.2332915729308265e-22	1.846247651583574e-26
0.5045999999999999	4.748134707092452e-22	2.2097868687073125e-26
0.5046999999999999	7.339186519054297e-22	2.6349266277813556e-26
0.5047999999999999	1.214449592629892e-21	3.130498719455464e-26
0.5048999999999999	2.215647333383673e-21	3.7063829000883125e-26
0.5049999999999999	4.721460381580482e-21	4.373606793016389e-26
0.5050999999999999	1.3508594517267915e-20	5.144453131773727e-26
0.5051999999999999	8.797308419467425e-20	6.03257473758592e-26
0.5052999999999999	7.250685112026816e-19	7.053117637531227e-26
0.5054	3.892542176008086e-20	8.222852744151636e-26
0.5055	1.4347138808797002e-20	9.560316531997112e-26
0.5055999999999999	8.183232316718687e-21	1.1085961161650551e-25
0.5056999999999999	5.71592850709429e-21	1.282231451710773e-25
0.5057999999999999	4.499801555210525e-21	1.4794150638140025e-25
0.5058999999999999	3.839718250864208e-21	1.7028671045294237e-25
0.5059999999999999	3.476475503068241e-21	1.9555697471600368e-25
0.5060999999999999	3.2972493666911237e-21	2.2407876531813136e-25
0.5061999999999999	3.2493513158252224e-21	2.562089687713692e-25
0.5063	3.3093430570083585e-21	2.9233719400881742e-25
0.5064	3.470853765872292e-21	3.3288821078326505e-25
0.5065	3.740018086074514e-21	3.7832541504634615e-25
0.5065999999999999	4.134813093260162e-21	4.291524815583107e-25
0.5066999999999999	4.687269077124653e-21	4.859147930927607e-25
0.5067999999999999	5.448924403164464e-21	5.492051920101759e-25
0.5068999999999999	6.501092008415274e-21	6.1966614895209965e-25
0.5069999999999999	7.973680762858755e-21	6.979931535818043e-25
0.5070999999999999	1.0080540395001086e-20	7.8493828792742235e-25
0.5071999999999999	1.318920309350362e-20	8.813139897376857e-25
0.5072999999999999	1.796807716005153e-20	9.879970134759117e-25
0.5074	2.572525814419745e-20	1.1059325967976804e-24
0.5075	3.9281729305155096e-20	1.2361388405812575e-24
0.5075999999999999	6.55939589719307e-20	1.3797113108113044e-24
0.5076999999999999	1.2557773317923687e-19	1.5378278708453751e-24
0.5077999999999999	3.066323579644223e-19	1.7117537528354063e-24
0.5078999999999999	1.342876849861478e-18	1.9028468773168318e-24
0.5079999999999999	2.2302587004110256e-13	2.112563430226393e-24
0.5080999999999999	1.6209743652705492e-18	2.342463706862699e-24
0.5081999999999999	4.533772545188894e-19	2.594218232560907e-24
0.5083	2.2674018057815303e-19	2.8696141701165935e-24
0.5084	1.4454869402817441e-19	3.170562024259256e-24
0.5085	1.0565154075971777e-19	3.499102653755927e-24
0.5085999999999999	8.446433816881649e-20	3.857414601993318e-24
0.5086999999999999	7.204142593405338e-20	4.24782175718105e-24
0.5087999999999999	6.459905658501317e-20	4.672801353602881e-24
0.5088999999999999	6.0336894794444e-20	5.134992325638582e-24
0.5089999999999999	5.834516903148112e-20	5.637204026580956e-24
0.5090999999999999	5.817177538187352e-20	6.182425324578425e-24
0.5091999999999999	5.963677043478042e-20	6.773834088346005e-24
0.5092999999999999	6.275496559337071e-20	7.4148070756064e-24
0.5094	6.771588601387706e-20	8.108930237548182e-24
0.5095	7.490499228955975e-20	8.860009452911686e-24
0.5095999999999999	8.496866589868305e-20	9.672081705669513e-24
0.5096999999999999	9.894277752808902e-20	1.0549426720581307e-23
0.5097999999999999	1.184918174780961e-19	1.1496579071281525e-23
0.5098999999999999	1.4636114061111197e-19	1.2518340775897357e-23
0.5099999999999999	1.8727418812187529e-19	1.3619798936765126e-23
0.5100999999999999	2.4983877878040237e-19	1.4806392835686406e-23
0.5101999999999999	3.509736306981372e-19	1.6083752402917713e-23
0.5103	5.274820307050865e-19	1.745788700402876e-23
0.5104	8.715692010475923e-19	1.8935144401228035e-23
0.5105	1.6687158742177454e-18	2.0522226617278802e-23
0.5105999999999999	4.185831862220969e-18	2.2226206402866746e-23
0.5106999999999999	2.1098760186575257e-17	2.4054544325556382e-23
0.5107999999999999	7.362243398551291e-16	2.601510649885917e-23
0.5108999999999999	1.341551530989222e-17	2.8116182970382655e-23
0.5109999999999999	4.177645021581321e-18	3.036650678845561e-23
0.5110999999999999	2.135337278002114e-18	3.277527376707e-23
0.5111999999999999	1.3604590045900667e-18	3.535216296943683e-23
0.5112999999999999	9.847810252413222e-19	3.8107357930905507e-23
0.5113999999999999	7.761734981550377e-19	4.1051568642470205e-23
0.5115	6.509783511470183e-19	4.4196054316560893e-23
0.5115999999999999	5.730682459851505e-19	4.755264695728239e-23
0.5116999999999999	5.249069102875603e-19	5.1133775757826855e-23
0.5117999999999999	4.973630870981798e-19	5.495249234817245e-23
0.5118999999999999	4.855913143652542e-19	5.90224969167984e-23
0.5119999999999999	4.872122516031686e-19	6.335816523061296e-23
0.5120999999999999	5.014907397095997e-19	6.7974576577835e-23
0.5121999999999999	5.290180102339546e-19	7.288754265909816e-23
0.5123	5.71714760584631e-19	7.811363745261357e-23
0.5124	6.331217044975607e-19	8.367022807973626e-23
0.5125	7.190561435608019e-19	8.957550669796733e-23
0.5126	8.388587789169652e-19	9.584852344880838e-23
0.5126999999999999	1.0077271965688493e-18	1.0250922048866451e-22
0.5127999999999999	1.2512345985167255e-18	1.0957846713146672e-22
0.5128999999999999	1.6146118098941574e-18	1.1707809613234378e-22
0.5129999999999999	2.1833964501341362e-18	1.250309411422829e-22
0.5130999999999999	3.134429919304042e-18	1.3346087536433209e-22
0.5131999999999999	4.880747111326956e-18	1.4239285144255475e-22
0.5132999999999999	8.573463373690764e-18	1.5185294261559935e-22
0.5133999999999999	1.8466373035240307e-17	1.618683851673895e-22
0.5135	6.169223811771815e-17	1.724676222081341e-22
0.5136	1.4379222472530592e-15	1.8368071460737735e-22
0.5136999999999999	2.0868833530479958e-16	1.9553877347499834e-22
0.5137999999999999	3.9723732438919506e-17	2.0807375907866598e-22
0.5138999999999999	1.718051683739562e-17	2.2131941582436386e-22
0.5139999999999999	9.987473836864584e-18	2.353109355352015e-22
0.5140999999999999	6.7925737485297964e-18	2.5008500997613646e-22
0.5141999999999999	5.102695383590128e-18	2.656798849621814e-22
0.5142999999999999	4.111660549210158e-18	2.821354160890955e-22
0.5144	3.4942319320309494e-18	2.9949312612644335e-22
0.5145	3.099075942416618e-18	3.1779626411346176e-22
0.5146	2.848785290999301e-18	3.370898661994784e-22
0.5146999999999999	2.7014941320494673e-18	3.5742081827073808e-22
0.5147999999999999	2.6343559125686515e-18	3.7883792040698423e-22
0.5148999999999999	2.6359106180961424e-18	4.013919532116516e-22
0.5149999999999999	2.7025390803936756e-18	4.251357460604282e-22
0.5150999999999999	2.8370962712038223e-18	4.501242473139193e-22
0.5151999999999999	3.0490068158910395e-18	4.76414596540949e-22
0.5152999999999999	3.3557289435931903e-18	5.040661987999732e-22
0.5153999999999999	3.7860016687061666e-18	5.331408010270419e-22
0.5155	4.385990415288116e-18	5.63702570579621e-22
0.5156	5.230779929464255e-18	5.958181759864259e-22
0.5156999999999999	6.446628126007733e-18	6.295568699550118e-22
0.5157999999999999	8.256695045160861e-18	6.649905746886681e-22
0.5158999999999999	1.1082870911091512e-17	7.021939695664267e-22
0.5159999999999999	1.5797722795842147e-17	7.412445812401774e-22
0.5160999999999999	2.4442638629817548e-17	7.822228762043169e-22
0.5161999999999999	4.2729622774903006e-17	8.252123558941899e-22
0.5162999999999999	9.195522280376858e-17	8.702996543707987e-22
0.5164	3.111973092882414e-16	9.175746386503525e-22
0.5165	8.786378943527317e-15	9.67130511737859e-22
0.5166	8.995678341872578e-16	1.0190639184264469e-21
0.5166999999999999	1.780475132047057e-16	1.0734750539230034e-21
0.5167999999999999	7.723583952109223e-17	1.130467775364213e-21
0.5168999999999999	4.470554029945208e-17	1.1901497162865887e-21
0.5169999999999999	3.0188850663489264e-17	1.2526324041162518e-21
0.5170999999999999	2.248496083492253e-17	1.31803138074477e-21
0.5171999999999999	1.7947326192033658e-17	1.3864696830714385e-21
0.5172999999999999	1.5098800338201564e-17	1.4580701125967403e-21
0.5173999999999999	1.3249570931110213e-17	1.5329593350902485e-21
0.5175	1.2044895862845406e-17	1.6112702548976614e-21
0.5176	1.129075989010216e-17	1.6931404441507395e-21
0.5176999999999999	1.0878446625113257e-17	1.7787122833991433e-21
0.5177999999999999	1.0749282756386454e-17	1.8681331058315215e-21
0.5178999999999999	1.087767832001787e-17	1.9615553451646763e-21
0.5179999999999999	1.1263617413533055e-17	2.059136687278229e-21
0.5180999999999999	1.1931020706622778e-17	2.1610402256755108e-21
0.5181999999999999	1.2930965883541735e-17	2.2674346208513014e-21
0.5182999999999999	1.435053093964545e-17	2.3784942636497184e-21
0.5184	1.6330084274716047e-17	2.49439944269668e-21
0.5185	1.909539092773443e-17	2.6153365159916948e-21
0.5186	2.3018347534565824e-17	2.7414980867486733e-21
0.5186999999999999	2.873762740075792e-17	2.873083183571794e-21
0.5187999999999999	3.7415690970417895e-17	3.010297445059103e-21
0.5188999999999999	5.133905529765002e-17	3.1533533089250806e-21
0.5189999999999999	7.550147486405514e-17	3.3024702057360925e-21
0.5190999999999999	1.2253881868831828e-16	3.4578747573542214e-21
0.5191999999999999	2.324143408228975e-16	3.619800980186395e-21
0.5192999999999999	5.912629341737651e-16	3.788490493337969e-21
0.5193999999999999	3.388541321520875e-15	3.964192731770936e-21
0.5195	2.7663278119644393e-14	4.147165164569689e-21
0.5196	1.2551156877744358e-15	4.3376735184168606e-21
0.5196999999999999	4.1199406976655567e-16	4.5359920063886165e-21
0.5197999999999999	2.1033834749415568e-16	4.74240356217272e-21
0.5198999999999999	1.3176219445159193e-16	4.95720007982268e-21
0.5199999999999999	9.312696602224995e-17	5.180682659157527e-21
0.5200999999999999	7.139104460278935e-17	5.413161856921834e-21
0.5201999999999999	5.808986567110144e-17	5.654957943820771e-21
0.5202999999999999	4.9518688864387324e-17	5.906401167548029e-21
0.5204	4.385237136082327e-17	6.167832021926416e-21
0.5205	4.0115634160018784e-17	6.439601522280692e-21
0.5206	3.776034392934967e-17	6.722071487170953e-21
0.5206999999999999	3.6473949975456906e-17	7.015614826606474e-21
0.5207999999999999	3.608705734552987e-17	7.320630972832081e-21
0.5208999999999999	3.6527815714751575e-17	7.637511055174642e-21
0.5209999999999999	3.780222879899004e-17	7.966654821759789e-21
0.5210999999999999	3.999111281687316e-17	8.308482675105429e-21
0.5211999999999999	4.3261460251745996e-17	8.663427656670629e-21
0.5212999999999999	4.78953709940839e-17	9.031935776889853e-21
0.5213999999999999	5.434572751387101e-17	9.41446635263715e-21
0.5215	6.333901485560315e-17	9.811492352264994e-21
0.5216	7.606926729964858e-17	1.0223500748361867e-20
0.5216999999999999	9.45824745706192e-17	1.0650992878383509e-20
0.5217999999999999	1.225936980087296e-16	1.109448481330166e-20
0.5218999999999999	1.6739092798718548e-16	1.1554507734428984e-20
0.5219999999999999	2.4484221124362585e-16	1.2031608318576399e-20
0.5220999999999999	3.9494765771358544e-16	1.2526349131700505e-20
0.5221999999999999	7.435702711925195e-16	1.3039309031204527e-20
0.5222999999999999	1.8720618296038786e-15	1.3571083577055875e-20
0.5224	1.0465833366936393e-14	1.412228545188956e-20
0.5225	9.695546064491181e-14	1.4693544890263136e-20
0.5226	4.046102203040393e-15	1.5285510117245137e-20
0.5226999999999999	1.3086420908688669e-15	1.5898847796501645e-20
0.5227999999999999	6.617730908595927e-16	1.6534243488067356e-20
0.5228999999999999	4.1120011044138083e-16	1.7192402115979854e-20
0.5229999999999999	2.884145631174221e-16	1.787404844596295e-20
0.5230999999999999	2.1944366206438162e-16	1.8579927573345655e-20
0.5231999999999999	1.7721655770439389e-16	1.9310805421408036e-20
0.5232999999999999	1.4991441117453944e-16	2.0067469250348126e-20
0.5233999999999999	1.3172090093504744e-16	2.085072817706689e-20
0.5235	1.1952432471991992e-16	2.1661413705971262e-20
0.5236	1.1156587559164135e-16	2.2500380270996545e-20
0.5236999999999999	1.0682674747190999e-16	2.3368505789063894e-20
0.5237999999999999	1.0473030725208819e-16	2.4266692225169847e-20
0.5238999999999999	1.0499300868401915e-16	2.5195866169332388e-20
0.5239999999999999	1.0755372672138475e-16	2.6156979425605654e-20
0.5240999999999999	1.1255150693774015e-16	2.7151009613385596e-20
0.5241999999999999	1.203415976506125e-16	2.8178960781230527e-20
0.5242999999999999	1.3155284681630406e-16	2.924186403342376e-20
0.5244	1.4720384244204133e-16	3.0340816408385906e-20
0.5245	1.68916154948521e-16	3.1476919311450513e-20
0.5246	1.9930962738010714e-16	3.265124271745362e-20
0.5246999999999999	2.427643557853431e-16	3.386493277531793e-20
0.5247999999999999	3.069762113233197e-16	3.5119166032480886e-20
0.5248999999999999	4.064032907479376e-16	3.641515014321901e-20
0.5249999999999999	5.707447454045814e-16	3.775412459142588e-20
0.5250999999999999	8.689505254168266e-16	3.9137361428099227e-20
0.5251999999999999	1.4921873708590583e-15	4.056616602380396e-20
0.5252999999999999	3.1444692361496123e-15	4.204187783637529e-20
0.5253999999999999	1.0324291682080467e-14	4.3565871194134794e-20
0.5254999999999999	2.520906740090099e-13	4.513955609489742e-20
0.5256	3.136947127213132e-14	4.676437902104785e-20
0.5257	5.919573648095496e-15	4.8441823770964706e-20
0.5257999999999999	2.500399753290308e-15	5.0173412307102416e-20
0.5258999999999999	1.4145554905325561e-15	5.196070562099924e-20
0.5259999999999999	9.345511710215058e-16	5.3805304615524697e-20
0.5260999999999999	6.810817345720119e-16	5.570885100466839e-20
0.5261999999999999	5.317946010084865e-16	5.767302823117661e-20
0.5262999999999999	4.3743823691085505e-16	5.969956240234794e-20
0.5264	3.750889442952374e-16	6.17902232443119e-20
0.5265	3.3294054149084835e-16	6.394682507509834e-20
0.5266	3.044651693977686e-16	6.617122779685682e-20
0.5267	2.8588704230609753e-16	6.846533790751892e-20
0.5267999999999999	2.7498997748475715e-16	7.083110953227226e-20
0.5268999999999999	2.7052123033518047e-16	7.327054547517577e-20
0.5269999999999999	2.718889143720773e-16	7.578569829127259e-20
0.5270999999999999	2.790211529745208e-16	7.837867137954766e-20
0.5271999999999999	2.9233061029764264e-16	8.1051620097095e-20
0.5272999999999999	3.127677947475341e-16	8.380675289486261e-20
0.5273999999999999	3.4197559777987123e-16	8.664633247533554e-20
0.5274999999999999	3.8259128281099193e-16	8.957267697254934e-20
0.5276	4.3879854808481835e-16	9.258816115480816e-20
0.5277	5.173463228911638e-16	9.569521765048193e-20
0.5277999999999999	6.295076617076327e-16	9.889633819732551e-20
0.5278999999999999	7.950844815231299e-16	1.021940749156547e-19
0.5279999999999999	1.0512845608831017e-15	1.0559106672632998e-19
0.5280999999999999	1.4745867358256455e-15	1.0909021152788854e-19
0.5281999999999999	2.242763757433567e-15	1.126940209245408e-19
0.5282999999999999	3.849875071535212e-15	1.1640530247380045e-19
0.5284	8.123986404494516e-15	1.2022693087636322e-19
0.5285	2.6883254419965718e-14	1.2416184940196991e-19
0.5286	7.206279087000246e-13	1.282130713421962e-19
0.5287	7.605362939038335e-14	1.3238368149054228e-19
0.5287999999999999	1.4637570643876548e-14	1.3667683765034245e-19
0.5288999999999999	6.199177533150523e-15	1.4109577217095244e-19
0.5289999999999999	3.5038408804928357e-15	1.4564379351266563e-19
0.5290999999999999	2.309430861962117e-15	1.5032428784087472e-19
0.5291999999999999	1.6777796872130474e-15	1.5514072064992633e-19
0.5292999999999999	1.3052100711087688e-15	1.6009663841721295e-19
0.5293999999999999	1.0692306052258971e-15	1.6519567028796017e-19
0.5294999999999999	9.127424190388279e-16	1.7044152979126045e-19
0.5295999999999998	8.06290003046211e-16	1.7583801658784278e-19
0.5297	7.335436587500043e-16	1.8138901825013168e-19
0.5297999999999999	6.850081049466254e-16	1.8709851207508902e-19
0.5298999999999999	6.550451184435833e-16	1.9297056693046791e-19
0.5299999999999999	6.403763784880545e-16	1.990093451349137e-19
0.5300999999999999	6.393113881446736e-16	2.0521910437257238e-19
0.5301999999999999	6.513686266269749e-16	2.1160419964272103e-19
0.5302999999999999	6.771432802260021e-16	2.1816908524502494e-19
0.5304	7.183689166660747e-16	2.249183168009826e-19
0.5305	7.781833139905191e-16	2.318565533121583e-19
0.5306	8.616733909349091e-16	2.3898855925586465e-19
0.5307	9.76873507705352e-16	2.4631920671880692e-19
0.5307999999999999	1.1365823618005304e-15	2.538534775693768e-19
0.5308999999999999	1.3617774461511678e-15	2.6159646566923422e-19
0.5309999999999999	1.6883861659930312e-15	2.6955337912477503e-19
0.5310999999999999	2.181719037809547e-15	2.7772954257917746e-19
0.5311999999999999	2.9702568532213128e-15	2.8613039954565254e-19
0.5312999999999999	4.335143675044835e-15	2.9476151478260777e-19
0.5313999999999999	6.9911902629068884e-15	3.0362857671137075e-19
0.5314999999999999	1.3222422836160326e-14	3.127373998771673e-19
0.5315999999999999	3.392125122437007e-14	3.2209392745409107e-19
0.5317	2.0852788805087186e-13	3.3170467562418937e-19
0.5317999999999999	1.0109183858531852e-12	3.415757179207699e-19
0.5318999999999999	5.973545073552188e-14	3.5171313229547797e-19
0.5319999999999999	1.9970726987728664e-14	3.62123403874213e-19
0.5320999999999999	1.0157082177833185e-14	3.728131596636784e-19
0.5321999999999999	6.293192621453894e-15	3.8378917133644927e-19
0.5322999999999999	4.3836614296519235e-15	3.950583580652253e-19
0.5324	3.3044380227568268e-15	4.0662778940707736e-19
0.5325	2.639348947777572e-15	4.1850468823844435e-19
0.5326	2.20529972395494e-15	4.306964337418217e-19
0.5327	1.911608707081673e-15	4.432105644447691e-19
0.5327999999999999	1.709393223982636e-15	4.560547813122396e-19
0.5328999999999999	1.5706756749815987e-15	4.692369508930117e-19
0.5329999999999999	1.4788369757990973e-15	4.82765108521094e-19
0.5330999999999999	1.4239168100458412e-15	4.966474615729848e-19
0.5331999999999999	1.4001866287473427e-15	5.108923927816679e-19
0.5332999999999999	1.4048877604850771e-15	5.255084636082536e-19
0.5333999999999999	1.437634732159041e-15	5.405044176721681e-19
0.5334999999999999	1.5002653867087517e-15	5.558891842408408e-19
0.5335999999999999	1.5970744068794983e-15	5.716718817798062e-19
0.5337	1.7354844997378208e-15	5.878618215642135e-19
0.5337999999999999	1.9273476438930227e-15	6.044685113525884e-19
0.5338999999999999	2.1912970445065597e-15	6.215016591241349e-19
0.5339999999999999	2.5570226641742147e-15	6.389711768801623e-19
0.5340999999999999	3.0733371230277386e-15	6.5688718451098055e-19
0.5341999999999999	3.824279139555725e-15	6.752600137291209e-19
0.5342999999999999	4.963758889036311e-15	6.941002120700282e-19
0.5344	6.7976654379966845e-15	7.1341854696119265e-19
0.5345	1.0005017507867146e-14	7.332260098607888e-19
0.5346	1.6349238399350502e-14	7.535338204671164e-19
0.5347	3.166336085110067e-14	7.74353430999618e-19
0.5347999999999999	8.57369271689653e-14	7.956965305528765e-19
0.5348999999999999	6.638000174619421e-13	8.175750495245544e-19
0.5349999999999999	1.1667910274799954e-12	8.400011641185624e-19
0.5350999999999999	1.0948961830692031e-13	8.629873009245341e-19
0.5351999999999999	3.928082779749879e-14	8.865461415748055e-19
0.5352999999999999	2.0534480127664664e-14	9.106906715363393e-19
0.5353999999999999	1.2900184029308733e-14	9.354357658984661e-19
0.5354999999999999	9.055684749677826e-15	9.60793274037947e-19
0.5355999999999999	6.856548667087278e-15	9.867769488084636e-19
0.5357	5.489677482953833e-15	1.0134008226725343e-18
0.5357999999999999	4.591616652186361e-15	1.0406792128511391e-18
0.5358999999999999	3.9802791091261175e-15	1.0686267265600261e-18
0.5359999999999999	3.556632704280694e-15	1.0972582663334196e-18
0.5360999999999999	3.263565819542399e-15	1.1265890354369785e-18
0.5361999999999999	3.066894257662856e-15	1.1566345433711462e-18
0.5362999999999999	2.9459270698428327e-15	1.1874106114663202e-18
0.5363999999999999	2.888550074518137e-15	1.2189333785713426e-18
0.5365	2.8886354182739053e-15	1.2512193068366619e-18
0.5366	2.9447763842656635e-15	1.284285187593457e-18
0.5367	3.0598995926357116e-15	1.3181481473307842e-18
0.5367999999999999	3.2416075459232697e-15	1.3528256537714605e-18
0.5368999999999999	3.5033238655577227e-15	1.3883355220487659e-18
0.5369999999999999	3.866557353417373e-15	1.4246959209852874e-18
0.5370999999999999	4.364987104725885e-15	1.4619253794755731e-18
0.5371999999999999	5.051814576577131e-15	1.5000427929740108e-18
0.5372999999999999	6.013424651968166e-15	1.5390674300897495e-18
0.5373999999999999	7.396125465704344e-15	1.5790189392901842e-18
0.5374999999999999	9.462248827175318e-15	1.6199173557146e-18
0.5375999999999999	1.2718869590856118e-14	1.6617831080998207e-18
0.5377	1.8249858835585886e-14	1.704637025819538e-18
0.5378	2.872078013727205e-14	1.7485003460386412e-18
0.5378999999999999	5.2217350409250645e-14	1.7933947209852143e-18
0.5379999999999999	1.2373425909386333e-13	1.839342225340955e-18
0.5380999999999999	5.785639646985893e-13	1.8863653637524975e-18
0.5381999999999999	2.558283628065669e-11	1.934487078465138e-18
0.5382999999999999	3.5687036272898643e-13	1.9837307570810513e-18
0.5383999999999999	1.0353837921167555e-13	2.0341202404437632e-18
0.5385	4.970798044989331e-14	2.085679830650735e-18
0.5386	2.9779599297962694e-14	2.138434299195928e-18
0.5387	2.0259241903855767e-14	2.192408895244865e-18
0.5388	1.4989582120386956e-14	2.2476293540433877e-18
0.5388999999999999	1.1783746306106017e-14	2.3041219054625782e-18
0.5389999999999999	9.705759493526357e-15	2.3619146181540425e-18
0.5390999999999999	8.300853193202175e-15	2.4210360342805024e-18
0.5391999999999999	7.32700020864276e-15	2.4815114664964538e-18
0.5392999999999999	6.646619002767885e-15	2.5433692168308555e-18
0.5393999999999999	6.17784841582827e-15	2.6066381269066053e-18
0.5394999999999999	5.870801736917789e-15	2.671347587348952e-18
0.5395999999999999	5.695296415762111e-15	2.73752754734476e-18
0.5397	5.6343167938443734e-15	2.805208524355526e-18
0.5398	5.680602560784749e-15	2.874421613985472e-18
0.5398999999999999	5.8351531789831334e-15	2.9451985000086546e-18
0.5399999999999999	6.107140571521589e-15	3.01757146455554e-18
0.5400999999999999	6.515156848280877e-15	3.091573398462948e-18
0.5401999999999999	7.090109109222724e-15	3.1672378117889156e-18
0.5402999999999999	7.880586071829038e-15	3.2445988444955673e-18
0.5403999999999999	8.962417158078574e-15	3.3236912773019836e-18
0.5405	1.0455950514274735e-14	3.404550542709928e-18
0.5406	1.2558561773090848e-14	3.487212736204582e-18
0.5407	1.5609453968831193e-14	3.571714627634025e-18
0.5408	2.0228893917468665e-14	3.658093672768403e-18
0.5408999999999999	2.7647787738892422e-14	3.746388025042875e-18
0.5409999999999999	4.059416055970133e-14	3.836636547486394e-18
0.5410999999999999	6.613958073262922e-14	3.928878824839426e-18
0.5411999999999999	1.2761873598551744e-13	4.023155175863031e-18
0.5412999999999999	3.4373699744232957e-13	4.119506665842581e-18
0.5413999999999999	2.624184580524247e-12	4.2179751192885255e-18
0.5414999999999999	4.764523359735248e-12	4.31860313283764e-18
0.5415999999999999	4.3952178186295815e-13	4.4214340883573816e-18
0.5417	1.5663979091351822e-13	4.526512166256443e-18
0.5418	8.143644725792975e-14	4.633882359004198e-18
0.5418999999999999	5.0888491376126234e-14	4.743590484863532e-18
0.5419999999999999	3.552968854269621e-14	4.855683201837856e-18
0.5420999999999999	2.6750470356500364e-14	4.970208021837906e-18
0.5421999999999999	2.1291731957141276e-14	5.087213325069639e-18
0.5422999999999999	1.7698313344532054e-14	5.206748374647787e-18
0.5423999999999999	1.52415722349478e-14	5.3288633314377744e-18
0.5425	1.3525010798991822e-14	5.453609269129612e-18
0.5426	1.2319389057062733e-14	5.581038189546403e-18
0.5427	1.1486621468569414e-14	5.711207878821553e-18
0.5428	1.0941794764658808e-14	5.844170876815257e-18
0.5428999999999999	1.0633310050526532e-14	5.9799789322254344e-18
0.5429999999999999	1.0532211870575882e-14	6.118687926937497e-18
0.5430999999999999	1.0626565250403259e-14	6.26035475138107e-18
0.5431999999999999	1.091905813048086e-14	6.405037321329e-18
0.5432999999999999	1.1427015817576421e-14	6.552794594957191e-18
0.5433999999999999	1.2184754518239323e-14	6.7036865901689405e-18
0.5434999999999999	1.3248860683287477e-14	6.8577744021878575e-18
0.5435999999999999	1.4707880931138326e-14	7.015120221422354e-18
0.5436999999999999	1.6699485728004315e-14	7.175787351607176e-18
0.5438	1.9441345049161384e-14	7.339840228225206e-18
0.5438999999999999	2.3288925996323882e-14	7.50734443721246e-18
0.5439999999999999	2.8850014528293896e-14	7.678366733953911e-18
0.5440999999999999	3.722898962678351e-14	7.852975062569974e-18
0.5441999999999999	5.059964201873101e-14	8.031238575501208e-18
0.5442999999999999	7.372686234658384e-14	8.213227653394179e-18
0.5443999999999999	1.1876738677109218e-13	8.399013925292936e-18
0.5445	2.2482791006002302e-13	8.588670289141308e-18
0.5446	5.81188593869008e-13	8.782270932598737e-18
0.5447	3.742976197209427e-12	8.97989135417756e-18
0.5448	1.3659011557430555e-11	9.181608384702585e-18
0.5448999999999999	9.234680901412943e-13	9.387500209099701e-18
0.5449999999999999	3.123380811437654e-13	9.597646388518796e-18
0.5450999999999999	1.5871788355691135e-13	9.812127882794548e-18
0.5451999999999999	9.78401567293173e-14	1.0031027073250437e-17
0.5452999999999999	6.765779178237134e-14	1.0254427785851169e-17
0.5453999999999999	5.055627435083533e-14	1.0482415314708682e-17
0.5454999999999999	3.998233613424001e-14	1.0715076445946575e-17
0.5455999999999999	3.304390787968507e-14	1.0952499481927932e-17
0.5456999999999999	2.8304712450446374e-14	1.1194774265852569e-17
0.5458	2.4987651803228365e-14	1.1441992206728526e-17
0.5458999999999999	2.2644960659013582e-14	1.1694246304722306e-17
0.5459999999999999	2.1006976825299588e-14	1.19516311768967e-17
0.5460999999999999	1.9907223013894345e-14	1.2214243083337347e-17
0.5461999999999999	1.9243133624495017e-14	1.2482179953676268e-17
0.5462999999999999	1.8954792414035397e-14	1.2755541414018502e-17
0.5463999999999999	1.9013635064394386e-14	1.303444166973358e-17
0.5465	1.941679169617859e-14	1.331897450111814e-17
0.5466	2.0186199404690914e-14	1.3609241882514738e-17
0.5467	2.137132818489484e-14	1.3905350519736933e-17
0.5468	2.3056404715253827e-14	1.4207408956278507e-17
0.5468999999999999	2.537408798070639e-14	1.4515527602784407e-17
0.5469999999999999	2.852965358284599e-14	1.4829818766966e-17
0.5470999999999999	3.284390350889447e-14	1.5150396683967958e-17
0.5471999999999999	3.883180207639058e-14	1.5477377547192323e-17
0.5472999999999999	4.73540118237895e-14	1.5810879539587782e-17
0.5473999999999999	5.992889560479804e-14	1.6151022865409288e-17
0.5474999999999999	7.943170502267858e-14	1.6497929782455776e-17
0.5475999999999999	1.1184354808593611e-13	1.685172463479302e-17
0.5476999999999999	1.713243512455525e-13	1.721253388596754e-17
0.5478	2.983985704094411e-13	1.7580486152720147e-17
0.5478999999999999	6.511739691687686e-13	1.7955712239203717e-17
0.5479999999999999	2.390281674948581e-12	1.833834517171737e-17
0.5480999999999999	2.712330786720277e-10	1.872852023395861e-17
0.5481999999999999	3.662681343428845e-12	1.91263750028045e-17
0.5482999999999999	8.432920222121085e-13	1.9532049384628443e-17
0.5483999999999999	3.7293190534462875e-13	1.9945685652160733e-17
0.5485	2.1360564256691341e-13	2.0367428481900595e-17
0.5486	1.409874670717128e-13	2.0797424992085317e-17
0.5487	1.0192963573378708e-13	2.1235824781230226e-17
0.5488	7.859973109454519e-14	2.1682779967241368e-17
0.5488999999999999	6.364287632585436e-14	2.2138445227111668e-17
0.5489999999999999	5.357651821433248e-14	2.260297783721054e-17
0.5490999999999999	4.65807858355215e-14	2.307653771417321e-17
0.5491999999999999	4.163301210320321e-14	2.355928745639827e-17
0.5492999999999999	3.8127172025182184e-14	2.405139238616501e-17
0.5493999999999999	3.569118894048715e-14	2.4553020592375373e-17
0.5494999999999999	3.409319537351437e-14	2.5064342973933227e-17
0.5495999999999999	3.3191164935905115e-14	2.5585533283766808e-17
0.5496999999999999	3.2905350483146886e-14	2.6116768173505938e-17
0.5498	3.3203778601756125e-14	2.6658227238823568e-17
0.5498999999999999	3.4096166937552165e-14	2.7210093065446882e-17
0.5499999999999999	3.5634370234518216e-14	2.7772551275855676e-17
0.5500999999999999	3.791951492764636e-14	2.834582018471647e-17
0.5501999999999999	4.111639832452965e-14	2.893006309196755e-17
0.5502999999999999	4.5481461086789834e-14	2.952547504361498e-17
0.5503999999999999	5.141047537388684e-14	3.013225431673048e-17
0.5504999999999999	5.952379647410464e-14	3.075060246971638e-17
0.5506	7.082393615231059e-14	3.138072439331488e-17
0.5507	8.70030122199057e-14	3.2022828362368607e-17
0.5508	1.1108613290791135e-13	3.267712608835127e-17
0.5509	1.489038310153249e-13	3.3343832772668746e-17
0.5509999999999999	2.128793555119763e-13	3.4023167160747624e-17
0.5510999999999999	3.3344824995146727e-13	3.471535159692383e-17
0.5511999999999999	6.024568890832342e-13	3.542061208013843e-17
0.5512999999999999	1.414091536304556e-12	3.6139178320455186e-17
0.5513999999999999	6.465992699516833e-12	3.687128379641011e-17
0.5514999999999999	3.419310176233296e-10	3.761716581320596e-17
0.5515999999999999	4.172075728658807e-12	3.8377065561761735e-17
0.5516999999999999	1.1898284749000958e-12	3.9151228178633586e-17
0.5518	5.651161013503005e-13	3.993990280681434e-17
0.5519	3.354105962899718e-13	4.0743342657423874e-17
0.5519999999999999	2.2612648021890417e-13	4.1561805072314706e-17
0.5520999999999999	1.657802233074889e-13	4.23955515875878e-17
0.5521999999999999	1.2909232462609052e-13	4.324484799804455e-17
0.5522999999999999	1.0527563180294898e-13	4.410996442258388e-17
0.5523999999999999	8.909891704507055e-14	4.4991175370558464e-17
0.5524999999999999	7.777984217859474e-14	4.5888759809103173e-17
0.5526	6.973373549636722e-14	4.68030012314522e-17
0.5527	6.401175006355537e-14	4.773418772624947e-17
0.5528	6.002670359787901e-14	4.8682612047887404e-17
0.5529	5.741059059586077e-14	4.964857168786102e-17
0.5529999999999999	5.593726106539511e-14	5.063236894717373e-17
0.5530999999999999	5.5479822639983997e-14	5.163431100980102e-17
0.5531999999999999	5.5988174500227956e-14	5.26547100172243e-17
0.5532999999999999	5.747969805797256e-14	5.369388314406004e-17
0.5533999999999999	6.004027543400698e-14	5.4752152674786706e-17
0.5534999999999999	6.383563056335333e-14	5.582984608159781e-17
0.5535999999999999	6.913572949608414e-14	5.692729610338781e-17
0.5536999999999999	7.635878912531766e-14	5.804484082588999e-17
0.5538	8.614811236754926e-14	5.918282376298865e-17
0.5539	9.950816708564434e-14	6.034159393920433e-17
0.5539999999999999	1.180546919564453e-13	6.152150597339949e-17
0.5540999999999999	1.4449938125777182e-13	6.272292016368647e-17
0.5541999999999999	1.8365567033360547e-13	6.394620257358083e-17
0.5542999999999999	2.4471613729470697e-13	6.519172511940877e-17
0.5543999999999999	3.470286502955722e-13	6.645986565898251e-17
0.5544999999999999	5.371769680481412e-13	6.775100808156989e-17
0.5546	9.520155291105408e-13	6.9065542399172e-17
0.5547	2.1510766716043338e-12	7.040386483912035e-17
0.5548	8.750364038133678e-12	7.176637793803531e-17
0.5549	4.609739311579667e-9	7.315349063713506e-17
0.5549999999999999	8.560621882342622e-12	7.456561837893474e-17
0.5550999999999999	2.217136800956718e-12	7.600318320535036e-17
0.5551999999999999	1.0170859256954522e-12	7.746661385722507e-17
0.5552999999999999	5.925089612356708e-13	7.895634587530064e-17
0.5553999999999999	3.946264974626014e-13	8.047282170265198e-17
0.5554999999999999	2.8673506067491274e-13	8.201649078861005e-17
0.5555999999999999	2.216866179439835e-13	8.358780969418893e-17
0.5556999999999999	1.796891334941474e-13	8.518724219904133e-17
0.5557999999999998	1.512543847203587e-13	8.68152594099657e-17
0.5559	1.3137781780689174e-13	8.8472339870983e-17
0.5559999999999999	1.1722586651304827e-13	9.01589696750039e-17
0.5560999999999999	1.0710785538797964e-13	9.187564257712374e-17
0.5561999999999999	9.99780673076524e-14	9.362286010954641e-17
0.5562999999999999	9.517823065409334e-14	9.540113169817566e-17
0.5563999999999999	9.229795178194878e-14	9.72109747808898e-17
0.5564999999999999	9.109733596815351e-14	9.905291492753292e-17
0.5566	9.146506958162014e-14	1.0092748596163568e-16
0.5567	9.339898156750194e-14	1.0283523008389031e-16
0.5568	9.700335936027786e-14	1.0477669799742731e-16
0.5569	1.0250191976912457e-13	1.0675244903488643e-16
0.5569999999999999	1.1026939265761363e-13	1.0876305128732262e-16
0.5570999999999999	1.208898287522137e-13	1.1080908173498406e-16
0.5571999999999999	1.352582704655486e-13	1.1289112637997109e-16
0.5572999999999999	1.5475872412176596e-13	1.1500978038080706e-16
0.5573999999999999	1.815853943307515e-13	1.1716564818895945e-16
0.5574999999999999	2.1935064468050593e-13	1.1935934368732249e-16
0.5575999999999999	2.7430941075148486e-13	1.215914903307014e-16
0.5576999999999999	3.580280401504736e-13	1.2386272128832085e-16
0.5577999999999999	4.938240636757986e-13	1.2617367958838785e-16
0.5579	7.345512263114528e-13	1.28525018264742e-16
0.5579999999999999	1.2219431056101095e-12	1.309174005056035e-16
0.5580999999999999	2.4509902235472773e-12	1.333514998044949e-16
0.5581999999999999	7.254416676024917e-12	1.358280001133033e-16
0.5582999999999999	9.115316217295853e-11	1.3834759599756994e-16
0.5583999999999999	3.858838345944451e-11	1.4091099279400136e-16
0.5584999999999999	5.654505526810781e-12	1.4351890677025997e-16
0.5586	2.2034904092364253e-12	1.461720652870485e-16
0.5587	1.1860567054577874e-12	1.4887120696251435e-16
0.5588	7.531444381571881e-13	1.5161708183905394e-16
0.5589	5.296548372555987e-13	1.544104515524811e-16
0.5589999999999999	3.996601564567589e-13	1.5725208950364382e-16
0.5590999999999999	3.1776507401502595e-13	1.6014278103251107e-16
0.5591999999999999	2.6323183108957586e-13	1.630833235947558e-16
0.5592999999999999	2.2549994182675372e-13	1.6607452694088123e-16
0.5593999999999999	1.9874365112593436e-13	1.69117213297923e-16
0.5594999999999999	1.7955114791467488e-13	1.7221221755375433e-16
0.5595999999999999	1.658358336078507e-13	1.7536038744405022e-16
0.5596999999999999	1.562865722587403e-13	1.785625837419299e-16
0.5597999999999999	1.5007427763852993e-13	1.8181968045032773e-16
0.5599	1.4668960106226682e-13	1.8513256499712938e-16
0.5599999999999999	1.4585264376381192e-13	1.8850213843308937e-16
0.5600999999999999	1.4746579882673806e-13	1.9192931563263328e-16
0.5601999999999999	1.5159588267460012e-13	1.9541502549750241e-16
0.5602999999999999	1.5848030546158424e-13	1.9896021116333371e-16
0.5603999999999999	1.685582695937713e-13	2.0256583020921858e-16
0.5604999999999999	1.825344600231973e-13	2.0623285487025073e-16
0.5606	2.0149205094302935e-13	2.0996227225313732e-16
0.5607	2.2708843273260677e-13	2.1375508455488451e-16
0.5608	2.618998877765019e-13	2.1761230928465492e-16
0.5609	3.1005169042458166e-13	2.2153497948877486e-16
0.5609999999999999	3.784319585909667e-13	2.2552414397898178e-16
0.5610999999999999	4.791927848435078e-13	2.295808675639469e-16
0.5611999999999999	6.353637175722296e-13	2.337062312841158e-16
0.5612999999999999	8.949262125775944e-13	2.3790133264991447e-16
0.5613999999999999	1.3717798771606777e-12	2.421672858833783e-16
0.5614999999999999	2.3934061791495966e-12	2.4650522216323563e-16
0.5615999999999999	5.248731389018898e-12	2.509162898735094e-16
0.5616999999999999	1.960973825861519e-11	2.5540165485568817e-16
0.5617999999999999	2.7494638280473236e-9	2.5996250066449775e-16
0.5619	2.7010587404044715e-11	2.6460002882736077e-16
0.5619999999999999	6.380578638463734e-12	2.693154591075349e-16
0.5620999999999999	2.834853008474712e-12	2.741100297710829e-16
0.5621999999999999	1.623012266605253e-12	2.789849978576113e-16
0.5622999999999999	1.0684038018382352e-12	2.839416394549177e-16
0.5623999999999999	7.693691574851692e-13	2.88981249977566e-16
0.5624999999999999	5.903778174254595e-13	2.941051444494539e-16
0.5625999999999999	4.753396760812814e-13	2.9931465779043425e-16
0.5627	3.9763203372618673e-13	3.046111451070352e-16
0.5628	3.4331297604938365e-13	3.0999598198732836e-16
0.5629	3.04527330841989e-13	3.154705648000768e-16
0.563	2.766004122989866e-13	3.2103631099810504e-16
0.5630999999999999	2.5663934704409687e-13	3.266946594260503e-16
0.5631999999999999	2.428125877374955e-13	3.324470706325113e-16
0.5632999999999999	2.339595387405801e-13	3.382950271866724e-16
0.5633999999999999	2.2937253608835087e-13	3.442400339994591e-16
0.5634999999999999	2.286754980314311e-13	3.502836186492967e-16
0.5635999999999999	2.317619064119885e-13	3.5642733171253296e-16
0.5636999999999999	2.387744318870568e-13	3.626727470985946e-16
0.5637999999999999	2.5012018638389486e-13	3.690214623899451e-16
0.5639	2.6652459298984145e-13	3.7547509918691706e-16
0.564	2.8913682276477124e-13	3.8203530345744625e-16
0.5640999999999999	3.197147331397282e-13	3.8870374589189127e-16
0.5641999999999999	3.6094425993658153e-13	3.9548212226286583e-16
0.5642999999999999	4.170021386632655e-13	4.023721537902469e-16
0.5643999999999999	4.945868204843359e-13	4.093755875114228e-16
0.5644999999999999	6.049109636940886e-13	4.1649419665683285e-16
0.5645999999999999	7.67824732841814e-13	4.237297810308863e-16
0.5647	1.0211221847544581e-12	4.310841673983556e-16
0.5648	1.4440494677651841e-12	4.3855920987625067e-16
0.5649	2.2264423048681765e-12	4.461567903314013e-16
0.565	3.9218328264469385e-12	4.538788187836451e-16
0.5650999999999999	8.763984229681762e-12	4.617272338148383e-16
0.5651999999999999	3.4583727673966715e-11	4.697040029837133e-16
0.5652999999999999	9.63006299850453e-9	4.778111232466836e-16
0.5653999999999999	3.7528285880305606e-11	4.860506213846762e-16
0.5654999999999999	9.44545437986033e-12	4.944245544360942e-16
0.5655999999999999	4.281659667955772e-12	5.029350101359478e-16
0.5656999999999999	2.4748542117778197e-12	5.115841073613284e-16
0.5657999999999999	1.6378927833136924e-12	5.2037399658322755e-16
0.5659	1.1832730090149392e-12	5.293068603248531e-16
0.566	9.097900311248816e-13	5.383849136264849e-16
0.5660999999999999	7.333766335338928e-13	5.476104045170611e-16
0.5661999999999999	6.138637322358402e-13	5.569856144924415e-16
0.5662999999999999	5.301105834682366e-13	5.665128590005975e-16
0.5663999999999999	4.701594868984571e-13	5.761944879337042e-16
0.5664999999999999	4.26871025938611e-13	5.860328861273354e-16
0.5665999999999999	3.95813684611493e-13	5.96030473866789e-16
0.5667	3.7417251574814025e-13	6.061897074006955e-16
0.5668	3.601557155953241e-13	6.165130794619322e-16
0.5669	3.526618643546892e-13	6.270031197961411e-16
0.567	3.510935367852836e-13	6.376623956976832e-16
0.5670999999999999	3.5526058387021987e-13	6.484935125533747e-16
0.5671999999999999	3.653459039259855e-13	6.594991143939917e-16
0.5672999999999999	3.8192392721759135e-13	6.706818844537072e-16
0.5673999999999999	4.0603521786771017e-13	6.820445457375322e-16
0.5674999999999999	4.3933478672698653e-13	6.935898615969344e-16
0.5675999999999999	4.843525923226922e-13	7.053206363137087e-16
0.5676999999999999	5.449417919613986e-13	7.172397156922095e-16
0.5677999999999999	6.270634365990547e-13	7.293499876601307e-16
0.5679	7.402117486889572e-13	7.416543828778965e-16
0.568	9.001391994615678e-13	7.541558753567351e-16
0.5680999999999999	1.134420182249463e-12	7.668574830858164e-16
0.5681999999999999	1.4947947747008006e-12	7.797622686681842e-16
0.5682999999999999	2.0876559765744217e-12	7.92873339965982e-16
0.5683999999999999	3.1609794880032992e-12	8.06193850754868e-16
0.5684999999999999	5.408272021391543e-12	8.197270013878889e-16
0.5685999999999999	1.1431002171768886e-11	8.334760394688836e-16
0.5687	3.8656176265042725e-11	8.474442605355445e-16
0.5688	1.3443812842778485e-9	8.61635008752319e-16
0.5689	8.552731166267964e-11	8.760516776133389e-16
0.569	1.7471176242535626e-11	8.906977106553575e-16
0.5690999999999999	7.413249303861449e-12	9.05576602181018e-16
0.5691999999999999	4.1450787847998244e-12	9.206918979925163e-16
0.5692999999999999	2.6876312433963646e-12	9.360471961358195e-16
0.5693999999999999	1.9140633461338115e-12	9.5164614765559e-16
0.5694999999999999	1.4557803105613387e-12	9.67492457361023e-16
0.5695999999999999	1.1632491393165692e-12	9.835898846026678e-16
0.5696999999999999	9.664763899375882e-13	9.99942244060452e-16
0.5697999999999999	8.291765823085834e-13	1.0165534065431047e-15
0.5698999999999999	7.310548462540126e-13	1.033427299799024e-15
0.57	6.600914572959071e-13	1.050567909338927e-15
0.5700999999999999	6.08862378308496e-13	1.0679792792702228e-15
0.5701999999999999	5.726562093175669e-13	1.0856655131436257e-15
0.5702999999999999	5.484572473802102e-13	1.1036307748117902e-15
0.5703999999999999	5.343761431586655e-13	1.1218792893004136e-15
0.5704999999999999	5.293280223037398e-13	1.1404153436919262e-15
0.5705999999999999	5.328586809507535e-13	1.1592432880219006e-15
0.5707	5.45069943742089e-13	1.1783675361884467e-15
0.5708	5.666237538457203e-13	1.197792566874634e-15
0.5709	5.988244029770143e-13	1.2175229244844368e-15
0.571	6.43797494450519e-13	1.2375632200920085e-15
0.5710999999999999	7.048102037663751e-13	1.2579181324047548e-15
0.5711999999999999	7.868213165723566e-13	1.2785924087403715e-15
0.5712999999999999	8.974334404034889e-13	1.299590866017916e-15
0.5713999999999999	1.0485934052438342e-12	1.320918391763266e-15
0.5714999999999999	1.2597722678903448e-12	1.3425799451291821e-15
0.5715999999999999	1.5642796329135112e-12	1.364580557929987e-15
0.5716999999999999	2.0227878860059197e-12	1.3869253356913704e-15
0.5717999999999999	2.7552404831036233e-12	1.4096194587153056e-15
0.5718999999999999	4.02635812873067e-12	1.4326681831604123e-15
0.572	6.518898998188319e-12	1.456076842138007e-15
0.5720999999999999	1.2470212808737863e-11	1.4798508468239064e-15
0.5721999999999999	3.31228173236931e-11	1.5039956875865907e-15
0.5722999999999999	2.4108794574966566e-10	1.5285169351314601e-15
0.5723999999999999	4.762386169785898e-10	1.5534202416618572e-15
0.5724999999999999	4.276772159845208e-11	1.578711342056896e-15
0.5725999999999999	1.5002303358955086e-11	1.6043960550663137e-15
0.5727	7.695016086882079e-12	1.6304802845227997e-15
0.5728	4.745237299474927e-12	1.656970020571747e-15
0.5729	3.2682330297509824e-12	1.6838713409191234e-15
0.573	2.4257916604544305e-12	1.7111904120972224e-15
0.5730999999999999	1.901892969427109e-12	1.7389334907489587e-15
0.5731999999999999	1.5558537835475374e-12	1.7671069249307591e-15
0.5732999999999999	1.3173513579927607e-12	1.795717155434493e-15
0.5733999999999999	1.1481107713292573e-12	1.8247707171285516e-15
0.5734999999999999	1.0259199497810483e-12	1.854274240318502e-15
0.5735999999999999	9.372535312497487e-13	1.8842344521274997e-15
0.5736999999999999	8.735929755277741e-13	1.9146581778968327e-15
0.5737999999999999	8.294761465797019e-13	1.9455523426069457e-15
0.5738999999999999	8.014168108501362e-13	1.9769239723189918e-15
0.574	7.872916328415222e-13	2.0087801956376365e-15
0.5740999999999999	7.859967207162795e-13	2.041128245194868e-15
0.5741999999999999	7.972745345094552e-13	2.073975459155929e-15
0.5742999999999999	8.216643942492561e-13	2.1073292827467766e-15
0.5743999999999999	8.605623490020143e-13	2.1411972698040602e-15
0.5744999999999999	9.16402621821468e-13	2.175587084347732e-15
0.5745999999999999	9.930033526204862e-13	2.210506502176602e-15
0.5747	1.0961660727569836e-12	2.2459634124872194e-15
0.5748	1.234702638024762e-12	2.28196581951633e-15
0.5749	1.4222305510958534e-12	2.318521844207631e-15
0.575	1.6804339168548486e-12	2.355639725902673e-15
0.5751	2.0453025738816264e-12	2.3933278240564933e-15
0.5751999999999999	2.5798849839365033e-12	2.43159461997861e-15
0.5752999999999999	3.4026277745956415e-12	2.4704487185992753e-15
0.5753999999999999	4.757523429338239e-12	2.5098988502617498e-15
0.5754999999999999	7.214738886768432e-12	2.549953872540897e-15
0.5755999999999999	1.2375313307458221e-11	2.5906227720882455e-15
0.5756999999999999	2.628768375436987e-11	2.6319146665044072e-15
0.5757999999999999	9.012554697780024e-11	2.6738388062387722e-15
0.5758999999999999	3.4634551554619295e-9	2.7164045765171827e-15
0.576	1.8286982124689693e-10	2.7596214992979933e-15
0.5761	3.8425474950051676e-11	2.8034992352566275e-15
0.5761999999999999	1.641781594867521e-11	2.848047585799758e-15
0.5762999999999999	9.202085394801767e-12	2.893276495108763e-15
0.5763999999999999	5.970350919787272e-12	2.9391960522132858e-15
0.5764999999999999	4.250699657541672e-12	2.985816493095571e-15
0.5765999999999999	3.2301441839268813e-12	3.033148202825526e-15
0.5766999999999999	2.577759199462362e-12	3.0812017177273857e-15
0.5768	2.1382882800114212e-12	3.129987727578408e-15
0.5769	1.831104589377715e-12	3.1795170778396478e-15
0.577	1.6110451182934204e-12	3.2298007719202393e-15
0.5771	1.4513200139252545e-12	3.280849973474578e-15
0.5771999999999999	1.335348370647375e-12	3.3326760087336856e-15
0.5772999999999999	1.2525731179200428e-12	3.385290368871005e-15
0.5773999999999999	1.1961960542435046e-12	3.438704712403134e-15
0.5774999999999999	1.1619050616938455e-12	3.4929308676261424e-15
0.5775999999999999	1.147148620458492e-12	3.5479808350878657e-15
0.5776999999999999	1.150735486724842e-12	3.60386679009689e-15
0.5777999999999999	1.1726484923646837e-12	3.660601085268647e-15
0.5778999999999999	1.214023104798633e-12	3.718196253109285e-15
0.578	1.2772826653015023e-12	3.776665008637865e-15
0.5781	1.3664596804401636e-12	3.836020252047331e-15
0.5781999999999999	1.487780304264045e-12	3.896275071405263e-15
0.5782999999999999	1.650666773545062e-12	3.957442745394511e-15
0.5783999999999999	1.869456982182371e-12	4.019536746094615e-15
0.5784999999999999	2.1664324334493925e-12	4.082570741804575e-15
0.5785999999999999	2.577378786215345e-12	4.146558599907617e-15
0.5786999999999999	3.1623783153985902e-12	4.21151438977866e-15
0.5788	4.0282740476940225e-12	4.277452385735054e-15
0.5789	5.379762146577869e-12	4.3443870700309495e-15
0.579	7.649785820879704e-12	4.41233313589706e-15
0.5791	1.1888579322883744e-11	4.4813054906250605e-15
0.5791999999999999	2.1219204481633086e-11	4.551319258698254e-15
0.5792999999999999	4.869935550151334e-11	4.6223897849690804e-15
0.5793999999999999	2.0838617422157149e-10	4.6945326378839955e-15
0.5794999999999999	1.4539499479203853e-8	4.7677636127565255e-15
0.5795999999999999	1.6187388802070438e-10	4.842098735089372e-15
0.5796999999999999	4.4144375477112634e-11	4.91755426394622e-15
0.5797999999999999	2.0520603608227798e-11	4.994146695373922e-15
0.5798999999999999	1.1993031493392288e-11	5.071892765876104e-15
0.58	7.978754401967382e-12	5.150809455938813e-15
0.5801	5.776648144110341e-12	5.230913993608728e-15
0.5801999999999999	4.442848697870673e-12	5.312223858125779e-15
0.5802999999999999	3.5778700198970432e-12	5.394756783609679e-15
0.5803999999999999	2.989092808319147e-12	5.4785307628019876e-15
0.5804999999999999	2.574447036395129e-12	5.563564050864684e-15
0.5805999999999999	2.2758738308443104e-12	5.649875169235603e-15
0.5806999999999999	2.0585263601017413e-12	5.7374829095420865e-15
0.5808	1.900647321144309e-12	5.826406337573558e-15
0.5809	1.7883033232488928e-12	5.916664797313607e-15
0.581	1.7125029382388473e-12	6.008277915033766e-15
0.5811	1.6675649872643093e-12	6.101265603448077e-15
0.5811999999999999	1.6501867071095499e-12	6.1956480659309694e-15
0.5812999999999999	1.6589349091099787e-12	6.291445800798702e-15
0.5813999999999999	1.6940221976027475e-12	6.388679605655492e-15
0.5814999999999999	1.7573095325866785e-12	6.487370581805548e-15
0.5815999999999999	1.8525317579551234e-12	6.587540138731689e-15
0.5816999999999999	1.9857957619736662e-12	6.689209998641983e-15
0.5817999999999999	2.166471604316781e-12	6.7924022010851706e-15
0.5818999999999999	2.4087145116836522e-12	6.897139107636215e-15
0.5819999999999999	2.73407690243713e-12	7.003443406652887e-15
0.5821	3.1761202473644214e-12	7.111338118104597e-15
0.5821999999999999	3.788919498310575e-12	7.22084659847435e-15
0.5822999999999999	4.663659360651016e-12	7.33199254573611e-15
0.5823999999999999	5.9634188641082784e-12	7.444800004406817e-15
0.5824999999999999	8.002992828481486e-12	7.559293370676039e-15
0.5825999999999999	1.145502682765921e-11	7.675497397613598e-15
0.5826999999999999	1.7975277005350876e-11	7.793437200456541e-15
0.5828	3.260122131694459e-11	7.913138261976965e-15
0.5829	7.729310230799388e-11	8.034626437931252e-15
0.583	3.666923796191996e-10	8.157927962593785e-15
0.5831	7.724748933261247e-9	8.283069454374013e-15
0.5831999999999999	1.9925067083505433e-10	8.410077921519921e-15
0.5832999999999999	5.861354176216684e-11	8.538980767909206e-15
0.5833999999999999	2.7992664991408917e-11	8.669805798928643e-15
0.5834999999999999	1.6585985952187808e-11	8.802581227443925e-15
0.5835999999999999	1.112510463765966e-11	8.937335679861026e-15
0.5836999999999999	8.097815399737983e-12	9.074098202280816e-15
0.5837999999999999	6.251081946629835e-12	9.21289826674789e-15
0.5838999999999999	5.04730876466963e-12	9.353765777595968e-15
0.5839999999999999	4.2247801681834374e-12	9.496731077890503e-15
0.5841	3.643815470187799e-12	9.641824955971215e-15
0.5841999999999999	3.224523724553094e-12	9.789078652093989e-15
0.5842999999999999	2.9187470179100473e-12	9.938523865177607e-15
0.5843999999999999	2.6963143553551773e-12	1.0090192759652382e-14
0.5844999999999999	2.5378528197198438e-12	1.0244117972415734e-14
0.5845999999999999	2.4308361578235768e-12	1.0400332619895156e-14
0.5846999999999999	2.367340103452272e-12	1.0558870305220304e-14
0.5848	2.3427575486985882e-12	1.0719765125506448e-14
0.5849	2.3550964238346995e-12	1.0883051679249927e-14
0.585	2.404672058385e-12	1.104876507383991e-14
0.5851	2.4941141377163337e-12	1.1216940933185198e-14
0.5851999999999999	2.6286845571119255e-12	1.1387615405460405e-14
0.5852999999999999	2.8169759270004556e-12	1.1560825170972074e-14
0.5853999999999999	3.07215857832572e-12	1.1736607450147306e-14
0.5854999999999999	3.4141070657175094e-12	1.1915000011647388e-14
0.5855999999999999	3.873043714049451e-12	1.2096041180606763e-14
0.5856999999999999	4.495959739242037e-12	1.2279769847001262e-14
0.5857999999999999	5.358429687956392e-12	1.2466225474146921e-14
0.5858999999999999	6.587605003852779e-12	1.2655448107331377e-14
0.5859999999999999	8.410246110807447e-12	1.284747838258029e-14
0.5861	1.1262475907890807e-11	1.3042357535561085e-14
0.5861999999999999	1.6071624663530886e-11	1.3240127410625085e-14
0.5862999999999999	2.510445398997455e-11	1.3440830469993797e-14
0.5863999999999999	4.5182425697650355e-11	1.3644509803086907e-14
0.5864999999999999	1.0544962492204569e-10	1.3851209135997522e-14
0.5865999999999999	4.751862672624755e-10	1.4060972841116953e-14
0.5866999999999999	1.5026624972461055e-8	1.427384594690998e-14
0.5868	3.0374833248563676e-10	1.4489874147844746e-14
0.5869	8.65047808775131e-11	1.4709103814477915e-14
0.587	4.079739419997482e-11	1.4931582003700876e-14
0.5871	2.4004101327053847e-11	1.515735646914592e-14
0.5871999999999999	1.602493493378595e-11	1.5386475671757137e-14
0.5872999999999999	1.1622555682718578e-11	1.5618988790529112e-14
0.5873999999999999	8.945507507298224e-12	1.585494573341502e-14
0.5874999999999999	7.204264865476513e-12	1.6094397148407624e-14
0.5875999999999999	6.01612716125229e-12	1.6337394434796003e-14
0.5876999999999999	5.177496276941213e-12	1.658398975460077e-14
0.5877999999999999	4.57219965724088e-12	1.6834236044191345e-14
0.5878999999999999	4.130324357872731e-12	1.7088187026087287e-14
0.5879999999999999	3.808107356398793e-12	1.7345897220947703e-14
0.5881	3.5774416806810832e-12	1.7607421959752333e-14
0.5882	3.4201159159535173e-12	1.7872817396174468e-14
0.5882999999999999	3.3245415452253834e-12	1.8142140519155056e-14
0.5883999999999999	3.2838739808952012e-12	1.8415449165674154e-14
0.5884999999999999	3.2949743486236394e-12	1.869280203372849e-14
0.5885999999999999	3.357934034723097e-12	1.8974258695515913e-14
0.5886999999999999	3.4760398344222642e-12	1.9259879610831427e-14
0.5887999999999999	3.656164494064783e-12	1.954972614067781e-14
0.5889	3.909666997874808e-12	1.984386056109506e-14
0.589	4.2540158518491e-12	2.014234607721011e-14
0.5891	4.71555888409001e-12	2.0445246837516225e-14
0.5892	5.334253371630264e-12	2.0752627948378672e-14
0.5892999999999999	6.171955697754704e-12	2.106455548877538e-14
0.5893999999999999	7.327561235546129e-12	2.1381096525275865e-14
0.5894999999999999	8.966196917785542e-12	2.170231912726103e-14
0.5895999999999999	1.1379495671629702e-11	2.2028292382389532e-14
0.5896999999999999	1.5121290073900898e-11	2.2359086412314348e-14
0.5897999999999999	2.1349297899628733e-11	2.2694772388652988e-14
0.5898999999999999	3.2825775508878025e-11	2.3035422549217845e-14
0.5899999999999999	5.755788892305612e-11	2.3381110214508773e-14
0.5901	1.2752396582729158e-10	2.373190980447478e-14
0.5902	4.908315044670849e-10	2.4087896855545354e-14
0.5902999999999999	3.6561161334217477e-8	2.4449148037943905e-14
0.5903999999999999	5.633857556693004e-10	2.4815741173278506e-14
0.5904999999999999	1.4000256571121225e-10	2.5187755252422008e-14
0.5905999999999999	6.290786877829167e-11	2.556527045368347e-14
0.5906999999999999	3.608748860683353e-11	2.594836816127708e-14
0.5907999999999999	2.3709511514298606e-11	2.6337130984091806e-14
0.5909	1.7002339280685445e-11	2.6731642774770708e-14
0.591	1.2972962916274292e-11	2.7131988649100125e-14
0.5911	1.0374240470584954e-11	2.753825500572059e-14
0.5912	8.611461381747388e-12	2.7950529546159123e-14
0.5912999999999999	7.372047489529442e-12	2.8368901295191276e-14
0.5913999999999999	6.479269062304786e-12	2.879346062153981e-14
0.5914999999999999	5.827494380154571e-12	2.9224299258913057e-14
0.5915999999999999	5.350910467784032e-12	2.966151032739183e-14
0.5916999999999999	5.007341563672437e-12	3.010518835516805e-14
0.5917999999999999	4.769422001302848e-12	3.0555429300645216e-14
0.5918999999999999	4.619597212001795e-12	3.101233057490251e-14
0.5919999999999999	4.547246783315675e-12	3.147599106453278e-14
0.5921	4.547069582892388e-12	3.194651115485982e-14
0.5922	4.618294851275767e-12	3.2423992753537787e-14
0.5922999999999999	4.76451773497134e-12	3.290853931455041e-14
0.5923999999999999	4.9941115954114e-12	3.3400255862602247e-14
0.5924999999999999	5.321303398703067e-12	3.389924901792113e-14
0.5925999999999999	5.768161637867147e-12	3.440562702147331e-14
0.5926999999999999	6.36800242300201e-12	3.4919499760599685e-14
0.5927999999999999	7.171184466634972e-12	3.544097879508114e-14
0.5929	8.255184474984018e-12	3.597017738364224e-14
0.593	9.742796684175124e-12	3.6507210510893684e-14
0.5931	1.1836736751592576e-11	3.705219491473641e-14
0.5932	1.4889845222184497e-11	3.7605249114217656e-14
0.5932999999999999	1.9559645937582845e-11	3.816649343786071e-14
0.5933999999999999	2.7186321187205957e-11	3.873605005246977e-14
0.5934999999999999	4.085607682704517e-11	3.9314042992422035e-14
0.5935999999999999	6.904669853290208e-11	3.9900598189454677e-14
0.5936999999999999	1.4260000916615487e-10	4.0495843502954516e-14
0.5937999999999999	4.540382263653962e-10	4.109990875076051e-14
0.5938999999999999	8.548305884643309e-9	4.1712925740490615e-14
0.5939999999999999	1.3364988658906019e-9	4.2335028301397024e-14
0.5941	2.489351825199331e-10	4.296635231676667e-14
0.5942	1.0229183678496753e-10	4.360703575686709e-14
0.5942999999999999	5.614185797738866e-11	4.4257218712463136e-14
0.5943999999999999	3.5903651507874e-11	4.4917043428895276e-14
0.5944999999999999	2.527191587667586e-11	4.558665434074651e-14
0.5945999999999999	1.901505462751076e-11	4.6266198107100065e-14
0.5946999999999999	1.5037274699385978e-11	4.6955823647400245e-14
0.5947999999999999	1.2366276679623781e-11	4.765568217792996e-14
0.5949	1.050125814728148e-11	4.8365927248913233e-14
0.595	9.163370324542041e-12	4.9086714782253785e-14
0.5951	8.187864462673473e-12	4.981820310992882e-14
0.5952	7.472947241443427e-12	5.05605530130387e-14
0.5952999999999999	6.953703534254608e-12	5.1313927761533367e-14
0.5953999999999999	6.588025623534638e-12	5.2078493154624074e-14
0.5954999999999999	6.34869827336802e-12	5.285441756189659e-14
0.5955999999999999	6.218844048836182e-12	5.3641871965133215e-14
0.5956999999999999	6.189329199106739e-12	5.444103000086436e-14
0.5957999999999999	6.257416418058231e-12	5.5252068003655983e-14
0.5958999999999999	6.426319254825973e-12	5.6075165050153e-14
0.5959999999999999	6.705541642995562e-12	5.691050300388772e-14
0.5960999999999999	7.112068502963034e-12	5.77582665608709e-14
0.5962	7.672676682817833e-12	5.861864329597978e-14
0.5962999999999999	8.427936581759359e-12	5.949182371015387e-14
0.5963999999999999	9.439003676592477e-12	6.037800127842573e-14
0.5964999999999999	1.0799323334930573e-11	6.127737249878526e-14
0.5965999999999999	1.2655501041492183e-11	6.219013694190633e-14
0.5966999999999999	1.5246325077398864e-11	6.311649730174867e-14
0.5967999999999999	1.898028796576886e-11	6.40566594470497e-14
0.5969	2.460177997005264e-11	6.501083247372657e-14
0.597	3.358374033772884e-11	6.597922875819762e-14
0.5971	4.918192762727774e-11	6.69620640116586e-14
0.5972	7.98136131982662e-11	6.795955733531027e-14
0.5972999999999999	1.531692988246755e-10	6.897193127656827e-14
0.5973999999999999	4.093329327653895e-10	6.999941188627527e-14
0.5974999999999999	3.0093516875147954e-9	7.104222877692557e-14
0.5975999999999999	4.85658331870462e-9	7.210061518193113e-14
0.5976999999999999	4.942653186150323e-10	7.317480801594534e-14
0.5977999999999999	1.755838577025385e-10	7.426504793626147e-14
0.5978999999999999	9.019512779484283e-11	7.537157940531137e-14
0.5979999999999999	5.549383344979618e-11	7.649465075428764e-14
0.5980999999999999	3.805836941324972e-11	7.763451424790263e-14
0.5982	2.809099265077715e-11	7.879142615031648e-14
0.5982999999999999	2.187995757376638e-11	7.996564679224416e-14
0.5983999999999999	1.7767942026986562e-11	8.115744063928484e-14
0.5984999999999999	1.4924760617869748e-11	8.236707636147606e-14
0.5985999999999999	1.289776473631579e-11	8.359482690410668e-14
0.5986999999999999	1.1423761322295964e-11	8.484096955981589e-14
0.5987999999999999	1.0342044182009745e-11	8.610578604199793e-14
0.5989	9.550919827330958e-12	8.738956255954164e-14
0.599	8.984604621206919e-12	8.869258989292598e-14
0.5991	8.600364834508046e-12	9.001516347171329e-14
0.5992	8.37114350444554e-12	9.13575834534437e-14
0.5992999999999999	8.281319845525318e-12	9.272015480398158e-14
0.5993999999999999	8.324400921471214e-12	9.410318737932895e-14
0.5994999999999999	8.502046048916862e-12	9.550699600894177e-14
0.5995999999999999	8.824177141674622e-12	9.6931900580575e-14
0.5996999999999999	9.310184305789698e-12	9.837822612668973e-14
0.5997999999999999	9.991491419015941e-12	9.984630291245294e-14
0.5998999999999999	1.0916095183045488e-11	1.0133646652536165e-13
0.5999999999999999	1.215627637834966e-11	1.02849057970074e-13
0.6000999999999999	1.3821784075023367e-11	1.0438442374363498e-13
0.6002	1.6083032278158183e-11	1.059429159656642e-13
0.6003	1.9213711860032482e-11	1.0752489243931658e-13
0.6003999999999999	2.3673575290920067e-11	1.0913071676728775e-13
0.6004999999999999	3.028100093131445e-11	1.1076075844834325e-13
0.6005999999999999	4.060625215420831e-11	1.1241539297926952e-13
0.6006999999999999	5.7977815293434834e-11	1.1409500195873345e-13
0.6007999999999999	9.04960940538766e-11	1.15799973193089e-13
0.6009	1.623699371624653e-10	1.1753070080416936e-13
0.601	3.7567958358834484e-10	1.1928758533909355e-13
0.6011	1.636583932470898e-9	1.2107103388216896e-13
0.6012	4.4214947816484144e-8	1.2288146016887398e-13
0.6013	1.1376986314313238e-9	1.2471928470201454e-13
0.6013999999999999	3.194862550503371e-10	1.2658493487007012e-13
0.6014999999999999	1.4936934809558528e-10	1.2847884506778953e-13
0.6015999999999999	8.723795999207299e-11	1.304014568190716e-13
0.6016999999999999	5.781728393723305e-11	1.323532189021913e-13
0.6017999999999999	4.1616523304735726e-11	1.3433458747740608e-13
0.6018999999999999	3.177347996826491e-11	1.3634602621700263e-13
0.6019999999999999	2.537029292492561e-11	1.383880064378331e-13
0.6020999999999999	2.099562196177721e-11	1.404610072363862e-13
0.6022	1.7899808385248804e-11	1.425655156264585e-13
0.6023	1.5655549383129293e-11	1.4470202667945933e-13
0.6023999999999999	1.400580686484794e-11	1.4687104366744413e-13
0.6024999999999999	1.2789613132712211e-11	1.490730782088817e-13
0.6025999999999999	1.1903387636497099e-11	1.5130865041726028e-13
0.6026999999999999	1.1279703122909216e-11	1.5357828905255812e-13
0.6027999999999999	1.0875202379714358e-11	1.558825316756649e-13
0.6028999999999999	1.066362182433448e-11	1.5822192480580262e-13
0.603	1.0631872815338969e-11	1.6059702408100905e-13
0.6031	1.0778139081771106e-11	1.630083944217533e-13
0.6032	1.1111511446905186e-11	1.654566101977649e-13
0.6033	1.1653054822796707e-11	1.6794225539811136e-13
0.6033999999999999	1.243853275736047e-11	1.7046592380462617e-13
0.6034999999999999	1.3523421690823282e-11	1.7302821916874264e-13
0.6035999999999999	1.4991489522857e-11	1.756297553918143e-13
0.6036999999999999	1.6969381632783558e-11	1.7827115670899458e-13
0.6037999999999999	1.9651972017017347e-11	1.809530578767476e-13
0.6038999999999999	2.3348144281363695e-11	1.836761043640892e-13
0.6039999999999999	2.8567816376183025e-11	1.864409525476052e-13
0.6040999999999999	3.619844492877931e-11	1.892482699103663e-13
0.6042	4.789347995039155e-11	1.9209873524480178e-13
0.6043	6.702190499516707e-11	1.949930388596114e-13
0.6043999999999999	1.013378351336825e-10	1.979318827908515e-13
0.6044999999999999	1.7212280527986e-10	2.0091598101721918e-13
0.6045999999999999	3.566556465341934e-10	2.0394605967967755e-13
0.6046999999999999	1.134489120874005e-9	2.0702285730550033e-13
0.6047999999999999	1.9437318130491586e-8	2.1014712503683763e-13
0.6048999999999999	3.291714874240539e-9	2.1331962686389877e-13
0.605	6.197856880323396e-10	2.1654113986285768e-13
0.6051	2.535592602979421e-10	2.1981245443858023e-13
0.6052	1.3793392638996206e-10	2.2313437457230853e-13
0.6053	8.710466426625289e-11	2.2650771807437154e-13
0.6053999999999999	6.03102945813806e-11	2.299333168420621e-13
0.6054999999999999	4.445504044660771e-11	2.334120171227931e-13
0.6055999999999999	3.428831816642982e-11	2.369446797826483e-13
0.6056999999999999	2.7371919924985428e-11	2.4053218058045165e-13
0.6057999999999999	2.244795893826773e-11	2.4417541044747773e-13
0.6058999999999999	1.8813851232313114e-11	2.478752757729395e-13
0.6059999999999999	1.605199956912347e-11	2.5163269869536987e-13
0.6060999999999999	1.3901450116000061e-11	2.554486174000542e-13
0.6062	1.2192270647603447e-11	2.5932398642263146e-13
0.6063	1.0809910336518561e-11	2.632597769589988e-13
0.6063999999999999	9.674846330020743e-12	2.672569771817216e-13
0.6064999999999999	8.730456206541815e-12	2.713165925630137e-13
0.6065999999999999	7.935523960013789e-12	2.7543964620450406e-13
0.6066999999999999	7.259460700925862e-12	2.796271791739197e-13
0.6067999999999999	6.67917122648554e-12	2.8388025084886153e-13
0.6068999999999999	6.176948875236748e-12	2.8819993926781284e-13
0.607	5.739030138677984e-12	2.9258734148858787e-13
0.6071	5.354582742834707e-12	2.9704357395432886e-13
0.6072	5.0149846568376825e-12	3.015697728673389e-13
0.6073	4.713302150757687e-12	3.061670945708118e-13
0.6073999999999999	4.443906438403809e-12	3.108367159387162e-13
0.6074999999999999	4.202188355257023e-12	3.1557983477402166e-13
0.6075999999999999	3.984343404240635e-12	3.20397670215448e-13
0.6076999999999999	3.787207991066588e-12	3.252914631529467e-13
0.6077999999999999	3.6081333605329417e-12	3.3026247665211956e-13
0.6078999999999999	3.444887618565258e-12	3.3531199638780193e-13
0.6079999999999999	3.2955789001291845e-12	3.404413310869994e-13
0.6080999999999999	3.158594615874383e-12	3.456518129814439e-13
0.6081999999999999	3.032553037709512e-12	3.5094479826996655e-13
0.6083	2.9162644352714543e-12	3.5632166759093664e-13
0.6083999999999999	2.8086996651457983e-12	3.617838265049963e-13
0.6084999999999999	2.7089646198875864e-12	3.6733270598840005e-13
0.6085999999999999	2.616279317369159e-12	3.729697629371127e-13
0.6086999999999999	2.529960689573562e-12	3.7869648068202205e-13
0.6087999999999999	2.4494083395326675e-12	3.8451436951549224e-13
0.6088999999999999	2.37409269403265e-12	3.904249672295357e-13
0.609	2.3035451011333806e-12	3.964298396659311e-13
0.6091	2.2373495149896917e-12	4.0253058127848274e-13
0.6092	2.175135482850339e-12	4.087288157078763e-13
0.6093	2.1165722055631404e-12	4.150261963692807e-13
0.6093999999999999	2.0613634871971227e-12	4.2142440705312074e-13
0.6094999999999999	2.0092434243408134e-12	4.279251625392971e-13
0.6095999999999999	1.959972713366048e-12	4.345302092252262e-13
0.6096999999999999	1.9133354760704507e-12	4.4124132576799984e-13
0.6097999999999999	1.8691365218475673e-12	4.480603237410637e-13
0.6098999999999999	1.8271989788248677e-12	4.549890483057481e-13
0.6099999999999999	1.7873622379774878e-12	4.620293788980546e-13
0.6100999999999999	1.7494801636300386e-12	4.69183229931039e-13
0.6101999999999999	1.7134195314378238e-12	4.764525515132499e-13
0.6103	1.679058661234814e-12	4.838393301835862e-13
0.6103999999999999	1.6462862173175095e-12	4.913455896629462e-13
0.6104999999999999	1.6150001530148726e-12	4.989733916232871e-13
0.6105999999999999	1.585106779945888e-12	5.067248364742705e-13
0.6106999999999999	1.5565199453196343e-12	5.146020641681606e-13
0.6107999999999999	1.5291603030993639e-12	5.226072550233558e-13
0.6108999999999999	1.5029546669191808e-12	5.307426305670394e-13
0.611	1.4778354343776126e-12	5.390104543974847e-13
0.6111	1.4537400737961453e-12	5.474130330664428e-13
0.6112	1.430610665767554e-12	5.559527169822663e-13
0.6113	1.4083934928682859e-12	5.646319013341889e-13
0.6113999999999999	1.3870386718003549e-12	5.734530270383746e-13
0.6114999999999999	1.366499822987795e-12	5.824185817062971e-13
0.6115999999999999	1.3467337733027502e-12	5.915311006360529e-13
0.6116999999999999	1.3277002881520543e-12	6.007931678272088e-13
0.6117999999999999	1.3093618296330128e-12	6.102074170197761e-13
0.6118999999999999	1.2916833378782173e-12	6.19776532758023e-13
0.6119999999999999	1.274632033063961e-12	6.29503251479711e-13
0.6120999999999999	1.258177235863637e-12	6.393903626315041e-13
0.6121999999999999	1.2422902043929237e-12	6.494407098112069e-13
0.6123	1.2269439859246364e-12	6.596571919375868e-13
0.6123999999999999	1.2121132818515177e-12	6.700427644484642e-13
0.6124999999999999	1.1977743245507041e-12	6.806004405279834e-13
0.6125999999999999	1.1839047649557772e-12	6.913332923636586e-13
0.6126999999999999	1.1704835697766864e-12	7.022444524341647e-13
0.6127999999999999	1.1574909274247512e-12	7.133371148286484e-13
0.6128999999999999	1.1449081618027691e-12	7.246145365984104e-13
0.613	1.1327176532112932e-12	7.360800391419337e-13
0.6131	1.1209027657013455e-12	7.477370096240232e-13
0.6132	1.1094477802747722e-12	7.595889024302244e-13
0.6133	1.0983378333954511e-12	7.71639240657289e-13
0.6134	1.0875588603296627e-12	7.838916176407935e-13
0.6134999999999999	1.0770975428830866e-12	7.963496985209589e-13
0.6135999999999999	1.0669412611448086e-12	8.090172218477165e-13
0.6136999999999999	1.057078048887952e-12	8.218980012261269e-13
0.6137999999999999	1.0474965523103168e-12	8.349959270033013e-13
0.6138999999999999	1.038185991829458e-12	8.483149679979877e-13
0.6139999999999999	1.0291361266739742e-12	8.618591732740575e-13
0.6140999999999999	1.020337222036989e-12	8.756326739591212e-13
0.6141999999999999	1.0117800185800893e-12	8.896396851095815e-13
0.6143	1.003455704095372e-12	9.038845076234599e-13
0.6144	9.953558871510832e-13	9.18371530202306e-13
0.6144999999999999	9.87472572561776e-13	9.331052313637665e-13
0.6145999999999999	9.797981385389878e-13	9.480901815061107e-13
0.6146999999999999	9.723253153901233e-13	9.633310450262968e-13
0.6147999999999999	9.650471656460934e-13	9.788325824931766e-13
0.6148999999999999	9.579570655074841e-13	9.945996528773886e-13
0.6149999999999999	9.510486875095068e-13	1.0106372158396517e-12
0.6151	9.4431598431384e-13	1.0269503340791812e-12
0.6152	9.377531735435298e-13	1.0435441757438943e-12
0.6153	9.313547235840275e-13	1.0604240169045275e-12
0.6154	9.251153402798985e-13	1.0775952440941817e-12
0.6154999999999999	9.190299544624317e-13	1.0950633569155657e-12
0.6155999999999999	9.130937102486478e-13	1.1128339707178044e-12
0.6156999999999999	9.073019540570675e-13	1.130912819344999e-12
0.6157999999999999	9.016502242898036e-13	1.14930575795859e-12
0.6158999999999999	8.961342416347837e-13	1.1680187659358958e-12
0.6159999999999999	8.907498999451987e-13	1.1870579498471132e-12
0.6160999999999999	8.854932576568285e-13	1.2064295465130093e-12
0.6161999999999999	8.803605297069161e-13	1.2261399261460678e-12
0.6163	8.753480799207935e-13	1.246195595577443e-12
0.6164	8.704524138354296e-13	1.266603201572315e-12
0.6164999999999999	8.656701719308088e-13	1.2873695342367738e-12
0.6165999999999999	8.609981232428807e-13	1.3085015305185262e-12
0.6166999999999999	8.564331593330494e-13	1.3300062778047875e-12
0.6167999999999999	8.519722885916342e-13	1.3518910176201987e-12
0.6168999999999999	8.476126308538089e-13	1.3741631494279352e-12
0.6169999999999999	8.433514123085503e-13	1.3968302345373797e-12
0.6171	8.39185960682107e-13	1.419900000121553e-12
0.6172	8.351137006790997e-13	1.4433803433478503e-12
0.6173	8.311321496653065e-13	1.4672793356259359e-12
0.6174	8.272389135775166e-13	1.4916052269760915e-12
0.6174999999999999	8.234316830466528e-13	1.5163664505223053e-12
0.6175999999999999	8.197082297214099e-13	1.5415716271139134e-12
0.6176999999999999	8.160664027804476e-13	1.5672295700799745e-12
0.6177999999999999	8.125041256220791e-13	1.5933492901208528e-12
0.6178999999999999	8.090193927210048e-13	1.6199400003412129e-12
0.6179999999999999	8.056102666424587e-13	1.647011121429337e-12
0.6180999999999999	8.022748752045932e-13	1.6745722869874143e-12
0.6181999999999999	7.990114087807908e-13	1.7026333490178172e-12
0.6183	7.958181177338241e-13	1.7312043835706528e-12
0.6184	7.926933099745074e-13	1.760295696557588e-12
0.6184999999999999	7.896353486378973e-13	1.7899178297382283e-12
0.6185999999999999	7.866426498705069e-13	1.8200815668839992e-12
0.6186999999999999	7.837136807224297e-13	1.850797940126094e-12
0.6187999999999999	7.8084695713868e-13	1.8820782364934623e-12
0.6188999999999999	7.780410420442865e-13	1.913934004647419e-12
0.6189999999999999	7.752945435182209e-13	1.9463770618194755e-12
0.6191	7.726061130513168e-13	1.979419500959477e-12
0.6192	7.699744438837912e-13	2.013073698100944e-12
0.6193	7.673982694181262e-13	2.047352319951878e-12
0.6194	7.648763617034165e-13	2.08226833171785e-12
0.6194999999999999	7.624075299874613e-13	2.1178350051662265e-12
0.6195999999999999	7.599906193331308e-13	2.154065926939647e-12
0.6196999999999999	7.576245092956449e-13	2.1909750071275007e-12
0.6197999999999999	7.553081126578119e-13	2.228576488104716e-12
0.6198999999999999	7.530403742201385e-13	2.2668849536469535e-12
0.6199999999999999	7.508202696431931e-13	2.3059153383324624e-12
0.6200999999999999	7.486468043395686e-13	2.3456829372405297e-12
0.6201999999999999	7.465190124129997e-13	2.386203415957253e-12
0.6203	7.444359556422743e-13	2.427492820899851e-12
0.6204	7.423967225079268e-13	2.469567589970626e-12
0.6204999999999999	7.404004272593532e-13	2.5124445635533337e-12
0.6205999999999999	7.38446209020706e-13	2.556140995863502e-12
0.6206999999999999	7.365332309335237e-13	2.6006745666664266e-12
0.6207999999999999	7.346606793343884e-13	2.6460633933760702e-12
0.6208999999999999	7.328277629660351e-13	2.692326043548963e-12
0.6209999999999999	7.310337122202323e-13	2.7394815477878885e-12
0.6211	7.292777784110606e-13	2.7875494130706797e-12
0.6212	7.275592330770894e-13	2.83654963651964e-12
0.6213	7.258773673112017e-13	2.8865027196291916e-12
0.6214	7.242314911167617e-13	2.9374296829678784e-12
0.6214999999999999	7.226209327889452e-13	2.9893520813735942e-12
0.6215999999999999	7.210450383200698e-13	3.0422920196606056e-12
0.6216999999999999	7.195031708279082e-13	3.0962721688581126e-12
0.6217999999999999	7.17994710005887e-13	3.1513157830006734e-12
0.6218999999999999	7.165190515942801e-13	3.2074467164920267e-12
0.6219999999999999	7.150756068713931e-13	3.2646894420647263e-12
0.6220999999999999	7.13663802163929e-13	3.323069069358609e-12
0.6221999999999999	7.122830783756659e-13	3.382611364142719e-12
0.6222999999999999	7.109328905336769e-13	3.443342768205932e-12
0.6224	7.096127073513015e-13	3.5052904199430767e-12
0.6224999999999999	7.083220108072213e-13	3.5684821756634176e-12
0.6225999999999999	7.070602957398814e-13	3.632946631652434e-12
0.6226999999999999	7.05827069456633e-13	3.698713147014682e-12
0.6227999999999999	7.046218513570529e-13	3.765811867331311e-12
0.6228999999999999	7.034441725696887e-13	3.834273749164583e-12
0.6229999999999999	7.022935756018602e-13	3.904130585444215e-12
0.6231	7.011696140018307e-13	3.975415031771727e-12
0.6232	7.000718520329278e-13	4.048160633680498e-12
0.6233	6.989998643590811e-13	4.122401854892125e-12
0.6234	6.979532357413227e-13	4.198174106609352e-12
0.6234999999999999	6.969315607448465e-13	4.275513777890036e-12
0.6235999999999999	6.959344434561369e-13	4.354458267147482e-12
0.6236999999999999	6.949614972098375e-13	4.435046014824686e-12
0.6237999999999999	6.940123443248833e-13	4.517316537292904e-12
0.6238999999999999	6.930866158496417e-13	4.601310462026679e-12
0.6239999999999999	6.921839513156316e-13	4.687069564110502e-12
0.6240999999999999	6.913039984994757e-13	4.774636804134744e-12
0.6241999999999999	6.904464131928529e-13	4.8640563675412935e-12
0.6242999999999999	6.896108589800292e-13	4.955373705482473e-12
0.6244	6.887970070227919e-13	5.048635577259878e-12
0.6244999999999999	6.880045358523938e-13	5.143890094412478e-12
0.6245999999999999	6.872331311683183e-13	5.241186766528991e-12
0.6246999999999999	6.864824856435991e-13	5.340576548859594e-12
0.6247999999999999	6.857522987363874e-13	5.442111891809344e-12
0.6248999999999999	6.850422765076151e-13	5.5458467923983956e-12
0.6249999999999999	6.843521314444937e-13	5.6518368477779005e-12
0.6251	6.836815822895898e-13	5.760139310896554e-12
0.6252	6.830303538753481e-13	5.870813148415327e-12
0.6253	6.823981769638258e-13	5.983919100977396e-12
0.6254	6.817847880914219e-13	6.099519745939228e-12
0.6255	6.811899294184503e-13	6.217679562681019e-12
0.6255999999999999	6.806133485834305e-13	6.338465000617004e-12
0.6256999999999999	6.800547985617921e-13	6.461944550033463e-12
0.6257999999999999	6.795140375289902e-13	6.588188815889769e-12
0.6258999999999999	6.789908287277561e-13	6.717270594724338e-12
0.6259999999999999	6.784849403394131e-13	6.849264954815506e-12
0.6260999999999999	6.779961453590746e-13	6.98424931975549e-12
0.6261999999999999	6.775242214745799e-13	7.122303555603857e-12
0.6262999999999999	6.770689509491079e-13	7.263510061797103e-12
0.6264	6.766301205072262e-13	7.407953865999725e-12
0.6265	6.762075212243767e-13	7.555722723092686e-12
0.6265999999999999	6.758009484195853e-13	7.706907218508079e-12
0.6266999999999999	6.754102015513415e-13	7.861600876127037e-12
0.6267999999999999	6.750350841165341e-13	8.01990027097401e-12
0.6268999999999999	6.746754035522878e-13	8.181905146951386e-12
0.6269999999999999	6.743309711407036e-13	8.347718539874436e-12
0.6271	6.740016019162823e-13	8.51744690608017e-12
0.6272	6.736871145760536e-13	8.691200256899437e-12
0.6273	6.733873313922456e-13	8.869092299302984e-12
0.6274	6.731020781274416e-13	9.051240583042669e-12
0.6275	6.728311839521492e-13	9.23776665463645e-12
0.6275999999999999	6.725744813646845e-13	9.42879621856168e-12
0.6276999999999999	6.723318061132799e-13	9.624459306044726e-12
0.6277999999999999	6.721029971204159e-13	9.824890451860005e-12
0.6278999999999999	6.718878964092076e-13	1.0030228879573968e-11
0.6279999999999999	6.716863490318503e-13	1.0240618695700096e-11
0.6280999999999999	6.714982030000373e-13	1.0456209093256506e-11
0.6281999999999999	6.713233092172672e-13	1.0677154565252092e-11
0.6282999999999999	6.711615214130316e-13	1.0903615128657146e-11
0.6284	6.710126960787424e-13	1.113575655945295e-11
0.6285	6.708766924054334e-13	1.13737506393888e-11
0.6285999999999999	6.707533722231381e-13	1.1617775415123323e-11
0.6286999999999999	6.706425999418495e-13	1.1868015470459374e-11
0.6287999999999999	6.705442424941115e-13	1.2124662212439957e-11
0.6288999999999999	6.704581692791065e-13	1.2387914172116407e-11
0.6289999999999999	6.703842521082174e-13	1.2657977320855962e-11
0.6290999999999999	6.703223651520419e-13	1.293506540311496e-11
0.6292	6.702723848887938e-13	1.3219400286665209e-11
0.6293	6.70234190054033e-13	1.351121233132824e-11
0.6294	6.702076615917262e-13	1.3810740777348677e-11
0.6295	6.701926826065663e-13	1.4118234154608254e-11
0.6295999999999999	6.70189138317516e-13	1.4433950713974462e-11
0.6296999999999999	6.701969160125629e-13	1.475815888216347e-11
0.6297999999999999	6.702159050046043e-13	1.5091137741596535e-11
0.6298999999999999	6.702459965884761e-13	1.5433177536835808e-11
0.6299999999999999	6.702870839990651e-13	1.5784580209297346e-11
0.6300999999999999	6.703390623704878e-13	1.6145659962065645e-11
0.6301999999999999	6.7040182869628e-13	1.651674385676529e-11
0.6302999999999999	6.704752817905824e-13	1.689817244459072e-11
0.6304	6.705593222503276e-13	1.7290300433753685e-11
0.6305	6.706538524183259e-13	1.7693497395771652e-11
0.6305999999999999	6.707587763472915e-13	1.810814851321695e-11
0.6306999999999999	6.708739997647298e-13	1.8534655371728975e-11
0.6307999999999999	6.70999430038724e-13	1.897343679932488e-11
0.6308999999999999	6.71134976144519e-13	1.942492975627108e-11
0.6309999999999999	6.712805486319481e-13	1.9889590279036918e-11
0.6310999999999999	6.714360595936336e-13	2.036789448213127e-11
0.6312	6.716014226339528e-13	2.0860339621927406e-11
0.6313	6.717765528387753e-13	2.1367445226907964e-11
0.6314	6.719613667458947e-13	2.188975429913928e-11
0.6315	6.721557823161779e-13	2.2427834592152012e-11
0.6315999999999999	6.723597189054171e-13	2.2982279970864707e-11
0.6316999999999999	6.72573097236819e-13	2.3553711859640927e-11
0.6317999999999999	6.727958393741652e-13	2.4142780785092938e-11
0.6318999999999999	6.730278686955925e-13	2.4750168020809097e-11
0.6319999999999999	6.732691098680004e-13	2.5376587341803522e-11
0.6320999999999999	6.735194888220289e-13	2.6022786897164432e-11
0.6321999999999999	6.7377893272765e-13	2.668955121012777e-11
0.6322999999999999	6.740473699703067e-13	2.737770331561931e-11
0.6324	6.743247301275915e-13	2.8088107046218135e-11
0.6325	6.746109439464876e-13	2.8821669478478946e-11
0.6325999999999999	6.749059433211117e-13	2.957934355266772e-11
0.6326999999999999	6.752096612709662e-13	3.036213088014544e-11
0.6327999999999999	6.755220319196971e-13	3.117108475400124e-11
0.6328999999999999	6.758429904743138e-13	3.200731337999575e-11
0.6329999999999999	6.761724732048956e-13	3.2871983346520544e-11
0.6330999999999999	6.765104174247336e-13	3.376632335408788e-11
0.6332	6.768567614709461e-13	3.4691628226881976e-11
0.6333	6.772114446854912e-13	3.5649263231125813e-11
0.6334	6.775744073966397e-13	3.664066872752491e-11
0.6335	6.779455909008164e-13	3.766736518777835e-11
0.6335999999999999	6.783249374448776e-13	3.8730958608264164e-11
0.6336999999999999	6.787123902087593e-13	3.9833146357422293e-11
0.6337999999999999	6.791078932885057e-13	4.097572349720877e-11
0.6338999999999999	6.795113916796738e-13	4.2160589623290496e-11
0.6339999999999999	6.799228312610941e-13	4.338975627346426e-11
0.6340999999999999	6.803421587789962e-13	4.466535495918475e-11
0.6341999999999999	6.807693218314506e-13	4.5989645881151456e-11
0.6342999999999999	6.812042688531653e-13	4.736502739672645e-11
0.6344	6.816469491006099e-13	4.8794046314647695e-11
0.6345	6.820973126374458e-13	5.027940910115684e-11
0.6345999999999999	6.82555310320269e-13	5.1823994091496025e-11
0.6346999999999999	6.830208937846561e-13	5.3430864811761505e-11
0.6347999999999999	6.834940154315148e-13	5.510328452872208e-11
0.6348999999999999	6.839746284137051e-13	5.684473215944695e-11
0.6349999999999999	6.844626866229541e-13	5.865891968883854e-11
0.6350999999999999	6.849581446770342e-13	6.054981126163238e-11
0.6352	6.854609579072182e-13	6.252164413655568e-11
0.6353	6.859710823459939e-13	6.457895171442757e-11
0.6354	6.864884747150103e-13	6.672658887968485e-11
0.6355	6.870130924133217e-13	6.896975992646654e-11
0.6355999999999999	6.87544893505818e-13	7.131404937695445e-11
0.6356999999999999	6.880838367119285e-13	7.376545604167397e-11
0.6357999999999999	6.886298813945359e-13	7.633043072005922e-11
0.6358999999999999	6.89182987549137e-13	7.901591799579076e-11
0.6359999999999999	6.897431157931989e-13	8.182940264665008e-11
0.6360999999999999	6.90310227355749e-13	8.47789612644658e-11
0.6361999999999999	6.90884284067164e-13	8.787331976913922e-11
0.6362999999999999	6.914652483491652e-13	9.112191760403385e-11
0.6363999999999999	6.920530832050243e-13	9.453497952101888e-11
0.6365	6.9264775220995e-13	9.81235960056244e-11
0.6365999999999999	6.932492195016665e-13	1.0189981356016718e-10
0.6366999999999999	6.938574497711913e-13	1.058767362605356e-10
0.6367999999999999	6.94472408253788e-13	1.1006864023651222e-10
0.6368999999999999	6.950940607200881e-13	1.1449110300402645e-10
0.6369999999999999	6.957223734674058e-13	1.1916114990953972e-10
0.6370999999999999	6.96357313311201e-13	1.2409742034370236e-10
0.6372	6.969988475767302e-13	1.2932035685774116e-10
0.6373	6.976469440908315e-13	1.348524208895935e-10
0.6374	6.983015711739104e-13	1.4071833950032051e-10
0.6375	6.989626976320295e-13	1.4694538836235057e-10
0.6376	6.996302927491909e-13	1.535637172662042e-10
0.6376999999999999	7.003043262797557e-13	1.606067256658799e-10
0.6377999999999999	7.009847684409879e-13	1.6811149732336207e-10
0.6378999999999999	7.016715899057693e-13	1.7611930501356567e-10
0.6379999999999999	7.023647617954378e-13	1.8467619860816163e-10
0.6380999999999999	7.030642556727509e-13	1.9383369279394988e-10
0.6381999999999999	7.037700435350215e-13	2.036495743607649e-10
0.6382999999999999	7.0448209780732e-13	2.141888536277345e-10
0.6383999999999999	7.052003913358688e-13	2.255248904460959e-10
0.6385	7.059248973815156e-13	2.377407326959536e-10
0.6386	7.066555896133438e-13	2.5093071478482655e-10
0.6386999999999999	7.073924421024056e-13	2.652023760362994e-10
0.6387999999999999	7.081354293155602e-13	2.806787749502741e-10
0.6388999999999999	7.088845261094318e-13	2.975012963931989e-10
0.6389999999999999	7.096397077244864e-13	3.158330765961608e-10
0.6390999999999999	7.104009497791979e-13	3.3586320786562105e-10
0.6392	7.111682282643412e-13	3.5781193463055055e-10
0.6393	7.119415195373699e-13	3.8193711984186547e-10
0.6394	7.127208003169125e-13	4.085423530093947e-10
0.6395	7.135060476773597e-13	4.3798719885077294e-10
0.6396	7.142972390435542e-13	4.707002642772813e-10
0.6396999999999999	7.150943521855693e-13	5.071960147745171e-10
0.6397999999999999	7.158973652135816e-13	5.480966350738986e-10
0.6398999999999999	7.167062565728503e-13	5.941607591075166e-10
0.6399999999999999	7.175210050387591e-13	6.463216786675136e-10
0.6400999999999999	7.183415897119664e-13	7.057388207628369e-10
0.6401999999999999	7.191679900136458e-13	7.738680935167061e-10
0.6402999999999999	7.200001856807888e-13	8.525595316596419e-10
0.6403999999999999	7.208381567615981e-13	9.441952013095117e-10
0.6405	7.216818836109884e-13	1.0518877480666774e-9
0.6406	7.225313468861106e-13	1.1797724822185642e-9
0.6406999999999999	7.233865275420233e-13	1.333447630344003e-9
0.6407999999999999	7.242474068273674e-13	1.520656477927758e-9
0.6408999999999999	7.251139662801754e-13	1.7523782719937214e-9
0.6409999999999999	7.259861877237213e-13	2.0446379301747566e-9
0.6410999999999999	7.268640532624439e-13	2.421639976548011e-9
0.6411999999999999	7.277475452779512e-13	2.9214803222496983e-9
0.6413	7.286366464250875e-13	3.607221103711674e-9
0.6414	7.295313396280706e-13	4.590074378175601e-9
0.6415	7.304316080766814e-13	6.0829074345373855e-9
0.6416	7.313374352225384e-13	8.54072144344853e-9
0.6416999999999999	7.322488047754191e-13	1.3102072474264307e-8
0.6417999999999999	7.331657006996553e-13	2.340874761137576e-8
0.6418999999999999	7.340881072105705e-13	5.763142183356124e-8
0.6419999999999999	7.350160087710135e-13	3.563976320620824e-7
0.6420999999999999	7.359493900878954e-13	4.2525134262177594e-7
0.6421999999999999	7.368882361088437e-13	4.786556352447512e-7
0.6422999999999999	7.378325320188587e-13	1.1255202514020838e-7
0.6423999999999999	7.387822632370782e-13	2.9235983056534073e-7
0.6425	7.397374154135251e-13	1.1696022734601093e-7
0.6426	7.406979744259869e-13	5.766822586290048e-8
0.6426999999999999	7.416639263769125e-13	2.1439292120544833e-7
0.6427999999999999	7.426352575903136e-13	1.3584385976689304e-7
0.6428999999999999	7.43611954608812e-13	3.982835015323549e-8
0.6429999999999999	7.445940041906492e-13	4.3848987283283985e-8
0.6430999999999999	7.455813933067897e-13	2.1542739155696003e-7
0.6431999999999999	7.465741091380573e-13	1.3199733887725172e-7
0.6433	7.475721390723308e-13	3.3692153723826765e-8
0.6434	7.485754707017509e-13	2.5257089978383588e-8
0.6435	7.49584091820016e-13	4.434207165058747e-8
0.6436	7.505979904196888e-13	2.990760722870333e-7
0.6436999999999999	7.516171546895555e-13	1.018587186361069e-7
0.6437999999999999	7.526415730120417e-13	2.8230522398848286e-8
0.6438999999999999	7.536712339606321e-13	1.8882195219709374e-8
0.6439999999999999	7.547061262973793e-13	2.3023586540242714e-8
0.6440999999999999	7.557462389704077e-13	5.984819255764402e-8
0.6441999999999999	7.567915611114899e-13	4.627728812365406e-7
0.6442999999999999	7.578420820336306e-13	6.615513270508373e-8
0.6443999999999999	7.588977912287222e-13	2.2546488986260956e-8
0.6445	7.59958678365201e-13	1.5171393358168643e-8
0.6446	7.610247332857728e-13	1.6152447137694372e-8
0.6446999999999999	7.620959460051448e-13	2.8466469860677575e-8
0.6447999999999999	7.631723067078187e-13	1.2046266067318184e-7
0.6448999999999999	7.642538057458906e-13	2.681613489283324e-7
0.6449999999999999	7.653404336369118e-13	4.005246335207719e-8
0.6450999999999999	7.664321810617645e-13	1.740427280030545e-8
0.6451999999999999	7.675290388625616e-13	1.2477985637208332e-8
0.6453	7.68630998040616e-13	1.2810799888340157e-8
0.6454	7.697380497543921e-13	1.9196432894961986e-8
0.6455	7.708501853175214e-13	5.0898392648489274e-8
0.6456	7.719673961968422e-13	4.0971096486651903e-7
0.6456999999999999	7.730896740104568e-13	8.891946424565429e-8
0.6457999999999999	7.742170105258305e-13	2.4537368973360538e-8
0.6458999999999999	7.753493976579029e-13	1.3350015908561788e-8
0.6459999999999999	7.764868274672577e-13	1.0442351503939664e-8
0.6460999999999999	7.776292921582749e-13	1.086382990808063e-8
0.6461999999999999	7.787767840773641e-13	1.530198704982355e-8
0.6462999999999999	7.799292957111679e-13	3.313032691078456e-8
0.6463999999999999	7.810868196848238e-13	1.7347681155538004e-7
0.6465	7.822493487602626e-13	2.098963332310488e-7
0.6466	7.834168758345063e-13	3.654889622911016e-8
0.6466999999999999	7.84589393937983e-13	1.589381840868382e-8
0.6467999999999999	7.85766896232901e-13	1.0444779433799908e-8
0.6468999999999999	7.869493760116216e-13	8.967672510107271e-9
0.6469999999999999	7.881368266950685e-13	9.707342095957552e-9
0.6470999999999999	7.893292418311419e-13	1.3561520726147573e-8
0.6471999999999999	7.905266150931663e-13	2.7098866961720878e-8
0.6473	7.917289402783744e-13	1.0884555249996671e-7
0.6474	7.929362113063753e-13	3.863459826953922e-7
0.6475	7.941484222176882e-13	5.13173665020793e-8
0.6476	7.953655671722664e-13	1.8904315654643137e-8
0.6476999999999999	7.965876404480516e-13	1.1093893561378887e-8
0.6477999999999999	7.978146364395463e-13	8.508824434851477e-9
0.6478999999999999	7.99046549656414e-13	8.008005316501464e-9
0.6479999999999999	8.002833747220949e-13	9.159744894589936e-9
0.6480999999999999	8.015251063724167e-13	1.3131392932835098e-8
0.6481999999999999	8.027717394542758e-13	2.6021621556655095e-8
0.6482999999999999	8.040232689242899e-13	9.663651039813741e-8
0.6483999999999999	8.05279689847488e-13	4.7499085143015643e-7
0.6484999999999999	8.065409973960257e-13	6.16168068782055e-8
0.6486	8.078071868478934e-13	2.1020066771178947e-8
0.6486999999999999	8.09078253585676e-13	1.1653985820147698e-8
0.6487999999999999	8.103541930952979e-13	8.414084434326861e-9
0.6488999999999999	8.116350009647941e-13	7.33668171086932e-9
0.6489999999999999	8.129206728831195e-13	7.548726886419633e-9
0.6490999999999999	8.142112046389336e-13	9.22859371136024e-9
0.6491999999999999	8.155065921194477e-13	1.3948684096966477e-8
0.6493	8.168068313092473e-13	2.901231199483355e-8
0.6494	8.181119182891449e-13	1.1503658016040564e-7
0.6495	8.19421849235069e-13	4.4581024997525573e-7
0.6496	8.207366204169137e-13	6.000201089171393e-8
0.6496999999999999	8.220562281974718e-13	2.1104262448946814e-8
0.6497999999999999	8.233806690313345e-13	1.1685175948519922e-8
0.6498999999999999	8.247099394638112e-13	8.280979569864467e-9
0.6499999999999999	8.260440377457491e-13	6.97503598739979e-9
0.6500999999999999	8.27382955753153e-13	6.796388904948829e-9
0.6501999999999999	8.287266951448002e-13	7.643321418894892e-9
0.6502999999999999	8.300752512025934e-13	1.0114058633575972e-8
0.6503999999999999	8.314286209098483e-13	1.6597355258677225e-8
0.6504999999999999	8.327868013344636e-13	3.865549593832394e-8
0.6505999999999998	8.341497896279222e-13	1.9319920443667972e-7
0.6507	8.355175830243317e-13	2.884900892497641e-7
0.6507999999999999	8.368901788394601e-13	4.8136854567502204e-8
0.6508999999999999	8.382675744698134e-13	1.9090860699713583e-8
0.6509999999999999	8.396497673916656e-13	1.1064711110746235e-8
0.6510999999999999	8.410367551601837e-13	7.959796728690064e-9
0.6512	8.424285354084752e-13	6.676872963267464e-9
0.6513	8.438251058467214e-13	6.370479345644032e-9
0.6514	8.452264642612693e-13	6.879556544470916e-9
0.6515	8.466326085137687e-13	8.502354022154311e-9
0.6516	8.480435365403012e-13	1.2418916336732897e-8
0.6517	8.494592463505242e-13	2.312045121442014e-8
0.6517999999999999	8.508797360268194e-13	6.71420711999611e-8
0.6518999999999999	8.52305003723477e-13	4.8298008363496e-7
0.6519999999999999	8.537350476658494e-13	1.345856711553952e-7
0.6520999999999999	8.551698661495475e-13	3.4056423170447656e-8
0.6521999999999999	8.566094575396232e-13	1.5937032099137903e-8
0.6522999999999999	8.58053820269809e-13	9.97159926667631e-9
0.6523999999999999	8.595029528416777e-13	7.460524191275144e-9
0.6524999999999999	8.609568538238989e-13	6.3721662108291954e-9
0.6525999999999998	8.62415521851466e-13	6.094147789458475e-9
0.6527	8.638789556249286e-13	6.498761476543192e-9
0.6527999999999999	8.653471539096517e-13	7.790659522542745e-9
0.6528999999999999	8.668201155350729e-13	1.0749868769977693e-8
0.6529999999999999	8.682978393939487e-13	1.7993518070362234e-8
0.6530999999999999	8.69780324441642e-13	4.146302823759395e-8
0.6532	8.712675696954281e-13	1.9062362386369875e-7
0.6533	8.727595742337422e-13	3.809006048756363e-7
0.6534	8.742563371954999e-13	6.090571956560036e-8
0.6535	8.757578577794151e-13	2.296125852274957e-8
0.6536	8.772641352432897e-13	1.2728600971869208e-8
0.6537	8.787751689033524e-13	8.715349962290053e-9
0.6537999999999999	8.802909581335749e-13	6.881984113866474e-9
0.6538999999999999	8.818115023650218e-13	6.077042252358794e-9
0.6539999999999999	8.833368010851828e-13	5.92368324740518e-9
0.6540999999999999	8.848668538373247e-13	6.362210110581167e-9
0.6541999999999999	8.864016602198531e-13	7.58859023396701e-9
0.6542999999999999	8.879412198856803e-13	1.0259446595937269e-8
0.6543999999999999	8.894855325415862e-13	1.6416689794847033e-8
0.6544999999999999	8.910345979475994e-13	3.4303003590655077e-8
0.6545999999999998	8.925884159163776e-13	1.2280956190745154e-7
0.6547	8.941469863126164e-13	6.311697038741783e-7
0.6547999999999999	8.957103090524199e-13	9.667739973340741e-8
0.6548999999999999	8.972783841027188e-13	3.075300394924109e-8
0.6549999999999999	8.988512114806838e-13	1.5628983436519308e-8
0.6550999999999999	9.004287912531255e-13	1.0077201443499355e-8
0.6552	9.020111235359328e-13	7.55890373296119e-9
0.6553	9.035982084934869e-13	6.343791583161987e-9
0.6554	9.051900463380928e-13	5.848235561895456e-9
0.6555	9.067866373294281e-13	5.880579788173171e-9
0.6556	9.083879817739867e-13	6.4564207403861985e-9
0.6557	9.099940800245166e-13	7.810760624773091e-9
0.6557999999999999	9.116049324794764e-13	1.0625834624711085e-8
0.6558999999999999	9.132205395825125e-13	1.694154327919155e-8
0.6559999999999999	9.14840901821903e-13	3.468822025529772e-8
0.6560999999999999	9.16466019730038e-13	1.1656735923777714e-7
0.6561999999999999	9.1809589388289e-13	6.817043239314572e-7
0.6562999999999999	9.197305248995065e-13	1.1960901352079677e-7
0.6563999999999999	9.213699134414774e-13	3.5930868080407657e-8
0.6564999999999999	9.230140602124397e-13	1.768200451665425e-8
0.6565999999999999	9.246629659575543e-13	1.1118805775497709e-8
0.6567	9.263166314630353e-13	8.140971677598916e-9
0.6567999999999999	9.279750575556174e-13	6.654716480669964e-9
0.6568999999999999	9.29638245102094e-13	5.949049189076305e-9
0.6569999999999999	9.313061950088088e-13	5.761296182209438e-9
0.6570999999999999	9.329789082211879e-13	6.031388822631318e-9
0.6572	9.346563857232551e-13	6.853804823148178e-9
0.6573	9.363386285371536e-13	8.551338748913284e-9
0.6574	9.38025637722682e-13	1.198531467165151e-8
0.6575	9.397174143768188e-13	1.9747065141111314e-8
0.6576	9.41413959633275e-13	4.231848374905349e-8
0.6577	9.431152746620236e-13	1.5511465475388377e-7
0.6577999999999999	9.448213606688483e-13	6.766809882573615e-7
0.6578999999999999	9.465322188948847e-13	1.0895242143445676e-7
0.6579999999999999	9.48247850616201e-13	3.553949910527933e-8
0.6580999999999999	9.49968257143318e-13	1.804535886287456e-8
0.6581999999999999	9.516934398207888e-13	1.1488725739889116e-8
0.6582999999999999	9.534234000267664e-13	8.433292352155235e-9
0.6583999999999999	9.551581391725564e-13	6.864192570190395e-9
0.6584999999999999	9.568976587022098e-13	6.07365986128069e-9
0.6585999999999999	9.586419600920655e-13	5.785847770956665e-9
0.6586999999999998	9.60391044850353e-13	5.9146723751192014e-9
0.6587999999999999	9.621449145167756e-13	6.501240942813774e-9
0.6588999999999999	9.63903570662066e-13	7.741426970065685e-9
0.6589999999999999	9.656670148876053e-13	1.013947800795016e-8
0.6590999999999999	9.674352488249922e-13	1.503440353457644e-8
0.6591999999999999	9.692082741356458e-13	2.6742687351447743e-8
0.6593	9.709860925103998e-13	6.535179166400838e-8
0.6594	9.727687056690988e-13	3.1563927207613703e-7
0.6595	9.745561153602076e-13	4.1147401576218743e-7
0.6596	9.76348323360401e-13	7.739015654453946e-8
0.6597	9.781453314741863e-13	3.03001818510551e-8
0.6597999999999999	9.799471415335187e-13	1.6701391099474888e-8
0.6598999999999999	9.817537553973843e-13	1.1112346809074794e-8
0.6599999999999999	9.835651749514515e-13	8.368202363939679e-9
0.6600999999999999	9.853814021076612e-13	6.910812903614087e-9
0.6601999999999999	9.872024388038722e-13	6.156093459644088e-9
0.6602999999999999	9.890282870034625e-13	5.865870388815584e-9
0.6603999999999999	9.908589486949692e-13	5.9609868254693e-9
0.6604999999999999	9.926944258917062e-13	6.469324427938099e-9
0.6605999999999999	9.945347206314097e-13	7.542421013657345e-9
0.6606999999999998	9.963798349758496e-13	9.559648716314203e-9
0.6607999999999999	9.98229771010491e-13	1.3463027303258003e-8
0.6608999999999999	1.0000845308441057e-12	2.1963556680354834e-8
0.6609999999999999	1.0019441166084292e-12	4.538212780668162e-8
0.6610999999999999	1.0038085304577903e-12	1.4944012853554646e-7
0.6611999999999999	1.0056777745687672e-12	7.949417384952879e-7
0.6613	1.007551851139828e-12	1.6182018835204992e-7
0.6614	1.0094307623909762e-12	4.8506830760081645e-8
0.6615	1.0113145105633941e-12	2.346038668375687e-8
0.6616	1.0132030979191237e-12	1.4396588089405255e-8
0.6617	1.0150965267406695e-12	1.0212898448092758e-8
0.6617999999999999	1.0169947993307196e-12	8.020766620200256e-9
0.6618999999999999	1.0188979180117349e-12	6.818056660238693e-9
0.6619999999999999	1.02080588512566e-12	6.196974417281379e-9
0.6620999999999999	1.0227187030335657e-12	5.985691123528654e-9
0.6621999999999999	1.024636374115299e-12	6.1326465557904596e-9
0.6622999999999999	1.026558900769179e-12	6.676250140065226e-9
0.6623999999999999	1.028486285411628e-12	7.766072180443427e-9
0.6624999999999999	1.0304185304768599e-12	9.757732908297483e-9
0.6625999999999999	1.0323556384165502e-12	1.3500957641647468e-8
0.6626999999999998	1.0342976116994943e-12	2.1319598830674563e-8
0.6628	1.0362444528113048e-12	4.1355102819165254e-8
0.6628999999999999	1.0381961642540377e-12	1.179041237925539e-7
0.6629999999999999	1.0401527485459235e-12	6.744304820691724e-7
0.6630999999999999	1.0421142082210045e-12	2.6398683716096515e-7
0.6631999999999999	1.0440805458288455e-12	6.70231937747806e-8
0.6633	1.0460517639341742e-12	2.990091293905036e-8
0.6634	1.0480278651165933e-12	1.7488527652047654e-8
0.6635	1.0500088519702455e-12	1.1979751339587103e-8
0.6636	1.0519947271035122e-12	9.134451596095629e-9
0.6637	1.0539854931386855e-12	7.551806260767336e-9
0.6638	1.0559811527116563e-12	6.672054103232329e-9
0.6638999999999999	1.0579817084716107e-12	6.2499186794579715e-9
0.6639999999999999	1.0599871630806941e-12	6.184658538965028e-9
0.6640999999999999	1.0619975192137322e-12	6.462876249908e-9
0.6641999999999999	1.064012779557904e-12	7.151137692672358e-9
0.6642999999999999	1.0660329468124227e-12	8.430872489526468e-9
0.6643999999999999	1.068058023688256e-12	1.0710348725151568e-8
0.6644999999999999	1.0700880129078019e-12	1.4952085851294533e-8
0.6645999999999999	1.072122917204575e-12	2.3780301043926886e-8
0.6646999999999998	1.074162739322926e-12	4.638332269545445e-8
0.6648	1.0762074820177133e-12	1.3259430539477728e-7
0.6648999999999999	1.0782571480540134e-12	7.327474394263794e-7
0.6649999999999999	1.0803117402068147e-12	2.854159559990922e-7
0.6650999999999999	1.0823712612607335e-12	7.384742903476868e-8
0.6651999999999999	1.0844357140096833e-12	3.303961985604668e-8
0.6653	1.0865051012565891e-12	1.9288743610885825e-8
0.6654	1.0885794258130954e-12	1.315394519971763e-8
0.6655	1.0906586904992684e-12	9.963559965619912e-9
0.6656	1.0927428981432801e-12	8.165408488470967e-9
0.6657	1.0948320515811394e-12	7.134371403098931e-9
0.6658	1.0969261536563643e-12	6.590757012953331e-9
0.6658999999999999	1.099025207219716e-12	6.410154401399399e-9
0.6659999999999999	1.1011292151288916e-12	6.5554978149333394e-9
0.6660999999999999	1.103238180248221e-12	7.058849824327521e-9
0.6661999999999999	1.1053521054484e-12	8.036196624523738e-9
0.6662999999999999	1.1074709936061553e-12	9.748014848259062e-9
0.6663999999999999	1.1095948476039882e-12	1.2766799367894315e-8
0.6664999999999999	1.1117236703298785e-12	1.847245321874517e-8
0.6665999999999999	1.1138574646769756e-12	3.081963940775818e-8
0.6666999999999998	1.1159962335433115e-12	6.490001524996008e-8
0.6668	1.1181399798315372e-12	2.1577501588788104e-7
0.6668999999999999	1.1202887064485806e-12	9.453925186527684e-7
0.6669999999999999	1.1224424163054097e-12	2.0562437649967826e-7
0.6670999999999999	1.1246011123167122e-12	6.44679049025507e-8
0.6671999999999999	1.126764797400607e-12	3.141241000917028e-8
0.6673	1.1289334744783781e-12	1.9164535910860755e-8
0.6674	1.1311071464741562e-12	1.340798898797096e-8
0.6675	1.1332858163146481e-12	1.031501470793049e-8
0.6676	1.1354694869288462e-12	8.531065087309807e-9
0.6677	1.1376581612477447e-12	7.48742386352263e-9
0.6678	1.1398518422040276e-12	6.9215930712829155e-9
0.6678999999999999	1.1420505327318253e-12	6.712889915491275e-9
0.6679999999999999	1.1442542357663847e-12	6.8212606299159065e-9
0.6680999999999999	1.1464629542438023e-12	7.269067934721085e-9
0.6681999999999999	1.1486766911007372e-12	8.150463745052476e-9
0.6682999999999999	1.1508954492741202e-12	9.675633170283342e-9
0.6683999999999999	1.153119231700866e-12	1.2289528579944308e-8
0.6684999999999999	1.1553480413175896e-12	1.6999538768469425e-8
0.6685999999999999	1.1575818810603186e-12	2.6426226036218272e-8
0.6686999999999999	1.159820753864203e-12	4.910636752325284e-8
0.6688	1.1620646626632436e-12	1.2558397329089258e-7
0.6688999999999999	1.1643136103899733e-12	5.942394412516377e-7
0.6689999999999999	1.1665675999752023e-12	5.093149413669117e-7
0.6690999999999999	1.1688266343477224e-12	1.1591407956676226e-7
0.6691999999999999	1.1710907164340078e-12	4.777687687215008e-8
0.6693	1.1733598491579468e-12	2.655068711817985e-8
0.6694	1.1756340354405291e-12	1.7458824991158016e-8
0.6695	1.1779132781996017e-12	1.2816152494660661e-8
0.6696	1.18019758034952e-12	1.0192377754310779e-8
0.6697	1.1824869448009311e-12	8.633856695221494e-9
0.6698	1.1847813744604144e-12	7.712586001187932e-9
0.6698999999999999	1.1870808722302616e-12	7.223215211514685e-9
0.6699999999999999	1.1893854410081255e-12	7.0712206698199705e-9
0.6700999999999999	1.1916950836867932e-12	7.229978736729907e-9
0.6701999999999999	1.194009803153846e-12	7.7295692834738e-9
0.6702999999999999	1.196329602291388e-12	8.668663918070464e-9
0.6703999999999999	1.198654483975773e-12	1.0258176772759176e-8
0.6704999999999999	1.2009844510772944e-12	1.2933400346669296e-8
0.6705999999999999	1.2033195064599135e-12	1.765353779814662e-8
0.6706999999999999	1.2056596529809347e-12	2.682325008792565e-8
0.6708	1.2080048934907703e-12	4.7840165353155e-8
0.6708999999999999	1.2103552308325876e-12	1.124959845175587e-7
0.6709999999999999	1.212710667842073e-12	4.5573043853644637e-7
0.6710999999999999	1.2150712073471037e-12	7.832577257066544e-7
0.6711999999999999	1.2174368521674668e-12	1.644300013235665e-7
0.6712999999999999	1.2198076051145624e-12	6.221564578565263e-8
0.6714	1.222183468991137e-12	3.299613572100551e-8
0.6715	1.2245644465909473e-12	2.1040701751768882e-8
0.6716	1.2269505406984914e-12	1.508727484266053e-8
0.6717	1.229341754088718e-12	1.1760071846119366e-8
0.6718	1.2317380895267154e-12	9.777131134842607e-9
0.6718999999999999	1.234139549767421e-12	8.572669236152685e-9
0.6719999999999999	1.2365461375553391e-12	7.873681491622048e-9
0.6720999999999999	1.2389578556242316e-12	7.546094438409813e-9
0.6721999999999999	1.2413747066968127e-12	7.533612292316581e-9
0.6722999999999999	1.2437966934844669e-12	7.835173204336332e-9
0.6723999999999999	1.2462238186869355e-12	8.504245622209603e-9
0.6724999999999999	1.2486560849920425e-12	9.669301131753782e-9
0.6725999999999999	1.2510934950753672e-12	1.15899884442232e-8
0.6726999999999999	1.2535360515999481e-12	1.4796198366636521e-8
0.6727999999999998	1.2559837572159985e-12	2.0459974738171923e-8
0.6728999999999999	1.2584366145605872e-12	3.155451110312871e-8
0.6729999999999999	1.2608946262573474e-12	5.740980467779137e-8
0.6730999999999999	1.2633577949161525e-12	1.3940048907314475e-7
0.6731999999999999	1.265826123132852e-12	5.858324560573002e-7
0.6732999999999999	1.268299613488927e-12	7.38547655367794e-7
0.6734	1.2707782685511981e-12	1.659639611624916e-7
0.6735	1.273262090871521e-12	6.562901503098047e-8
0.6736	1.275751082986488e-12	3.549819564727323e-8
0.6737	1.2782452474170874e-12	2.285636076220115e-8
0.6738	1.280744586668442e-12	1.6463063408060994e-8
0.6738999999999999	1.2832491032294546e-12	1.2848112384794357e-8
0.6739999999999999	1.285758799572527e-12	1.066866990663688e-8
0.6740999999999999	1.288273678153227e-12	9.323522884593349e-9
0.6741999999999999	1.2907937414099952e-12	8.518147539363004e-9
0.6742999999999999	1.2933189917638192e-12	8.103961011091928e-9
0.6743999999999999	1.2958494316179171e-12	8.01293002737593e-9
0.6744999999999999	1.29838506335744e-12	8.231602872642566e-9
0.6745999999999999	1.3009258893491179e-12	8.796098571202455e-9
0.6746999999999999	1.3034719119409852e-12	9.804688128286125e-9
0.6747999999999998	1.3060231334620408e-12	1.1456002522748373e-8
0.6748999999999999	1.3085795562219336e-12	1.4140885392634093e-8
0.6749999999999999	1.311141182510622e-12	1.8671391072019662e-8
0.6750999999999999	1.3137080145980777e-12	2.6923142802114345e-8
0.6751999999999999	1.3162800547339705e-12	4.399603804969418e-8
0.6752999999999999	1.3188573051473005e-12	8.774945098534155e-8
0.6754	1.321439768046126e-12	2.5286834691993945e-7
0.6755	1.3240274456171857e-12	1.1230174428888034e-6
0.6756	1.3266203400256329e-12	4.2788838532606996e-7
0.6757	1.3292184534146324e-12	1.2372489152921126e-7
0.6758	1.331821787905102e-12	5.680661595775157e-8
0.6759	1.3344303455953347e-12	3.3198914813908954e-8
0.6759999999999999	1.3370441285606792e-12	2.2386775978224158e-8
0.6760999999999999	1.3396631388532287e-12	1.662061973745148e-8
0.6761999999999999	1.3422873785014465e-12	1.3246291898450507e-8
0.6762999999999999	1.3449168495098649e-12	1.1165425235988915e-8
0.6763999999999999	1.3475515538587165e-12	9.86320078458571e-9
0.6764999999999999	1.3501914935036401e-12	9.079424588844433e-9
0.6765999999999999	1.352836670375304e-12	8.680417999205374e-9
0.6766999999999999	1.3554870863790584e-12	8.605053809130586e-9
0.6767999999999998	1.3581427433946529e-12	8.843067188989604e-9
0.6769	1.3608036432758063e-12	9.431415012080093e-9
0.6769999999999999	1.3634697878499308e-12	1.0466375075207162e-8
0.6770999999999999	1.366141178917762e-12	1.2138621793009722e-8
0.6771999999999999	1.368817818252999e-12	1.4815261714895086e-8
0.6772999999999999	1.3714997076019865e-12	1.923768259181493e-8
0.6774	1.3741868486833216e-12	2.705221662451847e-8
0.6775	1.3768792431875447e-12	4.248503093649905e-8
0.6776	1.3795768927767625e-12	7.905161373891627e-8
0.6777	1.3822797990842888e-12	1.9819895165419652e-7
0.6778	1.3849879637143068e-12	8.296771015697241e-7
0.6779	1.3877013882415002e-12	7.567245023469488e-7
0.6779999999999999	1.3904200742106933e-12	1.888386238804267e-7
0.6780999999999999	1.3931440231364971e-12	7.836776243610955e-8
0.6781999999999999	1.3958732365029382e-12	4.325202508388848e-8
0.6782999999999999	1.3986077157630996e-12	2.8087285661422277e-8
0.6783999999999999	1.401347462338752e-12	2.0275994007749885e-8
0.6784999999999999	1.4040924776199952e-12	1.5792452859897967e-8
0.6785999999999999	1.4068427629648822e-12	1.3043973711925591e-8
0.6786999999999999	1.409598319699033e-12	1.1304750955018935e-8
0.6787999999999998	1.4123591491153162e-12	1.0211869033826163e-8
0.6789	1.41512525247341e-12	9.575109050151449e-9
0.6789999999999999	1.4178966309994559e-12	9.297230005808558e-9
0.6790999999999999	1.4206732858856992e-12	9.339366871117202e-9
0.6791999999999999	1.4234552182900786e-12	9.708401092339084e-9
0.6792999999999999	1.4262424293358588e-12	1.0458838384604919e-8
0.6794	1.4290349201112754e-12	1.1710120124205747e-8
0.6795	1.4318326916690875e-12	1.3689445047266203e-8
0.6796	1.434635745026248e-12	1.6829111019981097e-8
0.6797	1.4374440811635054e-12	2.2000199215377657e-8
0.6798	1.4402577010249923e-12	3.114052301777454e-8
0.6799	1.4430766055178603e-12	4.924510090910031e-8
0.6799999999999999	1.4459007955118733e-12	9.238390783217145e-8
0.6800999999999999	1.448730271839008e-12	2.339995924482437e-7
0.6801999999999999	1.4515650352930674e-12	9.608111072645497e-7
0.6802999999999999	1.4544050866292963e-12	7.859688894141626e-7
0.6803999999999999	1.4572504265639325e-12	2.051779793072505e-7
0.6804999999999999	1.4601010557738536e-12	8.673697379632381e-8
0.6805999999999999	1.4629569748961704e-12	4.823303075207046e-8
0.6806999999999999	1.4658181845277814e-12	3.141510509028193e-8
0.6807999999999998	1.4686846852249943e-12	2.2689165103719755e-8
0.6809	1.4715564775031188e-12	1.7650626158957247e-8
0.6809999999999999	1.4744335618360378e-12	1.45414780087093e-8
0.6810999999999999	1.4773159386557984e-12	1.255499719441952e-8
0.6811999999999999	1.4802036083522033e-12	1.1284688810460564e-8
0.6812999999999999	1.4830965712723952e-12	1.0514651232256889e-8
0.6814	1.4859948277204223e-12	1.013080069017988e-8
0.6815	1.4888983779568156e-12	1.008135061610355e-8
0.6816	1.4918072221981796e-12	1.0360695181725214e-8
0.6817	1.4947213606167552e-12	1.1007539282957195e-8
0.6818	1.4976407933399944e-12	1.2116185929411307e-8
0.6819	1.5005655204501265e-12	1.3866957237936404e-8
0.6819999999999999	1.5034955419837281e-12	1.659400724690465e-8
0.6820999999999999	1.5064308579312868e-12	2.0939619566180746e-8
0.6821999999999999	1.5093714682367598e-12	2.823721981727753e-8
0.6822999999999999	1.5123173727971365e-12	4.159728913145272e-8
0.6823999999999999	1.5152685714619957e-12	6.962502119825316e-8
0.6824999999999999	1.5182250640330806e-12	1.4317882866495564e-7
0.6825999999999999	1.521186850263807e-12	4.273874802114215e-7
0.6826999999999999	1.5241539298588714e-12	1.4890893646868747e-6
0.6827999999999999	1.5271263024737344e-12	4.949806100012243e-7
0.6829	1.530103967714253e-12	1.6046938574339632e-7
0.6829999999999999	1.5330869251361249e-12	7.70634766919375e-8
0.6830999999999999	1.536075174244504e-12	4.5916165361746e-8
0.6831999999999999	1.539068714493525e-12	3.1197222727845164e-8
0.6832999999999999	1.5420675452858142e-12	2.3177007359687477e-8
0.6834	1.5450716659720657e-12	1.8393354246127626e-8
0.6835	1.5480810758505135e-12	1.5375883401276225e-8
0.6836	1.5510957741665256e-12	1.341995385989297e-8
0.6837	1.5541157601120956e-12	1.2159423648899727e-8
0.6838	1.5571410328253685e-12	1.1395792535767673e-8
0.6839	1.5601715913901835e-12	1.1023210725086214e-8
0.6839999999999999	1.5632074348355623e-12	1.099435560177062e-8
0.6840999999999999	1.5662485621352524e-12	1.1306574557383569e-8
0.6841999999999999	1.56929497220724e-12	1.2000927649705013e-8
0.6842999999999999	1.5723466639132344e-12	1.317355892896167e-8
0.6843999999999999	1.575403636058215e-12	1.500510061190458e-8
0.6844999999999999	1.5784658873899025e-12	1.7824790685732677e-8
0.6845999999999999	1.5815334165983097e-12	2.2252906420204668e-8
0.6846999999999999	1.5846062223151744e-12	2.954364533559287e-8
0.6847999999999999	1.587684303113537e-12	4.251785232484762e-8
0.6848999999999998	1.5907676575071667e-12	6.85741589539509e-8
0.6849999999999999	1.5938562839501133e-12	1.321113215247973e-7
0.6850999999999999	1.5969501808361373e-12	3.475834023964688e-7
0.6851999999999999	1.6000493464982495e-12	1.3395824193000226e-6
0.6852999999999999	1.6031537792081697e-12	7.987636468961128e-7
0.6853999999999999	1.606263477175831e-12	2.3238549637291107e-7
0.6855	1.6093784385488188e-12	1.0352476494511024e-7
0.6856	1.6124986614118858e-12	5.899150455909191e-8
0.6857	1.6156241437864162e-12	3.8896406089871734e-8
0.6858	1.6187548836298866e-12	2.825432514563219e-8
0.6859	1.6218908788353194e-12	2.201463110637979e-8
0.6859999999999999	1.6250321272308104e-12	1.810950677767598e-8
0.6860999999999999	1.6281786265789152e-12	1.5572069365346424e-8
0.6861999999999999	1.6313303745761401e-12	1.3906734487852366e-8
0.6862999999999999	1.6344873688524223e-12	1.2844444666132291e-8
0.6863999999999999	1.637649606970531e-12	1.2236817567674469e-8
0.6864999999999999	1.6408170864255671e-12	1.2007367885176562e-8
0.6865999999999999	1.6439898046443865e-12	1.2129349783118436e-8
0.6866999999999999	1.6471677589850291e-12	1.2618423440020178e-8
0.6867999999999999	1.6503509467361944e-12	1.3536545443294587e-8
0.6868999999999998	1.6535393651166498e-12	1.5008820741095725e-8
0.6869999999999999	1.6567330112746808e-12	1.726165913726067e-8
0.6870999999999999	1.6599318822875259e-12	2.0703999753001816e-8
0.6871999999999999	1.6631359751607663e-12	2.610784534185752e-8
0.6872999999999999	1.6663452868278257e-12	3.504695090351425e-8
0.6873999999999999	1.669559814149309e-12	5.1107901087890794e-8
0.6875	1.6727795539124841e-12	8.388051362175993e-8
0.6876	1.6760045028306544e-12	1.6587766081209698e-7
0.6877	1.6792346575425886e-12	4.543932520924788e-7
0.6878	1.6824700146119454e-12	1.6134353889882055e-6
0.6879	1.685710570526648e-12	7.527305311848202e-7
0.688	1.6889563216983066e-12	2.3616031654531007e-7
0.6880999999999999	1.6922072644616016e-12	1.0962679136346258e-7
0.6881999999999999	1.6954633950737021e-12	6.381475037988153e-8
0.6882999999999999	1.6987247097136217e-12	4.259405713011845e-8
0.6883999999999999	1.701991204481642e-12	3.116832495404222e-8
0.6884999999999999	1.705262875398684e-12	2.439066893601268e-8
0.6885999999999999	1.708539718405679e-12	2.0109468382596228e-8
0.6886999999999999	1.7118217293629585e-12	1.7303460097244207e-8
0.6887999999999999	1.715108904049633e-12	1.5442903819076837e-8
0.6888999999999998	1.7184012381629412e-12	1.4236902227078764e-8
0.689	1.7216987273176501e-12	1.3522569373909903e-8
0.6890999999999999	1.7250013670453738e-12	1.321317593551703e-8
0.6891999999999999	1.728309152793965e-12	1.3273907254383855e-8
0.6892999999999999	1.7316220799268794e-12	1.371276395989433e-8
0.6893999999999999	1.7349401437224992e-12	1.4582341182083156e-8
0.6895	1.7382633393735e-12	1.5993194176801404e-8
0.6896	1.7415916619861799e-12	1.8144930511153598e-8
0.6897	1.7449251065798285e-12	2.1391217886645355e-8
0.6898	1.7482636680860365e-12	2.637908334555951e-8
0.6899	1.75160734134804e-12	3.437033813279663e-8
0.69	1.7549561211200546e-12	4.80687982946105e-8
0.6900999999999999	1.7583100020665914e-12	7.409280764131938e-8
0.6901999999999999	1.7616689787617946e-12	1.3207665935405372e-7
0.6902999999999999	1.7650330456887283e-12	2.996858942957908e-7
0.6903999999999999	1.7684021972387325e-12	1.0031018780516675e-6
0.6904999999999999	1.7717764277107007e-12	1.5583167746845505e-6
0.6905999999999999	1.7751557313104066e-12	4.4505688194839823e-7
0.6906999999999999	1.7785401021497797e-12	1.760478518562226e-7
0.6907999999999999	1.7819295342462269e-12	9.333256261869845e-8
0.6908999999999998	1.7853240215219404e-12	5.867386195519965e-8
0.691	1.7887235578031365e-12	4.1147948650807e-8
0.6910999999999999	1.7921281368193894e-12	3.116320971075582e-8
0.6911999999999999	1.7955377522028843e-12	2.501062588667703e-8
0.6912999999999999	1.7989523974877155e-12	2.1022976707125406e-8
0.6913999999999999	1.802372066109148e-12	1.8366903967439608e-8
0.6915	1.8057967514028848e-12	1.659386208146927e-8
0.6916	1.8092264466043375e-12	1.5451517464954275e-8
0.6917	1.812661144847874e-12	1.4797337704999791e-8
0.6918	1.8161008391661041e-12	1.4557073547476699e-8
0.6919	1.8195455224891006e-12	1.4705432006174884e-8
0.692	1.8229951876436466e-12	1.525977328095663e-8
0.6920999999999999	1.826449827352505e-12	1.628403610165942e-8
0.6921999999999999	1.8299094342336442e-12	1.7904479811970786e-8
0.6922999999999999	1.8333740007994597e-12	2.034425784709173e-8
0.6923999999999999	1.8368435194559985e-12	2.3994381321071374e-8
0.6924999999999999	1.8403179825022527e-12	2.956413802491866e-8
0.6925999999999999	1.8437973821292592e-12	3.8424578525930214e-8
0.6926999999999999	1.8472817104194166e-12	5.348125686967778e-8
0.6927999999999999	1.8507709593456755e-12	8.173725519945626e-8
0.6928999999999998	1.8542651207707087e-12	1.4348300046206557e-7
0.693	1.8577641864461484e-12	3.1585776564327845e-7
0.6930999999999999	1.8612681480117574e-12	1.0008081805728097e-6
0.6931999999999999	1.8647769969946694e-12	1.8177528894513649e-6
0.6932999999999999	1.868290724808499e-12	5.54091722779098e-7
0.6933999999999999	1.8718093227525974e-12	2.146377483015251e-7
0.6935	1.875332782011211e-12	1.1199878630302047e-7
0.6936	1.878861093652626e-12	6.962493271561123e-8
0.6937	1.8823942486283597e-12	4.8405641594619615e-8
0.6938	1.8859322377723358e-12	3.6389966896936614e-8
0.6939	1.8894750518000093e-12	2.9008804866835544e-8
0.694	1.8930226813075655e-12	2.4224983594659548e-8
0.6940999999999999	1.896575116771013e-12	2.1025578186789423e-8
0.6941999999999999	1.9001323485453957e-12	1.8866398886471264e-8
0.6942999999999999	1.903694366863845e-12	1.744010351517376e-8
0.6943999999999999	1.9072611618368103e-12	1.6570161804985035e-8
0.6944999999999999	1.9108327234511013e-12	1.6159499557869474e-8
0.6945999999999999	1.9144090415690702e-12	1.6165596119448604e-8
0.6946999999999999	1.9179901059276983e-12	1.6590315567900386e-8
0.6947999999999999	1.92157590613772e-12	1.7480119781915506e-8
0.6948999999999999	1.9251664316827396e-12	1.893667463975597e-8
0.695	1.9287616719183097e-12	2.1142193166964544e-8
0.6950999999999999	1.932361616071038e-12	2.4411076657820938e-8
0.6951999999999999	1.9359662532376913e-12	2.9295356487596928e-8
0.6952999999999999	1.939575572384265e-12	3.681222502203226e-8
0.6953999999999999	1.943189562345089e-12	4.89796526876261e-8
0.6955	1.946808211821863e-12	7.023551787460326e-8
0.6956	1.9504315093827633e-12	1.1184756133021037e-7
0.6957	1.9540594434614712e-12	2.0898640969922672e-7
0.6958	1.9576920023562703e-12	5.092481712921081e-7
0.6959	1.9613291742290846e-12	1.6820389217182854e-6
0.696	1.9649709471045193e-12	1.3962580725654163e-6
0.6960999999999999	1.968617308868882e-12	4.367520242846455e-7
0.6961999999999999	1.9722682472692775e-12	1.9217778268323363e-7
0.6962999999999999	1.9759237499125863e-12	1.0771891460800114e-7
0.6963999999999999	1.9795838042644954e-12	6.991431276696358e-8
0.6964999999999999	1.983248397648548e-12	5.0004882909791126e-8
0.6965999999999999	1.986917517245126e-12	3.8346729409066616e-8
0.6966999999999999	1.9905911500904633e-12	3.1016423157467704e-8
0.6967999999999999	1.994269283075662e-12	2.6186613704424578e-8
0.6968999999999999	1.997951902945642e-12	2.291930645852685e-8
0.697	2.001638996298202e-12	2.0698570589870754e-8
0.6970999999999999	2.0053305495829497e-12	1.9228074259840637e-8
0.6971999999999999	2.009026549100285e-12	1.8335868617965417e-8
0.6972999999999999	2.012726981000374e-12	1.7927350048775484e-8
0.6973999999999999	2.016431831282139e-12	1.7962246604835084e-8
0.6974999999999999	2.0201410857921694e-12	1.8445410619024366e-8
0.6976	2.023854730223726e-12	1.9427664161525427e-8
0.6977	2.027572750115629e-12	2.1016951932756797e-8
0.6978	2.0312951308512515e-12	2.3404186525891366e-8
0.6979	2.035021857657426e-12	2.6915090949831184e-8
0.698	2.0387529156033616e-12	3.2114421782284807e-8
0.6980999999999999	2.042488289599602e-12	4.002671949377804e-8
0.6981999999999999	2.0462279643968902e-12	5.2643782704893064e-8
0.6982999999999999	2.04997192458511e-12	7.422777749239795e-8
0.6983999999999999	2.053720154592185e-12	1.151899424954191e-7
0.6984999999999999	2.0574726386829475e-12	2.0620488408514337e-7
0.6985999999999999	2.0612293609580547e-12	4.6536091693395125e-7
0.6986999999999999	2.064990305352852e-12	1.4499062045780965e-6
0.6987999999999999	2.0687554556362584e-12	1.933680275197444e-6
0.6988999999999999	2.072524795409625e-12	6.205687716554297e-7
0.6989999999999998	2.076298308105596e-12	2.56953365890748e-7
0.6990999999999999	2.0800759769869774e-12	1.384435592789106e-7
0.6991999999999999	2.083857785145539e-12	8.752519555207706e-8
0.6992999999999999	2.087643715500933e-12	6.141540854870069e-8
0.6993999999999999	2.0914337507994368e-12	4.63928428102624e-8
0.6994999999999999	2.0952278736128477e-12	3.7051562466494395e-8
0.6996	2.099026066337266e-12	3.0931296820057584e-8
0.6997	2.1028283111919214e-12	2.678971270429752e-8
0.6998	2.106634590217962e-12	2.395042388747548e-8
0.6999	2.110444885277264e-12	2.2025856251284346e-8
0.7	2.1142591780512438e-12	2.078849315534953e-8
0.7001	2.1181018245731856e-12	2.0107560849342633e-8
0.7001999999999999	2.121958858139119e-12	1.9916360566029797e-8
0.7002999999999999	2.1258329827145466e-12	2.019792697250319e-8
0.7003999999999999	2.1297114630955614e-12	2.098091057199401e-8
0.7004999999999999	2.1336093299450766e-12	2.234586998435374e-8
0.7005999999999999	2.137512694919385e-12	2.4442284064530222e-8
0.7006999999999999	2.1414205127160067e-12	2.752526635835774e-8
0.7007999999999999	2.1453454667257707e-12	3.2026776939294305e-8
0.7008999999999999	2.149278615800504e-12	3.869894792811142e-8
0.7009999999999998	2.1532163183221215e-12	4.8923167710077114e-8
0.7011	2.157158558917935e-12	6.543547761501291e-8
0.7011999999999999	2.161117330014233e-12	9.424370152791203e-8
0.7012999999999999	2.1650854235404663e-12	1.5055275757306988e-7
0.7013999999999999	2.169058159758384e-12	2.813983734752498e-7
0.7014999999999999	2.1730355236448488e-12	6.778713822922676e-7
0.7016	2.177017500013244e-12	2.064885170163194e-6
0.7017	2.1810171832005364e-12	1.655216260749776e-6
0.7018	2.185025616890322e-12	5.540495687575019e-7
0.7019	2.1890387721172463e-12	2.4954453221713846e-7
0.702	2.193056634071466e-12	1.4106880919880371e-7
0.7021	2.1970791877802718e-12	9.182286829579538e-8
0.7021999999999999	2.201106418106987e-12	6.567588716122695e-8
0.7022999999999999	2.2051545252000456e-12	5.027498217401755e-8
0.7023999999999999	2.209208908908373e-12	4.05381794379626e-8
0.7024999999999999	2.213268083238791e-12	3.408075360010799e-8
0.7025999999999999	2.217332033460708e-12	2.967098609709873e-8
0.7026999999999999	2.2214007446804195e-12	2.6626663362215984e-8
0.7027999999999999	2.225474201839959e-12	2.4551667820023952e-8
0.7028999999999999	2.229555641118642e-12	2.3211094616718173e-8
0.7029999999999998	2.2336569155519966e-12	2.246863756712437e-8
0.7031	2.237763054863048e-12	2.2254246368922686e-8
0.7031999999999999	2.241874044429597e-12	2.254950629936331e-8
0.7032999999999999	2.245989869466313e-12	2.3383539679292804e-8
0.7033999999999999	2.2501105150234416e-12	2.4838685474957486e-8
0.7034999999999999	2.2542359659857767e-12	2.7067770791089525e-8
0.7036	2.2583662070715214e-12	3.032948782932401e-8
0.7037	2.262511764735286e-12	3.5057028797842194e-8
0.7038	2.2666707287375466e-12	4.19936832952153e-8
0.7039	2.2708346079697218e-12	5.2478112900382184e-8
0.704	2.275003387620513e-12	6.909467875428242e-8
0.7041	2.2791770527132444e-12	9.732496074076821e-8
0.7041999999999999	2.2833555881046565e-12	1.5038584123932237e-7
0.7042999999999999	2.2875389784838476e-12	2.6637024854277603e-7
0.7043999999999999	2.2917272083710908e-12	5.855801067561339e-7
0.7044999999999999	2.295921194252344e-12	1.7054944931314627e-6
0.7045999999999999	2.30013903274457e-12	2.373652330537406e-6
0.7046999999999999	2.3043618421076124e-12	8.338740949317031e-7
0.7047999999999999	2.3085896073680363e-12	3.490644966756642e-7
0.7048999999999999	2.3128223133849895e-12	1.8779142899626253e-7
0.7049999999999998	2.3170599448490455e-12	1.1827248403199561e-7
0.7051	2.321302486281085e-12	8.261443084796572e-8
0.7051999999999999	2.325549922031074e-12	6.209475990868133e-8
0.7052999999999999	2.3298022362769595e-12	4.932152781315604e-8
0.7053999999999999	2.334059413023457e-12	4.0928864728359275e-8
0.7054999999999999	2.338335345229318e-12	3.5216282377540643e-8
0.7056	2.342623298300538e-12	3.125595504565632e-8
0.7057	2.346916252996789e-12	2.851323530574101e-8
0.7058	2.351214193871481e-12	2.6669921085865372e-8
0.7059	2.3555171053063798e-12	2.5536239293731195e-8
0.706	2.3598249715105087e-12	2.500547054708378e-8
0.7061	2.364137776518928e-12	2.5030989601976476e-8
0.7061999999999999	2.3684555041915972e-12	2.561677394887734e-8
0.7062999999999999	2.372778138212139e-12	2.681795329092542e-8
0.7063999999999999	2.3771056620866444e-12	2.8751520138177346e-8
0.7064999999999999	2.381447120304634e-12	3.162100017617272e-8
0.7065999999999999	2.3858065856405605e-12	3.576409289287455e-8
0.7066999999999999	2.3901710879450215e-12	4.174431923425117e-8
0.7067999999999999	2.3945406113170275e-12	5.0534364770550396e-8
0.7068999999999999	2.3989151396799534e-12	6.390531213975737e-8
0.7069999999999999	2.403294656780292e-12	8.533051486726258e-8
0.7071	2.4076791461864813e-12	1.2233639859291944e-7
0.7071999999999999	2.4120685912876728e-12	1.9359879543447937e-7
0.7072999999999999	2.4164629752925227e-12	3.550121001130328e-7
0.7073999999999999	2.4208622812279595e-12	8.197982302389557e-7
0.7074999999999999	2.4252664919379656e-12	2.3298759097990147e-6
0.7076	2.42968242283907e-12	2.1627126258103293e-6
0.7077	2.4341199032360417e-12	7.692085589925232e-7
0.7078	2.438562444549187e-12	3.46183463008241e-7
0.7079	2.443010030264901e-12	1.943926048855675e-7
0.708	2.447462643688764e-12	1.2567276865154039e-7
0.7081	2.4519202679442795e-12	8.930478473109653e-8
0.7081999999999999	2.456382885971667e-12	6.792929466420173e-8
0.7082999999999999	2.46085048052654e-12	5.4421815676874034e-8
0.7083999999999999	2.4653230341787426e-12	4.5447677557077546e-8
0.7084999999999999	2.4698005293110603e-12	3.9287316523538036e-8
0.7085999999999999	2.4742829481178886e-12	3.498794611297633e-8
0.7086999999999999	2.478770272604047e-12	3.199386962991813e-8
0.7087999999999999	2.483270349531932e-12	2.997117812908941e-8
0.7088999999999999	2.4877924570176263e-12	2.8719151757668337e-8
0.7089999999999999	2.4923196365426505e-12	2.812373639846583e-8
0.7091	2.496851870809942e-12	2.8134346765197954e-8
0.7091999999999999	2.5013891423351853e-12	2.8753742299970807e-8
0.7092999999999999	2.505931433445627e-12	3.003831539098002e-8
0.7093999999999999	2.510478726278748e-12	3.210864263768248e-8
0.7094999999999999	2.5150310027809887e-12	3.517380614821537e-8
0.7096	2.5195882447064576e-12	3.957833803249577e-8
0.7097	2.5241504336156056e-12	4.5891225988002774e-8
0.7098	2.528717550873952e-12	5.508034416974955e-8
0.7099	2.533289577650735e-12	6.887528723461191e-8
0.71	2.537866494917612e-12	9.0585743219991e-8
0.7101	2.542461300701423e-12	1.2715145775865484e-7
0.7101999999999999	2.5470747253687007e-12	1.9502441644079143e-7
0.7102999999999999	2.551693218477151e-12	3.403303327037392e-7
0.7103999999999999	2.5563167617593695e-12	7.244359445889978e-7
0.7104999999999999	2.560945336753096e-12	1.9707114904422215e-6
0.7105999999999999	2.5655789247998868e-12	2.923736861692489e-6
0.7106999999999999	2.5702175070437665e-12	1.1416765703141357e-6
0.7107999999999999	2.5748610644299457e-12	4.827099918617565e-7
0.7108999999999999	2.579509577703437e-12	2.5869999338281017e-7
0.7109999999999999	2.5841630274076912e-12	1.620464235096636e-7
0.7110999999999998	2.5888213938833046e-12	1.1256563790159957e-7
0.7111999999999999	2.5934846572665626e-12	8.413977777335995e-8
0.7112999999999999	2.5981527974880877e-12	6.645578031815248e-8
0.7113999999999999	2.602825794271557e-12	5.4824152788711186e-8
0.7114999999999999	2.607527053613995e-12	4.6878636340744264e-8
0.7115999999999999	2.6122385241020176e-12	4.132808870852154e-8
0.7117	2.6169550422804437e-12	3.742669892047305e-8
0.7118	2.6216765887050396e-12	3.4726940158297055e-8
0.7119	2.6264031437276776e-12	3.295628951421945e-8
0.712	2.6311346874949188e-12	3.195285503197123e-8
0.7121	2.6358711999465863e-12	3.16314267117369e-8
0.7121999999999999	2.64061266081446e-12	3.1966956185213386e-8
0.7122999999999999	2.6453590496208098e-12	3.298974614290367e-8
0.7123999999999999	2.6501103456769765e-12	3.479073064109207e-8
0.7124999999999999	2.6548665280820204e-12	3.753847238664937e-8
0.7125999999999999	2.659627575721203e-12	4.1513547393039535e-8
0.7126999999999999	2.6643934672646396e-12	4.7173072589889935e-8
0.7127999999999999	2.6691641811657993e-12	5.527295839079989e-8
0.7128999999999999	2.6739493660281535e-12	6.711004765636935e-8
0.7129999999999999	2.6787605716792407e-12	8.503381459350257e-8
0.7130999999999998	2.6835768047064096e-12	1.1362556689240625e-7
0.7132	2.688398044471412e-12	1.6273582347971349e-7
0.7132999999999999	2.6932242701228714e-12	2.565033186596984e-7
0.7133999999999999	2.698055460594808e-12	4.655130609298241e-7
0.7134999999999999	2.702891594605261e-12	1.0452077601675894e-6
0.7135999999999999	2.707732650654714e-12	2.7618016243980144e-6
0.7137	2.712578607024796e-12	2.6600057115933568e-6
0.7138	2.7174294417766834e-12	1.0155675485587911e-6
0.7139	2.7222851327496683e-12	4.649267166329043e-7
0.714	2.72714565755967e-12	2.620599816902751e-7
0.7141	2.732010993597736e-12	1.6940267405943427e-7
0.7142	2.7368811180285252e-12	1.201748868379442e-7
0.7142999999999999	2.7417560077887895e-12	9.117095328982372e-8
0.7143999999999999	2.7466356395858785e-12	7.280077346269347e-8
0.7144999999999999	2.7515527920660934e-12	6.055881743127237e-8
0.7145999999999999	2.7564754638018645e-12	5.211490554787684e-8
0.7146999999999999	2.761403099642721e-12	4.6174328560506615e-8
0.7147999999999999	2.7663356772963613e-12	4.1978467515164354e-8
0.7148999999999999	2.7712731742449856e-12	3.906718898573587e-8
0.7149999999999999	2.7762155677438254e-12	3.7158221933637184e-8
0.7150999999999998	2.7811628348196124e-12	3.6083316342965594e-8
0.7152	2.786114952269058e-12	3.57542948229325e-8
0.7152999999999999	2.791071896657268e-12	3.614653413378449e-8
0.7153999999999999	2.7960336443162254e-12	3.729436467049466e-8
0.7154999999999999	2.801000171343262e-12	3.9296885041686625e-8
0.7155999999999999	2.8059714535994228e-12	4.233592977931723e-8
0.7157	2.8109474667079425e-12	4.671199679778691e-8
0.7158	2.815928186052593e-12	5.2911021061227684e-8
0.7159	2.8209135867761745e-12	6.172950460170015e-8
0.716	2.8259036437788275e-12	7.45189687226963e-8
0.7161	2.830928584924807e-12	9.36946379103703e-8
0.7162	2.8359643360093434e-12	1.238816921321231e-7
0.7162999999999999	2.8410049836267815e-12	1.7478881461348847e-7
0.7163999999999999	2.846050503777076e-12	2.694281408382053e-7
0.7164999999999999	2.8511008722219853e-12	4.7196750930547457e-7
0.7165999999999999	2.8561560644835205e-12	1.0008206115712783e-6
0.7166999999999999	2.8612160558423447e-12	2.576641194523434e-6
0.7167999999999999	2.866280821336137e-12	3.3415786786541134e-6
0.7168999999999999	2.8713503357579747e-12	1.3792940961757496e-6
0.7169999999999999	2.876424573654732e-12	6.106600487031002e-7
0.7170999999999998	2.8815035093253897e-12	3.343373073867496e-7
0.7172	2.8865871168194233e-12	2.1170195316894288e-7
0.7172999999999999	2.8916753699351212e-12	1.4790680090286175e-7
0.7173999999999999	2.8967682422178846e-12	1.108768252002886e-7
0.7174999999999999	2.901865706958603e-12	8.76655467259522e-8
0.7175999999999999	2.9069677371918994e-12	7.23011940502937e-8
0.7177	2.9120743056945094e-12	6.173921670559035e-8
0.7178	2.9172201479615455e-12	5.430562430225041e-8
0.7179	2.9223754506690293e-12	4.902552601396319e-8
0.718	2.927535552721015e-12	4.5308793051257295e-8
0.7181	2.932700428107904e-12	4.2791080796110254e-8
0.7182	2.937870050567225e-12	4.1249876990564985e-8
0.7182999999999999	2.943044393581906e-12	4.055926267460905e-8
0.7183999999999999	2.9482234303786346e-12	4.066648693429069e-8
0.7184999999999999	2.953407133926087e-12	4.1582544545155404e-8
0.7185999999999999	2.958595476933236e-12	4.338379326509711e-8
0.7186999999999999	2.9637884318476662e-12	4.62250247381377e-8
0.7187999999999999	2.9689859708537652e-12	5.036794942201629e-8
0.7188999999999999	2.974188065870994e-12	5.623451483135015e-8
0.7189999999999999	2.979394688552174e-12	6.45049690631832e-8
0.7190999999999999	2.9846058102816577e-12	7.630330282201484e-8
0.7192	2.98982140217358e-12	9.356640371789711e-8
0.7192999999999999	2.9950414350700198e-12	1.1983183202698531e-7
0.7193999999999999	3.000265879539245e-12	1.6207482221648861e-7
0.7194999999999999	3.0055003125299003e-12	2.3550145057389823e-7
0.7195999999999999	3.010776668056132e-12	3.779699627355945e-7
0.7197	3.0160577185207216e-12	7.01513193403156e-7
0.7198	3.021343435829083e-12	1.5975372570763675e-6
0.7199	3.0266337916185587e-12	3.7084527370287256e-6
0.72	3.0319287572565115e-12	2.770071355279146e-6
0.7201	3.0372283038386296e-12	1.1274792191305508e-6
0.7202	3.0425324021870697e-12	5.500183328001917e-7
0.7202999999999999	3.0478410228486574e-12	3.214649880515574e-7
0.7203999999999999	3.053154136093046e-12	2.123704752614674e-7
0.7204999999999999	3.0584717119108856e-12	1.5276131668813275e-7
0.7205999999999999	3.0637937200119987e-12	1.1696207513455165e-7
0.7206999999999999	3.0691201298234475e-12	9.39690242513367e-8
0.7207999999999999	3.0744509104877566e-12	7.847773157625684e-8
0.7208999999999999	3.0797860308609554e-12	6.769265941405311e-8
0.7209999999999999	3.0851254595106997e-12	6.003696145316341e-8
0.7210999999999999	3.0904691647143744e-12	5.457504966084197e-8
0.7212	3.0958171144571804e-12	5.073266367282465e-8
0.7212999999999999	3.101169276430163e-12	4.815256067220014e-8
0.7213999999999999	3.1065536312912946e-12	4.661726702454791e-8
0.7214999999999999	3.111961690540002e-12	4.600627280526723e-8
0.7215999999999999	3.117374272732651e-12	4.627479240817353e-8
0.7217	3.1227913470476872e-12	4.7446331262206205e-8
0.7218	3.1282128823758303e-12	4.961611245595975e-8
0.7219	3.1336388473182733e-12	5.2967081720087765e-8
0.722	3.139069210184718e-12	5.7803049280550564e-8
0.7221	3.144503938991438e-12	6.46097693406672e-8
0.7222	3.1499430014593384e-12	7.416648618944537e-8
0.7222999999999999	3.155386365012007e-12	8.775586617151529e-8
0.7223999999999999	3.1608339967737523e-12	1.07579989583146e-7
0.7224999999999999	3.1662858635676392e-12	1.3764327562827271e-7
0.7225999999999999	3.171741931913427e-12	1.8579676161549497e-7
0.7226999999999999	3.1772021680256875e-12	2.690188853019505e-7
0.7227999999999999	3.182666537811663e-12	4.2906440893637275e-7
0.7228999999999999	3.1881350068693288e-12	7.869712155687474e-7
0.7229999999999999	3.1936075404853e-12	1.7499222183933944e-6
0.7230999999999999	3.1990841036327847e-12	3.966444235699517e-6
0.7232	3.2045646609695992e-12	3.157140119028833e-6
0.7232999999999999	3.2100637423870346e-12	1.3249483131367366e-6
0.7233999999999999	3.2156044216246696e-12	6.485499147131645e-7
0.7234999999999999	3.221149435374359e-12	3.785292049663772e-7
0.7235999999999999	3.2266987499456856e-12	2.495223529904733e-7
0.7237	3.2322523313401037e-12	1.7907449178801673e-7
0.7238	3.2378101452488648e-12	1.367955659247517e-7
0.7239	3.24337215705097e-12	1.096510203897074e-7
0.724	3.2489383318112083e-12	9.135913433551208e-8
0.7241	3.254508634277911e-12	7.861081171081078e-8
0.7242	3.260083028881005e-12	6.953983758781199e-8
0.7242999999999999	3.2656614797298847e-12	6.30382518773934e-8
0.7243999999999999	3.2712439506112057e-12	5.842445837818283e-8
0.7244999999999999	3.2768304049868943e-12	5.527199997536217e-8
0.7245999999999999	3.2824208059919446e-12	5.331726114464285e-8
0.7246999999999999	3.2880151164321985e-12	5.2408853745730837e-8
0.7247999999999999	3.2936132987823057e-12	5.248094542331532e-8
0.7248999999999999	3.299215315183455e-12	5.354212827601035e-8
0.7249999999999999	3.304821127441205e-12	5.567651886055908e-8
0.7250999999999999	3.3104306970232925e-12	5.905732560042689e-8
0.7251999999999998	3.3160439850573736e-12	6.397674313600006e-8
0.7253	3.3216726817811247e-12	7.090152641705279e-8
0.7253999999999999	3.3273509639158663e-12	8.05732784535881e-8
0.7254999999999999	3.333033338989589e-12	9.419216034937484e-8
0.7255999999999999	3.3387197699719794e-12	1.1377480866902129e-7
0.7256999999999999	3.34441021950097e-12	1.4288533835000914e-7
0.7258	3.35010464988057e-12	1.8825781714355177e-7
0.7259	3.355803023078642e-12	2.6376394202256287e-7
0.726	3.361505300724698e-12	4.013714759590031e-7
0.7261	3.367211444107701e-12	6.861884410019843e-7
0.7262	3.3729214141737755e-12	1.3841502376520096e-6
0.7263	3.378635171523964e-12	3.244785628545801e-6
0.7263999999999999	3.3843526764120063e-12	4.481481902029326e-6
0.7264999999999999	3.3900738887419597e-12	2.157546290042583e-6
0.7265999999999999	3.3957987680660287e-12	9.866066899356828e-7
0.7266999999999999	3.4015272735821195e-12	5.414243942361747e-7
0.7267999999999999	3.4072593641315946e-12	3.4154223332857263e-7
0.7268999999999999	3.412994998196947e-12	2.3737720124615464e-7
0.7269999999999999	3.418734133899346e-12	1.7693805990760602e-7
0.7270999999999999	3.4244767289964077e-12	1.3906566477167484e-7
0.7271999999999998	3.430222740879636e-12	1.1397781469476654e-7
0.7273	3.435972126572218e-12	9.668534840848037e-8
0.7273999999999999	3.4417488487694324e-12	8.444380561044548e-8
0.7274999999999999	3.4475688645718307e-12	7.565306320923442e-8
0.7275999999999999	3.4533926682107205e-12	6.933880628897025e-8
0.7276999999999999	3.4592202187719835e-12	6.48921471800576e-8
0.7278	3.465051474982593e-12	6.193014042565672e-8
0.7279	3.470886395208141e-12	6.021934413840539e-8
0.728	3.4767249374506383e-12	5.963385274043015e-8
0.7281	3.4825670593459435e-12	6.013416866395038e-8
0.7282	3.4884127181614766e-12	6.17606273710108e-8
0.7283	3.4942618707937433e-12	6.463946576301479e-8
0.7283999999999999	3.5001144737659478e-12	6.900313507781884e-8
0.7284999999999999	3.5059704832254765e-12	7.523063962307215e-8
0.7285999999999999	3.51182985494154e-12	8.39204800890756e-8
0.7286999999999999	3.517692544302542e-12	9.60219052683985e-8
0.7287999999999999	3.523558506313742e-12	1.1307814056893254e-7
0.7288999999999999	3.5294276955946135e-12	1.3769967344416166e-7
0.7289999999999999	3.5353000663764395e-12	1.7454640211802648e-7
0.7290999999999999	3.541175572499611e-12	2.3253692153737024e-7
0.7291999999999998	3.5470541674112616e-12	3.303412778175439e-7
0.7293	3.5529358041625296e-12	5.118250474859281e-7
0.7293999999999999	3.5588204354060442e-12	8.960387234483247e-7
0.7294999999999999	3.5647080133933233e-12	1.8521694803071213e-6
0.7295999999999999	3.5706559924660145e-12	4.14810839536955e-6
0.7296999999999999	3.5766207414398513e-12	4.453684833360646e-6
0.7298	3.5825888970922733e-12	2.062189444455731e-6
0.7299	3.5885604139946144e-12	9.929244565304227e-7
0.73	3.5945352463279355e-12	5.658599121099526e-7
0.7301	3.6005133478803698e-12	3.6581219973696753e-7
0.7302	3.6064946720446547e-12	2.5849713313446004e-7
0.7303	3.6124791718155044e-12	1.9496654113466535e-7
0.7303999999999999	3.618466799786929e-12	1.5457846095672694e-7
0.7304999999999999	3.624457508149719e-12	1.27537522064632e-7
0.7305999999999999	3.6304512486887605e-12	1.0874902912607883e-7
0.7306999999999999	3.636447972780379e-12	9.536771023373812e-8
0.7307999999999999	3.642447631389621e-12	8.571507273221556e-8
0.7308999999999999	3.6484501750676555e-12	7.876027484826968e-8
0.7309999999999999	3.654455553948998e-12	7.385434877994008e-8
0.7310999999999999	3.6604637177488124e-12	7.058720365673035e-8
0.7311999999999999	3.66647461576017e-12	6.870834232535465e-8
0.7313	3.672488196851263e-12	6.808309889425182e-8
0.7313999999999999	3.67850440946267e-12	6.867061622576164e-8
0.7314999999999999	3.684523201604519e-12	7.051719012122101e-8
0.7315999999999999	3.6905445208537515e-12	7.37630907929127e-8
0.7316999999999999	3.6965683143511915e-12	7.866462199597608e-8
0.7318	3.7026355436596876e-12	8.563799734002068e-8
0.7319	3.708743561984216e-12	9.533640895402638e-8
0.732	3.714854564925027e-12	1.0878940482980271e-7
0.7321	3.720968502228129e-12	1.2765953585866043e-7
0.7322	3.727085323215799e-12	1.5473437019371544e-7
0.7323	3.733204976783796e-12	1.949345784969515e-7
0.7323999999999999	3.739327411398613e-12	2.575428198424825e-7
0.7324999999999999	3.745452575094607e-12	3.6162252719539725e-7
0.7325999999999999	3.75158041547128e-12	5.508068930381824e-7
0.7326999999999999	3.757710879690272e-12	9.393184493097668e-7
0.7327999999999999	3.7638439144727075e-12	1.8669667549967405e-6
0.7328999999999999	3.76997946609613e-12	4.115770084505627e-6
0.7329999999999999	3.776117480391695e-12	5.206119205108706e-6
0.7330999999999999	3.782257902741269e-12	2.6338188450443474e-6
0.7331999999999999	3.788400678074461e-12	1.2591498760586232e-6
0.7333	3.794545750865657e-12	7.059586903925234e-7
0.7333999999999999	3.800693065131113e-12	4.5025295691505576e-7
0.7334999999999999	3.8068425644258875e-12	3.1482339531304595e-7
0.7335999999999999	3.812994191840884e-12	2.3544722403299492e-7
0.7336999999999999	3.819147889999834e-12	1.853595481209485e-7
0.7338	3.8253036010562405e-12	1.5199969048077582e-7
0.7339	3.8314612666902315e-12	1.2889509170025082e-7
0.734	3.837620828105631e-12	1.1245756037465147e-7
0.7341	3.843827737174896e-12	1.0058224828814967e-7
0.7342	3.8500797305103436e-12	9.198005046728992e-8
0.7343	3.85633418869295e-12	8.583857358260319e-8
0.7343999999999999	3.8625910558648065e-12	8.164128607063743e-8
0.7344999999999999	3.868850275705752e-12	7.906614332764343e-8
0.7345999999999999	3.8751117914303316e-12	7.792914925871757e-8
0.7346999999999999	3.881375545784752e-12	7.815447976917269e-8
0.7347999999999999	3.887641481043869e-12	7.976254956526392e-8
0.7348999999999999	3.893909539008021e-12	8.287273551981954e-8
0.7349999999999999	3.900179661000049e-12	8.772138586589535e-8
0.7350999999999999	3.906451787862103e-12	9.46998909921472e-8
0.7351999999999999	3.912725859952528e-12	1.0442374010414267e-7
0.7353	3.91900181714269e-12	1.1785464955069605e-7
0.7353999999999999	3.92527959881385e-12	1.3652047161687784e-7
0.7354999999999999	3.931559143853922e-12	1.6292712530396372e-7
0.7355999999999999	3.937840390654281e-12	2.0137343949042587e-7
0.7356999999999999	3.9441232771065384e-12	2.5967738807796865e-7
0.7358	3.950407740599296e-12	3.5315464294400203e-7
0.7359	3.9566937180147646e-12	5.147776497341487e-7
0.736	3.962981145725616e-12	8.244128373088927e-7
0.7361	3.9692699595916185e-12	1.5025960347182147e-6
0.7362	3.9755600949562046e-12	3.1669755301748444e-6
0.7363	3.981851486643279e-12	5.818951394766285e-6
0.7363999999999999	3.9881440689536784e-12	4.264755251775664e-6
0.7364999999999999	3.994518353273114e-12	2.011450095989716e-6
0.7365999999999999	4.0009129512458845e-12	1.0562645318161719e-6
0.7366999999999999	4.007309377456776e-12	6.393319450012498e-7
0.7367999999999999	4.013707569535462e-12	4.300746771855119e-7
0.7368999999999999	4.020107464604769e-12	3.1234956472812807e-7
0.7369999999999999	4.026508999277532e-12	2.402836995195008e-7
0.7370999999999999	4.032912109653067e-12	1.9334159612749807e-7
0.7371999999999999	4.039316731314026e-12	1.6133777484929253e-7
0.7372999999999998	4.045722799322836e-12	1.3879416426999417e-7
0.7373999999999999	4.052130248218542e-12	1.2257107313840594e-7
0.7374999999999999	4.058539012013136e-12	1.1077836815590105e-7
0.7375999999999999	4.064949024188328e-12	1.0223670181604293e-7
0.7376999999999999	4.0713602176920365e-12	9.619466542207407e-8
0.7377999999999999	4.0777725249348544e-12	9.217355036199804e-8
0.7379	4.084185877786632e-12	8.987997880076158e-8
0.738	4.09060020757287e-12	8.915723514584527e-8
0.7381	4.0970154450713155e-12	8.99608105799423e-8
0.7382	4.103431520508248e-12	9.235142943679497e-8
0.7383	4.109848363554986e-12	9.650365829646129e-8
0.7384	4.116265903324278e-12	1.0273222993358696e-7
0.7384999999999999	4.122684068366608e-12	1.1154307791334766e-7
0.7385999999999999	4.129102786666609e-12	1.2372388514898662e-7
0.7386999999999999	4.135521985639322e-12	1.4050364495684887e-7
0.7387999999999999	4.1419415921265865e-12	1.6384105785260747e-7
0.7388999999999999	4.148408982103243e-12	1.9696935060400212e-7
0.7389999999999999	4.154941051112993e-12	2.454828407562907e-7
0.7390999999999999	4.1614742412462574e-12	3.1966773026905104e-7
0.7391999999999999	4.168008483110639e-12	4.399502336122974e-7
0.7392999999999998	4.174543706759111e-12	6.509964396057917e-7
0.7394	4.181079841686407e-12	1.062618967016158e-6
0.7394999999999999	4.1876168168252516e-12	1.9773100877099758e-6
0.7395999999999999	4.194154560542906e-12	4.134167024040358e-6
0.7396999999999999	4.200693000637244e-12	6.451135410762225e-6
0.7397999999999999	4.207232064333303e-12	4.092184236622395e-6
0.7399	4.21377167827939e-12	1.987057344873133e-6
0.74	4.220311768543356e-12	1.0875594057443319e-6
0.7401	4.226852260608853e-12	6.77500699857702e-7
0.7402	4.233393079371523e-12	4.6476403445954683e-7
0.7403	4.239934149135177e-12	3.422552331115603e-7
0.7404	4.246475393607967e-12	2.6599555656321095e-7
0.7404999999999999	4.253016735898452e-12	2.1570701341634293e-7
0.7405999999999999	4.259558098511789e-12	1.8110505667120757e-7
0.7406999999999999	4.266099403345705e-12	1.5656285187489762e-7
0.7407999999999999	4.272640571686682e-12	1.388121722270038e-7
0.7408999999999999	4.27918152420587e-12	1.258649168284159e-7
0.7409999999999999	4.2857221809551476e-12	1.1647070465887248e-7
0.7410999999999999	4.292262461363104e-12	1.098284009087057e-7
0.7411999999999999	4.298802284231017e-12	1.0542618952387849e-7
0.7412999999999998	4.3053415677286325e-12	1.0295094383504574e-7
0.7414	4.311926670587187e-12	1.0223815847906923e-7
0.7414999999999999	4.318590649783353e-12	1.0324611358167884e-7
0.7415999999999999	4.3252548921984085e-12	1.0604823733971188e-7
0.7416999999999999	4.3319193202817375e-12	1.1084562743310656e-7
0.7417999999999999	4.338583855872602e-12	1.1799599773094111e-7
0.7419	4.345248420196346e-12	1.280707298590028e-7
0.742	4.351912933860244e-12	1.4195541545166732e-7
0.7421	4.3585773168496435e-12	1.6102605249419786e-7
0.7422	4.3652414885237565e-12	1.8746566140612335e-7
0.7423	4.371905367611774e-12	2.2485776026177118e-7
0.7424	4.3785688722085624e-12	2.7936209981751906e-7
0.7424999999999999	4.385231919770738e-12	3.6220841965132577e-7
0.7425999999999999	4.391894427112329e-12	4.954406106466238e-7
0.7426999999999999	4.398556310400829e-12	7.265040849059856e-7
0.7427999999999999	4.4052174851527545e-12	1.169427029845132e-6
0.7428999999999999	4.411877866229588e-12	2.1283925805960588e-6
0.7429999999999999	4.41853736783346e-12	4.330112709479861e-6
0.7430999999999999	4.42519590350286e-12	6.970364643351215e-6
0.7431999999999999	4.4318533861083424e-12	4.826682112638377e-6
0.7432999999999998	4.438509727848205e-12	2.399103914348028e-6
0.7434	4.445164840244121e-12	1.3115519364927921e-6
0.7434999999999999	4.451818634136655e-12	8.130103833816697e-7
0.7435999999999999	4.458471019681039e-12	5.549988165695833e-7
0.7436999999999999	4.465121906342542e-12	4.069429287518386e-7
0.7437999999999999	4.471771202892031e-12	3.150713537541696e-7
0.7439	4.478418817401606e-12	2.5463497317269904e-7
0.744	4.485158230408929e-12	2.131179667054305e-7
0.7441	4.4919449226779525e-12	1.836906321679203e-7
0.7442	4.498730840061726e-12	1.623948991782258e-7
0.7443	4.5055158955178706e-12	1.468268962874069e-7
0.7444	4.5123000013298e-12	1.354749802738839e-7
0.7444999999999999	4.5190830691025245e-12	1.2736851364895282e-7
0.7445999999999999	4.525865009758023e-12	1.218831626759492e-7
0.7446999999999999	4.5326457335309124e-12	1.1863017352042877e-7
0.7447999999999999	4.539425149963936e-12	1.173937606590758e-7
0.7448999999999999	4.546203167903558e-12	1.1809852219432544e-7
0.7449999999999999	4.55297969549529e-12	1.2079820459337715e-7
0.7450999999999999	4.559754640179277e-12	1.2568290285318684e-7
0.7451999999999999	4.5665279086856686e-12	1.3310637321781487e-7
0.7452999999999999	4.573299407029947e-12	1.4364034160417693e-7
0.7454	4.580069040508439e-12	1.581706301271306e-7
0.7454999999999999	4.586836713693389e-12	1.7806431098145545e-7
0.7455999999999999	4.593602330428567e-12	2.054658146794556e-7
0.7456999999999999	4.600365793824355e-12	2.438414103920046e-7
0.7457999999999999	4.6071270062529594e-12	2.9903222789640505e-7
0.7459	4.613885869343756e-12	3.8142233659394674e-7
0.746	4.620642283978365e-12	5.107526607078406e-7
0.7461	4.627396150285852e-12	7.278061261789271e-7
0.7462	4.6341473676377615e-12	1.1257101562322072e-6
0.7463	4.6408958346433715e-12	1.940378887005427e-6
0.7464	4.647641449144507e-12	3.7687501028167772e-6
0.7464999999999999	4.654384108210859e-12	6.941340152302579e-6
0.7465999999999999	4.661173525532618e-12	6.54134433367093e-6
0.7466999999999999	4.668071112958927e-12	3.4629605942253067e-6
0.7467999999999999	4.674966769103071e-12	1.8358829788540002e-6
0.7468999999999999	4.681860396604662e-12	1.0989877434844612e-6
0.7469999999999999	4.688751897359591e-12	7.296369207658194e-7
0.7470999999999999	4.695641172515085e-12	5.235688085522728e-7
0.7471999999999999	4.702528122464997e-12	3.984800666100666e-7
0.7472999999999999	4.709412646844724e-12	3.175524581133977e-7
0.7474	4.716294644526383e-12	2.6263543871351276e-7
0.7474999999999999	4.723174013613882e-12	2.2403496755190453e-7
0.7475999999999999	4.730050651437824e-12	1.962290737510698e-7
0.7476999999999999	4.736924454550675e-12	1.7590759514751807e-7
0.7477999999999999	4.743795318721413e-12	1.6100734233534546e-7
0.7479	4.750663138930745e-12	1.5020773002170254e-7
0.748	4.757527809365798e-12	1.4265421819209066e-7
0.7481	4.764389223415017e-12	1.3780154330073676e-7
0.7482	4.771247273663019e-12	1.353238984182364e-7
0.7483	4.77810185188536e-12	1.3506534558302303e-7
0.7484	4.784952849043201e-12	1.3701706830375753e-7
0.7484999999999999	4.791800155278153e-12	1.4131565995997566e-7
0.7485999999999999	4.798643659906845e-12	1.4826191846517988e-7
0.7486999999999999	4.805483251415635e-12	1.5836465683357465e-7
0.7487999999999999	4.812318817455231e-12	1.7242077597283376e-7
0.7488999999999999	4.81915024483518e-12	1.916541477391147e-7
0.7489999999999999	4.825977419518557e-12	2.1795732366347909e-7
0.7490999999999999	4.832800226616308e-12	2.5432414903790365e-7
0.7491999999999999	4.839618550381854e-12	3.0565788421964565e-7
0.7492999999999999	4.846493844898201e-12	3.80366120909211e-7
0.7494	4.853485788836564e-12	4.937202888495199e-7
0.7494999999999999	4.8604744114795494e-12	6.755146437084476e-7
0.7495999999999999	4.867459603460693e-12	9.891727694124133e-7
0.7496999999999999	4.874441254588997e-12	1.5837321630739236e-6
0.7497999999999999	4.881419253843556e-12	2.836145297827938e-6
0.7499	4.8883934893682116e-12	5.50617004360168e-6
0.75	4.8953638484661305e-12	8.20568472497128e-6
0.7501	4.902330217594232e-12	5.781004647317793e-6
0.7502	4.9092924823578275e-12	3.0210950241834516e-6
0.7503	4.916250527505032e-12	1.698701478468594e-6
0.7504	4.923204236921208e-12	1.0685944512287384e-6
0.7505	4.930153493623331e-12	7.354900540330848e-7
0.7505999999999999	4.937098179754351e-12	5.418984931214157e-7
0.7506999999999999	4.94403817657755e-12	4.207695600185149e-7
0.7507999999999999	4.9509733644708125e-12	3.40615241645377e-7
0.7508999999999999	4.9579036229208676e-12	2.852984417797356e-7
0.7509999999999999	4.964828830517535e-12	2.459324271306895e-7
0.7510999999999999	4.9717488649478046e-12	2.1733119612730773e-7
0.7511999999999999	4.978663602990122e-12	1.9632666042569204e-7
0.7512999999999999	4.985572920508351e-12	1.8091605127046207e-7
0.7513999999999998	4.992476692445943e-12	1.6980571653790135e-7
0.7515	4.999374792819899e-12	1.6215645424714912e-7
0.7515999999999999	5.006267094714742e-12	1.5743750507226082e-7
0.7516999999999999	5.013153470276522e-12	1.5534285755962638e-7
0.7517999999999999	5.020033790706658e-12	1.5574619850413561e-7
0.7518999999999999	5.0269079262559046e-12	1.58682809459865e-7
0.752	5.033775746218039e-12	1.643538900404186e-7
0.7521	5.040794497502776e-12	1.7315603153302926e-7
0.7522	5.0478580746601095e-12	1.857340164725316e-7
0.7523	5.054916661402609e-12	2.0308693107189042e-7
0.7524	5.061970134366997e-12	2.2674455750951797e-7
0.7525	5.069018369271526e-12	2.5907399141165825e-7
0.7525999999999999	5.076061240910044e-12	3.038314521199286e-7
0.7526999999999999	5.0830986231460124e-12	3.671986302628341e-7
0.7527999999999999	5.090130388906411e-12	4.5984027828341677e-7
0.7528999999999999	5.0971564101756855e-12	6.012708137480118e-7
0.7529999999999999	5.104176557989661e-12	8.298702922284177e-7
0.7530999999999999	5.111190702429251e-12	1.2279058084950444e-6
0.7531999999999999	5.118198712614354e-12	1.9886429381312363e-6
0.7532999999999999	5.125200456697592e-12	3.5840228102228428e-6
0.7533999999999998	5.132195801858004e-12	6.739694145099529e-6
0.7535	5.139184614294747e-12	8.831677424402352e-6
0.7535999999999999	5.146166759220644e-12	5.789574761221754e-6
0.7536999999999999	5.153142100855882e-12	3.0958701468844e-6
0.7537999999999999	5.160110502421504e-12	1.7937679557042452e-6
0.7538999999999999	5.167071826132927e-12	1.1532653593575191e-6
0.754	5.174025933193406e-12	8.059737153012765e-7
0.7541	5.1809726837874606e-12	6.003975683062179e-7
0.7542	5.187911937074226e-12	4.7003830986761405e-7
0.7543	5.194843551180851e-12	3.82915744720873e-7
0.7544	5.201767383195745e-12	3.223397670548971e-7
0.7545	5.208683289161824e-12	2.789888510500179e-7
0.7545999999999999	5.215591124069758e-12	2.4736301390084483e-7
0.7546999999999999	5.222490741851088e-12	2.2407322594760897e-7
0.7547999999999999	5.229381995371379e-12	2.0696281917776114e-7
0.7548999999999999	5.2364039943351405e-12	1.9463381724374156e-7
0.7549999999999999	5.243515680780791e-12	1.8617565820597807e-7
0.7550999999999999	5.250620512418707e-12	1.8101226856439155e-7
0.7551999999999999	5.257718350554775e-12	1.7881516833563909e-7
0.7552999999999999	5.264809055473614e-12	1.7945491014175896e-7
0.7553999999999998	5.2718924864319175e-12	1.8298278868724917e-7
0.7555	5.2789685016517715e-12	1.896372134512839e-7
0.7555999999999999	5.286036958313929e-12	1.9987610796268497e-7
0.7556999999999999	5.293097712550978e-12	2.1444301416537358e-7
0.7557999999999999	5.3001506194406655e-12	2.3448374555825617e-7
0.7558999999999999	5.307195532998844e-12	2.617463847264035e-7
0.756	5.314232306172735e-12	2.989281230576585e-7
0.7561	5.321260790833818e-12	3.5029570943909283e-7
0.7562	5.328280837771002e-12	4.228448595501649e-7
0.7563	5.335292296683402e-12	5.285874257609733e-7
0.7564	5.342295016173386e-12	6.893637768294556e-7
0.7565	5.349288843739389e-12	9.477498664107076e-7
0.7565999999999999	5.356273625768724e-12	1.3938247038659125e-6
0.7566999999999999	5.363249207530333e-12	2.23492325147193e-6
0.7567999999999999	5.370215433167599e-12	3.960363980990356e-6
0.7568999999999999	5.377172145690912e-12	7.279436193008302e-6
0.7569999999999999	5.3841191869703364e-12	9.607167679276483e-6
0.7570999999999999	5.391056397728251e-12	6.578554896688364e-6
0.7571999999999999	5.397983617531797e-12	3.597770078084078e-6
0.7572999999999999	5.404900684785402e-12	2.0991347759805084e-6
0.7573999999999999	5.4118074367232304e-12	1.3518754846395486e-6
0.7575	5.418703709401523e-12	9.446958331253265e-7
0.7575999999999999	5.4255893376909605e-12	7.032187380033474e-7
0.7576999999999999	5.4324641552689895e-12	5.499835568620419e-7
0.7577999999999999	5.4395566437602474e-12	4.4754131630808553e-7
0.7578999999999999	5.446681216140101e-12	3.7629374858771014e-7
0.758	5.453796705988592e-12	3.2528131213157143e-7
0.7581	5.460902956732342e-12	2.8803276224950285e-7
0.7582	5.467999810656901e-12	2.605578697979921e-7
0.7583	5.475087108899443e-12	2.40314878680641e-7
0.7584	5.482164691441055e-12	2.256512088947107e-7
0.7585	5.489232397099311e-12	2.1548808961597134e-7
0.7585999999999999	5.4962900635208255e-12	2.0913816503903175e-7
0.7586999999999999	5.50333752717336e-12	2.0620001346543158e-7
0.7587999999999999	5.510374623338311e-12	2.065006277233207e-7
0.7588999999999999	5.5174011861030335e-12	2.1007134543351205e-7
0.7589999999999999	5.524417048352858e-12	2.1715140379179326e-7
0.7590999999999999	5.5314220417634325e-12	2.2821979497858448e-7
0.7591999999999999	5.538415996792744e-12	2.4406279925246316e-7
0.7592999999999999	5.545398742673307e-12	2.658939426109689e-7
0.7593999999999999	5.552370107403973e-12	2.955590393655626e-7
0.7595	5.559329917742073e-12	3.358890620288125e-7
0.7595999999999999	5.566277999195274e-12	3.9132454556330207e-7
0.7596999999999999	5.573214176013404e-12	4.690663760557642e-7
0.7597999999999999	5.580138271180265e-12	5.813075356735445e-7
0.7598999999999999	5.5870501064053815e-12	7.498311835840847e-7
0.76	5.593949502115785e-12	1.0161653632148232e-6
0.7601	5.600836277447463e-12	1.4657334270172992e-6
0.7602	5.60771025023715e-12	2.288707579107205e-6
0.7603	5.614571237013721e-12	3.923599776398208e-6
0.7604	5.6214190529897045e-12	7.1126267997616484e-6
0.7605	5.628253512052788e-12	0.000010380661774579244
0.7605999999999999	5.635074426756981e-12	8.195072786315719e-6
0.7606999999999999	5.642050844806559e-12	4.641981298105595e-6
0.7607999999999999	5.649154352036915e-12	2.6862820560835786e-6
0.7608999999999999	5.656246291205833e-12	1.705202204854405e-6
0.7609999999999999	5.6633264861151085e-12	1.176062194234729e-6
0.7610999999999999	5.6703947592938095e-12	8.659090697385632e-7
0.7611999999999999	5.677450931990139e-12	6.710791773339895e-7
0.7612999999999999	5.684494824162883e-12	5.418782415631976e-7
0.7613999999999999	5.69152625447316e-12	4.5256820318466486e-7
0.7615	5.698545040275868e-12	3.8889151692726484e-7
0.7615999999999999	5.705550997611105e-12	3.4249743151007207e-7
0.7616999999999999	5.71254394119572e-12	3.0826977557597454e-7
0.7617999999999999	5.7195236844145775e-12	2.82963519669916e-7
0.7618999999999999	5.726490039311891e-12	2.644715008730647e-7
0.762	5.733442816582456e-12	2.5141302269246156e-7
0.7621	5.74038182556288e-12	2.428961701370624e-7
0.7622	5.747306874222654e-12	2.3837930707286272e-7
0.7623	5.754217769155287e-12	2.3759317342071732e-7
0.7624	5.7611143155692605e-12	2.40503796628851e-7
0.7625	5.767996317279058e-12	2.47307312978058e-7
0.7626	5.774863576695975e-12	2.5845535371467503e-7
0.7626999999999999	5.781715894819099e-12	2.747166871612688e-7
0.7627999999999999	5.788553071225825e-12	2.972898319441494e-7
0.7628999999999999	5.795374904062915e-12	3.279958867926139e-7
0.7629999999999999	5.802181190036868e-12	3.6960738348675926e-7
0.7630999999999999	5.8089717244046e-12	4.26421363645556e-7
0.7631999999999999	5.8157463009640814e-12	5.052945812773184e-7
0.7632999999999999	5.822504712044683e-12	6.176020576626612e-7
0.7633999999999999	5.829246748497633e-12	7.831535657847527e-7
0.7634999999999998	5.835972199686317e-12	1.0385405128108357e-6
0.7636	5.842680853476569e-12	1.456193829800031e-6
0.7636999999999999	5.849624294200311e-12	2.1905922345462e-6
0.7637999999999999	5.8566546999307575e-12	3.5887795257358205e-6
0.7638999999999999	5.863670580066426e-12	6.339439660781656e-6
0.7639999999999999	5.870671735514888e-12	0.000010371137546878465
0.7641	5.877657965757489e-12	0.000010485919782064178
0.7642	5.884629068840176e-12	6.520407637323848e-6
0.7643	5.891584841363959e-12	3.739360165330219e-6
0.7644	5.898525078475532e-12	2.3098033129958537e-6
0.7645	5.905449573857774e-12	1.5531162170158677e-6
0.7646	5.912358119720113e-12	1.119846420195832e-6
0.7646999999999999	5.91925050678895e-12	8.531859992904023e-7
0.7647999999999999	5.926126524297879e-12	6.792352870770711e-7
0.7648999999999999	5.932985959977964e-12	5.60508519592955e-7
0.7649999999999999	5.939828600047967e-12	4.7663897515308686e-7
0.7650999999999999	5.94665422920432e-12	4.158943809850473e-7
0.7651999999999999	5.953462630611269e-12	3.711833057525683e-7
0.7652999999999999	5.9602535858908e-12	3.380527520119247e-7
0.7653999999999999	5.967026875112514e-12	3.13627457389633e-7
0.7654999999999998	5.973782276783594e-12	2.9602182410642336e-7
0.7656	5.980519567838421e-12	2.8400241897432896e-7
0.7656999999999999	5.9872385236283195e-12	2.7679064573714253e-7
0.7657999999999999	5.993938917911256e-12	2.739486822476876e-7
0.7658999999999999	6.000620522841409e-12	2.7531902157228463e-7
0.7659999999999999	6.007283108958533e-12	2.81003007289973e-7
0.7661	6.013926445177557e-12	2.9137329575355326e-7
0.7662	6.020550298777848e-12	3.0712288005326374e-7
0.7663	6.027154435392475e-12	3.29361880348184e-7
0.7664	6.033738618997537e-12	3.5978586630795503e-7
0.7665	6.040302611901203e-12	4.009612146970084e-7
0.7666	6.046846174732819e-12	4.5681427904663963e-7
0.7666999999999999	6.053513039320004e-12	5.334963624639201e-7
0.7667999999999999	6.0604224253018486e-12	6.409679609738377e-7
0.7668999999999999	6.067313989719264e-12	7.960568484504647e-7
0.7669999999999999	6.074187508306543e-12	1.0287274731712483e-6
0.7670999999999999	6.081042755202782e-12	1.3957196500786779e-6
0.7671999999999999	6.087879502941264e-12	2.0121469664344547e-6
0.7672999999999999	6.094697522439042e-12	3.126599642410219e-6
0.7673999999999999	6.10149658298633e-12	5.269493447847659e-6
0.7674999999999998	6.108276452235794e-12	9.099426791493096e-6
0.7676	6.1150368961917824e-12	0.000012245994404498275
0.7676999999999999	6.121777679199623e-12	9.536344414104639e-6
0.7677999999999999	6.12849856393458e-12	5.62625089676868e-6
0.7678999999999999	6.135199311391073e-12	3.3662266807746767e-6
0.7679999999999999	6.141879680871503e-12	2.181825871056986e-6
0.7681	6.1485394299752495e-12	1.5246649344189055e-6
0.7682	6.155178314587379e-12	1.1323216997958325e-6
0.7683	6.1617960888675424e-12	8.82764871452645e-7
0.7684	6.168392505238497e-12	7.157956996843936e-7
0.7685	6.174967314374858e-12	5.996159680213445e-7
0.7686	6.181520265191481e-12	5.16359826099579e-7
0.7686999999999999	6.188051104831984e-12	4.5545170136049044e-7
0.7687999999999999	6.1945595786571735e-12	4.103591832153409e-7
0.7688999999999999	6.201045430233117e-12	3.769119068976988e-7
0.7689999999999999	6.207508401319668e-12	3.5238716772122467e-7
0.7690999999999999	6.2139482318583685e-12	3.3499227692155735e-7
0.7691999999999999	6.220364659960542e-12	3.235632526443591e-7
0.7692999999999999	6.226757421895373e-12	3.173880386892521e-7
0.7693999999999999	6.23312625207772e-12	3.161062624649596e-7
0.7694999999999999	6.239470883055944e-12	3.1966068153391856e-7
0.7696	6.245791045499651e-12	3.28288940500983e-7
0.7696999999999999	6.252086468187342e-12	3.425536021175171e-7
0.7697999999999999	6.258588226550503e-12	3.634197880005124e-7
0.7698999999999999	6.265302227734056e-12	3.9238674567104336e-7
0.7699999999999999	6.271994500171366e-12	4.317212168283028e-7
0.7701	6.278664790226407e-12	4.848584752880885e-7
0.7702	6.285312842470238e-12	5.570811727162093e-7
0.7703	6.291938399669434e-12	6.567341588936435e-7
0.7704	6.298541202774085e-12	7.97484146760638e-7
0.7705	6.305120990905878e-12	1.0027418226075272e-6
0.7706	6.31167750134603e-12	1.3148261391987209e-6
0.7706999999999999	6.318210469523224e-12	1.8151218313723386e-6
0.7707999999999999	6.32471962900142e-12	2.6705041654162873e-6
0.7708999999999999	6.3312047114675544e-12	4.236650968754195e-6
0.7709999999999999	6.337665446719198e-12	7.184200038425138e-6
0.7710999999999999	6.34410156265208e-12	0.000011617047324456761
0.7711999999999999	6.350512785247692e-12	0.00001291639390093164
0.7712999999999999	6.356898838560462e-12	8.883907652572567e-6
0.7713999999999999	6.363259444705346e-12	5.275653593565739e-6
0.7714999999999999	6.3695943238447734e-12	3.27619878647802e-6
0.7716	6.375903194176045e-12	2.195865070161146e-6
0.7716999999999999	6.382185771918129e-12	1.574930895163504e-6
0.7717999999999999	6.388441771298891e-12	1.1932811014770757e-6
0.7718999999999999	6.394670904541755e-12	9.449828369205539e-7
0.7719999999999999	6.400872881852661e-12	7.759563855216033e-7
0.7721	6.407047411406625e-12	6.56793078102343e-7
0.7722	6.413194199334523e-12	5.705723570464439e-7
0.7723	6.419312949709426e-12	5.070846843382846e-7
0.7724	6.4254033645331845e-12	4.599279686174113e-7
0.7725	6.4314651437226886e-12	4.2496915958487497e-7
0.7726	6.437497985096224e-12	3.9949158393831203e-7
0.7726999999999999	6.443501584359455e-12	3.817052603690571e-7
0.7727999999999999	6.449475635091656e-12	3.704594131351039e-7
0.7728999999999999	6.455502397734949e-12	3.650750463461383e-7
0.7729999999999999	6.461954710706596e-12	3.6525437296585536e-7
0.7730999999999999	6.468380946949833e-12	3.7102707451673164e-7
0.7731999999999999	6.4747808204962795e-12	3.827693069775698e-7
0.7732999999999999	6.481154043366838e-12	4.012460884424815e-7
0.7733999999999999	6.48750032555807e-12	4.2771391962062595e-7
0.7734999999999999	6.493819375029123e-12	4.6410220622897285e-7
0.7736	6.500110897688126e-12	5.13319780672187e-7
0.7736999999999999	6.506374597378678e-12	5.797737038245378e-7
0.7737999999999999	6.512610175866187e-12	6.70267717318361e-7
0.7738999999999999	6.5188173328242654e-12	7.9561369300717e-7
0.7739999999999999	6.524995765820759e-12	9.736510976539768e-7
0.7741	6.531145170303858e-12	1.2351988518781682e-6
0.7742	6.537265239588273e-12	1.636453992042725e-6
0.7743	6.543355664840865e-12	2.2862145823578324e-6
0.7744	6.549416135066641e-12	3.407075457723221e-6
0.7745	6.555446337094438e-12	5.456824289787476e-6
0.7746	6.561445955562484e-12	9.143575736019102e-6
0.7746999999999999	6.567414672903945e-12	0.000013634022666453003
0.7747999999999999	6.5733521693322934e-12	0.000013244168217510422
0.7748999999999999	6.579258122826835e-12	8.69615255597788e-6
0.7749999999999999	6.585132209117618e-12	5.266615533924078e-6
0.7750999999999999	6.590974101670828e-12	3.3644210207401784e-6
0.7751999999999999	6.596783471673607e-12	2.3080788780776837e-6
0.7752999999999999	6.6025599880192175e-12	1.6850719998561806e-6
0.7753999999999999	6.608303317291512e-12	1.2942278432902184e-6
0.7754999999999999	6.614013123750036e-12	1.0359142079156118e-6
0.7756	6.6196890693143905e-12	8.57944900392014e-7
0.7757	6.625330813548827e-12	7.31334643783367e-7
0.7757999999999999	6.630938013646615e-12	6.391194966610985e-7
0.7758999999999999	6.636510324414402e-12	5.709233523402701e-7
0.7759999999999999	6.642047398256376e-12	5.201703270406889e-7
0.7761	6.647763550947312e-12	4.825852303101648e-7
0.7762	6.653850624183511e-12	4.553467684203218e-7
0.7763	6.659906485370357e-12	4.36590907413322e-7
0.7764	6.665930810826787e-12	4.2513415070465916e-7
0.7765	6.671923274605835e-12	4.202999738824523e-7
0.7766	6.6778835484797085e-12	4.2182795243536095e-7
0.7767	6.6838113019245935e-12	4.2983941074733724e-7
0.7767999999999999	6.689706202105366e-12	4.448517644739043e-7
0.7768999999999999	6.695567913860366e-12	4.678444431429634e-7
0.7769999999999999	6.70139609968599e-12	5.003908943412369e-7
0.7770999999999999	6.707190419721115e-12	5.448877218909292e-7
0.7771999999999999	6.712950531731389e-12	6.04939949382765e-7
0.7772999999999999	6.7186760910936256e-12	6.860132087575509e-7
0.7773999999999999	6.724366750779831e-12	7.96565796010797e-7
0.7774999999999999	6.73002216134143e-12	9.50085464605362e-7
0.7775999999999998	6.7356419708929575e-12	1.1689175278428076e-6
0.7777	6.7412258250960684e-12	1.4918244183613867e-6
0.7777999999999999	6.74677336714319e-12	1.9897063724166682e-6
0.7778999999999999	6.752284237741131e-12	2.7997352861691143e-6
0.7779999999999999	6.757758075094568e-12	4.199113495350421e-6
0.7780999999999999	6.763194514889441e-12	6.72888288815666e-6
0.7782	6.768593190276243e-12	0.000011025613590554173
0.7783	6.773953731853188e-12	0.00001526900728164996
0.7784	6.779275767649103e-12	0.00001368500128265423
0.7785	6.784558923106618e-12	8.885461259358737e-6
0.7786	6.789802821064769e-12	5.491416212524491e-6
0.7787	6.795007081741732e-12	3.5825752814022714e-6
0.7787999999999999	6.8001713227174796e-12	2.4982302456901866e-6
0.7788999999999999	6.805295158916162e-12	1.8463193612192365e-6
0.7789999999999999	6.810378202588451e-12	1.4312449906132981e-6
0.7790999999999999	6.8154200632938035e-12	1.1538119872051336e-6
0.7791999999999999	6.82042034788247e-12	9.61027854237373e-7
0.7792999999999999	6.8254464480600835e-12	8.229919129224842e-7
0.7793999999999999	6.831078346240217e-12	7.219901463828424e-7
0.7794999999999999	6.836673329587428e-12	6.470673750680963e-7
0.7795999999999998	6.8422310328905205e-12	5.912326101667222e-7
0.7797	6.84775108839044e-12	5.499134066419683e-7
0.7797999999999999	6.8532331257631885e-12	5.200831998734011e-7
0.7798999999999999	6.858676772103041e-12	4.997514136046304e-7
0.7799999999999999	6.864081651905006e-12	4.876615172906669e-7
0.7800999999999999	6.869447387047729e-12	4.831154164898568e-7
0.7802	6.8747735967760885e-12	4.858810190329633e-7
0.7803	6.880059897683563e-12	4.961617152469726e-7
0.7804	6.885305903694512e-12	5.146208514858447e-7
0.7805	6.8905112260465315e-12	5.424662237182807e-7
0.7806	6.895675473272497e-12	5.81613158543878e-7
0.7807	6.900798251182468e-12	6.34964592620359e-7
0.7807999999999999	6.905879162845647e-12	7.068804830476097e-7
0.7808999999999999	6.910917808572001e-12	8.039720761740358e-7
0.7809999999999999	6.915913785893885e-12	9.364812720206144e-7
0.7810999999999999	6.920866689547612e-12	1.1207636703379065e-6
0.7811999999999999	6.925776111454655e-12	1.3839540538866386e-6
0.7812999999999999	6.9306416407029505e-12	1.773157922465551e-6
0.7813999999999999	6.935462863528019e-12	2.374432197725567e-6
0.7814999999999999	6.940239363293809e-12	3.353248939701774e-6
0.7815999999999999	6.944970720473599e-12	5.037524090863683e-6
0.7817	6.9496565126307916e-12	8.028118318163686e-6
0.7817999999999999	6.954296314399283e-12	0.00001281282997626836
0.7818999999999999	6.958889697464017e-12	0.000016731927995060878
0.7819999999999999	6.963436230541293e-12	0.000014353427378927366
0.7820999999999999	6.967935479358896e-12	9.354695475849357e-6
0.7822	6.972387006636168e-12	5.887839280062964e-6
0.7823	6.9767903720637964e-12	3.9029866769965615e-6
0.7824	6.981145132283663e-12	2.75379305379512e-6
0.7825	6.985450840868459e-12	2.052462628424589e-6
0.7826	6.990050993289787e-12	1.600862338429274e-6
0.7827	6.995086848447956e-12	1.2964442974025772e-6
0.7827999999999999	7.000079080518884e-12	1.0835370675889598e-6
0.7828999999999999	7.00502727589727e-12	9.303390058744606e-7
0.7829999999999999	7.009931018100173e-12	8.178193652132844e-7
0.7830999999999999	7.01478988774769e-12	7.341327640855905e-7
0.7831999999999999	7.019603462543744e-12	6.716710548760561e-7
0.7832999999999999	7.024371317256305e-12	6.254380885763261e-7
0.7833999999999999	7.0290930236979285e-12	5.921201760125647e-7
0.7834999999999999	7.0337681507059675e-12	5.695399509707221e-7
0.7835999999999999	7.038396264122536e-12	5.563321653293569e-7
0.7837	7.04297692677454e-12	5.517557508613592e-7
0.7837999999999999	7.047509698453524e-12	5.555968138947182e-7
0.7838999999999999	7.05199413589519e-12	5.681405587454368e-7
0.7839999999999999	7.056429792759103e-12	5.902057850866128e-7
0.7840999999999999	7.0608162196079025e-12	6.232490701019681e-7
0.7842	7.065152963886679e-12	6.695614662208868e-7
0.7843	7.069439569901999e-12	7.326039765491112e-7
0.7844	7.073675578800889e-12	8.175683870815678e-7
0.7845	7.0778605285496854e-12	9.323252308057339e-7
0.7846	7.081993953912576e-12	1.0890687923546795e-6
0.7847	7.086075386430345e-12	1.3072746137631357e-6
0.7847999999999999	7.090104354398417e-12	1.619242169435009e-6
0.7848999999999999	7.094080382845331e-12	2.080957221836134e-6
0.7849999999999999	7.098002993510816e-12	2.7942805529571085e-6
0.7850999999999999	7.101871704823549e-12	3.953133354608967e-6
0.7851999999999999	7.1056860318789934e-12	5.932458506652767e-6
0.7852999999999999	7.109445486417075e-12	9.371722341110414e-6
0.7853999999999999	7.113149576799556e-12	0.000014560711449713622
0.7854999999999999	7.1167978079873255e-12	0.00001816354843978634
0.7855999999999999	7.120389681517683e-12	0.000015218424083451313
0.7857	7.123924695481153e-12	0.000010013499539927499
0.7857999999999999	7.1274023444984196e-12	6.4040955349339406e-6
0.7858999999999999	7.131139451448283e-12	4.298153256134123e-6
0.7859999999999999	7.135460025381782e-12	3.0580211810762997e-6
0.7860999999999999	7.139729550693907e-12	2.291418193491712e-6
0.7862	7.14394756053661e-12	1.7930094280818585e-6
0.7863	7.1481135848193285e-12	1.4545304915426861e-6
0.7864	7.1522271501870976e-12	1.2163898830142993e-6
0.7865	7.1562877799987505e-12	1.0441809994100113e-6
0.7866	7.160294994304644e-12	9.171456782867294e-7
0.7867	7.164248309824581e-12	8.222814061922829e-7
0.7867999999999999	7.168147239925173e-12	7.511964137440897e-7
0.7868999999999999	7.171991294597486e-12	6.983609490417272e-7
0.7869999999999999	7.1757799804341145e-12	6.601004734307525e-7
0.7870999999999999	7.179512800606458e-12	6.340013901480687e-7
0.7871999999999999	7.183189254841572e-12	6.185575641756056e-7
0.7872999999999999	7.186808839398976e-12	6.129660212246027e-7
0.7873999999999999	7.19037104704736e-12	6.170233228048044e-7
0.7874999999999999	7.193875367040927e-12	6.310993961793909e-7
0.7875999999999999	7.1973212850958006e-12	6.561828998049321e-7
0.7877	7.200708283366195e-12	6.940074809587966e-7
0.7878	7.204035840420234e-12	7.472865138293607e-7
0.7878999999999999	7.207303431215976e-12	8.201113999852462e-7
0.7879999999999999	7.210510527076828e-12	9.186159930550901e-7
0.7880999999999999	7.213656595667208e-12	1.0520982131828122e-6
0.7882	7.2167411009677525e-12	1.2349637014953165e-6
0.7883	7.219763503250453e-12	1.490212665362839e-6
0.7884	7.222723259053635e-12	1.8559494633225792e-6
0.7885	7.225619821156711e-12	2.3980498085003284e-6
0.7886	7.228452638554855e-12	3.2356849355338394e-6
0.7887	7.231221156433292e-12	4.592924240389978e-6
0.7888	7.23392481614167e-12	6.890596047544429e-6
0.7888999999999999	7.236563055168099e-12	0.000010788568250349806
0.7889999999999999	7.239135307113096e-12	0.00001632828119887614
0.7890999999999999	7.241641001663146e-12	0.00001958758925562141
0.7891999999999999	7.244079564564352e-12	0.000016150719724045928
0.7892999999999999	7.247404871213202e-12	0.000010724002873484697
0.7893999999999999	7.2508231777839396e-12	6.93661446426741e-6
0.7894999999999999	7.254181744635538e-12	4.682707571682695e-6
0.7895999999999999	7.25748004301322e-12	3.3315550791170343e-6
0.7897	7.260717540493277e-12	2.4835912695205553e-6
0.7898	7.2638937009582384e-12	1.92450238493816e-6
0.7898999999999999	7.267007984571915e-12	1.53919135976174e-6
0.7899999999999999	7.270059847754247e-12	1.263393134327709e-6
0.7900999999999999	7.273048743155961e-12	1.0595517867806669e-6
0.7901999999999999	7.27597411963297e-12	9.047434147661603e-7
0.7903	7.27883542222071e-12	7.844158932973566e-7
0.7904	7.281632092108353e-12	6.890060316252677e-7
0.7905	7.28436356661253e-12	6.120350558908649e-7
0.7906	7.287029279151293e-12	5.489947657897277e-7
0.7907	7.289628659217574e-12	4.966732109315127e-7
0.7908	7.292161132352627e-12	4.527335626762317e-7
0.7908999999999999	7.294626120119142e-12	4.1544366595164197e-7
0.7909999999999999	7.297023040074407e-12	3.8349794444635864e-7
0.7910999999999999	7.299351305742894e-12	3.558974402957879e-7
0.7911999999999999	7.301610326589132e-12	3.3186734340828726e-7
0.7912999999999999	7.303799507990042e-12	3.107992334846355e-7
0.7913999999999999	7.305918251207127e-12	2.9220994114820614e-7
0.7914999999999999	7.307965953358557e-12	2.75711791153553e-7
0.7915999999999999	7.309942007391208e-12	2.6099077236037573e-7
0.7916999999999998	7.311845802051898e-12	2.4779031355819915e-7
0.7918	7.313676721859325e-12	2.3589908029424793e-7
0.7918999999999999	7.31543414707493e-12	2.2514169388881898e-7
0.7919999999999999	7.317117453674236e-12	2.1537159998988059e-7
0.7920999999999999	7.318726013317543e-12	2.064655362160295e-7
0.7921999999999999	7.320259193320552e-12	1.9831920193317316e-7
0.7923	7.321716356624952e-12	1.9084384063661304e-7
0.7924	7.323096861768516e-12	1.8396352151242285e-7
0.7925	7.324400062855142e-12	1.776129612802305e-7
0.7926	7.325657482446687e-12	1.7173617955829854e-7
0.7927	7.328088818667313e-12	1.6629998924266786e-7
0.7928	7.33045143708167e-12	1.612459177026407e-7
0.7928999999999999	7.332744745140117e-12	1.5653667802676965e-7
0.7929999999999999	7.334968146181202e-12	1.5213953158470968e-7
0.7930999999999999	7.337121039403452e-12	1.4802563075529905e-7
0.7931999999999999	7.339202819837377e-12	1.4416947038983152e-7
0.7932999999999999	7.341212878316941e-12	1.4054842788273304e-7
0.7933999999999999	7.343150601451066e-12	1.3714237582212868e-7
0.7934999999999999	7.345015371594814e-12	1.3393335438537066e-7
0.7935999999999999	7.346806566820255e-12	1.3090529314562661e-7
0.7936999999999999	7.348523560887585e-12	1.280437739265122e-7
0.7938	7.350165723215329e-12	1.2533582790336187e-7
0.7938999999999999	7.3517324188511e-12	1.2276976139384344e-7
0.7939999999999999	7.353223008441485e-12	1.2033500577661178e-7
0.7940999999999999	7.354636848202146e-12	1.1802198777824e-7
0.7941999999999999	7.355973289887594e-12	1.1582201701639747e-7
0.7943	7.357231680760675e-12	1.1372718821328851e-7
0.7944	7.358411363561864e-12	1.1173029592234877e-7
0.7945	7.359511676478473e-12	1.0982475996230766e-7
0.7946	7.360531953113509e-12	1.0800456004160354e-7
0.7947	7.36147152245424e-12	1.0626417829425305e-7
0.7948	7.362329708840805e-12	1.0459854864571885e-7
0.7948999999999999	7.363105831934277e-12	1.0300301209127095e-7
0.7949999999999999	7.363799206684847e-12	1.014732771061657e-7
0.7950999999999999	7.364409143299362e-12	1.0000538452141614e-7
0.7951999999999999	7.364934947209118e-12	9.859567629499719e-8
0.7952999999999999	7.36537591903694e-12	9.724076768923056e-8
0.7953999999999999	7.365731354564443e-12	9.593752243341525e-8
0.7954999999999999	7.366000544698754e-12	9.46830305086071e-8
0.7955999999999999	7.366182775439238e-12	9.347458824059865e-8
0.7956999999999999	7.366277327843773e-12	9.230968042897595e-8
0.7958	7.366283477994822e-12	9.118596427585086e-8
0.7958999999999999	7.366200496965627e-12	9.010125490844772e-8
0.7959999999999999	7.36602765078548e-12	8.905351231591363e-8
0.7960999999999999	7.367019136919628e-12	8.805716687062906e-8
0.7961999999999999	7.368165070062372e-12	8.709749068938526e-8
0.7963	7.369231239086134e-12	8.616979445783009e-8
0.7964	7.370216973366935e-12	8.527251696932365e-8
0.7965	7.371121597623797e-12	8.440419303683779e-8
0.7966	7.37194443188689e-12	8.356344621556587e-8
0.7967	7.372684791465327e-12	8.274898216863531e-8
0.7968	7.373341986914838e-12	8.195958261114381e-8
0.7968999999999999	7.373915324005028e-12	8.11940997750293e-8
0.7969999999999999	7.374404103686622e-12	8.045145134365873e-8
0.7970999999999999	7.374807622058437e-12	7.973061581063793e-8
0.7971999999999999	7.375125170333899e-12	7.903062822226904e-8
0.7972999999999999	7.37535603480766e-12	7.835057626741948e-8
0.7973999999999999	7.375499496821566e-12	7.768959668239996e-8
0.7974999999999999	7.375554832730988e-12	7.704687194182833e-8
0.7975999999999999	7.375521313870109e-12	7.642162720944296e-8
0.7976999999999999	7.375398206517722e-12	7.581312752549506e-8
0.7978	7.375184771862389e-12	7.522067520968802e-8
0.7978999999999999	7.374880265967255e-12	7.464360746073938e-8
0.7979999999999999	7.374483939735045e-12	7.408129413548062e-8
0.7980999999999999	7.373995038872256e-12	7.353313569210312e-8
0.7981999999999999	7.373412803853657e-12	7.299856128361028e-8
0.7983	7.372736469886043e-12	7.247702698887013e-8
0.7984	7.371965266872066e-12	7.196801416986176e-8
0.7985	7.37109841937359e-12	7.147102794473878e-8
0.7986	7.370135146574958e-12	7.098559576732619e-8
0.7987	7.369074662245973e-12	7.051126610448857e-8
0.7988	7.367916174704321e-12	7.004760720359163e-8
0.7988999999999999	7.36665888677821e-12	6.959420594297862e-8
0.7989999999999999	7.365301995768391e-12	6.915066675899204e-8
0.7990999999999999	7.363844693409953e-12	6.871661064364449e-8
0.7991999999999999	7.362286165834023e-12	6.829167420755594e-8
0.7992999999999999	7.360625593528955e-12	6.787550880322066e-8
0.7993999999999999	7.358862151301373e-12	6.746777970409803e-8
0.7994999999999999	7.357572870150574e-12	6.707574943073665e-8
0.7995999999999999	7.35733678065826e-12	6.670688459964154e-8
0.7996999999999999	7.357009617015676e-12	6.634596861475043e-8
0.7998	7.356590628728886e-12	6.599272321477439e-8
0.7998999999999999	7.356079060083796e-12	6.564688081155535e-8
0.7999999999999999	7.355474150110082e-12	6.530818393142342e-8
0.8000999999999999	7.354775132544858e-12	6.497638468971762e-8
0.8001999999999999	7.353981235796083e-12	6.465124429617122e-8
0.8003	7.353091682905872e-12	6.433253258904612e-8
0.8004	7.352105691513165e-12	6.402002759606041e-8
0.8005	7.351022473816512e-12	6.371351512030486e-8
0.8006	7.349841236536372e-12	6.341278834948201e-8
0.8007	7.348561180877262e-12	6.311764748691861e-8
0.8008	7.347181502489498e-12	6.282789940292458e-8
0.8009	7.345701391430785e-12	6.25433573051729e-8
0.8009999999999999	7.344120032127486e-12	6.226384042687143e-8
0.8010999999999999	7.342436603335596e-12	6.198917373158701e-8
0.8011999999999999	7.340650278101428e-12	6.171918763366211e-8
0.8012999999999999	7.338760223722059e-12	6.145371773324248e-8
0.8013999999999999	7.336765601705439e-12	6.119260456499955e-8
0.8014999999999999	7.334665567730339e-12	6.09356933596973e-8
0.8015999999999999	7.33245927160571e-12	6.06828338178102e-8
0.8016999999999999	7.330145857230134e-12	6.043387989445775e-8
0.8018	7.327724462550726e-12	6.018868959496204e-8
0.8019	7.325194219521812e-12	5.994712478039279e-8
0.8019999999999999	7.32255425406325e-12	5.970905098249431e-8
0.8020999999999999	7.319803686018672e-12	5.9474337227441845e-8
0.8021999999999999	7.316941629112974e-12	5.9242855867896884e-8
0.8023	7.313967190910092e-12	5.901448242288143e-8
0.8024	7.310879472769901e-12	5.878909542500566e-8
0.8025	7.307677569805259e-12	5.8566576274623985e-8
0.8026	7.304360570838339e-12	5.8346809100520723e-8
0.8027	7.300927558357128e-12	5.812968062674517e-8
0.8028	7.297377608470911e-12	5.791508004524601e-8
0.8029	7.29370979086635e-12	5.770289889397409e-8
0.8029999999999999	7.290972348353352e-12	5.7506969829107963e-8
0.8030999999999999	7.289086186670507e-12	5.732637458902874e-8
0.8031999999999999	7.287096018404911e-12	5.7148409111778516e-8
0.8032999999999999	7.285001001898718e-12	5.6972982764822e-8
0.8033999999999999	7.282800289625626e-12	5.680000690749953e-8
0.8034999999999999	7.280493028150111e-12	5.6629394799874894e-8
0.8035999999999999	7.278078358086127e-12	5.6461061515315974e-8
0.8036999999999999	7.275555414055986e-12	5.629492385661126e-8
0.8037999999999998	7.272923324648116e-12	5.613090027542609e-8
0.8039	7.270181212375465e-12	5.596891079492707e-8
0.8039999999999999	7.267328193632981e-12	5.580887693540206e-8
0.8040999999999999	7.2643633786546725e-12	5.565072164271442e-8
0.8041999999999999	7.261285871471069e-12	5.549436921945032e-8
0.8042999999999999	7.258094769865676e-12	5.533974525860555e-8
0.8044	7.254789165331319e-12	5.518677657968593e-8
0.8045	7.251368143026373e-12	5.503539116709112e-8
0.8046	7.2478307817304284e-12	5.488551811066277e-8
0.8047	7.244176153799695e-12	5.473708754828095e-8
0.8048	7.24040332512226e-12	5.459003061040551e-8
0.8049	7.236511355072627e-12	5.444427936645374e-8
0.8049999999999999	7.23249929646633e-12	5.429976677292426e-8
0.8050999999999999	7.228366195514042e-12	5.4156426623170996e-8
0.8051999999999999	7.224111091775281e-12	5.401419349873977e-8
0.8052999999999999	7.219733018111901e-12	5.3873002722186607e-8
0.8053999999999999	7.215231000641186e-12	5.373279031129782e-8
0.8054999999999999	7.210604058688608e-12	5.359349293463586e-8
0.8055999999999999	7.205851204740201e-12	5.3455047868341235e-8
0.8056999999999999	7.200971444394771e-12	5.331739295412166e-8
0.8057999999999998	7.1959637763153954e-12	5.3180466558362365e-8
0.8059	7.190827192180865e-12	5.3044207532297406e-8
0.8059999999999999	7.185560676636804e-12	5.290855517318392e-8
0.8060999999999999	7.180163207246202e-12	5.277344918641817e-8
0.8061999999999999	7.174633754439642e-12	5.263882964854512e-8
0.8062999999999999	7.1689712814653925e-12	5.2504636971106865e-8
0.8064	7.163174744338717e-12	5.237081186528058e-8
0.8065	7.158239668140208e-12	5.225068175498811e-8
0.8066	7.154519462705772e-12	5.2149198189414854e-8
0.8067	7.150681474301829e-12	5.204852367448397e-8
0.8068	7.146724764153161e-12	5.1948611158632525e-8
0.8069	7.142648386917942e-12	5.1849413943274445e-8
0.8069999999999999	7.138451390641769e-12	5.1750885655897294e-8
0.8070999999999999	7.134132816710853e-12	5.165298022376134e-8
0.8071999999999999	7.1296916998056144e-12	5.1555651848174754e-8
0.8072999999999999	7.125127067853365e-12	5.1458854979304935e-8
0.8073999999999999	7.120437941980843e-12	5.136254429150117e-8
0.8074999999999999	7.115623336466421e-12	5.1266674659097585e-8
0.8075999999999999	7.1106822586919475e-12	5.117120113266892e-8
0.8076999999999999	7.105613709094111e-12	5.107607891571004e-8
0.8077999999999999	7.100416681115669e-12	5.0981263341717476e-8
0.8079	7.095090161156158e-12	5.08867098516425e-8
0.8079999999999999	7.089633128522284e-12	5.079237397169659e-8
0.8080999999999999	7.084044555377913e-12	5.0698211291482645e-8
0.8081999999999999	7.078323406693743e-12	5.0604177442430006e-8
0.8082999999999999	7.0724686401966606e-12	5.051022807651427e-8
0.8084	7.066479206318527e-12	5.041631884523586e-8
0.8085	7.060354048144831e-12	5.0322405378842234e-8
0.8086	7.054092101362765e-12	5.0228443265769105e-8
0.8087	7.047692294209016e-12	5.013438803228566e-8
0.8088	7.0411535474171594e-12	5.0040195122322797e-8
0.8089	7.034474774164615e-12	4.994581987746546e-8
0.8089999999999999	7.027654880019352e-12	4.9851217517095556e-8
0.8090999999999999	7.0206927628859694e-12	4.9756343118661844e-8
0.8091999999999999	7.0135873129515625e-12	4.96611515980667e-8
0.8092999999999999	7.006337412631186e-12	4.956559769014896e-8
0.8093999999999999	6.998941936512793e-12	4.94696359292475e-8
0.8094999999999999	6.991399751301845e-12	4.937322062983208e-8
0.8095999999999999	6.983709715765517e-12	4.927630586718377e-8
0.8096999999999999	6.9758706806764e-12	4.9178845458110014e-8
0.8097999999999999	6.967881488755956e-12	4.9080792941681846e-8
0.8099	6.959740974617463e-12	4.8982101559975914e-8
0.8099999999999999	6.951635446429197e-12	4.8885267586078236e-8
0.8100999999999999	6.945912588951176e-12	4.882232851087925e-8
0.8101999999999999	6.9400575266062175e-12	4.875933603318192e-8
0.8102999999999999	6.934069218864629e-12	4.8696255500887216e-8
0.8104	6.92794661788942e-12	4.863305213058687e-8
0.8105	6.921688668484349e-12	4.8569690993625066e-8
0.8106	6.915294308041829e-12	4.850613700220335e-8
0.8107	6.908762466490425e-12	4.8442354895514617e-8
0.8108	6.90209206624184e-12	4.837830922589755e-8
0.8109	6.895282022137704e-12	4.831396434500285e-8
0.8109999999999999	6.888331241395722e-12	4.824928438995945e-8
0.8110999999999999	6.8812386235556416e-12	4.818423326953422e-8
0.8111999999999999	6.874003060424731e-12	4.8118774650273986e-8
0.8112999999999999	6.866623436022874e-12	4.805287194262227e-8
0.8113999999999999	6.859098626527093e-12	4.79864882869993e-8
0.8114999999999999	6.851427500215964e-12	4.79195865398402e-8
0.8115999999999999	6.843608917413373e-12	4.7852129259579807e-8
0.8116999999999999	6.8356417304319815e-12	4.778407869257478e-8
0.8117999999999999	6.827524783516113e-12	4.771539675895767e-8
0.8119	6.8192569127845025e-12	4.764604503841082e-8
0.8119999999999999	6.810836946172259e-12	4.7575984755854076e-8
0.8120999999999999	6.802263703372748e-12	4.750517676703556e-8
0.8121999999999999	6.793535995778633e-12	4.7433581544018215e-8
0.8122999999999999	6.7846526264229975e-12	4.736115916055518e-8
0.8124	6.775612389919504e-12	4.728786927734095e-8
0.8125	6.766414072402463e-12	4.721367112713512e-8
0.8126	6.757056451466337e-12	4.7138523499745925e-8
0.8127	6.747538296104665e-12	4.706238472686743e-8
0.8128	6.737858366648846e-12	4.6985212666761395e-8
0.8129	6.728015414706042e-12	4.690696468877371e-8
0.813	6.7180081830970175e-12	4.682759765767914e-8
0.8130999999999999	6.707835405793291e-12	4.674706791784342e-8
0.8131999999999999	6.69749580785386e-12	4.666533127719539e-8
0.8132999999999999	6.68698810536139e-12	4.658234299099896e-8
0.8133999999999999	6.676311005358104e-12	4.649805774541744e-8
0.8134999999999999	6.665463205780927e-12	4.6412429640859755e-8
0.8135999999999999	6.655930674131026e-12	4.634588237936912e-8
0.8136999999999999	6.647919553420137e-12	4.630158707937093e-8
0.8137999999999999	6.63976033283387e-12	4.6256677697593507e-8
0.8139	6.631451859533334e-12	4.6211122066615576e-8
0.814	6.622992972544346e-12	4.6164887665105885e-8
0.8140999999999999	6.614382502699306e-12	4.611794160650692e-8
0.8141999999999999	6.6056192725784335e-12	4.6070250627593705e-8
0.8142999999999999	6.5967020964508955e-12	4.602178107690731e-8
0.8144	6.587629780215017e-12	4.597249890305072e-8
0.8145	6.57840112133855e-12	4.592236964284827e-8
0.8146	6.5690149087981795e-12	4.587135840935708e-8
0.8147	6.559469923018529e-12	4.58194298797255e-8
0.8148	6.5497649358110545e-12	4.576654828289652e-8
0.8149	6.539898710312045e-12	4.571267738714318e-8
0.815	6.5298700009205784e-12	4.565778048743655e-8
0.8150999999999999	6.519677553235465e-12	4.560182039263376e-8
0.8151999999999999	6.509320103992441e-12	4.5544759412485876e-8
0.8152999999999999	6.498796381000284e-12	4.548655934445362e-8
0.8153999999999999	6.4881051030765116e-12	4.542718146032629e-8
0.8154999999999999	6.477244979983093e-12	4.536658649264071e-8
0.8155999999999999	6.466214712361032e-12	4.5304734620886654e-8
0.8156999999999999	6.455012991664853e-12	4.524158545749755e-8
0.8157999999999999	6.443638500096539e-12	4.51770980336174e-8
0.8159	6.4320899105387134e-12	4.511123078463475e-8
0.816	6.420365886487787e-12	4.504394153548185e-8
0.8160999999999999	6.4084650819861e-12	4.49751874856847e-8
0.8161999999999999	6.39638614155387e-12	4.490492519416299e-8
0.8162999999999999	6.384127700120612e-12	4.4833110563767505e-8
0.8163999999999999	6.3716883829557465e-12	4.475969882554894e-8
0.8165	6.359066805599144e-12	4.4684644522752265e-8
0.8166	6.346261573790711e-12	4.460790149452345e-8
0.8167	6.333271283399724e-12	4.452942285932607e-8
0.8168	6.320094520353342e-12	4.4449160998054344e-8
0.8169	6.3067298605650655e-12	4.4367067536838445e-8
0.817	6.293175869862108e-12	4.4283093329529334e-8
0.8170999999999999	6.2794311039124636e-12	4.419718843985569e-8
0.8171999999999999	6.267897406911109e-12	4.414283416540892e-8
0.8172999999999999	6.257479083762104e-12	4.4105198371966876e-8
0.8173999999999999	6.246896701516149e-12	4.406651475651218e-8
0.8174999999999999	6.236148994263307e-12	4.402674955511684e-8
0.8175999999999999	6.225234687110096e-12	4.398586850530858e-8
0.8176999999999999	6.2141524961147165e-12	4.3943836834415254e-8
0.8177999999999999	6.202901128221698e-12	4.390061924771091e-8
0.8178999999999998	6.191479281195735e-12	4.385617991635745e-8
0.818	6.179885643555534e-12	4.381048246514093e-8
0.8180999999999999	6.168118894506733e-12	4.376348995998975e-8
0.8181999999999999	6.1561777038744785e-12	4.371516489527591e-8
0.8182999999999999	6.1440607320355144e-12	4.3665469180887514e-8
0.8183999999999999	6.1317666298497085e-12	4.3614364129070887e-8
0.8185	6.119294038591052e-12	4.356181044103275e-8
0.8186	6.106641589878205e-12	4.350776819329858e-8
0.8187	6.093807905604256e-12	4.3452196823817786e-8
0.8188	6.0807915978664376e-12	4.3395055117813264e-8
0.8189	6.067591268894708e-12	4.333630119336344e-8
0.819	6.054205510980336e-12	4.327589248671447e-8
0.8190999999999999	6.040632906403521e-12	4.321378573731249e-8
0.8191999999999999	6.026872027360736e-12	4.3149936972549425e-8
0.8192999999999999	6.012921435891306e-12	4.308430149221542e-8
0.8193999999999999	5.998779683803622e-12	4.301683385265078e-8
0.8194999999999999	5.9844453126006456e-12	4.294748785058709e-8
0.8195999999999999	5.969916853404867e-12	4.287621650667303e-8
0.8196999999999999	5.955192826882816e-12	4.280297204867379e-8
0.8197999999999999	5.940271743168724e-12	4.2727705894337645e-8
0.8198999999999999	5.925152101787876e-12	4.265036863391961e-8
0.82	5.909832391579318e-12	4.257091001235613e-8
0.8200999999999999	5.8943110906177136e-12	4.2489278911077056e-8
0.8201999999999999	5.878586666135013e-12	4.240542332945104e-8
0.8202999999999999	5.862657574441161e-12	4.231929036585169e-8
0.8203999999999999	5.846522260844458e-12	4.2230826198335604e-8
0.8205	5.830179159571057e-12	4.213997606492199e-8
0.8206	5.813626693684081e-12	4.204668424346506e-8
0.8207	5.7968632750020226e-12	4.195089403110779e-8
0.8208	5.7826174692114196e-12	4.189113506329282e-8
0.8209	5.769753136332674e-12	4.1851887898741453e-8
0.821	5.756709437180719e-12	4.181120026520783e-8
0.8210999999999999	5.743484997033293e-12	4.1769034715162675e-8
0.8211999999999999	5.730078431350096e-12	4.1725353177421964e-8
0.8212999999999999	5.7164883457011224e-12	4.168011694403381e-8
0.8213999999999999	5.702713335694255e-12	4.16332866569117e-8
0.8214999999999999	5.688751986902744e-12	4.158482229420808e-8
0.8215999999999999	5.674602874791407e-12	4.153468315641912e-8
0.8216999999999999	5.660264564642897e-12	4.148282785221834e-8
0.8217999999999999	5.645735611483206e-12	4.142921428401007e-8
0.8218999999999999	5.631014560006324e-12	4.1373799633194056e-8
0.822	5.616099944498832e-12	4.13165403451395e-8
0.8220999999999999	5.600990288763436e-12	4.125739211385543e-8
0.8221999999999999	5.58568410604216e-12	4.1196309866353864e-8
0.8222999999999999	5.570179898938883e-12	4.113324774669764e-8
0.8223999999999999	5.554476159341292e-12	4.106815909972334e-8
0.8225	5.538571368342166e-12	4.100099645443379e-8
0.8226	5.522463996160249e-12	4.0931711507051163e-8
0.8227	5.506152502060245e-12	4.086025510372164e-8
0.8228	5.48963533427222e-12	4.078657722286247e-8
0.8229	5.472910929910737e-12	4.071062695714776e-8
0.823	5.455977714892888e-12	4.063235249511578e-8
0.8230999999999999	5.438834103855955e-12	4.055170110239584e-8
0.8231999999999999	5.421478500074409e-12	4.046861910254182e-8
0.8232999999999999	5.403909295376184e-12	4.038305185746316e-8
0.8233999999999999	5.386124870058399e-12	4.029494374744409e-8
0.8234999999999999	5.368123592802352e-12	4.020423815074077e-8
0.8235999999999999	5.349903820587877e-12	4.011087742274534e-8
0.8236999999999999	5.331463898607e-12	4.0014802874706494e-8
0.8237999999999999	5.312802160176974e-12	3.991595475199585e-8
0.8238999999999999	5.293916926652647e-12	3.9814272211910136e-8
0.824	5.274806507338082e-12	3.9709693300993873e-8
0.8240999999999999	5.255469199397558e-12	3.9602154931875495e-8
0.8241999999999999	5.2359032877657465e-12	3.949159285960011e-8
0.8242999999999999	5.216107045057382e-12	3.9377941657451444e-8
0.8243999999999999	5.198294827955133e-12	3.929284307219031e-8
0.8245	5.183067614083087e-12	3.924545635751242e-8
0.8246	5.167647424620227e-12	3.9196241490786344e-8
0.8247	5.15203278775888e-12	3.914515604231556e-8
0.8248	5.1362222211047635e-12	3.909215683399379e-8
0.8249	5.1202142315987365e-12	3.9037199924139615e-8
0.825	5.104007315437992e-12	3.8980240592019794e-8
0.8251	5.087599957996558e-12	3.892123332205539e-8
0.8251999999999999	5.070990633745357e-12	3.8860131787703064e-8
0.8252999999999999	5.0541778061712804e-12	3.879688883500326e-8
0.8253999999999999	5.037159927696152e-12	3.8731456465788306e-8
0.8254999999999999	5.019935439594512e-12	3.866378582054126e-8
0.8255999999999999	5.002502771911147e-12	3.8593827160897167e-8
0.8256999999999999	4.984860343377827e-12	3.852152985178017e-8
0.8257999999999999	4.967006561329352e-12	3.8446842343164827e-8
0.8258999999999999	4.948939821619034e-12	3.836971215145443e-8
0.826	4.9306585085334535e-12	3.829008584046783e-8
0.8261	4.912160994706651e-12	3.820790900202258e-8
0.8261999999999999	4.893445641033394e-12	3.8123126236107685e-8
0.8262999999999999	4.874510796582104e-12	3.8035681130634654e-8
0.8263999999999999	4.855354798506789e-12	3.794551624075573e-8
0.8265	4.835975971958435e-12	3.7852573067741706e-8
0.8266	4.816372629995927e-12	3.775679203740603e-8
0.8267	4.796543073495611e-12	3.765811247806382e-8
0.8268	4.776485591060912e-12	3.75564725980177e-8
0.8269	4.75619845893073e-12	3.7451809462556095e-8
0.827	4.735679940887264e-12	3.734405897045192e-8
0.8271	4.714928288163234e-12	3.7233155829952746e-8
0.8271999999999999	4.693941739348081e-12	3.7119033534244376e-8
0.8272999999999999	4.672718520293807e-12	3.700162433638189e-8
0.8273999999999999	4.65125684401964e-12	3.688085922366776e-8
0.8274999999999999	4.62955491061639e-12	3.675666789147025e-8
0.8275999999999999	4.60761090714967e-12	3.6628978716462186e-8
0.8276999999999999	4.585423007562564e-12	3.649771872927055e-8
0.8277999999999999	4.562989372577523e-12	3.636281358651914e-8
0.8278999999999999	4.540308149597292e-12	3.6224187542250605e-8
0.828	4.51793519487274e-12	3.6089837733049714e-8
0.8281	4.500607458246296e-12	3.6028835484436276e-8
0.8281999999999999	4.483076332177993e-12	3.5965611106599173e-8
0.8282999999999999	4.465340270384089e-12	3.5900116343525694e-8
0.8283999999999999	4.447397715370414e-12	3.583230206077163e-8
0.8285	4.429247098348609e-12	3.57621182278375e-8
0.8286	4.410886839151608e-12	3.568951390017304e-8
0.8287	4.392315346148549e-12	3.56144372008033e-8
0.8288	4.373531016158821e-12	3.553683530156463e-8
0.8289	4.3545322343656666e-12	3.5456654403944434e-8
0.829	4.3353173742289524e-12	3.537383971951315e-8
0.8291	4.315884797397284e-12	3.52883354499397e-8
0.8291999999999999	4.296232853619438e-12	3.5200084766579506e-8
0.8292999999999999	4.2763598806549945e-12	3.510902978962667e-8
0.8293999999999999	4.256264204184519e-12	3.501511156681843e-8
0.8294999999999999	4.235944137718623e-12	3.4918270051680275e-8
0.8295999999999999	4.215397982506738e-12	3.4818444081304036e-8
0.8296999999999999	4.194624027444821e-12	3.471557135364357e-8
0.8297999999999999	4.1736205489825336e-12	3.460958840432032e-8
0.8298999999999999	4.152385811029571e-12	3.45004305829231e-8
0.8299999999999998	4.130918064861262e-12	3.4388032028793224e-8
0.8301	4.109215549023547e-12	3.427232564628062e-8
0.8301999999999999	4.087276489236976e-12	3.41532430794581e-8
0.8302999999999999	4.065099098300089e-12	3.4030714686280874e-8
0.8303999999999999	4.0426815759919495e-12	3.390466951217847e-8
0.8304999999999999	4.020022108974086e-12	3.377503526306452e-8
0.8306	3.99711887069124e-12	3.364173827774853e-8
0.8307	3.9739700212719215e-12	3.350470349973948e-8
0.8308	3.950573707427506e-12	3.336385444841921e-8
0.8309	3.926928062351025e-12	3.321911318957809e-8
0.831	3.903031205614901e-12	3.307040030529074e-8
0.8311	3.878881243068006e-12	3.2917634863118606e-8
0.8311999999999999	3.854476266731709e-12	3.276073438462154e-8
0.8312999999999999	3.829814354695305e-12	3.2599614813162234e-8
0.8313999999999999	3.804893571010405e-12	3.24341904809837e-8
0.8314999999999999	3.779711965584623e-12	3.226437407554459e-8
0.8315999999999999	3.754267574074353e-12	3.209007660509077e-8
0.8316999999999999	3.732754578826067e-12	3.197301273407224e-8
0.8317999999999999	3.713637595864455e-12	3.189147208101736e-8
0.8318999999999999	3.694310538432024e-12	3.180726404539012e-8
0.8319999999999999	3.674771812443563e-12	3.1720333185569314e-8
0.8321	3.655019812153532e-12	3.163062302821028e-8
0.8321999999999999	3.635052920067987e-12	3.1538076047472404e-8
0.8322999999999999	3.6148695068553046e-12	3.144263364379644e-8
0.8323999999999999	3.5944679312566158e-12	3.134423612222652e-8
0.8324999999999999	3.5738465399952063e-12	3.1242822670262095e-8
0.8326	3.5530036676853974e-12	3.113833133523119e-8
0.8327	3.5319376367407183e-12	3.103069900117281e-8
0.8328	3.5106467572810408e-12	3.0919861365214806e-8
0.8329	3.4891293270392673e-12	3.080575291343734e-8
0.833	3.467383631267203e-12	3.068830689621012e-8
0.8331	3.445407942640563e-12	3.056745530298706e-8
0.8331999999999999	3.423200521163303e-12	3.0443128836548934e-8
0.8332999999999999	3.4007596140711822e-12	3.031525688667922e-8
0.8333999999999999	3.378083455734494e-12	3.0183767503258414e-8
0.8334999999999999	3.3551702675600862e-12	3.004858736876458e-8
0.8335999999999999	3.3320182578924077e-12	2.990964177016244e-8
0.8336999999999999	3.308625621914074e-12	2.9766854570171494e-8
0.8337999999999999	3.2849905415453e-12	2.9620148177890734e-8
0.8338999999999999	3.261111185342716e-12	2.946944351877071e-8
0.8339999999999999	3.2369857083973262e-12	2.9314660003912524e-8
0.8341	3.2126122522315403e-12	2.9155715498678486e-8
0.8341999999999999	3.1879889446955785e-12	2.899252629059851e-8
0.8342999999999999	3.163113899862745e-12	2.8825007056551805e-8
0.8343999999999999	3.1379852179242188e-12	2.865307082921014e-8
0.8344999999999999	3.112600985082509e-12	2.8476628962718184e-8
0.8346	3.086959273444575e-12	2.829559109759931e-8
0.8347	3.0610581409137627e-12	2.8109865124860563e-8
0.8348	3.0348956310807907e-12	2.7919357149280066e-8
0.8349	3.008469773114101e-12	2.772397145185607e-8
0.835	2.981778581649128e-12	2.752361045139595e-8
0.8351	2.954820056676774e-12	2.731817466522309e-8
0.8351999999999999	2.927592183430904e-12	2.7107562668979663e-8
0.8352999999999999	2.900296730596196e-12	2.6894706304136715e-8
0.8353999999999999	2.8804857249717276e-12	2.6792734625153512e-8
0.8354999999999999	2.86046783938302e-12	2.6687740155437058e-8
0.8355999999999999	2.840241504092544e-12	2.657966166606092e-8
0.8356999999999999	2.8198051377719198e-12	2.6468436769845938e-8
0.8357999999999999	2.799157147412752e-12	2.6354001897813022e-8
0.8358999999999999	2.7782959282370785e-12	2.6236292275123992e-8
0.8359999999999999	2.7572198636069698e-12	2.6115241896492002e-8
0.8361	2.7359273249332957e-12	2.5990783501050324e-8
0.8361999999999999	2.7144166715839595e-12	2.586284854666861e-8
0.8362999999999999	2.692686250791138e-12	2.5731367183699144e-8
0.8363999999999999	2.6707343975579387e-12	2.5596268228142586e-8
0.8364999999999999	2.648559434564263e-12	2.545747913421873e-8
0.8366	2.6261596720717625e-12	2.531492596632398e-8
0.8367	2.6035334078283814e-12	2.5168533370367626e-8
0.8368	2.5806789269715333e-12	2.5018224544462394e-8
0.8369	2.557594501931048e-12	2.4863921208962566e-8
0.837	2.53427839233103e-12	2.470554357582701e-8
0.8371	2.510728844890937e-12	2.4543010317292924e-8
0.8371999999999999	2.4869440933259565e-12	2.4376238533844274e-8
0.8372999999999999	2.4629223582463775e-12	2.4205143721453828e-8
0.8373999999999999	2.438661847056356e-12	2.402963973808505e-8
0.8374999999999999	2.4141607538517e-12	2.3849638769432347e-8
0.8375999999999999	2.389417259316784e-12	2.3665051293880364e-8
0.8376999999999999	2.3644295306208453e-12	2.3475786046666307e-8
0.8377999999999999	2.3391957213130572e-12	2.3281749983219522e-8
0.8378999999999999	2.313713971217091e-12	2.3082848241663407e-8
0.8379999999999999	2.287982406324638e-12	2.2878984104454704e-8
0.8381	2.261999138687969e-12	2.267005895913811e-8
0.8382	2.235762266311944e-12	2.245597225819868e-8
0.8382999999999999	2.209269873044633e-12	2.2236621477979816e-8
0.8383999999999999	2.182520028467401e-12	2.201190207665277e-8
0.8384999999999999	2.155510787784067e-12	2.1781707451207905e-8
0.8386	2.1282401917089057e-12	2.1545928893442478e-8
0.8387	2.100706266354067e-12	2.1304455544922175e-8
0.8388	2.072907023115623e-12	2.105717435088558e-8
0.8389	2.044840458559155e-12	2.0803970013069122e-8
0.839	2.0197167769782476e-12	2.0593383837159426e-8
0.8391	2.00042482739792e-12	2.047023870492283e-8
0.8392	1.980940222643131e-12	2.0343782220850017e-8
0.8392999999999999	1.9612614991605063e-12	2.021394839122849e-8
0.8393999999999999	1.9413871824753577e-12	2.0080669951686965e-8
0.8394999999999999	1.9213157871067396e-12	1.9943878340932013e-8
0.8395999999999999	1.901045816481598e-12	1.9803503673895393e-8
0.8396999999999999	1.880575762848481e-12	1.9659474714279243e-8
0.8397999999999999	1.859904107190341e-12	1.9511718846482448e-8
0.8398999999999999	1.839029319136575e-12	1.9360162046892857e-8
0.8399999999999999	1.8179498568745895e-12	1.9204728854532337e-8
0.8401	1.7966641670602787e-12	1.90453423410339e-8
0.8402	1.7751706847282436e-12	1.888192407994096e-8
0.8402999999999999	1.7534678332005807e-12	1.8714394115301716e-8
0.8403999999999999	1.7315540239955603e-12	1.854267092955258e-8
0.8404999999999999	1.7094276567352464e-12	1.8366671410664922e-8
0.8406	1.6870871190522658e-12	1.818631081853755e-8
0.8407	1.6645307864961469e-12	1.8001502750621217e-8
0.8408	1.6417570224383605e-12	1.7812159106746085e-8
0.8409	1.6187641779770586e-12	1.7618190053142864e-8
0.841	1.595550591840737e-12	1.7419503985628393e-8
0.8411	1.572114590291188e-12	1.7216007491939883e-8
0.8412	1.5484544870256167e-12	1.7007605313192463e-8
0.8412999999999999	1.5245685830779547e-12	1.6794200304439952e-8
0.8413999999999999	1.5004551667193139e-12	1.657569339431506e-8
0.8414999999999999	1.4761125133576592e-12	1.635198354372481e-8
0.8415999999999999	1.4515388854365809e-12	1.6122967703577205e-8
0.8416999999999999	1.4267325323332954e-12	1.5888540771514997e-8
0.8417999999999999	1.4016916902556777e-12	1.5648595547628588e-8
0.8418999999999999	1.376414582138531e-12	1.5403022689123857e-8
0.8419999999999999	1.3508994175389727e-12	1.5151710663916715e-8
0.8421	1.325144392530844e-12	1.4894545703125217e-8
0.8422	1.2991476895984284e-12	1.463141175243328e-8
0.8422999999999999	1.2729074775289953e-12	1.4362190422292145e-8
0.8423999999999999	1.2464219113046967e-12	1.4086760936933178e-8
0.8424999999999999	1.219689131993422e-12	1.3805000082158404e-8
0.8426	1.1927072666387305e-12	1.351678215187583e-8
0.8427	1.1719818065035913e-12	1.3322247102761386e-8
0.8428	1.1553901226733862e-12	1.3190234980773967e-8
0.8429	1.138638738754015e-12	1.3054947554705803e-8
0.843	1.1217264383031876e-12	1.2916319982238959e-8
0.8431	1.1046519956972903e-12	1.2774286146921338e-8
0.8432	1.0874141760588745e-12	1.2628778631228782e-8
0.8432999999999999	1.0700117351834583e-12	1.2479728689005121e-8
0.8433999999999999	1.0524434194657704e-12	1.2327066217267587e-8
0.8434999999999999	1.034707965825371e-12	1.2170719727359116e-8
0.8435999999999999	1.0168041016315865e-12	1.2010616315432066e-8
0.8436999999999999	9.987305446278596e-13	1.18466816322457e-8
0.8437999999999999	9.804860028554837e-13	1.1678839852261159e-8
0.8438999999999999	9.620691745766129e-13	1.1507013642013811e-8
0.8439999999999999	9.43478748196686e-13	1.1331124127746414e-8
0.8440999999999999	9.247134021861785e-13	1.1151090862282939e-8
0.8442	9.057718050016625e-13	1.0966831791123655e-8
0.8442999999999999	8.866526150062916e-13	1.0778263217742356e-8
0.8443999999999999	8.67354480389455e-13	1.0585299768062591e-8
0.8444999999999999	8.478760390858705e-13	1.0387854354094019e-8
0.8445999999999999	8.282159186939727e-13	1.0185838136706155e-8
0.8447	8.083727363935487e-13	9.979160487516476e-9
0.8448	7.883450988628181e-13	9.76772894987091e-9
0.8449	7.681316021945772e-13	9.55144919889027e-9
0.845	7.477308318118205e-13	9.330225000561535e-9
0.8451	7.271413623826036e-13	9.103958169846486e-9
0.8452	7.06361757734089e-13	8.872548527781808e-9
0.8452999999999999	6.853905707660069e-13	8.635893857545057e-9
0.8453999999999999	6.642263433632606e-13	8.39388985945771e-9
0.8454999999999999	6.42867606307794e-13	8.146430104897338e-9
0.8455999999999999	6.213128791897936e-13	7.893405989090735e-9
0.8456999999999999	5.995606703180413e-13	7.63470668275611e-9
0.8457999999999999	5.776094766295195e-13	7.37021908256491e-9
0.8458999999999999	5.554577835982873e-13	7.099827760391239e-9
0.8459999999999999	5.33104065143519e-13	6.82341491131515e-9
0.8460999999999999	5.105467835367854e-13	6.540860300347236e-9
0.8462	4.877843893085247e-13	6.252041207839053e-9
0.8462999999999999	4.648153211537833e-13	5.956832373544586e-9
0.8463999999999999	4.518958458755582e-13	5.815915069892074e-9
0.8464999999999999	4.412446706375524e-13	5.709442656064462e-9
0.8465999999999999	4.30494033105126e-13	5.600488586965442e-9
0.8467	4.1964317256393576e-13	5.489003605872343e-9
0.8468	4.0869132248709346e-13	5.374937463169669e-9
0.8469	3.9763771048843317e-13	5.258238894714484e-9
0.847	3.864815582755018e-13	5.1388555996875425e-9
0.8471	3.752220816020834e-13	5.0167342179144995e-9
0.8472	3.638584902203367e-13	4.891820306644524e-9
0.8472999999999999	3.523899878324941e-13	4.764058316771102e-9
0.8473999999999999	3.408157720421822e-13	4.633391568481196e-9
0.8474999999999999	3.2913503430529843e-13	4.499762226316876e-9
0.8475999999999999	3.17346959880469e-13	4.36311127363432e-9
0.8476999999999999	3.054507277790911e-13	4.223378486443835e-9
0.8477999999999999	2.934455107149281e-13	4.080502406614592e-9
0.8478999999999999	2.8133047505329786e-13	3.934420314427105e-9
0.8479999999999999	2.6910478075976636e-13	3.7850682004552586e-9
0.8480999999999999	2.5676758134847917e-13	3.6323807367614727e-9
0.8482	2.443180238299548e-13	3.4762912473842264e-9
0.8482999999999999	2.317552486585473e-13	3.316731678101523e-9
0.8483999999999999	2.190783896792928e-13	3.1536325654473146e-9
0.8484999999999999	2.0628657407444915e-13	2.9869230049642376e-9
0.8485999999999999	1.9337892230946992e-13	2.816530618668834e-9
0.8487	1.8035454807856812e-13	2.6423815217097276e-9
0.8488	1.6721255824981696e-13	2.4644002881960388e-9
0.8489	1.5395205280967153e-13	2.282509916171669e-9
0.849	1.4057212480713698e-13	2.096631791715222e-9
0.8491	1.270718602973852e-13	1.9066856521385915e-9
0.8492	1.1345033828488494e-13	1.71258954826032e-9
0.8492999999999999	9.970663066605353e-14	1.514259805728197e-9
0.8493999999999999	8.583980217139438e-14	1.31161098536413e-9
0.8494999999999999	7.184891030713916e-14	1.1045558425044792e-9
0.8495999999999999	5.773300529637471e-14	8.930052853073523e-10
0.8496999999999999	4.3491130019664325e-14	6.768683319981651e-10
0.8497999999999999	2.912231995514577e-14	4.560520670233619e-10
0.8498999999999999	1.4625603118102025e-14	2.304615960815197e-10
0.8499999999999999	1.2232194259547374e-26	1.9395317270947112e-22

==> tab_integratedkp_v07_betterresolution_2.dat <==
0.3999999999999999	1.371730756857386e-29	1.582258748490191e-33
0.4000999999999999	4.965030374136051e-17	5.746196548001214e-21
0.4001999999999999	1.3348673480856892e-16	1.5497042277801513e-20
0.40029999999999993	2.356661082558389e-16	2.744651845202476e-20
0.4003999999999999	3.5210617965177674e-16	4.1138536971267456e-20
0.4004999999999999	4.846164648442749e-16	5.679276855981644e-20
0.4005999999999999	6.248306724242403e-16	7.345228621140398e-20
0.4006999999999999	7.72433629504756e-16	9.10900826869e-20
0.40079999999999993	9.319472199060946e-16	1.102318573792525e-19
0.4008999999999999	1.0923709161136567e-15	1.2961521802623567e-19
0.4009999999999999	1.2657609862661964e-15	1.5063428212923963e-19
0.4010999999999999	1.4381124449320175e-15	1.7167813123800871e-19
0.4011999999999999	1.6202646589132257e-15	1.939980400582952e-19
0.40129999999999993	1.8037404063618393e-15	2.1662196607437523e-19
0.4013999999999999	1.9898238538917464e-15	2.396948805909028e-19
0.4014999999999999	2.1837048345428357e-15	2.638229779823641e-19
0.4015999999999999	2.3734222856662698e-15	2.8762291451027814e-19
0.4016999999999999	2.572795548812019e-15	3.126903962325272e-19
0.40179999999999993	2.7720429897948195e-15	3.3790095934352854e-19
0.4018999999999999	2.9669648154670758e-15	3.6276428686075703e-19
0.4019999999999999	3.1743403351682634e-15	3.892207542063724e-19
0.4020999999999999	3.378017466308132e-15	4.1540696281139847e-19
0.4021999999999999	3.577223922686734e-15	4.412279319132439e-19
0.40229999999999994	3.787736993214107e-15	4.685079404411265e-19
0.4023999999999999	3.995017021992606e-15	4.955696025021075e-19
0.4024999999999999	4.197696612387774e-15	5.222490525918438e-19
0.4025999999999999	4.406870726499287e-15	5.4982646590146765e-19
0.4026999999999999	4.617028208643491e-15	5.776697389300826e-19
0.40279999999999994	4.8224691880172334e-15	6.051148206148388e-19
0.4028999999999999	5.026184160309441e-15	6.325019267868344e-19
0.4029999999999999	5.238587149083245e-15	6.610390432281005e-19
0.4030999999999999	5.446169794295842e-15	6.891629447339131e-19
0.4031999999999999	5.649013904561786e-15	7.168771625346021e-19
0.40329999999999994	5.854735215233042e-15	7.450585185137319e-19
0.4033999999999999	6.063924792867555e-15	7.737801964231838e-19
0.4034999999999999	6.268284636408197e-15	8.020782295996089e-19
0.4035999999999999	6.467896999048271e-15	8.299562702050795e-19
0.4036999999999999	6.671318537763806e-15	8.584008970353108e-19
0.40379999999999994	6.8767474148856554e-15	8.87208083952238e-19
0.4038999999999999	7.077348658828652e-15	9.155823313199714e-19
0.4039999999999999	7.273204786495679e-15	9.43527404305304e-19
0.4040999999999999	7.470479001160497e-15	9.717522594514354e-19
0.4041999999999999	7.671702198439408e-15	1.0005540998065643e-18
0.40429999999999994	7.868109730331453e-15	1.028914785894575e-18
0.4043999999999999	8.059784221844131e-15	1.0568381882072694e-18
0.4044999999999999	8.247480796464346e-15	1.0844062045465517e-18
0.4045999999999999	8.444145139135124e-15	1.113119612559345e-18
0.4046999999999999	8.636014187051997e-15	1.1413846785881787e-18
0.40479999999999994	8.823170540431367e-15	1.1692053710130082e-18
0.4048999999999999	9.005695475370066e-15	1.1965856337886746e-18
0.4049999999999999	9.190073326953388e-15	1.2242727290168512e-18
0.4050999999999999	9.37714013644511e-15	1.2523674197451457e-18
0.4051999999999999	9.559521567419653e-15	1.2800116155072743e-18
0.40529999999999994	9.737298760285907e-15	1.3072093502242235e-18
0.4053999999999999	9.91055155436669e-15	1.3339646327781956e-18
0.4054999999999999	1.0088136809796897e-14	1.361301551120207e-18
0.4055999999999999	1.0265557975862174e-14	1.3887023167634493e-18
0.4056999999999999	1.0438407788657761e-14	1.4156515021341758e-18
0.40579999999999994	1.0606765861844024e-14	1.4421531984643474e-18
0.4058999999999999	1.0770710531817931e-14	1.4682114713748098e-18
0.4059999999999999	1.0938508859365881e-14	1.494782457010349e-18
0.4060999999999999	1.110631459380135e-14	1.5214234908972665e-18
0.4061999999999999	1.1269665834024507e-14	1.5476128569307154e-18
0.4062999999999999	1.142864061910697e-14	1.5733546957635095e-18
0.40639999999999993	1.1583315735182181e-14	1.5986531219050229e-18
0.4064999999999999	1.173876333706068e-14	1.6240928290398128e-18
0.4065999999999999	1.1897051022755445e-14	1.649917121726946e-18
0.4066999999999999	1.2051002799431235e-14	1.6752905895430067e-18
0.40679999999999994	1.2200695100263824e-14	1.7002174150033181e-18
0.40689999999999993	1.2346203130074466e-14	1.7247017539864374e-18
0.4069999999999999	1.2487600885169898e-14	1.748747735852848e-18
0.4070999999999999	1.2636046813805996e-14	1.773650973942582e-18
0.4071999999999999	1.2780754588717369e-14	1.7981606169462906e-18
0.4072999999999999	1.2921320615970546e-14	1.8222253613346068e-18
0.40739999999999993	1.3057818502112951e-14	1.845849397158933e-18
0.4074999999999999	1.3190320669395524e-14	1.8690368875001987e-18
0.4075999999999999	1.3322142571467144e-14	1.8921691468059386e-18
0.4076999999999999	1.3457809577558698e-14	1.9157746360174137e-18
0.4077999999999999	1.3589452494911424e-14	1.938937767800322e-18
0.40789999999999993	1.3717143327001367e-14	1.9616627594974075e-18
0.4079999999999999	1.384095291710626e-14	1.983953801065572e-18
0.4080999999999999	1.3960950967000344e-14	2.0058150551997108e-18
0.4081999999999999	1.4081540240803056e-14	2.0277550566544877e-18
0.4082999999999999	1.4204502698258024e-14	2.0499840512525203e-18
0.40839999999999993	1.4323628356999273e-14	2.071778206265588e-18
0.4084999999999999	1.4438986486754797e-14	2.093141731988248e-18
0.4085999999999999	1.4550645239186728e-14	2.1140788110762657e-18
0.4086999999999999	1.465867166588649e-14	2.1345935986725905e-18
0.4087999999999999	1.476629940665286e-14	2.15505893217982e-18
0.40889999999999993	1.4877134071864585e-14	2.1758969021970924e-18
0.4089999999999999	1.4984313568287882e-14	2.1963082335334467e-18
0.4090999999999999	1.5087904511415017e-14	2.216297122600574e-18
0.4091999999999999	1.5187972439345866e-14	2.2358677379578597e-18
0.4092999999999999	1.528458183011554e-14	2.2550242204405018e-18
0.40939999999999993	1.5377877246602854e-14	2.273780120501802e-18
0.4094999999999999	1.547717700785245e-14	2.2932204878787126e-18
0.4095999999999999	1.5572997203946756e-14	2.312243027955175e-18
0.4096999999999999	1.566540188050469e-14	2.330851916825818e-18
0.4097999999999999	1.5754454044923598e-14	2.349051302557723e-18
0.40989999999999993	1.584021568306891e-14	2.3668453053204613e-18
0.4099999999999999	1.5922747775685023e-14	2.384238017515829e-18
0.4100999999999999	1.600649020279223e-14	2.4017442388710262e-18
0.4101999999999999	1.6091547139814488e-14	2.4193791972892377e-18
0.4102999999999999	1.617335538404709e-14	2.4366098311695817e-18
0.41039999999999993	1.6251975498511783e-14	2.453440262078073e-18
0.4104999999999999	1.6327467061731483e-14	2.4698745835466884e-18
0.4105999999999999	1.639988868354426e-14	2.4859168612049144e-18
0.4106999999999999	1.6469298020653298e-14	2.501571132910725e-18
0.4107999999999999	1.6542141006233447e-14	2.51758767324555e-18
0.41089999999999993	1.661394605809489e-14	2.533448243889883e-18
0.4109999999999999	1.6682721060837433e-14	2.548918376897885e-18
0.4110999999999999	1.6748523272804306e-14	2.5640021335659786e-18
0.4111999999999999	1.6811409018607268e-14	2.5787035471886746e-18
0.4112999999999999	1.6871433704118525e-14	2.59302662319126e-18
0.41139999999999993	1.692865183121394e-14	2.606975339262232e-18
0.4114999999999999	1.698959962933201e-14	2.6213114644008854e-18
0.4115999999999999	1.7049115097154436e-14	2.6354357151601335e-18
0.4116999999999999	1.7105807208689293e-14	2.64918372169864e-18
0.4117999999999999	1.7159730090416007e-14	2.662559479774292e-18
0.41189999999999993	1.7210936983014978e-14	2.6755669572120256e-18
0.4119999999999999	1.725948025558968e-14	2.6882100940376974e-18
0.4120999999999999	1.730541141965262e-14	2.700492802611574e-18
0.4121999999999999	1.7353770737636698e-14	2.7130022916350596e-18
0.4122999999999999	1.740192672986132e-14	2.725434475152538e-18
0.41239999999999993	1.744745443572855e-14	2.737504841797698e-18
0.4124999999999999	1.7490405017033867e-14	2.7492173169755986e-18
0.4125999999999999	1.7530828794995796e-14	2.7605757982626427e-18
0.4126999999999999	1.756877526375631e-14	2.7715841555413218e-18
0.4127999999999999	1.7604293103657764e-14	2.782246231134721e-18
0.41289999999999993	1.7639630448209377e-14	2.7928228841902855e-18
0.4129999999999999	1.767732222113851e-14	2.8036126298885834e-18
0.4130999999999999	1.7712569520532966e-14	2.814055152278477e-18
0.4131999999999999	1.774542070468152e-14	2.824154302035548e-18
0.4132999999999999	1.7775923333932826e-14	2.83391390214457e-18
0.41339999999999993	1.7804124183519726e-14	2.8433377480351106e-18
0.4134999999999999	1.7830069256171956e-14	2.852429607716873e-18
0.4135999999999999	1.7853803794520355e-14	2.8611932219145573e-18
0.4136999999999999	1.7880259261963237e-14	2.8702045713303373e-18
0.4137999999999999	1.7906073788271847e-14	2.8790736030381863e-18
0.41389999999999993	1.7929662499977486e-14	2.8876138801758473e-18
0.4139999999999999	1.7951070349037637e-14	2.8958291472125754e-18
0.4140999999999999	1.797034154183706e-14	2.9037231212330385e-18
0.4141999999999999	1.7987519551178606e-14	2.9112994920734266e-18
0.4142999999999999	1.8002647128075833e-14	2.9185619224568917e-18
0.41439999999999994	1.8015766313351455e-14	2.925514048128813e-18
0.4144999999999999	1.8032859963625582e-14	2.932856336503555e-18
0.4145999999999999	1.8047985910898523e-14	2.9398959926818742e-18
0.4146999999999999	1.8061088531762544e-14	2.946625215896386e-18
0.4147999999999999	1.807220960769274e-14	2.953047641396044e-18
0.41489999999999994	1.8081390223245726e-14	2.959166877382909e-18
0.4149999999999999	1.808867077727973e-14	2.964986505148187e-18
0.4150999999999999	1.8094090993990404e-14	2.970510079208057e-18
0.4151999999999999	1.809775633079718e-14	2.975748891406806e-18
0.4152999999999999	1.8105181279898206e-14	2.9813493288517238e-18
0.41539999999999994	1.8110730695260573e-14	2.986653894649923e-18
0.4154999999999999	1.811444407121839e-14	2.9916661391087548e-18
0.4155999999999999	1.811636023970765e-14	2.9963895857189358e-18
0.4156999999999999	1.8116517380951283e-14	3.0008277312912178e-18
0.4157999999999999	1.811495303396795e-14	3.0049840460925144e-18
0.41589999999999994	1.81117041069075e-14	3.0088619739816073e-18
0.4159999999999999	1.8106806887216814e-14	3.012464932544437e-18
0.4160999999999999	1.8104655085428617e-14	3.016307899994067e-18
0.4161999999999999	1.8101665770997298e-14	3.0199737813351393e-18
0.4162999999999999	1.809701343880414e-14	3.023365185948741e-18
0.41639999999999994	1.8090734178028617e-14	3.0264855234826236e-18
0.4164999999999999	1.8082863468142337e-14	3.0293381772990327e-18
0.4165999999999999	1.807343618875922e-14	3.0319265046106118e-18
0.4166999999999999	1.8062486629325202e-14	3.034253836616105e-18
0.4167999999999999	1.8050048498647943e-14	3.0363234786355084e-18
0.41689999999999994	1.80383776425358e-14	3.0383994508633077e-18
0.4169999999999999	1.802781581895312e-14	3.0405244172120402e-18
0.4170999999999999	1.8015750633255776e-14	3.0423924329586266e-18
0.4171999999999999	1.800221562524049e-14	3.0440067922541637e-18
0.4172999999999999	1.7987243764031204e-14	3.045370763384239e-18
0.41739999999999994	1.7970867457322375e-14	3.046487588904794e-18
0.4174999999999999	1.7953118560470037e-14	3.0473604857773996e-18
0.4175999999999999	1.7934028385433664e-14	3.0479926455042493e-18
0.4176999999999999	1.7913627709571252e-14	3.0483872342625122e-18
0.4177999999999999	1.7895860453042463e-14	3.049007593346868e-18
0.41789999999999994	1.7877267417811446e-14	3.049450296948807e-18
0.4179999999999999	1.7857349342425103e-14	3.0496563888215764e-18
0.4180999999999999	1.7836136863618004e-14	3.0496290209535997e-18
0.4181999999999999	1.7813660092415026e-14	3.0493713200472387e-18
0.4182999999999999	1.7789948622669785e-14	3.0488863876537552e-18
0.4183999999999999	1.7765031539462288e-14	3.048177300307841e-18
0.4184999999999999	1.7738937427359578e-14	3.0472471096617007e-18
0.4185999999999999	1.771212737597948e-14	3.0461496464299625e-18
0.4186999999999999	1.7687826614334854e-14	3.0452651163487802e-18
0.4187999999999999	1.7662334080761314e-14	3.0441606126107327e-18
0.41889999999999994	1.763567824583524e-14	3.0428391700727623e-18
0.41899999999999993	1.7607887087632692e-14	3.0413037987713176e-18
0.4190999999999999	1.7578988099756316e-14	3.0395574840568996e-18
0.4191999999999999	1.754900829923018e-14	3.037603186728094e-18
0.4192999999999999	1.7517974234265034e-14	3.0354438431651168e-18
0.4193999999999999	1.7485911991896414e-14	3.0330823654629856e-18
0.41949999999999993	1.7453339709518937e-14	3.0305794794545663e-18
0.4195999999999999	1.7423020272383758e-14	3.0282614530098164e-18
0.4196999999999999	1.7391658048770654e-14	3.0257425656204165e-18
0.4197999999999999	1.7359279036686533e-14	3.0230257102083277e-18
0.41989999999999994	1.7325908780074054e-14	3.020113755494885e-18
0.41999999999999993	1.729157237624087e-14	3.0170095461341844e-18
0.4200999999999999	1.7256294483167234e-14	3.0137159028461257e-18
0.4201999999999999	1.722009932669326e-14	3.010235622548893e-18
0.4202999999999999	1.7183010707588428e-14	3.0065714784909716e-18
0.4203999999999999	1.714505200850584e-14	3.00272622038282e-18
0.42049999999999993	1.710952231907892e-14	2.999088849806522e-18
0.4205999999999999	1.707322542534972e-14	2.9952855320540328e-18
0.4206999999999999	1.703604429113388e-14	2.9913024847452246e-18
0.4207999999999999	1.6998002232522334e-14	2.987142436321501e-18
0.42089999999999994	1.6959122153712303e-14	2.9828080917924804e-18
0.42099999999999993	1.6919426553777495e-14	2.9783021328677952e-18
0.4210999999999999	1.687893753332733e-14	2.973627218088375e-18
0.4211999999999999	1.683767680105737e-14	2.9687859829573537e-18
0.4212999999999999	1.6795665680191914e-14	2.9637810400704616e-18
0.4213999999999999	1.6754778748197678e-14	2.9588334117100776e-18
0.42149999999999993	1.6714394226312585e-14	2.9538721865221346e-18
0.4215999999999999	1.6673245217831976e-14	2.948748713468646e-18
0.4216999999999999	1.6631353000550215e-14	2.9434655821176697e-18
0.4217999999999999	1.6588738472284895e-14	2.9380253592556057e-18
0.4218999999999999	1.6545422157156248e-14	2.9324305890176557e-18
0.42199999999999993	1.6501424211763202e-14	2.926683793017828e-18
0.4220999999999999	1.6456764431258956e-14	2.9207874704785425e-18
0.4221999999999999	1.641146225532646e-14	2.914744098359722e-18
0.4222999999999999	1.6365630559749598e-14	2.908567169000396e-18
0.4223999999999999	1.6321923969545555e-14	2.9025706431276324e-18
0.42249999999999993	1.6277560939051532e-14	2.896428575187223e-18
0.4225999999999999	1.6232560881999652e-14	2.8901434176254615e-18
0.4226999999999999	1.6186942861487763e-14	2.883717600769831e-18
0.4227999999999999	1.614072559581002e-14	2.877153532958098e-18
0.4228999999999999	1.6093927464191237e-14	2.8704536006669047e-18
0.42299999999999993	1.6046566512427934e-14	2.863620168639994e-18
0.4230999999999999	1.5998660458436335e-14	2.8566555800158373e-18
0.4231999999999999	1.5950226697710124e-14	2.8495621564548953e-18
0.4232999999999999	1.5902006257157276e-14	2.8424275542040457e-18
0.4233999999999999	1.5855108762571647e-14	2.83538437580294e-18
0.42349999999999993	1.5807669884329497e-14	2.8282138885268106e-18
0.4235999999999999	1.5759707008681256e-14	2.8209183883259178e-18
0.4236999999999999	1.571123720365982e-14	2.8135001498330896e-18
0.4237999999999999	1.5662277224410947e-14	2.805961426490918e-18
0.4238999999999999	1.561284351843617e-14	2.7983044506782893e-18
0.42399999999999993	1.5562952230750203e-14	2.7905314338366107e-18
0.4240999999999999	1.551261920895425e-14	2.7826445665955544e-18
0.4241999999999999	1.5461860008225475e-14	2.7746460188982416e-18
0.4242999999999999	1.5411475019933323e-14	2.7666306115103825e-18
0.4243999999999999	1.536219876210513e-14	2.758686789288828e-18
0.42449999999999993	1.53124830012832e-14	2.750632805822686e-18
0.4245999999999999	1.526234329841706e-14	2.7424708044230022e-18
0.4246999999999999	1.521179492568438e-14	2.7342029078902878e-18
0.4247999999999999	1.5160852871369984e-14	2.725831218639487e-18
0.4248999999999999	1.5109531844665636e-14	2.7173578188245434e-18
0.42499999999999993	1.5057846280391026e-14	2.7087847704625368e-18
0.4250999999999999	1.5005810343637902e-14	2.7001141155572786e-18
0.4251999999999999	1.4953437934338347e-14	2.6913478762224706e-18
0.4252999999999999	1.4901171802111887e-14	2.6825387248533147e-18
0.4253999999999999	1.4850233824788165e-14	2.6738324708483473e-18
0.42549999999999993	1.4798946397812752e-14	2.6650321226992856e-18
0.4255999999999999	1.4747323440405218e-14	2.656139675221158e-18
0.4256999999999999	1.469537860979523e-14	2.6471571035286695e-18
0.4257999999999999	1.4643125305694825e-14	2.6380863631590096e-18
0.4258999999999999	1.459057667469798e-14	2.6289293901942623e-18
0.42599999999999993	1.453774561460779e-14	2.6196881013832666e-18
0.4260999999999999	1.448464477869424e-14	2.6103643942631396e-18
0.4261999999999999	1.4431286579881728e-14	2.6009601472802036e-18
0.4262999999999999	1.4377683194869096e-14	2.591477219910491e-18
0.4263999999999999	1.4325495466541854e-14	2.5821128433347038e-18
0.42649999999999993	1.4273257062288223e-14	2.572695258669543e-18
0.4265999999999999	1.4220761111273346e-14	2.5632004272401533e-18
0.4266999999999999	1.4168019820329371e-14	2.5536301808752627e-18
0.4267999999999999	1.4115045162802513e-14	2.543986332635519e-18
0.4268999999999999	1.406184888259129e-14	2.5342706769335036e-18
0.42699999999999994	1.400844249811971e-14	2.5244849896533962e-18
0.4270999999999999	1.3954837306245969e-14	2.5146310282701575e-18
0.4271999999999999	1.390104438610752e-14	2.5047105319682035e-18
0.4272999999999999	1.3847074602904468e-14	2.49472522175967e-18
0.4273999999999999	1.3793571371134064e-14	2.484751707044986e-18
0.42749999999999994	1.3740926712666347e-14	2.4748378724444272e-18
0.4275999999999999	1.3688093176874879e-14	2.4648605925465987e-18
0.4276999999999999	1.3635081670190352e-14	2.454821560517475e-18
0.4277999999999999	1.3581902887498092e-14	2.4447224515636195e-18
0.4278999999999999	1.3528567315852475e-14	2.434564923050001e-18
0.42799999999999994	1.3475085238130435e-14	2.4243506146171688e-18
0.4280999999999999	1.3421466736627136e-14	2.4140811482981354e-18
0.4281999999999999	1.3367721696592992e-14	2.4037581286346767e-18
0.4282999999999999	1.3313859809714468e-14	2.3933831427932083e-18
0.4283999999999999	1.3259890577538881e-14	2.3829577606801815e-18
0.42849999999999994	1.3206842948226436e-14	2.3726044977582646e-18
0.4285999999999999	1.3154140263787743e-14	2.3622565116084628e-18
0.4286999999999999	1.3101318823629012e-14	2.3518594089677722e-18
0.4287999999999999	1.3048388179451873e-14	2.3414147320036116e-18
0.4288999999999999	1.2995357694921376e-14	2.330924005845646e-18
0.42899999999999994	1.2942236549034047e-14	2.320388738700561e-18
0.4290999999999999	1.2889033739432244e-14	2.309810421966448e-18
0.4291999999999999	1.2835758085665882e-14	2.2991905303466687e-18
0.4292999999999999	1.2782418232402241e-14	2.288530521963279e-18
0.4293999999999999	1.2729022652585156e-14	2.2778318384700135e-18
0.42949999999999994	1.267557965054441e-14	2.267095905164768e-18
0.4295999999999999	1.2623164949611461e-14	2.2564509665039186e-18
0.4296999999999999	1.257093518729636e-14	2.2457983327107217e-18
0.4297999999999999	1.2518647196227363e-14	2.23510962806287e-18
0.4298999999999999	1.2466309339329834e-14	2.2243862504295857e-18
0.42999999999999994	1.2413929812798898e-14	2.2136295815541827e-18
0.4300999999999999	1.2361516649163828e-14	2.2028409871658755e-18
0.4301999999999999	1.2309077720304207e-14	2.1920218170910906e-18
0.4302999999999999	1.2256620740419381e-14	2.1811734053643845e-18
0.4303999999999999	1.2204153268951777e-14	2.170297070338878e-18
0.43049999999999994	1.2151682713464777e-14	2.159394114796226e-18
0.4305999999999999	1.2099216332476661e-14	2.1484658260561398e-18
0.4306999999999999	1.2047639632221193e-14	2.1376179158587467e-18
0.4307999999999999	1.199633786155071e-14	2.12677862843781e-18
0.4308999999999999	1.1945030073575661e-14	2.1159150767578274e-18
0.43099999999999994	1.1893723593743915e-14	2.105028521203066e-18
0.4310999999999999	1.1842425600197099e-14	2.0941202069319918e-18
0.4311999999999999	1.179114312657116e-14	2.0831913639860454e-18
0.4312999999999999	1.17398830647543e-14	2.072243207397871e-18
0.4313999999999999	1.1688652167603526e-14	2.0612769372992025e-18
0.4314999999999999	1.1637457051620014e-14	2.050293739028168e-18
0.43159999999999993	1.1586304199585042e-14	2.039294783236236e-18
0.4316999999999999	1.153519996315653e-14	2.0282812259946816e-18
0.4317999999999999	1.1484683736505641e-14	2.0173176093384268e-18
0.4318999999999999	1.1434699778740974e-14	2.0063984017339693e-18
0.43199999999999994	1.1384754882510001e-14	1.9954655449502182e-18
0.43209999999999993	1.1334855475082478e-14	1.9845201687793387e-18
0.4321999999999999	1.1285007854280436e-14	1.9735633886743125e-18
0.4322999999999999	1.1235218191054042e-14	1.9625963058544973e-18
0.4323999999999999	1.1185492532020546e-14	1.951620007410815e-18
0.4324999999999999	1.1135836801966355e-14	1.9406355664103893e-18
0.43259999999999993	1.1086256806313926e-14	1.9296440420008056e-18
0.4326999999999999	1.1036758233553758e-14	1.9186464795138612e-18
0.4327999999999999	1.0987346657642513e-14	1.9076439105689017e-18
0.4328999999999999	1.0938123200331816e-14	1.8966487220712668e-18
0.43299999999999994	1.0889791693053642e-14	1.885745375949079e-18
0.43309999999999993	1.0841538303976424e-14	1.8748378546262474e-18
0.4331999999999999	1.0793368692282234e-14	1.8639271642436378e-18
0.4332999999999999	1.0745288404327886e-14	1.8530142974742e-18
0.4333999999999999	1.0697302876036453e-14	1.8421002336253175e-18
0.4334999999999999	1.0649417435257307e-14	1.8311859387407848e-18
0.43359999999999993	1.0601637304094536e-14	1.8202723657022462e-18
0.4336999999999999	1.0553967601205785e-14	1.8093604543302478e-18
0.4337999999999999	1.0506413344071114e-14	1.7984511314847982e-18
0.4338999999999999	1.045897945123357e-14	1.787545311165487e-18
0.43399999999999994	1.0411670744511985e-14	1.776643894611174e-18
0.43409999999999993	1.036489596122465e-14	1.765795910673652e-18
0.4341999999999999	1.0318618302295789e-14	1.7549978272532523e-18
0.4342999999999999	1.0272457876007144e-14	1.744204843778789e-18
0.4343999999999999	1.0226419600379824e-14	1.7334178370844538e-18
0.4344999999999999	1.0180508298612244e-14	1.7226376714898851e-18
0.43459999999999993	1.0134728701305278e-14	1.7118651988988067e-18
0.4346999999999999	1.0089085448662584e-14	1.7011012588973227e-18
0.4347999999999999	1.0043583092665802e-14	1.6903466788515883e-18
0.4348999999999999	9.998226099226846e-15	1.6796022740051777e-18
0.43499999999999994	9.953018850316971e-15	1.668868847575945e-18
0.43509999999999993	9.907965646074253e-15	1.6581471908524397e-18
0.4351999999999999	9.86307070689e-15	1.6474380832898855e-18
0.4352999999999999	9.81884699883253e-15	1.6368030402562986e-18
0.4353999999999999	9.774941459097162e-15	1.6262007091685523e-18
0.4354999999999999	9.731187234202941e-15	1.6156114883883959e-18
0.43559999999999993	9.68758865544986e-15	1.6050361341572212e-18
0.4356999999999999	9.644149976683923e-15	1.5944753911295336e-18
0.4357999999999999	9.600875376422246e-15	1.5839299924678809e-18
0.4358999999999999	9.557768959960139e-15	1.5734006599372903e-18
0.43599999999999994	9.514834761461364e-15	1.5628881039992495e-18
0.43609999999999993	9.472076746033266e-15	1.5523930239053567e-18
0.4361999999999999	9.429498811786056e-15	1.5419161077903096e-18
0.4362999999999999	9.387104791879287e-15	1.5314580327646748e-18
0.4363999999999999	9.344898456554763e-15	1.5210194650070639e-18
0.4364999999999999	9.303359045444022e-15	1.5106579070068055e-18
0.43659999999999993	9.262108342023402e-15	1.5003288254924364e-18
0.4366999999999999	9.221039504639207e-15	1.4900196793938077e-18
0.4367999999999999	9.180156435043695e-15	1.4797311129633929e-18
0.4368999999999999	9.139462975050325e-15	1.4694637597671493e-18
0.43699999999999994	9.098962908643335e-15	1.4592182427755959e-18
0.43709999999999993	9.058659964079736e-15	1.4489951744545083e-18
0.4371999999999999	9.018557815984013e-15	1.4387951568550753e-18
0.4372999999999999	8.978660087437511e-15	1.4286187817036886e-18
0.4373999999999999	8.938970352063367e-15	1.4184666304912441e-18
0.4374999999999999	8.899492136108166e-15	1.4083392745620573e-18
0.43759999999999993	8.860228920521926e-15	1.3982372752022739e-18
0.4376999999999999	8.821538771473503e-15	1.3882036063944839e-18
0.4377999999999999	8.78320637843492e-15	1.3782130288201772e-18
0.4378999999999999	8.745084500901885e-15	1.3682481067285404e-18
0.4379999999999999	8.707176781247095e-15	1.3583093808449745e-18
0.43809999999999993	8.66948682067187e-15	1.3483973820798731e-18
0.4381999999999999	8.632018181422303e-15	1.3385126316158883e-18
0.4382999999999999	8.594774389010812e-15	1.3286556409947068e-18
0.4383999999999999	8.557758934445233e-15	1.318826912203463e-18
0.4384999999999999	8.520975276466666e-15	1.3090269377606417e-18
0.43859999999999993	8.484426843798135e-15	1.2992562008015742e-18
0.4386999999999999	8.448117037405761e-15	1.2895151751635395e-18
0.4387999999999999	8.412049232773849e-15	1.279804325470328e-18
0.4388999999999999	8.376411165881651e-15	1.2701461654045848e-18
0.4389999999999999	8.341260206236738e-15	1.260547880805693e-18
0.43909999999999993	8.306348411219028e-15	1.2509799470743102e-18
0.4391999999999999	8.271679362545149e-15	1.2414428096984782e-18
0.4392999999999999	8.237256622478279e-15	1.2319369051924862e-18
0.4393999999999999	8.203083736338348e-15	1.2224626611802701e-18
0.4394999999999999	8.16916423503886e-15	1.2130204964783408e-18
0.43959999999999994	8.135501637653383e-15	1.2036108211783115e-18
0.4396999999999999	8.102099454013698e-15	1.1942340367289708e-18
0.4397999999999999	8.068961187342651e-15	1.1848905360179079e-18
0.4398999999999999	8.03609033692432e-15	1.1755807034527399e-18
0.4399999999999999	8.003490400814668e-15	1.1663049150419155e-18
0.44009999999999994	7.971164878594974e-15	1.1570635384750262e-18
0.4401999999999999	7.939474823632558e-15	1.1478998452381673e-18
0.4402999999999999	7.90806186423461e-15	1.1387710761174008e-18
0.4403999999999999	7.876922894401936e-15	1.129676766911108e-18
0.4404999999999999	7.846061695621043e-15	1.1206172677954117e-18
0.44059999999999994	7.815482060496736e-15	1.1115929208619286e-18
0.4406999999999999	7.785187795931542e-15	1.1026040601968446e-18
0.4407999999999999	7.755182726371528e-15	1.093651011959496e-18
0.4408999999999999	7.725470697123537e-15	1.0847340944605995e-18
0.4409999999999999	7.69605557774778e-15	1.075853618240016e-18
0.44109999999999994	7.66694126553097e-15	1.0670098861441051e-18
0.4411999999999999	7.638131689044773e-15	1.0582031934026586e-18
0.4412999999999999	7.609630811794795e-15	1.0494338277053755e-18
0.4413999999999999	7.581557896599107e-15	1.040715886330958e-18
0.4414999999999999	7.55399078220077e-15	1.0320586782330806e-18
0.44159999999999994	7.526734940703735e-15	1.023438735973224e-18
0.4416999999999999	7.499794732525617e-15	1.014856331219836e-18
0.4417999999999999	7.473174568411658e-15	1.0063117283300035e-18
0.4418999999999999	7.44687891384041e-15	9.978051844246285e-19
0.4419999999999999	7.420912293563852e-15	9.893369494631463e-19
0.44209999999999994	7.395279296290079e-15	9.80907266317844e-19
0.4421999999999999	7.369984579517115e-15	9.725163708477734e-19
0.4422999999999999	7.345032874526324e-15	9.641644919721757e-19
0.4423999999999999	7.320428991545475e-15	9.558518517435738e-19
0.4424999999999999	7.296177825090969e-15	9.475786654203857e-19
0.4425999999999999	7.27228435950011e-15	9.393451415391595e-19
0.4426999999999999	7.248908968575385e-15	9.311701353799012e-19
0.4427999999999999	7.226000068758676e-15	9.230472090767005e-19
0.4428999999999999	7.20345627569171e-15	9.149637753071265e-19
0.4429999999999999	7.181283181764095e-15	9.069200282391424e-19
0.44309999999999994	7.159486496241744e-15	8.989161555400556e-19
0.4431999999999999	7.138072052273811e-15	8.909523384473816e-19
0.4432999999999999	7.117045814181498e-15	8.83028751839241e-19
0.4433999999999999	7.0964138850461544e-15	8.751455643043642e-19
0.4434999999999999	7.076182514614894e-15	8.6730293821169545e-19
0.4435999999999999	7.056358107542114e-15	8.595010297795562e-19
0.44369999999999993	7.036947231988111e-15	8.517399891444191e-19
0.4437999999999999	7.017956628596168e-15	8.440199604292801e-19
0.4438999999999999	6.9993932198708845e-15	8.363410818115667e-19
0.4439999999999999	6.981407588401239e-15	8.287207427724188e-19
0.44409999999999994	6.963931564272528e-15	8.211501506716565e-19
0.44419999999999993	6.946897771276893e-15	8.136204406996176e-19
0.4442999999999999	6.930314125604077e-15	8.061317383067672e-19
0.4443999999999999	6.914188775757779e-15	7.986841632108337e-19
0.4444999999999999	6.898530114990062e-15	7.912778294633404e-19
0.4445999999999999	6.883346794347475e-15	7.839128455157066e-19
0.44469999999999993	6.86864773636894e-15	7.765893142849909e-19
0.4447999999999999	6.854442149476509e-15	7.693073332191833e-19
0.4448999999999999	6.840739543104615e-15	7.620669943620995e-19
0.4449999999999999	6.827549743616026e-15	7.548683844178958e-19
0.44509999999999994	6.814882911055965e-15	7.47711584815161e-19
0.44519999999999993	6.802749556800566e-15	7.405966717706213e-19
0.4452999999999999	6.791262496392222e-15	7.335359876050691e-19
0.4453999999999999	6.7804050575158685e-15	7.265263602786915e-19
0.4454999999999999	6.77010905792247e-15	7.195582646089565e-19
0.4455999999999999	6.760386751927053e-15	7.126317657008354e-19
0.44569999999999993	6.751250846124465e-15	7.057469236509545e-19
0.4457999999999999	6.742714523887278e-15	6.989037936098666e-19
0.4458999999999999	6.734791471284064e-15	6.921024258438715e-19
0.4459999999999999	6.727495904518623e-15	6.853428657964821e-19
0.44609999999999994	6.720842598999319e-15	6.786251541494749e-19
0.44619999999999993	6.714846920155856e-15	6.719493268835636e-19
0.4462999999999999	6.7095248561308914e-15	6.65315415338628e-19
0.4463999999999999	6.704893052484471e-15	6.587234462736074e-19
0.4464999999999999	6.70096884906045e-15	6.521734419259573e-19
0.4465999999999999	6.697816782203554e-15	6.456710148155231e-19
0.44669999999999993	6.695508940735628e-15	6.39222676442298e-19
0.4467999999999999	6.69396031853051e-15	6.3281587235225045e-19
0.4468999999999999	6.693191571909466e-15	6.264506152459424e-19
0.4469999999999999	6.693224271843016e-15	6.201269134959777e-19
0.44709999999999994	6.694080957779868e-15	6.13844771204998e-19
0.44719999999999993	6.695785195114615e-15	6.076041882633129e-19
0.4472999999999999	6.69836163658699e-15	6.014051604061114e-19
0.4473999999999999	6.701836087932941e-15	5.95247679270307e-19
0.4474999999999999	6.7062355781368556e-15	5.891317324509806e-19
0.4475999999999999	6.711588434668349e-15	5.830573035574513e-19
0.44769999999999993	6.717924364122239e-15	5.770243722689345e-19
0.4477999999999999	6.725274538721939e-15	5.710329143898581e-19
0.4478999999999999	6.733671689190509e-15	5.650829019047398e-19
0.4479999999999999	6.74325933057929e-15	5.591874883263089e-19
0.44809999999999994	6.753972427343941e-15	5.533345142586431e-19
0.44819999999999993	6.765836985762044e-15	5.475224869015912e-19
0.4482999999999999	6.778893149359184e-15	5.417513703525829e-19
0.4483999999999999	6.793183199309718e-15	5.360211250709094e-19
0.4484999999999999	6.80875169938024e-15	5.303317079311437e-19
0.4485999999999999	6.825645652535622e-15	5.246830722761924e-19
0.44869999999999993	6.8439146703139244e-15	5.190751679699506e-19
0.4487999999999999	6.863611156197834e-15	5.135079414496195e-19
0.4488999999999999	6.884790504345634e-15	5.079813357775843e-19
0.4489999999999999	6.907511315197797e-15	5.0249529069296275e-19
0.44909999999999994	6.931835629647582e-15	4.970497426627662e-19
0.44919999999999993	6.957829183657868e-15	4.916446249326864e-19
0.4492999999999999	6.985595274721158e-15	4.862839224268304e-19
0.4493999999999999	7.015237603027592e-15	4.8097120875241265e-19
0.4494999999999999	7.046768000848531e-15	4.756983748813e-19
0.4495999999999999	7.0802701061184124e-15	4.704653476226281e-19
0.44969999999999993	7.115832912749805e-15	4.652720507347126e-19
0.4497999999999999	7.15355120212497e-15	4.601184049743744e-19
0.4498999999999999	7.193526016349612e-15	4.550043281458357e-19
0.4499999999999999	7.235865178030067e-15	4.499297351493022e-19
0.45009999999999994	7.280683861959013e-15	4.448945380291335e-19
0.45019999999999993	7.328105224816063e-15	4.398986460216868e-19
0.4502999999999999	7.378261099818134e-15	4.349419656027452e-19
0.4503999999999999	7.431292764210274e-15	4.300244005346208e-19
0.4504999999999999	7.487351788597547e-15	4.251458519128705e-19
0.4505999999999999	7.546600978400371e-15	4.2030621821266014e-19
0.45069999999999993	7.609265006145193e-15	4.1551139522103607e-19
0.4507999999999999	7.675510392723882e-15	4.1075867094212796e-19
0.4508999999999999	7.745510005908908e-15	4.060442679313388e-19
0.4509999999999999	7.819483371419233e-15	4.013680797156556e-19
0.4510999999999999	7.89766781692244e-15	3.9672999735938207e-19
0.45119999999999993	7.980320285980287e-15	3.9212990950901455e-19
0.4512999999999999	8.067719375557466e-15	3.8756770243777664e-19
0.4513999999999999	8.160167629623131e-15	3.8304326008975624e-19
0.4514999999999999	8.257994126854765e-15	3.785564641237189e-19
0.4515999999999999	8.36155740699264e-15	3.741071939565514e-19
0.45169999999999993	8.471248788215928e-15	3.696953268063459e-19
0.4517999999999999	8.587496137302455e-15	3.653207377351483e-19
0.4518999999999999	8.710768165654836e-15	3.6098329969132505e-19
0.4519999999999999	8.841579337964431e-15	3.5668288355159847e-19
0.4520999999999999	8.980543563403081e-15	3.524251843097721e-19
0.45219999999999994	9.128249628857681e-15	3.4820588840201625e-19
0.4522999999999999	9.285371048083984e-15	3.4402298991805107e-19
0.4523999999999999	9.452670777124437e-15	3.3987635617483275e-19
0.4524999999999999	9.630995689541252e-15	3.3576585256223483e-19
0.4525999999999999	9.821288228156591e-15	3.316913425836057e-19
0.45269999999999994	1.0024600026744118e-14	3.2765268789597547e-19
0.4527999999999999	1.0242107897326015e-14	3.236497483499384e-19
0.4528999999999999	1.0475132671436292e-14	3.196823820291448e-19
0.4529999999999999	1.0725161501406092e-14	3.157504452894956e-19
0.4530999999999999	1.0993874378092413e-14	3.1185379279796934e-19
0.45319999999999994	1.128317581483037e-14	3.0799227757110613e-19
0.4532999999999999	1.1595232897768701e-14	3.041657510131714e-19
0.4533999999999999	1.193252122934068e-14	3.0037406295395017e-19
0.4534999999999999	1.2297918146248056e-14	2.9662160354525753e-19
0.4535999999999999	1.2694669594304566e-14	2.9290504966584396e-19
0.45369999999999994	1.312655141480387e-14	2.892226906315681e-19
0.4537999999999999	1.359797245007724e-14	2.855743739927948e-19
0.4538999999999999	1.4114091125463814e-14	2.819599458565842e-19
0.4539999999999999	1.4680978252828447e-14	2.783792509230511e-19
0.4540999999999999	1.5305823476657225e-14	2.748321325213893e-19
0.45419999999999994	1.599719946809452e-14	2.713184326455573e-19
0.4542999999999999	1.6765403377584623e-14	2.678379919896429e-19
0.4543999999999999	1.762290288801281e-14	2.643906499828727e-19
0.4544999999999999	1.858492573092772e-14	2.609762448243196e-19
0.4545999999999999	1.9670248760663444e-14	2.57594613517262e-19
0.45469999999999994	2.0902268927829728e-14	2.5424559190322284e-19
0.4547999999999999	2.231047927167475e-14	2.509290146956904e-19
0.4548999999999999	2.3932561013850193e-14	2.4764753411258097e-19
0.4549999999999999	2.581728382459851e-14	2.4440000226964525e-19
0.4550999999999999	2.8028839554525733e-14	2.4118426285401713e-19
0.45519999999999994	3.0653304835136204e-14	2.3800014946563066e-19
0.4552999999999999	3.380850270824748e-14	2.3484749469405315e-19
0.4553999999999999	3.765963277947121e-14	2.317261301507657e-19
0.4554999999999999	4.244489974867935e-14	2.2863588650113213e-19
0.4555999999999999	4.851932613331061e-14	2.255765934960413e-19
0.4556999999999999	5.643345671156719e-14	2.225480800032345e-19
0.4557999999999999	6.708347161260421e-14	2.1955017403830833e-19
0.4558999999999999	8.201949631474024e-14	2.1658270279541795e-19
0.4559999999999999	1.041412725934759e-13	2.136454926776377e-19
0.4560999999999999	1.3947518505956827e-13	2.1073836932703558e-19
0.45619999999999994	2.0256837605419783e-13	2.078611576544185e-19
0.45629999999999993	3.377421489951889e-13	2.0501475970484957e-19
0.4563999999999999	7.517693671961066e-13	2.0220049060254676e-19
0.4564999999999999	4.735715645972865e-12	1.994154828086412e-19
0.4565999999999999	4.8940844659392005e-11	1.9665956116710756e-19
0.4566999999999999	1.0488201213096589e-11	1.9393254989484516e-19
0.45679999999999993	8.8005798166374e-12	1.9123427261003013e-19
0.4568999999999999	3.199979492955619e-12	1.88564552360176e-19
0.4569999999999999	2.4283624068089907e-12	1.8592321164986887e-19
0.4570999999999999	6.649413742124727e-11	1.8331007246821337e-19
0.45719999999999994	1.7630428178803457e-12	1.8072495631597176e-19
0.45729999999999993	2.9005674814591232e-12	1.7816768423240435e-19
0.4573999999999999	2.01728417249828e-12	1.7563807682179772e-19
0.4574999999999999	1.8417737968439274e-12	1.7313595427970621e-19
0.4575999999999999	1.3377955566760451e-12	1.7066113641889148e-19
0.4576999999999999	2.721980099275631e-12	1.6821344269496615e-19
0.45779999999999993	7.178961023268206e-13	1.6579509281421975e-19
0.4578999999999999	1.2889660274950327e-10	1.6340384765857663e-19
0.4579999999999999	5.790625128677124e-13	1.6103908803392576e-19
0.4580999999999999	1.4955134989383235e-12	1.5870063431876248e-19
0.45819999999999994	1.594369580895863e-12	1.5638830662418704e-19
0.45829999999999993	4.3003233221689166e-13	1.5410192481821258e-19
0.4583999999999999	3.860345785924637e-12	1.5184130854975907e-19
0.4584999999999999	7.829293853620986e-13	1.4960627727238062e-19
0.4585999999999999	3.604299359494534e-13	1.4739665026769126e-19
0.4586999999999999	3.5564139638225807e-12	1.4521224666851102e-19
0.45879999999999993	7.265107990668561e-13	1.4305288548172193e-19
0.4588999999999999	2.8498205968292434e-13	1.4091838561084908e-19
0.4589999999999999	1.1649041641158089e-12	1.3880856587834403e-19
0.4590999999999999	1.3407478721251795e-12	1.3672324504760312e-19
0.45919999999999994	2.467087002399906e-13	1.3466282031342828e-19
0.45929999999999993	3.8479967961850994e-13	1.3262807469705488e-19
0.4593999999999999	1.6718645432473206e-10	1.306172083101091e-19
0.4594999999999999	3.260091123109433e-13	1.286300416303732e-19
0.4595999999999999	1.973129151618447e-13	1.26666395153236e-19
0.4596999999999999	7.130262456468447e-13	1.2472608941241049e-19
0.45979999999999993	1.8583477183893446e-12	1.2280894500037324e-19
0.4598999999999999	2.0098502960630528e-13	1.2091478258853715e-19
0.4599999999999999	1.7840376262721595e-13	1.1904342294714393e-19
0.4600999999999999	9.650571949462915e-13	1.1719468696489308e-19
0.46019999999999994	1.004480871440776e-12	1.1536839566829728e-19
0.46029999999999993	1.6143905545151045e-13	1.1356437024077671e-19
0.4603999999999999	1.4668559423640506e-13	1.117824320414759e-19
0.4604999999999999	6.35294580378327e-13	1.100224026238274e-19
0.4605999999999999	1.4223350007468095e-12	1.082841037538453e-19
0.4606999999999999	1.5454551121294238e-13	1.065682445794646e-19
0.46079999999999993	1.1197886607124876e-13	1.0487444277857934e-19
0.4608999999999999	2.7467866250839654e-13	1.0320177966260338e-19
0.4609999999999999	3.172523498021123e-11	1.0155007942592765e-19
0.4610999999999999	2.0210341005331243e-13	9.991916653848253e-20
0.46119999999999994	9.271519147271331e-14	9.830886576279848e-20
0.46129999999999993	1.2425481518209795e-13	9.67190021708158e-20
0.4613999999999999	9.024619233929407e-13	9.514940116043242e-20
0.4614999999999999	6.30176693907095e-13	9.359988847180509e-20
0.4615999999999999	1.0539864612892726e-13	9.207029020339317e-20
0.4616999999999999	7.581385258115584e-14	9.056043282775608e-20
0.46179999999999993	1.430899585122488e-13	8.907014320709497e-20
0.4618999999999999	3.89120196715339e-12	8.75992486085581e-20
0.4619999999999999	2.7779165560421223e-13	8.614757671928259e-20
0.4620999999999999	7.690246867942833e-14	8.471495566120655e-20
0.46219999999999994	6.424792347161152e-14	8.330204269720198e-20
0.46229999999999993	1.3291521113021687e-13	8.190815983782124e-20
0.4623999999999999	5.106076956628863e-12	8.053277004633512e-20
0.4624999999999999	2.2934905007519395e-13	7.917570444704805e-20
0.4625999999999999	6.522397216229465e-14	7.783679464887994e-20
0.4626999999999999	5.2233025516813747e-14	7.651587275901309e-20
0.46279999999999993	9.389924645551343e-14	7.521277139629993e-20
0.4628999999999999	1.110442053178146e-12	7.392732370443542e-20
0.4629999999999999	3.2297723921485237e-13	7.265936336489167e-20
0.4630999999999999	6.453493070394799e-14	7.140872460962368e-20
0.46319999999999995	4.246346595298609e-14	7.017524223353855e-20
0.46329999999999993	5.750992772735195e-14	6.895875160674171e-20
0.4633999999999999	2.318461474435447e-13	6.775908868654299e-20
0.4634999999999999	1.7615531293308377e-12	6.657609002924666e-20
0.4635999999999999	8.588226232886197e-14	6.540959280170732e-20
0.4636999999999999	3.8798860161766284e-14	6.42600502932151e-20
0.46379999999999993	3.682302376495436e-14	6.312690422069318e-20
0.4638999999999999	7.181932685846817e-14	6.20097408377153e-20
0.4639999999999999	8.817300051440712e-13	6.090840075204191e-20
0.4640999999999999	2.519192383565777e-13	5.982272521935741e-20
0.46419999999999995	4.84938868809553e-14	5.875255615374602e-20
0.46429999999999993	2.9280981017505703e-14	5.769773613795353e-20
0.4643999999999999	3.311701260089992e-14	5.665810843342628e-20
0.4644999999999999	7.928476207530055e-14	5.563351699014006e-20
0.4645999999999999	3.3538995063661264e-12	5.4623806456214e-20
0.4646999999999999	1.3791166033920564e-13	5.362882218731184e-20
0.4647999999999999	3.5903577157827663e-14	5.26484102558316e-20
0.4648999999999999	2.3607415236088756e-14	5.168241745988756e-20
0.4649999999999999	2.7595540309028736e-14	5.0730691332085604e-20
0.4650999999999999	6.579771405649914e-14	4.979308014808647e-20
0.46519999999999995	2.1249308277891807e-12	4.886980304679476e-20
0.46529999999999994	1.2831567520341575e-13	4.796056794178602e-20
0.4653999999999999	3.1388627340599254e-14	4.7064971651179397e-20
0.4654999999999999	1.956398302489415e-14	4.618286620097196e-20
0.4655999999999999	2.103640611853425e-14	4.531410438595482e-20
0.4656999999999999	4.169649096403546e-14	4.4458539777285544e-20
0.4657999999999999	3.7868178263702995e-13	4.361602672986112e-20
0.4658999999999999	2.1986676127647232e-13	4.278642038949545e-20
0.4659999999999999	3.337105276294498e-14	4.19695766999024e-20
0.4660999999999999	1.7277570091381015e-14	4.1165352409483074e-20
0.46619999999999995	1.561261067419066e-14	4.037360507792242e-20
0.46629999999999994	2.3530540100015748e-14	3.9594193082598036e-20
0.4663999999999999	8.340489508192069e-14	3.882697562479401e-20
0.4664999999999999	4.31488002906403e-12	3.80718127357326e-20
0.4665999999999999	5.1343123877073356e-14	3.732856528241751e-20
0.4666999999999999	1.7943130937407325e-14	3.659725029077478e-20
0.4667999999999999	1.2504541968974812e-14	3.5877843674596805e-20
0.4668999999999999	1.391986679331573e-14	3.5169921281267214e-20
0.4669999999999999	2.6724982598944003e-14	3.4473347916432105e-20
0.4670999999999999	1.8113445598401224e-13	3.378798923653759e-20
0.46719999999999995	2.429203762185342e-13	3.3113711753771314e-20
0.46729999999999994	2.6955105266354057e-14	3.245038284082724e-20
0.4673999999999999	1.238849019284657e-14	3.179787073549058e-20
0.4674999999999999	9.842269011501941e-15	3.115604454505235e-20
0.4675999999999999	1.207963072773696e-14	3.0524774250549206e-20
0.4676999999999999	2.607685950279583e-14	2.990393071083265e-20
0.4677999999999999	2.689324976550751e-13	2.929338566646752e-20
0.4678999999999999	1.2346725282685176e-13	2.8693011743463414e-20
0.4679999999999999	1.9407330544726754e-14	2.81026824568394e-20
0.4680999999999999	9.594830353381723e-15	2.7522272214021484e-20
0.4681999999999999	7.816926268623865e-15	2.6951656318078995e-20
0.46829999999999994	9.589414675484973e-15	2.6391003717160428e-20
0.4683999999999999	1.9989956843741416e-14	2.5839888761856865e-20
0.4684999999999999	1.6421916614322416e-13	2.5298186075897633e-20
0.4685999999999999	1.3311373935902447e-13	2.4765774979753455e-20
0.4686999999999999	1.7439688324957936e-14	2.4242535694212433e-20
0.4687999999999999	8.086016058069029e-15	2.3728349342816884e-20
0.46889999999999993	6.205152534517463e-15	2.322309795414612e-20
0.4689999999999999	7.007729108048467e-15	2.2726664463946714e-20
0.4690999999999999	1.2481671693301455e-14	2.2238932717108265e-20
0.4691999999999999	5.624340937507324e-14	2.1759787469491493e-20
0.46929999999999994	4.939712513707431e-13	2.1289114389606593e-20
0.46939999999999993	2.0633816878004154e-14	2.082680006014538e-20
0.4694999999999999	7.667022446095896e-15	2.037273197936526e-20
0.4695999999999999	5.1112177636419734e-15	1.9926798562332025e-20
0.4696999999999999	4.9895577744254885e-15	1.9488889142018317e-20
0.4697999999999999	7.143821953676679e-15	1.9058994214247783e-20
0.46989999999999993	1.8465191368571195e-14	1.8636998987591584e-20
0.4699999999999999	4.570914882489455e-13	1.8222691637114658e-20
0.4700999999999999	4.29204839208793e-14	1.7815965482608137e-20
0.4701999999999999	9.081116746615202e-15	1.7416714757918204e-20
0.47029999999999994	4.716716779860126e-15	1.7024834611349082e-20
0.47039999999999993	3.761651888611635e-15	1.6640221105934184e-20
0.4704999999999999	4.2352158857935556e-15	1.626277121957247e-20
0.4705999999999999	7.14758558213084e-15	1.58923828450368e-20
0.4706999999999999	2.584711244332036e-14	1.5528954789852328e-20
0.4707999999999999	2.9634587528036455e-12	1.517238677604716e-20
0.47089999999999993	1.7882451656335125e-14	1.482257943977709e-20
0.4709999999999999	5.583866344669785e-15	1.4479434330827185e-20
0.4710999999999999	3.331345109353032e-15	1.4142853911987905e-20
0.4711999999999999	2.882727671367517e-15	1.381274155831195e-20
0.47129999999999994	3.462067858202657e-15	1.3489001556250466e-20
0.47139999999999993	6.2829758012924036e-15	1.3171655278431662e-20
0.4714999999999999	2.674728446060089e-14	1.2860501399055856e-20
0.4715999999999999	4.221292801309372e-13	1.2555431591985997e-20
0.4716999999999999	1.1861341510071702e-14	1.2256354001624568e-20
0.4717999999999999	4.080199492648791e-15	1.1963177672092067e-20
0.47189999999999993	2.5134512843887803e-15	1.1675812545780742e-20
0.4719999999999999	2.1956073534431486e-15	1.1394169461798973e-20
0.4720999999999999	2.6187240410001937e-15	1.111816015430477e-20
0.4721999999999999	4.6091013969507115e-15	1.0847697250732719e-20
0.47229999999999994	1.7511026767903267e-14	1.0582694269914078e-20
0.47239999999999993	1.0740021234927627e-12	1.0323065620092797e-20
0.4724999999999999	1.0847791416911503e-14	1.0068726596836699e-20
0.4725999999999999	3.415794222270922e-15	9.819593380848759e-21
0.4726999999999999	1.9978122604641756e-15	9.575583035676942e-21
0.4727999999999999	1.6575617799036092e-15	9.336613505325626e-21
0.47289999999999993	1.8473577068802868e-15	9.102616812292506e-21
0.4729999999999999	2.899695912175879e-15	8.873569191461584e-21
0.4730999999999999	8.172938641848188e-15	8.649316891084911e-21
0.4731999999999999	3.289415479658972e-13	8.429781515003978e-21
0.47329999999999994	1.51662155792745e-14	8.21488552977972e-21
0.47339999999999993	3.394628562304577e-15	8.004552261830146e-21
0.4734999999999999	1.7191717965204937e-15	7.798705894477186e-21
0.4735999999999999	1.2790570553682107e-15	7.597271464906204e-21
0.4736999999999999	1.2697157680239873e-15	7.40017486103831e-21
0.4737999999999999	1.6940176639846387e-15	7.207342818317588e-21
0.47389999999999993	3.432834783436912e-15	7.018702916414359e-21
0.4739999999999999	1.888722183610644e-14	6.83418357584645e-21
0.4740999999999999	6.854597402834808e-14	6.6537140545187285e-21
0.4741999999999999	4.586406402543714e-15	6.477224444184147e-21
0.47429999999999994	1.7199166251103084e-15	6.304645666826226e-21
0.47439999999999993	1.0695554575126845e-15	6.135909470965435e-21
0.4744999999999999	9.065055513222548e-16	5.970964700349622e-21
0.4745999999999999	1.0046821010979317e-15	5.809763081580071e-21
0.4746999999999999	1.5174718145869038e-15	5.652201205217534e-21
0.4747999999999999	3.795684464743623e-15	5.4982142022590544e-21
0.47489999999999993	5.2469080560051103e-14	5.34773800740217e-21
0.4749999999999999	1.3953387332680563e-14	5.2007093549923034e-21
0.4750999999999999	2.3452647465193856e-15	5.0570657749019195e-21
0.4751999999999999	1.0661691907674903e-15	4.9167455883441774e-21
0.47529999999999994	7.279699893420498e-16	4.779687903621377e-21
0.47539999999999993	6.564917417391421e-16	4.645832611810611e-21
0.4754999999999999	7.662528732790156e-16	4.515120382386378e-21
0.4755999999999999	1.2253526973718452e-15	4.387492658783812e-21
0.4756999999999999	3.3930218169908303e-15	4.262891653902123e-21
0.4757999999999999	9.533597467453651e-14	4.141260345550457e-21
0.47589999999999993	7.45717114699427e-15	4.022542471837227e-21
0.4759999999999999	1.5377424950874663e-15	3.906682526504962e-21
0.4760999999999999	7.380465113223809e-16	3.793636748741784e-21
0.4761999999999999	5.154490457306857e-16	3.683359463376266e-21
0.47629999999999995	4.686720245186452e-16	3.5757761550531416e-21
0.47639999999999993	5.455854393431376e-16	3.470834370855975e-21
0.4764999999999999	8.58109123319642e-16	3.3684823869970254e-21
0.4765999999999999	2.256950309752046e-15	3.268669203906386e-21
0.4766999999999999	4.030403856098905e-14	3.1713445412743913e-21
0.4767999999999999	6.650920018154763e-15	3.0764588330491498e-21
0.47689999999999994	1.2147428621230217e-15	2.9839632223902807e-21
0.4769999999999999	5.570458716685292e-16	2.893809556580605e-21
0.4770999999999999	3.754813618819987e-16	2.8059503818963108e-21
0.4771999999999999	3.2858092426728567e-16	2.7203389384379444e-21
0.47729999999999995	3.6373298270476093e-16	2.636929154922731e-21
0.47739999999999994	5.282309195159795e-16	2.555675643440205e-21
0.4774999999999999	1.1705149046568316e-15	2.4765336941714675e-21
0.4775999999999999	8.171707127473205e-15	2.3994592700746796e-21
0.4776999999999999	1.221201451554174e-14	2.324414038503458e-21
0.4777999999999999	1.1974827003278668e-15	2.2513627065286634e-21
0.4778999999999999	4.674375437389153e-16	2.180249583310688e-21
0.4779999999999999	2.864867409521029e-16	2.1110333214280948e-21
0.4780999999999999	2.311309904727542e-16	2.0436732174669797e-21
0.4781999999999999	2.3408307891389733e-16	1.978129206569308e-21
0.47829999999999995	3.0116972132961177e-16	1.9143618569552927e-21
0.47839999999999994	5.364820068555522e-16	1.852332364420655e-21
0.4784999999999999	1.8277949246879814e-15	1.7920025468098058e-21
0.4785999999999999	1.1148815643637444e-11	1.7333348384668256e-21
0.4786999999999999	1.765235860642148e-15	1.676292284664832e-21
0.4787999999999999	4.67690250123462e-16	1.6208385360153766e-21
0.4788999999999999	2.3981179348210734e-16	1.566937842858876e-21
0.4789999999999999	1.701148374887618e-16	1.5145550496373419e-21
0.4790999999999999	1.5249802997733003e-16	1.463655589250743e-21
0.4791999999999999	1.698334464369607e-16	1.4142054773978003e-21
0.47929999999999995	2.435398792129014e-16	1.3661722692157642e-21
0.47939999999999994	5.149630214106291e-16	1.3195309203303463e-21
0.4794999999999999	2.9015830484598922e-15	1.274239696410871e-21
0.4795999999999999	1.0115730161993042e-14	1.2302669212909349e-21
0.4796999999999999	6.71716067803645e-16	1.1875814719130925e-21
0.4797999999999999	2.4117884394835534e-16	1.1461527726353222e-21
0.4798999999999999	1.398091444550533e-16	1.105950789529691e-21
0.4799999999999999	1.0671873183155025e-16	1.0669460246742967e-21
0.4800999999999999	1.0105006065203557e-16	1.029109510439735e-21
0.4801999999999999	1.1827905707581501e-16	9.924128037709095e-22
0.48029999999999995	1.7970255545083292e-16	9.568279804656494e-22
0.48039999999999994	4.191893984086913e-16	9.223276294511375e-22
0.4804999999999999	3.460561984842292e-15	8.888848470589009e-22
0.4805999999999999	3.105878517735058e-15	8.564732313000006e-22
0.4806999999999999	3.6155564010599667e-16	8.250668761410516e-22
0.4807999999999999	1.4355261547757026e-16	7.946403657823521e-22
0.4808999999999999	8.684491580078562e-17	7.651687689390461e-22
0.4809999999999999	6.781988775560317e-17	7.366317779924457e-22
0.4810999999999999	6.504160992666319e-17	7.090018854093706e-22
0.4811999999999999	7.658878632509856e-17	6.822545753346445e-22
0.4812999999999999	1.1633159552459136e-16	6.563668177083351e-22
0.48139999999999994	2.6864697878910106e-16	6.313160376790206e-22
0.48149999999999993	2.0906810503865313e-15	6.070801099489172e-22
0.4815999999999999	2.226848202022088e-15	5.836373531285219e-22
0.4816999999999999	2.4295059111557423e-16	5.6096652410204e-22
0.4817999999999999	9.450110047142773e-17	5.390468124043204e-22
0.4818999999999999	5.620202472372724e-17	5.178578346104025e-22
0.48199999999999993	4.305966209667678e-17	4.973796287385239e-22
0.4820999999999999	4.030580992141334e-17	4.775926486676524e-22
0.4821999999999999	4.587641886744589e-17	4.584777585702664e-22
0.4822999999999999	6.600988501525388e-17	4.400162273615328e-22
0.48239999999999994	1.3656525949908455e-16	4.22189723165613e-22
0.48249999999999993	6.878783728705634e-16	4.049803078000908e-22
0.4825999999999999	4.326343190931464e-15	3.8837149400364823e-22
0.4826999999999999	2.0597511125088248e-16	3.723463809288177e-22
0.4827999999999999	6.914767990327114e-17	3.5688663839835944e-22
0.4828999999999999	3.8091509563262905e-17	3.419758603092476e-22
0.48299999999999993	2.7512830179276922e-17	3.2759800645602276e-22
0.4830999999999999	2.4313071861374544e-17	3.137373971589158e-22
0.4831999999999999	2.587693105349748e-17	3.0037870791550845e-22
0.4832999999999999	3.3916294372432504e-17	2.8750696407686876e-22
0.48339999999999994	5.948721472617477e-17	2.7510753554884266e-22
0.48349999999999993	1.8503352831138986e-16	2.6316613151937747e-22
0.4835999999999999	1.652092435681149e-14	2.516687952125266e-22
0.4836999999999999	2.5980327349313245e-16	2.4060189867005383e-22
0.4837999999999999	5.934047175956297e-17	2.2995213756125034e-22
0.4838999999999999	2.7902760181393576e-17	2.19706526021774e-22
0.48399999999999993	1.815190937249703e-17	2.098523915221997e-22
0.4840999999999999	1.465991923997107e-17	2.0037736976702506e-22
0.4841999999999999	1.420418492972812e-17	1.9126939962476642e-22
0.4842999999999999	1.6565468026513434e-17	1.8251775920115538e-22
0.48439999999999994	2.4297293696196678e-17	1.7410991831854083e-22
0.48449999999999993	5.1336527525941366e-17	1.660346126013626e-22
0.4845999999999999	2.7404767735203796e-16	1.5828095003586764e-22
0.4846999999999999	1.237459782823073e-15	1.5083831659996557e-22
0.4847999999999999	6.98745632955505e-17	1.4369637140564186e-22
0.4848999999999999	2.3717160411824287e-17	1.3684504187672171e-22
0.48499999999999993	1.2964489789189036e-17	1.3027451896257214e-22
0.4850999999999999	9.199063482202444e-18	1.2397525238836398e-22
0.4851999999999999	7.909459501990365e-18	1.179379459423924e-22
0.4852999999999999	8.087692222669741e-18	1.12153552801116e-22
0.48539999999999994	9.973555685114633e-18	1.0661327089237489e-22
0.48549999999999993	1.574270234632247e-17	1.013085382973894e-22
0.4855999999999999	3.818510461035972e-17	9.623102869199676e-23
0.4856999999999999	3.641199173194831e-16	9.137264682768826e-23
0.4857999999999999	2.165878925204221e-16	8.672552405290731e-23
0.4858999999999999	2.7814294139808775e-17	8.228217306855695e-23
0.48599999999999993	1.094142228077423e-17	7.803529109830754e-23
0.4860999999999999	6.379022328529511e-18	7.397732910253881e-23
0.4861999999999999	4.698635315687976e-18	7.010128430557081e-23
0.4862999999999999	4.1437339960427425e-18	6.640035856991174e-23
0.48639999999999994	4.321083289207348e-18	6.286795417643688e-23
0.48649999999999993	5.425230242230113e-18	5.949766964767279e-23
0.4865999999999999	8.750964872732963e-18	5.628329561454995e-23
0.4866999999999999	2.2126969417909444e-17	5.321881072702789e-23
0.4867999999999999	2.651636590880599e-16	5.029837760892683e-23
0.4868999999999999	9.153412040188149e-17	4.7516338857319506e-23
0.48699999999999993	1.347515603324414e-17	4.4867213086809376e-23
0.4870999999999999	5.44547600248825e-18	4.234569101901685e-23
0.4871999999999999	3.1981079770340372e-18	3.994663161755776e-23
0.4872999999999999	2.3532481874702453e-18	3.766505826882377e-23
0.48739999999999994	2.0615635139492093e-18	3.5496155008815554e-23
0.48749999999999993	2.1237812546649715e-18	3.34352627963044e-23
0.4875999999999999	2.614606327776352e-18	3.147798678369323e-23
0.4876999999999999	4.078376874493746e-18	2.961990378281947e-23
0.4877999999999999	9.589133333986926e-18	2.785674013048089e-23
0.4878999999999999	7.90082944603986e-17	2.61844297349763e-23
0.48799999999999993	6.751680822953952e-17	2.4599045397788826e-23
0.4880999999999999	7.610612692961927e-18	2.3096795373909622e-23
0.4881999999999999	2.863350634090398e-18	2.1674019979696633e-23
0.4882999999999999	1.6109698038095666e-18	2.0327188248433025e-23
0.48839999999999995	1.1437336760313903e-18	1.905289463369762e-23
0.48849999999999993	9.666916151479988e-19	1.784785576067494e-23
0.4885999999999999	9.560203070669662e-19	1.6708907225491058e-23
0.4886999999999999	1.1168045109285712e-18	1.5633000442677046e-23
0.4887999999999999	1.610227927727443e-18	1.4617199540818864e-23
0.4888999999999999	3.246834268608233e-18	1.365867830645389e-23
0.48899999999999993	1.478595166294975e-17	1.2754717176255712e-23
0.4890999999999999	1.6411596855752068e-16	1.1902700277534665e-23
0.4891999999999999	5.256207290434523e-18	1.1100112517060891e-23
0.4892999999999999	1.6111942512117665e-18	1.0344582595234857e-23
0.48939999999999995	8.191469441645027e-19	9.633742898767338e-24
0.48949999999999994	5.40885200954621e-19	8.965356491277532e-24
0.4895999999999999	4.287122524747819e-19	8.337283904334273e-24
0.4896999999999999	3.9679989439325595e-19	7.747472570410188e-24
0.4897999999999999	4.2870711375912674e-19	7.1939542037173e-24
0.4898999999999999	5.552965884044006e-19	6.674842228934717e-24
0.48999999999999994	9.315115171121543e-19	6.188329257727301e-24
0.4900999999999999	2.5702608165804663e-18	5.7326846129401714e-24
0.4901999999999999	6.121298293432085e-17	5.3062519003367296e-24
0.4902999999999999	5.6470055949975e-18	4.9074466277395855e-24
0.49039999999999995	1.031183661485211e-18	4.534753871413628e-24
0.49049999999999994	4.3155694763761197e-19	4.186725989519537e-24
0.4905999999999999	2.526174621316217e-19	3.861980382449419e-24
0.4906999999999999	1.8190294486614603e-19	3.559197299846833e-24
0.4907999999999999	1.5378677630833015e-19	3.277117694094104e-24
0.4908999999999999	1.506348353891792e-19	3.0145411200393514e-24
0.4909999999999999	1.726861617790319e-19	2.77033692687127e-24
0.4910999999999999	2.4144726765545077e-19	2.5434004356534132e-24
0.4911999999999999	4.611307343833473e-19	2.332694940106272e-24
0.4912999999999999	1.8084236810752786e-18	2.137234546173324e-24
0.49139999999999995	7.828957494745934e-17	1.9560821258764963e-24
0.49149999999999994	9.14582130092714e-19	1.7883474902378405e-24
0.4915999999999999	2.519904642454538e-19	1.6331856063943202e-24
0.4916999999999999	1.2033935342661222e-19	1.4897948585742891e-24
0.4917999999999999	7.528160542058183e-20	1.3574153525880951e-24
0.4918999999999999	5.649422393313421e-20	1.2353272634745799e-24
0.4919999999999999	4.921841047036049e-20	1.122849225931991e-24
0.4920999999999999	4.9473263979275135e-20	1.0193367671492339e-24
0.4921999999999999	5.831169531273024e-20	9.24180781641644e-25
0.4922999999999999	8.479290277328062e-20	8.368060476820934e-25
0.49239999999999995	1.7506760121728743e-19	7.566697849081785e-25
0.49249999999999994	9.08601219926004e-19	6.83260252672761e-25
0.4925999999999999	3.654562549212416e-18	6.160954593643067e-25
0.4926999999999999	1.9973350198783013e-19	5.5472407585622e-25
0.4927999999999999	6.297926996410764e-20	4.987165056503928e-25
0.4928999999999999	3.1443128648652523e-20	4.476720202833086e-25
0.4929999999999999	2.0018721786840822e-20	4.01214510591535e-25
0.4930999999999999	1.5107053001339803e-20	3.5899132041699802e-25
0.4931999999999999	1.3148633381502549e-20	3.2067211767896554e-25
0.4932999999999999	1.3151265364109549e-20	2.859478022948445e-25
0.49339999999999995	1.5388118252659496e-20	2.545294504225358e-25
0.49349999999999994	2.2202823571145658e-20	2.261472944868914e-25
0.4935999999999999	4.566195507584616e-20	2.0054973844336723e-25
0.4936999999999999	2.4370358210346456e-19	1.77502407723336e-25
0.4937999999999999	7.66226929379803e-19	1.5678723329592214e-25
0.4938999999999999	4.5940694914107285e-20	1.382015692730783e-25
0.4939999999999999	1.4386496172525803e-20	1.2155734347607408e-25
0.49409999999999993	7.049731386391351e-21	1.0668024037358635e-25
0.4941999999999999	4.382014207856593e-21	9.340891579388862e-26
0.4942999999999999	3.2156231088564546e-21	8.159424280605472e-26
0.4943999999999999	2.7104504706861515e-21	7.109888514288751e-26
0.49449999999999994	2.612198268121888e-21	6.17956402005129e-26
0.49459999999999993	2.9231305352251515e-21	5.356781632925558e-26
0.4946999999999999	3.978746656055738e-21	4.630822852558093e-26
0.4947999999999999	7.458332341565053e-21	3.9918582583235305e-26
0.4948999999999999	3.06277641017938e-20	3.430889510315878e-26
0.4949999999999999	3.9707290607007503e-19	2.9396940242297986e-26
0.49509999999999993	9.912180168852654e-21	2.5107722550491314e-26
0.4951999999999999	2.699285801391075e-21	2.137297524045306e-26
0.4952999999999999	1.2176725792275649e-21	1.8130683232064764e-26
0.4953999999999999	7.067633116831359e-22	1.532463030891866e-26
0.49549999999999994	4.858497496816247e-22	1.2903969722071979e-26
0.49559999999999993	3.8292942940196975e-22	1.0822817573573682e-26
0.4956999999999999	3.430600362800643e-22	9.039868310284727e-27
0.4957999999999999	3.5279679184804843e-22	7.518031657035731e-27
0.4958999999999999	4.313054040665264e-22	6.22409031707865e-27
0.4959999999999999	6.8629575399149325e-22	5.128377767271225e-27
0.49609999999999993	1.8972562786244413e-21	4.204489736813879e-27
0.4961999999999999	1.680877584915935e-19	3.4289542488582164e-27
0.4962999999999999	1.8720436490036675e-21	2.7810130642727977e-27
0.4963999999999999	3.559261878369492e-22	2.2423603535910228e-27
0.49649999999999994	1.350145872004369e-22	1.7969076845822457e-27
0.49659999999999993	6.880511343658702e-23	1.4305683386958633e-27
0.4966999999999999	4.206550466432257e-23	1.1310570379670353e-27
0.4967999999999999	2.952077837744924e-23	8.877044252881776e-28
0.4968999999999999	2.3404467229102618e-23	6.912856454037896e-28
0.4969999999999999	2.1005316514901675e-23	5.338623790838534e-28
0.49709999999999993	2.1810493166935315e-23	4.086376886639019e-28
0.4971999999999999	2.7756297354127984e-23	3.0982303953358334e-28
0.4972999999999999	5.074713817433753e-23	2.325168692201042e-28
0.4973999999999999	2.6877616427990614e-22	1.725940834695631e-28
0.49749999999999994	3.5867250247294493e-22	1.26605867184689e-28
0.49759999999999993	2.387049815196146e-23	9.168920725670739e-29
0.4976999999999999	6.350489562239172e-24	6.548553424114787e-29
0.4977999999999999	2.526923467148711e-24	4.606801002196578e-29
0.4978999999999999	1.2408375494739128e-24	3.187631986193828e-29
0.4979999999999999	7.0160475115387815e-25	2.1659552442589527e-29
0.49809999999999993	4.437699427662469e-25	1.4425600514048658e-29
0.4981999999999999	3.1124436578832684e-25	9.396813405951637e-30
0.4982999999999999	2.438752377850855e-25	5.971553025254262e-30
0.4983999999999999	2.1997163025428103e-25	3.691059420992308e-30
0.49849999999999994	2.472194646016953e-25	2.211140798980397e-30
0.49859999999999993	4.431430552375097e-25	1.2782201524630394e-30
0.4986999999999999	8.035442754202293e-24	7.0928886943656125e-31
0.4987999999999999	2.944196272546085e-25	3.753368031283813e-31
0.4988999999999999	3.019150256944657e-26	1.878483682680883e-31
0.4989999999999999	6.37134173283957e-27	8.79752721945088e-32
0.49909999999999993	1.7074299154760817e-27	3.801852652981144e-32
0.4991999999999999	5.0253703732848435e-28	1.4875432558573448e-32
0.4992999999999999	1.5063896138436642e-28	5.131312301964479e-33
0.4993999999999999	4.339579777373529e-29	1.5008886427300658e-33
0.49949999999999994	1.1289878672998196e-29	3.5042354988620243e-34
0.49959999999999993	2.4325000076580923e-30	5.90213192859705e-35
0.4996999999999999	3.7382252167266487e-31	5.931911657683461e-36
0.4997999999999999	2.96300331735012e-32	2.323593653859518e-37
0.4998999999999999	4.357309967261604e-34	9.11204222501563e-40
0.4999999999999999	0.	0.
0.5000999999999999	4.347793696174499e-34	9.183464081310839e-40
0.5002	2.950069686010171e-32	2.360161943059865e-37
0.5003	3.7134874225904524e-31	6.072494359935758e-36
0.5004	2.410235431867618e-30	6.089367686916354e-35
0.5005	1.1150170208723245e-29	3.643740428210683e-34
0.5005999999999999	4.2661063828359217e-29	1.572868716436357e-33
0.5006999999999999	1.4705445174127145e-28	5.419532379834605e-33
0.5007999999999999	4.852180412525654e-28	1.583406291649281e-32
0.5008999999999999	1.61948356148289e-27	4.078565815151e-32
0.5009999999999999	5.859372054009192e-27	9.511790687829823e-32
0.5010999999999999	2.607278324612149e-26	2.046909354198187e-31
0.5011999999999999	2.080982709461959e-25	4.121942261606742e-31
0.5012999999999999	1.4005675693639977e-22	7.850456743589511e-31
0.5014	5.85700358319403e-25	1.425832710195048e-30
0.5015	2.8304878057442973e-25	2.4858247387909568e-30
0.5015999999999999	2.367178278719082e-25	4.1821191852920724e-30
0.5016999999999999	2.5153448480622083e-25	6.819051881057404e-30
0.5017999999999999	3.0916217450899997e-25	1.0814556523217127e-29
0.5018999999999999	4.237279680091333e-25	1.6732217665375903e-29
0.5019999999999999	6.393515608618825e-25	2.5319822877447476e-29
0.5020999999999999	1.0641123867274044e-24	3.75552826129345e-29
0.5021999999999999	1.9865976816195275e-24	5.470085102260664e-29
0.5023	4.333318364203395e-24	7.836664748752134e-29
0.5024	1.218288274278968e-23	1.1058454704491897e-28
0.5025	6.030130015188698e-23	1.5389357818273047e-28
0.5025999999999999	2.883567937684864e-20	2.1143803871454592e-28
0.5026999999999999	1.3871158604033874e-22	2.870796146552046e-28
0.5027999999999999	4.6164777740560275e-23	3.8552486323016364e-28
0.5028999999999999	2.924791462303617e-23	5.12469499407582e-28
0.5029999999999999	2.445711071039656e-23	6.747621127867209e-28
0.5030999999999999	2.4232853221272387e-23	8.805853678532479e-28
0.5031999999999999	2.724834443404323e-23	1.1396592075272021e-27
0.5032999999999999	3.417475549614671e-23	1.4634704643987881e-27
0.5034	4.7703690118756265e-23	1.8655249021969425e-27
0.5035	7.497810593636529e-23	2.361627234017513e-27
0.5035999999999999	1.3700325150027472e-22	2.9701903957031955e-27
0.5036999999999999	3.1406049049807446e-22	3.712576218439399e-27
0.5037999999999999	1.124766144769078e-21	4.613469743044032e-27
0.5038999999999999	2.332934154396912e-20	5.701289519254911e-27
0.5039999999999999	6.107152808408865e-21	7.008636336635888e-27
0.5040999999999999	1.281895016985286e-21	8.5727829395585e-27
0.5041999999999999	6.633500995733948e-22	1.0436207387118978e-26
0.5043	4.795588495441423e-22	1.2647172829867337e-26
0.5044	4.201138352958374e-22	1.526035658887478e-26
0.5045	4.2222251460826555e-22	1.8337531539094008e-26
0.5045999999999999	4.756679037231302e-22	2.1948302917995747e-26
0.5046999999999999	5.966588757066027e-22	2.617090449163156e-26
0.5047999999999999	8.384462407520542e-22	3.109314499723436e-26
0.5048999999999999	1.3497000321943112e-21	3.6813093516549174e-26
0.5049999999999999	2.6241157267237314e-21	4.344028524748692e-26
0.5050999999999999	7.060144277656671e-21	5.1096722466799663e-26
0.5051999999999999	4.4473148535385055e-20	5.991801664555859e-26
0.5052999999999999	3.6430975661760836e-19	7.005461143249881e-26
0.5054	1.997095339716048e-20	8.167309068543996e-26
0.5055	7.727248598569015e-21	9.495757587704358e-26
0.5055999999999999	4.76384419757204e-21	1.1011121735082742e-25
0.5056999999999999	3.712327745657794e-21	1.2735778405562487e-25
0.5057999999999999	3.3778100190987486e-21	1.4694335654318903e-25
0.5058999999999999	3.4699723176994084e-21	1.6913812817287348e-25
0.5059999999999999	3.971553843161489e-21	1.9423831963038847e-25
0.5060999999999999	5.0635045039196206e-21	2.2256821203412814e-25
0.5061999999999999	7.284064141167624e-21	2.544823040726589e-25
0.5063	1.2220562780290406e-20	2.903675987908001e-25
0.5064	2.585661496889529e-20	3.3064602581887495e-25
0.5065	8.658314547411181e-20	3.757774490540708e-25
0.5065999999999999	1.896700476232176e-18	4.262618374419833e-25
0.5066999999999999	3.5378773077039137e-19	4.826413997747132e-25
0.5067999999999999	7.1763521357849e-20	5.455049684734241e-25
0.5068999999999999	3.4738164385044905e-20	6.154906676861689e-25
0.5069999999999999	2.3366831799511552e-20	6.9328928094612355e-25
0.5070999999999999	1.9014987862757566e-20	7.7964780018178145e-25
0.5071999999999999	1.7733874633357026e-20	8.75373163437854e-25
0.5072999999999999	1.8514824331252792e-20	9.813361888798172e-25
0.5074	2.1471310704340734e-20	1.09847571287317e-24
0.5075	2.7769417722155826e-20	1.227802940150525e-24
0.5075999999999999	4.077853897601089e-20	1.3704060143095402e-24
0.5076999999999999	7.09392119379752e-20	1.5274548171119804e-24
0.5077999999999999	1.6210121058579116e-19	1.7002060052952333e-24
0.5078999999999999	6.827600902505223e-19	1.8900082938463392e-24
0.5079999999999999	1.119468469926918e-13	2.098307994935214e-24
0.5080999999999999	8.242689332304206e-19	2.326654821954916e-24
0.5081999999999999	2.397638464635263e-19	2.576707968372455e-24
0.5083	1.2817238523658285e-19	2.8502482359496463e-24
0.5084	8.995194419070685e-20	3.1491703795856733e-24
0.5085	7.476651374718485e-20	3.475500130054656e-24
0.5085999999999999	7.052682075820737e-20	3.831401462505206e-24
0.5086999999999999	7.411835826044922e-20	4.2191827289080044e-24
0.5087999999999999	8.635484681744847e-20	4.641304606257732e-24
0.5088999999999999	1.1225328111783285e-19	5.100388395217178e-24
0.5089999999999999	1.6623794834631638e-19	5.599224681148554e-24
0.5090999999999999	2.9429573915618337e-19	6.1407823697811726e-24
0.5091999999999999	7.019803178031725e-19	6.728218110075146e-24
0.5092999999999999	3.4499828669533047e-18	7.364886117157447e-24
0.5094	1.2370903205526324e-16	8.054348408529416e-24
0.5095	2.2741713717647764e-18	8.800385467067074e-24
0.5095999999999999	7.459076380954033e-19	9.607007344688687e-24
0.5096999999999999	4.1290503984857754e-19	1.0478465220875242e-23
0.5097999999999999	2.933848606429913e-19	1.1419263430605524e-23
0.5098999999999999	2.4461119137680555e-19	1.2434171976604833e-23
0.5099999999999999	2.3035691941430427e-19	1.352824182060726e-23
0.5100999999999999	2.410130488767579e-19	1.4706845253489564e-23
0.5101999999999999	2.790553386382491e-19	1.5975601770275706e-23
0.5103	3.60044621719703e-19	1.7340480056537108e-23
0.5104	5.2876114743986445e-19	1.8807784894098745e-23
0.5105	9.277260291683534e-19	2.038417291645247e-23
0.5105999999999999	2.1925122141401947e-18	2.2076668963457011e-23
0.5106999999999999	1.0685653085897673e-17	2.3892683053331656e-23
0.5107999999999999	3.696461569650303e-16	2.584002799034109e-23
0.5108999999999999	6.845047044110605e-18	2.792693762700207e-23
0.5109999999999999	2.2216409917122468e-18	3.016208580007564e-23
0.5110999999999999	1.2153143044202064e-18	3.255460596004346e-23
0.5111999999999999	8.526231856867521e-19	3.511411151422424e-23
0.5112999999999999	7.013010075575234e-19	3.785071690413149e-23
0.5113999999999999	6.50865235488014e-19	4.077505943815081e-23
0.5115	6.701964248915323e-19	4.3898321901077586e-23
0.5115999999999999	7.622265596971764e-19	4.723225596252416e-23
0.5116999999999999	9.63126789902365e-19	5.0789206406762625e-23
0.5117999999999999	1.3781342009800097e-18	5.458217341841727e-23
0.5118999999999999	2.3319991277838723e-18	5.862482596884723e-23
0.5119999999999999	5.180028231144799e-18	6.293136224487909e-23
0.5120999999999999	2.1274544590556954e-17	6.751676081818974e-23
0.5121999999999999	2.4346095994702296e-13	7.239672779598574e-23
0.5123	2.3336746544511535e-17	7.758772648776747e-23
0.5124	6.591185415229561e-18	8.310700806585098e-23
0.5125	3.4005843391349023e-18	8.897264324650027e-23
0.5126	2.29659083487739e-18	9.520355501890245e-23
0.5126999999999999	1.8321169835236326e-18	1.0181955244999025e-22
0.5127999999999999	1.653731161598284e-18	1.0884136559359877e-22
0.5128999999999999	1.656577873473689e-18	1.162906815330839e-22
0.5129999999999999	1.829677252260194e-18	1.2419018158713973e-22
0.5130999999999999	2.2359435069551044e-18	1.3256357970916893e-22
0.5131999999999999	3.0692621593632464e-18	1.4143566211120682e-22
0.5132999999999999	4.900180494743832e-18	1.5083232814404246e-22
0.5133999999999999	9.860067926992699e-18	1.6078063246582809e-22
0.5135	3.156647219714967e-17	1.7130882853215734e-22
0.5136	7.223835431113081e-16	1.824465970467973e-22
0.5136999999999999	1.0541637039532758e-16	1.9422478397018976e-22
0.5137999999999999	2.0666547951662103e-17	2.0667532316371281e-22
0.5138999999999999	9.437648735424518e-18	2.198317299981084e-22
0.5139999999999999	5.9478538581840074e-18	2.3372895737732717e-22
0.5140999999999999	4.5132431976614594e-18	2.484034479014432e-22
0.5141999999999999	3.905866625523343e-18	2.6389318760199227e-22
0.5142999999999999	3.761579739785642e-18	2.802377612884777e-22
0.5144	3.991359624175217e-18	2.9747840954561837e-22
0.5145	4.666407640750988e-18	3.1565808742151875e-22
0.5146	6.072394005617693e-18	3.3482152484818374e-22
0.5146999999999999	9.01980308670231e-18	3.550152888359416e-22
0.5147999999999999	1.6174584766612817e-17	3.7628784748482893e-22
0.5148999999999999	4.039818983707545e-17	3.98689635856446e-22
0.5149999999999999	2.4767774795540735e-16	4.222731237507649e-22
0.5150999999999999	1.2430422625752577e-15	4.470928854332551e-22
0.5151999999999999	7.651548444365613e-17	4.732056713585581e-22
0.5152999999999999	2.748816773003426e-17	5.006704819378214e-22
0.5153999999999999	1.5429111746842124e-17	5.295492666363259e-22
0.5155	1.0852791053952876e-17	5.599056632699935e-22
0.5156	8.852464971257896e-18	5.918054791441179e-22
0.5156999999999999	8.091859574544217e-18	6.253175036567694e-22
0.5157999999999999	8.162064517795132e-18	6.6051317786196705e-22
0.5158999999999999	9.044949050315459e-18	6.974666815631314e-22
0.5159999999999999	1.1064802730331178e-17	7.362550228073799e-22
0.5160999999999999	1.5185711207037823e-17	7.76958129835694e-22
0.5161999999999999	2.4241279507732045e-17	8.196589455448995e-22
0.5162999999999999	4.8902987161399854e-17	8.64443524518471e-22
0.5164	1.5897181141574137e-16	9.114011326843602e-22
0.5165	4.413139252753605e-15	9.606243496586776e-22
0.5166	4.545493152485436e-16	1.0122091738363993e-21
0.5166999999999999	9.262856558326506e-17	1.0662551302894235e-21
0.5167999999999999	4.2374063214682583e-17	1.1228653815354392e-21
0.5168999999999999	2.6531127442164688e-17	1.1821468412409198e-21
0.5169999999999999	1.9922257167335155e-17	1.2442102909234554e-21
0.5170999999999999	1.7014059501784456e-17	1.3091704997193074e-21
0.5171999999999999	1.6127453071930084e-17	1.3771480322207269e-21
0.5172999999999999	1.679328920342698e-17	1.448265430611165e-21
0.5173999999999999	1.9192858598855862e-17	1.5226493364715042e-21
0.5175	2.4276280076686464e-17	1.6004317482024517e-21
0.5176	3.471472817467216e-17	1.6817492999120208e-21
0.5176999999999999	5.879324858918194e-17	1.7667434010695965e-21
0.5177999999999999	1.3192804542157436e-16	1.8555603797239955e-21
0.5178999999999999	5.738285448426586e-16	1.948351629363555e-21
0.5179999999999999	8.287243297684984e-14	2.0452737594953428e-21
0.5180999999999999	4.603299195297749e-16	2.1464887500232982e-21
0.5181999999999999	1.35615443015215e-16	2.2521641095057674e-21
0.5182999999999999	6.981149640116797e-17	2.362473037374743e-21
0.5184	4.64227705446273e-17	2.4775945902008547e-21
0.5185	3.620653873456127e-17	2.597713852088131e-21
0.5186	3.1776896717005625e-17	2.7230221092876533e-21
0.5186999999999999	3.078448276988447e-17	2.853717029115441e-21
0.5187999999999999	3.26750919258817e-17	2.990002843266628e-21
0.5188999999999999	3.8046375436860424e-17	3.132090535616442e-21
0.5189999999999999	4.9115059323845236e-17	3.2802018790975558e-21
0.5190999999999999	7.20624241322285e-17	3.434560448761908e-21
0.5191999999999999	1.2685667222018005e-16	3.59539685253429e-21
0.5192999999999999	3.06878327672675e-16	3.762951085960508e-21
0.5193999999999999	1.7110948821808575e-15	3.937470907841754e-21
0.5195	1.3896063690695392e-14	4.1192120570238156e-21
0.5196	6.412399904565687e-16	4.30843847436092e-21
0.5196999999999999	2.189850640196618e-16	4.505422529962308e-21
0.5197999999999999	1.1910463736071606e-16	4.7104452558248615e-21
0.5198999999999999	8.152980502419e-17	4.923796583963434e-21
0.5199999999999999	6.474299686793365e-17	5.1457755901484155e-21
0.5200999999999999	5.753062908359691e-17	5.376690743364003e-21
0.5201999999999999	5.624976830141261e-17	5.61686016110095e-21
0.5202999999999999	6.014683043665768e-17	5.866611870601531e-21
0.5204	7.049051447472709e-17	6.126284076174566e-21
0.5205	9.159256380234126e-17	6.396225432700462e-21
0.5206	1.3544067976890329e-16	6.6767953254527335e-21
0.5206999999999999	2.412629911659667e-16	6.968364156355473e-21
0.5207999999999999	5.980529933786787e-16	7.271321234235381e-21
0.5208999999999999	3.6599536033324806e-15	7.586057442640559e-21
0.5209999999999999	1.711097626042362e-14	7.912973885145477e-21
0.5210999999999999	1.067186650199407e-15	8.252488081530574e-21
0.5211999999999999	3.7791579996801983e-16	8.605030102938886e-21
0.5212999999999999	2.0813864708115542e-16	8.971042899589983e-21
0.5213999999999999	1.4319891741243613e-16	9.350982635870012e-21
0.5215	1.1388874722130433e-16	9.745319032942613e-21
0.5216	1.0113830347308444e-16	1.0154535719022546e-20
0.5216999999999999	9.866517775382078e-17	1.0579130587466723e-20
0.5217999999999999	1.0511050069678584e-16	1.1019616162824795e-20
0.5218999999999999	1.2253532715216004e-16	1.147651997500745e-20
0.5219999999999999	1.580469218802784e-16	1.1950384941726622e-20
0.5220999999999999	2.3123848876333063e-16	1.2441769759364944e-20
0.5221999999999999	4.0500765325669976e-16	1.2951249302436313e-20
0.5222999999999999	9.710073149807515e-16	1.3479415031799156e-20
0.5224	5.284880091713361e-15	1.4026875411791136e-20
0.5225	4.8698935084997086e-14	1.4594256336448867e-20
0.5226	2.065237051527613e-15	1.518221463775242e-20
0.5226999999999999	6.938141635035377e-16	1.5791410970681925e-20
0.5227999999999999	3.728695004513195e-16	1.6422516356003915e-20
0.5228999999999999	2.5231486516098966e-16	1.7076230948618147e-20
0.5229999999999999	1.9794194878768883e-16	1.7753274610237863e-20
0.5230999999999999	1.7354797414210728e-16	1.8454387393960542e-20
0.5231999999999999	1.6711830508525935e-16	1.918033003919223e-20
0.5232999999999999	1.755400324718207e-16	1.993188447711953e-20
0.5233999999999999	2.0132961289345698e-16	2.0709854346923082e-20
0.5235	2.54486601478535e-16	2.1515065522932793e-20
0.5236	3.623154283369295e-16	2.2348366652923265e-20
0.5236999999999999	6.084982174852085e-16	2.3210629707764983e-20
0.5237999999999999	1.3460296567448666e-15	2.4102750542625513e-20
0.5238999999999999	5.670227178627197e-15	2.5025649469944267e-20
0.5239999999999999	1.5484143250080746e-12	2.5980271844391303e-20
0.5240999999999999	4.82769122409383e-15	2.6967588660030835e-20
0.5241999999999999	1.3755595707184177e-15	2.798859715991159e-20
0.5242999999999999	6.918572310326505e-16	2.90443214583102e-20
0.5244	4.499420716990526e-16	3.0135832369691006e-20
0.5245	3.427650707650599e-16	3.12642168259103e-20
0.5246	2.931248436580551e-16	3.243056023507408e-20
0.5246999999999999	2.757356329779616e-16	3.3636000827101154e-20
0.5247999999999999	2.8280457095668854e-16	3.488170701765166e-20
0.5248999999999999	3.1596612444779396e-16	3.616887811140379e-20
0.5249999999999999	3.8715913388059254e-16	3.74987450196798e-20
0.5250999999999999	5.293258472319548e-16	3.8872570992672815e-20
0.5251999999999999	8.374531696852347e-16	4.029165236654028e-20
0.5252999999999999	1.6643573923815419e-15	4.1757319325626103e-20
0.5253999999999999	5.2677398377443705e-15	4.327093668008216e-20
0.5254999999999999	1.2662264163622984e-13	4.483390465916519e-20
0.5256	1.5835867030678032e-14	4.644765972048479e-20
0.5257	3.066762627445502e-15	4.811367537547923e-20
0.5257999999999999	1.3584039767108084e-15	4.9833463031429033e-20
0.5258999999999999	8.244491631442046e-16	5.160857285026789e-20
0.5259999999999999	5.988697920412498e-16	5.3440594624510764e-20
0.5260999999999999	4.929980709908974e-16	5.533115867059251e-20
0.5261999999999999	4.482494204292333e-16	5.728195885852297e-20
0.5262999999999999	4.44755297905905e-16	5.929474533659473e-20
0.5264	4.798390203447109e-16	6.137122261352014e-20
0.5265	5.649578516340448e-16	6.351319262152792e-20
0.5266	7.348909957326994e-16	6.572250256322112e-20
0.5267	1.0845098710061619e-15	6.80010459161767e-20
0.5267999999999999	1.921726748352259e-15	7.035076345721432e-20
0.5268999999999999	4.716456101135143e-15	7.277364430666653e-20
0.5269999999999999	2.8113169239288694e-14	7.527172699299455e-20
0.5270999999999999	1.445530509514815e-13	7.78471005381041e-20
0.5271999999999999	8.455874993870652e-15	8.050190556371692e-20
0.5272999999999999	2.936735842645432e-15	8.323833541916466e-20
0.5273999999999999	1.590271410041816e-15	8.605863733096663e-20
0.5274999999999999	1.0749153282297774e-15	8.896511357457404e-20
0.5276	8.383567002843917e-16	9.196012266865765e-20
0.5277	7.281904375307667e-16	9.504608059231012e-20
0.5277999999999999	6.924169612842041e-16	9.822546202559804e-20
0.5278999999999999	7.156153206020151e-16	1.0150080161380189e-19
0.5279999999999999	8.039085716642481e-16	1.0487470786491573e-19
0.5280999999999999	9.88928975544496e-16	1.0834995022242356e-19
0.5281999999999999	1.3560577959091588e-15	1.1192913583547835e-19
0.5282999999999999	2.151020185446991e-15	1.156150526841661e-19
0.5284	4.290077783053301e-15	1.1941055541616512e-19
0.5285	1.3704581253496723e-14	1.2331856676229098e-19
0.5286	3.619293867544152e-13	1.2734207897877118e-19
0.5287	3.839549421604665e-14	1.3148415531661663e-19
0.5287999999999999	7.580231694210413e-15	1.3574793151860155e-19
0.5288999999999999	3.3627535327437756e-15	1.401366173443162e-19
0.5289999999999999	2.03536788511922e-15	1.4465349812372906e-19
0.5290999999999999	1.4711513580271774e-15	1.4930193633977528e-19
0.5291999999999999	1.2030001336441461e-15	1.540853732404241e-19
0.5292999999999999	1.084678851181558e-15	1.5900733048074581e-19
0.5293999999999999	1.065201075538248e-15	1.6407141179545744e-19
0.5294999999999999	1.1347183121339215e-15	1.6928130470246737e-19
0.5295999999999998	1.3147501613796427e-15	1.7464078223792906e-19
0.5297	1.6744780767686578e-15	1.801537047233357e-19
0.5297999999999999	2.3985150629889035e-15	1.8582402156515478e-19
0.5298999999999999	4.053692418389055e-15	1.9165596851615923e-19
0.5299999999999999	9.063194397609553e-15	1.9765352436203845e-19
0.5300999999999999	3.956954345512338e-14	2.0382088928943714e-19
0.5301999999999999	3.825650752975466e-12	2.1016238823028972e-19
0.5302999999999999	2.8907004573187795e-14	2.1668244472307789e-19
0.5304	8.429264709848422e-15	2.2338558291988387e-19
0.5305	4.243572606470324e-15	2.302764296299534e-19
0.5306	2.742447492744383e-15	2.3735971640044506e-19
0.5307	2.067274689915149e-15	2.4464028163485503e-19
0.5307999999999999	1.743228149178995e-15	2.5212307274981077e-19
0.5308999999999999	1.6112239769349502e-15	2.598131483708683e-19
0.5309999999999999	1.6170547001707906e-15	2.677156805678858e-19
0.5310999999999999	1.758532785095055e-15	2.758359571307031e-19
0.5311999999999999	2.0816106301417254e-15	2.84179383885699e-19
0.5312999999999999	2.7169264017415154e-15	2.9275148705396717e-19
0.5313999999999999	4.0171024379920935e-15	3.0155791565172303e-19
0.5314999999999999	7.124910536870657e-15	3.1060444393367332e-19
0.5315999999999999	1.750562160817461e-14	3.1989697388001906e-19
0.5317	1.0514957903462932e-13	3.2944175950213514e-19
0.5317999999999999	5.079165470747934e-13	3.392448983120613e-19
0.5318999999999999	3.049546951783116e-14	3.4931255702234754e-19
0.5319999999999999	1.0568411216199834e-14	3.5965117502704217e-19
0.5320999999999999	5.689399739661999e-15	3.7026733258169516e-19
0.5321999999999999	3.8151055678608796e-15	3.8116775356791647e-19
0.5322999999999999	2.9464021585607425e-15	3.9235930830674626e-19
0.5324	2.5291972738320897e-15	4.0384901642163574e-19
0.5325	2.3712399084727214e-15	4.156440497517898e-19
0.5326	2.4092892614294864e-15	4.2775173531681994e-19
0.5327	2.6503210531309328e-15	4.401795583332963e-19
0.5327999999999999	3.174108461648324e-15	4.5293516528423725e-19
0.5328999999999999	4.1980711781634724e-15	4.660263670422669e-19
0.5329999999999999	6.314566895502182e-15	4.794611420473379e-19
0.5330999999999999	1.1502994608966422e-14	4.932476395398841e-19
0.5331999999999999	2.986567363391578e-14	5.073941828502635e-19
0.5332999999999999	2.2411410378533546e-13	5.219092727454098e-19
0.5333999999999999	4.110274223023317e-13	5.368015908335957e-19
0.5334999999999999	3.864003528179363e-14	5.520801906645335e-19
0.5335999999999999	1.4369382095369434e-14	5.677543332257389e-19
0.5337	7.964004778387627e-15	5.838328989450729e-19
0.5337999999999999	5.42634863250066e-15	6.003253290857395e-19
0.5338999999999999	4.2331798675418825e-15	6.17241263709009e-19
0.5339999999999999	3.658798138559288e-15	6.345905454480228e-19
0.5340999999999999	3.447124671640176e-15	6.52383223346515e-19
0.5341999999999999	3.514992173555743e-15	6.706295567634077e-19
0.5342999999999999	3.8768868924536686e-15	6.89340019344348e-19
0.5344	4.65223297541273e-15	7.08525303061165e-19
0.5345	6.162209662119739e-15	7.281963223203202e-19
0.5346	9.280225377615594e-15	7.4836421814163435e-19
0.5347	1.6927079600541445e-14	7.690403624080155e-19
0.5347999999999999	4.405141524143129e-14	7.902363621876496e-19
0.5348999999999999	3.342103131520074e-13	8.119640641295664e-19
0.5349999999999999	5.867071727245006e-13	8.342355589338504e-19
0.5350999999999999	5.604355049071057e-14	8.570631858975844e-19
0.5351999999999999	2.0870953808151554e-14	8.80459537537732e-19
0.5352999999999999	1.155917680538429e-14	9.04437486405969e-19
0.5353999999999999	7.862777902431783e-15	9.290109834309039e-19
0.5354999999999999	6.119336855128175e-15	9.541925930906798e-19
0.5355999999999999	5.273034810076366e-15	9.799959700410275e-19
0.5357	4.949409332535236e-15	1.0064350465064332e-18
0.5357999999999999	5.0236623723986685e-15	1.0335240373911425e-18
0.5358999999999999	5.509184165603408e-15	1.0612774454761058e-18
0.5359999999999999	6.562546222596486e-15	1.0897100667027232e-18
0.5360999999999999	8.607070070462196e-15	1.1188369955450612e-18
0.5361999999999999	1.2777508283072302e-14	1.1486736304718255e-18
0.5362999999999999	2.2760164562210446e-14	1.179235679499394e-18
0.5363999999999999	5.6341251884785525e-14	1.2105391658374546e-18
0.5365	3.487496825979451e-13	1.2426004336285753e-18
0.5366	1.4225706787781962e-12	1.2754361537829936e-18
0.5367	9.271111334291055e-14	1.3090633299106306e-18
0.5367999999999999	3.2360811548065493e-14	1.343499304351117e-18
0.5368999999999999	1.740309618487516e-14	1.3787617643037969e-18
0.5369999999999999	1.1618885820870889e-14	1.4148687480591225e-18
0.5370999999999999	8.913869373137187e-15	1.4518386513329717e-18
0.5371999999999999	7.585678040424364e-15	1.4896911506612868e-18
0.5372999999999999	7.035481405672528e-15	1.5284449125095535e-18
0.5373999999999999	7.053608848597593e-15	1.5681190546142411e-18
0.5374999999999999	7.631282378175542e-15	1.608733469874254e-18
0.5375999999999999	8.947156880746625e-15	1.6503084419357699e-18
0.5377	1.1501704286479764e-14	1.6928646521791309e-18
0.5378	1.6606834073097215e-14	1.736423186819885e-18
0.5378999999999999	2.830528964382351e-14	1.78100554412654e-18
0.5379999999999999	6.415306524075657e-14	1.8266336417558258e-18
0.5380999999999999	2.9244367222353684e-13	1.8733298242079123e-18
0.5381999999999999	1.284325617263958e-11	1.9211168704031582e-18
0.5382999999999999	1.812657185266789e-13	1.9700180013822757e-18
0.5383999999999999	5.4221938118740145e-14	2.020056888131826e-18
0.5385	2.7370120327937343e-14	2.0712576595368258e-18
0.5386	1.760162606540008e-14	2.1236449104623086e-18
0.5387	1.3144607279605497e-14	2.1772437099664034e-18
0.5388	1.0941160241940597e-14	2.2320796096459283e-18
0.5388999999999999	9.946186371271031e-15	2.2881786521173006e-18
0.5389999999999999	9.777651508143733e-15	2.3455680499686587e-18
0.5390999999999999	1.0361663001523316e-14	2.404275504797231e-18
0.5391999999999999	1.1867696256192406e-14	2.4643273528933213e-18
0.5392999999999999	1.4827822868419587e-14	2.5257516912494675e-18
0.5393999999999999	2.0609815229835062e-14	2.5885771524447664e-18
0.5394999999999999	3.3157319263200334e-14	2.6528329139811154e-18
0.5395999999999999	6.750776879507677e-14	2.7185487077691268e-18
0.5397	2.2689822596864385e-13	2.785754829766531e-18
0.5398	1.0414238849082244e-11	2.854482149770545e-18
0.5398999999999999	4.681213828145013e-13	2.9247621213678034e-18
0.5399999999999999	1.0118105951458712e-13	2.9966267920425946e-18
0.5400999999999999	4.5644764170769885e-14	3.0701088134471415e-18
0.5401999999999999	2.7608486071713373e-14	3.1452414518354713e-18
0.5402999999999999	1.977531308986775e-14	3.2220585986638967e-18
0.5403999999999999	1.5930992284709398e-14	3.300594781360202e-18
0.5405	1.4076485691871025e-14	3.380885174264271e-18
0.5406	1.3471253428076582e-14	3.4629656097422884e-18
0.5407	1.389120965610598e-14	3.546872589478287e-18
0.5408	1.544292085188365e-14	3.6326432959438934e-18
0.5408999999999999	1.8629849068712243e-14	3.720318397787763e-18
0.5409999999999999	2.4753948472626117e-14	3.809933856591348e-18
0.5410999999999999	3.7323819466225245e-14	3.901528918781447e-18
0.5411999999999999	6.80271442499221e-14	3.995143612042927e-18
0.5412999999999999	1.7643278426310982e-13	4.090818705065385e-18
0.5413999999999999	1.3210937379526014e-12	4.1885957201469915e-18
0.5414999999999999	2.395500540801014e-12	4.288516945997057e-18
0.5415999999999999	2.2473532743768636e-13	4.3906254507401665e-18
0.5417	8.298027928034429e-14	4.494965095124906e-18
0.5418	4.557190138271645e-14	4.6015805459397074e-18
0.5418999999999999	3.070845498588915e-14	4.710517289640386e-18
0.5419999999999999	2.3641613145698233e-14	4.821821646190285e-18
0.5420999999999999	2.011590408474943e-14	4.9355407831182746e-18
0.5421999999999999	1.8601776335051207e-14	5.051722729796063e-18
0.5422999999999999	1.8547004597889668e-14	5.170416391939623e-18
0.5423999999999999	1.9901062000339652e-14	5.291671566336768e-18
0.5425	2.3063746920424078e-14	5.415538955805181e-18
0.5426	2.917069914306892e-14	5.542070184382905e-18
0.5427	4.112977082263086e-14	5.671320242489068e-18
0.5428	6.74876612055948e-14	5.803341957914088e-18
0.5428999999999999	1.4219625415375994e-13	5.938188239905767e-18
0.5429999999999999	5.2301608084147e-13	6.075914558909758e-18
0.5430999999999999	1.1613263302482459e-10	6.2165773862782055e-18
0.5431999999999999	7.067530539023902e-13	6.3602342109368576e-18
0.5432999999999999	1.7345653762125978e-13	6.506943556311009e-18
0.5433999999999999	8.131952592080186e-14	6.656764997513672e-18
0.5434999999999999	5.008166619060682e-14	6.8097591787999654e-18
0.5435999999999999	3.622712801632272e-14	6.965987831291206e-18
0.5436999999999999	2.934659630916017e-14	7.125513790973583e-18
0.5438	2.6003438778529133e-14	7.288401016974493e-18
0.5438999999999999	2.490543971078005e-14	7.454714610120345e-18
0.5439999999999999	2.5658639508758208e-14	7.624520831782236e-18
0.5440999999999999	2.845114692717132e-14	7.797887123010259e-18
0.5441999999999999	3.416803036586216e-14	7.974882123963339e-18
0.5442999999999999	4.507897106567915e-14	8.155575693637792e-18
0.5443999999999999	6.721134692536123e-14	8.340038929899151e-18
0.5445	1.2014855427093282e-13	8.528345380829197e-18
0.5446	2.988714464173087e-13	8.72057208772612e-18
0.5447	1.885900047745087e-12	8.916789624396046e-18
0.5448	6.8633233183951e-12	9.117074256970572e-18
0.5448999999999999	4.710236872238703e-13	9.321503595449829e-18
0.5449999999999999	1.6467046014088686e-13	9.530156615651393e-18
0.5450999999999999	8.814146315598625e-14	9.743113681495093e-18
0.5451999999999999	5.83880125463745e-14	9.960456567627997e-18
0.5452999999999999	4.433515889475717e-14	1.0182268482394838e-17
0.5453999999999999	3.724938938472212e-14	1.0408634091159298e-17
0.5454999999999999	3.401351159146649e-14	1.0639639539980397e-17
0.5455999999999999	3.346071324871073e-14	1.0875372479649857e-17
0.5456999999999999	3.53657214105644e-14	1.1115922090095203e-17
0.5458	4.026019512662779e-14	1.1361379105154618e-17
0.5458999999999999	4.979049336021969e-14	1.1611835837726834e-17
0.5459999999999999	6.810163406203192e-14	1.1867386205305879e-17
0.5460999999999999	1.0674089578714762e-13	1.212812575590111e-17
0.5461999999999999	2.071606750982771e-13	1.2394151694350881e-17
0.5462999999999999	6.178501663121903e-13	1.2665562909036054e-17
0.5463999999999999	9.792272656567292e-12	1.2942466451736712e-17
0.5465	2.508722377022332e-12	1.3224959980962156e-17
0.5466	4.200188537676346e-13	1.3513146140994242e-17
0.5467	1.7553117239479235e-13	1.380713083787913e-17
0.5468	1.0180413479977583e-13	1.410702180112733e-17
0.5468999999999999	7.073712600240169e-14	1.441292861294726e-17
0.5469999999999999	5.5526836723782335e-14	1.4724962737919767e-17
0.5470999999999999	4.7867718475239763e-14	1.5043237553120284e-17
0.5471999999999999	4.4664868657092587e-14	1.536786837869403e-17
0.5472999999999999	4.4806305066530336e-14	1.5698972508893243e-17
0.5473999999999999	4.8263628527222814e-14	1.603666924357981e-17
0.5474999999999999	5.604255066162828e-14	1.6381079920202498e-17
0.5475999999999999	7.088891650278731e-14	1.67323279462554e-17
0.5476999999999999	9.975406925095359e-14	1.7090538832222543e-17
0.5478	1.6288211921436636e-13	1.7455840225018793e-17
0.5478999999999999	3.395750061406037e-13	1.78283619419297e-17
0.5479999999999999	1.2123723221867163e-12	1.8208236005064388e-17
0.5480999999999999	1.3615689762125372e-10	1.8595596676321083e-17
0.5481999999999999	1.8514483702516077e-12	1.899058490475979e-17
0.5482999999999999	4.3682890959975684e-13	1.9393341831804456e-17
0.5483999999999999	2.0157667117014756e-13	1.9804002362042738e-17
0.5485	1.2278963681517656e-13	2.022271008718769e-17
0.5486	8.7963163988979e-14	2.0649611021789587e-17
0.5487	7.056625767915971e-14	2.1084853641465916e-17
0.5488	6.187712455263865e-14	2.1528588921697126e-17
0.5488999999999999	5.857352749336412e-14	2.198097037720334e-17
0.5489999999999999	5.952922309742471e-14	2.244215410190753e-17
0.5490999999999999	6.493782165916477e-14	2.291229880949421e-17
0.5491999999999999	7.640806253841124e-14	2.3391565874571408e-17
0.5492999999999999	9.812336869756008e-14	2.388011937444602e-17
0.5493999999999999	1.4077286603658723e-13	2.4378126131519852e-17
0.5494999999999999	2.3651042550547785e-13	2.4885755756316608e-17
0.5495999999999999	5.195467980866108e-13	2.5403180691146576e-17
0.5496999999999999	2.1489701794724977e-12	2.5930576254421184e-17
0.5498	5.304701465614935e-10	2.6468120685625558e-17
0.5498999999999999	1.8161055846238885e-12	2.7015995190954693e-17
0.5499999999999999	5.016634468425312e-13	2.7574383989631963e-17
0.5500999999999999	2.441554990982917e-13	2.81434892225361e-17
0.5501999999999999	1.5289151578396364e-13	2.872348695166641e-17
0.5502999999999999	1.1145467812810486e-13	2.931457073324489e-17
0.5503999999999999	9.052750666027013e-14	2.991693732899824e-17
0.5504999999999999	8.014482281856541e-14	3.053078675600934e-17
0.5506	7.646900627037569e-14	3.115632233730385e-17
0.5507	7.825937813923645e-14	3.179375075318313e-17
0.5508	8.592867758814373e-14	3.244328209331953e-17
0.5509	1.0177637226141336e-13	3.310512990961615e-17
0.5509999999999999	1.3166400084779558e-13	3.377951126984681e-17
0.5510999999999999	1.9063760846310306e-13	3.4466646812089325e-17
0.5511999999999999	3.2465473287883766e-13	3.5166760799958537e-17
0.5512999999999999	7.314869982190539e-13	3.5880081178654225e-17
0.5513999999999999	3.2670991993133957e-12	3.6606839631833784e-17
0.5514999999999999	1.7165247844706904e-10	3.73472716393221e-17
0.5515999999999999	2.1164857002857157e-12	3.81016165356694e-17
0.5516999999999999	6.205772099321716e-13	3.887011756957185e-17
0.5518	3.085097368224091e-13	3.965302196416461e-17
0.5519	1.953093343660173e-13	4.0450580978196973e-17
0.5519999999999999	1.4331679088960018e-13	4.12630499681142e-17
0.5520999999999999	1.1690977576430242e-13	4.2090688451042415e-17
0.5521999999999999	1.0380413711910326e-13	4.293376016870128e-17
0.5522999999999999	9.923885398424218e-14	4.3792533152252894e-17
0.5523999999999999	1.0169019909759525e-13	4.466727978810193e-17
0.5524999999999999	1.1172970524305056e-13	4.555827688465942e-17
0.5526	1.3235025711808148e-13	4.646580574008538e-17
0.5527	1.7113355201893296e-13	4.739015221101823e-17
0.5528	2.474787934513155e-13	4.833160678231982e-17
0.5529	4.2041513693403545e-13	4.929046463783127e-17
0.5529999999999999	9.42287519669403e-13	5.0267025732167365e-17
0.5530999999999999	4.1390544216420384e-12	5.12615948635609e-17
0.5531999999999999	2.7510517273685717e-10	5.2274481747768874e-17
0.5532999999999999	2.8271577644291324e-12	5.3306001093061376e-17
0.5533999999999999	8.186426416833726e-13	5.435647267630126e-17
0.5534999999999999	4.0475903587206e-13	5.542622142013834e-17
0.5535999999999999	2.552874521782966e-13	5.651557747132629e-17
0.5536999999999999	1.8673003600065032e-13	5.762487628018315e-17
0.5538	1.5185078046979077e-13	5.875445868121186e-17
0.5539	1.343894271233655e-13	5.990467097488747e-17
0.5539999999999999	1.2801863773723185e-13	6.107586501065088e-17
0.5540999999999999	1.306429827196956e-13	6.226839827109596e-17
0.5541999999999999	1.4284201033921883e-13	6.348263395738965e-17
0.5542999999999999	1.6818452912532446e-13	6.471894107593501e-17
0.5543999999999999	2.1575621443316892e-13	6.597769452629202e-17
0.5544999999999999	3.085519156474513e-13	6.725927519037889e-17
0.5546	5.150215263744639e-13	6.85640700229716e-17
0.5547	1.1158691614222504e-12	6.98924721435099e-17
0.5548	4.427991221760301e-12	7.124488092925255e-17
0.5549	2.3138740632993016e-9	7.262170210977148e-17
0.5549999999999999	4.33389215709176e-12	7.402334786282213e-17
0.5550999999999999	1.1513663700093206e-12	7.545023691160728e-17
0.5551999999999999	5.513384309639338e-13	7.69027946234499e-17
0.5552999999999999	3.41493123584164e-13	7.838145310989752e-17
0.5553999999999999	2.466258133214192e-13	7.988665132827718e-17
0.5554999999999999	1.9850675177822203e-13	8.141883518472506e-17
0.5555999999999999	1.7407331611080804e-13	8.297845763870622e-17
0.5556999999999999	1.6435509978078585e-13	8.456597880904849e-17
0.5557999999999998	1.661944181535416e-13	8.618186608151498e-17
0.5559	1.7989818339553976e-13	8.782659421793247e-17
0.5559999999999999	2.0935435861415446e-13	8.950064546689125e-17
0.5560999999999999	2.6468756754416415e-13	9.120450967606519e-17
0.5561999999999999	3.711178050014252e-13	9.293868440613951e-17
0.5562999999999999	6.0101327684155e-13	9.470367504639303e-17
0.5563999999999999	1.2313682927701652e-12	9.649999493194923e-17
0.5564999999999999	4.190246585084924e-12	9.832816546272623e-17
0.5566	2.1867783635508703e-10	1.0018871622410322e-16
0.5567	7.924921104851268e-12	1.0208218510932113e-16
0.5568	1.7422478150191096e-12	1.0400911844367206e-16
0.5569	7.830139342932332e-13	1.059700711104629e-16
0.5569999999999999	4.68787963965676e-13	1.0796560667880225e-16
0.5570999999999999	3.309309897752134e-13	1.0999629753323699e-16
0.5571999999999999	2.6171272866977145e-13	1.1206272500525302e-16
0.5572999999999999	2.2606266533068258e-13	1.1416547950667433e-16
0.5573999999999999	2.104714746586647e-13	1.163051606649901e-16
0.5574999999999999	2.098800080720447e-13	1.184823774606265e-16
0.5575999999999999	2.2385311335942425e-13	1.2069774836620207e-16
0.5576999999999999	2.5619307854272954e-13	1.2295190148778712e-16
0.5577999999999999	3.1741727100786533e-13	1.2524547470820214e-16
0.5579	4.3332429434997965e-13	1.275791158323774e-16
0.5579999999999999	6.745963130949312e-13	1.2995348273479862e-16
0.5580999999999999	1.2894022843254767e-12	1.3236924350910055e-16
0.5581999999999999	3.6994418238922194e-12	1.3482707661978343e-16
0.5582999999999999	4.5812024459037154e-11	1.3732767105613463e-16
0.5583999999999999	1.9428335452874428e-11	1.3987172648835413e-16
0.5584999999999999	2.899321243774546e-12	1.4245995342593329e-16
0.5586	1.170250183703772e-12	1.450930733783114e-16
0.5587	6.640648405175837e-13	1.4777181901782577e-16
0.5588	4.529657700872542e-13	1.5049693434504278e-16
0.5589	3.491763141807906e-13	1.5326917485642756e-16
0.5589999999999999	2.952796808895691e-13	1.5608930771444278e-16
0.5590999999999999	2.6970309125470393e-13	1.5895811192009064e-16
0.5591999999999999	2.64008425668899e-13	1.6187637848793128e-16
0.5592999999999999	2.762497629853436e-13	1.6484491062361598e-16
0.5593999999999999	3.0957000206719086e-13	1.678645239039752e-16
0.5594999999999999	3.7413340632553934e-13	1.7093604645968605e-16
0.5595999999999999	4.947475982674692e-13	1.7406031916056927e-16
0.5596999999999999	7.361016344272489e-13	1.772381958035442e-16
0.5597999999999999	1.3049960819371986e-12	1.8047054330328237e-16
0.5599	3.1775789101240477e-12	1.83758241885601e-16
0.5599999999999999	1.843430406609719e-11	1.8710218528361618e-16
0.5600999999999999	9.840004975873096e-11	1.905032809367433e-16
0.5601999999999999	5.556088968941609e-12	1.9396245019252488e-16
0.5602999999999999	1.871546010743071e-12	1.9748062851135798e-16
0.5603999999999999	9.79526492028904e-13	2.0105876567417e-16
0.5604999999999999	6.363359813595444e-13	2.046978259930656e-16
0.5606	4.737308650692139e-13	2.0839878852499776e-16
0.5607	3.895697446256285e-13	2.121626472884871e-16
0.5608	3.4722514094561054e-13	2.1599041148348373e-16
0.5609	3.321488258013667e-13	2.1988310571434808e-16
0.5609999999999999	3.3958420804558657e-13	2.2384177021604073e-16
0.5610999999999999	3.711989586727402e-13	2.278674610835568e-16
0.5611999999999999	4.3599925587303383e-13	2.3196125050464305e-16
0.5612999999999999	5.565250301078687e-13	2.3612422699585577e-16
0.5613999999999999	7.889827269152498e-13	2.40357495641999e-16
0.5614999999999999	1.2971382844502245e-12	2.446621783389907e-16
0.5615999999999999	2.72757942370551e-12	2.490394140402144e-16
0.5616999999999999	9.934890965282077e-12	2.534903590063968e-16
0.5617999999999999	1.3801733474475546e-9	2.580161870590612e-16
0.5619	1.3652082338365116e-11	2.6261808983762956e-16
0.5619999999999999	3.300549109265846e-12	2.67297277060164e-16
0.5620999999999999	1.5262665821805252e-12	2.7205497678790773e-16
0.5621999999999999	9.257054048212667e-13	2.768924356935603e-16
0.5622999999999999	6.578467820133732e-13	2.818109193334137e-16
0.5623999999999999	5.219492302074098e-13	2.8681171242338845e-16
0.5624999999999999	4.5132201491504204e-13	2.9189611911901886e-16
0.5625999999999999	4.1992192413752405e-13	2.97065463299451e-16
0.5627	4.178402498105863e-13	3.0232108885550344e-16
0.5628	4.4401612215389537e-13	3.0766435998183476e-16
0.5629	5.053828253389323e-13	3.130966614733437e-16
0.563	6.212522136311331e-13	3.186193990257587e-16
0.5630999999999999	8.384450511073138e-13	3.242339995405594e-16
0.5631999999999999	1.282328379590875e-12	3.2994191143425616e-16
0.5632999999999999	2.3757686012209183e-12	3.357446049520981e-16
0.5633999999999999	6.346220210169835e-12	3.4164357248627157e-16
0.5634999999999999	5.401016089474365e-11	3.476403288986514e-16
0.5635999999999999	6.085028209705804e-11	3.5373641184817977e-16
0.5636999999999999	6.8111626851485765e-12	3.5993338212291773e-16
0.5637999999999999	2.572265651059229e-12	3.6623282397686705e-16
0.5639	1.4129559114729696e-12	3.7263634547160565e-16
0.564	9.433560905281217e-13	3.7914557882278343e-16
0.5640999999999999	7.150484803836243e-13	3.857621807516527e-16
0.5641999999999999	5.957259097351012e-13	3.9248783284155625e-16
0.5642999999999999	5.363646412984941e-13	3.993242418995486e-16
0.5643999999999999	5.173457506297523e-13	4.0627314032319865e-16
0.5644999999999999	5.327289280133321e-13	4.13336286472634e-16
0.5645999999999999	5.86149637563486e-13	4.2051546504791073e-16
0.5647	6.92893884315556e-13	4.2781248747180447e-16
0.5648	8.904924625177295e-13	4.3522919227802275e-16
0.5649	1.2728200666140725e-12	4.4276744550508e-16
0.565	2.116820172802159e-12	4.504291410957053e-16
0.5650999999999999	4.5431561333257506e-12	4.582162013020304e-16
0.5651999999999999	1.7501605347036398e-11	4.661305770965589e-16
0.5652999999999999	4.8339101904876595e-9	4.741742485890237e-16
0.5653999999999999	1.8983384557793485e-11	4.823492254492144e-16
0.5654999999999999	4.89293409301879e-12	4.906575473358635e-16
0.5655999999999999	2.3094636207113527e-12	4.991012843316606e-16
0.5656999999999999	1.414453437805562e-12	5.076825373845201e-16
0.5657999999999999	1.0105567484131215e-12	5.164034387551462e-16
0.5659	8.042041174182476e-13	5.252661524710297e-16
0.566	6.964364550732632e-13	5.342728747869084e-16
0.5660999999999999	6.482580499429945e-13	5.434258346518968e-16
0.5661999999999999	6.447291563682371e-13	5.527272941832334e-16
0.5662999999999999	6.841817260143599e-13	5.621795491468624e-16
0.5663999999999999	7.76920484962704e-13	5.717849294448735e-16
0.5664999999999999	9.516379884330137e-13	5.815457996099566e-16
0.5665999999999999	1.27745584704359e-12	5.914645593069125e-16
0.5667	1.937375299272391e-12	6.015436438413899e-16
0.5668	3.5368881229967855e-12	6.117855246758358e-16
0.5669	9.143225942764074e-12	6.221927099529762e-16
0.567	6.710885866312192e-11	6.327677450266739e-16
0.5670999999999999	1.2301515495568492e-10	6.435132130004589e-16
0.5671999999999999	1.149552589781932e-11	6.544317352737795e-16
0.5672999999999999	4.1848482944341885e-12	6.655259720960766e-16
0.5673999999999999	2.2590555585606987e-12	6.767986231288095e-16
0.5674999999999999	1.491183666943621e-12	6.882524280155401e-16
0.5675999999999999	1.1202319860114401e-12	6.998901669602175e-16
0.5676999999999999	9.259267995879718e-13	7.117146613137289e-16
0.5677999999999999	8.273124858785442e-13	7.237287741688923e-16
0.5679	7.917302378234236e-13	7.359354109639929e-16
0.568	8.083608562262017e-13	7.483375200949131e-16
0.5680999999999999	8.808464486792595e-13	7.609380935362064e-16
0.5681999999999999	1.0292378085285933e-12	7.737401674709214e-16
0.5682999999999999	1.3033352521711276e-12	7.867468229295702e-16
0.5683999999999999	1.8253433030421016e-12	7.999611864382434e-16
0.5684999999999999	2.941917212069464e-12	8.133864306760297e-16
0.5685999999999999	5.957936528578442e-12	8.270257751419283e-16
0.5687	1.9620262423505803e-11	8.408824868312688e-16
0.5688	6.750234770211111e-10	8.549598809218878e-16
0.5689	4.3151235348047316e-11	8.692613214702394e-16
0.569	8.998374975606113e-12	8.83790222117394e-16
0.5690999999999999	3.961640610978375e-12	8.985500468052642e-16
0.5691999999999999	2.337940000398489e-12	9.135443105031172e-16
0.5692999999999999	1.6292541514669575e-12	9.287765799445444e-16
0.5693999999999999	1.2717702980668711e-12	9.442504743750007e-16
0.5694999999999999	1.0832248138529996e-12	9.599696663101678e-16
0.5695999999999999	9.928496597843997e-13	9.75937882305164e-16
0.5696999999999999	9.7242570327996e-13	9.921589037348745e-16
0.5697999999999999	1.015395465125068e-12	1.0086365675854987e-15
0.5698999999999999	1.1324035464997387e-12	1.0253747672575003e-15
0.57	1.3575814688584437e-12	1.04237745338014e-15
0.5700999999999999	1.7728738484156112e-12	1.0596486346376811e-15
0.5701999999999999	2.586230137789696e-12	1.0771923786076349e-15
0.5702999999999999	4.433201392486195e-12	1.0950128126109496e-15
0.5703999999999999	1.0067736779653626e-11	1.1131141245745264e-15
0.5704999999999999	4.587359990784683e-11	1.131500563906172e-15
0.5705999999999999	1.457918267682611e-9	1.150176442382157e-15
0.5707	2.7206745603605016e-11	1.1691461350476062e-15
0.5708	8.07386010013877e-12	1.188414081129789e-15
0.5709	4.004552820741996e-12	1.2079847849647851e-15
0.571	2.515949216858462e-12	1.2278628169373257e-15
0.5710999999999999	1.8256639371539295e-12	1.248052814434332e-15
0.5711999999999999	1.4680535375531964e-12	1.268559482812179e-15
0.5712999999999999	1.280708974039724e-12	1.2893875963779604e-15
0.5713999999999999	1.1985223452978156e-12	1.3105419993848838e-15
0.5714999999999999	1.1967234060244173e-12	1.3320276070421685e-15
0.5715999999999999	1.273625938048124e-12	1.3538494065394163e-15
0.5716999999999999	1.4491737909131937e-12	1.3760124580858696e-15
0.5717999999999999	1.7772490865368415e-12	1.398521895964713e-15
0.5718999999999999	2.386778080313847e-12	1.4213829296025996e-15
0.572	3.6179463259613933e-12	1.4446008446547088e-15
0.5720999999999999	6.59216824044634e-12	1.4681810041053757e-15
0.5721999999999999	1.6951577889830515e-11	1.4921288493849347e-15
0.5722999999999999	1.213370648103234e-10	1.516449901502457e-15
0.5723999999999999	2.3937342524974617e-10	1.5411497621950755e-15
0.5724999999999999	2.1803545134281834e-11	1.5662341150939337e-15
0.5725999999999999	7.881575625543631e-12	1.5917087269070016e-15
0.5727	4.235245623567204e-12	1.6175794486191274e-15
0.5728	2.7843690890462216e-12	1.6438522167093642e-15
0.5729	2.0831783624417252e-12	1.6705330543862132e-15
0.573	1.714293490593285e-12	1.6976280728405235e-15
0.5730999999999999	1.5242569503048696e-12	1.725143472516779e-15
0.5731999999999999	1.4506315623342863e-12	1.753085544402751e-15
0.5732999999999999	1.4715798872603262e-12	1.7814606713379572e-15
0.5733999999999999	1.5912162705825116e-12	1.8102753293411433e-15
0.5734999999999999	1.8415973559998898e-12	1.8395360889570157e-15
0.5735999999999999	2.30326777865689e-12	1.8692496166226082e-15
0.5736999999999999	3.170711871821285e-12	1.8994226760535225e-15
0.5737999999999999	4.977585313572885e-12	1.930062129650385e-15
0.5738999999999999	9.616147883922733e-12	1.9611749399257037e-15
0.574	2.8182512811231674e-11	1.9927681709516366e-15
0.5740999999999999	3.896626477262372e-10	2.024848989828609e-15
0.5741999999999999	1.2397953270920088e-10	2.0574246681757735e-15
0.5742999999999999	1.9925157194884226e-11	2.09050258364277e-15
0.5743999999999999	8.14471966540758e-12	2.124090221443754e-15
0.5744999999999999	4.62790665708703e-12	2.1581951759138097e-15
0.5745999999999999	3.1454586390204487e-12	2.1928251520880358e-15
0.5747	2.4083874079063406e-12	2.2279879673037284e-15
0.5748	2.0175912437687976e-12	2.263691552825877e-15
0.5749	1.8208932004079945e-12	2.2999439554966397e-15
0.575	1.7562289247170061e-12	2.3367533394087335e-15
0.5751	1.8043959940338029e-12	2.374127987603316e-15
0.5751999999999999	1.97642299015388e-12	2.4120763037928778e-15
0.5752999999999999	2.3196482604688923e-12	2.450606814109111e-15
0.5753999999999999	2.9490966064950166e-12	2.489728168876619e-15
0.5754999999999999	4.14624166176984e-12	2.5294491444124452e-15
0.5755999999999999	6.711684061637566e-12	2.5697786448520463e-15
0.5756999999999999	1.3679479365890818e-11	2.610725704002044e-15
0.5757999999999999	4.57154224081369e-11	2.6522994872200942e-15
0.5758999999999999	1.738943638247862e-9	2.6945092933224603e-15
0.576	9.227665259355243e-11	2.7373645565194873e-15
0.5761	1.9789642872202467e-11	2.780874848379415e-15
0.5761999999999999	8.768160627706378e-12	2.8250498798214008e-15
0.5762999999999999	5.181993346548688e-12	2.869899503137456e-15
0.5763999999999999	3.6086218597061396e-12	2.9154337140443063e-15
0.5764999999999999	2.8110304789211264e-12	2.961662653765403e-15
0.5765999999999999	2.386845188093621e-12	3.0085966111436068e-15
0.5766999999999999	2.178798470336228e-12	3.056246024784891e-15
0.5768	2.1231046564777774e-12	3.104621485233874e-15
0.5769	2.2029263368991814e-12	3.153733737180903e-15
0.577	2.4373548186474107e-12	3.2035936817024417e-15
0.5771	2.892289348963485e-12	3.2542123785338196e-15
0.5771999999999999	3.725358112378896e-12	3.305601048375882e-15
0.5772999999999999	5.3274617493930645e-12	3.3577710752356287e-15
0.5773999999999999	8.844709842715987e-12	3.4107340088014136e-15
0.5774999999999999	1.8873627135120394e-11	3.464501566853273e-15
0.5775999999999999	7.130886130803166e-11	3.519085637708889e-15
0.5776999999999999	9.255767766840166e-9	3.5744982827057696e-15
0.5777999999999999	8.226980453673732e-11	3.6307517387201084e-15
0.5778999999999999	2.082859300116317e-11	3.687858420723021e-15
0.578	9.735010387291579e-12	3.745830924374665e-15
0.5781	5.912766521330534e-12	3.804682028656605e-15
0.5781999999999999	4.1891605884388955e-12	3.86442469854361e-15
0.5782999999999999	3.3039329614515067e-12	3.925072087714797e-15
0.5783999999999999	2.8328698273859226e-12	3.986637541305127e-15
0.5784999999999999	2.6074214427177255e-12	4.0491345986977495e-15
0.5785999999999999	2.5598460468096298e-12	4.112576996357827e-15
0.5786999999999999	2.6752586766842986e-12	4.176978670708645e-15
0.5788	2.981827804962945e-12	4.242353761050383e-15
0.5789	3.567091605791443e-12	4.3087166125221194e-15
0.579	4.6389026535480364e-12	4.376081779108592e-15
0.5791	6.718376919845565e-12	4.444464026691127e-15
0.5791999999999999	1.1369224514627305e-11	4.513878336144353e-15
0.5792999999999999	2.5143230999774012e-11	4.584339906479041e-15
0.5793999999999999	1.052894251401653e-10	4.655864158031883e-15
0.5794999999999999	7.298730728520326e-9	4.728466735702963e-15
0.5795999999999999	8.196005617635747e-11	4.802163512241423e-15
0.5796999999999999	2.2892207470166147e-11	4.876970591580571e-15
0.5797999999999999	1.10736391492609e-11	4.952904312222465e-15
0.5798999999999999	6.848381703447477e-12	5.029981250673605e-15
0.58	4.9082628737408085e-12	5.108218224931806e-15
0.5801	3.903315268488422e-12	5.187632298025151e-15
0.5801999999999999	3.3686768050546438e-12	5.268240781604636e-15
0.5802999999999999	3.117688374097997e-12	5.3500612395901566e-15
0.5803999999999999	3.0759781060930327e-12	5.433111491871298e-15
0.5804999999999999	3.2298886217557117e-12	5.517409618063983e-15
0.5805999999999999	3.6173656679928007e-12	5.6029739613233304e-15
0.5806999999999999	4.350126058770455e-12	5.6898231322140005e-15
0.5808	5.692483849280831e-12	5.7779760126387665e-15
0.5809	8.311944796325345e-12	5.867451759825874e-15
0.581	1.4241834472147938e-11	5.958269810377403e-15
0.5811	3.224980980266139e-11	6.050449884377604e-15
0.5811999999999999	1.4510584375224473e-10	6.144011989563898e-15
0.5812999999999999	4.31348724068505e-9	6.238976425560518e-15
0.5813999999999999	8.827488759864403e-11	6.335363788176216e-15
0.5814999999999999	2.6037251787021877e-11	6.433194973767029e-15
0.5815999999999999	1.2848206986591905e-11	6.532491183664686e-15
0.5816999999999999	8.030048933232462e-12	6.633273928672491e-15
0.5817999999999999	5.793755207732544e-12	6.735565033628901e-15
0.5818999999999999	4.629392705002678e-12	6.839386642040468e-15
0.5819999999999999	4.009906653142197e-12	6.944761220785044e-15
0.5821	3.722314975006996e-12	7.051711564886197e-15
0.5821999999999999	3.682196294965597e-12	7.160260802359937e-15
0.5822999999999999	3.875905436008279e-12	7.270432399135945e-15
0.5823999999999999	4.351373319110464e-12	7.382250164052586e-15
0.5824999999999999	5.24618686300246e-12	7.495738253928449e-15
0.5825999999999999	6.885196869022304e-12	7.610921178710998e-15
0.5826999999999999	1.0091304456060055e-11	7.72782380670369e-15
0.5828	1.7387753633339143e-11	7.846471369872847e-15
0.5829	3.9794044170532816e-11	7.966889469234868e-15
0.583	1.8504655559855353e-10	8.089104080327039e-15
0.5831	3.878395562219513e-9	8.213141558760538e-15
0.5831999999999999	1.0102657959388202e-10	8.339028645858967e-15
0.5832999999999999	3.047247715673114e-11	8.466792474383185e-15
0.5833999999999999	1.5159667467101632e-11	8.596460574343494e-15
0.5834999999999999	9.514132313839949e-12	8.72806087890121e-15
0.5835999999999999	6.881477775758704e-12	8.861621730360405e-15
0.5836999999999999	5.5072530637275346e-12	8.997171886251839e-15
0.5837999999999999	4.775416161892625e-12	9.134740525510057e-15
0.5838999999999999	4.436226139960943e-12	9.274357254745619e-15
0.5839999999999999	4.390695043868297e-12	9.416052114613563e-15
0.5841	4.623290327931197e-12	9.559855586280365e-15
0.5841999999999999	5.1914812004259115e-12	9.705798597989125e-15
0.5842999999999999	6.2593341150499265e-12	9.853912531728197e-15
0.5843999999999999	8.213640792989188e-12	1.0004229230000472e-14
0.5844999999999999	1.2033064507176985e-11	1.0156781002698357e-14
0.5845999999999999	2.071364864554307e-11	1.0311600634084673e-14
0.5846999999999999	4.730122507409641e-11	1.0468721389881191e-14
0.5848	2.182449396987225e-10	1.0628177024467414e-14
0.5849	4.7402258658521296e-9	1.0790001788189787e-14
0.585	1.2174819649374285e-10	1.0954230434785725e-14
0.5851	3.6566587221534824e-11	1.1120898228921249e-14
0.5851999999999999	1.8153581281238506e-11	1.1290040953846463e-14
0.5852999999999999	1.1375943714066318e-11	1.1461694919169472e-14
0.5853999999999999	8.217292709357387e-12	1.1635896968751382e-14
0.5854999999999999	6.568033453620044e-12	1.1812684488724273e-14
0.5855999999999999	5.688033242203796e-12	1.1992095415633616e-14
0.5856999999999999	5.277086495156302e-12	1.217416824470754e-14
0.5857999999999999	5.215587170294846e-12	1.2358942038255601e-14
0.5858999999999999	5.483312439833945e-12	1.2546456434198111e-14
0.5859999999999999	6.146026977430167e-12	1.2736751654728818e-14
0.5861	7.393676353732009e-12	1.2929868515113243e-14
0.5861999999999999	9.673582413556927e-12	1.3125848432623587e-14
0.5862999999999999	1.4111878684933189e-11	1.3324733435615824e-14
0.5863999999999999	2.412502193685564e-11	1.3526566172746763e-14
0.5864999999999999	5.433697008101152e-11	1.3731389922336578e-14
0.5865999999999999	2.3990892262306763e-10	1.3939248601878566e-14
0.5866999999999999	7.543944729200374e-9	1.4150186777697916e-14
0.5868	1.5389103563445917e-10	1.436424967476288e-14
0.5869	4.489855386660414e-11	1.4581483186648893e-14
0.587	2.2034519606958404e-11	1.4801933885662225e-14
0.5871	1.3715417270521283e-11	1.5025649033121203e-14
0.5871999999999999	9.85982241193753e-12	1.525267658979978e-14
0.5872999999999999	7.850437516341125e-12	1.5483065226537247e-14
0.5873999999999999	6.7754921166182276e-12	1.5716864335014634e-14
0.5874999999999999	6.265938479263502e-12	1.5954124038702175e-14
0.5875999999999999	6.173398485865405e-12	1.6194895203979583e-14
0.5876999999999999	6.468991583143917e-12	1.6439229451433362e-14
0.5877999999999999	7.224615253763959e-12	1.668717916733281e-14
0.5878999999999999	8.654264508897599e-12	1.6938797515288364e-14
0.5879999999999999	1.12617877151802e-11	1.719413844809535e-14
0.5881	1.630519484864211e-11	1.7453256719766517e-14
0.5882	2.7542748548873136e-11	1.7716207897754574e-14
0.5882999999999999	6.060230628610792e-11	1.7983048375372374e-14
0.5883999999999999	2.491516251083173e-10	1.8253835384408854e-14
0.5884999999999999	1.4519060797580914e-8	1.852862700794709e-14
0.5885999999999999	2.0402363415793329e-10	1.880748219338783e-14
0.5886999999999999	5.6356765503156014e-11	1.9090460765680688e-14
0.5887999999999999	2.708876788506824e-11	1.9377623440767663e-14
0.5889	1.6665154894434955e-11	1.9669031839242382e-14
0.589	1.188407866702275e-11	1.9964748500226657e-14
0.5891	9.402643774846493e-12	2.0264836895473737e-14
0.5892	8.071555246306298e-12	2.0569361443694525e-14
0.5892999999999999	7.427932185899557e-12	2.0878387525116033e-14
0.5893999999999999	7.283606236773801e-12	2.1191981496274578e-14
0.5894999999999999	7.595578648479048e-12	2.1510210705046685e-14
0.5895999999999999	8.438675396917455e-12	2.183314350592312e-14
0.5896999999999999	1.0047947024841923e-11	2.2160849275530026e-14
0.5897999999999999	1.2977674180745324e-11	2.2493398428400202e-14
0.5898999999999999	1.8597140435620623e-11	2.2830862433000537e-14
0.5899999999999999	3.0914340832666886e-11	2.317331382801861e-14
0.5901	6.597352044003564e-11	2.3520826238914647e-14
0.5902	2.483068657771511e-10	2.387347439473928e-14
0.5902999999999999	1.8353650966028167e-8	2.4231334145229713e-14
0.5903999999999999	2.8476261665421453e-10	2.4594482478179195e-14
0.5904999999999999	7.231367631091748e-11	2.496299753709234e-14
0.5905999999999999	3.3718870598467966e-11	2.5336958639127104e-14
0.5906999999999999	2.0401629528849012e-11	2.5716446293330653e-14
0.5907999999999999	1.4386194320025947e-11	2.6101542219171977e-14
0.5909	1.1284650857403275e-11	2.6492329365379116e-14
0.591	9.61730722101307e-12	2.688889192908288e-14
0.5911	8.793104406431683e-12	2.7291315375277383e-14
0.5912	8.569161111270502e-12	2.7699686456597398e-14
0.5912999999999999	8.880975673191266e-12	2.8114093233421318e-14
0.5913999999999999	9.801912351216574e-12	2.853462509430562e-14
0.5914999999999999	1.158402662000552e-11	2.89613727767545e-14
0.5915999999999999	1.4824493316450257e-11	2.9394428388333504e-14
0.5916999999999999	2.0980885018730602e-11	2.9833885428129333e-14
0.5917999999999999	3.4218142690967785e-11	3.0279838808566615e-14
0.5918999999999999	7.048603894517571e-11	3.073238487758417e-14
0.5919999999999999	2.4099526455440897e-10	3.119162144117805e-14
0.5921	9.26720991473133e-9	3.165764778632033e-14
0.5922	4.219007169097134e-10	3.2130564704253904e-14
0.5922999999999999	9.49324189790279e-11	3.2610474514181055e-14
0.5923999999999999	4.249601625855478e-11	3.309748108733935e-14
0.5924999999999999	2.5160675582248096e-11	3.359168987148272e-14
0.5925999999999999	1.748949790165423e-11	3.4093207915768543e-14
0.5926999999999999	1.357106740213572e-11	3.460214389606111e-14
0.5927999999999999	1.1462549944586725e-11	3.511860814065729e-14
0.5929	1.0397102384698715e-11	3.5642712656444826e-14
0.593	1.0056868411939903e-11	3.617457115549224e-14
0.5931	1.0345953946814694e-11	3.671429908209525e-14
0.5932	1.1330487861720296e-11	3.726201364026724e-14
0.5932999999999999	1.3274524891501864e-11	3.781783382169752e-14
0.5933999999999999	1.680980371612168e-11	3.83818804341777e-14
0.5934999999999999	2.3459237546577075e-11	3.8954276130508196e-14
0.5935999999999999	3.746121479961669e-11	3.953514543789249e-14
0.5936999999999999	7.428570290255349e-11	4.0124614787826746e-14
0.5937999999999999	2.305616598538756e-10	4.072281254649597e-14
0.5938999999999999	4.293436741278338e-9	4.132986904568437e-14
0.5939999999999999	6.735380481240198e-10	4.1945916614209856e-14
0.5941	1.2771957717243584e-10	4.257108960989268e-14
0.5942	5.424006267919455e-11	4.3205524452064186e-14
0.5942999999999999	3.125879434307255e-11	4.384935965463599e-14
0.5943999999999999	2.13521317119769e-11	4.450273585972398e-14
0.5944999999999999	1.6354231549122018e-11	4.51657958718519e-14
0.5945999999999999	1.3667083849931374e-11	4.583868469273669e-14
0.5946999999999999	1.2281594379151248e-11	4.6521549556669056e-14
0.5947999999999999	1.1777345054914014e-11	4.721453996650069e-14
0.5949	1.201386628747252e-11	4.7917807730247785e-14
0.595	1.3042609022309017e-11	4.8631506998321497e-14
0.5951	1.5133717238929427e-11	4.9355794301403636e-14
0.5952	1.8944917284724468e-11	5.0090828588968437e-14
0.5952999999999999	2.6043409440428415e-11	5.083677126847128e-14
0.5953999999999999	4.067290128074818e-11	5.1593786245213245e-14
0.5954999999999999	7.757396442449729e-11	5.2362039962894806e-14
0.5955999999999999	2.1942247831797787e-10	5.314170144487048e-14
0.5956999999999999	2.3695221801801216e-9	5.3932942336119796e-14
0.5957999999999999	1.1897260552166009e-9	5.473593694594455e-14
0.5958999999999999	1.765622818256325e-10	5.5550862291410605e-14
0.5959999999999999	7.014315284845294e-11	5.6377898141542367e-14
0.5960999999999999	3.912217405622235e-11	5.721722706228932e-14
0.5962	2.6176158371366063e-11	5.806903446227728e-14
0.5962999999999999	1.9747181880402425e-11	5.893350863935464e-14
0.5963999999999999	1.630126454040778e-11	5.981084082796166e-14
0.5964999999999999	1.4493693110129467e-11	6.070122524732045e-14
0.5965999999999999	1.3763833162212859e-11	6.160485915047499e-14
0.5966999999999999	1.39090935774523e-11	6.252194287419172e-14
0.5967999999999999	1.4956726672004405e-11	6.345267988973774e-14
0.5969	1.7176115638331365e-11	6.439727685455517e-14
0.597	2.1242528776220023e-11	6.535594366484103e-14
0.5971	2.8749465840760012e-11	6.632889350906677e-14
0.5972	4.389555597717861e-11	6.731634292243552e-14
0.5972999999999999	8.056282041793433e-11	6.831851184230562e-14
0.5973999999999999	2.0905504567048448e-10	6.933562366460231e-14
0.5974999999999999	1.5140941807062544e-9	7.0367905301226e-14
0.5975999999999999	2.441332327902397e-9	7.141558723848387e-14
0.5976999999999999	2.5177327672352837e-10	7.247890359656698e-14
0.5977999999999999	9.196287576034924e-11	7.355809219008144e-14
0.5978999999999999	4.932525769761908e-11	7.465339458966623e-14
0.5979999999999999	3.2217124244263766e-11	7.576505618471469e-14
0.5980999999999999	2.3884865821128623e-11	7.689332624721604e-14
0.5982	1.94440119129954e-11	7.803845799674763e-14
0.5982999999999999	1.7082432551474282e-11	7.920070866662916e-14
0.5983999999999999	1.604778471926981e-11	8.038033957127916e-14
0.5984999999999999	1.6052010627192447e-11	8.157761617477526e-14
0.5985999999999999	1.7085995400689017e-11	8.279280816065739e-14
0.5986999999999999	1.941042466705903e-11	8.402618950299462e-14
0.5987999999999999	2.3709977432707104e-11	8.527803853873708e-14
0.5989	3.1590059576604605e-11	8.654863804138252e-14
0.599	4.717114804983676e-11	8.78382752959775e-14
0.5991	8.3441311746682e-11	8.914724217549365e-14
0.5992	2.0023132877482068e-10	9.047583521858473e-14
0.5992999999999999	1.0755966625579658e-9	9.182435570876895e-14
0.5993999999999999	6.374342159103519e-9	9.31931097550593e-14
0.5994999999999999	3.7237397963710017e-10	9.4582408374071e-14
0.5995999999999999	1.223264694239818e-10	9.5992567573633e-14
0.5996999999999999	6.263832135688905e-11	9.742390843793663e-14
0.5997999999999999	3.9789275174003103e-11	9.887675721425359e-14
0.5998999999999999	2.8917830808467344e-11	1.0035144540124958e-13
0.5999999999999999	2.3171997959403202e-11	1.0184830984071133e-13
0.6000999999999999	2.0085544343846988e-11	1.0336769280024945e-13
0.6002	1.8643952631434246e-11	1.049099420844174e-13
0.6003	1.8442649574578427e-11	1.0647541111193018e-13
0.6003999999999999	1.9420567454494446e-11	1.0806445902138372e-13
0.6004999999999999	2.18203941502258e-11	1.096774507680734e-13
0.6005999999999999	2.632839874387663e-11	1.1131475722443783e-13
0.6006999999999999	3.4551114550166824e-11	1.1297675528238035e-13
0.6007999999999999	5.051307088385536e-11	1.1466382795750325e-13
0.6009	8.633882928892864e-11	1.1637636449529908e-13
0.601	1.9324988397311416e-10	1.1811476047932056e-13
0.6011	8.260784215560884e-10	1.1987941794141392e-13
0.6012	2.2198098175462213e-8	1.2167074547399745e-13
0.6013	5.757435987497536e-10	1.2348915834447811e-13
0.6013999999999999	1.6520565351183727e-10	1.253350786118236e-13
0.6014999999999999	8.006870705786886e-11	1.2720893524534262e-13
0.6015999999999999	4.9243835458791565e-11	1.2911116424571963e-13
0.6016999999999999	3.497310935869908e-11	1.31042208768348e-13
0.6017999999999999	2.7512297562919363e-11	1.330025192490105e-13
0.6018999999999999	2.3476171714970143e-11	1.349925535319572e-13
0.6019999999999999	2.1491667088956923e-11	1.370127770004299e-13
0.6020999999999999	2.099642533016066e-11	1.3906366270968232e-13
0.6022	2.185737492881059e-11	1.4114569152255672e-13
0.6023	2.428807380841233e-11	1.4325935224764684e-13
0.6023999999999999	2.8968641575332565e-11	1.4540514178014718e-13
0.6024999999999999	3.749918056483416e-11	1.4758356524538999e-13
0.6025999999999999	5.3802946731609676e-11	1.4979513614517004e-13
0.6026999999999999	8.92134431799905e-11	1.5204037650689136e-13
0.6027999999999999	1.8801063432244676e-10	1.5431981703561008e-13
0.6028999999999999	6.731736503904102e-10	1.5663399726902663e-13
0.603	2.638182751997466e-8	1.5898346573549435e-13
0.6031	9.413695758393289e-10	1.6136878011509712e-13
0.6032	2.2658141318545804e-10	1.6379050740389496e-13
0.6033	1.0277087429347556e-10	1.6624922408135843e-13
0.6033999999999999	6.077218460218319e-11	1.6874551628109768e-13
0.6034999999999999	4.191465364678921e-11	1.712799799649381e-13
0.6035999999999999	3.2168858080563175e-11	1.7385322110042336e-13
0.6036999999999999	2.6854347657283313e-11	1.764658558418162e-13
0.6037999999999999	2.410738709516887e-11	1.791185107146712e-13
0.6038999999999999	2.3152279760149527e-11	1.818118228040667e-13
0.6039999999999999	2.3757053257278825e-11	1.8454643994655725e-13
0.6040999999999999	2.6091239274643992e-11	1.8732302092594538e-13
0.6042	3.081914879009722e-11	1.901422356729562e-13
0.6043	3.9527486369288155e-11	1.930047654688672e-13
0.6043999999999999	5.603998909929962e-11	1.959113031532487e-13
0.6044999999999999	9.099245183353383e-11	1.9886255333582443e-13
0.6045999999999999	1.8314228481317316e-10	2.0185923261260078e-13
0.6046999999999999	5.731757165190182e-10	2.0490206978633646e-13
0.6047999999999999	9.75986433597317e-9	2.0799180609145033e-13
0.6048999999999999	1.6553660383559094e-9	2.111291954234744e-13
0.605	3.139581309583238e-10	2.1431500457313684e-13
0.6051	1.2992006117263593e-10	2.1755001346518818e-13
0.6052	7.169703618243491e-11	2.2083501540209338e-13
0.6053	4.602055437510216e-11	2.241708173126621e-13
0.6053999999999999	3.242713355681418e-11	2.275582400057568e-13
0.6054999999999999	2.434051440023775e-11	2.3099811842917923e-13
0.6055999999999999	1.9122837735456245e-11	2.344913019338644e-13
0.6056999999999999	1.5548327032220534e-11	2.3803865454348676e-13
0.6057999999999999	1.2983997147820425e-11	2.416410552296108e-13
0.6058999999999999	1.1075861576067189e-11	2.4529939819251603e-13
0.6059999999999999	9.613196331927412e-12	2.4901459314780574e-13
0.6060999999999999	8.464077974334257e-12	2.5278756561896304e-13
0.6062	7.542413137615346e-12	2.5661925723595975e-13
0.6063	6.790023825961885e-12	2.6051062604006034e-13
0.6063999999999999	6.166410944792271e-12	2.644626467950062e-13
0.6064999999999999	5.642650731556488e-12	2.684763113046584e-13
0.6065999999999999	5.19762005642559e-12	2.7255262873729883e-13
0.6066999999999999	4.8155867967196015e-12	2.766926259567237e-13
0.6067999999999999	4.484628277739913e-12	2.8089734786029785e-13
0.6068999999999999	4.1955673967123636e-12	2.85167857724115e-13
0.607	3.941241146041891e-12	2.8950523755545546e-13
0.6071	3.7159877145903966e-12	2.9391058845265806e-13
0.6072	3.5152804308324834e-12	2.9838503097268135e-13
0.6073	3.3354622815678263e-12	3.029297055064178e-13
0.6073999999999999	3.1735505376964387e-12	3.075457726620111e-13
0.6074999999999999	3.027091037946108e-12	3.122344136563606e-13
0.6075999999999999	2.894048166152851e-12	3.169968307149898e-13
0.6076999999999999	2.7727208332514473e-12	3.2183424748048715e-13
0.6077999999999999	2.661677642556183e-12	3.26747909429717e-13
0.6078999999999999	2.559706370365633e-12	3.317390843000208e-13
0.6079999999999999	2.4657742441909007e-12	3.368090625246033e-13
0.6080999999999999	2.3789964468757185e-12	3.419591576773508e-13
0.6081999999999999	2.298610945958424e-12	3.471907069272828e-13
0.6083	2.2239582292881204e-12	3.525050715028905e-13
0.6083999999999999	2.15446487740657e-12	3.5790363716655675e-13
0.6084999999999999	2.08963015942121e-12	3.6338781469940204e-13
0.6085999999999999	2.0290150287289012e-12	3.689590403966704e-13
0.6086999999999999	1.9722330365825764e-12	3.746187765740227e-13
0.6087999999999999	1.9189427881789367e-12	3.803685120849585e-13
0.6088999999999999	1.868841646955919e-12	3.8620976284963274e-13
0.609	1.821660454772232e-12	3.921440723953837e-13
0.6091	1.7771590834118262e-12	3.9817301240918243e-13
0.6092	1.735122669920335e-12	4.0429818330242656e-13
0.6093	1.6953584172324389e-12	4.1052121478823956e-13
0.6093999999999999	1.6576928642966922e-12	4.168437664716825e-13
0.6094999999999999	1.6219695478880188e-12	4.2326752845316206e-13
0.6095999999999999	1.5880469925927898e-12	4.2979422194538375e-13
0.6096999999999999	1.5557969768762647e-12	4.3642559990414583e-13
0.6097999999999999	1.5251030323185168e-12	4.431634476733861e-13
0.6098999999999999	1.4958591405129692e-12	4.500095836447759e-13
0.6099999999999999	1.4679685981294575e-12	4.569658599322757e-13
0.6100999999999999	1.4413430255379317e-12	4.640341630619941e-13
0.6101999999999999	1.4159014983930317e-12	4.712164146777658e-13
0.6103	1.391569784869758e-12	4.785145722628361e-13
0.6103999999999999	1.3682796739535393e-12	4.859306298780207e-13
0.6104999999999999	1.345968382434456e-12	4.934666189169019e-13
0.6105999999999999	1.3245780301230624e-12	5.011246088782904e-13
0.6106999999999999	1.3040551743614053e-12	5.08906708156557e-13
0.6107999999999999	1.2843503962057905e-12	5.168150648502429e-13
0.6108999999999999	1.2654179317520842e-12	5.248518675893988e-13
0.611	1.2472153429950458e-12	5.330193463821862e-13
0.6111	1.2297032233917643e-12	5.413197734811665e-13
0.6112	1.2128449339581909e-12	5.497554642698988e-13
0.6113	1.1966063662885914e-12	5.583287781702794e-13
0.6113999999999999	1.1809557293647508e-12	5.670421195711942e-13
0.6114999999999999	1.1658633574295607e-12	5.758979387790893e-13
0.6115999999999999	1.1513015365492211e-12	5.848987329909507e-13
0.6116999999999999	1.137244347788081e-12	5.940470472903946e-13
0.6117999999999999	1.1236675251783392e-12	6.033454756673749e-13
0.6118999999999999	1.1105483268895998e-12	6.127966620622041e-13
0.6119999999999999	1.0978654181960683e-12	6.224033014345099e-13
0.6120999999999999	1.0855987650059643e-12	6.321681408578055e-13
0.6121999999999999	1.0737295368627903e-12	6.420939806403498e-13
0.6123	1.0622400184544392e-12	6.521836754730167e-13
0.6123999999999999	1.0511135287759615e-12	6.624401356048494e-13
0.6124999999999999	1.0403343471882826e-12	6.728663280472036e-13
0.6125999999999999	1.0298876456991417e-12	6.834652778070364e-13
0.6126999999999999	1.019759426866512e-12	6.942400691502985e-13
0.6127999999999999	1.0099364667897221e-12	7.051938468961967e-13
0.6128999999999999	1.0004062627104315e-12	7.163298177431631e-13
0.613	9.911569847963356e-13	7.276512516274498e-13
0.6131	9.821774317246184e-13	7.391614831151293e-13
0.6132	9.73456989721791e-13	7.508639128286447e-13
0.6133	9.649855947514536e-13	7.627620089086181e-13
0.6134	9.567536975722482e-13	7.748593085120593e-13
0.6134999999999999	9.48752231416165e-13	7.871594193479529e-13
0.6135999999999999	9.40972582061445e-13	7.996660212512389e-13
0.6136999999999999	9.334065600965772e-13	8.123828677963217e-13
0.6137999999999999	9.260463751910432e-13	8.253137879511833e-13
0.6138999999999999	9.188846122061132e-13	8.384626877732314e-13
0.6139999999999999	9.119142089945478e-13	8.518335521481354e-13
0.6140999999999999	9.051284357519288e-13	8.654304465727991e-13
0.6141999999999999	8.985208757950622e-13	8.792575189837801e-13
0.6143	8.92085407654087e-13	8.933190016324593e-13
0.6144	8.85816188375059e-13	9.076192130082048e-13
0.6144999999999999	8.797076379388624e-13	9.221625598111303e-13
0.6145999999999999	8.737544247107911e-13	9.36953538975648e-13
0.6146999999999999	8.679514518421757e-13	9.519967397464173e-13
0.6147999999999999	8.622938445525904e-13	9.672968458082173e-13
0.6148999999999999	8.567769382268623e-13	9.82858637471258e-13
0.6149999999999999	8.513962672669513e-13	9.986869939136197e-13
0.6151	8.46147554643514e-13	1.0147868954824999e-12
0.6152	8.410267020966471e-13	1.0311634260558512e-12
0.6153	8.360297809393608e-13	1.0478217754665475e-12
0.6154	8.311530234210789e-13	1.0647672419905157e-12
0.6154999999999999	8.263928146119662e-13	1.0820052349010573e-12
0.6155999999999999	8.217456847718033e-13	1.09954127709119e-12
0.6156999999999999	8.17208302170204e-13	1.1173810077661136e-12
0.6157999999999999	8.127774663272806e-13	1.1355301852078623e-12
0.6158999999999999	8.084501016465523e-13	1.1539946896143913e-12
0.6159999999999999	8.042232514137482e-13	1.172780526015348e-12
0.6160999999999999	8.000940721372955e-13	1.1918938272667532e-12
0.6161999999999999	7.960598282081315e-13	1.2113408571272081e-12
0.6163	7.921178868579846e-13	1.2311280134179603e-12
0.6164	7.882657133969764e-13	1.2512618312693934e-12
0.6164999999999999	7.845008667126114e-13	1.271748986456915e-12
0.6165999999999999	7.808209950137214e-13	1.292596298828539e-12
0.6166999999999999	7.772238318038724e-13	1.3138107358274164e-12
0.6167999999999999	7.737071920700982e-13	1.3353994161121065e-12
0.6168999999999999	7.702689686735127e-13	1.3573696132776197e-12
0.6169999999999999	7.669071289296536e-13	1.3797287596806091e-12
0.6171	7.636197113668911e-13	1.4024844503717315e-12
0.6172	7.604048226523154e-13	1.4256444471386982e-12
0.6173	7.572606346750273e-13	1.4492166826637519e-12
0.6174	7.54185381777605e-13	1.4732092647987789e-12
0.6174999999999999	7.511773581270455e-13	1.497630480962231e-12
0.6175999999999999	7.482349152170161e-13	1.5224888026615797e-12
0.6176999999999999	7.453564594939068e-13	1.5477928901453947e-12
0.6177999999999999	7.425404500995859e-13	1.5735515971893298e-12
0.6178999999999999	7.397853967242127e-13	1.599773976020267e-12
0.6179999999999999	7.37089857562937e-13	1.6264692823831973e-12
0.6180999999999999	7.344524373706463e-13	1.6536469807555407e-12
0.6181999999999999	7.318717856093953e-13	1.681316749713719e-12
0.6183	7.293465946833333e-13	1.7094884874571174e-12
0.6184	7.268755982564197e-13	1.7381723174943483e-12
0.6184999999999999	7.24457569648407e-13	1.76737859449789e-12
0.6185999999999999	7.220913203049052e-13	1.797117910331947e-12
0.6186999999999999	7.197756983375697e-13	1.8274011002599188e-12
0.6187999999999999	7.175095871306973e-13	1.8582392493373123e-12
0.6188999999999999	7.152919040107225e-13	1.889643698996414e-12
0.6189999999999999	7.131215989753704e-13	1.9216260538293166e-12
0.6191	7.109976534793443e-13	1.9541981885759985e-12
0.6192	7.08919079273666e-13	1.987372255324373e-12
0.6193	7.068849172958936e-13	2.0211606909301522e-12
0.6194	7.048942366086644e-13	2.0555762246632917e-12
0.6194999999999999	7.029461333841493e-13	2.090631886089617e-12
0.6195999999999999	7.010397299320765e-13	2.1263410131954705e-12
0.6196999999999999	6.991741737691861e-13	2.162717260763955e-12
0.6197999999999999	6.973486367281009e-13	2.199774609011749e-12
0.6198999999999999	6.955623141036239e-13	2.23752737249552e-12
0.6199999999999999	6.938144238347043e-13	2.2759902092976175e-12
0.6200999999999999	6.921042057203048e-13	2.3151781305010422e-12
0.6201999999999999	6.904309206675856e-13	2.3551065099638607e-12
0.6203	6.887938499708018e-13	2.3957910944041313e-12
0.6204	6.871922946195645e-13	2.4372480138060633e-12
0.6204999999999999	6.856255746349527e-13	2.4794937921598522e-12
0.6205999999999999	6.840930284323121e-13	2.5225453585464585e-12
0.6206999999999999	6.825940122093836e-13	2.5664200585805007e-12
0.6207999999999999	6.811278993586866e-13	2.6111356662243876e-12
0.6208999999999999	6.796940799029867e-13	2.6567103959871446e-12
0.6209999999999999	6.782919599528268e-13	2.7031629155224925e-12
0.6211	6.769209611851199e-13	2.750512358640918e-12
0.6212	6.755805203418406e-13	2.798778338750932e-12
0.6213	6.742700887479398e-13	2.8479809627465757e-12
0.6214	6.729891318476313e-13	2.898140845356809e-12
0.6214999999999999	6.717371287582178e-13	2.9492791239752234e-12
0.6215999999999999	6.705135718406955e-13	3.0014174739879705e-12
0.6216999999999999	6.693179662864427e-13	3.0545781246192043e-12
0.6217999999999999	6.681498297192184e-13	3.1087838753137464e-12
0.6218999999999999	6.670086918119183e-13	3.1640581126778724e-12
0.6219999999999999	6.65894093917346e-13	3.2204248279999632e-12
0.6220999999999999	6.64805588712488e-13	3.2779086353734593e-12
0.6221999999999999	6.637427398556832e-13	3.336534790445995e-12
0.6222999999999999	6.627051216561526e-13	3.3963292098191128e-12
0.6224	6.616923187553699e-13	3.45731849112472e-12
0.6224999999999999	6.607039258197957e-13	3.5195299338043683e-12
0.6225999999999999	6.597395472445037e-13	3.582991560621201e-12
0.6226999999999999	6.587987968671952e-13	3.647732139931728e-12
0.6227999999999999	6.578812976923205e-13	3.713781208749971e-12
0.6228999999999999	6.569866816246951e-13	3.781169096635232e-12
0.6229999999999999	6.561145892124315e-13	3.849926950437471e-12
0.6231	6.552646693986625e-13	3.92008675993523e-12
0.6232	6.544365792817924e-13	3.9916813844027924e-12
0.6233	6.536299838838895e-13	4.064744580145831e-12
0.6234	6.528445559269151e-13	4.139311029044808e-12
0.6234999999999999	6.520799756165138e-13	4.215416368148902e-12
0.6235999999999999	6.513359304330072e-13	4.293097220364882e-12
0.6236999999999999	6.506121149293667e-13	4.3723912262865276e-12
0.6237999999999999	6.499082305358542e-13	4.453337077213926e-12
0.6238999999999999	6.492239853711225e-13	4.5359745494127825e-12
0.6239999999999999	6.48559094059484e-13	4.620344539667592e-12
0.6240999999999999	6.479132775541283e-13	4.706489102184204e-12
0.6241999999999999	6.47286262966085e-13	4.7944514869005866e-12
0.6242999999999999	6.466777833986816e-13	4.884276179267308e-12
0.6244	6.460875777873171e-13	4.9760089415621924e-12
0.6244999999999999	6.45515390744352e-13	5.0696968558065586e-12
0.6245999999999999	6.449609724088968e-13	5.1653883683554935e-12
0.6246999999999999	6.444240783013656e-13	5.263133336234949e-12
0.6247999999999999	6.439044691825743e-13	5.362983075305486e-12
0.6248999999999999	6.434019109172615e-13	5.4649904103348325e-12
0.6249999999999999	6.429161743418329e-13	5.569209727065798e-12
0.6251	6.424470351361995e-13	5.675697026370734e-12
0.6252	6.419942736995556e-13	5.784509980587852e-12
0.6253	6.415576750299783e-13	5.895707992142158e-12
0.6254	6.411370286076538e-13	6.009352254554082e-12
0.6255	6.40732128281669e-13	6.125505815949985e-12
0.6255999999999999	6.403427721602302e-13	6.2442336451911076e-12
0.6256999999999999	6.399687625041248e-13	6.3656027007447536e-12
0.6257999999999999	6.396099056234173e-13	6.489682002428561e-12
0.6258999999999999	6.392660117771801e-13	6.616542706164978e-12
0.6259999999999999	6.389368950762015e-13	6.746258181891289e-12
0.6260999999999999	6.386223733885522e-13	6.878904094777751e-12
0.6261999999999999	6.383222682479069e-13	7.014558489915206e-12
0.6262999999999999	6.380364047645668e-13	7.153301880642421e-12
0.6264	6.377646115390161e-13	7.29521734069273e-12
0.6265	6.375067205780227e-13	7.44039060034906e-12
0.6265999999999999	6.372625672130971e-13	7.588910146809344e-12
0.6266999999999999	6.370319900213295e-13	7.74086732897176e-12
0.6267999999999999	6.36814830748449e-13	7.896356466865323e-12
0.6268999999999999	6.36610934234069e-13	8.055474965961325e-12
0.6269999999999999	6.364201483390435e-13	8.21832343661669e-12
0.6271	6.362423238748584e-13	8.38500581891358e-12
0.6272	6.360773145349921e-13	8.555629513174717e-12
0.6273	6.359249768281882e-13	8.730305516454048e-12
0.6274	6.357851700135699e-13	8.909148565313164e-12
0.6275	6.356577560375476e-13	9.092277285219813e-12
0.6275999999999999	6.355425994724569e-13	9.279814346920344e-12
0.6276999999999999	6.354395674568533e-13	9.471886630160517e-12
0.6277999999999999	6.353485296374622e-13	9.668625395153056e-12
0.6278999999999999	6.352693581126617e-13	9.870166462212292e-12
0.6279999999999999	6.352019273775224e-13	1.0076650400005407e-11
0.6280999999999999	6.35146114270297e-13	1.0288222722894253e-11
0.6281999999999999	6.351017979203446e-13	1.0505034097874676e-11
0.6282999999999999	6.350688596974456e-13	1.0727240561650065e-11
0.6284	6.350471831624494e-13	1.0955003748411018e-11
0.6285	6.35036654019219e-13	1.1188491128928007e-11
0.6285999999999999	6.350371600678617e-13	1.1427876261608422e-11
0.6286999999999999	6.350485911591328e-13	1.1673339056201913e-11
0.6287999999999999	6.350708391500822e-13	1.1925066050893036e-11
0.6288999999999999	6.351037978608106e-13	1.218325070356266e-11
0.6289999999999999	6.351473630323395e-13	1.2448093698053327e-11
0.6290999999999999	6.352014322855926e-13	1.2719803266330235e-11
0.6292	6.352659050814063e-13	1.2998595527488775e-11
0.6293	6.353406826815508e-13	1.3284694844623487e-11
0.6294	6.354256681107488e-13	1.3578334200647583e-11
0.6295	6.355207661196642e-13	1.3879755594218892e-11
0.6295999999999999	6.356258831487981e-13	1.4189210457017097e-11
0.6296999999999999	6.35740927293309e-13	1.4506960093699493e-11
0.6297999999999999	6.35865808268697e-13	1.4833276145958087e-11
0.6298999999999999	6.360004373773438e-13	1.5168441082202113e-11
0.6299999999999999	6.361447274758842e-13	1.5512748714499627e-11
0.6300999999999999	6.362985929433767e-13	1.586650474453017e-11
0.6301999999999999	6.364619496502631e-13	1.6230027340429116e-11
0.6302999999999999	6.366347149280586e-13	1.660364774654214e-11
0.6304	6.368168075398256e-13	1.6987710928259977e-11
0.6305	6.370081476513211e-13	1.738257625426185e-11
0.6305999999999999	6.37208656802866e-13	1.7788618218682964e-11
0.6306999999999999	6.374182578818739e-13	1.8206227205896496e-11
0.6307999999999999	6.376368750960513e-13	1.8635810300824267e-11
0.6308999999999999	6.378644339472234e-13	1.9077792147906978e-11
0.6309999999999999	6.381008612058043e-13	1.9532615862112947e-11
0.6310999999999999	6.383460848858415e-13	2.0000743995631415e-11
0.6312	6.386000342206635e-13	2.0482659564188638e-11
0.6313	6.388626396391169e-13	2.097886713723648e-11
0.6314	6.391338327423178e-13	2.1489893996623657e-11
0.6315	6.394135462809815e-13	2.2016291368713974e-11
0.6315999999999999	6.397017141332684e-13	2.2558635735351126e-11
0.6316999999999999	6.399982712831278e-13	2.3117530229507412e-11
0.6317999999999999	6.403031537991613e-13	2.369360612195019e-11
0.6318999999999999	6.406162988139539e-13	2.4287524405800126e-11
0.6319999999999999	6.409376445038942e-13	2.4899977486448196e-11
0.6320999999999999	6.412671300694315e-13	2.5531690984945848e-11
0.6321999999999999	6.416046957158074e-13	2.6183425663697583e-11
0.6322999999999999	6.419502826342049e-13	2.6855979484067184e-11
0.6324	6.42303832983321e-13	2.755018980637348e-11
0.6325	6.426652898713638e-13	2.8266935743693e-11
0.6325999999999999	6.43034597338444e-13	2.900714068195025e-11
0.6326999999999999	6.434117003393629e-13	2.977177497990326e-11
0.6327999999999999	6.437965447267795e-13	3.056185886393294e-11
0.6328999999999999	6.441890772347451e-13	3.137846553393592e-11
0.6329999999999999	6.445892454626128e-13	3.2222724498187045e-11
0.6330999999999999	6.449969978592838e-13	3.30958251567617e-11
0.6332	6.454122837078164e-13	3.3999020655024696e-11
0.6333	6.458350531103474e-13	3.4933632030810893e-11
0.6334	6.462652569733716e-13	3.590105268130828e-11
0.6335	6.46702846993305e-13	3.690275317824733e-11
0.6335999999999999	6.471477756423849e-13	3.7940286462966446e-11
0.6336999999999999	6.475999961548646e-13	3.901529345617122e-11
0.6337999999999999	6.480594625134925e-13	4.0129509120860305e-11
0.6338999999999999	6.485261294362998e-13	4.128476902097792e-11
0.6339999999999999	6.489999523636524e-13	4.248301642291737e-11
0.6340999999999999	6.494808874455861e-13	4.372630999213596e-11
0.6341999999999999	6.49968891529405e-13	4.501683214289119e-11
0.6342999999999999	6.50463922147534e-13	4.635689810558367e-11
0.6344	6.509659375056439e-13	4.774896578348957e-11
0.6345	6.514748964710047e-13	4.919564647886513e-11
0.6345999999999999	6.519907585610951e-13	5.0699716577736913e-11
0.6346999999999999	6.525134839324305e-13	5.226413029313328e-11
0.6347999999999999	6.530430333696531e-13	5.389203357847495e-11
0.6348999999999999	6.535793682748093e-13	5.558677933631612e-11
0.6349999999999999	6.541224506568762e-13	5.735194406300534e-11
0.6350999999999999	6.54672243121478e-13	5.919134608731122e-11
0.6352	6.552287088608398e-13	6.110906558103059e-11
0.6353	6.557918116439217e-13	6.310946654237848e-11
0.6354	6.563615158067531e-13	6.519722097912404e-11
0.6355	6.569377862429919e-13	6.737733554833649e-11
0.6355999999999999	6.575205883946239e-13	6.965518094411609e-11
0.6356999999999999	6.581098882428976e-13	7.203652436433854e-11
0.6357999999999999	6.587056522994028e-13	7.45275654332661e-11
0.6358999999999999	6.593078475973532e-13	7.713497600988513e-11
0.6359999999999999	6.599164416830184e-13	7.986594437329503e-11
0.6360999999999999	6.605314026073506e-13	8.272822434791123e-11
0.6361999999999999	6.611526989177505e-13	8.573019001447833e-11
0.6362999999999999	6.617802996500149e-13	8.888089675009271e-11
0.6363999999999999	6.62414174320432e-13	9.219014945425485e-11
0.6365	6.630542929180294e-13	9.566857895160536e-11
0.6365999999999999	6.6370062589698e-13	9.932772771929183e-11
0.6366999999999999	6.643531441691492e-13	1.0318014627268293e-10
0.6367999999999999	6.650118190967894e-13	1.0723950176294157e-10
0.6368999999999999	6.656766224853683e-13	1.1152070060121536e-10
0.6369999999999999	6.663475265765519e-13	1.1604002723526007e-10
0.6370999999999999	6.670245040412893e-13	1.2081530157619799e-10
0.6372	6.677075279730824e-13	1.258660580190936e-10
0.6373	6.683965718813064e-13	1.3121374953774186e-10
0.6374	6.690916096847414e-13	1.3688198098255197e-10
0.6375	6.697926157051624e-13	1.428967764963758e-10
0.6376	6.70499564661081e-13	1.4928688692040845e-10
0.6376999999999999	6.712124316615963e-13	1.560841442320812e-10
0.6377999999999999	6.71931192200359e-13	1.6332387149322433e-10
0.6378999999999999	6.726558221496534e-13	1.7104535855804118e-10
0.6379999999999999	6.733862977545804e-13	1.7929241598516463e-10
0.6380999999999999	6.741225956273552e-13	1.8811402233077972e-10
0.6381999999999999	6.74864692741717e-13	1.9756508342009575e-10
0.6382999999999999	6.756125664274179e-13	2.0770732649841043e-10
0.6383999999999999	6.76366194364839e-13	2.1861035760983257e-10
0.6385	6.771255545796942e-13	2.3035291748604725e-10
0.6386	6.778906254378211e-13	2.4302438011105864e-10
0.6386999999999999	6.786613856400869e-13	2.567265495844769e-10
0.6387999999999999	6.794378142173676e-13	2.7157582578314004e-10
0.6388999999999999	6.802198905256248e-13	2.877058287848471e-10
0.6389999999999999	6.810075942410803e-13	3.0527059768035256e-10
0.6390999999999999	6.818009053554581e-13	3.244485135168505e-10
0.6392	6.825998041713308e-13	3.454471418734237e-10
0.6393	6.834042712975343e-13	3.6850925251427236e-10
0.6394	6.842142876446675e-13	3.9392035826759007e-10
0.6395	6.85029834420681e-13	4.2201823233593683e-10
0.6396	6.85850893126539e-13	4.532050268791966e-10
0.6396999999999999	6.866774455519445e-13	4.879628472754854e-10
0.6397999999999999	6.875094737711531e-13	5.268739685167328e-10
0.6398999999999999	6.883469601388663e-13	5.706473631786948e-10
0.6399999999999999	6.89189887286179e-13	6.201539238647304e-10
0.6400999999999999	6.900382381166011e-13	6.764738347944529e-10
0.6401999999999999	6.908919958021675e-13	7.409611870306006e-10
0.6402999999999999	6.917511437795886e-13	8.153334916902879e-10
0.6403999999999999	6.926156657464798e-13	9.017978309053646e-10
0.6405	6.934855456576637e-13	1.0032320679374539e-9
0.6406	6.943607677215076e-13	1.1234507671262079e-9
0.6406999999999999	6.952413163963739e-13	1.2676049305569673e-9
0.6407999999999999	6.961271763870678e-13	1.4427995478543546e-9
0.6408999999999999	6.970183326413882e-13	1.6590780150525632e-9
0.6409999999999999	6.979147703467464e-13	1.9310493665025564e-9
0.6410999999999999	6.988164749267829e-13	2.280694976815478e-9
0.6411999999999999	6.997234320381121e-13	2.7424609427244746e-9
0.6413	7.006356275670697e-13	3.3730812529493465e-9
0.6414	7.015530476265474e-13	4.272018850043446e-9
0.6415	7.024756785528482e-13	5.628308849185815e-9
0.6416	7.03403506902635e-13	7.842491659828997e-9
0.6416999999999999	7.043365194498896e-13	1.1905600060792017e-8
0.6417999999999999	7.052747031829452e-13	2.0938504741491954e-8
0.6418999999999999	7.062180453015586e-13	5.013329596945514e-8
0.6419999999999999	7.071665332140416e-13	2.9363967943027487e-7
0.6420999999999999	7.081201545344201e-13	4.0970667680383394e-7
0.6421999999999999	7.090788970796581e-13	3.2164590043705664e-7
0.6422999999999999	7.100427488669175e-13	2.8321725489514723e-7
0.6423999999999999	7.110116981108695e-13	1.9287842783815906e-7
0.6425	7.119857332210225e-13	1.1479046385812861e-7
0.6426	7.129648427991432e-13	1.8354029308419703e-7
0.6426999999999999	7.139490156366779e-13	1.3480247756581928e-7
0.6427999999999999	7.149382407122185e-13	9.409450822774136e-8
0.6428999999999999	7.159325071890285e-13	1.622328489366014e-7
0.6429999999999999	7.169318044126017e-13	7.50685222147581e-8
0.6430999999999999	7.179361219082459e-13	1.2502455212244548e-7
0.6431999999999999	7.189454493787145e-13	8.273575139331205e-8
0.6433	7.199597767018869e-13	6.779935377133238e-8
0.6434	7.2097909392846e-13	1.626174049636349e-7
0.6435	7.220033912797016e-13	4.425537490753939e-8
0.6436	7.230326591452178e-13	1.614484188189996e-7
0.6436999999999999	7.240668880807667e-13	6.326867811624306e-8
0.6437999999999999	7.25106068806111e-13	4.362782114860387e-8
0.6438999999999999	7.261501922028881e-13	2.3832016296187694e-7
0.6439999999999999	7.271992493125239e-13	4.52001150116452e-8
0.6440999999999999	7.282532313341739e-13	4.171483136585298e-8
0.6441999999999999	7.2931212962271e-13	2.405950256618617e-7
0.6442999999999999	7.30375935686708e-13	4.314721342799591e-8
0.6443999999999999	7.314446411865004e-13	3.385984383020763e-8
0.6445	7.325182379322264e-13	1.7722589433159422e-7
0.6446	7.335967178819493e-13	5.683958289253064e-8
0.6446999999999999	7.346800731397548e-13	2.7301594515870188e-8
0.6447999999999999	7.357682959539226e-13	6.796324723943727e-8
0.6448999999999999	7.368613787151005e-13	1.4131467248847566e-7
0.6449999999999999	7.379593139545068e-13	2.910609032339332e-8
0.6450999999999999	7.390620943421774e-13	2.9664730251753807e-8
0.6451999999999999	7.401697126852039e-13	1.5373594027265243e-7
0.6453	7.412821619260439e-13	6.433638236008196e-8
0.6454	7.423994351408163e-13	2.3475738372326898e-8
0.6455	7.435215255376385e-13	3.276146656534322e-8
0.6456	7.446484264549977e-13	2.112772606643576e-7
0.6456999999999999	7.457801313601245e-13	5.0652768391142725e-8
0.6457999999999999	7.469166338474063e-13	2.1426827460476133e-8
0.6458999999999999	7.480579276368096e-13	3.001601230515072e-8
0.6459999999999999	7.492040065723483e-13	1.8241016234441144e-7
0.6460999999999999	7.503548646205452e-13	5.843074175816402e-8
0.6461999999999999	7.515104958689468e-13	2.0999892114805775e-8
0.6462999999999999	7.52670894524623e-13	2.3467951641331972e-8
0.6463999999999999	7.538360549127174e-13	9.211899246673856e-8
0.6465	7.550059714750153e-13	1.102120365686024e-7
0.6466	7.561806387685204e-13	2.4416633860566047e-8
0.6466999999999999	7.573600514640443e-13	1.8540213831099713e-8
0.6467999999999999	7.585442043448488e-13	3.771487169103801e-8
0.6468999999999999	7.597330923052733e-13	2.551939217685149e-7
0.6469999999999999	7.60926710349404e-13	4.3296355845784325e-8
0.6470999999999999	7.621250535897397e-13	1.8344853051370602e-8
0.6471999999999999	7.633281172459026e-13	1.9825734389036356e-8
0.6473	7.645358966433489e-13	5.9213143699564476e-8
0.6474	7.6574838721209e-13	1.981522877415887e-7
0.6475	7.669655844854629e-13	3.0586861230326165e-8
0.6476	7.681874840988884e-13	1.6540532090585133e-8
0.6476999999999999	7.694140817886491e-13	2.0311311595320334e-8
0.6477999999999999	7.706453733906969e-13	6.796028367997164e-8
0.6478999999999999	7.718813548394757e-13	1.759465722908145e-7
0.6479999999999999	7.731220221667415e-13	2.8903338928511107e-8
0.6480999999999999	7.743673715004203e-13	1.5828875822702762e-8
0.6481999999999999	7.756173990634732e-13	1.850703206457653e-8
0.6482999999999999	7.768721011727684e-13	5.264401012929194e-8
0.6483999999999999	7.781314742379835e-13	2.42229283582863e-7
0.6484999999999999	7.793955147605103e-13	3.5122629401690156e-8
0.6486	7.806642193323812e-13	1.6186136742696005e-8
0.6486999999999999	7.819375846352005e-13	1.57458151000557e-8
0.6487999999999999	7.832156074391115e-13	3.1895748659091936e-8
0.6488999999999999	7.84498284601739e-13	2.111863648062771e-7
0.6489999999999999	7.857856130671925e-13	6.335632725686597e-8
0.6490999999999999	7.870775898650346e-13	1.946660027129527e-8
0.6491999999999999	7.883742121093139e-13	1.4107356630886652e-8
0.6493	7.896754769975577e-13	1.921555069889742e-8
0.6494	7.909813818098138e-13	6.146894980141699e-8
0.6495	7.922919239076986e-13	2.2727953216962592e-7
0.6496	7.936071007334367e-13	3.3964184233845353e-8
0.6496999999999999	7.949269098089486e-13	1.5591797570098562e-8
0.6497999999999999	7.962513487349109e-13	1.396511669343425e-8
0.6498999999999999	7.975804151898669e-13	2.2867109487242012e-8
0.6499999999999999	7.989141077403826e-13	9.682484948287824e-8
0.6500999999999999	8.002524217847988e-13	1.452092175780953e-7
0.6501999999999999	8.015953576630985e-13	2.7286557442195055e-8
0.6502999999999999	8.029429125453041e-13	1.4403060458736318e-8
0.6503999999999999	8.042950844859811e-13	1.3776512738394692e-8
0.6504999999999999	8.056518716123325e-13	2.3366067193970707e-8
0.6505999999999998	8.070132721233624e-13	1.0035572130411147e-7
0.6507	8.083792842890486e-13	1.4810820805770299e-7
0.6507999999999999	8.097499064495275e-13	2.784901748264645e-8
0.6508999999999999	8.111251370143124e-13	1.4368053993285048e-8
0.6509999999999999	8.125049744614663e-13	1.3104224739596433e-8
0.6510999999999999	8.138894173368462e-13	2.016251588438446e-8
0.6512	8.152784642533143e-13	6.840087467422263e-8
0.6513	8.166721138899731e-13	2.3823655392981547e-7
0.6514	8.180703649914147e-13	3.6305308217422914e-8
0.6515	8.194732163669695e-13	1.5767180030005443e-8
0.6516	8.208806668899662e-13	1.2470645581593924e-8
0.6517	8.222927154970069e-13	1.5881245473827316e-8
0.6517999999999999	8.237093611872361e-13	3.71365742423954e-8
0.6518999999999999	8.25130603021636e-13	2.4556185202716676e-7
0.6519999999999999	8.265564401223219e-13	7.076273444685098e-8
0.6520999999999999	8.279868716718347e-13	2.0799436761693428e-8
0.6521999999999999	8.294218969124632e-13	1.2917989351677727e-8
0.6522999999999999	8.308615151455596e-13	1.2856650762524826e-8
0.6523999999999999	8.323057257308614e-13	2.051934690266315e-8
0.6524999999999999	8.337545280858276e-13	6.851335040547438e-8
0.6525999999999998	8.352079216849865e-13	2.6554272327676194e-7
0.6527	8.366659060592699e-13	4.049597968514921e-8
0.6527999999999999	8.381284807953846e-13	1.6588569417465226e-8
0.6528999999999999	8.395956455351724e-13	1.2119638826303408e-8
0.6529999999999999	8.410673999749672e-13	1.3532275011253524e-8
0.6530999999999999	8.425437438649786e-13	2.4324579568798555e-8
0.6532	8.440246770086922e-13	9.877034871197803e-8
0.6533	8.455101992622364e-13	1.9420556591673288e-7
0.6534	8.470003105337803e-13	3.383323780807983e-8
0.6535	8.484950107829617e-13	1.547453805144233e-8
0.6536	8.499943000202659e-13	1.1867209996124095e-8
0.6537	8.514981783064618e-13	1.3541183146345357e-8
0.6537999999999999	8.53006645752016e-13	2.4368310028654734e-8
0.6538999999999999	8.545197025165183e-13	9.584525174595967e-8
0.6539999999999999	8.560373488081216e-13	2.1455191361389904e-7
0.6540999999999999	8.575595848829762e-13	3.640083976641098e-8
0.6541999999999999	8.590864110446805e-13	1.607581600677273e-8
0.6542999999999999	8.606178276437274e-13	1.1856251377692737e-8
0.6543999999999999	8.621538350769623e-13	1.2774146532921033e-8
0.6544999999999999	8.636944337870467e-13	2.074939867249855e-8
0.6545999999999998	8.652396242619207e-13	6.47118516228738e-8
0.6547	8.667894070342862e-13	3.1974442603387294e-7
0.6547999999999999	8.683437826810663e-13	5.159579791974004e-8
0.6548999999999999	8.699027518229075e-13	1.897372855640126e-8
0.6549999999999999	8.714663151236601e-13	1.240187956222975e-8
0.6550999999999999	8.730344732898694e-13	1.1829714296034353e-8
0.6552	8.746072270702716e-13	1.621067213591715e-8
0.6553	8.761845772553094e-13	3.643179371774843e-8
0.6554	8.777665246766155e-13	2.0517025774989217e-7
0.6555	8.793530702065506e-13	1.1464601759802459e-7
0.6556	8.809442147577039e-13	2.7781791033547696e-8
0.6557	8.825399592824187e-13	1.450902613710837e-8
0.6557999999999999	8.841403047723162e-13	1.1549185515169542e-8
0.6558999999999999	8.857452522578293e-13	1.2866113738398727e-8
0.6559999999999999	8.873548028077385e-13	2.087694274461511e-8
0.6560999999999999	8.889689575286916e-13	6.154564753723456e-8
0.6561999999999999	8.905877175647748e-13	3.4507415770975056e-7
0.6562999999999999	8.922110840970394e-13	6.303586132394777e-8
0.6563999999999999	8.938390583430559e-13	2.1417421460076978e-8
0.6564999999999999	8.954716415564721e-13	1.307694677816118e-8
0.6565999999999999	8.971088350265682e-13	1.1464699757849699e-8
0.6567	8.987506400778232e-13	1.3817185577260828e-8
0.6567999999999999	9.003970580694726e-13	2.445486025903255e-8
0.6568999999999999	9.020480903950909e-13	8.321065076360288e-8
0.6569999999999999	9.037037384821453e-13	3.1818823067325144e-7
0.6570999999999999	9.053640037915952e-13	5.220849744072048e-8
0.6572	9.070288878174545e-13	1.9905192314463937e-8
0.6573	9.086983920863864e-13	1.2775941786491129e-8
0.6574	9.10372518157282e-13	1.1477870355885019e-8
0.6575	9.120512676208515e-13	1.3963532202841306e-8
0.6576	9.137346420992305e-13	2.4576243867884737e-8
0.6577	9.154226432455602e-13	8.084747076232275e-8
0.6577999999999999	9.171152727435974e-13	3.425472874159979e-7
0.6578999999999999	9.188125323073095e-13	5.769869650661985e-8
0.6579999999999999	9.205144236804922e-13	2.122776027628529e-8
0.6580999999999999	9.222209486363734e-13	1.3221903484655561e-8
0.6581999999999999	9.239321089772111e-13	1.1463645538174012e-8
0.6582999999999999	9.256479065339358e-13	1.3250733408141017e-8
0.6583999999999999	9.273683431657485e-13	2.137409490794801e-8
0.6584999999999999	9.290934207597455e-13	5.833439892947602e-8
0.6585999999999999	9.30823141230543e-13	3.471252201613972e-7
0.6586999999999998	9.325575065199014e-13	8.723435013114375e-8
0.6587999999999999	9.342965185963683e-13	2.6429580555941794e-8
0.6588999999999999	9.36040179454879e-13	1.4750651253896939e-8
0.6589999999999999	9.37788491116417e-13	1.1686174912683083e-8
0.6590999999999999	9.395414556276462e-13	1.2224571185066628e-8
0.6591999999999999	9.412990750605396e-13	1.712245142937425e-8
0.6593	9.43061351512033e-13	3.598863424899546e-8
0.6594	9.448282871036534e-13	1.613857199755213e-7
0.6595	9.465998839811841e-13	2.0946569583439464e-7
0.6596	9.483761443142935e-13	4.195398315127699e-8
0.6597	9.501570702962009e-13	1.8756180116158572e-8
0.6597999999999999	9.519426641433286e-13	1.2779913036991672e-8
0.6598999999999999	9.537329280949398e-13	1.1613491801683762e-8
0.6599999999999999	9.555278644128168e-13	1.3721745908606624e-8
0.6600999999999999	9.573274753809044e-13	2.211777650638514e-8
0.6601999999999999	9.591317633049855e-13	5.814772689731839e-8
0.6602999999999999	9.60940730512332e-13	3.376508170388668e-7
0.6603999999999999	9.627543793513753e-13	1.0713814718846959e-7
0.6604999999999999	9.645727121913705e-13	3.052921204441471e-8
0.6605999999999999	9.663957314220745e-13	1.6238835771497303e-8
0.6606999999999998	9.682234394534024e-13	1.2214772009436346e-8
0.6607999999999999	9.700558387151164e-13	1.1927166536169728e-8
0.6608999999999999	9.71892931656482e-13	1.5040637704573744e-8
0.6609999999999999	9.737347207459644e-13	2.6171157347512125e-8
0.6610999999999999	9.755812084708867e-13	7.80835303259459e-8
0.6611999999999999	9.774323973371244e-13	4.019837664505965e-7
0.6613	9.79288289868781e-13	8.4270366936538e-8
0.6614	9.811488886078752e-13	2.7679514223977995e-8
0.6615	9.830141961140102e-13	1.5683899980975277e-8
0.6616	9.848842149640872e-13	1.2200704414768087e-8
0.6617	9.867589477519587e-13	1.214808991499384e-8
0.6617999999999999	9.886383970881542e-13	1.5479635154297424e-8
0.6618999999999999	9.905225655995354e-13	2.698715754712859e-8
0.6619999999999999	9.924114559290174e-13	7.955803370121475e-8
0.6620999999999999	9.943050707352438e-13	4.112975461205489e-7
0.6621999999999999	9.962034126922844e-13	9.100847516154185e-8
0.6622999999999999	9.981064844893435e-13	2.9424695344961052e-8
0.6623999999999999	1.0000142888304366e-12	1.6415732147348422e-8
0.6624999999999999	1.0019268284341037e-12	1.2532522524758362e-8
0.6625999999999999	1.0038441060331065e-12	1.2160210555307993e-8
0.6626999999999998	1.0057661243741279e-12	1.490169963249418e-8
0.6628	1.0076928862174782e-12	2.43021368479822e-8
0.6628999999999999	1.0096243943367796e-12	6.237477225267295e-8
0.6629999999999999	1.0115606515187001e-12	3.4157978044021823e-7
0.6630999999999999	1.013501660562636e-12	1.355947825286416e-7
0.6631999999999999	1.0154474242804326e-12	3.695057369582686e-8
0.6633	1.0173979454960877e-12	1.8780179435093023e-8
0.6634	1.0193532270454419e-12	1.3392104361886487e-8
0.6635	1.0213132717759237e-12	1.2164586401032994e-8
0.6636	1.0232780825462308e-12	1.3774978938904211e-8
0.6637	1.0252476622260554e-12	2.0029926254915407e-8
0.6638	1.0272220136957902e-12	4.1693305224121274e-8
0.6638999999999999	1.0292011398462475e-12	1.683713031696046e-7
0.6639999999999999	1.0311850435783626e-12	3.0019038487401106e-7
0.6640999999999999	1.0331737278029238e-12	5.907648678089929e-8
0.6641999999999999	1.0351671954402746e-12	2.4541524595209866e-8
0.6642999999999999	1.0371654494200399e-12	1.5425674971523402e-8
0.6643999999999999	1.0391684926808394e-12	1.2613825508364965e-8
0.6644999999999999	1.041176328169999e-12	1.2794613527639687e-8
0.6645999999999999	1.0431889588432806e-12	1.6160102294524377e-8
0.6646999999999998	1.0452063876645993e-12	2.6899588388285743e-8
0.6648	1.0472286176057352e-12	6.984461885296871e-8
0.6648999999999999	1.049255651646055e-12	3.709572978898613e-7
0.6649999999999999	1.0512874927722439e-12	1.4645767635777329e-7
0.6650999999999999	1.0533241439780264e-12	4.047480004302595e-8
0.6651999999999999	1.0553656082638749e-12	2.0431222180520602e-8
0.6653	1.05741188863674e-12	1.4313563493934203e-8
0.6654	1.059462988109774e-12	1.2625501283573096e-8
0.6655	1.0615189097020639e-12	1.3652544452784897e-8
0.6656	1.0635796564383411e-12	1.841063761768246e-8
0.6657	1.0656452313487123e-12	3.335724476821927e-8
0.6658	1.0677156374683827e-12	1.0026890272732457e-7
0.6658999999999999	1.0697908778373886e-12	4.63849591106556e-7
0.6659999999999999	1.0718709555003182e-12	1.0707634346780442e-7
0.6660999999999999	1.0739558735060333e-12	3.519257748891765e-8
0.6661999999999999	1.0760456349074125e-12	1.9286599912999586e-8
0.6662999999999999	1.0781402427610483e-12	1.4154246062938817e-8
0.6663999999999999	1.0802397001270034e-12	1.2876311099277031e-8
0.6664999999999999	1.082344010068532e-12	1.4248961886434003e-8
0.6665999999999999	1.084453175651799e-12	1.959258311459242e-8
0.6666999999999998	1.0865671999456071e-12	3.620546469183525e-8
0.6668	1.088686086021144e-12	1.1167676169697354e-7
0.6668999999999999	1.090809836951678e-12	4.778224669648348e-7
0.6669999999999999	1.0929384558123258e-12	1.0657761169685436e-7
0.6670999999999999	1.0950719456797502e-12	3.598080672996667e-8
0.6671999999999999	1.0972103096319014e-12	1.987921955732388e-8
0.6673	1.0993535507477539e-12	1.4581878083398269e-8
0.6674	1.1015016721070136e-12	1.3174293065221056e-8
0.6675	1.1036546767898732e-12	1.4375458961347228e-8
0.6676	1.1058125678767232e-12	1.9281523635996055e-8
0.6677	1.1079753484478867e-12	3.402785767384497e-8
0.6678	1.1101430215833522e-12	9.515068591446684e-8
0.6678999999999999	1.1123155903624984e-12	4.675190319710022e-7
0.6679999999999999	1.114493057863825e-12	1.4043338635583933e-7
0.6680999999999999	1.1166754271646887e-12	4.280666373337417e-8
0.6681999999999999	1.118862701341016e-12	2.2307846105485375e-8
0.6682999999999999	1.1210548834670522e-12	1.5671475537724104e-8
0.6683999999999999	1.1232519766150738e-12	1.3591568357699553e-8
0.6684999999999999	1.1254539838551315e-12	1.4156773370625426e-8
0.6685999999999999	1.1276609082547754e-12	1.7853531553096687e-8
0.6686999999999999	1.1298727528787647e-12	2.8624960292381457e-8
0.6688	1.1320895207888415e-12	6.66646373578709e-8
0.6688999999999999	1.1343112150434036e-12	3.0174656605970057e-7
0.6689999999999999	1.1365378386972715e-12	2.591218181511899e-7
0.6690999999999999	1.1387693948014122e-12	6.182014133185184e-8
0.6691999999999999	1.1410058864026505e-12	2.7976975911601122e-8
0.6693	1.1432473165434091e-12	1.7952355494003728e-8
0.6694	1.1454936882614342e-12	1.4452797667427044e-8
0.6695	1.147745004589527e-12	1.3970856770426906e-8
0.6696	1.1500012685552485e-12	1.6125720700792178e-8
0.6697	1.1522624831806862e-12	2.283976652961431e-8
0.6698	1.1545286514821368e-12	4.3043019140674127e-8
0.6698999999999999	1.156799776469871e-12	1.3339208047884385e-7
0.6699999999999999	1.159075861147821e-12	5.227914749303075e-7
0.6700999999999999	1.1613569085133431e-12	1.223674769645087e-7
0.6701999999999999	1.1636429215569192e-12	4.1838897185549904e-8
0.6702999999999999	1.165933903261876e-12	2.290591572153138e-8
0.6703999999999999	1.1682298566041301e-12	1.6444519439893113e-8
0.6704999999999999	1.170530784551902e-12	1.4352915470806218e-8
0.6705999999999999	1.1728366900654393e-12	1.4862041872048084e-8
0.6706999999999999	1.1751475760967194e-12	1.8376729292263937e-8
0.6708	1.1774634455892226e-12	2.8270496516084218e-8
0.6708999999999999	1.1797843014775898e-12	6.034128182950413e-8
0.6709999999999999	1.1821101466873959e-12	2.324381835037835e-7
0.6710999999999999	1.1844409841348438e-12	3.9681185990879196e-7
0.6711999999999999	1.1867768167264907e-12	8.632357508628957e-8
0.6712999999999999	1.1891176473589568e-12	3.532743280744562e-8
0.6714	1.1914634789186781e-12	2.1211940744511506e-8
0.6715	1.1938143142815806e-12	1.612840423370482e-8
0.6716	1.1961701563128236e-12	1.4681371809653785e-8
0.6717	1.1985310078665146e-12	1.5749988032224427e-8
0.6718	1.2008968717854246e-12	2.0158774958725517e-8
0.6718999999999999	1.2032677509006925e-12	3.229278226737835e-8
0.6719999999999999	1.2056436480315612e-12	7.322200475899051e-8
0.6720999999999999	1.2080245659850767e-12	3.063705682254948e-7
0.6721999999999999	1.2104105075558027e-12	3.335693412039641e-7
0.6722999999999999	1.2128014755255342e-12	7.861143433014271e-8
0.6723999999999999	1.2151974726630165e-12	3.4303442813949926e-8
0.6724999999999999	1.217598501723655e-12	2.126402959040222e-8
0.6725999999999999	1.2200045654492202e-12	1.6459911008186174e-8
0.6726999999999999	1.2224156665675555e-12	1.5137938968865613e-8
0.6727999999999998	1.224831807792295e-12	1.632063258814991e-8
0.6728999999999999	1.22725299182257e-12	2.0890535883011164e-8
0.6729999999999999	1.2296792213427128e-12	3.3256932601265394e-8
0.6730999999999999	1.2321104990219599e-12	7.405376539696922e-8
0.6731999999999999	1.2345468275141757e-12	2.9796728129231943e-7
0.6732999999999999	1.2369882094575333e-12	3.7460949287675396e-7
0.6734	1.239434647474237e-12	8.734815277680893e-8
0.6735	1.24188614417021e-12	3.7311678131011426e-8
0.6736	1.2443427021348187e-12	2.275567421202919e-8
0.6737	1.2468043239405446e-12	1.7340559251009467e-8
0.6738	1.2492710121427098e-12	1.5666268046886062e-8
0.6738999999999999	1.2517427692791699e-12	1.6513149439691347e-8
0.6739999999999999	1.2542195978700027e-12	2.048423904296027e-8
0.6740999999999999	1.2567015004172138e-12	3.1065063091929396e-8
0.6741999999999999	1.2591884794044362e-12	6.338117098697144e-8
0.6742999999999999	1.261680537296616e-12	2.1842516155503184e-7
0.6743999999999999	1.2641776765397166e-12	5.281857463214953e-7
0.6744999999999999	1.2666798995604122e-12	1.1981723650389003e-7
0.6745999999999999	1.2691872087657553e-12	4.584158897913287e-8
0.6746999999999999	1.2716996065429085e-12	2.6187960616448867e-8
0.6747999999999998	1.2742170952588123e-12	1.9008972304814814e-8
0.6748999999999999	1.2767396772598694e-12	1.6432761138122207e-8
0.6749999999999999	1.2792673548716424e-12	1.6527996708873532e-8
0.6750999999999999	1.2818001303985273e-12	1.9366290241514573e-8
0.6751999999999999	1.2843380061234717e-12	2.7127727508166943e-8
0.6752999999999999	1.2868809843076154e-12	4.85928827244394e-8
0.6754	1.2894290671900124e-12	1.3119482222431565e-7
0.6755	1.2919822569872736e-12	5.678554229217053e-7
0.6756	1.2945405558932975e-12	2.1898743085964688e-7
0.6757	1.2971039660788955e-12	6.65266502682412e-8
0.6758	1.2996724896915147e-12	3.3348612624230564e-8
0.6759	1.3022461288548961e-12	2.2182630982294013e-8
0.6759999999999999	1.3048248856687365e-12	1.785542823028369e-8
0.6760999999999999	1.3074087622083987e-12	1.6763140455750565e-8
0.6761999999999999	1.3099977605245505e-12	1.819096850484256e-8
0.6762999999999999	1.3125918826428589e-12	2.3104887339106862e-8
0.6763999999999999	1.315191130563637e-12	3.5783100490300756e-8
0.6764999999999999	1.317795506261551e-12	7.460096158847556e-8
0.6765999999999999	1.3204050116852551e-12	2.6148894948837923e-7
0.6766999999999999	1.3230196487570613e-12	5.398645137851869e-7
0.6767999999999998	1.3256394193726328e-12	1.2685298261457155e-7
0.6769	1.3282643254006013e-12	4.988561747582251e-8
0.6769999999999999	1.3308943686822747e-12	2.8710393133952603e-8
0.6770999999999999	1.3335295510312731e-12	2.0791591148208456e-8
0.6771999999999999	1.3361698742331905e-12	1.7801521373519006e-8
0.6772999999999999	1.338815340045262e-12	1.7596876313430075e-8
0.6774	1.341465950196011e-12	2.0057441221657654e-8
0.6775	1.3441217063849105e-12	2.6887556404937795e-8
0.6776	1.3467826102820308e-12	4.4667520245536236e-8
0.6777	1.349448663527696e-12	1.0413499457217931e-7
0.6778	1.3521198677321387e-12	4.2094718360956384e-7
0.6779	1.3547962244751356e-12	3.843334831747926e-7
0.6779999999999999	1.3574777353056685e-12	9.94513513904759e-8
0.6780999999999999	1.3601644017415648e-12	4.435285385170067e-8
0.6781999999999999	1.3628562252691422e-12	2.7321945230043928e-8
0.6782999999999999	1.3655532073428457e-12	2.0659000889530972e-8
0.6783999999999999	1.3682553493848983e-12	1.8252098141899176e-8
0.6784999999999999	1.3709626527849388e-12	1.8509588038195153e-8
0.6785999999999999	1.3736751188996479e-12	2.1595158272452207e-8
0.6786999999999999	1.376392749052392e-12	2.965921336036678e-8
0.6787999999999998	1.379115544532876e-12	5.0774679938048004e-8
0.6789	1.381843506596745e-12	1.2391062628606274e-7
0.6789999999999999	1.3845766364652189e-12	5.101566449059449e-7
0.6790999999999999	1.3873149353247514e-12	3.4453867130250705e-7
0.6791999999999999	1.3900584043266239e-12	9.533927701208846e-8
0.6792999999999999	1.3928070445865877e-12	4.4317193048079275e-8
0.6794	1.3955608571844968e-12	2.7880796056327358e-8
0.6795	1.3983198431638928e-12	2.1327799368698317e-8
0.6796	1.4010840035316727e-12	1.8959434518665287e-8
0.6797	1.4038533392576736e-12	1.9268609556005804e-8
0.6798	1.4066278512743079e-12	2.2444593035280622e-8
0.6799	1.409407540476164e-12	3.063298840760337e-8
0.6799999999999999	1.4121924077196318e-12	5.17174438980513e-8
0.6800999999999999	1.4149824538225039e-12	1.2246560914890502e-7
0.6801999999999999	1.4177776795635863e-12	4.871339369331305e-7
0.6802999999999999	1.4205780856823224e-12	3.993842713685244e-7
0.6803999999999999	1.4233836728783607e-12	1.0803560676604945e-7
0.6804999999999999	1.4261944418111956e-12	4.895184342472896e-8
0.6805999999999999	1.4290103930997646e-12	3.023885817126309e-8
0.6806999999999999	1.4318315273220117e-12	2.276441141712669e-8
0.6807999999999998	1.4346578450145298e-12	1.9905369678464468e-8
0.6809	1.4374893466721288e-12	1.9846807239463894e-8
0.6809999999999999	1.4403260327474392e-12	2.256312295981943e-8
0.6810999999999999	1.4431679036504959e-12	2.977143823058412e-8
0.6811999999999999	1.4460149597483345e-12	4.768911067296553e-8
0.6812999999999999	1.44886720136458e-12	1.0276713652175721e-7
0.6814	1.4517246287790244e-12	3.6368249303977934e-7
0.6815	1.4545872422272106e-12	5.763187978189067e-7
0.6816	1.4574550419000117e-12	1.4672265622498734e-7
0.6817	1.4603280279432255e-12	6.0332766361586e-8
0.6818	1.4632062004571233e-12	3.5117206471785184e-8
0.6819	1.4660895594960538e-12	2.5304224431189343e-8
0.6819999999999999	1.468978105067989e-12	2.129503372680031e-8
0.6820999999999999	1.471871837134109e-12	2.042945688614143e-8
0.6821999999999999	1.474770755608366e-12	2.2231673694629014e-8
0.6822999999999999	1.477674860357047e-12	2.7751014434889032e-8
0.6823999999999999	1.480584151198333e-12	4.105293599329023e-8
0.6824999999999999	1.4834986279018919e-12	7.749236714485571e-8
0.6825999999999999	1.4864182901883742e-12	2.1988258945251126e-7
0.6826999999999999	1.4893431377290327e-12	7.527094579359185e-7
0.6827999999999999	1.4922731701452316e-12	2.537975829470782e-7
0.6829	1.4952083870080373e-12	8.614437910948873e-8
0.6829999999999999	1.4981487878377168e-12	4.474392230702813e-8
0.6830999999999999	1.5010943721033253e-12	2.985584029851442e-8
0.6831999999999999	1.504045139222248e-12	2.362387900152332e-8
0.6832999999999999	1.507001088559716e-12	2.140404067045612e-8
0.6834	1.5099622194283788e-12	2.1932526479907748e-8
0.6835	1.5129285310877975e-12	2.55016426569668e-8
0.6836	1.5159000227440263e-12	3.432881463653009e-8
0.6837	1.5188766935491169e-12	5.609585166065791e-8
0.6838	1.5218585426006478e-12	1.236766388980487e-7
0.6839	1.5248455689412728e-12	4.406861636674911e-7
0.6839999999999999	1.5278377715582152e-12	5.815819026393757e-7
0.6840999999999999	1.5308351493828029e-12	1.5492997499258403e-7
0.6841999999999999	1.5338377012900047e-12	6.569417127415786e-8
0.6842999999999999	1.5368454260979113e-12	3.867937441375245e-8
0.6843999999999999	1.5398583225672773e-12	2.7934568023624172e-8
0.6844999999999999	1.54287638940102e-12	2.3417333461561095e-8
0.6845999999999999	1.5458996252437387e-12	2.2252268547649207e-8
0.6846999999999999	1.548928028681199e-12	2.3828467815394225e-8
0.6847999999999999	1.5519615982398644e-12	2.90018223507264e-8
0.6848999999999998	1.5550003323863698e-12	4.12060028101897e-8
0.6849999999999999	1.5580442295270465e-12	7.253825311402333e-8
0.6850999999999999	1.5610932880073756e-12	1.803662806174576e-7
0.6851999999999999	1.5641475061115265e-12	6.781584181415902e-7
0.6852999999999999	1.5672068820618222e-12	4.0673279568035536e-7
0.6853999999999999	1.5702714140182326e-12	1.2265594507882216e-7
0.6855	1.5733411000778409e-12	5.839485513613631e-8
0.6856	1.576415938274345e-12	3.6725457083918105e-8
0.6857	1.5794959265775376e-12	2.769290501222835e-8
0.6858	1.5825810628927603e-12	2.3968535795638887e-8
0.6859	1.5856713450603836e-12	2.338285086767621e-8
0.6859999999999999	1.588766770855295e-12	2.5645431072741526e-8
0.6860999999999999	1.5918673379863352e-12	3.198043864515353e-8
0.6861999999999999	1.594973044095773e-12	4.673315213329223e-8
0.6862999999999999	1.5980838867587929e-12	8.547887469770355e-8
0.6863999999999999	1.6011998634828875e-12	2.2547674731163685e-7
0.6864999999999999	1.6043209717073815e-12	7.950783045085618e-7
0.6865999999999999	1.6074472088028506e-12	3.5477629283024634e-7
0.6866999999999999	1.6105785720705471e-12	1.1555134378692544e-7
0.6867999999999999	1.6137150587418918e-12	5.766375552613244e-8
0.6868999999999998	1.6168566659778798e-12	3.723048839101681e-8
0.6869999999999999	1.6200033908685354e-12	2.8535681234870595e-8
0.6870999999999999	1.6231552304323443e-12	2.4967398960477776e-8
0.6871999999999999	1.6263121816156722e-12	2.453737204741382e-8
0.6872999999999999	1.6294742412922315e-12	2.7040919058323414e-8
0.6873999999999999	1.632641406262449e-12	3.3805842705121737e-8
0.6875	1.6358136732529507e-12	4.940071433402617e-8
0.6876	1.6389910389159257e-12	9.001104326885114e-8
0.6877	1.6421734998285786e-12	2.3451529117586236e-7
0.6878	1.6453610524925335e-12	8.161706924554505e-7
0.6879	1.64855369333323e-12	3.842036509261904e-7
0.688	1.651751418699345e-12	1.25161516071527e-7
0.6880999999999999	1.6549542248621914e-12	6.211523847517339e-8
0.6881999999999999	1.658162108015107e-12	3.986724299066939e-8
0.6882999999999999	1.6613750642728584e-12	3.035452090880594e-8
0.6883999999999999	1.6645930896710295e-12	2.634931848030958e-8
0.6884999999999999	1.6678161801654203e-12	2.5639749776917945e-8
0.6885999999999999	1.671044331631419e-12	2.7890863422731073e-8
0.6886999999999999	1.6742775398633818e-12	3.424957915354352e-8
0.6887999999999999	1.6775158005740295e-12	4.8742904134515136e-8
0.6888999999999998	1.680759109393798e-12	8.505899627662663e-8
0.689	1.6840074618702394e-12	2.0512224597270563e-7
0.6890999999999999	1.6872608534673403e-12	7.281568413196136e-7
0.6891999999999999	1.6905192795649359e-12	5.104466189024949e-7
0.6892999999999999	1.6937827354580407e-12	1.5591486185104778e-7
0.6893999999999999	1.6970512163562193e-12	7.30928680805483e-8
0.6895	1.700324717382933e-12	4.518565289773278e-8
0.6896	1.703603233574873e-12	3.342452692655316e-8
0.6897	1.7068867598813388e-12	2.8276518688529972e-8
0.6898	1.7101752911635504e-12	2.6810450275939334e-8
0.6899	1.7134688221939898e-12	2.8332332073163492e-8
0.69	1.7167673476557524e-12	3.3580228269093315e-8
0.6900999999999999	1.7200708621418603e-12	4.555870444558265e-8
0.6901999999999999	1.7233793601545842e-12	7.394960363245576e-8
0.6902999999999999	1.7266928361047782e-12	1.5763904809985038e-7
0.6903999999999999	1.7300112843111932e-12	5.104930771370248e-7
0.6904999999999999	1.7333346989997845e-12	7.89152024026034e-7
0.6905999999999999	1.7366630743030324e-12	2.3051865387366585e-7
0.6906999999999999	1.7399964042592327e-12	9.586329970835935e-8
0.6907999999999999	1.7433346828118118e-12	5.4972433944099925e-8
0.6908999999999998	1.7466779038086291e-12	3.854171890598448e-8
0.691	1.7500260610012478e-12	3.1195341457747095e-8
0.6910999999999999	1.7533791480442381e-12	2.83803740686166e-8
0.6911999999999999	1.7567371584944698e-12	2.8727547469486085e-8
0.6912999999999999	1.7601000858103796e-12	3.240454365390115e-8
0.6913999999999999	1.7634679233512616e-12	4.1287500868815344e-8
0.6915	1.766840664376528e-12	6.130344954679827e-8
0.6916	1.7702183020449716e-12	1.1320592322636066e-7
0.6917	1.7736008294140576e-12	2.962570662757462e-7
0.6918	1.7769882394391447e-12	9.386804639455782e-7
0.6919	1.7803805249727887e-12	4.296835861525455e-7
0.692	1.7837776787639337e-12	1.4668236404558584e-7
0.6920999999999999	1.7871796934572208e-12	7.391006438571254e-8
0.6921999999999999	1.7905865615921822e-12	4.7550625896617306e-8
0.6922999999999999	1.7939982756024961e-12	3.6030982130616095e-8
0.6923999999999999	1.7974148278152265e-12	3.094627007363519e-8
0.6924999999999999	1.8008362104500557e-12	2.9612725325445292e-8
0.6925999999999999	1.8042624156184844e-12	3.1434861956909686e-8
0.6926999999999999	1.8076934353230593e-12	3.725717551502934e-8
0.6927999999999999	1.8111292614566215e-12	5.027405149530979e-8
0.6928999999999998	1.8145698858014672e-12	8.049227492535776e-8
0.693	1.8180153000285859e-12	1.6653004160237742e-7
0.6930999999999999	1.821465495696836e-12	5.100859885380086e-7
0.6931999999999999	1.8249204642521848e-12	9.201018701492226e-7
0.6932999999999999	1.8283801970268455e-12	2.859686218717574e-7
0.6933999999999999	1.8318446852384945e-12	1.159561244255001e-7
0.6935	1.8353139199894714e-12	6.507406704901556e-8
0.6936	1.8387878922659058e-12	4.478358244260554e-8
0.6937	1.8422665929369237e-12	3.5591679119775176e-8
0.6938	1.845750012753816e-12	3.174253479243754e-8
0.6939	1.8492381423491856e-12	3.138830182925813e-8
0.694	1.852730972236125e-12	3.4383765369182864e-8
0.6940999999999999	1.8562284928073293e-12	4.212913260390818e-8
0.6941999999999999	1.8597306943343074e-12	5.91244544270001e-8
0.6942999999999999	1.8632375669664484e-12	9.980112347349885e-8
0.6943999999999999	1.8667491007302274e-12	2.2376756776697424e-7
0.6944999999999999	1.870265285528286e-12	7.278365926463983e-7
0.6945999999999999	1.8737861111385924e-12	7.596138573724092e-7
0.6946999999999999	1.877311567213548e-12	2.3572143907571196e-7
0.6947999999999999	1.8808416432791075e-12	1.0526891238874384e-7
0.6948999999999999	1.884376328733892e-12	6.252711037390312e-8
0.695	1.887915612848292e-12	4.461922431189123e-8
0.6950999999999999	1.8914594847635567e-12	3.638970537974759e-8
0.6951999999999999	1.8950079334909165e-12	3.3117777009444005e-8
0.6952999999999999	1.8985609479106465e-12	3.331707764319972e-8
0.6953999999999999	1.902118516771176e-12	3.708220221790209e-8
0.6955	1.9056806286881406e-12	4.617376582954376e-8
0.6956	1.909247272143471e-12	6.599258101954042e-8
0.6957	1.912818435484453e-12	1.1404680947594004e-7
0.6958	1.916394106922803e-12	2.6433766221141666e-7
0.6959	1.9199742745337193e-12	8.528246622936916e-7
0.696	1.923558926254929e-12	7.094031970154678e-7
0.6960999999999999	1.92714804988572e-12	2.2802660183731318e-7
0.6961999999999999	1.9307416330860157e-12	1.0575114894325528e-7
0.6962999999999999	1.9343396633753774e-12	6.414408986359944e-8
0.6963999999999999	1.9379421281320472e-12	4.635128728221675e-8
0.6964999999999999	1.9415490145919686e-12	3.8103906447099345e-8
0.6965999999999999	1.9451603098478032e-12	3.485269803241692e-8
0.6966999999999999	1.9487760008479347e-12	3.5163343149221545e-8
0.6967999999999999	1.9523960743954915e-12	3.917535437676788e-8
0.6968999999999999	1.9560205171473037e-12	4.872834594779079e-8
0.697	1.9596493156129606e-12	6.938042201006534e-8
0.6970999999999999	1.9632824561537422e-12	1.1890214673941633e-7
0.6971999999999999	1.9669199249816185e-12	2.707609874627614e-7
0.6972999999999999	1.97056170815823e-12	8.567378196886638e-7
0.6973999999999999	1.9742077915938573e-12	7.801035592941796e-7
0.6974999999999999	1.977858161046361e-12	2.5266151767030475e-7
0.6976	1.9815128021201727e-12	1.1595069082201749e-7
0.6977	1.985171700265204e-12	6.969607400239466e-8
0.6978	1.98883484077583e-12	4.99557113747229e-8
0.6979	1.992502208789803e-12	4.0734268833330084e-8
0.698	1.996173789287177e-12	3.692844960955838e-8
0.6980999999999999	1.999849567089264e-12	3.687113251200942e-8
0.6981999999999999	2.0035295268575166e-12	4.05495453618175e-8
0.6982999999999999	2.0072136530924434e-12	4.9584469662371046e-8
0.6983999999999999	2.0109019301325553e-12	6.891676146053727e-8
0.6984999999999999	2.0145943421531946e-12	1.1377943735547655e-7
0.6985999999999999	2.0182908731654915e-12	2.433506185603464e-7
0.6986999999999999	2.0219915070151984e-12	7.372847359881514e-7
0.6987999999999999	2.025696227381615e-12	9.80091214365798e-7
0.6988999999999999	2.029405017776424e-12	3.2118983054827055e-7
0.6989999999999998	2.033117861542555e-12	1.3913613617577503e-7
0.6990999999999999	2.0368347418530814e-12	8.041359084725651e-8
0.6991999999999999	2.040555641710008e-12	5.60077301227201e-8
0.6992999999999999	2.0442805439431882e-12	4.45934464434778e-8
0.6993999999999999	2.0480094312090894e-12	3.953962971744598e-8
0.6994999999999999	2.0517422859896845e-12	3.858924356386298e-8
0.6996	2.05547909059123e-12	4.137261392875066e-8
0.6997	2.059219827143107e-12	4.9055259051595826e-8
0.6998	2.0629644775966137e-12	6.546479651843277e-8
0.6999	2.0667130237237794e-12	1.0187022656559492e-7
0.7	2.0704654471161616e-12	1.9814735884824922e-7
0.7001	2.0742409734339274e-12	5.380161703923614e-7
0.7001999999999999	2.078034346499499e-12	1.2146475675428063e-6
0.7002999999999999	2.081839830490323e-12	4.786674720443794e-7
0.7003999999999999	2.085656096819294e-12	1.8618641515719647e-7
0.7004999999999999	2.0894841359891038e-12	9.979412123525141e-8
0.7005999999999999	2.093320775207928e-12	6.597548638462113e-8
0.7006999999999999	2.0971660400038448e-12	5.0434830814532e-8
0.7007999999999999	2.101021996845985e-12	4.315392824913332e-8
0.7008999999999999	2.10488414970466e-12	4.068939976128329e-8
0.7009999999999998	2.1087577956624583e-12	4.206147664962538e-8
0.7011	2.1126370121804923e-12	4.782182847325911e-8
0.7011999999999999	2.1165266593774156e-12	6.054746463803553e-8
0.7012999999999999	2.1204231113002845e-12	8.762203955585346e-8
0.7013999999999999	2.1243270094626376e-12	1.5250925817518157e-7
0.7014999999999999	2.1282408644704835e-12	3.510407014822927e-7
0.7016	2.132159212767703e-12	1.047036189602584e-6
0.7017	2.1360886192829784e-12	8.414420171494409e-7
0.7018	2.140024580635851e-12	2.890050938912063e-7
0.7019	2.1439650666247605e-12	1.3672909001423027e-7
0.702	2.147918384379527e-12	8.318843523820814e-8
0.7021	2.1518766911762572e-12	5.981988605233459e-8
0.7021999999999999	2.155839555235113e-12	4.866036244165407e-8
0.7022999999999999	2.1598151004612836e-12	4.380340568980485e-8
0.7023999999999999	2.1637959906049265e-12	4.321975783724132e-8
0.7024999999999999	2.1677814719259678e-12	4.669763997149839e-8
0.7025999999999999	2.171777469680139e-12	5.564737657147499e-8
0.7026999999999999	2.1757811796172326e-12	7.442299624264624e-8
0.7027999999999999	2.1797895159451956e-12	1.1562112883278221e-7
0.7028999999999999	2.183804095405757e-12	2.2295893055833001e-7
0.7029999999999998	2.187830859850423e-12	5.898347948281452e-7
0.7031	2.1918622872058416e-12	1.314934293171791e-6
0.7031999999999999	2.195898362238881e-12	5.524178496811425e-7
0.7032999999999999	2.199943528421523e-12	2.1675275514592535e-7
0.7033999999999999	2.2039982808082637e-12	1.1581210295355559e-7
0.7034999999999999	2.208057718765896e-12	7.612100296665174e-8
0.7036	2.2121218269547973e-12	5.775972419083994e-8
0.7037	2.216195881329557e-12	4.896971223037007e-8
0.7038	2.220278915218048e-12	4.5647874636396995e-8
0.7039	2.2243666586260295e-12	4.6505799300084866e-8
0.704	2.2284590961138702e-12	5.1878093543732925e-8
0.7041	2.2325602170493577e-12	6.400213959287443e-8
0.7041999999999999	2.236671827378218e-12	8.922037996252468e-8
0.7042999999999999	2.2407881724911583e-12	1.4648131583728723e-7
0.7043999999999999	2.2449092368553003e-12	3.0610644538595416e-7
0.7044999999999999	2.2490354726495264e-12	8.679392875592722e-7
0.7045999999999999	2.253175955457784e-12	1.203285156820885e-6
0.7046999999999999	2.257321199657752e-12	4.3063540620284566e-7
0.7047999999999999	2.2614711896302634e-12	1.878129764611102e-7
0.7048999999999999	2.2656259095855805e-12	1.0773043880962345e-7
0.7049999999999998	2.2697901033447785e-12	7.413735877953312e-8
0.7051	2.273964544839925e-12	5.812769505879186e-8
0.7051999999999999	2.278143760005712e-12	5.0559943839176865e-8
0.7052999999999999	2.2823277329723093e-12	4.816574121126672e-8
0.7053999999999999	2.2865164476971463e-12	5.0058952603492145e-8
0.7054999999999999	2.2907168695885226e-12	5.695710299338639e-8
0.7056	2.2949256100599687e-12	7.178600685707447e-8
0.7057	2.2991391375605225e-12	1.0265259078983008e-7
0.7058	2.303357435974025e-12	1.7432978929222928e-7
0.7059	2.3075804890094213e-12	3.818376374377546e-7
0.706	2.311815249350994e-12	1.0838779575827537e-6
0.7061	2.3160586331114794e-12	1.09217916534705e-6
0.7061999999999999	2.3203068183832244e-12	3.9017760722361253e-7
0.7062999999999999	2.3245597888083314e-12	1.8034314309607768e-7
0.7063999999999999	2.3288175278519394e-12	1.0726370505799067e-7
0.7064999999999999	2.3330845670108265e-12	7.556096221353203e-8
0.7065999999999999	2.3373629421625894e-12	6.022502462404822e-8
0.7066999999999999	2.3416461344758047e-12	5.303999098886672e-8
0.7067999999999999	2.3459341273558195e-12	5.10377530094845e-8
0.7068999999999999	2.3502269040289488e-12	5.349980549136331e-8
0.7069999999999999	2.354524447541252e-12	6.134457978091478e-8
0.7071	2.3588376999688195e-12	7.789464992402584e-8
0.7071999999999999	2.36315625216565e-12	1.1225945097775825e-7
0.7072999999999999	2.3674796215606877e-12	1.9233640341340665e-7
0.7073999999999999	2.371807791146723e-12	4.250564931793948e-7
0.7074999999999999	2.376140743734239e-12	1.1827693475970797e-6
0.7076	2.3804818916218433e-12	1.098889265458636e-6
0.7077	2.3848361598241535e-12	3.997468194958822e-7
0.7078	2.3891952631191423e-12	1.880555385382574e-7
0.7079	2.3935591842716882e-12	1.1289446103425513e-7
0.708	2.397927905862342e-12	7.992261610776331e-8
0.7081	2.40230141028606e-12	6.385805742541728e-8
0.7081999999999999	2.406684654886207e-12	5.628045913296502e-8
0.7082999999999999	2.411079852466883e-12	5.4117083856874435e-8
0.7083999999999999	2.415479886885809e-12	5.660517113435336e-8
0.7084999999999999	2.419884740499628e-12	6.465500753966573e-8
0.7085999999999999	2.4242943954773485e-12	8.159227591855577e-8
0.7086999999999999	2.4287088337991303e-12	1.1644273105540688e-7
0.7087999999999999	2.433131985030687e-12	1.9630406072995006e-7
0.7088999999999999	2.4375684971043525e-12	4.220346254469768e-7
0.7089999999999999	2.4420098484955527e-12	1.1566621098760173e-6
0.7091	2.4464560211537477e-12	1.2348328242856446e-6
0.7091999999999999	2.4509069968375136e-12	4.5796474943622295e-7
0.7092999999999999	2.45536275711332e-12	2.1160291019546043e-7
0.7093999999999999	2.459823393118974e-12	1.2515113446520888e-7
0.7094999999999999	2.464301610382185e-12	8.755081903599408e-8
0.7096	2.4687846702336688e-12	6.922226560886282e-8
0.7097	2.473272554217197e-12	6.038875252283433e-8
0.7098	2.4777652436824605e-12	5.7446117753140746e-8
0.7099	2.482262719783704e-12	5.936221091312492e-8
0.71	2.4867649634784705e-12	6.682375351021098e-8
0.7101	2.4912784894786796e-12	8.277616971192201e-8
0.7101999999999999	2.4958036547001945e-12	1.1516428846664769e-7
0.7102999999999999	2.500333647771259e-12	1.8695227138566823e-7
0.7103999999999999	2.5048684496345456e-12	3.7902334583945176e-7
0.7104999999999999	2.509408041034057e-12	1.0042092986028324e-6
0.7105999999999999	2.513952402513762e-12	1.4825203235071126e-6
0.7106999999999999	2.5185015144162696e-12	5.882842410293205e-7
0.7107999999999999	2.5230658667837306e-12	2.5812050742511024e-7
0.7108999999999999	2.5276383719311803e-12	1.4667668465995167e-7
0.7109999999999999	2.532215690096827e-12	9.965143806054503e-8
0.7110999999999998	2.5367978016167764e-12	7.695730460546906e-8
0.7111999999999999	2.541384686623804e-12	6.574738966134607e-8
0.7112999999999999	2.5459763250460106e-12	6.128632681541428e-8
0.7113999999999999	2.550572696605511e-12	6.19942306212131e-8
0.7114999999999999	2.5551855396346785e-12	6.812834873285847e-8
0.7115999999999999	2.5598057830007657e-12	8.1972651216452e-8
0.7117	2.564430824519768e-12	1.0980143208339833e-7
0.7118	2.569060643916075e-12	1.689142926947268e-7
0.7119	2.573695220706153e-12	3.1570869133315323e-7
0.712	2.578334534197115e-12	7.70454990823354e-7
0.7121	2.5829785634852847e-12	1.659035396972151e-6
0.7121999999999999	2.58763726834125e-12	8.537382431048304e-7
0.7122999999999999	2.5923056544577044e-12	3.4672110609069183e-7
0.7123999999999999	2.596978823889307e-12	1.838008148580785e-7
0.7124999999999999	2.6016567557441447e-12	1.1886684716217595e-7
0.7125999999999999	2.6063394289176155e-12	8.83847335565156e-8
0.7126999999999999	2.611026822091089e-12	7.312600429284092e-8
0.7127999999999999	2.6157189137304153e-12	6.616741403154492e-8
0.7128999999999999	2.6204205360824788e-12	6.496237845472218e-8
0.7129999999999999	2.625137475596895e-12	6.912156647594222e-8
0.7130999999999998	2.62985918368055e-12	8.010668568421625e-8
0.7132	2.634585638820951e-12	1.0238529836663969e-7
0.7132999999999999	2.639316819288238e-12	1.477899014923711e-7
0.7133999999999999	2.6440527031337263e-12	2.515772168794253e-7
0.7134999999999999	2.648793268188445e-12	5.418605966426231e-7
0.7135999999999999	2.653538492061639e-12	1.403178364279062e-6
0.7137	2.6583004339695333e-12	1.3521109658180447e-6
0.7138	2.663071097463659e-12	5.270719908794936e-7
0.7139	2.6678464928032086e-12	2.514434326098356e-7
0.714	2.672626597629245e-12	1.5083069448004746e-7
0.7141	2.677411389359244e-12	1.0610628900733898e-7
0.7142	2.6822008451855448e-12	8.39409800434649e-8
0.7142999999999999	2.6869949420738912e-12	7.299767321187728e-8
0.7143999999999999	2.6917936567618964e-12	6.898351737486164e-8
0.7144999999999999	2.696613430659937e-12	7.055021113928998e-8
0.7145999999999999	2.701438188995696e-12	7.823338731827611e-8
0.7146999999999999	2.706267641199708e-12	9.48445502138894e-8
0.7147999999999999	2.7111017640522555e-12	1.278512816720823e-7
0.7148999999999999	2.7159405341036664e-12	1.976707404430197e-7
0.7149999999999999	2.720783927672773e-12	3.702021378477084e-7
0.7150999999999998	2.7256319208453855e-12	8.921367041874995e-7
0.7152	2.7304846924829265e-12	1.7988245889180868e-6
0.7152999999999999	2.735359242243648e-12	9.302642627607999e-7
0.7153999999999999	2.740238470550036e-12	3.886518346752976e-7
0.7154999999999999	2.7451223535423954e-12	2.0856878108528306e-7
0.7155999999999999	2.750010867126194e-12	1.355357984192258e-7
0.7157	2.7549039869705246e-12	1.0088122394211809e-7
0.7158	2.7598016885064924e-12	8.333958643049078e-8
0.7159	2.7647039469256536e-12	7.513640507112839e-8
0.716	2.7696107371784274e-12	7.334270011344999e-8
0.7161	2.7745372194350265e-12	7.73914617961109e-8
0.7162	2.7794712970641535e-12	8.864994289428471e-8
0.7162999999999999	2.784409989044596e-12	1.1144623462218063e-7
0.7163999999999999	2.789353270393388e-12	1.5700540226998955e-7
0.7164999999999999	2.7943011158845995e-12	2.573363706288733e-7
0.7165999999999999	2.7992535000477804e-12	5.219484287389379e-7
0.7166999999999999	2.804210397166296e-12	1.3124993245121784e-6
0.7167999999999999	2.8091717812757277e-12	1.696415711654581e-6
0.7168999999999999	2.814146314569386e-12	7.117978593256824e-7
0.7169999999999999	2.8191356250130115e-12	3.267392155746806e-7
0.7170999999999998	2.8241295083782686e-12	1.892705404805798e-7
0.7172	2.8291279387804624e-12	1.2953391402965458e-7
0.7172999999999999	2.834130890085341e-12	1.001046906605936e-7
0.7173999999999999	2.8391383359074316e-12	8.517903417232567e-8
0.7174999999999999	2.8441502496083913e-12	7.874629717704356e-8
0.7175999999999999	2.8491666042953002e-12	7.864484618989367e-8
0.7177	2.854187372819034e-12	8.486111922118924e-8
0.7178	2.859229976893771e-12	9.951045923146372e-8
0.7179	2.864279438114322e-12	1.284604945917929e-7
0.718	2.8693334029944966e-12	1.8697234001924094e-7
0.7181	2.874391844478789e-12	3.2001772713186084e-7
0.7182	2.87945473525373e-12	6.854849552834044e-7
0.7182999999999999	2.8845220477461553e-12	1.6663401794673172e-6
0.7183999999999999	2.8895937541215176e-12	1.5025195652393412e-6
0.7184999999999999	2.8946698262821046e-12	6.152061143586279e-7
0.7185999999999999	2.8997524030786744e-12	3.0173584527171437e-7
0.7186999999999999	2.90485783252596e-12	1.8316012882283856e-7
0.7187999999999999	2.9099677212767783e-12	1.294156145799394e-7
0.7188999999999999	2.915082041341936e-12	1.0238107358375986e-7
0.7189999999999999	2.920200764467438e-12	8.87431157309739e-8
0.7190999999999999	2.9253238621327073e-12	8.333802776687475e-8
0.7192	2.9304513055488207e-12	8.44199472151299e-8
0.7192999999999999	2.9355830656567345e-12	9.234893637929826e-8
0.7193999999999999	2.9407191131254963e-12	1.0983492763005916e-7
0.7194999999999999	2.9458622325863588e-12	1.4404433232981753e-7
0.7195999999999999	2.9510284383453932e-12	2.1369524462634732e-7
0.7197	2.956199029210218e-12	3.7484553475505575e-7
0.7198	2.961373975974257e-12	8.238522440883448e-7
0.7199	2.9665532491574305e-12	1.883110792427552e-6
0.72	2.9717368190042647e-12	1.4122082227569393e-6
0.7201	2.9769246554821262e-12	5.882602402331868e-7
0.7202	2.982116728279337e-12	2.994249214131666e-7
0.7202999999999999	2.9873130068033782e-12	1.8628392100652145e-7
0.7203999999999999	2.99251346017899e-12	1.3381153399563758e-7
0.7204999999999999	2.997739798769653e-12	1.0711780478148417e-7
0.7205999999999999	3.002971364075927e-12	9.36893148038786e-8
0.7206999999999999	3.0082072068161647e-12	8.862141252502929e-8
0.7207999999999999	3.0134472962567455e-12	9.031828979304191e-8
0.7208999999999999	3.0186916013797163e-12	9.932731388539335e-8
0.7209999999999999	3.0239400908808905e-12	1.1870898587292578e-7
0.7210999999999999	3.029192733167982e-12	1.5640561465424235e-7
0.7212	3.0344494963587033e-12	2.3310191222638953e-7
0.7212999999999999	3.0397103482788076e-12	4.106186304533088e-7
0.7213999999999999	3.044989317592234e-12	9.019444726905913e-7
0.7214999999999999	3.0502821272857583e-12	1.9932101464170087e-6
0.7215999999999999	3.055579132924087e-12	1.446693887125323e-6
0.7217	3.0608803024928557e-12	6.12732686452684e-7
0.7218	3.0661856036841685e-12	3.1563309470198795e-7
0.7219	3.071495003894715e-12	1.9762763191560176e-7
0.722	3.0768084702238107e-12	1.4244792221730465e-7
0.7221	3.0821259694714083e-12	1.1422253261956904e-7
0.7222	3.087447468136153e-12	9.994818395242148e-8
0.7222999999999999	3.0927737461044592e-12	9.448786742420722e-8
0.7223999999999999	3.0981280675792205e-12	9.614676346225852e-8
0.7224999999999999	3.1034865005187244e-12	1.0545338291003254e-7
0.7225999999999999	3.108849011600854e-12	1.2551061906260533e-7
0.7226999999999999	3.1142155672006613e-12	1.6434234328099943e-7
0.7227999999999999	3.1195861333883714e-12	2.426005104223942e-7
0.7228999999999999	3.1249606759273394e-12	4.2084817471189636e-7
0.7229999999999999	3.1303391602720707e-12	9.033516985335681e-7
0.7230999999999999	3.1357215515661526e-12	2.0155705468662355e-6
0.7232	3.1411078146402693e-12	1.6094548000207235e-6
0.7232999999999999	3.1465052251232335e-12	6.90380376755809e-7
0.7233999999999999	3.1519253470336484e-12	3.5197351832673126e-7
0.7234999999999999	3.1573494583213216e-12	2.181602179048351e-7
0.7235999999999999	3.1627775240173807e-12	1.5589529614913979e-7
0.7237	3.168209508838545e-12	1.2403509446707724e-7
0.7238	3.17364537718502e-12	1.0771539836851441e-7
0.7239	3.1790850931384358e-12	1.0103107967213172e-7
0.724	3.184528620459796e-12	1.0191370117298183e-7
0.7241	3.1899759225872585e-12	1.1065177363575894e-7
0.7242	3.1954269626341193e-12	1.300731621063436e-7
0.7242999999999999	3.2008909409093455e-12	1.6760121032000104e-7
0.7243999999999999	3.206376908136237e-12	2.4199289733719147e-7
0.7244999999999999	3.2118667367057647e-12	4.0645068012286363e-7
0.7245999999999999	3.217360389954503e-12	8.353779611221014e-7
0.7246999999999999	3.2228578308926196e-12	1.9134143003773464e-6
0.7247999999999999	3.2283590222018952e-12	1.9058900699752216e-6
0.7248999999999999	3.2338639262334393e-12	8.412356701975961e-7
0.7249999999999999	3.23937250500558e-12	4.1594606014107505e-7
0.7250999999999999	3.244884720201671e-12	2.510236796768915e-7
0.7251999999999998	3.2504005331678627e-12	1.7569261412075748e-7
0.7253	3.255925792457021e-12	1.3740386134805902e-7
0.7253999999999999	3.261477633443155e-12	1.1750137628795841e-7
0.7254999999999999	3.2670332017354087e-12	1.0858251317570985e-7
0.7255999999999999	3.2725924589275787e-12	1.0786024488439259e-7
0.7256999999999999	3.2781553662749203e-12	1.1514587439578605e-7
0.7258	3.2837218846919374e-12	1.3271427765275904e-7
0.7259	3.2892919747501086e-12	1.6687631931895167e-7
0.726	3.29486559667568e-12	2.3327835736333145e-7
0.7261	3.3004427103473824e-12	3.7438961989254223e-7
0.7262	3.306023275294149e-12	7.235389428456538e-7
0.7263	3.3116072506928105e-12	1.6568564096005173e-6
0.7263999999999999	3.317221464660578e-12	2.2775148744530815e-6
0.7264999999999999	3.322842778265868e-12	1.1114488790511267e-6
0.7265999999999999	3.3284676388949837e-12	5.246761525274076e-7
0.7266999999999999	3.3340960059994988e-12	3.028234510339557e-7
0.7267999999999999	3.339727838677606e-12	2.0486164486225704e-7
0.7268999999999999	3.345363095671792e-12	1.5592371176079708e-7
0.7269999999999999	3.351001735366507e-12	1.3025365836246162e-7
0.7270999999999999	3.3566437157858423e-12	1.1777689608489604e-7
0.7271999999999998	3.3622889945911116e-12	1.144863972482451e-7
0.7273	3.367937529078551e-12	1.1944126931788648e-7
0.7273999999999999	3.373601325902718e-12	1.3413973400732016e-7
0.7274999999999999	3.379288373163161e-12	1.63499979842669e-7
0.7275999999999999	3.384978819436644e-12	2.196291218772476e-7
0.7276999999999999	3.3906726223221244e-12	3.338221523635469e-7
0.7278	3.3963697390522794e-12	5.98581345759045e-7
0.7279	3.4020701264909885e-12	1.3037636728702267e-6
0.728	3.4077737411310517e-12	2.4535484231407217e-6
0.7281	3.4134805390916268e-12	1.5801878985302944e-6
0.7282	3.419190476115906e-12	7.15153324159943e-7
0.7283	3.4249035075685658e-12	3.869894047472368e-7
0.7283999999999999	3.4306195884333194e-12	2.491319535305555e-7
0.7284999999999999	3.4363617926030552e-12	1.824512669852111e-7
0.7285999999999999	3.442117789006615e-12	1.4759772707282994e-7
0.7286999999999999	3.4478769859466004e-12	1.296668059318678e-7
0.7287999999999999	3.453639338740784e-12	1.225921913398808e-7
0.7288999999999999	3.4594048023247793e-12	1.2429894645802434e-7
0.7289999999999999	3.46517333124967e-12	1.3530686570903092e-7
0.7290999999999999	3.470944879679373e-12	1.590506266976342e-7
0.7291999999999998	3.4767194013881995e-12	2.0427530861998436e-7
0.7293	3.4824968497582706e-12	2.9260987786480963e-7
0.7293999999999999	3.488277177776924e-12	4.835655843210743e-7
0.7294999999999999	3.494060338034204e-12	9.62301148040108e-7
0.7295999999999999	3.4998751458397123e-12	2.114167087641594e-6
0.7296999999999999	3.505699676877096e-12	2.2675592207661057e-6
0.7298	3.511527199498099e-12	1.0677505496761407e-6
0.7299	3.517357666660345e-12	5.322572179199914e-7
0.73	3.523191030923126e-12	3.1983640865969073e-7
0.7301	3.529027244444709e-12	2.2224926140162969e-7
0.7302	3.534866258979795e-12	1.7234767473597254e-7
0.7303	3.5407080258768472e-12	1.4596398643704674e-7
0.7303999999999999	3.546552496075407e-12	1.3337926820238525e-7
0.7304999999999999	3.552399620103486e-12	1.307374568888189e-7
0.7305999999999999	3.5582493480748548e-12	1.373160376628354e-7
0.7306999999999999	3.5641299884706024e-12	1.5505926677505261e-7
0.7307999999999999	3.57002259589928e-12	1.898239614524497e-7
0.7308999999999999	3.5759179752830214e-12	2.558011356239893e-7
0.7309999999999999	3.5818160771392918e-12	3.8933275276157096e-7
0.7310999999999999	3.5877168515703557e-12	6.960123471951719e-7
0.7311999999999999	3.593620248260585e-12	1.4888091818615278e-6
0.7313	3.5995262164737126e-12	2.669073306285925e-6
0.7313999999999999	3.6054347050501075e-12	1.7303357262883853e-6
0.7314999999999999	3.611345662404002e-12	8.048123711932744e-7
0.7315999999999999	3.617259036520741e-12	4.4120281587042265e-7
0.7316999999999999	3.6231747749539163e-12	2.856369392169014e-7
0.7318	3.6291134120485408e-12	2.096131712939207e-7
0.7319	3.635073592913895e-12	1.695525256884564e-7
0.732	3.641036315239884e-12	1.4869872254408259e-7
0.7321	3.647001527022506e-12	1.401383517720308e-7
0.7322	3.652969175825214e-12	1.4141491155526048e-7
0.7323	3.658939208776135e-12	1.5291786952048295e-7
0.7323999999999999	3.664911572565157e-12	1.7811120609614724e-7
0.7324999999999999	3.67088621344113e-12	2.2584313904587218e-7
0.7325999999999999	3.676863077209005e-12	3.17565912446074e-7
0.7326999999999999	3.68284210922684e-12	5.103281462462663e-7
0.7327999999999999	3.688823254403051e-12	9.745165903003765e-7
0.7328999999999999	3.694810882055726e-12	2.1025557080989435e-6
0.7329999999999999	3.700838087684998e-12	2.6497661483657196e-6
0.7330999999999999	3.7068675932346996e-12	1.3591740015704245e-6
0.7331999999999999	3.7128993440970236e-12	6.704179179748992e-7
0.7333	3.718933285213717e-12	3.947843583215521e-7
0.7333999999999999	3.724969361073191e-12	2.6942061946924694e-7
0.7334999999999999	3.731007515707494e-12	2.056362594498855e-7
0.7335999999999999	3.737047692689419e-12	1.716001205560735e-7
0.7336999999999999	3.743089835129455e-12	1.5451900655433677e-7
0.7338	3.749133885672821e-12	1.4913259838629376e-7
0.7339	3.75517978649634e-12	1.539660794709295e-7
0.734	3.761227479305542e-12	1.7040364650996713e-7
0.7341	3.767299749448651e-12	2.035289920985359e-7
0.7342	3.773395431577283e-12	2.656527397972031e-7
0.7343	3.779493103576898e-12	3.870301208676801e-7
0.7343999999999999	3.785592707683654e-12	6.504990955176966e-7
0.7344999999999999	3.791694185661765e-12	1.300588964212475e-6
0.7345999999999999	3.79779747880046e-12	2.6291191957421447e-6
0.7346999999999999	3.803902527910826e-12	2.3935622056245914e-6
0.7347999999999999	3.8100092733228e-12	1.1532252954129984e-6
0.7348999999999999	3.8161176548819085e-12	6.029656881844696e-7
0.7349999999999999	3.822227611946224e-12	3.7350412802889335e-7
0.7350999999999999	3.828339083383149e-12	2.6447764526320186e-7
0.7351999999999999	3.8344520075662154e-12	2.0757993257462437e-7
0.7353	3.840601568246336e-12	1.7716481711680826e-7
0.7353999999999999	3.846764495289925e-12	1.6264172222936753e-7
0.7354999999999999	3.8529290847541074e-12	1.597617451337844e-7
0.7355999999999999	3.859095275593564e-12	1.6777262954037706e-7
0.7356999999999999	3.865263006268696e-12	1.8895339035623648e-7
0.7358	3.87143221474246e-12	2.3001163945499637e-7
0.7359	3.877602838477038e-12	3.068909698420609e-7
0.736	3.8837748144306546e-12	4.5929516850212657e-7
0.7361	3.889948079054343e-12	7.976761430362223e-7
0.7362	3.896122568288492e-12	1.6319083435099467e-6
0.7363	3.9022982175597085e-12	2.9626112096261836e-6
0.7363999999999999	3.908474961777341e-12	2.182767425721391e-6
0.7364999999999999	3.914693180901593e-12	1.0527533834379102e-6
0.7365999999999999	3.920922028694412e-12	5.75144265187863e-7
0.7366999999999999	3.927152193597077e-12	3.686684201857682e-7
0.7367999999999999	3.9333836111544324e-12	2.676213298675718e-7
0.7368999999999999	3.939616216393832e-12	2.140609463624905e-7
0.7369999999999999	3.945849943821935e-12	1.8551671450425208e-7
0.7370999999999999	3.952084727421085e-12	1.725650766298589e-7
0.7371999999999999	3.958320500646112e-12	1.7155022673799336e-7
0.7372999999999998	3.964557196420772e-12	1.8223728127007082e-7
0.7373999999999999	3.9707947471343986e-12	2.0766075935863292e-7
0.7374999999999999	3.977033084638311e-12	2.5599446327078457e-7
0.7375999999999999	3.98327214024243e-12	3.4652164564050624e-7
0.7376999999999999	3.989548969026334e-12	5.276197069720835e-7
0.7377999999999999	3.9958423185274375e-12	9.342442294160779e-7
0.7379	4.002136621516057e-12	1.918505752822447e-6
0.738	4.0084318099959764e-12	3.1502394391089453e-6
0.7381	4.014727815429562e-12	2.085471747067545e-6
0.7382	4.021024568734107e-12	1.0224999599747294e-6
0.7383	4.02732200027841e-12	5.749508920530583e-7
0.7384	4.0336200398791604e-12	3.764144975942389e-7
0.7384999999999999	4.039918616797335e-12	2.7741308084327683e-7
0.7385999999999999	4.04621765973463e-12	2.2443817839350514e-7
0.7386999999999999	4.05251709682979e-12	1.9628509533587335e-7
0.7387999999999999	4.058816855654993e-12	1.8397938183208302e-7
0.7388999999999999	4.06514068038177e-12	1.8413233041208886e-7
0.7389999999999999	4.07149701538314e-12	1.9682602452685256e-7
0.7390999999999999	4.077853921496993e-12	2.2564744261788827e-7
0.7391999999999999	4.084211327052137e-12	2.7989409521517626e-7
0.7392999999999998	4.0905691598110175e-12	3.8138681466095816e-7
0.7394	4.0969273469659904e-12	5.848625921418974e-7
0.7394999999999999	4.103285815135581e-12	1.0419118856695782e-6
0.7395999999999999	4.109644490360858e-12	2.1233721166192145e-6
0.7396999999999999	4.116003298101529e-12	3.286032538894471e-6
0.7397999999999999	4.122362163232362e-12	2.1024492722848927e-6
0.7399	4.1287210100392136e-12	1.0471209793747997e-6
0.74	4.1350797622153174e-12	5.978981630139561e-7
0.7401	4.141438342857378e-12	3.9546406110444317e-7
0.7402	4.147854948309586e-12	2.934665833968385e-7
0.7403	4.154272822701504e-12	2.38575385895688e-7
0.7404	4.1606907911663256e-12	2.0937868181574217e-7
0.7404999999999999	4.167108777629058e-12	1.9675355867191879e-7
0.7405999999999999	4.173526705418689e-12	1.972775912621573e-7
0.7406999999999999	4.179944497264148e-12	2.111326879152854e-7
0.7407999999999999	4.18636207529057e-12	2.421956747708526e-7
0.7408999999999999	4.192779361015289e-12	3.003934562284452e-7
0.7409999999999999	4.199196275343935e-12	4.088854827767009e-7
0.7410999999999999	4.2056127385664025e-12	6.253306449839777e-7
0.7411999999999999	4.2120286703529735e-12	1.107238517874758e-6
0.7412999999999998	4.218443989750143e-12	2.2283662822822547e-6
0.7414	4.224881926127704e-12	3.422350733748218e-6
0.7414999999999999	4.2313590317885005e-12	2.231173889864443e-6
0.7415999999999999	4.2378358064179046e-12	1.1240977692731417e-6
0.7416999999999999	4.244312169963522e-12	6.441140352933455e-7
0.7417999999999999	4.250788041749862e-12	4.263159000965362e-7
0.7419	4.257263340474378e-12	3.1620121257498655e-7
0.742	4.263737984203372e-12	2.567593238505092e-7
0.7421	4.270211890367926e-12	2.2496139970842542e-7
0.7422	4.276684975759735e-12	2.1093739784044262e-7
0.7423	4.283157156527036e-12	2.109161469539971e-7
0.7424	4.2896283481703226e-12	2.2493927399208034e-7
0.7424999999999999	4.296098465538268e-12	2.5687060164194627e-7
0.7425999999999999	4.30256742282337e-12	3.1669575686034765e-7
0.7426999999999999	4.309075020022059e-12	4.2755083441759047e-7
0.7427999999999999	4.3156087392338995e-12	6.462356809511046e-7
0.7428999999999999	4.3221415980009384e-12	1.1251539829937841e-6
0.7429999999999999	4.328673511499814e-12	2.2289034535062425e-6
0.7430999999999999	4.335204394252061e-12	3.553715544145225e-6
0.7431999999999999	4.3417341601197735e-12	2.478169718962017e-6
0.7432999999999998	4.348262722301403e-12	1.2610748243702064e-6
0.7434	4.354789993327456e-12	7.176519106389856e-7
0.7434999999999999	4.36131588505603e-12	4.711136289074993e-7
0.7435999999999999	4.367840308668696e-12	3.468328896725575e-7
0.7436999999999999	4.374363174665877e-12	2.7971927991909994e-7
0.7437999999999999	4.38088439286253e-12	2.434806356887917e-7
0.7439	4.387403872383775e-12	2.2679631589292712e-7
0.744	4.393968490293761e-12	2.2518113820390744e-7
0.7441	4.400555854944249e-12	2.3826975925497995e-7
0.7442	4.407141800008542e-12	2.695990085877174e-7
0.7443	4.4137262356854415e-12	3.2865570807519363e-7
0.7444	4.420309071485102e-12	4.3728890058714466e-7
0.7444999999999999	4.426890216224681e-12	6.481320709958826e-7
0.7445999999999999	4.433469578023674e-12	1.0993449983367597e-6
0.7446999999999999	4.440047064299507e-12	2.131465142190745e-6
0.7447999999999999	4.446622581762908e-12	3.6233722076003778e-6
0.7448999999999999	4.453196036413412e-12	2.853555291706872e-6
0.7449999999999999	4.4597673335346466e-12	1.4765664582714163e-6
0.7450999999999999	4.466336377689788e-12	8.272289337015414e-7
0.7451999999999999	4.47290307271685e-12	5.340288723152856e-7
0.7452999999999999	4.479510021663743e-12	3.875730227029054e-7
0.7454	4.486147878072537e-12	3.0873890830989125e-7
0.7454999999999999	4.492783725130573e-12	2.657355369997484e-7
0.7455999999999999	4.49941746784624e-12	2.448563158494062e-7
0.7456999999999999	4.506049010504424e-12	2.4043868557541494e-7
0.7457999999999999	4.5126782566617176e-12	2.514091973295327e-7
0.7459	4.519305109141881e-12	2.806744070714738e-7
0.746	4.525929470030935e-12	3.36749729338809e-7
0.7461	4.532551240672436e-12	4.3923252666982037e-7
0.7462	4.539170321662661e-12	6.343072352058769e-7
0.7463	4.545786612845805e-12	1.0400281200759485e-6
0.7464	4.5524000133089886e-12	1.9557973495679555e-6
0.7464999999999999	4.559010421377509e-12	3.547384724461679e-6
0.7465999999999999	4.565642740229732e-12	3.3467675399417604e-6
0.7466999999999999	4.572327744503461e-12	1.8027986638304295e-6
0.7467999999999999	4.579010118153646e-12	9.884443167442234e-7
0.7468999999999999	4.585689760779958e-12	6.222182210620096e-7
0.7469999999999999	4.5923665712222506e-12	4.420594067830635e-7
0.7470999999999999	4.599040447555566e-12	3.458667789229664e-7
0.7471999999999999	4.605711287085238e-12	2.9298569760064016e-7
0.7472999999999999	4.612378986341797e-12	2.659589347933153e-7
0.7474	4.619043441076053e-12	2.573133322738128e-7
0.7474999999999999	4.6257045462539524e-12	2.649052927967331e-7
0.7475999999999999	4.6323621960515845e-12	2.907205255025669e-7
0.7476999999999999	4.639016283850006e-12	3.41948853807044e-7
0.7477999999999999	4.645666702230056e-12	4.353511228995717e-7
0.7479	4.652313342967234e-12	6.095693463182093e-7
0.748	4.659033530513143e-12	9.603456634434218e-7
0.7481	4.6657588597265166e-12	1.7333738467663334e-6
0.7482	4.6724807986310435e-12	3.273299787073504e-6
0.7483	4.679199240396357e-12	3.868897401930753e-6
0.7484	4.685914077389188e-12	2.2870200047323616e-6
0.7484999999999999	4.692625201168192e-12	1.2281171256247693e-6
0.7485999999999999	4.699332502478692e-12	7.477079738009156e-7
0.7486999999999999	4.7060358712474306e-12	5.161647245537011e-7
0.7487999999999999	4.712735196577254e-12	3.942977365341415e-7
0.7488999999999999	4.719430366741716e-12	3.271488037184208e-7
0.7489999999999999	4.726121269179821e-12	2.913707717496999e-7
0.7490999999999999	4.732807790490453e-12	2.7674200723668965e-7
0.7491999999999999	4.739489816427091e-12	2.7957343978242915e-7
0.7492999999999999	4.74619813702594e-12	3.0063279505370706e-7
0.7494	4.752962650742771e-12	3.455396778729069e-7
0.7494999999999999	4.759723081403487e-12	4.2798476390487833e-7
0.7495999999999999	4.76647931627688e-12	5.789977968242041e-7
0.7496999999999999	4.773231241789217e-12	8.728660442841624e-7
0.7497999999999999	4.779978743518787e-12	1.498463074171334e-6
0.7499	4.786721706190449e-12	2.8369386743273513e-6
0.75	4.7934600136700305e-12	4.191420889314279e-6
0.7501	4.800193548958762e-12	2.9750109147030114e-6
0.7502	4.806922194187715e-12	1.5915548359754435e-6
0.7503	4.81364583061215e-12	9.310032715013702e-7
0.7504	4.820364338605799e-12	6.195211648412968e-7
0.7505	4.8270775976551884e-12	4.5906263200154785e-7
0.7505999999999999	4.833785486353859e-12	3.7113774103360533e-7
0.7506999999999999	4.840548676096123e-12	3.229542598560587e-7
0.7507999999999999	4.8473435888679425e-12	3.0005576654260237e-7
0.7508999999999999	4.854133572670245e-12	2.965168291277701e-7
0.7509999999999999	4.860918507751421e-12	3.115309639366498e-7
0.7510999999999999	4.867698273470385e-12	3.489658767313569e-7
0.7511999999999999	4.874472748290887e-12	4.1946236085526024e-7
0.7512999999999999	4.881241809775583e-12	5.470525383384478e-7
0.7513999999999998	4.888005334580321e-12	7.873486669598667e-7
0.7515	4.8947631984481585e-12	1.2779859630158068e-6
0.7515999999999999	4.901515276203458e-12	2.3421607205141706e-6
0.7516999999999999	4.908261441745961e-12	4.052557056958049e-6
0.7517999999999999	4.915001568044756e-12	3.8255656440178476e-6
0.7518999999999999	4.921735527132308e-12	2.150601516821573e-6
0.752	4.928463190098264e-12	1.2078360370982292e-6
0.7521	4.93526342255695e-12	7.68392647142422e-7
0.7522	4.942082901115716e-12	5.482805590916186e-7
0.7523	4.948896556003686e-12	4.294547059062458e-7
0.7524	4.955704260116352e-12	3.6346681390350224e-7
0.7525	4.9625058854105976e-12	3.2912744191166597e-7
0.7525999999999999	4.969301302898562e-12	3.1718108109781504e-7
0.7526999999999999	4.97609038264156e-12	3.2474154809687795e-7
0.7527999999999999	4.982872993743898e-12	3.5373464836721626e-7
0.7528999999999999	4.989649004346658e-12	4.11893622939866e-7
0.7529999999999999	4.996418281621445e-12	5.171938342447296e-7
0.7530999999999999	5.0031806917640935e-12	7.101006886591761e-7
0.7531999999999999	5.009936099988343e-12	1.0870843936332255e-6
0.7532999999999999	5.016684370519462e-12	1.8846870135149684e-6
0.7533999999999998	5.023425366587823e-12	3.466933517653578e-6
0.7535	5.030241929806191e-12	4.51662279314994e-6
0.7535999999999999	5.037079800140874e-12	2.9906174586182076e-6
0.7536999999999999	5.0439109016647165e-12	1.6408924355079479e-6
0.7537999999999999	5.0507350995770804e-12	9.912410393981655e-7
0.7538999999999999	5.0575522580873405e-12	6.755205081925918e-7
0.754	5.064362240408274e-12	5.092582056916299e-7
0.7541	5.071164908749708e-12	4.1708249613137955e-7
0.7542	5.077960124311963e-12	3.66643602674474e-7
0.7543	5.08474774727932e-12	3.434976681043639e-7
0.7544	5.09152763681341e-12	3.418609323579103e-7
0.7545	5.098299651046565e-12	3.6141486344943983e-7
0.7545999999999999	5.105063647075148e-12	4.071239278138941e-7
0.7546999999999999	5.111819480952827e-12	4.918873598539341e-7
0.7547999999999999	5.118567007683803e-12	6.444551352392516e-7
0.7548999999999999	5.125375981101703e-12	9.307269886114906e-7
0.7549999999999999	5.132225720165284e-12	1.510348331957353e-6
0.7550999999999999	5.139067693198617e-12	2.730660719777282e-6
0.7551999999999999	5.145901757351297e-12	4.501353309054819e-6
0.7552999999999999	5.152727768728964e-12	4.080651401728438e-6
0.7553999999999998	5.1595455823865985e-12	2.333213757161731e-6
0.7555	5.166355052321607e-12	1.339454702433774e-6
0.7555999999999999	5.17315603146699e-12	8.644317895031574e-7
0.7556999999999999	5.179948371684401e-12	6.224000128181095e-7
0.7557999999999999	5.186731923757274e-12	4.903614596011976e-7
0.7558999999999999	5.193506537383674e-12	4.1659781618650514e-7
0.756	5.20027206116941e-12	3.781446683535495e-7
0.7561	5.207028342620769e-12	3.6489413089680363e-7
0.7562	5.213775228137504e-12	3.737163292696809e-7
0.7563	5.2205491301187846e-12	4.068158705069852e-7
0.7564	5.2274038579641805e-12	4.728432525528597e-7
0.7565	5.234249768858626e-12	5.917161905195994e-7
0.7565999999999999	5.241086711537733e-12	8.077135436583726e-7
0.7566999999999999	5.247914533636845e-12	1.2242956424404622e-6
0.7567999999999999	5.25473308168398e-12	2.0866793854735028e-6
0.7568999999999999	5.261542201092536e-12	3.7506479708276116e-6
0.7569999999999999	5.268341736154087e-12	4.918561993115655e-6
0.7570999999999999	5.275131530031104e-12	3.3994030076078834e-6
0.7571999999999999	5.2819114247495825e-12	1.9058427645808763e-6
0.7572999999999999	5.288681261191683e-12	1.1580097513104504e-6
0.7573999999999999	5.295440879088253e-12	7.894027191001783e-7
0.7575	5.302190117011385e-12	5.940561615241644e-7
0.7575999999999999	5.308928812366839e-12	4.851794280279475e-7
0.7576999999999999	5.3156568013865326e-12	4.250177436290035e-7
0.7577999999999999	5.3224886885376455e-12	3.9652516860953053e-7
0.7578999999999999	5.329331237799297e-12	3.926697037449403e-7
0.758	5.336163703840628e-12	4.12625988428154e-7
0.7581	5.3429859254498e-12	4.6133996452553884e-7
0.7582	5.349797740248304e-12	5.520793230462593e-7
0.7583	5.3565989846835436e-12	7.141997653547094e-7
0.7584	5.3633894940210084e-12	1.0136127876425065e-6
0.7585	5.370169102336661e-12	1.6055156491537948e-6
0.7585999999999999	5.3769376425092735e-12	2.824012313631186e-6
0.7586999999999999	5.383694946212499e-12	4.709203581858818e-6
0.7587999999999999	5.390440843907097e-12	4.700078310703681e-6
0.7588999999999999	5.397175164833096e-12	2.838038828031776e-6
0.7589999999999999	5.403897737001725e-12	1.6365663587014107e-6
0.7590999999999999	5.410608387187534e-12	1.0475317396288692e-6
0.7591999999999999	5.417345454292146e-12	7.466541834194787e-7
0.7592999999999999	5.42417696987447e-12	5.824446125118649e-7
0.7593999999999999	5.430997229994237e-12	4.900868259074675e-7
0.7595	5.437806064205387e-12	4.4059090764246455e-7
0.7595999999999999	5.444603300833353e-12	4.2092024031350623e-7
0.7596999999999999	5.451388766967206e-12	4.264482242090454e-7
0.7597999999999999	5.458162288451421e-12	4.5856786959154246e-7
0.7598999999999999	5.464923689877906e-12	5.253645435427759e-7
0.76	5.471672794577835e-12	6.458987986445671e-7
0.7601	5.478409424613337e-12	8.618993369756203e-7
0.7602	5.4851334007693406e-12	1.268071109845329e-6
0.7603	5.49184454254522e-12	2.084034574791572e-6
0.7604	5.498542668146377e-12	3.6820370800029353e-6
0.7605	5.5052275944759055e-12	5.321478705944136e-6
0.7605999999999999	5.511899137125983e-12	4.225228174596892e-6
0.7606999999999999	5.518642057869535e-12	2.444352369520364e-6
0.7607999999999999	5.525442002728133e-12	1.467238569709718e-6
0.7608999999999999	5.5322292810497705e-12	9.815986265539896e-7
0.7609999999999999	5.539003711464469e-12	7.255685921102558e-7
0.7610999999999999	5.545765111300773e-12	5.82971551932923e-7
0.7611999999999999	5.552513296577409e-12	5.029185127577098e-7
0.7612999999999999	5.559248081994517e-12	4.622298518502567e-7
0.7613999999999999	5.56596928092529e-12	4.507779979493508e-7
0.7615	5.572676705407206e-12	4.6598702654956526e-7
0.7615999999999999	5.579370166133256e-12	5.115364307728142e-7
0.7616999999999999	5.586049472443333e-12	5.991704465854197e-7
0.7617999999999999	5.592714432315307e-12	7.551039902817296e-7
0.7618999999999999	5.599364852356186e-12	1.0367536519439442e-6
0.762	5.606000537793103e-12	1.5750516622883878e-6
0.7621	5.612621292464436e-12	2.6585599093835996e-6
0.7622	5.619342386121285e-12	4.560707621608028e-6
0.7623	5.626099553456286e-12	5.5031863632721685e-6
0.7624	5.632842561534455e-12	3.7641084691387137e-6
0.7625	5.639571217512417e-12	2.1817963460488773e-6
0.7626	5.646285327168636e-12	1.3623027629815351e-6
0.7626999999999999	5.652984694894485e-12	9.454797964768285e-7
0.7627999999999999	5.659669123685058e-12	7.200290054717751e-7
0.7628999999999999	5.666338415130236e-12	5.928781863462602e-7
0.7629999999999999	5.672992369405357e-12	5.22328774166399e-7
0.7630999999999999	5.67963078526207e-12	4.892398106527402e-7
0.7631999999999999	5.686253460019025e-12	4.857307972788916e-7
0.7632999999999999	5.692860189552531e-12	5.111040352137568e-7
0.7633999999999999	5.699450768287103e-12	5.714849429542867e-7
0.7634999999999998	5.706024989186012e-12	6.82869371201083e-7
0.7636	5.712582643741706e-12	8.800947585609475e-7
0.7636999999999999	5.719249910832287e-12	1.239708870851956e-6
0.7637999999999999	5.725952488422975e-12	1.935258640947079e-6
0.7638999999999999	5.732639329547165e-12	3.3120101798412668e-6
0.7639999999999999	5.739310229319863e-12	5.333863142892526e-6
0.7641	5.7459649813973485e-12	5.391621882617702e-6
0.7642	5.752603377967643e-12	3.4032961095600233e-6
0.7643	5.759225209740884e-12	2.011649988022218e-6
0.7644	5.765830265939733e-12	1.3008068824532876e-6
0.7645	5.772418334289579e-12	9.306044694425372e-7
0.7646	5.778989201008801e-12	7.263578350043313e-7
0.7646999999999999	5.785542650798903e-12	6.10450746857014e-7
0.7647999999999999	5.792078466834637e-12	5.474571094453893e-7
0.7648999999999999	5.798596430753895e-12	5.211595652295899e-7
0.7649999999999999	5.805096322647873e-12	5.255139063259645e-7
0.7650999999999999	5.811577921050786e-12	5.616323732557455e-7
0.7651999999999999	5.818154553568308e-12	6.382948489754911e-7
0.7652999999999999	5.8247901127179996e-12	7.76367076210198e-7
0.7653999999999999	5.831408270896885e-12	1.0207800245372882e-6
0.7654999999999998	5.838008810591721e-12	1.4704308179472537e-6
0.7656	5.844591512745849e-12	2.3451734612604065e-6
0.7656999999999999	5.851156156749154e-12	4.0115704028517965e-6
0.7657999999999999	5.857702520427955e-12	5.9150189286494805e-6
0.7658999999999999	5.864230380034814e-12	5.164755939756726e-6
0.7659999999999999	5.870739510237997e-12	3.1466166010322597e-6
0.7661	5.877229684111425e-12	1.9064305888457584e-6
0.7662	5.883700673124005e-12	1.2702207395856653e-6
0.7663	5.890152247129212e-12	9.317873536405092e-7
0.7664	5.896584174354538e-12	7.422661816112025e-7
0.7665	5.902996221390813e-12	6.345965152545245e-7
0.7666	5.909388153181476e-12	5.777418872825955e-7
0.7666999999999999	5.9158319995587745e-12	5.576754101065733e-7
0.7667999999999999	5.922387485756335e-12	5.699269692794807e-7
0.7668999999999999	5.928923816439479e-12	6.174066969385375e-7
0.7669999999999999	5.935440760861736e-12	7.117687980781084e-7
0.7670999999999999	5.941938086644581e-12	8.793477556168636e-7
0.7671999999999999	5.9484155597666524e-12	1.1765301697293063e-6
0.7672999999999999	5.954872944553034e-12	1.7271781700655006e-6
0.7673999999999999	5.961310003664438e-12	2.7969339107888158e-6
0.7674999999999998	5.9677264980862216e-12	4.7160062435024465e-6
0.7676	5.9741221871175276e-12	6.2943818974345085e-6
0.7676999999999999	5.980496828360098e-12	4.935517695475176e-6
0.7677999999999999	5.98685017770725e-12	2.9764435560310603e-6
0.7678999999999999	5.9931819893326425e-12	1.848195526255492e-6
0.7679999999999999	5.999492015678971e-12	1.262846838507623e-6
0.7681	6.0057800074467176e-12	9.457908892164919e-7
0.7682	6.012045713582579e-12	7.662967103937054e-7
0.7683	6.018504714437271e-12	6.646129620304945e-7
0.7684	6.0249454372860545e-12	6.128202723282217e-7
0.7685	6.031364912773814e-12	5.985759309033958e-7
0.7686	6.0377628945733636e-12	6.188077366381982e-7
0.7686999999999999	6.044139134621043e-12	6.782446890402671e-7
0.7687999999999999	6.0504933831053376e-12	7.916297903189265e-7
0.7688999999999999	6.056825388455289e-12	9.913008219406894e-7
0.7689999999999999	6.063134897329169e-12	1.3462377164269765e-6
0.7690999999999999	6.0694216546026175e-12	2.006934547235819e-6
0.7691999999999999	6.075685403357077e-12	3.279313523429317e-6
0.7692999999999999	6.0819258848680185e-12	5.387537572095309e-6
0.7693999999999999	6.088142838593002e-12	6.519406246483899e-6
0.7694999999999999	6.0943360021598346e-12	4.753179478980341e-6
0.7696	6.1005051113545e-12	2.874369523349478e-6
0.7696999999999999	6.10664990010903e-12	1.8253800485776453e-6
0.7697999999999999	6.112886224862161e-12	1.2738312060107464e-6
0.7698999999999999	6.119216918922113e-12	9.705510289783782e-7
0.7699999999999999	6.125524408628626e-12	7.975179485226596e-7
0.7701	6.131808433062227e-12	7.000488457960975e-7
0.7702	6.138068729468736e-12	6.524525530972166e-7
0.7703	6.14430503324732e-12	6.437092763369503e-7
0.7704	6.150517077938249e-12	6.720232848393597e-7
0.7705	6.156704595210786e-12	7.439682545374941e-7
0.7706	6.162867314850756e-12	8.775617231279684e-7
0.7706999999999999	6.169004964748285e-12	1.1115833437000756e-6
0.7707999999999999	6.175117270885281e-12	1.5284381394777916e-6
0.7708999999999999	6.181203957322898e-12	2.305762784030307e-6
0.7709999999999999	6.187264746188846e-12	3.779603097741772e-6
0.7710999999999999	6.193299357664753e-12	6.001761751443295e-6
0.7711999999999999	6.199307509973375e-12	6.653688056374049e-6
0.7712999999999999	6.205288919365547e-12	4.631933926040446e-6
0.7713999999999999	6.211465615656432e-12	2.8258870274487775e-6
0.7714999999999999	6.217645957659879e-12	1.8304656401894889e-6
0.7716	6.223800763825251e-12	1.3000439531985125e-6
0.7716999999999999	6.229929756043475e-12	1.0047248582997233e-6
0.7717999999999999	6.236032654255379e-12	8.353184116337593e-7
0.7718999999999999	6.242109176438699e-12	7.406144780890186e-7
0.7719999999999999	6.248159038595334e-12	6.964921833292391e-7
0.7721	6.254181954738157e-12	6.929830405434324e-7
0.7722	6.2601776368780595e-12	7.294765575486736e-7
0.7723	6.266145795010644e-12	8.144164646294847e-7
0.7724	6.272086137103032e-12	9.692423488756282e-7
0.7725	6.277998369080451e-12	1.2394980226625358e-6
0.7726	6.2838821948128806e-12	1.7214937567550807e-6
0.7726999999999999	6.289737316101291e-12	2.6193361908540776e-6
0.7727999999999999	6.2955634326642434e-12	4.285799414712566e-6
0.7728999999999999	6.3014016872657766e-12	6.55076302178278e-6
0.7729999999999999	6.3074390759557195e-12	6.750306759120175e-6
0.7730999999999999	6.313448756993179e-12	4.57113722852357e-6
0.7731999999999999	6.319430436234699e-12	2.8204236535135144e-6
0.7732999999999999	6.325383817478589e-12	1.8584634066785842e-6
0.7733999999999999	6.331308602451073e-12	1.3394110326242885e-6
0.7734999999999999	6.337204490792804e-12	1.0474265178995353e-6
0.7736	6.343071180045014e-12	8.793082969418564e-7
0.7736999999999999	6.348908365635671e-12	7.86135572071915e-7
0.7737999999999999	6.3547157408655505e-12	7.448585362121477e-7
0.7738999999999999	6.360492996894224e-12	7.463477327711733e-7
0.7739999999999999	6.366239822725857e-12	7.911048839202333e-7
0.7741	6.3719559051950395e-12	8.894614506365044e-7
0.7742	6.377640928952436e-12	1.0663848321197418e-6
0.7743	6.3832945764503224e-12	1.3743850191553025e-6
0.7744	6.3889165279282e-12	1.923808444966151e-6
0.7745	6.394595311467419e-12	2.9435289802633035e-6
0.7746	6.400443319943574e-12	4.788399839110365e-6
0.7746999999999999	6.406261034778421e-12	7.0398050380043866e-6
0.7747999999999999	6.412048142929651e-12	6.8445474737684884e-6
0.7748999999999999	6.4178043291692395e-12	4.565141769424676e-6
0.7749999999999999	6.423529276068717e-12	2.850397738178689e-6
0.7750999999999999	6.429222663984839e-12	1.905979803166407e-6
0.7751999999999999	6.434884171044853e-12	1.3905258425454524e-6
0.7752999999999999	6.440513473131785e-12	1.098058161404729e-6
0.7753999999999999	6.446110243869531e-12	9.292304282559673e-7
0.7754999999999999	6.451674154608034e-12	8.365052806072324e-7
0.7756	6.457204874408191e-12	7.975106350031369e-7
0.7757	6.462702070026655e-12	8.037841708893357e-7
0.7757999999999999	6.468165405900669e-12	8.568782122865534e-7
0.7758999999999999	6.473594544132661e-12	9.690208742867366e-7
0.7759999999999999	6.478989144474844e-12	1.168774870633405e-6
0.7761	6.484456614845833e-12	1.5157113259507666e-6
0.7762	6.490093081241575e-12	2.1340418657879926e-6
0.7763	6.4956965257533635e-12	3.2749466559066824e-6
0.7764	6.50126661548374e-12	5.2813452224379e-6
0.7765	6.50680301521522e-12	7.481333182524427e-6
0.7766	6.512305387394895e-12	6.9564749661089634e-6
0.7767	6.517773392118986e-12	4.607280652461552e-6
0.7767999999999999	6.5232066871172534e-12	2.9102919630932965e-6
0.7768999999999999	6.528604927737261e-12	1.9706032895298663e-6
0.7769999999999999	6.53396776692871e-12	1.4523747181605562e-6
0.7770999999999999	6.539294855227505e-12	1.156179526854468e-6
0.7771999999999999	6.5445858407396574e-12	9.848899107762901e-7
0.7772999999999999	6.549840369125308e-12	8.916396390602741e-7
0.7773999999999999	6.555058083582375e-12	8.544160702834713e-7
0.7774999999999999	6.5602386248303875e-12	8.652814969981659e-7
0.7775999999999998	6.565381631093947e-12	9.267860274837922e-7
0.7777	6.57057858520657e-12	1.0530584686656451e-6
0.7777999999999999	6.575980356551661e-12	1.2762976144024946e-6
0.7778999999999999	6.581346231498175e-12	1.6631408488971167e-6
0.7779999999999999	6.58667585630941e-12	2.3512659995630828e-6
0.7780999999999999	6.591968874787498e-12	3.611284115856926e-6
0.7782	6.59722492825704e-12	5.762108714494725e-6
0.7783	6.602443655548642e-12	7.889705656877912e-6
0.7784	6.6076246929823224e-12	7.095687154277236e-6
0.7785	6.612767674350951e-12	4.6911491303006315e-6
0.7786	6.617872230903355e-12	2.995892328186675e-6
0.7787	6.6229379913274565e-12	2.050474288601595e-6
0.7787999999999999	6.6279645817332706e-12	1.5241292890685127e-6
0.7788999999999999	6.63295162563578e-12	1.2213909982526943e-6
0.7789999999999999	6.637898743937668e-12	1.0460749926062983e-6
0.7790999999999999	6.64280555491191e-12	9.514157172502464e-7
0.7791999999999999	6.6476716741844155e-12	9.154982997614283e-7
0.7792999999999999	6.6525307403900085e-12	9.307911941722035e-7
0.7793999999999999	6.657673683471258e-12	1.0008023177070356e-6
0.7794999999999999	6.662777705648515e-12	1.1415575759544422e-6
0.7795999999999998	6.667842431335982e-12	1.3889128267584082e-6
0.7797	6.6728674823383285e-12	1.816541974664461e-6
0.7797999999999999	6.677852477833223e-12	2.5750655252414505e-6
0.7798999999999999	6.6827970343541046e-12	3.95151837540086e-6
0.7799999999999999	6.687700765772267e-12	6.231167649572655e-6
0.7800999999999999	6.692563283279397e-12	8.277900146836054e-6
0.7802	6.697384195369642e-12	7.265173081932476e-6
0.7803	6.7021631078216066e-12	4.810774813982207e-6
0.7804	6.706899623680335e-12	3.103674486902583e-6
0.7805	6.7115933432390344e-12	2.143932644367694e-6
0.7806	6.716243864020846e-12	1.6049390280143276e-6
0.7807	6.720850780760296e-12	1.2931853782363549e-6
0.7807999999999999	6.725413685384736e-12	1.112433084253921e-6
0.7808999999999999	6.729932166995656e-12	1.0155577780601423e-6
0.7809999999999999	6.734717464848449e-12	9.805309553075792e-7
0.7810999999999999	6.739534386875401e-12	1.000126290340489e-6
0.7811999999999999	6.744308811690559e-12	1.0787696813034156e-6
0.7812999999999999	6.749040338060312e-12	1.2344035233817713e-6
0.7813999999999999	6.753728561967305e-12	1.506571217961812e-6
0.7814999999999999	6.75837307659186e-12	1.9759366780684444e-6
0.7815999999999999	6.76297347229327e-12	2.80550945564768e-6
0.7817	6.767529336591127e-12	4.295845985596587e-6
0.7817999999999999	6.772040254146159e-12	6.691138447782846e-6
0.7818999999999999	6.776505806741272e-12	8.655986635950964e-6
0.7819999999999999	6.780925573262278e-12	7.4637184325680755e-6
0.7820999999999999	6.785299129678645e-12	4.960294266323047e-6
0.7822	6.789626049023912e-12	3.2302166875888e-6
0.7823	6.793905901376142e-12	2.2491195661020372e-6
0.7824	6.798138253838107e-12	1.6936260890721874e-6
0.7825	6.80232267051756e-12	1.370677027469967e-6
0.7826	6.806631354155024e-12	1.1832116515461994e-6
0.7827	6.811134994275021e-12	1.0833822604584738e-6
0.7827999999999999	6.815592779192735e-12	1.048862606797515e-6
0.7828999999999999	6.820004283574711e-12	1.072662880260417e-6
0.7829999999999999	6.824369079139372e-12	1.1601170588464076e-6
0.7830999999999999	6.8286867346371204e-12	1.3311078124567153e-6
0.7831999999999999	6.832956815830664e-12	1.6289186570863321e-6
0.7832999999999999	6.837178885474877e-12	2.1411964092977134e-6
0.7833999999999999	6.84135250329675e-12	3.042848101383866e-6
0.7834999999999999	6.84547722597515e-12	4.645277293803943e-6
0.7835999999999999	6.849552607120374e-12	7.145665256362469e-6
0.7837	6.853578197253567e-12	9.03047238779188e-6
0.7837999999999999	6.8575535437861635e-12	7.686947576408188e-6
0.7838999999999999	6.861478190998925e-12	5.133199122469652e-6
0.7839999999999999	6.865351680021125e-12	3.3713662830306137e-6
0.7840999999999999	6.869173548809237e-12	2.363256294891735e-6
0.7842	6.872943332125824e-12	1.7880018020133321e-6
0.7843	6.877073002255244e-12	1.451918404810566e-6
0.7844	6.881186912939493e-12	1.2565442262608689e-6
0.7845	6.885251000315769e-12	1.153027076697239e-6
0.7846	6.8892648107518855e-12	1.1186207870043983e-6
0.7847	6.893227887474218e-12	1.1465191760845655e-6
0.7847999999999999	6.8971397705465364e-12	1.2429698729202854e-6
0.7848999999999999	6.90099999684887e-12	1.4298516116702974e-6
0.7849999999999999	6.9048081000562184e-12	1.7542856809665457e-6
0.7850999999999999	6.908563610616902e-12	2.3109734469033018e-6
0.7851999999999999	6.912266055730955e-12	3.2863651122337545e-6
0.7852999999999999	6.915914959328411e-12	5.0002874395025125e-6
0.7853999999999999	6.9195098420472265e-12	7.5974774756843715e-6
0.7854999999999999	6.9230502212112206e-12	9.403118668256671e-6
0.7855999999999999	6.926535610807898e-12	7.926547192652915e-6
0.7857	6.929965521465879e-12	5.3203487737044006e-6
0.7857999999999999	6.933339460432476e-12	3.5201350525589893e-6
0.7858999999999999	6.936816214803492e-12	2.4804940164019757e-6
0.7859999999999999	6.940558177079939e-12	1.8826095665434705e-6
0.7860999999999999	6.9442466109279595e-12	1.531465443342687e-6
0.7862	6.947881036265799e-12	1.3268259675272526e-6
0.7863	6.951460969688699e-12	1.218641025004352e-6
0.7864	6.9549859244464054e-12	1.1836509676648733e-6
0.7865	6.958455410420799e-12	1.2152095091539509e-6
0.7866	6.961868934103148e-12	1.320509740089775e-6
0.7867	6.965225998571402e-12	1.523518418784759e-6
0.7867999999999999	6.968526103467063e-12	1.8753552109690896e-6
0.7868999999999999	6.971768744972213e-12	2.4779621689614622e-6
0.7869999999999999	6.974953415786132e-12	3.5291662777441477e-6
0.7870999999999999	6.978079605101888e-12	5.354963121921861e-6
0.7871999999999999	6.981146798582712e-12	8.041604727805578e-6
0.7872999999999999	6.9841544783381605e-12	9.764317805320707e-6
0.7873999999999999	6.98710212290033e-12	8.162907106958218e-6
0.7874999999999999	6.989989207199514e-12	5.501127016773377e-6
0.7875999999999999	6.993147633114482e-12	3.6569366273967605e-6
0.7877	6.9964314072553885e-12	2.581131145716826e-6
0.7878	6.999657277013071e-12	1.9567165563216194e-6
0.7878999999999999	7.002824731237258e-12	1.586998632943531e-6
0.7879999999999999	7.0059332552410625e-12	1.36972992731102e-6
0.7880999999999999	7.008982330777232e-12	1.2535151465579724e-6
0.7882	7.011971436014061e-12	1.2144895118549287e-6
0.7883	7.014900045511265e-12	1.246117149702529e-6
0.7884	7.017767630195583e-12	1.3565311048098054e-6
0.7885	7.02057365733626e-12	1.5718405118926872e-6
0.7886	7.0233175905204264e-12	1.947302496369991e-6
0.7887	7.025998889628064e-12	2.592304601405209e-6
0.7888	7.02861701080711e-12	3.7159381045715944e-6
0.7888999999999999	7.031171406448263e-12	5.647897153465824e-6
0.7889999999999999	7.033661525159491e-12	8.407875470792125e-6
0.7890999999999999	7.036086811740522e-12	0.00001002634989090815
0.7891999999999999	7.038446707157078e-12	8.286225816521659e-6
0.7892999999999999	7.041219732237336e-12	5.549352776395731e-6
0.7893999999999999	7.044007196279688e-12	3.6370135705053e-6
0.7894999999999999	7.046732155870715e-12	2.4957918078024586e-6
0.7895999999999999	7.0493940672634355e-12	1.8088690529346737e-6
0.7897	7.051992382949567e-12	1.375502418597005e-6
0.7898	7.0545265516340515e-12	1.0879701908861153e-6
0.7898999999999999	7.056996018209438e-12	8.883791358075556e-7
0.7899999999999999	7.05940022373013e-12	7.443722525408667e-7
0.7900999999999999	7.061738605386389e-12	6.370160222063933e-7
0.7901999999999999	7.0640105964781075e-12	5.547349844837309e-7
0.7903	7.066215626388501e-12	4.901668257413696e-7
0.7904	7.068353120557626e-12	4.384623331244561e-7
0.7905	7.0704225004555555e-12	3.963278189239021e-7
0.7906	7.072423183555495e-12	3.614647504723425e-7
0.7907	7.074354583306842e-12	3.322302500563316e-7
0.7908	7.076216109107654e-12	3.074248837767148e-7
0.7908999999999999	7.078007166277339e-12	2.8615623938134655e-7
0.7909999999999999	7.080318687561634e-12	2.677565704987408e-7
0.7910999999999999	7.082570570432615e-12	2.5169960796277266e-7
0.7911999999999999	7.084755121985184e-12	2.3758099146624657e-7
0.7912999999999999	7.086871764325009e-12	2.250817975920878e-7
0.7913999999999999	7.0889199155600945e-12	2.1394754158149218e-7
0.7914999999999999	7.090898989773765e-12	2.0397302482388253e-7
0.7915999999999999	7.092808396997385e-12	1.949911953122382e-7
0.7916999999999998	7.094647543182557e-12	1.868648500430912e-7
0.7918	7.0964158301738004e-12	1.794803789859833e-7
0.7918999999999999	7.0981126556803e-12	1.7274299513813809e-7
0.7919999999999999	7.099737413248102e-12	1.6657305963465317e-7
0.7920999999999999	7.101289492231587e-12	1.6090322300191142e-7
0.7921999999999999	7.102768277765091e-12	1.5567618115798257e-7
0.7923	7.104173150734193e-12	1.5084289906352152e-7
0.7924	7.105503487746792e-12	1.463611934309495e-7
0.7925	7.106758661104039e-12	1.4219459351755697e-7
0.7926	7.107954187825193e-12	1.3831162617918974e-7
0.7927	7.109701982226688e-12	1.346925523216178e-7
0.7928	7.111377999690944e-12	1.3130520329130283e-7
0.7928999999999999	7.112981630828695e-12	1.281282799555068e-7
0.7929999999999999	7.114512262033813e-12	1.251429778671612e-7
0.7930999999999999	7.11596927545444e-12	1.2233263637795252e-7
0.7931999999999999	7.117352048964207e-12	1.1968244473908966e-7
0.7932999999999999	7.1186599561330255e-12	1.171791947737629e-7
0.7933999999999999	7.119892366197811e-12	1.1481107180858374e-7
0.7934999999999999	7.121048644032993e-12	1.1256747719182427e-7
0.7935999999999999	7.122128150120592e-12	1.1043887701375313e-7
0.7936999999999999	7.123130240520602e-12	1.0841667266083485e-7
0.7938	7.124054266840455e-12	1.0649308964247292e-7
0.7938999999999999	7.124899576204973e-12	1.0466108177312786e-7
0.7939999999999999	7.125665511225526e-12	1.0291424830931801e-7
0.7940999999999999	7.126351409969423e-12	1.0124676205773999e-7
0.7941999999999999	7.126956605928758e-12	9.965330680814859e-8
0.7943	7.127480427989253e-12	9.812902271929794e-8
0.7944	7.128599735597847e-12	9.667823855588306e-8
0.7945	7.129658761082134e-12	9.52884767591877e-8
0.7946	7.130640117368995e-12	9.395576961300674e-8
0.7947	7.131543153572803e-12	9.26766623115641e-8
0.7948	7.132367214302326e-12	9.14479683560744e-8
0.7948999999999999	7.1331116396298405e-12	9.026674400028832e-8
0.7949999999999999	7.133775765060265e-12	8.913026554291456e-8
0.7950999999999999	7.134358921499766e-12	8.803600910555181e-8
0.7951999999999999	7.134860435224475e-12	8.698163258598357e-8
0.7952999999999999	7.135279627848688e-12	8.596495951992703e-8
0.7953999999999999	7.1356158162930054e-12	8.498396462092972e-8
0.7954999999999999	7.135868312752285e-12	8.40367607991786e-8
0.7955999999999999	7.136036424663174e-12	8.312158748644622e-8
0.7956999999999999	7.136119454671621e-12	8.22368001169829e-8
0.7958	7.136116700599935e-12	8.138086063349404e-8
0.7958999999999999	7.136027455413958e-12	8.055232890393976e-8
0.7959999999999999	7.135851007189545e-12	7.974985494913455e-8
0.7960999999999999	7.136216548847091e-12	7.898037234180033e-8
0.7961999999999999	7.136616824700546e-12	7.823619407623711e-8
0.7963	7.136933922839759e-12	7.751468627656764e-8
0.7964	7.137167153541765e-12	7.681479862962387e-8
0.7965	7.137315822306018e-12	7.613554161425167e-8
0.7966	7.1373792298215316e-12	7.547598207989365e-8
0.7967	7.137356671933924e-12	7.483523920219758e-8
0.7968	7.137247439612228e-12	7.421248077873293e-8
0.7968999999999999	7.137050818915295e-12	7.360691983195202e-8
0.7969999999999999	7.136766090958197e-12	7.301781149009897e-8
0.7970999999999999	7.13639253187831e-12	7.244445011990928e-8
0.7971999999999999	7.135929412800962e-12	7.188616668770738e-8
0.7972999999999999	7.135375999805163e-12	7.134232632795522e-8
0.7973999999999999	7.134731553888798e-12	7.081232610046166e-8
0.7974999999999999	7.133995330933882e-12	7.029559291937874e-8
0.7975999999999999	7.133166581671089e-12	6.979158163880289e-8
0.7976999999999999	7.132244551644609e-12	6.929977328131743e-8
0.7978	7.1317339594505456e-12	6.882628183017327e-8
0.7978999999999999	7.131433355004186e-12	6.836810555682051e-8
0.7979999999999999	7.131043843204894e-12	6.792092105655895e-8
0.7980999999999999	7.130564693959774e-12	6.748430247244338e-8
0.7981999999999999	7.129995172114386e-12	6.70578430810706e-8
0.7983	7.129334537417776e-12	6.664115415898318e-8
0.7984	7.12858204448744e-12	6.623386392685773e-8
0.7985	7.127736942773955e-12	6.58356165652759e-8
0.7986	7.126798476525425e-12	6.544607129645672e-8
0.7987	7.125765884751671e-12	6.506490152680577e-8
0.7988	7.124638401187989e-12	6.469179404559653e-8
0.7988999999999999	7.123415254258891e-12	6.432644827550737e-8
0.7989999999999999	7.1220956670414975e-12	6.396857557109994e-8
0.7990999999999999	7.120678857228595e-12	6.36178985616568e-8
0.7991999999999999	7.119164037091516e-12	6.3274150535103e-8
0.7992999999999999	7.1175504134426744e-12	6.29370748599998e-8
0.7993999999999999	7.115837187597943e-12	6.260642444285449e-8
0.7994999999999999	7.114313610540424e-12	6.22857680209302e-8
0.7995999999999999	7.113269934253421e-12	6.197877908572018e-8
0.7996999999999999	7.112131407108432e-12	6.167774758945821e-8
0.7998	7.1108972571539074e-12	6.138246380671116e-8
0.7998999999999999	7.109566707080802e-12	6.109272536095631e-8
0.7999999999999999	7.1081389741856385e-12	6.080833684868609e-8
0.8000999999999999	7.106613270333089e-12	6.052910948483012e-8
0.8001999999999999	7.104988801918515e-12	6.025486076806122e-8
0.8003	7.103264769830207e-12	5.998541416465943e-8
0.8004	7.1014403694111674e-12	5.972059880971094e-8
0.8005	7.0995147904207665e-12	5.946024922450422e-8
0.8006	7.097487216996216e-12	5.920420504907707e-8
0.8007	7.095356827613507e-12	5.895231078893266e-8
0.8008	7.093122795048298e-12	5.87044155750237e-8
0.8009	7.090784286336394e-12	5.846037293616266e-8
0.8009999999999999	7.088340462734002e-12	5.8220040583074857e-8
0.8010999999999999	7.08579047967765e-12	5.798328020337094e-8
0.8011999999999999	7.0831334867438635e-12	5.774995726675766e-8
0.8012999999999999	7.08127263131807e-12	5.7531912391469035e-8
0.8013999999999999	7.079343007602344e-12	5.7317709870436223e-8
0.8014999999999999	7.0773115709002566e-12	5.710680530824878e-8
0.8015999999999999	7.075177500313741e-12	5.689908197686525e-8
0.8016999999999999	7.07293996924058e-12	5.669442617434231e-8
0.8018	7.070598145334766e-12	5.64927270814237e-8
0.8019	7.068151190466701e-12	5.6293876624795306e-8
0.8019999999999999	7.065598260682909e-12	5.6097769346613273e-8
0.8020999999999999	7.0629385061658545e-12	5.590430227994623e-8
0.8021999999999999	7.060171071192898e-12	5.571337482978357e-8
0.8023	7.057295094095558e-12	5.552488865929821e-8
0.8024	7.054309707217929e-12	5.533874758105611e-8
0.8025	7.051214036875295e-12	5.515485745289602e-8
0.8026	7.048007203312041e-12	5.4973126078214724e-8
0.8027	7.044688320659537e-12	5.479346311040831e-8
0.8028	7.041256496893458e-12	5.461577996123756e-8
0.8029	7.037710833791113e-12	5.443998971289813e-8
0.8029999999999999	7.034577057889121e-12	5.427300359653262e-8
0.8030999999999999	7.031815030909565e-12	5.411432912816366e-8
0.8031999999999999	7.028944810305819e-12	5.395755841197828e-8
0.8032999999999999	7.0259655302489364e-12	5.3802615201144704e-8
0.8033999999999999	7.022876318884803e-12	5.364942462051874e-8
0.8034999999999999	7.019676298292282e-12	5.349791309893507e-8
0.8035999999999999	7.01636458444077e-12	5.334800830402926e-8
0.8036999999999999	7.012940287147845e-12	5.3199639079456886e-8
0.8037999999999998	7.009402510036178e-12	5.305273538437799e-8
0.8039	7.005750350490442e-12	5.290722823508908e-8
0.8039999999999999	7.001982899613852e-12	5.2763049648685406e-8
0.8040999999999999	6.998099242184078e-12	5.262013258864352e-8
0.8041999999999999	6.994098456609416e-12	5.2478410912227134e-8
0.8042999999999999	6.98997961488417e-12	5.233781931961104e-8
0.8044	6.9857417825437174e-12	5.219829330463525e-8
0.8045	6.981384018619659e-12	5.205976910710217e-8
0.8046	6.976905375594152e-12	5.192218366652975e-8
0.8047	6.972314575755322e-12	5.178560350660027e-8
0.8048	6.968680147282168e-12	5.166429743816163e-8
0.8049	6.9649309729018815e-12	5.1544027531700614e-8
0.8049999999999999	6.961066140636257e-12	5.142473827891624e-8
0.8050999999999999	6.9570847321505006e-12	5.1306374759085334e-8
0.8051999999999999	6.952985822708758e-12	5.118888260213151e-8
0.8052999999999999	6.9487684811293615e-12	5.1072207952723256e-8
0.8053999999999999	6.944431769739704e-12	5.0956297435343597e-8
0.8054999999999999	6.939974744330775e-12	5.084109812027897e-8
0.8055999999999999	6.935396454111433e-12	5.072655749047928e-8
0.8056999999999999	6.93069594166234e-12	5.061262340923955e-8
0.8057999999999998	6.925872242889399e-12	5.049924408865684e-8
0.8059	6.920924386977009e-12	5.0386368058821273e-8
0.8059999999999999	6.915851396341042e-12	5.027394413769864e-8
0.8060999999999999	6.910652286581271e-12	5.016192140166205e-8
0.8061999999999999	6.905326066433545e-12	5.005024915663809e-8
0.8062999999999999	6.899871737721695e-12	4.993887690982841e-8
0.8064	6.8942882953089064e-12	4.982775434197237e-8
0.8065	6.889074954087927e-12	4.9723550547653365e-8
0.8066	6.884408618700662e-12	4.9628730392163616e-8
0.8067	6.879619878324314e-12	4.953431987644408e-8
0.8068	6.874707767075775e-12	4.944027481887855e-8
0.8069	6.869671312327205e-12	4.9346551190043896e-8
0.8069999999999999	6.864509534658717e-12	4.925310508988256e-8
0.8070999999999999	6.859221447810473e-12	4.9159892725256294e-8
0.8071999999999999	6.853806058634777e-12	4.906687038786075e-8
0.8072999999999999	6.848262367047539e-12	4.897399443247304e-8
0.8073999999999999	6.8425893659794874e-12	4.888122125551142e-8
0.8074999999999999	6.836786041327071e-12	4.878850727388484e-8
0.8075999999999999	6.8308513719029454e-12	4.8695808904109984e-8
0.8076999999999999	6.824784329385956e-12	4.8603082541674494e-8
0.8077999999999999	6.81858387827108e-12	4.851028454062929e-8
0.8079	6.812248975818725e-12	4.841737119338605e-8
0.8079999999999999	6.80577857200374e-12	4.832429871070498e-8
0.8080999999999999	6.79917160946402e-12	4.8231023201851e-8
0.8081999999999999	6.7924270234488266e-12	4.8137500654903306e-8
0.8082999999999999	6.786530196048593e-12	4.8057041779364565e-8
0.8084	6.780781931549185e-12	4.798032166785989e-8
0.8085	6.774903382307655e-12	4.7903561382664285e-8
0.8086	6.768893526932773e-12	4.782672251319716e-8
0.8087	6.762751336886323e-12	4.774976655281248e-8
0.8088	6.756475776432707e-12	4.767265488225585e-8
0.8089	6.750065802587997e-12	4.7595348753218604e-8
0.8089999999999999	6.7435203650689444e-12	4.75178092719805e-8
0.8090999999999999	6.7368384062412e-12	4.743999738312135e-8
0.8091999999999999	6.73001886106754e-12	4.736187385329551e-8
0.8092999999999999	6.723060657055395e-12	4.728339925505153e-8
0.8093999999999999	6.715962714204216e-12	4.720453395068737e-8
0.8094999999999999	6.708723944952294e-12	4.7125238076128816e-8
0.8095999999999999	6.701343254123375e-12	4.704547152481889e-8
0.8096999999999999	6.6938195388725535e-12	4.69651939316052e-8
0.8097999999999999	6.686151688632133e-12	4.688436465661781e-8
0.8099	6.678338585056902e-12	4.680294276912161e-8
0.8099999999999999	6.6704732075797974e-12	4.672216365311652e-8
0.8100999999999999	6.663733425182079e-12	4.665809061984437e-8
0.8101999999999999	6.656856362655263e-12	4.6593665546046026e-8
0.8102999999999999	6.649840949230437e-12	4.652885294481722e-8
0.8104	6.642686106629937e-12	4.6463617088615765e-8
0.8105	6.635390749014002e-12	4.63979219955429e-8
0.8106	6.627953782927177e-12	4.6331731415592664e-8
0.8107	6.62037410724434e-12	4.626500881685798e-8
0.8108	6.6126506131162e-12	4.61977173716851e-8
0.8109	6.604782183914515e-12	4.6129819942768305e-8
0.8109999999999999	6.596767695176825e-12	4.6061279069175345e-8
0.8110999999999999	6.5886060145508354e-12	4.599205695229485e-8
0.8111999999999999	6.5802960017382856e-12	4.5922115441698465e-8
0.8112999999999999	6.571836508438615e-12	4.585141602090883e-8
0.8113999999999999	6.563226378291806e-12	4.57799197930617e-8
0.8114999999999999	6.554464446821313e-12	4.570758746645996e-8
0.8115999999999999	6.545549541376174e-12	4.5634379340005155e-8
0.8116999999999999	6.5364804810728296e-12	4.5560255288500326e-8
0.8117999999999999	6.527694868248567e-12	4.5491171195858275e-8
0.8119	6.5197919163984816e-12	4.543543824502959e-8
0.8119999999999999	6.511743533116441e-12	4.537906587141102e-8
0.8120999999999999	6.503548590083328e-12	4.532201953620087e-8
0.8121999999999999	6.4952059510482594e-12	4.526426434598654e-8
0.8122999999999999	6.4867144717722315e-12	4.5205765040198254e-8
0.8124	6.478072999971058e-12	4.5146485978444125e-8
0.8125	6.46928037525818e-12	4.508639112772483e-8
0.8126	6.460335429086679e-12	4.5025444049515485e-8
0.8127	6.451236984691204e-12	4.49636078867126e-8
0.8128	6.441983857029336e-12	4.490084535043605e-8
0.8129	6.432574852722382e-12	4.483711870667954e-8
0.813	6.423008769995956e-12	4.477238976280308e-8
0.8130999999999999	6.413284398619961e-12	4.470661985385966e-8
0.8131999999999999	6.40340051984818e-12	4.463976982874935e-8
0.8132999999999999	6.393355906357356e-12	4.457180003619237e-8
0.8133999999999999	6.3831493221859085e-12	4.4502670310515236e-8
0.8134999999999999	6.372779522672076e-12	4.44323399572415e-8
0.8135999999999999	6.3629917872973835e-12	4.437104266591372e-8
0.8136999999999999	6.3538889891786555e-12	4.4320352021771316e-8
0.8137999999999999	6.344632521168564e-12	4.426877211976513e-8
0.8139	6.335221196690861e-12	4.4216268156746044e-8
0.814	6.325653820806084e-12	4.416280488548705e-8
0.8140999999999999	6.315929190151747e-12	4.4108346602372296e-8
0.8141999999999999	6.306046092881885e-12	4.405285713491446e-8
0.8142999999999999	6.296003308606397e-12	4.399629982909894e-8
0.8144	6.285799608329724e-12	4.393863753654357e-8
0.8145	6.275433754389224e-12	4.387983260147158e-8
0.8146	6.264904500392984e-12	4.381984684748829e-8
0.8147	6.254210591157094e-12	4.3758641564155524e-8
0.8148	6.243350762642707e-12	4.3696177493359584e-8
0.8149	6.2323237418923355e-12	4.363241481546093e-8
0.815	6.221128246965914e-12	4.3567313135224296e-8
0.8150999999999999	6.20976298687605e-12	4.3500831467516304e-8
0.8151999999999999	6.198226661523208e-12	4.3432928222769274e-8
0.8152999999999999	6.186517961630121e-12	4.336356119219927e-8
0.8153999999999999	6.17564200572948e-12	4.330663579715261e-8
0.8154999999999999	6.165310043483403e-12	4.325834000148369e-8
0.8155999999999999	6.15481615319941e-12	4.3208927031967176e-8
0.8156999999999999	6.144159089799962e-12	4.3158360991126656e-8
0.8157999999999999	6.133337599407152e-12	4.3106605460551176e-8
0.8159	6.122350419279308e-12	4.305362348828076e-8
0.816	6.111196277747379e-12	4.29993775759844e-8
0.8160999999999999	6.099873894150402e-12	4.294382966592007e-8
0.8161999999999999	6.088381978770886e-12	4.288694112767428e-8
0.8162999999999999	6.076719232769533e-12	4.282867274467281e-8
0.8163999999999999	6.064884348119357e-12	4.276898470045527e-8
0.8165	6.052876007539576e-12	4.270783656470998e-8
0.8166	6.0406928844287614e-12	4.264518727905768e-8
0.8167	6.028333642797569e-12	4.258099514258143e-8
0.8168	6.01579693720093e-12	4.2515217797092547e-8
0.8169	6.003081412669868e-12	4.244781221212765e-8
0.817	5.990185704642575e-12	4.2378734669666564e-8
0.8170999999999999	5.9771084388950644e-12	4.23079407485658e-8
0.8171999999999999	5.965054556529702e-12	4.2252216567217475e-8
0.8172999999999999	5.9534734198232715e-12	4.2204097212982424e-8
0.8173999999999999	5.941722159996749e-12	4.2154644653211416e-8
0.8174999999999999	5.9297994738009005e-12	4.2103821289664804e-8
0.8175999999999999	5.9177040487470524e-12	4.205158893235956e-8
0.8176999999999999	5.905434563040376e-12	4.199790878631547e-8
0.8177999999999999	5.892989685512464e-12	4.194274143805667e-8
0.8178999999999998	5.8803680755534525e-12	4.1886046841863356e-8
0.818	5.8675683830437435e-12	4.182778430576816e-8
0.8180999999999999	5.85458924828501e-12	4.176791247728719e-8
0.8181999999999999	5.841429301930819e-12	4.170638932888263e-8
0.8182999999999999	5.828087164916651e-12	4.164317214314657e-8
0.8183999999999999	5.814561448389437e-12	4.1578217497701475e-8
0.8185	5.800850753636499e-12	4.151148124980743e-8
0.8186	5.786953672014095e-12	4.144291852067143e-8
0.8187	5.7728687848750695e-12	4.137248367944706e-8
0.8188	5.758594663496455e-12	4.130013032692121e-8
0.8189	5.744129869006023e-12	4.122581127887559e-8
0.819	5.730805598762861e-12	4.116819425218969e-8
0.8190999999999999	5.717966874505799e-12	4.11183216369274e-8
0.8191999999999999	5.704949995798242e-12	4.106690506362411e-8
0.8192999999999999	5.691753602254261e-12	4.101390476332039e-8
0.8193999999999999	5.6783763238125085e-12	4.095928030677168e-8
0.8194999999999999	5.664816780665867e-12	4.090299059031757e-8
0.8195999999999999	5.651073583190451e-12	4.084499382147585e-8
0.8196999999999999	5.637145331874314e-12	4.07852475042551e-8
0.8197999999999999	5.623030617245256e-12	4.072370842417709e-8
0.8198999999999999	5.6087280197983754e-12	4.066033263300317e-8
0.82	5.594236109923e-12	4.059507543315768e-8
0.8200999999999999	5.579553447828904e-12	4.052789136183803e-8
0.8201999999999999	5.564678583472131e-12	4.0458734174806755e-8
0.8202999999999999	5.54961005648019e-12	4.038755682985617e-8
0.8203999999999999	5.5343463960766776e-12	4.031431146993726e-8
0.8205	5.518886121005254e-12	4.023894940594424e-8
0.8206	5.503227739453165e-12	4.016142109914769e-8
0.8207	5.487369748974093e-12	4.008167614326563e-8
0.8208	5.472681030613303e-12	4.001903198880344e-8
0.8209	5.45859058863786e-12	3.99656760030721e-8
0.821	5.444314246349434e-12	3.991056622358303e-8
0.8210999999999999	5.429850588121828e-12	3.985366032871365e-8
0.8211999999999999	5.415198188226234e-12	3.9794915268033236e-8
0.8212999999999999	5.400355610757436e-12	3.973428724711768e-8
0.8213999999999999	5.385321409559222e-12	3.967173171205678e-8
0.8214999999999999	5.370094128149634e-12	3.960720333364945e-8
0.8215999999999999	5.354672299645008e-12	3.954065599127411e-8
0.8216999999999999	5.339054446684049e-12	3.947204275643221e-8
0.8217999999999999	5.3232390813509535e-12	3.9401315875952744e-8
0.8218999999999999	5.307224705098009e-12	3.9328426754850414e-8
0.822	5.291009808667659e-12	3.9253325938829873e-8
0.8220999999999999	5.274592872013981e-12	3.917596309642706e-8
0.8221999999999999	5.257972364223403e-12	3.909628700077717e-8
0.8222999999999999	5.241146743434931e-12	3.9014245511002486e-8
0.8223999999999999	5.224114456759823e-12	3.8929785553209195e-8
0.8225	5.206873940200358e-12	3.8842853101083074e-8
0.8226	5.19072663977871e-12	3.8771924355510594e-8
0.8227	5.175407778113558e-12	3.871350034088697e-8
0.8228	5.1598957020923035e-12	3.865311084739958e-8
0.8229	5.144188943790107e-12	3.85907106805781e-8
0.823	5.1282860247687144e-12	3.852625384730853e-8
0.8230999999999999	5.112185455999169e-12	3.845969353944627e-8
0.8231999999999999	5.095885737783859e-12	3.8390982117090463e-8
0.8232999999999999	5.079385359677995e-12	3.8320071091510417e-8
0.8233999999999999	5.062682800410497e-12	3.824691110771792e-8
0.8234999999999999	5.045776527804227e-12	3.817145192667473e-8
0.8235999999999999	5.028664998695604e-12	3.809364240712716e-8
0.8236999999999999	5.011346658853593e-12	3.801343048705919e-8
0.8237999999999999	4.993819942898099e-12	3.793076316475392e-8
0.8238999999999999	4.976083274217688e-12	3.784558647945521e-8
0.824	4.958135064886673e-12	3.7757845491617704e-8
0.8240999999999999	4.9399737155816066e-12	3.766748426273754e-8
0.8241999999999999	4.9215976154969725e-12	3.757444583475091e-8
0.8242999999999999	4.9030051422604104e-12	3.7478672208992915e-8
0.8243999999999999	4.885307021558447e-12	3.7396020204130876e-8
0.8245	4.868804145215744e-12	3.7331061186240577e-8
0.8246	4.852101347486043e-12	3.726392166227809e-8
0.8247	4.835197112350406e-12	3.719455329426539e-8
0.8248	4.8180899128910695e-12	3.7122906873705205e-8
0.8249	4.800778211210794e-12	3.70489323038659e-8
0.825	4.783260458351599e-12	3.697257858169291e-8
0.8251	4.765535094212863e-12	3.689379377933921e-8
0.8251999999999999	4.747600547468846e-12	3.68125250253052e-8
0.8252999999999999	4.729455235485435e-12	3.6728718485178454e-8
0.8253999999999999	4.711097564236404e-12	3.664231934196346e-8
0.8254999999999999	4.692525928218861e-12	3.6553271775992314e-8
0.8255999999999999	4.6737387103681176e-12	3.6461518944404544e-8
0.8256999999999999	4.654734281971912e-12	3.636700296018803e-8
0.8257999999999999	4.635511002583862e-12	3.6269664870767874e-8
0.8258999999999999	4.616067219936324e-12	3.6169444636133536e-8
0.826	4.59640126985255e-12	3.606628110649352e-8
0.8261	4.576511476158181e-12	3.5960111999444116e-8
0.8261999999999999	4.557174695708496e-12	3.5862079749369674e-8
0.8262999999999999	4.539557614918841e-12	3.5789231260112087e-8
0.8263999999999999	4.521734721666919e-12	3.571398357004872e-8
0.8265	4.503704457563985e-12	3.5636284974417405e-8
0.8266	4.485465252973547e-12	3.5556082823759126e-8
0.8267	4.467015526927423e-12	3.5473323504761826e-8
0.8268	4.44835368704154e-12	3.5387952420696466e-8
0.8269	4.4294781294308894e-12	3.5299913971435744e-8
0.827	4.410387238623794e-12	3.5209151533043796e-8
0.8271	4.391079387475568e-12	3.511560743692875e-8
0.8271999999999999	4.371552937081437e-12	3.5019222948545394e-8
0.8272999999999999	4.351806236688888e-12	3.491993824563994e-8
0.8273999999999999	4.331837623609094e-12	3.481769239602157e-8
0.8274999999999999	4.3116454231279294e-12	3.4712423334854146e-8
0.8275999999999999	4.291227948416058e-12	3.460406784145215e-8
0.8276999999999999	4.270583500438407e-12	3.4492561515571795e-8
0.8277999999999999	4.249710367862914e-12	3.437783875318263e-8
0.8278999999999999	4.228606826968509e-12	3.425983272170896e-8
0.828	4.207551087748967e-12	3.414252820067839e-8
0.8281	4.188920035628235e-12	3.406056533943054e-8
0.8281999999999999	4.170078344352403e-12	3.397598181974679e-8
0.8282999999999999	4.151024420710116e-12	3.3888722400681376e-8
0.8283999999999999	4.131756659943068e-12	3.3798730820284504e-8
0.8285	4.112273445659533e-12	3.3705949774909e-8
0.8286	4.092573149747306e-12	3.361032089807191e-8
0.8287	4.072654132285791e-12	3.3511784738858866e-8
0.8288	4.0525147414575135e-12	3.34102807398621e-8
0.8289	4.032153313458882e-12	3.330574721463936e-8
0.829	4.011568172410289e-12	3.3198121324683206e-8
0.8291	3.9907576302654466e-12	3.3087339055888136e-8
0.8291999999999999	3.9697199867199935e-12	3.2973335194502876e-8
0.8292999999999999	3.948453529119415e-12	3.285604330255699e-8
0.8293999999999999	3.926956532366252e-12	3.2735395692747436e-8
0.8294999999999999	3.905227258826447e-12	3.261132340277154e-8
0.8295999999999999	3.883263958235136e-12	3.248375616909502e-8
0.8296999999999999	3.861064867601473e-12	3.235262240013823e-8
0.8297999999999999	3.8386282111129045e-12	3.2217849148869104e-8
0.8298999999999999	3.818712801002949e-12	3.211979393434787e-8
0.8299999999999998	3.7989901802272995e-12	3.202482070781308e-8
0.8301	3.779051834288892e-12	3.192694608052431e-8
0.8301999999999999	3.758896133101815e-12	3.1826110076410384e-8
0.8302999999999999	3.738521434711671e-12	3.172225159830972e-8
0.8303999999999999	3.717926085206142e-12	3.161530840517713e-8
0.8304999999999999	3.6971084186248565e-12	3.1505217088793216e-8
0.8306	3.6760667568684416e-12	3.139191304996534e-8
0.8307	3.654799409607013e-12	3.127533047420802e-8
0.8308	3.6333046741876926e-12	3.115540230688863e-8
0.8309	3.6115808355416244e-12	3.1032060227828016e-8
0.831	3.5896261660901045e-12	3.0905234625340225e-8
0.8311	3.5674389256500038e-12	3.077485456969847e-8
0.8311999999999999	3.5450173613384703e-12	3.064084778601399e-8
0.8312999999999999	3.5223597074767597e-12	3.0503140626512046e-8
0.8313999999999999	3.499464185493388e-12	3.0361658042190904e-8
0.8314999999999999	3.4763290038264973e-12	3.021632355384934e-8
0.8315999999999999	3.4529523578253906e-12	3.00670592224649e-8
0.8316999999999999	3.431438673913467e-12	2.9944808548134065e-8
0.8317999999999999	3.41101644231123e-12	2.983863956000585e-8
0.8318999999999999	3.3903767126972354e-12	2.972934745938921e-8
0.8319999999999999	3.3695178420749897e-12	2.961686855087424e-8
0.8321	3.348438175431092e-12	2.9501137938322993e-8
0.8321999999999999	3.327136045644297e-12	2.9382089500369672e-8
0.8322999999999999	3.3056097733933927e-12	2.925965586538012e-8
0.8323999999999999	3.283857667064775e-12	2.9133768385861627e-8
0.8324999999999999	3.261878022658934e-12	2.900435711230598e-8
0.8326	3.239669123696419e-12	2.8871350766454763e-8
0.8327	3.2172292411230187e-12	2.873467671397194e-8
0.8328	3.1945566332139666e-12	2.859426093650659e-8
0.8329	3.1716495454775963e-12	2.8450028003135172e-8
0.833	3.1485062105581956e-12	2.8301901041165387e-8
0.8331	3.125124848137952e-12	2.8149801706285056e-8
0.8331999999999999	3.101503664838199e-12	2.7993650152042282e-8
0.8332999999999999	3.077640854119875e-12	2.783336499863863e-8
0.8333999999999999	3.053534596183147e-12	2.7668863301018268e-8
0.8334999999999999	3.0304124740979685e-12	2.751826990482151e-8
0.8335999999999999	3.0095234186974716e-12	2.74004609111172e-8
0.8336999999999999	2.988417227295416e-12	2.727931768013415e-8
0.8337999999999999	2.9670922595273505e-12	2.715477292883186e-8
0.8338999999999999	2.9455468629744554e-12	2.7026758095723e-8
0.8339999999999999	2.9237793730715548e-12	2.6895203314656215e-8
0.8341	2.9017881130142333e-12	2.6760037388017142e-8
0.8341999999999999	2.879571393665443e-12	2.6621187759334965e-8
0.8342999999999999	2.8571275134610576e-12	2.6478580485277074e-8
0.8343999999999999	2.8344547583149857e-12	2.6332140207020535e-8
0.8344999999999999	2.811551401523157e-12	2.618179012098051e-8
0.8346	2.788415703667044e-12	2.6027451948884312e-8
0.8347	2.7650459125163355e-12	2.586904590717183e-8
0.8348	2.7414402629305526e-12	2.5706490675705303e-8
0.8349	2.7175969767601886e-12	2.5539703365773947e-8
0.835	2.6935142627469166e-12	2.5368599487373518e-8
0.8351	2.669190316422941e-12	2.5193092915743187e-8
0.8351999999999999	2.644623320009635e-12	2.5013095857141922e-8
0.8352999999999999	2.619913737970632e-12	2.4830042343313857e-8
0.8353999999999999	2.598851457945172e-12	2.4700678680553357e-8
0.8354999999999999	2.577575028214288e-12	2.4567790465890886e-8
0.8355999999999999	2.5560828303078356e-12	2.4431307157165727e-8
0.8356999999999999	2.5343732338036866e-12	2.4291156861357455e-8
0.8357999999999999	2.5124445962357296e-12	2.4147266306709052e-8
0.8358999999999999	2.490295263001318e-12	2.399956081422838e-8
0.8359999999999999	2.467923567267903e-12	2.384796426854901e-8
0.8361	2.4453278298788514e-12	2.3692399088136352e-8
0.8361999999999999	2.4225063592586502e-12	2.353278619482328e-8
0.8362999999999999	2.3994574513170877e-12	2.3369044982655988e-8
0.8363999999999999	2.3761793893528576e-12	2.3201093286035926e-8
0.8364999999999999	2.3526704439563157e-12	2.3028847347139385e-8
0.8366	2.328928872911357e-12	2.285222178259421e-8
0.8367	2.304952921096731e-12	2.2671129549400148e-8
0.8368	2.2807408203861157e-12	2.2485481910066463e-8
0.8369	2.2562907895478257e-12	2.2295188396955075e-8
0.837	2.2316010341434215e-12	2.2100156775803104e-8
0.8371	2.2066697464255666e-12	2.1900293008406605e-8
0.8371999999999999	2.184494778709807e-12	2.17406922363654e-8
0.8372999999999999	2.1634166103483523e-12	2.159695146785549e-8
0.8373999999999999	2.1421289066149905e-12	2.144945844775539e-8
0.8374999999999999	2.1206300829425503e-12	2.129813857480868e-8
0.8375999999999999	2.098918542998512e-12	2.114291580559522e-8
0.8376999999999999	2.076992678594008e-12	2.098371262449602e-8
0.8377999999999999	2.0548508695918467e-12	2.0820450012975398e-8
0.8378999999999999	2.0324914838140052e-12	2.065304741816817e-8
0.8379999999999999	2.0099128769482574e-12	2.048142272075078e-8
0.8381	1.9871133924539584e-12	2.030549220207933e-8
0.8382	1.9640913614673045e-12	2.012517051057853e-8
0.8382999999999999	1.9408451027054313e-12	1.9940370627357163e-8
0.8383999999999999	1.9173729223700136e-12	1.9751003831036912e-8
0.8384999999999999	1.893673114050026e-12	1.9556979661770498e-8
0.8386	1.8697439586235695e-12	1.9358205884429653e-8
0.8387	1.8455837241590704e-12	1.9154588450942146e-8
0.8388	1.8211906658154233e-12	1.8946031461754952e-8
0.8389	1.7965630257415691e-12	1.8732437126403182e-8
0.839	1.7733113937725973e-12	1.8538129838141654e-8
0.8391	1.7528850512515966e-12	1.838556674658538e-8
0.8392	1.7322593147981432e-12	1.822915278332576e-8
0.8392999999999999	1.7114326748514266e-12	1.8068811682034103e-8
0.8393999999999999	1.690403610582448e-12	1.7904465689422094e-8
0.8394999999999999	1.6691705898062076e-12	1.773603553399856e-8
0.8395999999999999	1.6477320688930401e-12	1.7563440394110237e-8
0.8396999999999999	1.6260864926793657e-12	1.7386597865250283e-8
0.8397999999999999	1.6042322943775745e-12	1.7205423926613962e-8
0.8398999999999999	1.5821678954851853e-12	1.7019832906883328e-8
0.8399999999999999	1.559891705693347e-12	1.682973744922227e-8
0.8401	1.5374021227943907e-12	1.6635048475459487e-8
0.8402	1.5146975325889202e-12	1.6435675149442335e-8
0.8402999999999999	1.4917763087916851e-12	1.6231524839534522e-8
0.8403999999999999	1.4686368129370558e-12	1.6022503080242264e-8
0.8404999999999999	1.4452773942835729e-12	1.580851353294249e-8
0.8406	1.421696389717605e-12	1.558945794568956e-8
0.8407	1.397892123656465e-12	1.536523611208103e-8
0.8408	1.3738629079503207e-12	1.513574582915054e-8
0.8409	1.3545471921204036e-12	1.4976585215334608e-8
0.841	1.3351416697249558e-12	1.4815008379163577e-8
0.8411	1.3155502090089092e-12	1.4649496163447506e-8
0.8412	1.2957714003508042e-12	1.4479970789963983e-8
0.8412999999999999	1.2758038235451222e-12	1.4306352947552252e-8
0.8413999999999999	1.255646047719137e-12	1.4128561759511648e-8
0.8414999999999999	1.2352966312490438e-12	1.3946514750241685e-8
0.8415999999999999	1.2147541216753784e-12	1.3760127811106188e-8
0.8416999999999999	1.1940170556177768e-12	1.356931516550136e-8
0.8417999999999999	1.173083958688965e-12	1.3373989333106371e-8
0.8418999999999999	1.1519533454080184e-12	1.3174061093296031e-8
0.8419999999999999	1.1306237191129847e-12	1.2969439447694681e-8
0.8421	1.1090935718726396e-12	1.2760031581847118e-8
0.8422	1.0873613843976594e-12	1.254574282598611e-8
0.8422999999999999	1.0654256259508533e-12	1.2326476614869914e-8
0.8423999999999999	1.0432847542567967e-12	1.2102134446668623e-8
0.8424999999999999	1.0209372154106403e-12	1.1872615840872754e-8
0.8426	9.983814437861474e-13	1.163781829519823e-8
0.8427	9.788822113895119e-13	1.1447966420506646e-8
0.8428	9.613734391557635e-13	1.1287378620347308e-8
0.8429	9.4369939604757e-13	1.112298594794739e-8
0.843	9.258588268718534e-13	1.0954713197002636e-8
0.8431	9.078504669567832e-13	1.078248366343898e-8
0.8432	8.896730420767513e-13	1.0606219113178347e-8
0.8432999999999999	8.713252683766935e-13	1.0425839749144968e-8
0.8433999999999999	8.528058522957789e-13	1.024126417749392e-8
0.8434999999999999	8.341134904904863e-13	1.005240937304082e-8
0.8435999999999999	8.152468697569658e-13	9.859190643871997e-9
0.8436999999999999	7.962046669527838e-13	9.661521595113699e-9
0.8437999999999999	7.769855489180308e-13	9.459314091839102e-9
0.8438999999999999	7.57588172395685e-13	9.252478221088833e-9
0.8439999999999999	7.380111839513791e-13	9.040922252983505e-9
0.8440999999999999	7.182532198924273e-13	8.82455260090274e-9
0.8442	6.983129061861909e-13	8.603273780707151e-9
0.8442999999999999	6.781888583778042e-13	8.376988368977945e-9
0.8443999999999999	6.578796815070566e-13	8.145596960245792e-9
0.8444999999999999	6.386185798105585e-13	7.928126801381478e-9
0.8445999999999999	6.238218096727506e-13	7.778107848602734e-9
0.8447	6.088872592591955e-13	7.624620621773033e-9
0.8448	5.938138799450063e-13	7.4675964266552e-9
0.8449	5.786006151392296e-13	7.306965184711359e-9
0.845	5.632464002213509e-13	7.1426554028999554e-9
0.8451	5.47750162477224e-13	6.974594142750289e-9
0.8452	5.321108210344109e-13	6.8027069886960945e-9
0.8452999999999999	5.163272867970408e-13	6.626918015648846e-9
0.8453999999999999	5.003984623800601e-13	6.447149755790345e-9
0.8454999999999999	4.843232420429201e-13	6.263323164563745e-9
0.8455999999999999	4.681005116227454e-13	6.075357585842489e-9
0.8456999999999999	4.5172914846688404e-13	5.8831707162541365e-9
0.8457999999999999	4.35208021364893e-13	5.686678568637185e-9
0.8458999999999999	4.1853599047995855e-13	5.48579543460773e-9
0.8459999999999999	4.0171190727970936e-13	5.280433846211337e-9
0.8460999999999999	3.8473461446644167e-13	5.0705045366361656e-9
0.8462	3.676029459067411e-13	4.855916399961605e-9
0.8462999999999999	3.50315726560563e-13	4.636576449917119e-9
0.8463999999999999	3.380206493160845e-13	4.493107201152165e-9
0.8464999999999999	3.2681153169956173e-13	4.365320805135231e-9
0.8465999999999999	3.1549948561054815e-13	4.234650137776733e-9
0.8467	3.04083725757762e-13	4.101037803807249e-9
0.8468	2.9256346084520716e-13	3.964425233656365e-9
0.8469	2.809378935237942e-13	3.824752657365838e-9
0.847	2.692062203426812e-13	3.6819590778684027e-9
0.8471	2.5736763170013715e-13	3.5359822436124872e-9
0.8472	2.454213117939858e-13	3.386758620516344e-9
0.8472999999999999	2.333664385716191e-13	3.234223363232981e-9
0.8473999999999999	2.212021836795961e-13	3.0783102857077757e-9
0.8474999999999999	2.0892771241279282e-13	2.9189518310089455e-9
0.8475999999999999	1.9654218366311615e-13	2.7560790404115345e-9
0.8476999999999999	1.8404474986777925e-13	2.5896215217142253e-9
0.8477999999999999	1.71434556957126e-13	2.4195074167682125e-9
0.8478999999999999	1.5871074430201367e-13	2.245663368196354e-9
0.8479999999999999	1.4587244466071337e-13	2.0680144852800567e-9
0.8480999999999999	1.329187841253923e-13	1.8864843089917275e-9
0.8482	1.2263433880958822e-13	1.7449088362356625e-9
0.8482999999999999	1.1632851002705293e-13	1.6648186244167177e-9
0.8483999999999999	1.099654173876606e-13	1.58295175464087e-9
0.8484999999999999	1.0354462278445114e-13	1.4992726367330222e-9
0.8485999999999999	9.706568473899464e-14	1.4137449408882472e-9
0.8487	9.052815837406727e-14	1.3263315809360112e-9
0.8488	8.393159538609489e-14	1.236994697187895e-9
0.8489	7.727554401730595e-14	1.1456956388565966e-9
0.849	7.055954902770689e-14	1.0523949460360453e-9
0.8491	6.37831516667809e-14	9.570523312290985e-10
0.8492	5.694588964494225e-14	8.596266604108221e-10
0.8492999999999999	5.0047297104750605e-14	7.600759336145425e-10
0.8493999999999999	4.308690459186722e-14	6.583572650271314e-10
0.8494999999999999	3.6064239025762456e-14	5.544268625800694e-10
0.8495999999999999	2.897882367016474e-14	4.482400070219784e-10
0.8496999999999999	2.1830178103255635e-14	3.3975103045822293e-10
0.8497999999999999	1.4617818187602354e-14	2.2891329434246571e-10
0.8498999999999999	7.34125603982553e-15	1.1567916690473168e-10
0.8499999999999999	6.139895173080199e-27	9.735392715767227e-23

==> tab_integratedkp_v11.dat <==
e	vm 1.3	1.2	1.1	1.0	0.9	0.8
0.8	4.880251251579376e-26	4.9961645538036175e-25	4.4455914160802534e-23	5.922500677562513e-22	2.1558896746689437e-22	2.377584222664003e-24
0.801	2.9414332905346205e-12	3.040174310083852e-11	2.8378163210947576e-9	3.667737709230101e-8	1.2730481737380095e-8	6.413166313733026e-10
0.802	8.792826473031645e-12	9.175041687292775e-11	8.99455434149173e-9	1.1290370482692334e-7	3.7335305194320056e-8	1.7886608397146975e-9
0.803	1.7436829910635157e-11	1.8371938636968292e-10	1.895445145315826e-8	2.3120640931978772e-7	7.271733884042323e-8	3.310829952518152e-9
0.804	2.932080714840866e-11	3.1195482786130064e-10	3.392756657953645e-8	4.025491569135966e-7	1.202524443183311e-7	5.203244093656126e-9
0.805	4.485235444959972e-11	4.819602773349989e-10	5.53929761778346e-8	6.396744389615606e-7	1.8110357292994335e-7	7.440040743046957e-9
0.806	6.470329551124228e-11	7.02303895935678e-10	8.550735355465239e-8	9.618439393525015e-7	2.575260593470791e-7	1.0037623039767842e-8
0.807	8.965014088222787e-11	9.830729915459713e-10	1.2712544213339581e-7	1.3942229172823529e-6	3.521652251174531e-7	1.3013280651141716e-8
0.808	1.2059177872191247e-10	1.3361636214305177e-9	1.8404706453105554e-7	1.969998963637136e-6	4.681368913373002e-7	1.6384646471268168e-8
0.809	1.5857057612237305e-10	1.7756309858695942e-9	2.613601153385788e-7	2.7333821138569447e-6	6.091280727446371e-7	2.016900889729552e-8
0.81	2.0487327066543723e-10	2.3188955899276775e-9	3.659929193789945e-7	3.744876108322661e-6	7.79843411147603e-7	2.4399033571894543e-8
0.811	2.6134007556447753e-10	2.9901203633946057e-9	5.076477975024135e-7	5.091073815107567e-6	9.873506959860828e-7	2.918592960595223e-8
0.812	3.293149462221212e-10	3.8096088715417685e-9	6.987213984393774e-7	6.879923083547327e-6	1.2366974470093893e-6	3.448046574702269e-8
0.8130000000000001	4.107405999651469e-10	4.805439110061851e-9	9.567103673946808e-7	9.268123974936852e-6	1.5356116899423283e-6	4.0300068759343966e-8
0.8140000000000001	5.086708000210981e-10	6.019128257018237e-9	1.3066748976811435e-6	0.000012488482482687864	1.8967387992529596e-6	4.6828997343619017e-8
0.8150000000000001	6.254959877647934e-10	7.487624026016549e-9	1.7824005480490362e-6	0.000016859126084053824	2.3304554656188813e-6	5.403391958207855e-8
0.8160000000000001	7.641419437166255e-10	9.256398587523886e-9	2.4320703121197097e-6	0.00002285259635213731	2.8500463115740073e-6	6.18867058390527e-8
0.8170000000000001	9.298778437801014e-10	1.1398789486009096e-8	3.326801189593569e-6	0.00003120848761983661	3.4795494072370533e-6	7.074532748341797e-8
0.8180000000000001	1.125728406717078e-9	1.3969129409561674e-8	4.566797352584812e-6	0.00004302647277829845	4.235385323647766e-6	8.036704328956998e-8
0.8190000000000001	1.3581370892351219e-9	1.7062800372600404e-8	6.304288150984924e-6	0.000060121186604051936	5.150192734216194e-6	9.104880161878273e-8
0.8200000000000001	1.6328967748937203e-9	2.0774788505077492e-8	8.767713577233881e-6	0.00008549418193842993	6.2573748485692915e-6	1.0279663827964384e-7
0.8210000000000001	1.9573811366870203e-9	2.522486729115967e-8	0.000012312737870917287	0.0001244226100366642	7.601319859894046e-6	1.1569288081307511e-7
0.8220000000000001	2.3408545009020103e-9	3.056219935791138e-8	0.000017508140262244604	0.00018671683954643237	9.240922504234788e-6	1.2998956479132094e-7
0.8230000000000001	2.7925020584328105e-9	3.6947544505074736e-8	0.00002529292423183357	0.0002918517701644937	0.000011244209843424746	1.4559094524240496e-7
0.8240000000000001	3.3257775711905174e-9	4.460101621162468e-8	0.00003728993262352909	0.00048155551540794754	0.000013710118748840457	1.6294874626948972e-7
0.8250000000000001	3.953076045819452e-9	5.375029105958038e-8	0.00005644310013492889	0.0008498600403754738	0.000016752902388299008	1.8185978386245156e-7
0.8260000000000001	4.692947453681258e-9	6.47099258048153e-8	0.00008846514006819694	0.0015869583090712671	0.0000205396926682717	2.029006539394586e-7
0.8270000000000001	5.563066804816051e-9	7.781349958131505e-8	0.00014538148664201627	0.0027754341998528615	0.000025275261363318813	2.2586804946788905e-7
0.8280000000000001	6.58827597948821e-9	9.350385530132713e-8	0.0002553517192881628	0.003646524253050332	0.00003125328967193703	2.5134880168323554e-7
0.8290000000000001	7.794539491007242e-9	1.1227857318844893e-7	0.000493332027319328	0.003772559588838477	0.00003886169288434873	2.7929738780536773e-7
0.8300000000000001	9.214636626700161e-9	1.347587248589332e-7	0.001079354517897035	0.003638605572108837	0.000048651344055255015	3.101413278635533e-7
0.8310000000000001	1.0887145166675764e-8	1.6169213550164984e-7	0.0024342371481432196	0.00349182819127698	0.00006140442805973464	3.4421990451919924e-7
0.8320000000000001	1.2855133194755522e-8	1.93953263217395e-7	0.003606150922311303	0.003381490934195481	0.00007825034524833643	3.8155678103965327e-7
0.8330000000000001	1.517596085098018e-8	2.3266820535069343e-7	0.0036008689544495976	0.0033093060664407675	0.00010090435465366627	4.2319681838494283e-7
0.8340000000000001	1.790688004042247e-8	2.7908428495437697e-7	0.0033703924108380097	0.0032690013517793852	0.00013196941016016818	4.684911274434354e-7
0.8350000000000001	2.1131510342997395e-8	3.3488271998392634e-7	0.003195786757144887	0.0032547128133362797	0.00017568613999864745	5.194047610049507e-7
0.8360000000000001	2.4931250872805507e-8	4.019120034864028e-7	0.0030882413866647183	0.0032617284522632383	0.00023908517049420355	5.749916154333271e-7
0.8370000000000001	2.9417670847398617e-8	4.825793221157641e-7	0.003031769496832962	0.0032868614815012177	0.00033470111242337017	6.367983929109874e-7
0.8380000000000001	3.47166360587859e-8	5.797434265665025e-7	0.003013489999500491	0.003327876424297928	0.0004862731309670633	7.051781745812368e-7
0.8390000000000001	4.097604605510249e-8	6.968691518721433e-7	0.0030249427754102495	0.00338307325971991	0.000742756210856633	7.803210601197957e-7
0.8400000000000001	4.838710485131993e-8	8.383540111332271e-7	0.00306041089598092	0.0034511608834696442	0.0012156091318341875	8.64651802291635e-7
0.8410000000000001	5.7155434078570714e-8	1.0093365667694635e-6	0.0031160200580445004	0.0035312199493619323	0.002181803576050787	9.57138736362974e-7
0.8420000000000001	6.755099255310799e-8	1.2163858959003665e-6	0.003190903953220895	0.003623960105951123	0.004267353088141998	1.0604671266766836e-6
0.8430000000000001	7.98837148757016e-8	1.4674379128706652e-6	0.0032869250966172775	0.003728862230918401	0.007477307026641942	1.17511224786584e-6
0.8440000000000001	9.452462567607415e-8	1.7722669403579655e-6	0.0034015124826438673	0.0038442481053030807	0.008837751454166893	1.3015542413889161e-6
0.8450000000000001	1.1194658675065286e-7	2.143250886274426e-6	0.003527990859879864	0.0039727291143268175	0.008509110759790462	1.4441010182487596e-6
0.8460000000000001	1.3268099987215572e-7	2.595310746769905e-6	0.0036746832461204914	0.004114637973221114	0.00800256801318524	1.6014458883649177e-6
0.8470000000000001	1.5740275043366506e-7	3.1473581962893415e-6	0.003849523570076279	0.004267254744708123	0.007631540920742827	1.7771078307063792e-6
0.8480000000000001	1.869257383683554e-7	3.822939092092544e-6	0.004035088661516698	0.004435806929375604	0.0073976580885552	1.9739143080703157e-6
0.8490000000000001	2.222177153538904e-7	4.651275546294658e-6	0.004245627575173451	0.004618573366644736	0.0072694726501134396	2.1920889426809358e-6
0.8500000000000001	2.644996614707064e-7	5.6695113918101515e-6	0.004492512570835443	0.0048150125755808725	0.007221633172668255	2.437932919652602e-6
0.8510000000000001	3.1522512156212355e-7	6.924005781894854e-6	0.004750243288409948	0.005032073160755839	0.007236864156789649	2.7126305979134014e-6
0.8520000000000001	3.76178787066099e-7	8.473390940802122e-6	0.005056575595916089	0.005262651799057517	0.007303979054803337	3.018555618098353e-6
0.8530000000000001	4.496068789203239e-7	0.00001039263808235895	0.005391598665578579	0.005517016352058611	0.007415235753716376	3.365760485596162e-6
0.8540000000000001	5.381923577753862e-7	0.00001277626155883231	0.005765500548175814	0.005790799567243889	0.0075633709573150005	3.7537866681202595e-6
0.8550000000000001	6.452979318311346e-7	0.00001574561641961523	0.006201217494948823	0.006087717933728233	0.007744471546031412	4.1892166821899774e-6
0.8560000000000001	7.751259740692265e-7	0.000019456879941242194	0.006671996902958611	0.006413619380441279	0.007962450879384892	4.68378055650332e-6
0.8570000000000001	9.328122192442165e-7	0.000024110419309377758	0.007234048041264305	0.006763636837662726	0.008216231326198371	5.239172914715112e-6
0.8580000000000001	1.1248306932481682e-6	0.000029966561942208648	0.007845831933735371	0.007151297263757847	0.008493344758338742	5.866699417569773e-6
0.8590000000000001	1.3593040390220775e-6	0.00003736443226056054	0.00857662979830573	0.0075682922435291785	0.008803817602487267	6.580940124462291e-6
0.8600000000000001	1.6463479292651905e-6	0.00004674682310356789	0.0093901584257394	0.008032446771115762	0.009157278855184251	7.387622520950055e-6
0.861	1.99880781266401e-6	0.00005869745675236337	0.0103598472761575	0.008533214321911379	0.009529224363731692	8.304724130536608e-6
0.8620000000000001	2.432955860729346e-6	0.00007398914952756196	0.011464483777326517	0.009094021670124611	0.009944324958980138	9.352614146863195e-6
0.863	2.9693870970516123e-6	0.00009365029354116086	0.012785319348268665	0.009702944687113099	0.01040160953733622	0.000010543538066533171
0.8640000000000001	3.634519096929558e-6	0.00011906136072481749	0.01432072817205563	0.0103862372057411	0.010879635998816044	0.000011905543728898796
0.865	4.462251828072839e-6	0.0001520869260385338	0.016172289508814153	0.011136577836406095	0.011423411529177223	0.000013470115952836664
0.8660000000000001	5.49616787986444e-6	0.0001952630105740918	0.018365020638512582	0.011981477540069396	0.011987649832274294	0.000015260383786223616
0.867	6.792876463407762e-6	0.0002520702073589338	0.021039511310920935	0.012915997191187934	0.012615992970332003	0.00001732022341576615
0.8680000000000001	8.426113360477374e-6	0.0003273238961879188	0.024264598881029636	0.013977850463499395	0.01328759937561859	0.000019701789870415663
0.869	0.000010492202017110053	0.000427742765533388	0.028246455609939936	0.01516220845018426	0.014011510896737968	0.000022446923306793954
0.8700000000000001	0.000013118039152704647	0.000562792631872067	0.03313021985458089	0.016514264298776494	0.014805427177475473	0.000025625347819809937
0.871	0.000016471479770358284	0.000745932383692243	0.039224577346187686	0.018042535337266505	0.015645632633418304	0.000029326837779491485
0.8720000000000001	0.000020775169933860024	0.0009964690979049882	0.04680027855683039	0.01979984698484324	0.016578251178395936	0.0000336259629975039
0.873	0.000026326278377771205	0.0013423418913545572	0.05630326677082577	0.021799709657987547	0.017559692023639027	0.000038635691711535366
0.874	0.00003352260387477831	0.00182425408545739	0.06816600106354416	0.02412695040417931	0.018652545463367812	0.0000445126438124626
0.875	0.00004289657549149275	0.0025016966407724584	0.08294056242822553	0.026803352454425423	0.019805273790383965	0.00005138805379428165
0.876	0.00005516111989178109	0.003461386429295903	0.10111050293151803	0.02992697657450846	0.021085575264887066	0.00005944897747221869
0.877	0.00007126615992450843	0.0048279248225611	0.12304865448982971	0.03356784073814904	0.022444207965411425	0.0000689572883243522
0.878	0.00009246208239069141	0.006774058393699374	0.14880767792082975	0.03784700651854178	0.023948143486890824	0.00008014301461808197
0.879	0.00012036243447586078	0.009521555676983406	0.17793219737882898	0.042848640046219334	0.02555273292563974	0.00009330971550203786
0.88	0.00015697547086898693	0.013311229654698921	0.20945324071465174	0.048756681082029636	0.027322244355164834	0.0001088492649401047
0.881	0.00020464843867885245	0.01830891860707562	0.24193923038548185	0.05569518803768087	0.029221945569367046	0.00012714077362288028
0.882	0.0002658361812311735	0.02443760368327769	0.27395135915884766	0.06384260532401513	0.03130497100897541	0.00014860203204517512
0.883	0.0003425852112645156	0.031232383717215016	0.30429305534186757	0.07336046132170149	0.03355173085864884	0.000173717450209204
0.884	0.00043569379931676037	0.037921933373739176	0.332330685023324	0.0844385382669754	0.03600118882646875	0.00020294221627578668
0.885	0.0005437444348000403	0.04377846215081664	0.3578899051900464	0.09715352567576062	0.03864716233280773	0.00023661770596839442
0.886	0.0006625493216092819	0.0484355503255577	0.38117729755239593	0.11154087771310205	0.04150799022867877	0.000275015740329921
0.887	0.0007856438265501477	0.051913733029776594	0.40257850762531155	0.12764796848336105	0.04459345043996334	0.0003182844553897417
0.888	0.0009059147809176328	0.054447876227248566	0.42251763975830225	0.14520369006957362	0.0478965420994215	0.00036615303173136274
0.889	0.0010175636039194598	0.05632047276136886	0.44141312145475703	0.1639185136565109	0.0514288741420864	0.00041813773005392146
0.89	0.0011173134426582182	0.057777318575043896	0.45960053830331893	0.18347638573873382	0.05516864756058726	0.0004735913065318058
0.891	0.0012044482112380992	0.0590052178757164	0.47736626035430785	0.2035174565591549	0.05912178021707306	0.0005314840838339515
0.892	0.0012800880660289535	0.06013728086772715	0.4949000733136869	0.22334978595122454	0.0632501899158459	0.0005907455073831916
0.893	0.001346305395224096	0.061265442954422496	0.5123585410748986	0.24290086377869047	0.06755585295229194	0.0006504830916095681
0.894	0.001405446085029854	0.06245219689899927	0.5298319079146392	0.2619418117856521	0.07200562429857349	0.0007099767636201928
0.895	0.0014597354004053642	0.06373950959247665	0.5473662577967314	0.2805825695249778	0.07659053200266124	0.0007685935459468011
0.896	0.0015111116826368072	0.06515513170670965	0.5649703385665461	0.29661119392559543	0.08128609680814289	0.0008260831952218965
0.897	0.0015611901253928268	0.06671683379518462	0.5826493737487335	0.3154236459140566	0.08609661035648342	0.0008827406255469734
0.898	0.001611271244965342	0.06843495191669795	0.6003527746950971	0.3309848424358187	0.09100314621778359	0.0009384862510748618
0.899	0.001662396878679704	0.07031426201580825	0.6180173680006097	0.34374522912271316	0.09599945055714824	0.0009936017487151597
0.9	0.0017153972992740801	0.07235505062180438	0.6355956507214291	0.3633069040398414	0.10053739982041615	0.0010486716503449165
0.901	0.001770924179484405	0.07455364043680449	0.6530237541734231	0.37500716070094847	0.10626808428157042	0.0011041004235369837
0.902	0.0018294787395706042	0.07690267279245058	0.6702044370032062	0.38796199065983766	0.11152512792633423	0.0011600623979823733
0.903	0.0018914415515934363	0.07939135492281967	0.6870436943601762	0.40202116833499274	0.11685074247628237	0.0012169258329561038
0.904	0.001957096748265278	0.08200565141743135	0.703574177622781	0.41818982219866435	0.12226195606271123	0.001275655998636595
0.905	0.0020266010758304516	0.0847277843903653	0.719655032626696	0.4327706765785471	0.1277254121882467	0.0013359661265242083
0.906	0.0021000189623509523	0.08753673246760453	0.7351871011051461	0.44747154900549463	0.13322420005944052	0.0013980811846632474
0.907	0.0021773247409810218	0.09040845172973715	0.7502041108720178	0.46350416729029675	0.13876232755647966	0.0014627796100035004
0.908	0.0022583762599019098	0.09331588554762676	0.7647543744400632	0.47952392013535455	0.14432736650049846	0.0015303032916685155
0.909	0.0023428997564293517	0.09622930743802488	0.7786123750515603	0.4952476667539846	0.14987557220529976	0.0016003036473706115
0.91	0.002430507204222674	0.09911735250045033	0.7914510009586478	0.5109226848925014	0.15537513396023983	0.001672827080150029
0.911	0.002520742444474452	0.10194870513547272	0.8043731049794751	0.5278300823259954	0.16088996683784948	0.0017498237351862823
0.912	0.0026129247394542257	0.10469092443721977	0.816588165895951	0.5441008649198339	0.16632368259830346	0.001829722212811832
0.913	0.002706278403385374	0.10731348424345544	0.8267271148715929	0.5599842471364691	0.17163306592050825	0.0019123751246629848
0.914	0.0027999566573809784	0.10978931409528363	0.8373775052070207	0.5761163380257295	0.17684583476806506	0.001999009583377342
0.915	0.0028930136726062873	0.11209540654737768	0.8488765102881389	0.5922874363065539	0.18199290891873524	0.002090314447866513
0.916	0.002984310917375999	0.11421188818123314	0.8523592860788652	0.6077578835888489	0.18693276363184735	0.00218422411630267
0.917	0.0030726902995573953	0.11612496463608478	0.8526536850596561	0.6225721591797684	0.191569624554601	0.0022800197695561995
0.918	0.0031573011728644957	0.1178325835851995	0.8656043746543022	0.6378980510145646	0.19624201324691629	0.0023829585287096404
0.919	0.003236878593107602	0.11933151408000146	0.8646035472166181	0.6524945436533557	0.20067710756688636	0.002488598439417882
0.92	0.0033102337315936356	0.1206241219979414	0.8631386983476798	0.6662256076585078	0.20461766720884775	0.0025945273345483115
0.921	0.0033766067788386107	0.12172502420401649	0.8650805171720454	0.6795515568168573	0.20817612322324838	0.002702580240964781
0.922	0.0034360308755236337	0.12266582092976583	0.868692489308256	0.6931661719094722	0.21226717616174845	0.0028205347073571563
0.923	0.0034864681351574364	0.12343449898339709	0.8677922968800849	0.7057764888951571	0.2152129335281658	0.002935025309847234
0.924	0.00352711060670666	0.12405324861188263	0.8650002693908844	0.7173887618062529	0.21644478380016094	0.003040892419548302
0.925	0.0035629724127632907	0.12464142119673871	0.8681206953753792	0.7294729300914561	0.22134914348533638	0.003165123318627864
0.926	0.0035854710849246856	0.1250738110842718	0.8680797548036144	0.7412580772287117	0.22158579299571646	0.0032886680395087372
0.927	0.0035988676169926596	0.1254694209127336	0.8642037418551383	0.7518515415592966	0.22022290267156036	0.0033827927964511593
0.928	0.003604567189481241	0.12586463413067323	0.8592092740306533	0.7612137672874035	0.2188528552649308	0.003451229337405283
0.929	0.003606328051652196	0.12633287747739994	0.8642731373387538	0.7729205847152048	0.2211873913980163	0.003630570842546117
0.93	0.003599034155136632	0.12683549224043608	0.8585930165570911	0.7829452363305202	0.22009784152739031	0.003673211088783027
0.931	0.003585880806308801	0.12743095298081078	0.8520478179881754	0.791116601209142	0.21895470879178253	0.0036931249131431534
0.932	0.0035687015012875935	0.12816739065221586	0.8554611585701706	0.8002832715844519	0.21895845032446198	0.003814892279138474
0.933	0.0035478941625488127	0.12907553216570458	0.8479666419077332	0.810970809078873	0.21941105852293735	0.003842114755812499
0.934	0.0035231240485250454	0.13017176905651126	0.8412467419298314	0.8178594764901707	0.21922472427203565	0.0038562344634512744
0.935	0.003495498726921287	0.13149465935294377	0.8350353418999622	0.822207608458048	0.21885116997848938	0.0038716387818214975
0.936	0.003466926658082845	0.1330984192925304	0.8332195966478007	0.8360077324377678	0.21947916098186496	0.003940499423992541
0.937	0.003437046029124675	0.135003076621948	0.8279614544106811	0.8406222736551442	0.22001393642206557	0.003984737393467163
0.9380000000000001	0.003406205349523161	0.13724047709276813	0.8224463178382994	0.842492730344275	0.22023510776000554	0.004018068459562123
0.9390000000000001	0.003375159851318393	0.139851691244256	0.8171966325135828	0.8558542125631291	0.2203112436294719	0.004051619086632992
0.9400000000000001	0.003345792266132998	0.14290114017789052	0.8139440318958356	0.8569416747865475	0.2213654479190958	0.004120166048731453
0.9410000000000001	0.0033170277579357473	0.14639875830225021	0.8093814415193571	0.8577803755499016	0.22207491198926327	0.0041727180553868
0.9420000000000001	0.0032894442674340106	0.15038682332072298	0.8046924301109356	0.8590924314877401	0.22254645059321276	0.00422041963374509
0.9430000000000001	0.0032641359940257914	0.15491965232083163	0.8006854960657382	0.8650487992652658	0.22322950471065456	0.004278503825794501
0.9440000000000001	0.0032418447414177204	0.16003786366584327	0.797147904630418	0.8690117950160796	0.22438003048792965	0.00434870066297453
0.9450000000000001	0.003221889207608739	0.16574845685021364	0.7933920700269068	0.871288600188338	0.22527507634551777	0.0044129719867716044
0.9460000000000001	0.0032047105092796613	0.17207833131924086	0.789722829864707	0.8733830034597462	0.22593531471603204	0.0044752770085639115
0.9470000000000001	0.0031921619592787	0.17908008828925917	0.7868616691530752	0.8781204642234817	0.22714671596946537	0.004553607586285668
0.9480000000000001	0.00318360116528883	0.18670480984459262	0.7842130074869982	0.8815253887252849	0.22847472044934702	0.004635071292220515
0.9490000000000001	0.003178763894433656	0.19492013935071525	0.7816708180868743	0.8840857700808945	0.22954560010925765	0.004714237817314459
0.9500000000000001	0.0031781292375182967	0.20368249060353885	0.7793425044849414	0.8863428312646427	0.2303291760002406	0.004793067696002838
0.9510000000000001	0.003185168807670977	0.21298976003709852	0.7778819724520091	0.8904368608545326	0.23212212833720786	0.004892792532606432
0.9520000000000001	0.0031965383572118665	0.22259173933547002	0.776520113964022	0.8933352323348612	0.23363773433950705	0.004990245763429966
0.9530000000000001	0.0032130240420967255	0.2324006853440571	0.7753300257933505	0.8957389660025753	0.23482173032937614	0.005087279133017559
0.9540000000000001	0.003235357795913162	0.242257569234423	0.7743149045144194	0.8978705109796135	0.23559055891875422	0.005185047094839566
0.9550000000000001	0.0032642119357589663	0.2519852913890388	0.7734364919857901	0.8998125611089268	0.23584256946360577	0.005284294483145063
0.9560000000000001	0.0033001959265720597	0.26140642178350126	0.7726246820995057	0.9015916341858933	0.23547983740509	0.005385507716802902
0.9570000000000001	0.003343844916694462	0.27035948781304164	0.7717813046788699	0.9032049329506684	0.2344422452456211	0.005488999092963357
0.9580000000000001	0.003395593794982961	0.2787137637475692	0.7707824825127563	0.9046303765689733	0.2327444319091655	0.005594955713167632
0.9590000000000001	0.0034557322185857346	0.28638053113138984	0.7694815492219996	0.905830879518197	0.23049443990571022	0.005703468486992949
0.9600000000000001	0.0035243366531545347	0.2933192588120826	0.7677137445775447	0.9067567254961174	0.22787683947672344	0.005814549251523309
0.9610000000000001	0.00360117633508984	0.2995383053675099	0.7653036721636998	0.9073476307722713	0.22510681513917513	0.005928140391912757
0.9620000000000001	0.003685592523764986	0.305090924741627	0.7620764860415408	0.9075352370469522	0.22238134901789058	0.006044119430414416
0.9630000000000001	0.0037763558385412216	0.3100681308234073	0.7578737042083046	0.9072463532612574	0.21984928787833466	0.006162299976117027
0.9640000000000001	0.0038715161253763796	0.31459018394107	0.7525738155544054	0.9064069792783455	0.2176042360414914	0.006282429770430089
0.9650000000000001	0.003968273488850298	0.31879818302716767	0.7461153752713727	0.9049469034109612	0.21569218764291828	0.006404186103977429
0.9660000000000001	0.0040629156558921655	0.3228466894299209	0.7385156402734756	0.9028044664762436	0.21412439436769157	0.006527168491396418
0.9670000000000001	0.00415087910542071	0.3268976723839768	0.7298740395755419	0.8999309607526796	0.21288960372550103	0.0066508880876155665
0.9680000000000001	0.004226987995994831	0.3311154646350611	0.7203538007959874	0.8962941230938797	0.21196343958064515	0.0067747528568421
0.9690000000000001	0.00428589370067653	0.3356618594056338	0.7101480827001027	0.8918803083910124	0.21131475098815178	0.006898046951813089
0.9700000000000001	0.0043226759520533856	0.34068990019823137	0.6994468739462666	0.8866951765024346	0.21090951991313261	0.0070199022202677135
0.9710000000000001	0.0043334921737031434	0.3463342176371909	0.688417156842369	0.8807630383462582	0.21071301690396452	0.007139259570666644
0.9720000000000001	0.004316112942796072	0.3526949070874033	0.6771975799852131	0.8741253088787715	0.21069074776347413	0.007254818931383577
0.9730000000000001	0.004270195902112723	0.35981108356880465	0.6659017942701744	0.8668387337245048	0.21080854633613097	0.007364980279505221
0.9740000000000001	0.004197232109066936	0.3676201155265265	0.6546244075933073	0.8589741444933342	0.21103202318602354	0.007467786673396062
0.9750000000000001	0.004100208055737683	0.3759009619077046	0.6434462863821666	0.8506164385222047	0.21132552807560362	0.007560893728250481
0.976	0.003983106019124498	0.3842083734797586	0.6324383136337751	0.8418662795705506	0.2116508883489729	0.007641602260453959
0.9770000000000001	0.003850381345004362	0.3918224169935534	0.6216638465492189	0.832843701880589	0.2119664987725702	0.007706984628520979
0.978	0.0037065164310876955	0.3977618296149715	0.6111803868159738	0.8236934194596202	0.212227751873608	0.00775409177412553
0.9790000000000001	0.003555693310233931	0.4009189935386927	0.6010408857640349	0.8145912871277022	0.21238979111101283	0.0077801594123061025
0.98	0.0034015834334356373	0.4003304999138805	0.5912949414888514	0.8057511704625782	0.21241237471976138	0.007782701272348861
0.9810000000000001	0.0032472363349306485	0.3954912095725834	0.5819900109441752	0.7974315846999942	0.21226449964206512	0.0077594397484434564
0.982	0.0030950486436637083	0.38653564138045104	0.5731726729603226	0.7899417873934846	0.21192561093099108	0.007708137612440256
0.9830000000000001	0.0029467962641761755	0.37416877382305624	0.5648899227074684	0.7836469792514358	0.21138250959568053	0.00762645435129688
0.984	0.0028037100811853875	0.3594023453962515	0.5571904316197535	0.7789703400568813	0.21062431989443114	0.007511921000499364
0.9850000000000001	0.0026665734958922715	0.34326446435164376	0.5501256449690217	0.7763824331589246	0.20963857006315922	0.007362063671760137
0.986	0.002535822683583303	0.3266101981078698	0.5437504836795362	0.7763491420914617	0.20840966484990606	0.0071746652507751855
0.9870000000000001	0.002411636863626217	0.3100561021731469	0.5381232288791623	0.7791664947745065	0.20691929503031484	0.006948143161960634
0.988	0.0022940127584109267	0.2939971315085757	0.5333038414660991	0.7845456286136927	0.20514783202611364	0.006682015737609689
0.9890000000000001	0.0021828224395403343	0.2786570357691289	0.5293494310343275	0.7908356333038763	0.2030760305878971	0.006377410229492827
0.99	0.002077856446218027	0.2641414374762547	0.52630477064658	0.794311513192116	0.20068673707894755	0.006037526326539275
0.9910000000000001	0.001978855003269091	0.25048085887132115	0.5241846909389297	0.7901723012365379	0.19796651371265986	0.005667922594137088
0.992	0.0018855301398354929	0.23766140277826633	0.522944296029148	0.7760575794942589	0.19490714826056718	0.005276470928708355
0.9930000000000001	0.0017975810815990922	0.22564500174746505	0.5224336349870823	0.7541117756058463	0.1915069954864721	0.004872866533791238
0.994	0.0017147047732722375	0.21438207569652462	0.5223389898927079	0.7285524770239653	0.18777204753142032	0.004467706965057219
0.9950000000000001	0.0016366029215189363	0.20381908886143105	0.5221281195053735	0.7026435625222347	0.18371659164116058	0.004071323486030411
0.996	0.0015629865733918396	0.19390284458486862	0.5210423357530627	0.6779980493768072	0.17936330806890163	0.0036926656477132306
0.9970000000000001	0.0014935789612016386	0.18458276550572836	0.518195896009565	0.6551359180896024	0.1747427012441037	0.0033385231285498625
0.998	0.0014281171362065602	0.17581196570753505	0.5128079493359845	0.6340655701732	0.16989184220866968	0.0030132249051348144
0.9990000000000001	0.001366352763069108	0.16754761974813853	0.5044820926561131	0.6146089343125063	0.16485251219448377	0.002718777774862108
1.	0.001295164661966443	0.1593486317803469	0.4864680446895689	0.5959373508157955	0.15966665350600576	0.002455106981337487
1.0010000000000001	0.001252997028104961	0.15238695846391306	0.48000851236389697	0.5796659202061332	0.15438543751529457	0.0022215056073457903
1.002	0.001200982235219787	0.1454241847997434	0.4652134549373725	0.5637897531788099	0.14904410615657157	0.0020153114232697457
1.0030000000000001	0.0011518170277205555	0.13883427122729367	0.44969456055048707	0.5487653895262008	0.14368302635771607	0.001834154340339313
1.004	0.0011053234570242868	0.1325916544880556	0.43399955601022033	0.534467325690809	0.1383348955382979	0.0016753409289927683
1.0050000000000001	0.0010613358347738627	0.12667324241075922	0.41847732646042685	0.5207913885699453	0.13302626749724247	0.001536234515166806
1.006	0.0010196999928924044	0.12105806691758009	0.4033116644414191	0.5076504652745011	0.12777731806691428	0.0014143704595384996
1.0070000000000001	0.0009802725498229397	0.11572713898084534	0.38856976555362394	0.4949707573290464	0.12260204842102312	0.0013075135207967505
1.008	0.0009429201975849211	0.11066298793262505	0.3742456888784491	0.48268852116368793	0.11750881086939988	0.0012136772685736351
1.0090000000000001	0.0009075190190996681	0.10584983818178834	0.36029389636382186	0.4707484604046686	0.11250104741733254	0.0011311204896309285
1.01	0.000873953841569169	0.10127288139664153	0.346654477262472	0.4591010296951051	0.10757815374347114	0.001058330911391762
1.0110000000000001	0.0008421176291166064	0.0969188228323459	0.3332730031668577	0.44770061965815505	0.10273641081166907	0.0009940029436784625
1.012	0.0008119109161144394	0.09277505988568449	0.3201166928300214	0.436507568784786	0.09796995599823029	0.0009370135446654096
1.0130000000000001	0.0007832412814185317	0.08882989032574805	0.30718620407247527	0.4254807796514444	0.0932717903540866	0.0008863985692387432
1.014	0.0007560228629389209	0.08507316279590538	0.29452015602578807	0.4145868584898787	0.08863483496206175	0.0008413308358411228
1.0150000000000001	0.0007301759114991493	0.08149327636009332	0.2821892949505075	0.40378936317458997	0.0840530554894851	0.0008011004587986563
1.016	0.0007056263826810699	0.07808365370829648	0.27028071168252926	0.3930578423079593	0.07952266376586813	0.0007650975874424559
1.0170000000000001	0.0006823055652734087	0.07483102797873589	0.2588777930902988	0.3823643137049452	0.07504337700354917	0.0007327974714064107
1.018	0.0006601497449909444	0.07173289967253436	0.24804372343392544	0.3716811840726934	0.07061966304893286	0.0007037476592239733
1.0190000000000001	0.0006390999022929712	0.06877523489537658	0.2378133833629006	0.3609945894194163	0.06626182169113376	0.0006775570900784659
1.02	0.0006191014433915982	0.06595518135104178	0.228193569379145	0.350285033422136	0.061986672889247925	0.0006538868361567965
1.0210000000000001	0.0006001039638869846	0.06326571618680103	0.21916838519393256	0.33955883268583903	0.05781754966908201	0.0006324422551251902
1.022	0.0005820610449548183	0.06069297889256246	0.21070634587466397	0.32881542520046614	0.05378332261302167	0.0006129663476358698
1.0230000000000001	0.0005649300825798102	0.05824606112540865	0.2027669126307139	0.3180827742678228	0.049916312977991845	0.0005952341253527212
1.024	0.000548672151170491	0.05589825603236768	0.19530549401188954	0.3073936003460283	0.04624925109175649	0.0005790478292052492
1.0250000000000001	0.0005332519038621468	0.053662438930084565	0.18827681420312414	0.2967846106131994	0.04281177981514874	0.0005642328647612629
1.026	0.0005186375133340173	0.05152710152806623	0.1816369221698716	0.28633365933537697	0.0396272215421201	0.0005506343152690992
1.0270000000000001	0.0005048006588349554	0.04947201753493336	0.1753442363703948	0.27605550387646777	0.03671034839113915	0.000538113970547362
1.028	0.0004917165680929492	0.04752802541044209	0.16935991956982263	0.2660709932086313	0.0340664988538452	0.0005265477235378011
1.0290000000000001	0.00047936412681889997	0.0456468818110388	0.1636478825675518	0.25634865181098304	0.03169211619651945	0.0005158233472424199
1.03	0.00046772607496232976	0.043850764937401594	0.15817450782973277	0.2470171007464748	0.029576205571258098	0.0005058384777197337
1.0310000000000001	0.0004567893184372429	0.04214719966259115	0.15290829290842442	0.23802800889323414	0.027702405428737198	0.0004964988776590306
1.032	0.00044654540039757015	0.040476740151963696	0.14781936620517766	0.22943711211554244	0.026050946525442358	0.00048771678606751177
1.0330000000000001	0.0004369912005137868	0.038907067701993335	0.14287900553015984	0.2212659584707434	0.024600555339089555	0.00047940945396550877
1.034	0.00042812997048056014	0.03739145519025703	0.13805912979619364	0.21342421575563925	0.023329683177436705	0.0004714976849030864
1.0350000000000001	0.00041997287977335905	0.03589921765040379	0.13333168650932684	0.20603660739152102	0.022217663230386465	0.0004639044425106871
1.036	0.00041254135483392786	0.03451740795321467	0.12866824720627515	0.19893475439796918	0.021245045598878267	0.00045655341610321374
1.0370000000000001	0.0004058706782962993	0.03314274118005102	0.12403915789032244	0.19219995963182734	0.020394225735731963	0.0004493674794634075
1.038	0.00040001561910768974	0.031799310555340264	0.11941337294877358	0.18580690758863566	0.01964912442440971	0.0004422670851164102
1.0390000000000001	0.00039505936517916963	0.030564507377917126	0.11475743466983779	0.17961287648186086	0.018995673934048683	0.00043516828729143727
1.04	0.0003911278206942556	0.0292944250250615	0.11003563436121501	0.17379191750562287	0.01842103995308123	0.00042798067938946873
1.041	0.0003884125057292745	0.02807610265527116	0.10520965820652538	0.1681341466355105	0.01791425919220389	0.0004206045578327203
1.042	0.00038720683403784933	0.02696344428784724	0.10023936330543758	0.16268356442757248	0.017465088022777013	0.00041292793944085063
1.0430000000000001	0.00038796212840200376	0.025789731793491782	0.0950854977664647	0.15752415739261638	0.017064927062343943	0.00040482220681808587
1.044	0.00039137057459456685	0.024701689649927347	0.08971315517949324	0.1523971912553823	0.01670538938781824	0.00039613745540364927
1.045	0.00039848196022150377	0.023728621391407308	0.0841016347656799	0.14751121518288965	0.016379400434490425	0.0003866956595695208
1.046	0.00041086285064608895	0.02268233950543681	0.07825589686279662	0.1427777874694864	0.016079808493205165	0.00037628337228347547
1.0470000000000002	0.0004308247783556269	0.02175276716824966	0.072223636165753	0.13801736450753124	0.015800109185490022	0.0003646416219694226
1.048	0.0004618095669146534	0.0209485615269043	0.06610996495783382	0.13350105071419782	0.015533920653739562	0.00035145620383325175
1.049	0.000509160174001486	0.020048330265218014	0.06007449186515009	0.12898878223370716	0.0152741269880427	0.0003363475257427359
1.05	0.000581794306599475	0.019271485240255355	0.054308184678908404	0.1244270888347626	0.015014675104527858	0.0003188690508005186
1.0510000000000002	0.0006960094985476848	0.01862966071222179	0.04898370941515494	0.12006751146171654	0.014746339571195392	0.00029852463230110095
1.052	0.0008847636283673833	0.01785965717067236	0.044213382700549864	0.11557094539150874	0.014462502414098135	0.0002748368486391908
1.053	0.0012225428585192055	0.01719833748461668	0.040038105822452826	0.11099473791884477	0.01415001120583231	0.00024751199698592785
1.054	0.001894950609933823	0.0166950824248453	0.03643562981900891	0.10653542455423498	0.013799267099930571	0.00021675537587881102
1.0550000000000002	0.003302450138892194	0.016036399301965435	0.033349628687597825	0.10179234259519966	0.013390953294927723	0.00018368585684719395
1.056	0.0050720884611950645	0.01545073827725387	0.030711026751884946	0.09689288398754159	0.012906803636292307	0.0001505100474888278
1.057	0.005073982736910014	0.015062657490597051	0.02844737104253628	0.09197979105654344	0.012317920526237014	0.00011991951890404514
1.058	0.004326862608124058	0.01451007124077842	0.026497678042615064	0.08660844230900826	0.011587254547050896	0.00009388209320040962
1.0590000000000002	0.0036963429394622376	0.01396901179046148	0.024809261454222575	0.08094451703789489	0.010672509985782324	0.00007300521274355858
1.06	0.0032283594178694253	0.013672285195262292	0.02333663959618764	0.07512830000450682	0.009515835553100826	0.00005685319773163112
1.061	0.0028743840978171196	0.013236126325926285	0.022049561541708666	0.06873570491528402	0.008094817300738563	0.000044558593229402704
1.062	0.0025974634883902817	0.012724698463189252	0.020921980787463462	0.062050762443807056	0.006446110715205952	0.000035232479781648856
1.0630000000000002	0.0023740505505218347	0.012492427916033307	0.0199361290105115	0.055434231574975144	0.004790622772719489	0.00002812981955407704
1.064	0.002187319794306285	0.012196313720464562	0.01909250094894508	0.048710877394298864	0.0034085796826000686	0.000022677784509782013
1.065	0.0020251148983174514	0.011729833025666964	0.018404229593363977	0.04239253867449693	0.002396800789440722	0.00001845241351822544
1.066	0.0018876781776827405	0.01154335623849184	0.017930699461854546	0.037001063877657614	0.0016996516829291992	0.000015144410134497022
1.0670000000000002	0.0017813058658749015	0.011431332117402632	0.017841826456417863	0.03220679069463374	0.001226101258099212	0.000012528593214846019
1.068	0.0016797261836167569	0.011097341339601786	0.018284984563276034	0.028119969970419944	0.0009017225034470752	0.000010440288452236457
1.069	0.0015669814423999173	0.011021006211669368	0.018178266866711985	0.025007013767768302	0.0006756267779308862	8.758124947934665e-6
1.07	0.0015010340696814362	0.01126587664657873	0.01716123589174044	0.022325866955325773	0.0005148753670880401	7.391801426681698e-6
1.0710000000000002	0.0014329619949980418	0.011448883500492741	0.016149356769792837	0.019956551192033024	0.0003983323185585063	6.273455395189265e-6
1.072	0.0013337107732204324	0.011933139999926642	0.01529540517080754	0.018246563054772704	0.00031229882212505404	5.351570339488273e-6
1.073	0.0013134858329524168	0.012621269453408255	0.014570212961343164	0.016769634172740005	0.0002477412293717547	4.586651979846253e-6
1.074	0.0012200970165687842	0.012427615536929757	0.013931244651581624	0.015283611995868676	0.00019858442096303566	3.948136140754868e-6
1.0750000000000002	0.0011861952516163633	0.011642729761564967	0.013355362531050016	0.014238509462876357	0.00016066189160669758	3.4121574619366625e-6
1.076	0.0011394329150985786	0.01114341823353381	0.01283725817640092	0.0134035060266991	0.00013106223053983273	2.9599238876268846e-6
1.077	0.0010721702068169857	0.01069699004527932	0.012360563191025636	0.012386142009608619	0.0001077154212969794	2.57652099666919e-6
1.078	0.0010688386157721133	0.00999708711668082	0.011916662118491985	0.011632279534090958	0.00008912603254531772	2.2500241053808465e-6
1.0790000000000002	0.0009783132711482729	0.009570941513344382	0.011503238095624107	0.011154607907263402	0.00007419788416625935	1.9708328060794077e-6
1.08	0.0010017848106886108	0.009399301875400595	0.011108131926422026	0.010443829781254086	0.00006211671762371264	1.7311677725906103e-6
1.081	0.0009012558181635843	0.008921190778951415	0.010746041809117424	0.00980518818525369	0.000052270322896696956	1.5246870284954473e-6
1.082	0.0009369959083908523	0.008458912954330168	0.010410181034853508	0.009511572428331685	0.00004419328482906061	1.346190949775255e-6
1.0830000000000002	0.0008389159961887665	0.008372956268279575	0.01006771506686055	0.00905227002071338	0.000037528186102163984	1.1913937433749485e-6
1.084	0.0008705559572927541	0.008130958763049277	0.009768859815813971	0.008465086466932056	0.00003199798629564343	1.0567451360171124e-6
1.085	0.0007936062722609577	0.007639560338450167	0.009472882938294503	0.008225573630958804	0.000027386104369753422	9.39290285098397e-7
1.086	0.000796456619747653	0.007486066907391183	0.009181426276828324	0.007984337961004753	0.00002352188495819728	8.365590031604633e-7
1.0870000000000002	0.0007692755354090768	0.007448745013785556	0.008936936636537836	0.007462109145083383	0.000020269876165372275	7.464776234796998e-7
1.088	0.0007152170183863277	0.007033996099507269	0.00864330514895294	0.007182381748667951	0.000017521838342404486	6.672984711987599e-7
1.089	0.0007618416911944089	0.006732699272924917	0.008442975580160286	0.00709679436636051	0.000015190731647336253	5.975431121903948e-7
1.09	0.0006427772742011732	0.006775899828931098	0.008165855721649146	0.006699997291155399	0.000013206152403467462	5.359564497946221e-7
1.091	0.0007427754881922141	0.006560048181757546	0.007970585323823345	0.006338949905620749	0.000011510840594446854	4.814694120697127e-7
1.092	0.000604967584821432	0.006138342968385507	0.007729764180141594	0.006306097725607229	0.000010057986518183411	4.331684793873868e-7
1.093	0.0006708374510539382	0.006104923376925836	0.0075492402881161	0.006092883019208651	8.809138779793928e-6	3.902706872905339e-7
1.094	0.0006189978955390486	0.006104051107696968	0.007310351773149469	0.005679786859631035	7.732568397304023e-6	3.521030337929046e-7
1.095	0.0005674308125881886	0.005710026340516079	0.007159254318615823	0.005587696415819685	6.80198146894045e-6	3.1808544654284246e-7
1.096	0.0006553267961393618	0.005485229175551668	0.0069329156006289056	0.005553863436242285	5.995500094882258e-6	2.877166402420609e-7
1.097	0.0005084028555590791	0.0055886151999858195	0.00679477091704367	0.005183425146949379	5.294851123258779e-6	2.605623307899925e-7
1.098	0.0006056370998150983	0.00537428153524021	0.006564744955643964	0.004962892141875333	4.684716914230743e-6	2.3624537902718934e-7
1.099	0.0005353433944042162	0.004991428436180348	0.006472361486588085	0.005016410147824709	4.1522131609406785e-6	2.144375205801347e-7
1.1	0.00048634793697772873	0.004999268476535764	0.006226836491970212	0.004800102017724424	3.6864669089929124e-6	1.9485240436283706e-7
1.101	0.000595254743882016	0.005019786300558647	0.006137917231078969	0.004464715249700662	3.2782840381482493e-6	1.772416558598354e-7
1.102	0.0004421082055252321	0.004616354988915514	0.005935034022019293	0.004469860471569583	2.9198458025567157e-6	1.6138523193717518e-7
1.103	0.0005107389703513204	0.004413745717606497	0.00581454048320574	0.004448906464754767	2.6044953642119297e-6	1.4709008675218574e-7
1.104	0.0005121112307846907	0.004503253651451783	0.005660609303359394	0.004102203414126289	2.326551348205697e-6	1.3418684487037919e-7
1.105	0.00040083763284485163	0.0042721212693715566	0.005495386723445957	0.003960852902883869	2.0811505685745542e-6	1.225262724853019e-7
1.106	0.0005305424477590576	0.003811693105902441	0.005430771278354631	0.004052503451185882	1.8641205567477443e-6	1.1197678931237113e-7
1.107	0.00042569936447510963	0.0037409901382265153	0.005198718033625639	0.0038374294932721	1.6718725090782247e-6	1.0242209879109563e-7
1.108	0.00039003000879345477	0.0035693758877980092	0.005149436592051807	0.0035474725958692067	1.5013125868221556e-6	9.375924679341742e-8
1.109	0.0005166686787237415	0.0028597935916536456	0.004983554952635774	0.0035965512065554367	1.3497677928606696e-6	8.58969486729981e-8
1.11	0.000364676232031073	0.0021055962756389266	0.004837565295873084	0.0035824435549799694	1.2149239672628737e-6	7.875416777850301e-8
1.111	0.0003907679723343172	0.0016084410126445048	0.004776548781880193	0.0032500818732613505	1.094773948008091e-6	7.225893770582927e-8
1.112	0.0004776202657258656	0.0013311137109458114	0.004576455220043136	0.003137975439050287	9.875718939925086e-7	6.634695605154694e-8
1.113	0.0003244020826866098	0.0011168928948775108	0.004526890389124752	0.0032402343471345536	8.917978235960137e-7	6.096097595587409e-8
1.114	0.00039112334630682876	0.0010126723084397061	0.004361657734319556	0.00302301292531832	8.06126447190711e-7	5.605005065451903e-8
1.115	0.00043423329777688444	0.0009061407339337154	0.004218573227889531	0.0027356410635950732	7.293982243570755e-7	5.156839484628944e-8
1.116	0.00029597136028339385	0.0008329326499016496	0.004194578828207155	0.0027746716579330746	6.605980602047294e-7	4.747504492702779e-8
1.117	0.00038530677818278863	0.0007981958825270738	0.003961530523575261	0.0027381184228789496	5.988373721765474e-7	4.373359965149228e-8
1.118	0.00039831498625781135	0.0007229065031796457	0.003872227306169277	0.002364000718647262	5.433331809081712e-7	4.0310910597203326e-8
1.119	0.00027339746091622585	0.0007109836330139766	0.003799718947447097	0.002174878358118664	4.933987632380315e-7	3.717760615403781e-8
1.12	0.0003716688102852753	0.0006696918167588324	0.0035623614873809876	0.002154969798808661	4.4842800008249275e-7	3.430705591047304e-8
1.121	0.00037323978395375	0.000626826952425117	0.0034863750622614403	0.0017379794473033072	4.078863773541889e-7	3.167533959473028e-8
1.122	0.00025376962871460305	0.0006339850463352964	0.003323387480752852	0.001099539019990012	3.713020518168397e-7	2.9260980958836108e-8
1.123	0.00035019963184059833	0.0005801764629415433	0.0030884843499299195	0.0006605695404248562	3.382566225526466e-7	2.7044424794659583e-8
1.124	0.00035910947597829034	0.000570507025569405	0.0029662593514584805	0.00041414100275094783	3.08380719497976e-7	2.5008265169131965e-8
1.125	0.00023645991789039488	0.0005700875095590393	0.002667519192210479	0.00027462584439212905	2.8134517482797516e-7	2.3136475569766273e-8
1.1260000000000001	0.0003212658747898389	0.0005175859914769559	0.002362493421209427	0.00019111968501999064	2.568592214973174e-7	2.141486610131774e-8
1.127	0.00035499416243290656	0.0005311931245297399	0.0021025430409801187	0.00013821000879381503	2.3466275472270227e-7	1.9830288326384855e-8
1.1280000000000001	0.00022238874854216254	0.000514319374535006	0.0016250962047239094	0.0001030176809246589	2.1452556685340725e-7	1.8371090869500908e-8
1.129	0.00028615211159609746	0.00047285831157364735	0.0012832246341476317	0.00007866038932804719	1.9624138765968328e-7	1.7026495453481083e-8
1.1300000000000001	0.0003583043335879478	0.000498419328659957	0.0011246261558800577	0.00006124723175531892	1.7962683650524426e-7	1.5786848545475674e-8
1.131	0.00021347936536924385	0.00046723336964498097	0.0008392151838808951	0.00004846311057796473	1.645179149059685e-7	1.4643344408839786e-8
1.1320000000000001	0.0002481638413687183	0.00043873308822532094	0.0007075330897451469	0.000038868082690285515	1.5076754892190046e-7	1.3587893145181533e-8
1.133	0.0003617648258906319	0.0004686898714045855	0.0007020788349858603	0.00003153188773090136	1.3824518705750432e-7	1.2613349686823742e-8
1.1340000000000001	0.00021240881632385197	0.00042847269481209734	0.0005250132390491278	0.00002583367372361941	1.2683202392030398e-7	1.1712851032655028e-8
1.135	0.00021234087967618583	0.0004103445821046174	0.00047180584430535057	0.000021347396656050617	1.1642396814564959e-7	1.0880625197713226e-8
1.1360000000000001	0.0003507351570912894	0.00044154133460341723	0.0005219199478278777	0.000017773518857284304	1.0692488423677095e-7	1.0110885042747698e-8
1.137	0.00022263223487779186	0.00039676562522446295	0.0003844888319420633	0.000014897018516031978	9.825043300224102e-8	9.398749679589143e-9
1.1380000000000001	0.00018362189188042604	0.00038481264553066766	0.0003528787006814415	0.000012560659399361374	9.032373749206658e-8	8.739564090192066e-9
1.139	0.00031153465670800897	0.00041716321685791467	0.0004279691015669342	0.000010647590552721354	8.307547574347327e-8	8.129051670722426e-9
1.1400000000000001	0.0002478303181584205	0.000370834701595382	0.0003125735233436511	9.069731696654081e-6	7.644447774172373e-8	7.563554670498714e-9
1.141	0.00016552467126659066	0.00036061117579933103	0.00028033538060112136	7.759804116905274e-6	7.037351107368243e-8	7.039322091944172e-9
1.1420000000000001	0.00025135607182011756	0.0003953794525472034	0.0003665395400322098	6.665858343706853e-6	6.481287170287625e-8	6.55330068307999e-9
1.143	0.00028653175926563867	0.00034989791652554985	0.00027522894454472274	5.747337881050045e-6	5.971645208604447e-8	6.1024577160133085e-9
1.1440000000000001	0.00016073691014936449	0.00033709991514721023	0.00023093360622055906	4.9722911195646714e-6	5.504258028921211e-8	5.684014467194197e-9
1.145	0.00019400980924829007	0.000375341651611688	0.0003144186803119078	4.31534414742164e-6	5.075496862377707e-8	5.295698497192422e-9
1.1460000000000001	0.00031350978782246884	0.00033368834965829663	0.0002601808618543285	3.7561562540553986e-6	4.681856444918145e-8	4.9349950572592255e-9
1.147	0.00017310455960283267	0.00031434944291093694	0.00019646627436132916	3.278337820443593e-6	4.3203262531565145e-8	4.599918112070727e-9
1.1480000000000001	0.0001545901319213549	0.00035554554362593113	0.0002626950958887684	2.868579141614283e-6	3.988137447180898e-8	4.288567277923499e-9
1.149	0.00028202044971231335	0.00032221486863638166	0.00026161215422065284	2.516000900148505e-6	3.682698595440542e-8	3.999040614825451e-9
1.1500000000000001	0.00020882278053849387	0.00029310823135145203	0.00017424660092210767	2.2116813843845243e-6	3.401805252223373e-8	3.729879015629201e-9
1.151	0.00013562944127871467	0.00033414636027083786	0.0002131354091149135	1.948240184207487e-6	3.143315643205053e-8	3.4794694150896587e-9
1.1520000000000001	0.00020879073559415464	0.0003152707060793979	0.00027035524516597726	1.71955576903628e-6	2.905308045630594e-8	3.246376371218887e-9
1.153	0.00026471537770444026	0.00027475760520744843	0.00016419893179501306	1.520539201196251e-6	2.686167793214863e-8	3.029538897579927e-9
1.154	0.00013730255918706114	0.0003098183870722961	0.0001717475472577485	1.346910025722916e-6	2.484216371104739e-8	2.8275721006639322e-9
1.155	0.00015026737058526263	0.0003116069954936077	0.00026472655727905397	1.1950822925113696e-6	2.2980420775978844e-8	2.6394283018934257e-9
1.1560000000000001	0.00028090177352576684	0.0002610849531689474	0.00016834331288584554	1.0620365446269439e-6	2.1264121024530832e-8	2.4642468331127416e-9
1.157	0.0001647387065045787	0.0002829393800424914	0.0001423514882879902	9.45201181417301e-7	1.9680464953774826e-8	2.3009293017618252e-9
1.158	0.00012100569517744394	0.0003078710284206929	0.00022628063784444234	8.424032688539315e-7	1.8218924007261178e-8	2.1486867123356098e-9
1.159	0.00021100733567551433	0.00025388962130616806	0.00018986961115791272	7.517925395055696e-7	1.6869994760092327e-8	2.0068123927326136e-9
1.1600000000000001	0.000224601066813325	0.00025611905707792807	0.00012598818128603558	6.717767169555291e-7	1.5623888410832098e-8	1.8744367742066447e-9
1.161	0.00011728939009001755	0.0002984542212515698	0.00017290076795232445	6.010015191738807e-7	1.4472699938467272e-8	1.750959836434341e-9
1.162	0.0001413257930840958	0.0002542967624495931	0.00022257871205425437	5.383022592840813e-7	1.3409102451736725e-8	1.6358083742961134e-9
1.163	0.0002650603995737787	0.00023332870804162697	0.00012382427790492956	4.826669743950679e-7	1.2425534972396218e-8	1.5282842799695937e-9
1.1640000000000001	0.00014176676948972304	0.00027853819651867763	0.0001309859263538404	4.3323112487613723e-7	1.1516021177977169e-8	1.4279263561326684e-9
1.165	0.00010804883400656244	0.0002612173645883338	0.0002249682991954638	3.8924499388188e-7	1.0674949033360965e-8	1.3342813320992537e-9
1.166	0.0001976768306560655	0.00021840468658198604	0.00014009864126896272	3.500504205706311e-7	9.896400733953154e-9	1.2467775195557788e-9
1.167	0.00020452238377803166	0.00024951635607354074	0.00010726480768623989	3.150837798629707e-7	9.175809897455901e-9	1.1650532627779755e-9
1.1680000000000001	0.00010421011618770129	0.00026847259096388244	0.00017414725041771758	2.83853719157685e-7	8.508950039895109e-9	1.0887666021733355e-9
1.169	0.00012567904049284642	0.00021414368059867082	0.00017939904740460705	2.5592300657090357e-7	7.891106574150298e-9	1.0174366843828215e-9
1.17	0.0002478954381959828	0.0002194686421338054	0.00010061242310635696	2.3091709665847214e-7	7.3187329272435145e-9	9.507704482033475e-10
1.171	0.0001314405933102539	0.0002641025706839135	0.00012240387628865838	2.0850973646453804e-7	6.7887532854810856e-9	8.885320492927511e-10
1.1720000000000002	0.00009527814265680651	0.0002215232345162096	0.00020936419847255658	1.8840443224154802e-7	6.297322736397141e-9	8.303031904211743e-10
1.173	0.00017188954092097755	0.0001970905988986796	0.00011349217486786971	1.7034766560105695e-7	5.841619033010359e-9	7.758348879555627e-10
1.174	0.0002010520953349581	0.0002407498017431736	0.00009392825067390028	1.5412135825506688e-7	5.419549789541829e-9	7.249945908865735e-10
1.175	0.00009586557409166687	0.00023651917557436508	0.00016649064795995586	1.3952013586635724e-7	5.027885052066692e-9	6.774039587512495e-10
1.1760000000000002	0.00010636441873799343	0.0001876548438430514	0.00015389218799532803	1.263696301742371e-7	4.664353437928049e-9	6.328486541802558e-10
1.177	0.00022615064624452965	0.00020760656922332211	0.00008592518640110054	1.1452285303923434e-7	4.32757169401542e-9	5.912679385997175e-10
1.178	0.00013131972389319297	0.0002443866613089359	0.00011030064042915504	1.0383575572344135e-7	4.014884583592362e-9	5.523355541349554e-10
1.179	0.00008407193040091475	0.00019332676686124704	0.0001939661140952207	9.418682123939827e-8	3.7244660763643344e-9	5.158692823787703e-10
1.1800000000000002	0.00013918656073747682	0.0001804045174764706	0.00009922894910693754	8.547393500069124e-8	3.4552002171235993e-9	4.818105038998913e-10
1.181	0.0002083963995691952	0.0002277864812731443	0.00008163955772084986	7.759780143113907e-8	3.2052129917217184e-9	4.4993996689948617e-10
1.182	0.00009263235751573257	0.0002114949360831907	0.00014978322328439657	7.047123324089812e-8	2.9728914188728115e-9	4.200757952313423e-10
1.183	0.00008785935957919755	0.00016806581134934352	0.00014360370946431205	6.402179228740469e-8	2.757265926502279e-9	3.9215013487613065e-10
1.1840000000000002	0.0001911604056280095	0.00019362740406821276	0.00007560728068679656	5.818229077584416e-8	2.5571880026896374e-9	3.660508003315333e-10
1.185	0.00014193438402291874	0.00022604334022637481	0.00009446370793254725	5.288828006325726e-8	2.371150759707211e-9	3.4158552060885793e-10
1.186	0.00007618831179531115	0.00017346516042171436	0.00018120035046556126	4.8086915283370176e-8	2.1982369693955564e-9	3.186680596089141e-10
1.187	0.00010722735888910873	0.00016436973443238729	0.00009310390443209774	4.3734809847346935e-8	2.037984720187338e-9	2.9729379405610375e-10
1.1880000000000002	0.00021254112456828143	0.00021228176048420334	0.00007016938408201626	3.978247172283678e-8	1.8889092698700488e-9	2.772513303114719e-10
1.189	0.00009590899904073416	0.00019413411512023623	0.00012597938074907115	3.619132300611929e-8	1.7502155115132596e-9	2.5845655602375824e-10
1.19	0.0000732394848264492	0.00015201604201768484	0.00014501752969002502	3.2931858375625874e-8	1.6216713413344074e-9	2.4092946396393137e-10
1.191	0.0001458489693013432	0.00017695769875189843	0.00006890971722972442	2.9968644467889784e-8	1.5021779463694233e-9	2.2451611936644337e-10
1.1920000000000002	0.00016319741701169903	0.00021107071440961144	0.00007759374676930401	2.727232673144667e-8	1.390964405229301e-9	2.0912063592704404e-10
1.193	0.00007272863945169427	0.000159431399993366	0.00016366656152984115	2.482037528888417e-8	1.2877004741486384e-9	1.9472852278623168e-10
1.194	0.00008155745648945269	0.0001481736840454966	0.00009450304980631992	2.2590964536951624e-8	1.1919306523518943e-9	1.8129746654786282e-10
1.195	0.00019084237327707018	0.00019489588649657338	0.00006063595329126207	2.0559788895090015e-8	1.1027688753464271e-9	1.6869669784531414e-10
1.1960000000000002	0.00010736522520714159	0.00018298939771942135	0.00009915092967011887	1.870854728979264e-8	1.0197551279954817e-9	1.5687478497456716e-10
1.197	0.00006291874886744791	0.0001385132324061604	0.00015316372606613375	1.7026519952948064e-8	9.430360455263e-10	1.4589590939300715e-10
1.198	0.00010344046425836856	0.00015819101629617542	0.00006636284676112312	1.5492467503193257e-8	8.716013496546771e-10	1.3559578912080546e-10
1.199	0.00018390455336911706	0.00019807893752843916	0.00006263053818670033	1.4092864948734569e-8	8.050773049553789e-10	1.2593094209301293e-10
1.2000000000000002	0.00007274711587326872	0.0001499385739768148	0.00013466709366934947	1.2818651520775761e-8	7.434294609226298e-10	1.1692176486277425e-10
1.201	0.00006043049857273393	0.00013231798377711293	0.0001043629564685976	1.165798256299039e-8	6.862681013483385e-10	1.0851776933680559e-10
1.202	0.00013894545475202707	0.00017509768793404557	0.00005402712247571694	1.0598112725261217e-8	6.330273640353446e-10	1.0063131921713895e-10
1.203	0.00011959581766477349	0.00017594366765990563	0.0000746929951799884	9.63036937223208e-9	5.834684361873358e-10	9.323656697627688e-11
1.2040000000000002	0.00003777575787553235	0.0001273614682533371	0.0001545793535338059	8.751390171381151e-9	5.378159590054089e-10	8.639690199673477e-11
1.205	0.000017526575864768852	0.00013824237926331483	0.00006899922187882767	7.948166463851358e-9	4.952901780684985e-10	7.997808222402196e-11
1.206	0.000010344750181508425	0.00018377075886941103	0.00005096052349052697	7.21404868862991e-9	4.5567893078613355e-10	7.395463886151858e-11
1.207	6.956728523194744e-6	0.00014371860647865997	0.00009957773073389371	6.545871722501066e-9	4.190684000474688e-10	6.835814483964675e-11
1.2080000000000002	5.0562311033070865e-6	0.0001170769056717253	0.00012171085239198595	5.937267052791994e-9	3.8519610391279236e-10	6.315150959557598e-11
1.209	3.863499842771642e-6	0.00015205205736775777	0.0000504889033603835	5.380735418954874e-9	3.5364470931539076e-10	5.826563072113398e-11
1.21	3.0551323871179447e-6	0.00016912292426913075	0.00005501117686130405	4.871816544476009e-9	3.242615947023047e-10	5.3681938204869926e-11
1.211	2.47818284711073e-6	0.00011713449284049633	0.00013202697733756536	4.411294293579225e-9	2.9738505638471083e-10	4.947720815672227e-11
1.2120000000000002	2.047597258294531e-6	0.00011646593208403538	0.00007701713976794709	3.990015261672683e-9	2.7235108233416146e-10	4.553171105208411e-11
1.213	1.7156375637541062e-6	0.00016257133973230148	0.00004059418497411403	3.6046277769211914e-9	2.4903641540492177e-10	4.18299659079923e-11
1.214	1.4539629872199101e-6	0.00013556820824342383	0.00006574042720670446	3.2542626249053055e-9	2.275418411108117e-10	3.8399610507446205e-11
1.215	1.2438069707156026e-6	0.00009709174605468486	0.00012973369996741735	2.936285338716678e-9	2.0778214750768969e-10	3.5231891455665136e-11
1.2160000000000002	1.071199259073763e-6	0.00011786032718650506	0.000039681174295756506	2.645345724926926e-9	1.8938196587589505e-10	3.226022409948263e-11
1.217	9.272881452192014e-7	0.00014393910702827523	0.00001400156440950978	2.379164167092011e-9	1.722509609774436e-10	2.9472974994019905e-11
1.218	8.075562275305734e-7	0.00008042734363772058	6.783558702475917e-6	2.1396267037912117e-9	1.5669818409320723e-10	2.6936312541553295e-11
1.219	7.057465211693396e-7	0.000038574513505527766	3.903928348137958e-6	1.9210427577734317e-9	1.422777588441463e-10	2.456872360356927e-11
1.22	6.180992355102028e-7	0.00002131517247454525	2.4833142246464246e-6	1.7210631333415342e-9	1.288550687350161e-10	2.2348481373104127e-11
1.221	5.425071167905293e-7	0.000013275525696292067	1.6834875332860278e-6	1.53933325486396e-9	1.1648216352067632e-10	2.028995602137155e-11
1.222	4.778362956377993e-7	8.960479928071889e-6	1.1919001473582646e-6	1.3762872206097573e-9	1.0528572136705818e-10	1.842228103367775e-11
1.223	4.209450078855762e-7	6.383092275975613e-6	8.702803241090281e-7	1.2271406000434658e-9	9.48669250118614e-11	1.6671238139221844e-11
1.224	3.705587427396016e-7	4.720386392709048e-6	6.500264213349941e-7	1.0907425073094622e-9	8.51746049047156e-11	1.5029973408807628e-11
1.225	3.269114328399141e-7	3.5882154516161128e-6	4.940850780135488e-7	9.687917022849705e-10	7.643347008207496e-11	1.3545426026760528e-11
1.226	2.8854426249043416e-7	2.7833065069503203e-6	3.8060284959580813e-7	8.587323396856987e-10	6.844820422649207e-11	1.2182634255449815e-11
1.227	2.5407252145582314e-7	2.1906299967022617e-6	2.961291262144251e-7	7.581159469553308e-10	6.102260282451469e-11	1.090566230018235e-11
1.228	2.2295622917935707e-7	1.7424897636687347e-6	2.321331048776201e-7	6.662073039524118e-10	5.412398475357735e-11	9.710268833286061e-12
1.229	1.9656302158958386e-7	1.4007059700829184e-6	1.832655990256023e-7	5.862363608317902e-10	4.8110043996466067e-11	8.668687879147145e-12
1.23	1.725836728990187e-7	1.1322379771346638e-6	1.4525579488731596e-7	5.131617376569319e-10	4.252007233769749e-11	7.69302727949607e-12
1.231	1.506970018982386e-7	9.181570265975137e-7	1.1538862350183189e-7	4.4641966141552237e-10	3.732637136014165e-11	6.77944272507885e-12
1.232	1.3128956575391175e-7	7.468862725260036e-7	9.183967667618465e-8	3.8693893305413435e-10	3.264592901725724e-11	5.952282585212614e-12
1.233	1.1458680426879834e-7	6.098384402071106e-7	7.323655897142103e-8	3.350761977478462e-10	2.8541953333856014e-11	5.2257370980066505e-12
1.234	9.92096234187769e-8	4.970605078272608e-7	5.82969851547353e-8	2.877405602272337e-10	2.4730998693815768e-11	4.545697955385011e-12
1.235	8.49933573736006e-8	4.0345696873734737e-7	4.623630648098333e-8	2.4456373208471595e-10	2.1193971521623947e-11	3.909461436641219e-12
1.236	7.302221580134464e-8	3.281791585646001e-7	3.667652362549282e-8	2.0786017632202213e-10	1.817617464023881e-11	3.36609116283826e-12
1.237	6.24113681247149e-8	2.66102394225326e-7	2.8980303177971677e-8	1.7546622385887382e-10	1.5483305014060402e-11	2.878934804944902e-12
1.238	5.253129609482455e-8	2.1364583136010018e-7	2.2697268830967797e-8	1.4594548541649412e-10	1.2985652740690114e-11	2.423381069371244e-12
1.239	4.335350441855666e-8	1.6921376580558987e-7	1.756645210374979e-8	1.1919531460149512e-10	1.0683367031958137e-11	2.0001092907083343e-12
1.24	3.635528436399268e-8	1.3513991810055125e-7	1.3639486638927391e-8	9.830340024130002e-11	8.89379929761953e-12	1.6721159612367187e-12
1.241	2.9797741825680378e-8	1.0598497736887462e-7	1.0413091956342206e-8	7.92841978256686e-11	7.235149133389674e-12	1.36556108971833e-12
1.242	2.362856076566783e-8	8.092391797562013e-8	7.759604449297613e-9	6.198616351051662e-11	5.698914366427967e-12	1.0792041163257457e-12
1.243	1.838994662257522e-8	6.073883894489886e-8	5.683731251778002e-9	4.7550258996784065e-11	4.4038240440269026e-12	8.366913158051373e-13
1.244	1.4458129708100897e-8	4.568369977936695e-8	4.147108655555534e-9	3.660104662888645e-11	3.421597691991749e-12	6.528622817204159e-13
1.245	1.073788268037333e-8	3.2633943092905616e-8	2.8810972225489235e-9	2.6655413858022924e-11	2.5126238548248848e-12	4.812496659286662e-13
1.246	7.2034572353816856e-9	2.1279213344368183e-8	1.838949960865969e-9	1.7632205673400494e-11	1.672146999301206e-12	3.2114748950930755e-13
1.247	4.9001338825003685e-9	1.394604203739613e-8	1.171136851745816e-9	1.1749600395371519e-11	1.1234455680778997e-12	2.165778262405144e-13
1.248	3.1936881574996005e-9	8.672451242676775e-9	7.017309317053931e-10	7.438107898762125e-12	7.187752267525037e-13	1.3924903043726885e-13
1.249	1.5636398778361014e-9	4.055828240223574e-9	3.1600996494959986e-10	3.532524045453251e-12	3.449614156795303e-13	6.715723496489597e-14
1.25	1.276937413441822e-22	3.1670523789563084e-22	2.374604153275232e-23	2.794665624913133e-25	2.7575530878544393e-26	5.394554704464308e-27

==> tabvl07vr05vm060.dat <==
0.3999999999999999	0.
0.4009999999999999	2.6681539997122567e-6
0.4019999999999999	5.569227848503995e-6
0.4029999999999999	8.918771981299623e-6
0.4039999999999999	0.00001275682174846021
0.4049999999999999	0.000017188309805173217
0.4059999999999999	0.000022384776369284356
0.4069999999999999	0.00002850578710215062
0.4079999999999999	0.00003573515030738372
0.4089999999999999	0.000044288676007836996
0.4099999999999999	0.000054323547981019334
0.4109999999999999	0.00006678075438141735
0.4119999999999999	0.0000818365665737196
0.4129999999999999	0.00010011805866622764
0.4139999999999999	0.00012275637300393662
0.4149999999999999	0.0001512870636511342
0.4159999999999999	0.00018702796506189654
0.4169999999999999	0.00023361758601022655
0.4179999999999999	0.000294289933053562
0.41899999999999993	0.00037496049891881064
0.41999999999999993	0.0004848441188206467
0.42099999999999993	0.0006367545174768115
0.42199999999999993	0.0008513950569050454
0.42299999999999993	0.001155423024714396
0.42399999999999993	0.0015787119055865736
0.42499999999999993	0.002122762175255131
0.42599999999999993	0.0027106557594637364
0.42699999999999994	0.0031813107209681052
0.42799999999999994	0.003427387792841117
0.42899999999999994	0.003476959354995624
0.42999999999999994	0.0034164991062964538
0.43099999999999994	0.003310475783078672
0.43199999999999994	0.0031935617090763243
0.43299999999999994	0.00308050878713444
0.43399999999999994	0.0029765197665654955
0.43499999999999994	0.0028842748966545345
0.43599999999999994	0.0028019248107545285
0.4369999999999999	0.002729890043556413
0.4379999999999999	0.002666099133375167
0.4389999999999999	0.0026100490871050854
0.4399999999999999	0.002560930291284053
0.4409999999999999	0.0025172125703861884
0.4419999999999999	0.0024794286691443026
0.4429999999999999	0.002445757542062537
0.4439999999999999	0.002416170913557145
0.4449999999999999	0.002390789369714677
0.4459999999999999	0.0023680902419545838
0.4469999999999999	0.002349004922141904
0.4479999999999999	0.0023323803990256873
0.4489999999999999	0.002317857824836091
0.4499999999999999	0.002306639972670029
0.4509999999999999	0.002296871680384309
0.4519999999999999	0.0022887664644710578
0.4529999999999999	0.0022838029062134508
0.4539999999999999	0.0022796472332343217
0.4549999999999999	0.002277421976600437
0.4559999999999999	0.002277111851976022
0.4569999999999999	0.00227772246302654
0.4579999999999999	0.002280319247488324
0.4589999999999999	0.0022844059209400393
0.4599999999999999	0.0022892030561266646
0.4609999999999999	0.0022962333345651893
0.4619999999999999	0.0023042352388913862
0.4629999999999999	0.0023131856534750026
0.4639999999999999	0.0023240910179948846
0.4649999999999999	0.0023361326420508594
0.4659999999999999	0.002348950821074169
0.4669999999999999	0.0023636761844631174
0.4679999999999999	0.0023798284273452933
0.4689999999999999	0.0023964034869475687
0.4699999999999999	0.0024151495650537357
0.4709999999999999	0.0024353574882738952
0.4719999999999999	0.002456034585892155
0.4729999999999999	0.002478757334620777
0.4739999999999999	0.002503318933298669
0.4749999999999999	0.0025285668163291166
0.4759999999999999	0.002554932459586075
0.4769999999999999	0.0025847106928302017
0.4779999999999999	0.0026149377502292935
0.4789999999999999	0.0026460747050356943
0.4799999999999999	0.0026807534263448454
0.4809999999999999	0.00271638403444757
0.48199999999999993	0.002752838264595381
0.48299999999999993	0.0027928015789265106
0.48399999999999993	0.00283436707603261
0.48499999999999993	0.0028767460442376755
0.48599999999999993	0.002922044612245328
0.48699999999999993	0.002970241387475227
0.4879999999999999	0.0030189779751737117
0.4889999999999999	0.0030694848274735536
0.4899999999999999	0.0031244019802847242
0.4909999999999999	0.0031792506490680105
0.4919999999999999	0.0032352805444150973
0.4929999999999999	0.0032939659155173323
0.4939999999999999	0.0033525966072415828
0.4949999999999999	0.003410140271675529
0.4959999999999999	0.0034646950533472097
0.4969999999999999	0.003518404560770194
0.4979999999999999	0.0035610452364459987
0.4989999999999999	0.0035846004301928074
0.4999999999999999	0.0035516196091869355
0.5009999999999999	0.003517927983133018
0.5019999999999999	0.003517153631309339
0.5029999999999999	0.0035228228568179747
0.5039999999999999	0.003546571588458539
0.5049999999999999	0.0035704614178410895
0.5059999999999999	0.003596215076349095
0.5069999999999999	0.003628008909991993
0.5079999999999999	0.0036597702308127497
0.5089999999999999	0.003690571502095448
0.5099999999999999	0.003729674689943588
0.5109999999999999	0.0037799064368635718
0.5119999999999999	0.003819338531203398
0.5129999999999999	0.003853944671429355
0.5139999999999999	0.003917015272134663
0.5149999999999999	0.003962861530272268
0.5159999999999999	0.004006069197523426
0.5169999999999999	0.004071289938812713
0.5179999999999999	0.004118898245824613
0.5189999999999999	0.004192326825852056
0.5199999999999999	0.0042421482267578645
0.5209999999999999	0.0043166340387984226
0.5219999999999999	0.004377578573199086
0.5229999999999999	0.004451980996486037
0.5239999999999999	0.004515763054805893
0.5249999999999999	0.004599573255908322
0.5259999999999999	0.004670529781839518
0.5269999999999999	0.004758230659706262
0.5279999999999999	0.0048264337901227075
0.5289999999999999	0.004933317133450407
0.5299999999999999	0.005000619540697731
0.5309999999999999	0.005114297325003639
0.5319999999999999	0.005179013787743618
0.5329999999999999	0.005313260010445372
0.5339999999999999	0.005391627831999736
0.5349999999999999	0.005512544370184502
0.5359999999999999	0.005641967923454045
0.5369999999999999	0.005731914404448943
0.5379999999999999	0.005882568651570829
0.5389999999999999	0.0059485726142833205
0.5399999999999999	0.006134343441761552
0.5409999999999999	0.006277462252982788
0.5419999999999999	0.006383921648789974
0.5429999999999999	0.006576354559390384
0.5439999999999999	0.006650043855825825
0.5449999999999999	0.006872858772039173
0.5459999999999999	0.007060043814047649
0.5469999999999999	0.007173378272111889
0.5479999999999999	0.007420726950483459
0.5489999999999999	0.007599420192328838
0.5499999999999999	0.0077540654719827976
0.5509999999999999	0.008037304843877489
0.5519999999999999	0.008155816566084132
0.5529999999999999	0.008431532303093636
0.5539999999999999	0.008719537864317858
0.5549999999999999	0.008797381139960491
0.5559999999999999	0.009152355386165854
0.5569999999999999	0.00945491645509615
0.5579999999999999	0.009532441487244747
0.5589999999999999	0.009917821781182863
0.5599999999999999	0.010228755406013722
0.5609999999999999	0.010283349590885818
0.5619999999999999	0.010690103299336388
0.563	0.01099840740958229
0.564	0.010991665115237954
0.565	0.011411373160081395
0.566	0.011719361663776882
0.567	0.01162323275454676
0.568	0.012088070681847803
0.569	0.012455105909315178
0.57	0.012284770525024002
0.571	0.012878479534350352
0.572	0.013398270564303389
0.573	0.013159356327919801
0.574	0.013952207599023912
0.575	0.014694129478202592
0.5759999999999998	0.014777455360051196
0.577	0.015383577071525942
0.5779999999999998	0.016401061797048623
0.579	0.016973197906395475
0.5799999999999998	0.01719932284084234
0.581	0.01854639156566363
0.5819999999999999	0.019581411226857408
0.583	0.019416793992973226
0.5839999999999999	0.02115011711027472
0.585	0.02269105613500929
0.5859999999999999	0.022050172934798388
0.587	0.024223632398458702
0.5879999999999999	0.02631822737205948
0.589	0.027247975073563725
0.5899999999999999	0.027761345594076035
0.591	0.030440585167505325
0.5919999999999999	0.03250062871704302
0.593	0.03173238093957455
0.5939999999999999	0.03499697118280855
0.595	0.03792466585280974
0.5959999999999999	0.037097991908072274
0.597	0.03988983322267354
0.5979999999999999	0.04352862690031952
0.599	0.045886224542582704
0.5999999999999999	0.04499217538907924
0.601	0.049192787647464466
0.6019999999999999	0.05266812654940222
0.603	0.050154387130829904
0.6039999999999999	0.054767241067170645
0.605	0.05889489609729559
0.6059999999999999	0.061296607841564134
0.607	0.06008250573390907
0.6079999999999999	0.06458610069555903
0.6089999999999999	0.06810012948967693
0.6099999999999999	0.06493546326419523
0.6109999999999999	0.06960358990255897
0.6119999999999999	0.07357333950338792
0.6129999999999999	0.07582736479382102
0.6139999999999999	0.07370171567196808
0.6149999999999999	0.07777454047533154
0.6159999999999999	0.08079187993783726
0.6169999999999999	0.08032121981378913
0.6179999999999999	0.08040873959949903
0.6189999999999999	0.08349975839405174
0.6199999999999999	0.08504375845726413
0.6209999999999999	0.08099269763050104
0.6219999999999999	0.08374758559398568
0.6229999999999999	0.0854377624157058
0.6239999999999999	0.08468583410560435
0.6249999999999999	0.08109080187718068
0.6259999999999999	0.0823755356330656
0.6269999999999999	0.08230290446983196
0.6279999999999999	0.07523973711450432
0.6289999999999999	0.075926109968351
0.6299999999999999	0.07569221332183926
0.6309999999999999	0.07372136453471755
0.6319999999999999	0.0665096453927197
0.6329999999999999	0.06603656618482555
0.6339999999999999	0.06459388697677744
0.6349999999999999	0.060575266327786766
0.6359999999999999	0.054333800908685184
0.6369999999999999	0.05315464164677555
0.6379999999999999	0.050836761300609504
0.6389999999999999	0.04140333013380152
0.6399999999999999	0.04045001699957332
0.6409999999999999	0.03883024796800643
0.6419999999999999	0.03565052565228284
0.6429999999999999	0.02702419359783867
0.6439999999999999	0.025847233669498967
0.6449999999999999	0.023854825699016594
0.6459999999999999	0.019424987905522308
0.6469999999999999	0.012538379429710768
0.6479999999999999	0.011340948875958577
0.6489999999999999	0.009197913915985609
0.6499999999999999	3.8739672689882965e-9
0.6509999999999999	0.
0.6519999999999999	0.
0.6529999999999999	0.
0.6539999999999999	0.
0.6549999999999999	0.
0.6559999999999999	0.
0.6569999999999999	0.
0.6579999999999999	0.
0.6589999999999999	0.
0.6599999999999999	0.
0.6609999999999999	0.
0.6619999999999999	0.
0.6629999999999999	0.
0.6639999999999999	0.
0.6649999999999999	0.
0.6659999999999999	0.
0.6669999999999999	0.
0.6679999999999999	0.
0.6689999999999999	0.
0.6699999999999999	0.
0.6709999999999999	0.
0.6719999999999999	0.
0.6729999999999999	0.
0.6739999999999999	0.
0.6749999999999999	0.
0.6759999999999999	0.
0.6769999999999999	0.
0.6779999999999999	0.
0.6789999999999999	0.
0.6799999999999999	0.
0.6809999999999999	0.
0.6819999999999999	0.
0.6829999999999999	0.
0.6839999999999999	0.
0.6849999999999999	0.
0.6859999999999999	0.
0.6869999999999999	0.
0.688	0.
0.6889999999999998	0.
0.69	0.
0.6909999999999998	0.
0.692	0.
0.6929999999999998	0.
0.694	0.
0.6949999999999998	0.
0.696	0.
0.6969999999999998	0.
0.698	0.
0.6989999999999998	0.
0.7009999999999998	0.
0.702	0.
0.7029999999999998	0.
0.704	0.
0.7049999999999998	0.
0.706	0.
0.7069999999999999	0.
0.708	0.
0.7089999999999999	0.
0.71	0.
0.7109999999999999	0.
0.712	0.
0.7129999999999999	0.
0.714	0.
0.7149999999999999	0.
0.716	0.
0.7169999999999999	0.
0.718	0.
0.7189999999999999	0.
0.72	0.
0.7209999999999999	0.
0.722	0.
0.7229999999999999	0.
0.724	0.
0.7249999999999999	0.
0.726	0.
0.7269999999999999	0.
0.728	0.
0.7289999999999999	0.
0.73	0.
0.7309999999999999	0.
0.732	0.
0.7329999999999999	0.
0.734	0.
0.7349999999999999	0.
0.736	0.
0.7369999999999999	0.
0.738	0.
0.7389999999999999	0.
0.74	0.
0.7409999999999999	0.
0.742	0.
0.7429999999999999	0.
0.744	0.
0.7449999999999999	0.
0.746	0.
0.7469999999999999	0.
0.748	0.
0.7489999999999999	0.
0.75	0.
0.7509999999999999	0.
0.7519999999999999	0.
0.7529999999999999	0.
0.7539999999999999	0.
0.7549999999999999	0.
0.7559999999999999	0.
0.7569999999999999	0.
0.7579999999999999	0.
0.7589999999999999	0.
0.7599999999999999	0.
0.7609999999999999	0.
0.7619999999999999	0.
0.7629999999999999	0.
0.7639999999999999	0.
0.7649999999999999	0.
0.7659999999999999	0.
0.7669999999999999	0.
0.7679999999999999	0.
0.7689999999999999	0.
0.7699999999999999	0.
0.7709999999999999	0.
0.7719999999999999	0.
0.7729999999999999	0.
0.7739999999999999	0.
0.7749999999999999	0.
0.7759999999999999	0.
0.7769999999999999	0.
0.7779999999999999	0.
0.7789999999999999	0.
0.7799999999999999	0.
0.7809999999999999	0.
0.7819999999999999	0.
0.7829999999999999	0.
0.7839999999999999	0.
0.7849999999999999	0.
0.7859999999999999	0.
0.7869999999999999	0.
0.7879999999999999	0.
0.7889999999999999	0.
0.7899999999999999	0.
0.7909999999999999	0.
0.7919999999999999	0.
0.7929999999999999	0.
0.7939999999999999	0.
0.7949999999999999	0.
0.7959999999999999	0.
0.7969999999999999	0.
0.7979999999999999	0.
0.7989999999999999	0.
0.7999999999999999	0.
0.8009999999999999	0.
0.8019999999999999	0.
0.8029999999999999	0.
0.8039999999999999	0.
0.8049999999999999	0.
0.8059999999999999	0.
0.8069999999999999	0.
0.8079999999999999	0.
0.8089999999999999	0.
0.8099999999999999	0.
0.8109999999999999	0.
0.8119999999999999	0.
0.813	0.
0.814	0.
0.815	0.
0.816	0.
0.817	0.
0.8179999999999998	0.
0.819	0.
0.8199999999999998	0.
0.821	0.
0.8219999999999998	0.
0.823	0.
0.8239999999999998	0.
0.825	0.
0.8259999999999998	0.
0.827	0.
0.8279999999999998	0.
0.829	0.
0.8299999999999998	0.
0.831	0.
0.8319999999999999	0.
0.833	0.
0.8339999999999999	0.
0.835	0.
0.8359999999999999	0.
0.837	0.
0.8379999999999999	0.
0.839	0.
0.8399999999999999	0.
0.841	0.
0.8419999999999999	0.
0.843	0.
0.8439999999999999	0.
0.845	0.
0.8459999999999999	0.
0.847	0.
0.8479999999999999	0.
0.849	0.
0.8499999999999999	0.

==> tabvl07vr05vm065.dat <==
0.3999999999999999	0.
0.4009999999999999	2.8470499280933992e-6
0.4019999999999999	5.351481391662052e-6
0.4029999999999999	7.744417155412107e-6
0.4039999999999999	0.000010002879069312946
0.4049999999999999	0.000012165880271999866
0.4059999999999999	0.000014310573635847099
0.4069999999999999	0.000016460382929532096
0.4079999999999999	0.000018618556420011944
0.4089999999999999	0.00002076191553346447
0.4099999999999999	0.00002271014763403324
0.4109999999999999	0.00002508192253042746
0.4119999999999999	0.00002747676343761939
0.4129999999999999	0.000029786758105387378
0.4139999999999999	0.000032166354411932985
0.4149999999999999	0.000034865010571282327
0.4159999999999999	0.00003722145589243643
0.4169999999999999	0.00004027668225996845
0.4179999999999999	0.00004327981800772659
0.41899999999999993	0.00004626164600891823
0.41999999999999993	0.000049721631715889635
0.42099999999999993	0.00005299188285032187
0.42199999999999993	0.000056946186033571665
0.42299999999999993	0.000060646762814550134
0.42399999999999993	0.00006516489160815596
0.42499999999999993	0.00006943265081210616
0.42599999999999993	0.00007460736453311448
0.42699999999999994	0.0000795976765380363
0.42799999999999994	0.00008554551624553778
0.42899999999999994	0.0000914479178396004
0.42999999999999994	0.00009830989904498601
0.43099999999999994	0.00010536772076755877
0.43199999999999994	0.00011329651991638483
0.43299999999999994	0.00012184653289280628
0.43399999999999994	0.00013080587479249097
0.43499999999999994	0.00014151461777699024
0.43599999999999994	0.00015246380934743638
0.4369999999999999	0.0001651870910514352
0.4379999999999999	0.0001787113403244167
0.4389999999999999	0.0001938649603791171
0.4399999999999999	0.00021085386058129234
0.4409999999999999	0.0002292739103726379
0.4419999999999999	0.00025066077843843246
0.4429999999999999	0.00027403342325877956
0.4439999999999999	0.0003004157475824399
0.4449999999999999	0.00033070573825411624
0.4459999999999999	0.000364435947437109
0.4469999999999999	0.00040359335235749154
0.4479999999999999	0.0004480810441825942
0.4489999999999999	0.0004989968436079125
0.4499999999999999	0.0005590508963568075
0.4509999999999999	0.000628290687608525
0.4519999999999999	0.000709368757797972
0.4529999999999999	0.000806630011111097
0.4539999999999999	0.0009215917285236327
0.4549999999999999	0.0010604744661139595
0.4559999999999999	0.0012296738837585532
0.4569999999999999	0.0014372891848005683
0.4579999999999999	0.0016967451800471375
0.4589999999999999	0.002024499472007283
0.4599999999999999	0.0024446420206353653
0.4609999999999999	0.002993799029638554
0.4619999999999999	0.0037226048552015945
0.4629999999999999	0.004706007387194974
0.4639999999999999	0.0060512534007171855
0.4649999999999999	0.00789193625135606
0.4659999999999999	0.010350340575195627
0.4669999999999999	0.01340170330707144
0.4679999999999999	0.016649120584258378
0.4689999999999999	0.019339459591680333
0.4699999999999999	0.020913034098395903
0.4709999999999999	0.02141910066707668
0.4719999999999999	0.02124763762447792
0.4729999999999999	0.020753801363646483
0.4739999999999999	0.02014932551400652
0.4749999999999999	0.019537162989675658
0.4759999999999999	0.018962900787308147
0.4769999999999999	0.018444856816226787
0.4779999999999999	0.017982821894535903
0.4789999999999999	0.017575172829311533
0.4799999999999999	0.017219205766935863
0.4809999999999999	0.016906936829825508
0.48199999999999993	0.016633967561810056
0.48299999999999993	0.01639748579599336
0.48399999999999993	0.016191501015289694
0.48499999999999993	0.0160124067914394
0.48599999999999993	0.01585829578809302
0.48699999999999993	0.01572633461041531
0.4879999999999999	0.015612521915075006
0.4889999999999999	0.015515225850337665
0.4899999999999999	0.015434956640919576
0.4909999999999999	0.015366179771222978
0.4919999999999999	0.015307972449704128
0.4929999999999999	0.0152604851511924
0.4939999999999999	0.015219544134638354
0.4949999999999999	0.015182655117561185
0.4959999999999999	0.01514725119488075
0.4969999999999999	0.015112678967744608
0.4979999999999999	0.015067982674120657
0.4989999999999999	0.015003093363070544
0.4999999999999999	0.014864946673615315
0.5009999999999999	0.0147487420445943
0.5019999999999999	0.014697241660642244
0.5029999999999999	0.014666613686388325
0.5039999999999999	0.014669177167572697
0.5049999999999999	0.014681842429677051
0.5059999999999999	0.014705653043707755
0.5069999999999999	0.014742180551451328
0.5079999999999999	0.014786046230886479
0.5089999999999999	0.014835444088402533
0.5099999999999999	0.014901578775193401
0.5109999999999999	0.01498529852308148
0.5119999999999999	0.01506179962157649
0.5129999999999999	0.01513720269366822
0.5139999999999999	0.015252071094244701
0.5149999999999999	0.015350349910974066
0.5159999999999999	0.015449594518718784
0.5169999999999999	0.015582188328358875
0.5179999999999999	0.01569382188219948
0.5189999999999999	0.015842069035404156
0.5199999999999999	0.015967511139574408
0.5209999999999999	0.01612411759523025
0.5219999999999999	0.016269199848256748
0.5229999999999999	0.016433357676439952
0.5239999999999999	0.016591975902213105
0.5249999999999999	0.01677242656845929
0.5259999999999999	0.016945282573238116
0.5269999999999999	0.017139384172803623
0.5279999999999999	0.017319140823308488
0.5289999999999999	0.017538432719620085
0.5299999999999999	0.01772374999853211
0.5309999999999999	0.017961278063175563
0.5319999999999999	0.018151272854765883
0.5329999999999999	0.018415818576188868
0.5339999999999999	0.01862812127625293
0.5349999999999999	0.018890777262622303
0.5359999999999999	0.019158731470595592
0.5369999999999999	0.019398195642655318
0.5379999999999999	0.019697776629737374
0.5389999999999999	0.01992456048477382
0.5399999999999999	0.0202638748486611
0.5409999999999999	0.020567001530041137
0.5419999999999999	0.020848835054285725
0.5429999999999999	0.02120495064485185
0.5439999999999999	0.021464773806472343
0.5449999999999999	0.02185999219500696
0.5459999999999999	0.022225874027981776
0.5469999999999999	0.022539597945821353
0.5479999999999999	0.022964961047943593
0.5489999999999999	0.02333881950839415
0.5499999999999999	0.0237102291612781
0.5509999999999999	0.02417360218224227
0.5519999999999999	0.024523160904405268
0.5529999999999999	0.025002756693436306
0.5539999999999999	0.025489476413115292
0.5549999999999999	0.025843671372270553
0.5559999999999999	0.026401184702383236
0.5569999999999999	0.026923741664873303
0.5579999999999999	0.02732025698930452
0.5589999999999999	0.027928824746634676
0.5599999999999999	0.02849425138751851
0.5609999999999999	0.02893269919285304
0.5619999999999999	0.029600292522158355
0.563	0.030217779985871152
0.564	0.030694126200703054
0.565	0.03142977879506971
0.566	0.03211077502661233
0.567	0.03261702870108054
0.568	0.03343072930158279
0.569	0.03418814721010296
0.57	0.03471230927597265
0.571	0.035614555771231106
0.572	0.03646157351445536
0.573	0.03698730175680471
0.574	0.037988210783552176
0.575	0.03893685203280404
0.5759999999999998	0.039612262918112
0.577	0.04054985250117333
0.5779999999999998	0.04160898139859278
0.579	0.042474972127842785
0.5799999999999998	0.043281160476710455
0.581	0.044453056032208796
0.5819999999999999	0.045467437487531605
0.583	0.04613396845473193
0.5839999999999999	0.04740835119559872
0.585	0.04854324290424462
0.5859999999999999	0.04900832338394609
0.587	0.050353066154469155
0.5879999999999999	0.05156196782125831
0.589	0.05233303824829881
0.5899999999999999	0.05307354853919472
0.591	0.054279852335360125
0.5919999999999999	0.05514959151067911
0.593	0.05525962799611709
0.5939999999999999	0.05637289579522285
0.595	0.05719582250572767
0.5959999999999999	0.05686529674917841
0.597	0.05760219720374545
0.5979999999999999	0.05836941347144922
0.599	0.05861512119762521
0.5999999999999999	0.05807651643074195
0.601	0.058924887008191824
0.6019999999999999	0.05946779520095295
0.603	0.05822333964422129
0.6039999999999999	0.05931497677828239
0.605	0.060227635571535015
0.6059999999999999	0.06052002700192764
0.607	0.059810675577052407
0.6079999999999999	0.06110154243005675
0.6089999999999999	0.0620159238319156
0.6099999999999999	0.060394909897405924
0.6109999999999999	0.06200108873192968
0.6119999999999999	0.06333113572059566
0.6129999999999999	0.063881205998572
0.6139999999999999	0.06267004831059109
0.6149999999999999	0.06424657005125353
0.6159999999999999	0.06530006304765767
0.6169999999999999	0.06457365323325129
0.6179999999999999	0.06441639875305205
0.6189999999999999	0.06564142757683468
0.6199999999999999	0.0659828352406383
0.6209999999999999	0.06344714301897564
0.6219999999999999	0.06460718542810664
0.6229999999999999	0.06511671793082945
0.6239999999999999	0.064147644397543
0.6249999999999999	0.061852460978040834
0.6259999999999999	0.06220798041668049
0.6269999999999999	0.061664707008702954
0.6279999999999999	0.057114136587895686
0.6289999999999999	0.05715019623333942
0.6299999999999999	0.05651296041757366
0.6309999999999999	0.05468560984826512
0.6319999999999999	0.050002623100727325
0.6329999999999999	0.04915974630607907
0.6339999999999999	0.047565245933514334
0.6349999999999999	0.04429268638527616
0.6359999999999999	0.04011912138401518
0.6369999999999999	0.03863088830214715
0.6379999999999999	0.036316528000388544
0.6389999999999999	0.030056875106522968
0.6399999999999999	0.028758465143178518
0.6409999999999999	0.026967791796786954
0.6419999999999999	0.024179847386260757
0.6429999999999999	0.01866138311211682
0.6439999999999999	0.01737082935631732
0.6449999999999999	0.015557173208153691
0.6459999999999999	0.012305622828397204
0.6469999999999999	0.008159774123094553
0.6479999999999999	0.007145946372153582
0.6489999999999999	0.0055499017877438245
0.6499999999999999	2.0135936474462132e-9
0.6509999999999999	0.
0.6519999999999999	0.
0.6529999999999999	0.
0.6539999999999999	0.
0.6549999999999999	0.
0.6559999999999999	0.
0.6569999999999999	0.
0.6579999999999999	0.
0.6589999999999999	0.
0.6599999999999999	0.
0.6609999999999999	0.
0.6619999999999999	0.
0.6629999999999999	0.
0.6639999999999999	0.
0.6649999999999999	0.
0.6659999999999999	0.
0.6669999999999999	0.
0.6679999999999999	0.
0.6689999999999999	0.
0.6699999999999999	0.
0.6709999999999999	0.
0.6719999999999999	0.
0.6729999999999999	0.
0.6739999999999999	0.
0.6749999999999999	0.
0.6759999999999999	0.
0.6769999999999999	0.
0.6779999999999999	0.
0.6789999999999999	0.
0.6799999999999999	0.
0.6809999999999999	0.
0.6819999999999999	0.
0.6829999999999999	0.
0.6839999999999999	0.
0.6849999999999999	0.
0.6859999999999999	0.
0.6869999999999999	0.
0.688	0.
0.6889999999999998	0.
0.69	0.
0.6909999999999998	0.
0.692	0.
0.6929999999999998	0.
0.694	0.
0.6949999999999998	0.
0.696	0.
0.6969999999999998	0.
0.698	0.
0.6989999999999998	0.
0.7009999999999998	0.
0.702	0.
0.7029999999999998	0.
0.704	0.
0.7049999999999998	0.
0.706	0.
0.7069999999999999	0.
0.708	0.
0.7089999999999999	0.
0.71	0.
0.7109999999999999	0.
0.712	0.
0.7129999999999999	0.
0.714	0.
0.7149999999999999	0.
0.716	0.
0.7169999999999999	0.
0.718	0.
0.7189999999999999	0.
0.72	0.
0.7209999999999999	0.
0.722	0.
0.7229999999999999	0.
0.724	0.
0.7249999999999999	0.
0.726	0.
0.7269999999999999	0.
0.728	0.
0.7289999999999999	0.
0.73	0.
0.7309999999999999	0.
0.732	0.
0.7329999999999999	0.
0.734	0.
0.7349999999999999	0.
0.736	0.
0.7369999999999999	0.
0.738	0.
0.7389999999999999	0.
0.74	0.
0.7409999999999999	0.
0.742	0.
0.7429999999999999	0.
0.744	0.
0.7449999999999999	0.
0.746	0.
0.7469999999999999	0.
0.748	0.
0.7489999999999999	0.
0.75	0.
0.7509999999999999	0.
0.7519999999999999	0.
0.7529999999999999	0.
0.7539999999999999	0.
0.7549999999999999	0.
0.7559999999999999	0.
0.7569999999999999	0.
0.7579999999999999	0.
0.7589999999999999	0.
0.7599999999999999	0.
0.7609999999999999	0.
0.7619999999999999	0.
0.7629999999999999	0.
0.7639999999999999	0.
0.7649999999999999	0.
0.7659999999999999	0.
0.7669999999999999	0.
0.7679999999999999	0.
0.7689999999999999	0.
0.7699999999999999	0.
0.7709999999999999	0.
0.7719999999999999	0.
0.7729999999999999	0.
0.7739999999999999	0.
0.7749999999999999	0.
0.7759999999999999	0.
0.7769999999999999	0.
0.7779999999999999	0.
0.7789999999999999	0.
0.7799999999999999	0.
0.7809999999999999	0.
0.7819999999999999	0.
0.7829999999999999	0.
0.7839999999999999	0.
0.7849999999999999	0.
0.7859999999999999	0.
0.7869999999999999	0.
0.7879999999999999	0.
0.7889999999999999	0.
0.7899999999999999	0.
0.7909999999999999	0.
0.7919999999999999	0.
0.7929999999999999	0.
0.7939999999999999	0.
0.7949999999999999	0.
0.7959999999999999	0.
0.7969999999999999	0.
0.7979999999999999	0.
0.7989999999999999	0.
0.7999999999999999	0.
0.8009999999999999	0.
0.8019999999999999	0.
0.8029999999999999	0.
0.8039999999999999	0.
0.8049999999999999	0.
0.8059999999999999	0.
0.8069999999999999	0.
0.8079999999999999	0.
0.8089999999999999	0.
0.8099999999999999	0.
0.8109999999999999	0.
0.8119999999999999	0.
0.813	0.
0.814	0.
0.815	0.
0.816	0.
0.817	0.
0.8179999999999998	0.
0.819	0.
0.8199999999999998	0.
0.821	0.
0.8219999999999998	0.
0.823	0.
0.8239999999999998	0.
0.825	0.
0.8259999999999998	0.
0.827	0.
0.8279999999999998	0.
0.829	0.
0.8299999999999998	0.
0.831	0.
0.8319999999999999	0.
0.833	0.
0.8339999999999999	0.
0.835	0.
0.8359999999999999	0.
0.837	0.
0.8379999999999999	0.
0.839	0.
0.8399999999999999	0.
0.841	0.
0.8419999999999999	0.
0.843	0.
0.8439999999999999	0.
0.845	0.
0.8459999999999999	0.
0.847	0.
0.8479999999999999	0.
0.849	0.
0.8499999999999999	0.

==> tabvl07vr06vm065.dat <==
0.3999999999999999	0.
0.4009999999999999	4.071983837496475e-6
0.4019999999999999	7.743507768883674e-6
0.4029999999999999	0.000011327379728104421
0.4039999999999999	0.000014784587234150993
0.4049999999999999	0.000018164421722661042
0.4059999999999999	0.000021573640913493804
0.4069999999999999	0.00002504458814126049
0.4079999999999999	0.000028582148120618217
0.4089999999999999	0.000032154776838019257
0.4099999999999999	0.000035509471749773375
0.4109999999999999	0.00003952957854798785
0.4119999999999999	0.000043647526199906284
0.4129999999999999	0.000047715026471761096
0.4139999999999999	0.000051961962257603005
0.4149999999999999	0.00005674548402622851
0.4159999999999999	0.00006113130091500153
0.4169999999999999	0.00006661887230634755
0.4179999999999999	0.00007213827867100658
0.41899999999999993	0.00007775301731455489
0.41999999999999993	0.00008418276773043993
0.42099999999999993	0.00009049161343793593
0.42199999999999993	0.00009794414973197886
0.42299999999999993	0.00010521613179406813
0.42399999999999993	0.0001138652522844559
0.42499999999999993	0.00012238125006362434
0.42599999999999993	0.00013245462092023662
0.42699999999999994	0.00014254636089640758
0.42799999999999994	0.00015433297407216922
0.42899999999999994	0.00016641295053672285
0.42999999999999994	0.00018027315278685072
0.43099999999999994	0.00019487311829465497
0.43199999999999994	0.00021123246768564344
0.43299999999999994	0.0002290746230993576
0.43399999999999994	0.00024815112887310685
0.43499999999999994	0.00027050863166125713
0.43599999999999994	0.0002940515551360992
0.4369999999999999	0.00032112314484740873
0.4379999999999999	0.0003504554958349286
0.4389999999999999	0.00038339268228144454
0.4399999999999999	0.00042043887549394083
0.4409999999999999	0.0004611974041093685
0.4419999999999999	0.0005081565583419284
0.4429999999999999	0.0005601750022513255
0.4439999999999999	0.0006190532643172326
0.4449999999999999	0.0006865028379771463
0.4459999999999999	0.0007622481623607453
0.4469999999999999	0.0008496785323133532
0.4479999999999999	0.0009492071477168773
0.4489999999999999	0.0010630021604941579
0.4499999999999999	0.0011956649782880566
0.4509999999999999	0.001347857960713197
0.4519999999999999	0.0015239510780050032
0.4529999999999999	0.001730618833019625
0.4539999999999999	0.001969836522984753
0.4549999999999999	0.0022496068004069438
0.4559999999999999	0.002576624307088296
0.4569999999999999	0.002957273077215495
0.4579999999999999	0.003401189538883103
0.4589999999999999	0.003914905486944516
0.4599999999999999	0.004503924125076472
0.4609999999999999	0.005173093434835943
0.4619999999999999	0.005918804766713045
0.4629999999999999	0.006731368478659556
0.4639999999999999	0.0075948160017615856
0.4649999999999999	0.008481463687467397
0.4659999999999999	0.009359594397651287
0.4669999999999999	0.010199176766922407
0.4679999999999999	0.010971587514405046
0.4689999999999999	0.011658207039704277
0.4699999999999999	0.012253115078931188
0.4709999999999999	0.012756776006569482
0.4719999999999999	0.013176351732091859
0.4729999999999999	0.013525151169254578
0.4739999999999999	0.013816356865656961
0.4749999999999999	0.01406048252471617
0.4759999999999999	0.01426955683871989
0.4769999999999999	0.014456497658689586
0.4779999999999999	0.014624431370424419
0.4789999999999999	0.014781352780394996
0.4799999999999999	0.01493559795096483
0.4809999999999999	0.015087195844898808
0.48199999999999993	0.01524046971546586
0.48299999999999993	0.015400892066843868
0.48399999999999993	0.01556786079102162
0.48499999999999993	0.015743189432007396
0.48599999999999993	0.01593038924969742
0.48699999999999993	0.016130892122339213
0.4879999999999999	0.01634358701184761
0.4889999999999999	0.016570635938665236
0.4899999999999999	0.01681719257899724
0.4909999999999999	0.017078947402948234
0.4919999999999999	0.017358577537044048
0.4929999999999999	0.01766056837156782
0.4939999999999999	0.017983134337794963
0.4949999999999999	0.01832740067363356
0.4959999999999999	0.01869554066321565
0.4969999999999999	0.01909433379952271
0.4979999999999999	0.01951813545097341
0.4989999999999999	0.019971482926601454
0.4999999999999999	0.0204608576233643
0.5009999999999999	0.020983965782107424
0.5019999999999999	0.02154416225386642
0.5029999999999999	0.022146511176901713
0.5039999999999999	0.022796748812901804
0.5049999999999999	0.02349356333467588
0.5059999999999999	0.024243256641804906
0.5069999999999999	0.025055768217195268
0.5079999999999999	0.025930993736761512
0.5089999999999999	0.026875959197228575
0.5099999999999999	0.027899096702875395
0.5109999999999999	0.029013924698508317
0.5119999999999999	0.030220864723467012
0.5129999999999999	0.031533315741229244
0.5139999999999999	0.03296853319159257
0.5149999999999999	0.034534511669275354
0.5159999999999999	0.036246623473843824
0.5169999999999999	0.038123430142798335
0.5179999999999999	0.04019291061920024
0.5189999999999999	0.04246701180819168
0.5199999999999999	0.044975337017422685
0.5209999999999999	0.047753087658538126
0.5219999999999999	0.050831429497199966
0.5229999999999999	0.054246951968688346
0.5239999999999999	0.058045780914037705
0.5249999999999999	0.06228669302602463
0.5259999999999999	0.06701627897719097
0.5269999999999999	0.0723003088241527
0.5279999999999999	0.07821135199593439
0.5289999999999999	0.08483462829625409
0.5299999999999999	0.0922394328597477
0.5309999999999999	0.10051662635721352
0.5319999999999999	0.10976101438658596
0.5329999999999999	0.12004888476319721
0.5339999999999999	0.13145144096256617
0.5349999999999999	0.1440246521313749
0.5359999999999999	0.1578061582494071
0.5369999999999999	0.17276847887388275
0.5379999999999999	0.18885456246875046
0.5389999999999999	0.20595323567422494
0.5399999999999999	0.2239011666907381
0.5409999999999999	0.24246294089211973
0.5419999999999999	0.26138690041115986
0.5429999999999999	0.2804110214481745
0.5439999999999999	0.2992609247302534
0.5449999999999999	0.31769896193810826
0.5459999999999999	0.33553915028256004
0.5469999999999999	0.35266588245315084
0.5479999999999999	0.3689861734611247
0.5489999999999999	0.38448511924571804
0.5499999999999999	0.39918929541415193
0.5509999999999999	0.4131777253910089
0.5519999999999999	0.42649836539461417
0.5529999999999999	0.4392518189907357
0.5539999999999999	0.45153304541450795
0.5549999999999999	0.46343341135387506
0.5559999999999999	0.4750366207122652
0.5569999999999999	0.48641572424589313
0.5579999999999999	0.4976310663230324
0.5589999999999999	0.5087288950564074
0.5599999999999999	0.5197404137410229
0.5609999999999999	0.5306811337178241
0.5619999999999999	0.5415504726822233
0.563	0.5523316187088584
0.564	0.562991743916917
0.565	0.5734826976779455
0.566	0.5837423308576409
0.567	0.5936965918662531
0.568	0.6032624853481618
0.569	0.6123518929050563
0.57	0.6208761288582719
0.571	0.6287509609182449
0.572	0.6359016949782051
0.573	0.6422678396850389
0.574	0.6478068597290425
0.575	0.6524966104171203
0.5759999999999998	0.6563362096812746
0.577	0.6593453137286526
0.5779999999999998	0.6615619722481403
0.579	0.6630394034051389
0.5799999999999998	0.663842118292641
0.581	0.6640418319987255
0.5819999999999999	0.6637135374989712
0.583	0.6629320150521969
0.5839999999999999	0.6617689318719948
0.585	0.6602905772440634
0.5859999999999999	0.6585561902787811
0.587	0.656616774956049
0.5879999999999999	0.6545142563934219
0.589	0.65228080465749
0.5899999999999999	0.6499381255886526
0.591	0.6474964751605925
0.5919999999999999	0.6449530686130238
0.593	0.6422893789342332
0.5939999999999999	0.639466443785948
0.595	0.636416457396188
0.5959999999999999	0.633026848921137
0.597	0.6291071591856984
0.5979999999999999	0.6243082356144194
0.599	0.617855878106394
0.5999999999999999	0.6056724796976589
0.601	0.5940663875440467
0.6019999999999999	0.5864434512273126
0.603	0.5796765615802397
0.6039999999999999	0.5745850818234007
0.605	0.5698009357455577
0.6059999999999999	0.5653046830325852
0.607	0.5610130280039819
0.6079999999999999	0.5567983193518311
0.6089999999999999	0.5525331613802873
0.6099999999999999	0.548920207205741
0.6109999999999999	0.5456614786771108
0.6119999999999999	0.5415695025661816
0.6129999999999999	0.5369611841969985
0.6139999999999999	0.5341511983556126
0.6149999999999999	0.5297158016121192
0.6159999999999999	0.5249559659926896
0.6169999999999999	0.5215605664763593
0.6179999999999999	0.5160678674372554
0.6189999999999999	0.5123821749982329
0.6199999999999999	0.5066569142167509
0.6209999999999999	0.5021449384783196
0.6219999999999999	0.496154936787597
0.6229999999999999	0.49092373942295375
0.6239999999999999	0.4845863550062821
0.6249999999999999	0.478875784096375
0.6259999999999999	0.4720485707404148
0.6269999999999999	0.46613940005225324
0.6279999999999999	0.45869870336758534
0.6289999999999999	0.4528130699279276
0.6299999999999999	0.4447270363720459
0.6309999999999999	0.439010106994101
0.6319999999999999	0.43032472750001705
0.6329999999999999	0.42486098744008743
0.6339999999999999	0.4168480218381121
0.6349999999999999	0.4104840276865475
0.6359999999999999	0.40407585857972605
0.6369999999999999	0.3959661636382376
0.6379999999999999	0.390319634185366
0.6389999999999999	0.38135965645321146
0.6399999999999999	0.3762370813887067
0.6409999999999999	0.3697773920395632
0.6419999999999999	0.36195105187355475
0.6429999999999999	0.3564751555686584
0.6439999999999999	0.3475071317973132
0.6449999999999999	0.3425711734706198
0.6459999999999999	0.33658883008934276
0.6469999999999999	0.3283399065663539
0.6479999999999999	0.32315392658952347
0.6489999999999999	0.3164550190059351
0.6499999999999999	0.30913703668801007
0.6509999999999999	0.30369275399026635
0.6519999999999999	0.2956198834388239
0.6529999999999999	0.28993472420053623
0.6539999999999999	0.2842834135174149
0.6549999999999999	0.27583567675085113
0.6559999999999999	0.27087482008488895
0.6569999999999999	0.2651261559158684
0.6579999999999999	0.257113119560986
0.6589999999999999	0.25218456904473974
0.6599999999999999	0.2464868267154792
0.6609999999999999	0.23890612130117952
0.6619999999999999	0.23412284240112752
0.6629999999999999	0.2286288621776657
0.6639999999999999	0.22145567461086754
0.6649999999999999	0.2169133212307064
0.6659999999999999	0.21174479248889846
0.6669999999999999	0.20493359725985794
0.6679999999999999	0.20069219820105216
0.6689999999999999	0.19591760577774045
0.6699999999999999	0.1894093095703294
0.6709999999999999	0.185488222244046
0.6719999999999999	0.18112105308380821
0.6729999999999999	0.1748501281254663
0.6739999999999999	0.17123387259336295
0.6749999999999999	0.1672452568025922
0.6759999999999999	0.16194130387357425
0.6769999999999999	0.15779403895837502
0.6779999999999999	0.15412990440976523
0.6789999999999999	0.14967928256000365
0.6799999999999999	0.14499889751412717
0.6809999999999999	0.1415956463475223
0.6819999999999999	0.1376424570540773
0.6829999999999999	0.13267510563883597
0.6839999999999999	0.1294728762715614
0.6849999999999999	0.1258598840379922
0.6859999999999999	0.12067653404576657
0.6869999999999999	0.11763169675661854
0.688	0.11427126567450974
0.6889999999999998	0.11009890123178886
0.69	0.10601644630303264
0.6909999999999998	0.10287546728693003
0.692	0.09926116631033949
0.6929999999999998	0.09468051683799451
0.694	0.09177898680017078
0.6949999999999998	0.08857658374514599
0.696	0.0841110682846488
0.6969999999999998	0.08120419370968106
0.698	0.07842142533957892
0.6989999999999998	0.07519394196583035
0.7009999999999998	0.06912108979658266
0.702	0.06656429302201874
0.7029999999999998	0.06274274957668412
0.704	0.060912904139891616
0.7049999999999998	0.058937158669951466
0.706	0.056589806027631306
0.7069999999999999	0.05388287044269326
0.708	0.05240760176081382
0.7089999999999999	0.05071594244403354
0.71	0.047960033955542526
0.7109999999999999	0.04688191901739629
0.712	0.04563215667483038
0.7129999999999999	0.04408697837532126
0.714	0.04215497940421186
0.7149999999999999	0.04118521997605263
0.716	0.04000566357982604
0.7169999999999999	0.03839517014733892
0.718	0.03712128669952222
0.7189999999999999	0.036088691226342944
0.72	0.034823353050154875
0.7209999999999999	0.03313060785491034
0.722	0.0320697964216841
0.7229999999999999	0.0307961095412209
0.724	0.029246965288940323
0.7249999999999999	0.027566396875616767
0.726	0.026063280687495968
0.7269999999999999	0.02431223654532818
0.728	0.02210368480149293
0.7289999999999999	0.020193410422375203
0.73	0.01805779360575974
0.7309999999999999	0.01572915955634595
0.732	0.01324574863562302
0.7329999999999999	0.011059402892475577
0.734	0.0089835193557511
0.7349999999999999	0.007082354287495542
0.736	0.005480114619467584
0.7369999999999999	0.0042654465375388875
0.738	0.003271715790736149
0.7389999999999999	0.0023875868423761126
0.74	0.0018430381398814655
0.7409999999999999	0.0014082535786420194
0.742	0.0010488700986121496
0.7429999999999999	0.0007263581056323253
0.744	0.0005541654284369243
0.7449999999999999	0.0004099217043961507
0.746	0.0002746716773213801
0.7469999999999999	0.0001665701843637655
0.748	0.0001195446554379433
0.7489999999999999	0.00007501755768371975
0.75	0.
0.7509999999999999	0.
0.7519999999999999	0.
0.7529999999999999	0.
0.7539999999999999	0.
0.7549999999999999	0.
0.7559999999999999	0.
0.7569999999999999	0.
0.7579999999999999	0.
0.7589999999999999	0.
0.7599999999999999	0.
0.7609999999999999	0.
0.7619999999999999	0.
0.7629999999999999	0.
0.7639999999999999	0.
0.7649999999999999	0.
0.7659999999999999	0.
0.7669999999999999	0.
0.7679999999999999	0.
0.7689999999999999	0.
0.7699999999999999	0.
0.7709999999999999	0.
0.7719999999999999	0.
0.7729999999999999	0.
0.7739999999999999	0.
0.7749999999999999	0.
0.7759999999999999	0.
0.7769999999999999	0.
0.7779999999999999	0.
0.7789999999999999	0.
0.7799999999999999	0.
0.7809999999999999	0.
0.7819999999999999	0.
0.7829999999999999	0.
0.7839999999999999	0.
0.7849999999999999	0.
0.7859999999999999	0.
0.7869999999999999	0.
0.7879999999999999	0.
0.7889999999999999	0.
0.7899999999999999	0.
0.7909999999999999	0.
0.7919999999999999	0.
0.7929999999999999	0.
0.7939999999999999	0.
0.7949999999999999	0.
0.7959999999999999	0.
0.7969999999999999	0.
0.7979999999999999	0.
0.7989999999999999	0.
0.7999999999999999	0.
0.8009999999999999	0.
0.8019999999999999	0.
0.8029999999999999	0.
0.8039999999999999	0.
0.8049999999999999	0.
0.8059999999999999	0.
0.8069999999999999	0.
0.8079999999999999	0.
0.8089999999999999	0.
0.8099999999999999	0.
0.8109999999999999	0.
0.8119999999999999	0.
0.813	0.
0.814	0.
0.815	0.
0.816	0.
0.817	0.
0.8179999999999998	0.
0.819	0.
0.8199999999999998	0.
0.821	0.
0.8219999999999998	0.
0.823	0.
0.8239999999999998	0.
0.825	0.
0.8259999999999998	0.
0.827	0.
0.8279999999999998	0.
0.829	0.
0.8299999999999998	0.
0.831	0.
0.8319999999999999	0.
0.833	0.
0.8339999999999999	0.
0.835	0.
0.8359999999999999	0.
0.837	0.
0.8379999999999999	0.
0.839	0.
0.8399999999999999	0.
0.841	0.
0.8419999999999999	0.
0.843	0.
0.8439999999999999	0.
0.845	0.
0.8459999999999999	0.
0.847	0.
0.8479999999999999	0.
0.849	0.
0.8499999999999999	0.

==> tabvv00.dat <==
3.5	0.00043800245399745156
1.7	0.002666475640582925
1.5	0.004022005725993871
1.2	0.016694173824159202
1	-0.01696699141100888
0.7	-0.003618583698558529
0.5	0.004066017177982051
0.4	0.011332521472477708
0.3	0.028443361963303437
0.2	0.05233495705504479
0.1	0.08933982822017905
0.02	-0.6966991411008946
-0.2	-0.04983495705504465
-3.5	-0.00027628326028837435

==> tabvv005.dat <==
3.55	0.00043183340534972526
1.75	0.0023045763365663013
1.55	0.003569682960639266
1.25	0.01122640687119283
1.05	-0.008508555068588428
0.75	-0.0026226552146786375
0.55	0.0027872883436201464
0.5	0.004066017177982051
0.45	0.00785113019775796
0.35	0.018665738825688814
0.25	0.04813203435596414
0.15000000000000002	0.15999999999999995
0.05	0.021320343559641797
0.04	-0.3733495705504469
-0.05	-0.3593398282201779
-0.15000000000000002	-0.07311327607339287
-0.95	-0.003123148853693545
-3.45	-0.000280287365509945

==> tabvv005_dvt.dat <==
3.55	0.0015330085889915246
1.75	0.004033008588991027
1.55	0.005533008588990862
1.25	0.014033008588991036
1.05	-0.00893398282201785
0.75	-0.001966991411008978
0.55	0.0015330085889910805
0.5	0.0020330085889910254
0.45	0.0035330085889910823
0.35	0.006533008588991085
0.25	0.012033008588991034
0.15000000000000002	0.023999999999999994
0.05	0.0010660171779820898
0.04	-0.014933982822017876
-0.05	-0.017966991411008895
-0.15000000000000002	-0.01096699141100893
-0.95	-0.002966991411008868
-3.45	-0.0009669914110093103

==> tabvv005dvt.dat <==
3.55	0.0015330085889915246
1.75	0.004033008588991027
1.55	0.005533008588990862
1.25	0.014033008588991036
1.05	-0.00893398282201785
0.75	-0.001966991411008978
0.55	0.0015330085889910805
0.5	0.0020330085889910254
0.45	0.0035330085889910823
0.35	0.006533008588991085
0.25	0.012033008588991034
0.15000000000000002	0.023999999999999994
0.05	0.0010660171779820898
0.04	-0.014933982822017876
-0.05	-0.017966991411008895
-0.15000000000000002	-0.01096699141100893
-0.95	-0.002966991411008868
-3.45	-0.0009669914110093103

==> tabvv00_dvt.dat <==
3.5	0.0015330085889910805
1.7	0.004533008588990972
1.5	0.006033008588990807
1.2	0.02003300858899104
1	-0.01696699141100888
0.7	-0.0025330085889909704
0.5	0.0020330085889910254
0.4	0.004533008588991083
0.3	0.008533008588991031
0.2	0.010466991411008958
0.1	0.008933982822017905
0.02	-0.013933982822017892
-0.2	-0.00996699141100893
-3.5	-0.0009669914110093103

==> tabvv00dvt.dat <==
0.15	0.014466991411008961
0.65	0.00003300858899113468
0.75	-0.001966991411008978
0.85	-0.00496699141100887
0.95	-0.01046699141100882
2.75	0.0019669914110092
2.55	0.001966991411008756
2.35	0.002466991411008923
2.15	0.00296699141100909
1.95	0.002966991411008868
1.75	0.00396699141100898
1.65	0.004466991411009147
1.25	0.01046699141100893
1.55	0.00496699141100887
1.45	0.00596699141100876
1.35	0.007966991411008983
0.3	0.005966991411008926
-0.1	-0.023033008588991016
-0.3	-0.009033008588991032
-0.2	-0.012033008588991034
-0.4	-0.007033008588990974
-0.6	-0.004533008588991083
-0.8	-0.004033008588991249
-1.	-0.0030330085889911373
-1.2	-0.0030330085889913594
-1.4	-0.0025330085889911924
-1.6	-0.0020330085889912475
-1.8	-0.0020330085889910254
-2.	-0.0015330085889910805
-2.2	-0.0015330085889910805
-2.4	-0.0015330085889906364
-2.6	-0.0015330085889915246
-3	-0.0015330085889910805
-2.8	-0.0015330085889910805
3.5	0.0015330085889910805
1.7	0.004533008588990972
1.5	0.006033008588990807
1.2	0.02003300858899104
1	-0.01696699141100888
0.7	-0.0025330085889909704
0.5	0.0020330085889910254
0.4	0.004533008588991083
0.3	0.008533008588991031
0.2	0.010466991411008958
0.1	0.008933982822017905
0.02	-0.013933982822017892
-0.2	-0.00996699141100893
-3.5	-0.0009669914110093103

==> tabvv01.dat <==
3.6	0.0004258357191643124
1.8	0.0022405603272172376
1.6	0.0034581303681192888
1.3	0.00848692968383917
1.1	0.0132118259899918
0.7999999999999999	-0.003708739263760946
0.6	0.001776695296636747
0.5	0.004066017177982051
0.4	0.01133252147247757
0.30000000000000004	0.028443361963303434
0.2	0.08500000000000008
0.12000000000000001	-0.299449856850149
0.1	-0.2593398282201789
0.09000000000000001	-0.25482203135575443
-0.1	-0.13466991411008933
-0.9	-0.0032966571233430633
-3.4	-0.0002844092385321501

==> tabvv01_dvt.dat <==
3.6	0.0015330085889915246
1.8	0.004033008588991027
1.6	0.005533008588990862
1.3	0.011033008588990922
1.1	0.014533008588990981
0.7999999999999999	-0.002966991411008757
0.6	0.0010660171779820482
0.5	0.0020330085889910254
0.4	0.004533008588991028
0.30000000000000004	0.008533008588991031
0.2	0.017000000000000015
0.12000000000000001	-0.03593398282201789
0.1	-0.025933982822017893
0.09000000000000001	-0.022933982822017904
-0.1	-0.013466991411008933
-0.9	-0.002966991411008757
-3.4	-0.0009669914110093103

==> tabvv01dvt.dat <==
-3.	-0.0014669914110090332
-2.8	-0.0014669914110090332
-2.5	-0.0014669914110090332
-2.1999999999999997	-0.001466991411008589
-1.9	-0.0014669914110090332
-1.7	-0.001966991411008978
-1.5	-0.0019669914110092
-1.2999999999999998	-0.002466991411009367
-1.0999999999999999	-0.00296699141100909
-0.9	-0.002966991411008757
-0.8	-0.003466991411009035
-0.7000000000000001	-0.003966991411009091
-0.5	-0.00496699141100887
-0.30000000000000004	-0.0069669914110088715
-0.1	-0.013466991411008933
0.95	-0.009966991411008763
1.05	-0.02896699141100889
1.	-0.01596699141100899
0.9	-0.0069669914110087605
1.5	0.006533008588990974
1.4000000000000001	0.00803300858899103
1.3	0.011033008588990922
3.1	0.0015330085889915246
2.9	0.0015330085889915246
2.7	0.0020330085889912475
2.5	0.0025330085889905263
2.3000000000000003	0.0025330085889909704
2.1	0.0030330085889906933
3.6	0.0015330085889915246
1.8	0.004033008588991027
1.6	0.005533008588990862
1.3	0.011033008588990922
1.1	0.014533008588990981
0.7999999999999999	-0.002966991411008757
0.6	0.0010660171779820482
0.5	0.0020330085889910254
0.4	0.004533008588991028
0.30000000000000004	0.008533008588991031
0.2	0.017000000000000015
0.12000000000000001	-0.03593398282201789
0.1	-0.025933982822017893
0.09000000000000001	-0.022933982822017904
-0.1	-0.013466991411008933
-0.9	-0.002966991411008757
-3.4	-0.0009669914110093103

==> tabvvm005.dat <==
3.45	0.00042521490174174875
1.65	0.0027072675218237255
1.45	0.004115166490351022
1.15	0.013884340357399124
1.0999999999999999	0.009030893474561583
1.	-0.02499999999999991
0.95	-0.01894736842105253
0.6499999999999999	-0.0023584747522937995
0.5	0.004000000000000226
0.45	0.005482203135575508
0.35000000000000003	0.011334261174311211
0.25	0.027867965644035708
0.15000000000000002	0.09311327607339288
-0.030000000000000002	-1.1333333333333333
-0.05	-0.5799999999999996
-0.060000000000000005	-0.44999999999999973
-0.15000000000000002	-0.1035533905932732
-0.25	-0.04013203435596413
-1.05	-0.002888579608562776
-3.55	-0.000290988334927143

==> tabvvm005_dvt.dat <==
3.45	0.0014669914110090332
1.65	0.004466991411009147
1.45	0.005966991411008982
1.15	0.01596699141100899
1.0999999999999999	0.00993398282201774
1.	-0.02499999999999991
0.95	-0.017999999999999905
0.6499999999999999	-0.0015330085889909695
0.5	0.002000000000000113
0.45	0.0024669914110089786
0.35000000000000003	0.003966991411008924
0.25	0.006966991411008927
0.15000000000000002	0.013966991411008933
-0.030000000000000002	-0.034
-0.05	-0.028999999999999984
-0.060000000000000005	-0.02699999999999999
-0.15000000000000002	-0.015533008588990982
-0.25	-0.010033008588991033
-1.05	-0.0030330085889909153
-3.55	-0.0010330085889913576

==> tabvvm005dvt.dat <==
3.45	0.0014669914110090332
1.65	0.004466991411009147
1.45	0.005966991411008982
1.15	0.01596699141100899
1.0999999999999999	0.00993398282201774
1.	-0.02499999999999991
0.95	-0.017999999999999905
0.6499999999999999	-0.0015330085889909695
0.5	0.002000000000000113
0.45	0.0024669914110089786
0.35000000000000003	0.003966991411008924
0.25	0.006966991411008927
0.15000000000000002	0.013966991411008933
-0.030000000000000002	-0.034
-0.05	-0.028999999999999984
-0.060000000000000005	-0.02699999999999999
-0.15000000000000002	-0.015533008588990982
-0.25	-0.010033008588991033
-1.05	-0.0030330085889909153
-3.55	-0.0010330085889913576

==> tabvvm01.dat <==
3.4	0.00043146806206161096
1.5999999999999999	0.002791869631880717
1.4	0.00461927957929209
1.0999999999999999	0.009030893474561784
1.	-0.026499999999999968
0.9	-0.01614778732110109
0.6	-0.001776695296636747
0.5	0.0040000000000000036
0.4	0.007417478527522309
0.30000000000000004	0.016556638036696415
0.19999999999999998	0.047334957055044785
0.1	0.21466991411008954
-0.08	-0.3754126073623883
-0.1	-0.24533008588991045
-0.11	-0.2003000780817369
-0.2	-0.06516504294495518
-0.30000000000000004	-0.030110028629970104
-1.1	-0.0027572805354462867
-3.6	-0.00028694683027537715

==> tabvvm01_dvt.dat <==
3.4	0.0014669914110094773
1.5999999999999999	0.004466991411009147
1.4	0.006466991411008927
1.0999999999999999	0.009933982822017962
1.	-0.026499999999999968
0.9	-0.014533008588990981
0.6	-0.0010660171779820482
0.5	0.0020000000000000018
0.4	0.0029669914110089235
0.30000000000000004	0.004966991411008925
0.19999999999999998	0.009466991411008957
0.1	0.021466991411008954
-0.08	-0.030033008588991064
-0.1	-0.024533008588991045
-0.11	-0.022033008588991057
-0.2	-0.013033008588991035
-0.30000000000000004	-0.009033008588991032
-1.1	-0.0030330085889909153
-3.6	-0.0010330085889913576

==> tabvvm01dvt.dat <==
3.4	0.0014669914110094773
1.5999999999999999	0.004466991411009147
1.4	0.006466991411008927
1.0999999999999999	0.009933982822017962
1.	-0.026499999999999968
0.9	-0.014533008588990981
0.6	-0.0010660171779820482
0.5	0.0020000000000000018
0.4	0.0029669914110089235
0.30000000000000004	0.004966991411008925
0.19999999999999998	0.009466991411008957
0.1	0.021466991411008954
-0.08	-0.030033008588991064
-0.1	-0.024533008588991045
-0.11	-0.022033008588991057
-0.2	-0.013033008588991035
-0.30000000000000004	-0.009033008588991032
-1.1	-0.0030330085889909153
-3.6	-0.0010330085889913576

==> v0p0_onegate.dat <==
-0.2560660171779821	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
-0.2559660171779821	2.2594030742975833e-11	1.324962375386443e-10	5.29208126013206e-9	1.2321866481924221e-8	2.8872101511413066e-9	1.0715376750717925e-10	1.975796275736547e-11	6.135517844560194e-12	2.4970329384520085e-12	1.2014441043916442e-12
-0.25586601717798213	4.531269009215567e-11	2.6552551810310866e-10	1.0561797716056352e-8	2.4730735555445766e-8	5.826462872729734e-9	2.1556843644090201e-10	3.972155137888179e-11	1.2331052003124338e-11	5.017582430767442e-12	2.413915759092845e-12
-0.2557660171779821	6.815667450390179e-11	3.990907495714082e-10	1.5809453800335893e-8	3.722747868183871e-8	8.818559778347207e-9	3.252562787401239e-10	5.989254268768127e-11	1.8587092333191632e-11	7.561834043688954e-12	3.6375000523313325e-12
-0.2556660171779821	9.11266845444091e-11	5.331948553891092e-10	2.1035350598256898e-8	4.981297527356556e-8	1.186431491298462e-8	4.3622968249595124e-10	8.027272848634814e-11	2.4904132609595334e-11	1.0129974783509736e-11	4.872282719494908e-12
-0.2555660171779821	1.1422342491605902e-10	6.678407746667795e-10	2.6239785899412134e-8	6.248811278531453e-8	1.4964554956642106e-8	5.485011530721793e-10	1.0086391568601157e-10	3.128267055664762e-11	1.2722193107566325e-11	6.118350148208244e-12
-0.2554660171779821	1.3744760448380306e-10	8.030314622771868e-10	3.142305424838552e-8	7.525378680599027e-8	1.8120119431495525e-8	6.6208331423631e-10	1.2166792643646468e-10	3.7723207880518055e-11	1.5338678935810654e-11	7.375789383443496e-12
-0.25536601717798213	1.6079993630180477e-10	9.38769888953597e-10	3.6585446994606776e-8	8.811090115179455e-8	2.1331860912726434e-8	7.769889093022587e-10	1.4268659825751574e-10	4.422625030190995e-11	1.7979623662486873e-11	8.644688132676645e-12
-0.2552660171779821	1.842811376402581e-10	1.0750590413886353e-9	4.172725234137205e-8	1.01060367960368e-7	2.4600645243075615e-8	8.932308022844517e-10	1.6392178417150635e-10	5.079230758901422e-11	2.0645220167905e-11	9.925134771085794e-12
-0.2551660171779821	2.0789193001235077e-10	1.2119019223336115e-9	4.684875539404178e-8	1.1410310778598689e-7	2.792735175118613e-8	1.010821979063312e-9	1.8537535283698386e-10	5.7421893590733776e-11	2.3335662830307918e-11	1.1217218346790464e-11
-0.2550660171779821	2.316330392015026e-10	1.3493015506989674e-9	5.195023820745756e-8	1.2724004969590142e-7	3.1312873473825896e-8	1.1297755485628173e-9	2.0704918868365267e-10	6.411552627021709e-11	2.6051147537847755e-11	1.2521028586137925e-11
-0.2549660171779821	2.555051952886961e-10	1.4872609616548673e-9	5.703197983255569e-8	1.4047213136773333e-7	3.475811738204095e-8	1.2501047439394488e-9	2.2894519204845248e-10	7.087372773865339e-11	2.8791871700651572e-11	1.383665589902864e-11
-0.25486601717798213	2.7950913268005495e-10	1.6257832067327445e-9	6.209425636222308e-8	1.5380029918802166e-7	3.8264004611332245e-8	1.3718229237832963e-9	2.510652793128993e-10	7.769702428937258e-11	3.1558034262994115e-11	1.516419138428791e-11
-0.2547660171779821	3.036455901346066e-10	1.7648713539275308e-9	6.71373409763989e-8	1.6722550835191157e-7	4.183147069592951e-8	1.4949435733312236e-9	2.734113830416698e-10	8.458594643223582e-11	3.4349835715572e-11	1.6503726835082194e-11
-0.2546660171779821	3.279153107921731e-10	1.904528487800136e-9	7.216150398642417e-8	1.8074872296395676e-7	4.5461465807228664e-8	1.6194803056918585e-9	2.9598545212236e-10	9.154102892830337e-11	3.716747810787278e-11	1.7855354744375704e-11
-0.2545660171779821	3.5231904220159217e-10	2.0447577095814605e-9	7.716701287869398e-8	1.9437091614016945e-7	4.915495499650499e-8	1.7454468630836225e-9	3.1878945190663236e-10	9.856281082484056e-11	4.001116506066398e-11	1.9219168310440038e-11
-0.2544660171779821	3.7685753634900503e-10	2.185562137276253e-9	8.215413235756903e-8	2.080930701111849e-7	5.291291844194393e-8	1.872857118084495e-9	3.418253643525042e-10	1.0565183549058204e-10	4.288110177857091e-11	2.0595261442401714e-11
-0.25436601717798213	4.015315496863944e-10	2.326944905768073e-9	8.71231243876074e-8	2.219161763266606e-7	5.673635170010318e-8	2.0017250748946407e-9	3.650951881679798e-10	1.1280865065132202e-10	4.5777495062767096e-11	2.1983728765838893e-11
-0.2542660171779821	4.2634184316033687e-10	2.4689091669249583e-9	9.207424823510823e-8	2.3584123556089877e-7	6.06262659618827e-8	2.1320648706118504e-9	3.886009389559789e-10	1.2003380842580944e-10	4.8700553323771946e-11	2.3384665628424804e-11
-0.2541660171779821	4.5128918224086316e-10	2.6114580897053078e-9	9.700776050896927e-8	2.498692580196564e-7	6.458368831307632e-8	2.2638907765192586e-9	4.1234464936048726e-10	1.2732786536192545e-10	5.1650486594345006e-11	2.4798168105612288e-11
-0.2540660171779821	4.763743369506984e-10	2.7545948602654797e-9	1.0192391520092117e-7	2.640012634483077e-7	6.860966199963625e-8	2.397217199387034e-9	4.3632836921418835e-10	1.3469138247322885e-10	5.462750654251094e-11	2.6224333006376207e-11
-0.2539660171779821	5.015980818945215e-10	2.8983226820670395e-9	1.0682296372507865e-7	2.7823828124117494e-7	7.270524669768436e-8	2.5320586827861978e-9	4.6055416568726676e-10	1.421249252757552e-10	5.763182648467017e-11	2.766325787899236e-11
-0.25386601717798213	5.269611962885265e-10	3.042644775985309e-9	1.1170515495687798e-7	2.925813505522006e-7	7.687151878840853e-8	2.6684299084161814e-9	4.850241234376207e-10	1.4962906382516848e-10	6.066366139883194e-11	2.9115041016869624e-11
-0.2537660171779821	5.524644639901827e-10	3.187564380418541e-9	1.165707352713882e-7	3.07031520406914e-7	8.110957163792195e-8	2.806345697445715e-9	5.097403447624416e-10	1.5720437275422514e-10	6.372322793795829e-11	3.057978146443008e-11
-0.2536660171779821	5.7810867352814e-10	3.3330847513975763e-9	1.2141994858100688e-7	3.215898498157035e-7	8.542051588217593e-8	2.945821011866989e-9	5.347049497511059e-10	1.648514313105461e-10	6.681074444341208e-11	3.20575790230343e-11
-0.2535660171779821	6.038946181324649e-10	3.4792091626967333e-9	1.2625303637257148e-7	3.362574078884741e-7	8.980547971705118e-8	3.0868709558639764e-9	5.599200764395356e-10	1.725708233947476e-10	6.992643095853154e-11	3.354853425696242e-11
-0.2534660171779821	6.298230957649546e-10	3.6259409059449093e-9	1.310702377438662e-7	3.5103527395061635e-7	9.426560919369521e-8	3.2295107771940926e-9	5.853878809658659e-10	1.8036313759886734e-10	7.307050924230705e-11	3.505274849943781e-11
-0.25336601717798213	6.558949091497496e-10	3.773283290737737e-9	1.3587178943956258e-7	3.659245376603815e-7	9.880206851923532e-8	3.373755868584009e-9	6.111105377275629e-10	1.882289672451377e-10	7.624320278317737e-11	3.6570323858703757e-11
-0.2532660171779821	6.821108658041496e-10	3.9212396447504855e-9	1.4065792588659707e-7	3.809262991276575e-7	1.0341604036296672e-7	3.5196217691397004e-9	6.370902395399773e-10	1.9616891042510152e-10	7.944473681294673e-11	3.8101363224152396e-11
-0.2531660171779821	7.084717780695544e-10	4.069813313851259e-9	1.4542887922897358e-7	3.9604166903411236e-7	1.0810872616810482e-7	3.6671241657702188e-9	6.633291977962393e-10	2.041835700390307e-10	8.267533832080413e-11	3.964597027249809e-11
-0.2530660171779821	7.349784631427992e-10	4.219007662215886e-9	1.5018487936205508e-7	4.1127176875487106e-7	1.1288134646926083e-7	3.816278894626817e-9	6.898296426287672e-10	2.122735538357448e-10	8.593523606748428e-11	4.120424947401129e-11
-0.2529660171779821	7.616317431075469e-10	4.3688260724426525e-9	1.5492615396629113e-7	4.266177304815585e-7	1.1773514121569066e-7	3.967101942555698e-9	7.165938230720773e-10	2.204394744527198e-10	8.922466059952774e-11	4.277630609879665e-11
-0.2528660171779821	7.884324449659719e-10	4.519271945668258e-9	1.5965292854043292e-7	4.42080697346854e-7	1.2267137010048018e-7	4.119609448565933e-9	7.436240072271471e-10	2.2868194945656424e-10	9.254384426366827e-11	4.436224622312515e-11
-0.2527660171779821	8.153814006706676e-10	4.670348701684533e-9	1.6436542643423159e-7	4.576618235505555e-7	1.2769131289576696e-7	4.27381770531232e-9	7.709224824272656e-10	2.3700160138385657e-10	9.58930212213464e-11	4.596217673582208e-11
-0.2526660171779821	8.424794471566948e-10	4.822059779055526e-9	1.6906386888062525e-7	4.7336227448710794e-7	1.3279626979410622e-7	4.42974316059263e-9	7.984915554053124e-10	2.4539905778230034e-10	9.927242746333033e-11	4.757620534470018e-11
-0.2525660171779821	8.697274263740583e-10	4.974408635236313e-9	1.7374847502744975e-7	4.891832268747725e-7	1.3798756175615169e-7	4.5874024188613e-9	8.26333552462723e-10	2.538749512522966e-10	1.0268230082448828e-10	4.920444058305857e-11
-0.2524660171779821	8.971261853201491e-10	5.12739874669148e-9	1.7841946196863272e-7	5.05125868886237e-7	1.4326653086470163e-7	4.746812242757008e-9	8.544508196397766e-10	2.624299194888071e-10	1.0612288099865126e-10	5.0846991816223816e-11
-0.2523660171779821	9.246765760726367e-10	5.281033609015278e-9	1.8307704477493725e-7	5.211914002809056e-7	1.486345406853156e-7	4.907989554646951e-9	8.828457228876058e-10	2.710646053236374e-10	1.0959440955363196e-10	5.250396924815265e-11
-0.2522660171779821	9.523794558224435e-10	5.435316737052018e-9	1.877214365242132e-7	5.373810325387187e-7	1.5409297663357386e-7	5.070951438185932e-9	9.115206482416483e-10	2.7977965676804733e-10	1.1309712994634869e-10	5.417548392808651e-11
-0.2521660171779821	9.802356869070143e-10	5.590251665017505e-9	1.9235284833120315e-7	5.536959889956407e-7	1.5964324634914882e-7	5.2357151398917535e-9	9.404780019967081e-10	2.885757270557492e-10	1.166312875380878e-10	5.586164775726144e-11
-0.2520660171779821	1.008246136843846e-9	5.745841946621467e-9	1.9697148937689387e-7	5.701375049808028e-7	1.652867800768194e-7	5.402298070736688e-9	9.697202108836797e-10	2.9745347468628236e-10	1.2019712960989634e-10	5.756257349567695e-11
-0.2519660171779821	1.0364116783641897e-9	5.902091155190431e-9	2.015775669374134e-7	5.867068279552777e-7	1.7102503105455108e-7	5.570717807754781e-9	9.992497222477616e-10	3.0641356346875467e-10	1.2379490537809992e-10	5.927837476891814e-11
-0.2518660171779821	1.0647331894470532e-9	6.059002883791813e-9	2.061712864125107e-7	6.034052176526007e-7	1.768594759088105e-7	5.74099209566586e-9	1.0290690042283932e-9	3.154566625659735e-10	1.2742486600995715e-10	6.100916607503677e-11
-0.2517660171779821	1.0932115533533983e-9	6.2165807453585315e-9	2.1075285135358532e-7	6.202339462209656e-7	1.8279161505723742e-7	5.913138848515772e-9	1.0591805459407572e-9	3.2458344653895053e-10	1.310872646394416e-10	6.27550627914884e-11
-0.2516660171779821	1.1218476586605244e-9	6.374828372814256e-9	2.1532246349130472e-7	6.371942983671448e-7	1.8882297311882597e-7	6.087176151333174e-9	1.0895868576588953e-9	3.337945953917802e-10	1.3478235638315372e-10	6.451618118212337e-11
-0.2515660171779821	1.1506423992968967e-9	6.533749419200559e-9	2.1988032276282613e-7	6.54287571502284e-7	1.9495509933181375e-7	6.263122261804148e-9	1.1202904710007193e-9	3.43090794616963e-10	1.3851039835638922e-10	6.629263840424918e-11
-0.2514660171779821	1.179596674577014e-9	6.6933475578037235e-9	2.2442662733859168e-7	6.715150758893748e-7	2.011895679793557e-7	6.440995611962839e-9	1.1512939391144182e-9	3.5247273524106386e-10	1.4227164968931882e-10	6.808455251573874e-11
-0.2513660171779821	1.2087113892365876e-9	6.8536264822828895e-9	2.289615736487243e-7	6.888781347925798e-7	2.0752797882319953e-7	6.620814809899578e-9	1.1825998368667173e-9	3.619411138707921e-10	1.4606637154331458e-10	6.989204248220193e-11
-0.2512660171779821	1.2379874534680064e-9	7.014589906799248e-9	2.3348535640905336e-7	7.063780846284213e-7	2.1397195754552014e-7	6.802598641486886e-9	1.2142107610328725e-9	3.7149663273948575e-10	1.498948271274224e-10	7.171522818422043e-11
-0.2511660171779821	1.2674257829559736e-9	7.176241566145547e-9	2.3799816864672814e-7	7.240162751187943e-7	2.2052315619904605e-7	6.986366072122331e-9	1.2461293304882608e-9	3.811399997539829e-10	1.5375728171495544e-10	7.355423042463599e-11
-0.2510660171779821	1.2970272989135384e-9	7.338585215877447e-9	2.4250020172548943e-7	7.417940694459462e-7	2.2718325366571072e-7	7.172136248490261e-9	1.2783581864019406e-9	3.908719285419425e-10	1.576540026602573e-10	7.540917093591162e-11
-0.2509660171779821	1.3267929281182114e-9	7.50162463244464e-9	2.469916453705366e-7	7.597128444092943e-7	2.3395395612392672e-7	7.359928500340302e-9	1.3108999924317529e-9	4.0069313849952473e-10	1.6158525941558055e-10	7.728017238754112e-11
-0.2508660171779821	1.3567236029484673e-9	7.665363613323743e-9	2.5147268769305365e-7	7.777739905842513e-7	2.408369975247251e-7	7.54976234228511e-9	1.3437574349213622e-9	4.1060435483953453e-10	1.655513235481249e-10	7.916735839352867e-11
-0.2507660171779821	1.3868202614204247e-9	7.829805977151581e-9	2.5594351521436656e-7	7.959789124830059e-7	2.4783414007690826e-7	7.741657475615778e-9	1.3769332230990348e-9	4.2060630863995213e-10	1.6955246875721372e-10	8.107085351993186e-11
-0.2506660171779821	1.4170838472248115e-9	7.994955563859465e-9	2.604043128897561e-7	8.143290287172722e-7	2.5494717474140366e-7	7.935633790136003e-9	1.4104300892781834e-9	4.306997368928931e-10	1.7358897089161688e-10	8.299078329245986e-11
-0.2505660171779821	1.4475153097642256e-9	8.16081623480857e-9	2.6485526413192176e-7	8.328257721631448e-7	2.6217792173503646e-7	8.131711366015268e-9	1.4442507890598793e-9	4.4088538255402045e-10	1.7766110796702628e-10	8.492727420414432e-11
-0.2504660171779821	1.478115604190641e-9	8.327391872926276e-9	2.6929655083411627e-7	8.514705901279607e-7	2.695282310438862e-7	8.329910475661061e-9	1.478398101537144e-9	4.5116399459236967e-10	1.8176916018367981e-10	8.68804537230728e-11
-0.2503660171779821	1.5088856914431266e-9	8.494686382842881e-9	2.737283533929288e-7	8.70264944519243e-7	2.7699998294642453e-7	8.530251585609491e-9	1.512874829501027e-9	4.615363280405911e-10	1.8591340994412304e-10	8.885045030018079e-11
-0.2502660171779821	1.5398265382859473e-9	8.66270369103025e-9	2.7815085073077233e-7	8.892103120158347e-7	2.8459508854668863e-7	8.732755358436607e-9	1.5476837996487908e-9	4.720031440456933e-10	1.900941418711512e-10	9.083739337712108e-11
-0.2501660171779821	1.570939117346752e-9	8.83144774593985e-9	2.825642203180058e-7	9.083081842410295e-7	2.9231549031759464e-7	8.937442654687497e-9	1.582827862793685e-9	4.825652099201221e-10	1.9431164282585715e-10	9.284141339418133e-11
-0.2500660171779821	1.6022244071553117e-9	9.000922518143829e-9	2.8696863819479594e-7	9.275600679381159e-7	3.001631626547634e-7	9.144334534827589e-9	1.618309894077026e-9	4.932232991934326e-10	1.985662019258947e-10	9.486264179829071e-11
-0.2499660171779821	1.6336833921822537e-9	9.171132000475194e-9	2.9136427899262297e-7	9.46967485147902e-7	3.081401124409003e-7	9.353452261211691e-9	1.6541327931819134e-9	5.039781916642869e-10	2.0285811056384352e-10	9.690121105107705e-11
-0.2498660171779821	1.665317062878238e-9	9.342080208169884e-9	2.9575131595551044e-7	9.66531973388616e-7	3.162483796210796e-7	9.564817300074666e-9	1.6902994845490504e-9	5.148306734529697e-10	2.0718766242576187e-10	9.895725463699554e-11
-0.2497660171779821	1.6971264157133293e-9	9.513771179009412e-9	3.0012992096093045e-7	9.862550858380203e-7	3.2449003778910367e-7	9.778451323541759e-9	1.7268129175944665e-9	5.257815370543486e-10	2.1155515350988494e-10	1.010309070715294e-10
-0.24966601717798212	1.7291124532167342e-9	9.686208973464936e-9	3.045002645404535e-7	1.0061383915178832e-6	3.328671947851982e-7	9.99437621166038e-9	1.7636760669293582e-9	5.368315813913076e-10	2.1596088214549277e-10	1.0312230390945894e-10
-0.2495660171779821	1.7612761840167608e-9	9.859397674842074e-9	3.088625159000746e-7	1.0261834754807605e-6	3.4138199330526255e-7	1.0212614054452318e-8	1.8008919325818804e-9	5.479816118686458e-10	2.204051490119348e-10	1.052315817531974e-10
-0.2494660171779821	1.7936186228810317e-9	1.0033341389426234e-8	3.1321684294026356e-7	1.046391938999098e-6	3.5003661152190863e-7	1.0433187153986637e-8	1.8384635402208778e-9	5.592324404274358e-10	2.2488825715780694e-10	1.0735887826119828e-10
-0.2493660171779821	1.8261407907571237e-9	1.0208044246630094e-8	3.175634122757655e-7	1.066765399756879e-6	3.58833263717601e-7	1.0656118026475227e-8	1.8763939413819344e-9	5.70584885599889e-10	2.2941051202032093e-10	1.0950433215643782e-10
-0.2492660171779821	1.858843714813296e-9	1.0383510399140705e-8	3.219023892550789e-7	1.087305492043544e-6	3.67774200930052e-7	1.0881429404388371e-8	1.914686213695169e-9	5.820397725646703e-10	2.33972221444805e-10	1.1166808323496021e-10
-0.24916601717798212	1.891728428479712e-9	1.0559744023068794e-8	3.262339379797081e-7	1.1080138669505162e-6	3.7686171161024527e-7	1.1109144238593372e-8	1.9533434611154484e-9	5.935979332027263e-10	2.385736957044024e-10	1.138502723745036e-10
-0.2490660171779821	1.924795971489802e-9	1.0736749318098389e-8	3.3055822132312986e-7	1.1288921925701768e-6	3.860981222932625e-7	1.1339285700514566e-8	1.992368814154498e-9	6.052602061535911e-10	2.4321524751991674e-10	1.1605104154319735e-10
-0.2489660171779821	1.958047389922019e-9	1.0914530507637673e-8	3.348754009495086e-7	1.149942154197398e-6	3.954857982822453e-7	1.1571877184315861e-8	2.031765430115255e-9	6.170274368721872e-10	2.4789719207984126e-10	1.182705338083255e-10
-0.2488660171779821	1.9914837362418595e-9	1.1093091838970968e-8	3.3918563733215027e-7	1.1711654545336724e-6	4.0502714434574994e-7	1.180694230910574e-8	2.071536493328344e-9	6.289004776861332e-10	2.5261984706055776e-10	1.2050889334517643e-10
-0.2487660171779821	2.0251060693441586e-9	1.1272437583411651e-8	3.434890897717125e-7	1.1925638138938418e-6	4.14724605428783e-7	1.204450492116501e-8	2.111685215390764e-9	6.408801878535552e-10	2.5738353264670277e-10	1.2276626544595702e-10
-0.24866601717798212	2.0589154545957153e-9	1.1452572036455948e-8	3.4778591641415885e-7	1.2141389704154951e-6	4.2458066737781057e-7	1.228458909619757e-8	2.1522148354067033e-9	6.529674336213927e-10	2.6218857155170893e-10	1.2504279652878537e-10
-0.2485660171779821	2.092912963878285e-9	1.1633499517938503e-8	3.5207627426849277e-7	1.2358926802710984e-6	4.3459785768007047e-7	1.2527219141604854e-8	2.1931286202307812e-9	6.651630882842588e-10	2.670352890385457e-10	1.2733863414676735e-10
-0.2484660171779821	2.127099675631708e-9	1.1815224372187745e-8	3.5636031922421686e-7	1.2578267178827613e-6	4.447787462174165e-7	1.2772419598782704e-8	2.2344298647131663e-9	6.774680322437506e-10	2.7192401294059286e-10	1.2965392699713135e-10
-0.2483660171779821	2.161476674897612e-9	1.1997750968184067e-8	3.6063820606860685e-7	1.2799428761399403e-6	4.551259460351451e-7	1.3020215245443864e-8	2.276121891947442e-9	6.898831530683881e-10	2.768550736827523e-10	1.3198882493046858e-10
-0.2482660171779821	2.1960450533631147e-9	1.2181083699717075e-8	3.649100885037055e-7	1.3022429666197666e-6	4.6564211412594763e-7	1.3270631097962204e-8	2.3182080535202633e-9	7.024093455539451e-10	2.8182880430268023e-10	1.3434347896001895e-10
-0.24816601717798212	2.2308059094051015e-9	1.2365226985545745e-8	3.691761191631277e-7	1.3247288198103838e-6	4.7632995222950354e-7	1.3523692413743269e-8	2.3606917297637346e-9	7.150475117844466e-10	2.8684554047225554e-10	1.3671804127106504e-10
-0.2480660171779821	2.2657603481347718e-9	1.2550185269558835e-8	3.7343644962864024e-7	1.3474022853371527e-6	4.871922076479202e-7	1.377942469361854e-8	2.403576330009944e-9	7.277985611936355e-10	2.9190562051920706e-10	1.3911266523038888e-10
-0.2479660171779821	2.3009094814422773e-9	1.2735963020935905e-8	3.7769123044648886e-7	1.370265232191682e-6	4.982316740773944e-7	1.403785368426389e-8	2.4468652928477287e-9	7.406634106269591e-10	2.970093854489131e-10	1.415275053958099e-10
-0.2478660171779821	2.336254428042085e-9	1.2922564734310823e-8	3.8194061114356656e-7	1.3933195489640368e-6	5.094511924565243e-7	1.4299005380644827e-8	2.490562086382128e-9	7.536429844041929e-10	3.021571789664342e-10	1.439627175258166e-10
-0.2477660171779821	2.371796313518243e-9	1.3109994929934905e-8	3.861847402433154e-7	1.416567144077781e-6	5.208536518314999e-7	1.4562906028484973e-8	2.5346702084959373e-9	7.667382143825143e-10	3.0734934749868677e-10	1.46418458589259e-10
-0.24766601717798212	2.4075362703703795e-9	1.3298258153842528e-8	3.904237652814733e-7	1.4400099460282488e-6	5.324419902386948e-7	1.4829582126762344e-8	2.579193187113917e-9	7.799500400202308e-10	3.125862402168448e-10	1.4889488677514806e-10
-0.2475660171779821	2.44347543805965e-9	1.3487358978016839e-8	3.946578328215719e-7	1.4636499036238223e-6	5.442191956048997e-7	1.5099060430229965e-8	2.62413458046931e-9	7.932794084409955e-10	3.1786820905891455e-10	1.5139216150251678e-10
-0.2474660171779821	2.479614963055301e-9	1.3677302000557148e-8	3.988870884702644e-7	1.4874889862304055e-6	5.561883066656829e-7	1.537136795196327e-8	2.6694979773728455e-9	8.067272744986438e-10	3.2319560875250934e-10	1.5391044343038007e-10
-0.2473660171779821	2.5159559988814616e-9	1.386809184584758e-8	4.031116768924517e-7	1.5115291840191536e-6	5.683524139022511e-7	1.5646531965934377e-8	2.715286997484348e-9	8.202946008425793e-10	3.285687968378347e-10	1.5644989446777337e-10
-0.2472660171779821	2.5524997061641875e-9	1.4059733164726123e-8	4.0733174182619297e-7	1.5357725082173446e-6	5.807146604971635e-7	1.5924580009612084e-8	2.761505291586672e-9	8.339823579837295e-10	3.339881336908413e-10	1.5901067778387075e-10
-0.24716601717798212	2.589247252679104e-9	1.4252230634656259e-8	4.115474260974708e-7	1.5602209913627003e-6	5.932782433094496e-7	1.6205539886590628e-8	2.8081565418625004e-9	8.477915243611471e-10	3.394539825466193e-10	1.6159295781820782e-10
-0.2470660171779821	2.6261998133990957e-9	1.4445588959898342e-8	4.157588716347255e-7	1.5848766875609394e-6	6.0604641386939e-7	1.6489439669244038e-8	2.8552444621733312e-9	8.617230864091211e-10	3.449667095229602e-10	1.6419690029097338e-10
-0.2469660171779821	2.6633585705424955e-9	1.4639812871682892e-8	4.1996621948322797e-7	1.6097416727467485e-6	6.190224793935224e-7	1.677630770140914e-8	2.9027727983413316e-9	8.757780386249367e-10	3.5052668364414153e-10	1.668226722133929e-10
-0.24686601717798212	2.7007247136216344e-9	1.4834907128385133e-8	4.241696098192691e-7	1.634818044948275e-6	6.322098038202932e-7	1.70661726010965e-8	2.950745328433727e-9	8.899573836372247e-10	3.5613427686491266e-10	1.694704418982092e-10
-0.2467660171779821	2.738299439491695e-9	1.503087651570049e-8	4.283691819641758e-7	1.6601079245550522e-6	6.456118088667896e-7	1.7359063263229554e-8	2.9991658630498545e-9	9.042621322749214e-10	3.617898640946897e-10	1.7214037897024394e-10
-0.24666601717798212	2.7760839523999593e-9	1.522772584682159e-8	4.325650743981468e-7	1.6856134545895069e-6	6.592319751070387e-7	1.765500886241217e-8	3.0480382456108655e-9	9.186933036368332e-10	3.6749382322196666e-10	1.7483265437705537e-10
-0.2465660171779821	2.814079464035347e-9	1.5425459962616137e-8	4.367574247739139e-7	1.7113368009820416e-6	6.730738430723648e-7	1.7954038855725397e-8	3.097366352652154e-9	9.332519251618324e-10	3.732465351389196e-10	1.7754744039968022e-10
-0.2464660171779821	2.8522871935783874e-9	1.5624083731806236e-8	4.409463699302436e-7	1.7372801528498179e-6	6.871410143742814e-7	1.825618298555298e-8	3.1471540941184653e-9	9.479390326996631e-10	3.7904838376624315e-10	1.8028491066347472e-10
-0.24636601717798212	2.890708367751502e-9	1.5823602051149013e-8	4.451320459052717e-7	1.7634457227792273e-6	7.014371528504512e-7	1.8561471282436947e-8	3.197405413661806e-9	9.627556705823919e-10	3.848997560782003e-10	1.8304524014904127e-10
-0.2462660171779821	2.9293442208698134e-9	1.6024019845619154e-8	4.493145879496861e-7	1.789835747112197e-6	7.159659857342467e-7	1.886993406796384e-8	3.2481242889423144e-9	9.777028916965351e-10	3.908010421278975e-10	1.8582860520326563e-10
-0.24616601717798212	2.968195994891853e-9	1.6225342068590086e-8	4.534941305396938e-7	1.8164524862360877e-6	7.307313048482795e-7	1.9181601957677507e-8	3.2993147319312885e-9	9.927817575556663e-10	3.9675263507272975e-10	1.8863518355041185e-10
-0.2460660171779821	3.007264939471376e-9	1.6427573702020698e-8	4.576708073899294e-7	1.8432982248778723e-6	7.457369678228065e-7	1.949650586402827e-8	3.3509807892180214e-9	1.0079933383739415e-9	4.027549312001325e-10	1.9146515430336044e-10
-0.2459660171779821	3.04655231200891e-9	1.6630719756639628e-8	4.618447514661206e-7	1.8703752724018684e-6	7.609868993391441e-7	1.9814676999347836e-8	3.4031265423186703e-9	1.0233387131400204e-9	4.0880832995349106e-10	1.943186979749071e-10
-0.24586601717798212	3.086059377703975e-9	1.6834785272132703e-8	4.6601609499764547e-7	1.8976859631117036e-6	7.764850923989697e-7	2.0136146878858013e-8	3.4557561079884795e-9	1.0388189696918245e-9	4.1491323395829853e-10	1.9719599648917374e-10
-0.2457660171779821	3.1257874096076493e-9	1.703977531733101e-8	4.701849694899264e-7	1.9252326565562246e-6	7.922356096199592e-7	2.0460947323710085e-8	3.508873638536672e-9	1.054435204791853e-9	4.210700490485406e-10	2.0009723319311117e-10
-0.24566601717798212	3.1657376886754267e-9	1.7245694990400486e-8	4.743515057366743e-7	1.9530177378395605e-6	8.082425845583933e-7	2.0789110464056262e-8	3.5624833221444105e-9	1.0701885242032217e-9	4.272791842933016e-10	2.0302259286810197e-10
-0.2455660171779821	3.205911503820687e-9	1.7452549419033488e-8	4.785158338320183e-7	1.9810436179354305e-6	8.245102230594106e-7	2.1120668742154216e-8	3.6165893831858807e-9	1.086080042766419e-9	4.33541052023636e-10	2.0597226174167267e-10
-0.2454660171779821	3.2463101519682152e-9	1.766034376064028e-8	4.826780831824445e-7	2.009312734005566e-6	8.410428046353764e-7	2.145565491550237e-8	3.671196082551991e-9	1.1021108844766531e-9	4.398560678596205e-10	2.0894642749928852e-10
-0.24536601717798212	3.2869349381084965e-9	1.78690832025435e-8	4.86838382518644e-7	2.0378275497225637e-6	8.578446838732453e-7	2.1794102060010437e-8	3.726307717977518e-9	1.1182821825619922e-9	4.4622465073769784e-10	2.1194527929627048e-10
-0.2452660171779821	3.3277871753520527e-9	1.807877296217236e-8	4.9099685990718e-7	2.0665905555970227e-6	8.7492029187135e-7	2.2136043573201e-8	3.7819286243710445e-9	1.134595079562122e-9	4.5264722293821337e-10	2.1496900776979422e-10
-0.24516601717798212	3.3688681849843727e-9	1.828941828725952e-8	4.951536427620557e-7	2.0956042693091404e-6	8.922741377064705e-7	2.248151317744637e-8	3.838063174148081e-9	1.1510507274078546e-9	4.591242101132251e-10	2.1801780505100466e-10
-0.2450660171779821	3.4101792965213772e-9	1.85010244560394e-8	4.993088578561415e-7	2.1248712360449216e-6	9.099108099318476e-7	2.2830544923240023e-8	3.8947157775675184e-9	1.1676502875013775e-9	4.6565604131454536e-10	2.210918647772429e-10
-0.2449660171779821	3.4517218477648165e-9	1.8713596777445754e-8	5.034626313324407e-7	2.154394028836692e-6	9.278349781067005e-7	2.3183173192499327e-8	3.951890883070673e-9	1.1843949307971125e-9	4.72243149022013e-10	2.2419138210434792e-10
-0.24486601717798212	3.4934971848586743e-9	1.8927140591314104e-8	5.076150887152822e-7	2.184175248908635e-6	9.460513943582863e-7	2.3539432701907433e-8	4.0095929776242625e-9	1.2012858378834584e-9	4.788859691720498e-10	2.273165537191065e-10
-0.2447660171779821	3.5355066623455603e-9	1.914166126858287e-8	5.117663549213465e-7	2.214217526026709e-6	9.645648949769644e-7	2.3899358506287633e-8	4.0678265870661086e-9	1.2183241990651448e-9	4.855849411864356e-10	2.3046757785177747e-10
-0.24466601717798211	3.5777516432236236e-9	1.9357164211496436e-8	5.159165542705667e-7	2.2445235188534596e-6	9.833804020451537e-7	2.4262986002012854e-8	4.126596276454071e-9	1.2355112144463326e-9	4.923405080013315e-10	2.336446542887319e-10
-0.2445660171779821	3.620233499003963e-9	1.9573654853810808e-8	5.200658104969382e-7	2.2750959153077963e-6	1.0025029251010608e-6	2.463035093045392e-8	4.185906650418647e-9	1.2528480940145582e-9	4.991531160965924e-10	2.3684798438521603e-10
-0.2444660171779821	3.6629536097684753e-9	1.9791138660999726e-8	5.242142467591932e-7	2.3059374329295743e-6	1.021937562837843e-6	2.5001489381461655e-8	4.245762353518514e-9	1.2703360577253373e-9	5.060232155253098e-10	2.400777710782105e-10
-0.24436601717798212	3.7059133642278936e-9	2.0009621130461884e-8	5.283619856513369e-7	2.337050819249155e-6	1.0416895048390983e-6	2.537643779688642e-8	4.306168070599603e-9	1.287976335587544e-9	5.129512599436138e-10	2.433342188994005e-10
-0.2442660171779821	3.749114159780593e-9	2.0229107791731228e-8	5.325091492131067e-7	2.3684388521622335e-6	1.0617640333516112e-6	2.5755232974136126e-8	4.3671285271575455e-9	1.3057701677496351e-9	5.199377066407494e-10	2.4661753398826935e-10
-0.24416601717798211	3.792557402571538e-9	2.0449604206686638e-8	5.366558589402867e-7	2.400104340309596e-6	1.0821665250960785e-6	2.6137912069769817e-8	4.428648489703416e-9	1.3237188045865108e-9	5.26983016569406e-10	2.499279241052944e-10
-0.2440660171779821	3.836244507551827e-9	2.067111596976494e-8	5.40802235794929e-7	2.4320501234622877e-6	1.1029024531168926e-6	2.652451260313115e-8	4.490732766133158e-9	1.3418235067873082e-9	5.340876543763242e-10	2.532655986452614e-10
-0.2439660171779821	3.8801768985387135e-9	2.089364870817454e-8	5.449484002154617e-7	2.4642790729120594e-6	1.1239773886717578e-6	2.6915072460019394e-8	4.553386206100291e-9	1.360085545443896e-9	5.412520884331683e-10	2.566307686507005e-10
-0.24386601717798212	3.924356008275852e-9	2.1117208082110246e-8	5.490944721266727e-7	2.4967940918671345e-6	1.145397003162158e-6	2.7309629896399323e-8	4.6166137013922055e-9	1.3785062021401872e-9	5.484767908676572e-10	2.6002364682541985e-10
-0.2437660171779821	3.9687832784942035e-9	2.13417997849706e-8	5.532405709496135e-7	2.5295981158535826e-6	1.1671670701056595e-6	2.770822354215059e-8	4.6804201863099445e-9	1.3970867690422492e-9	5.557622375949886e-10	2.6344444754818175e-10
-0.2436660171779821	4.013460159973351e-9	2.1567429543576007e-8	5.573868156113856e-7	2.5626941131221982e-6	1.189293467150993e-6	2.8110892404857325e-8	4.744810638051807e-9	1.4158285489892672e-9	5.631089083495427e-10	2.6689338688647904e-10
-0.2435660171779821	4.0583881126031855e-9	2.1794103118388726e-8	5.615333245548207e-7	2.596085085061012e-6	1.2117821781370139e-6	2.851767587363741e-8	4.809790077100312e-9	1.4347328555852858e-9	5.705172867168329e-10	2.70370682610438e-10
-0.2434660171779821	4.103568605446071e-9	2.202182630373423e-8	5.656802157480666e-7	2.629774066613601e-6	1.2346392951964906e-6	2.8928613723012087e-8	4.875363567612862e-9	1.4538010132917851e-9	5.779878601657747e-10	2.738765542068365e-10
-0.24336601717798212	4.149003116799521e-9	2.2250604928024247e-8	5.698276066940745e-7	2.6637641267032016e-6	1.2578710209059176e-6	2.9343746116817705e-8	4.9415362178163065e-9	1.4730343575211138e-9	5.855211200812277e-10	2.7741122289326166e-10
-0.2432660171779821	4.194693134259457e-9	2.2480444853981972e-8	5.739756144399878e-7	2.6980583686628065e-6	1.2814836704823937e-6	2.976311361215892e-8	5.008313180405167e-9	1.4924342347308016e-9	5.931175617968197e-10	2.8097491163236206e-10
-0.2431660171779821	4.2406401547834705e-9	2.2711351978867147e-8	5.78124355586429e-7	2.732659930671087e-6	1.305483674028628e-6	3.018675716340189e-8	5.075699652943269e-9	1.5120020025185823e-9	6.007776846280522e-10	2.845678451462478e-10
-0.2430660171779821	4.286845684755205e-9	2.2943332234705192e-8	5.822739462967023e-7	2.7675719861946865e-6	1.3298775788274656e-6	3.061471812621349e-8	5.143700878269808e-9	1.5317390297184727e-9	6.085019919057268e-10	2.8819024993100537e-10
-0.2429660171779821	4.333311240048742e-9	2.3176391588516157e-8	5.864245023059152e-7	2.802797744436574e-6	1.3546720516868868e-6	3.1047038261640866e-8	5.212322144908868e-9	1.5516466964976067e-9	6.162909910096461e-10	2.918423542713455e-10
-0.24286601717798212	4.380038346093557e-9	2.341053604254556e-8	5.905761389299588e-7	2.838340450790595e-6	1.3798738813368012e-6	3.14837597402348e-8	5.281568787482752e-9	1.5717263944539066e-9	6.241451934026049e-10	2.9552438825536544e-10
-0.2427660171779821	4.427028537940101e-9	2.3645771634497672e-8	5.94728971074468e-7	2.8742033873026873e-6	1.4054899808790012e-6	3.192492514621817e-8	5.35144618712956e-9	1.591979526714788e-9	6.320651146647107e-10	2.992365837894525e-10
-0.2426660171779821	4.474283360325849e-9	2.388210443777021e-8	5.988831132436547e-7	2.9103898731383867e-6	1.4315273902914175e-6	3.237057748169836e-8	5.4219597719246265e-9	1.6124075080366336e-9	6.400512745279879e-10	3.0297917461332457e-10
-0.2425660171779821	4.5218043677415604e-9	2.4119540561689464e-8	6.030386795490405e-7	2.9469032650569126e-6	1.4579932789880396e-6	3.282076017092318e-8	5.493115017305687e-9	1.6330117649051845e-9	6.481041969112805e-10	3.067523963151673e-10
-0.2424660171779821	4.56959312449844e-9	2.435808615174933e-8	6.071957837181571e-7	2.9837469578921983e-6	1.484894948436004e-6	3.327551706458527e-8	5.5649174465024494e-9	1.6537937356369298e-9	6.562244099554965e-10	3.105564863469539e-10
-0.24236601717798212	4.617651204795473e-9	2.4597747389849973e-8	6.113545391030992e-7	3.020924385040404e-6	1.512239834831041e-6	3.373489244416906e-8	5.637372630970074e-9	1.674754870481303e-9	6.644124460591222e-10	3.143916840398494e-10
-0.2422660171779821	4.665980192787549e-9	2.483853049453997e-8	6.155150586890633e-7	3.058439018954662e-6	1.5400355118329464e-6	3.419893102634743e-8	5.710486190826917e-9	1.6958966317239153e-9	6.726688419141e-10	3.182582306197912e-10
-0.2421660171779821	4.714581682653718e-9	2.5080441721258132e-8	6.196774551027346e-7	3.0962943716465334e-6	1.5682896933622979e-6	3.466767796742214e-8	5.784263795296086e-9	1.7172204937906e-9	6.809941385419622e-10	3.2215636922317154e-10
-0.2420660171779821	4.763457278666383e-9	2.5323487362579644e-8	6.238418406206657e-7	3.134493995194925e-6	1.5970102364602785e-6	3.514117886781506e-8	5.858711163151791e-9	1.7387279433525785e-9	6.893888813303743e-10	3.260863449126832e-10
-0.2419660171779821	4.812608595260737e-9	2.556767374846171e-8	6.280083271775255e-7	3.1730414822620193e-6	1.6262051442128105e-6	3.5619479776605195e-8	5.9338340631694015e-9	1.7604204794324148e-9	6.978536200699031e-10	3.3004840469328695e-10
-0.24186601717798212	4.862037257104693e-9	2.5813007246492047e-8	6.321770263742977e-7	3.2119404666166135e-6	1.655882568740869e-6	3.610262719611481e-8	6.009638314580028e-9	1.7822996135110075e-9	7.063889089911878e-10	3.3404279752833245e-10
-0.2417660171779821	4.911744899169576e-9	2.6059494262138976e-8	6.363480494863926e-7	3.2511946236650335e-6	1.6860508142585034e-6	3.6590668086545274e-8	6.086129787529523e-9	1.804366869635619e-9	7.149953068023992e-10	3.3806977435580516e-10
-0.2416660171779821	4.9617331668010476e-9	2.63071412390034e-8	6.405215074716963e-7	3.2908076709895276e-6	1.7167183402002933e-6	3.708364987066204e-8	6.163314403541697e-9	1.8266237845287275e-9	7.236733767270641e-10	3.421295881047231e-10
-0.2415660171779821	5.012003715790794e-9	2.655595465907231e-8	6.446975109785381e-7	3.330783368894471e-6	1.7478937644199963e-6	3.7581620438530295e-8	6.241198135985967e-9	1.8490719076980572e-9	7.324236865421808e-10	3.4622249371168664e-10
-0.2414660171779821	5.0625582124487665e-9	2.6805941042975063e-8	6.488761703536012e-7	3.371125520960429e-6	1.7795858664621766e-6	3.808462815230192e-8	6.319787010549873e-9	1.8717128015475275e-9	7.412468086167493e-10	3.5034874813756227e-10
-0.24136601717798212	5.113398333675605e-9	2.7057106950239626e-8	6.530575956497411e-7	3.411837974606014e-6	1.8118035909085583e-6	3.859272185105186e-8	6.399087105715263e-9	1.8945480414891383e-9	7.501433199505531e-10	3.545086103843114e-10
-0.2412660171779821	5.164525767036104e-9	2.7309458979552768e-8	6.572418966337555e-7	3.4529246216580627e-6	1.8445560508012007e-6	3.9105950855669246e-8	6.479104553240015e-9	1.917579216056031e-9	7.591138022133543e-10	3.587023415119709e-10
-0.2411660171779821	5.215942210832838e-9	2.7563003769020737e-8	6.614291827940827e-7	3.4943893989299285e-6	1.8778525311442026e-6	3.962436497379896e-8	6.559845538643601e-9	1.9408079270164837e-9	7.68158841784415e-10	3.629302046557906e-10
-0.2410660171779821	5.267649374180639e-9	2.7817747996432437e-8	6.65619563348427e-7	3.5362362888081055e-6	1.911702492486157e-6	4.0148014504837726e-8	6.641316301697839e-9	1.964235789488967e-9	7.772790297923792e-10	3.671924650435046e-10
-0.2409660171779821	5.319648977081265e-9	2.807369837952438e-8	6.698131472513254e-7	3.578469319847409e-6	1.9461155745852035e-6	4.067695024498276e-8	6.7235231369219045e-9	1.987864432058265e-9	7.864749621554844e-10	3.714893900127701e-10
-0.24086601717798212	5.371942750499103e-9	2.8330861676247546e-8	6.740100432016531e-7	3.621092567374762e-6	1.9811016001589765e-6	4.12112234923366e-8	6.806472394082424e-9	2.0116954968926714e-9	7.957472396221781e-10	3.758212490287499e-10
-0.2407660171779821	5.4245324364370186e-9	2.8589244685036335e-8	6.782103596500687e-7	3.6641101541017854e-6	2.016670578721515e-6	4.1750886052065254e-8	6.8901704786983826e-9	2.03573063986224e-9	8.050964678120685e-10	3.801883137018667e-10
-0.2406660171779821	5.477419788012983e-9	2.884885424507866e-8	6.824142048063738e-7	3.7075262507461244e-6	2.0528327105092814e-6	4.229599024161174e-8	6.974623852550314e-9	2.0599715306580936e-9	8.145232572572269e-10	3.8459085780567493e-10
-0.2405660171779821	5.5306065695372926e-9	2.9109697236589603e-8	6.866216866468562e-7	3.751345076662149e-6	2.0895983904989246e-6	4.284658889596893e-8	7.059839034195328e-9	2.0844198529128856e-9	8.240282234439076e-10	3.8902915729494024e-10
-0.2404660171779821	5.584094556590221e-9	2.9371780581085496e-8	6.908329129215292e-7	3.7955709004804723e-6	2.1269782125186504e-6	4.3402735373005e-8	7.145822599486086e-9	2.109077304322329e-9	8.336119868545848e-10	3.9350349032384454e-10
-0.24036601717798212	5.637885536100493e-9	2.9635111241660776e-8	6.950479911613547e-7	3.840208040757193e-6	2.164982973456128e-6	4.396448355885023e-8	7.232581182095695e-9	2.1339455967678764e-9	8.432751730104208e-10	3.980141372643599e-10
-0.2402660171779821	5.691981306424041e-9	2.989969622326665e-8	6.992670286853639e-7	3.885260866632301e-6	2.2036236775650288e-6	4.4531887873339135e-8	7.320121474046724e-9	2.1590264564404364e-9	8.530184125140644e-10	4.025613807247895e-10
-0.2401660171779821	5.7463836774236716e-9	3.016554257299183e-8	7.034901326077655e-7	3.930733798497996e-6	2.242911540873027e-6	4.510500327551341e-8	7.4084502262461485e-9	2.184321623965356e-9	8.628423410928785e-10	4.071455055684649e-10
-0.2400660171779821	5.801094470549098e-9	3.043265738034556e-8	7.077174098449759e-7	3.976631308676675e-6	2.2828579956938123e-6	4.568388526918365e-8	7.49757424902491e-9	2.209832854528484e-9	8.727475996425178e-10	4.117667989326217e-10
-0.2399660171779821	5.856115518917814e-9	3.070104777754237e-8	7.119489671226088e-7	4.022957922108988e-6	2.3234746952458328e-6	4.626858990855195e-8	7.587500412683019e-9	2.2355619180033592e-9	8.827348342709311e-10	4.164255502474243e-10
-0.23986601717798212	5.911448667396136e-9	3.09707209397886e-8	7.161849109823772e-7	4.069718217051857e-6	2.3647735183805013e-6	4.685917380389375e-8	7.678235648039412e-9	2.2615105990796534e-9	8.928046963427233e-10	4.2112205125516967e-10
-0.2397660171779821	5.967095772681564e-9	3.124168408557218e-8	7.204253477890119e-7	4.116916825787052e-6	2.4067665744229503e-6	4.745569412730326e-8	7.769786946987736e-9	2.2876806973927184e-9	9.029578425239631e-10	4.2585659602966667e-10
-0.2396660171779821	6.023058703384962e-9	3.15139444769532e-8	7.246703837370523e-7	4.164558435339998e-6	2.449466208128025e-6	4.805820861849983e-8	7.86216136305705e-9	2.3140740276543946e-9	9.131949348273332e-10	4.3062948099577284e-10
-0.2395660171779821	6.079339340114008e-9	3.1787509419857105e-8	7.289201248576359e-7	4.212647788209395e-6	2.4928850047548047e-6	4.866677559069856e-8	7.955366011978091e-9	2.340692419784972e-9	9.235166406577418e-10	4.3544100494911224e-10
-0.2394660171779821	6.135939575556988e-9	3.206238626437092e-8	7.33174677025238e-7	4.261189683107544e-6	2.537035795262637e-6	4.9281453936543344e-8	8.049408072255084e-9	2.3675377190463944e-9	9.33923632858322e-10	4.40291469075967e-10
-0.23936601717798212	6.192861314567084e-9	3.233858240503939e-8	7.37434145964332e-7	4.310188975711708e-6	2.5819316616319317e-6	4.990230313410488e-8	8.14429478574273e-9	2.3946117861766643e-9	9.444165897568226e-10	4.451811769733477e-10
-0.2392660171779821	6.250106474247924e-9	3.2616105281167024e-8	7.416986372560549e-7	4.3596505794267635e-6	2.627585942313257e-6	5.052938325294606e-8	8.24003345822963e-9	2.421916497525639e-9	9.549961952124936e-10	4.5011043466924975e-10
-0.2391660171779821	6.307676984038712e-9	3.2894962377117225e-8	7.459682563447487e-7	4.4095794661588745e-6	2.6740122378075866e-6	5.116275496024743e-8	8.336631460025846e-9	2.449453745191732e-9	9.656631386632727e-10	4.550795506430534e-10
-0.2390660171779821	6.365574785801185e-9	3.3175161222618826e-8	7.502431085445519e-7	4.459980667101236e-6	2.7212244163821088e-6	5.180247952700723e-8	8.434096226557967e-9	2.4772254371603246e-9	9.764181151735264e-10	4.6008883584615995e-10
-0.2389660171779821	6.4238018339063275e-9	3.34567093930713e-8	7.54523299045867e-7	4.510859273531011e-6	2.7692366199242748e-6	5.2448618834302366e-8	8.532435258968432e-9	2.505233497443086e-9	9.872618254821226e-10	4.651386037227706e-10
-0.23886601717798212	6.4823600953223875e-9	3.373961450985403e-8	7.5880893292184e-7	4.56222043761869e-6	2.8180632699386042e-6	5.3101235379622e-8	8.631656124721564e-9	2.533479866218837e-9	9.981949760510043e-10	4.702291702308605e-10
-0.2387660171779821	6.541251549702982e-9	3.402388424063653e-8	7.631001151347502e-7	4.614069373249196e-6	2.8677190736895256e-6	5.376039228326665e-8	8.731766458214961e-9	2.5619664999755482e-9	1.0092182791141615e-9	4.753608538633493e-10
-0.2386660171779821	6.600478189476344e-9	3.43095262996925e-8	7.673969505424078e-7	4.666411356855554e-6	2.9182190304945657e-6	5.442615329482031e-8	8.8327739613972e-9	2.59069537165372e-9	1.0203324527270566e-9	4.805339756694456e-10
-0.2385660171779821	6.660042019934994e-9	3.459654844821457e-8	7.716995439044541e-7	4.719251728265026e-6	2.969578438171836e-6	5.509858279969078e-8	8.934686404391219e-9	2.61966847079113e-9	1.031538220816498e-9	4.857488592761882e-10
-0.2384660171779821	6.719945059326283e-9	3.488495849463313e-8	7.760079998887027e-7	4.772595891558116e-6	3.0218128996460624e-6	5.577774582572347e-8	9.037511626123994e-9	2.648887803668859e-9	1.0428363132310026e-9	4.910058309101937e-10
-0.23836601717798211	6.780189338943368e-9	3.517476429493536e-8	7.803224230773428e-7	4.826449315940291e-6	3.07493832971731e-6	5.646370804988577e-8	9.141257534962178e-9	2.678355393458686e-9	1.0542274657915132e-9	4.963052194195618e-10
-0.2382660171779821	6.8407769032171766e-9	3.5465973752988927e-8	7.846429179731904e-7	4.880817536627191e-6	3.128970961997216e-6	5.715653580502538e-8	9.245932109354128e-9	2.7080732803719267e-9	1.0657124203427182e-9	5.016473562960286e-10
-0.2381660171779821	6.901709809808696e-9	3.575859482086583e-8	7.889695890058401e-7	4.9357061557429e-6	3.1839273560168698e-6	5.785629608670221e-8	9.351543398477556e-9	2.7380435218094842e-9	1.0772919248046728e-9	5.070325756972473e-10
-0.2380660171779821	6.96299012970254e-9	3.605263549917103e-8	7.933025405378386e-7	4.991120843232352e-6	3.239824404511646e-6	5.856305656009625e-8	9.458099522894559e-9	2.768268192513508e-9	1.088966733225068e-9	5.124612144693529e-10
-0.2379660171779821	7.02461994730054e-9	3.634810383737071e-8	7.976418768707535e-7	5.047067337786964e-6	3.2966793408871134e-6	5.92768855669885e-8	9.565608675211925e-9	2.798749384720253e-9	1.1007376058318013e-9	5.179336121696482e-10
-0.23786601717798211	7.086601360516763e-9	3.664500793412633e-8	8.019877022512943e-7	5.103551447784979e-6	3.354509746871951e-6	5.999785213282282e-8	9.674079120748777e-9	2.829489208314605e-9	1.11260530908617e-9	5.234501110895594e-10
-0.2377660171779821	7.148936480872542e-9	3.6943355937627494e-8	8.063401208772985e-7	5.160579052245709e-6	3.4133335603621233e-6	6.072602597383977e-8	9.783519198209811e-9	2.8604897909857466e-9	1.1245706157364324e-9	5.290110562777369e-10
-0.2376660171779821	7.211627433592741e-9	3.724315604592957e-8	8.106992369037578e-7	5.218156101798415e-6	3.4731690834623206e-6	6.146147750429177e-8	9.893937320365857e-9	2.8917532783845024e-9	1.1366343048719132e-9	5.346167955634045e-10
-0.2375660171779821	7.274676357702805e-9	3.75444165072947e-8	8.150651544488162e-7	5.276288619666503e-6	3.534034990730134e-6	6.220427784374018e-8	1.000534197474099e-8	2.9232818342821423e-9	1.1487971619776333e-9	5.402676795799235e-10
-0.2374660171779821	7.338085406125994e-9	3.784714562053199e-8	8.194379775996619e-7	5.334982702665922e-6	3.5959503376279624e-6	6.295449882442597e-8	1.0117741724305761e-8	2.9550776407304538e-9	1.1610599789893582e-9	5.459640617885216e-10
-0.2373660171779821	7.401856745782077e-9	3.8151351735343975e-8	8.238178104184805e-7	5.394244522219788e-6	3.658934569189535e-6	6.37122129987279e-8	1.023114520817796e-8	2.9871428982236067e-9	1.1734235543492068e-9	5.517062985022877e-10
-0.2372660171779821	7.465992557686158e-9	3.845704325267221e-8	8.282047569483076e-7	5.454080325387932e-6	3.723007528906099e-6	6.447749364669763e-8	1.0345561142329649e-8	3.019479825861292e-9	1.1858886930617212e-9	5.574947489103408e-10
-0.2371660171779821	7.530495037048612e-9	3.8764228625048126e-8	8.32598921218873e-7	5.514496435912657e-6	3.788189467839157e-6	6.525041478368084e-8	1.046099832030125e-8	3.052090661513419e-9	1.1984562067504903e-9	5.633297751022305e-10
-0.23706601717798212	7.59536639337596e-9	3.9072916356945965e-8	8.370004072524602e-7	5.5754992552807285e-6	3.8545010539660246e-6	6.603105116802359e-8	1.05774656139231e-8	3.084977661986572e-9	1.2111269137153045e-9	5.692117420925918e-10
-0.2369660171779821	7.660608850571908e-9	3.9383115005136345e-8	8.4140931906965e-7	5.637095263801383e-6	3.921963381764417e-6	6.681947830885784e-8	1.0694971974043223e-8	3.1181431031916895e-9	1.2239016389897343e-9	5.75141017845939e-10
-0.2368660171779821	7.726224647039868e-9	3.9694833179045846e-8	8.458257606951344e-7	5.699291021701394e-6	3.9905979820435875e-6	6.761577247398028e-8	1.0813526431262952e-8	3.15158928031358e-9	1.2367812143993563e-9	5.811179733017808e-10
-0.2367660171779821	7.792216035785589e-9	4.000807954111547e-8	8.502498361634026e-7	5.762093170236907e-6	4.060426832028317e-6	6.842001069781092e-8	1.0933138096679269e-8	3.1853185079818076e-9	1.2497664786204172e-9	5.87142982399875e-10
-0.2366660171779821	7.858585284521262e-9	4.032286280716486e-8	8.546816495244956e-7	5.825508432822676e-6	4.131472365703648e-6	6.923227078944502e-8	1.1053816162634775e-8	3.219333120443407e-9	1.262858277239103e-9	5.93216422105767e-10
-0.23656601717798212	7.925334675769892e-9	4.0639191746758046e-8	8.591213048496729e-7	5.889543616178864e-6	4.203757484427518e-6	7.005263134079184e-8	1.1175569903474665e-8	3.2536354717370216e-9	1.2760574628112931e-9	5.993386724365442e-10
-0.2364660171779821	7.99246650697084e-9	4.095707518357204e-8	8.635689062370902e-7	5.954205611495689e-6	4.27730556781904e-6	7.088117173480334e-8	1.1298408676311798e-8	3.2882279358688465e-9	1.2893648949229096e-9	6.055101164868106e-10
-0.2363660171779821	8.059983090585813e-9	4.12765219957673e-8	8.680245578174172e-7	6.0195013956161815e-6	4.3521404849303565e-6	7.17179721537929e-8	1.142234192179819e-8	3.3231129069899804e-9	1.3027814402507775e-9	6.117311404548994e-10
-0.2362660171779821	8.127886754206076e-9	4.159754111636275e-8	8.724883637594645e-7	6.085438032237612e-6	4.4282866057106835e-6	7.256311358784867e-8	1.1547379164905176e-8	3.3582927995757313e-9	1.3163079726240827e-9	6.180021336693322e-10
-0.2361660171779821	8.196179840660077e-9	4.192014153361165e-8	8.769604282757749e-7	6.152022673131615e-6	4.5057688127703875e-6	7.34166778433373e-8	1.167353001571043e-8	3.3937700486063193e-9	1.329945373086329e-9	6.243234886155139e-10
-0.23606601717798212	8.264864708122412e-9	4.224433229138247e-8	8.814408556281912e-7	6.219262559383591e-6	4.584612513454624e-6	7.427874755150464e-8	1.1800804170193458e-8	3.429547109749603e-9	1.3436945299579795e-9	6.306956009626565e-10
-0.2359660171779821	8.333943730223099e-9	4.257012248954029e-8	8.859297501334059e-7	6.287165022651456e-6	4.664843652234881e-6	7.514940617716903e-8	1.1929211411038176e-8	3.4656264595451906e-9	1.357556338899522e-9	6.371188695909674e-10
-0.2358660171779821	8.403419296158109e-9	4.28975212843329e-8	8.904272161684932e-7	6.355737486444334e-6	4.746488723428206e-6	7.602873802751325e-8	1.2058761608443956e-8	3.5020105955904765e-9	1.3715317029752326e-9	6.43593696619061e-10
-0.2357660171779821	8.473293810800549e-9	4.322653788877869e-8	8.949333581764071e-7	6.424987467421447e-6	4.829574784253793e-6	7.691682826097348e-8	1.2189464720944425e-8	3.5387020367284343e-9	1.3856215327175119e-9	6.501204874316345e-10
-0.2356660171779821	8.54356969481261e-9	4.355718157305771e-8	8.994482806714695e-7	6.4949225767112985e-6	4.914129468236443e-6	7.781376289622438e-8	1.2321330796234066e-8	3.575703323237029e-9	1.399826746191683e-9	6.566996507073903e-10
-0.23556601717798212	8.614249384758857e-9	4.3889461664906525e-8	9.039720882448531e-7	6.56555052125222e-6	5.000180998967945e-6	7.871962882126982e-8	1.2454369972003749e-8	3.613017017020627e-9	1.4141482690616108e-9	6.633315984472025e-10
-0.2354660171779821	8.685335333219649e-9	4.422338755001404e-8	9.085048855700088e-7	6.636879105153658e-6	5.087758204236136e-6	7.963451380262843e-8	1.2588592476783605e-8	3.650645701802986e-9	1.4285870346556969e-9	6.700167460025489e-10
-0.2353660171779821	8.7568300089063e-9	4.455896867242331e-8	9.130467774081188e-7	6.7089162310795054e-6	5.176890530533508e-6	8.055850649462574e-8	1.272400863079487e-8	3.688591983322302e-9	1.443143984033671e-9	6.767555121042134e-10
-0.2352660171779821	8.828735896776357e-9	4.489621453493299e-8	9.17597868613508e-7	6.781669901653271e-6	5.267608057955848e-6	8.149169644878804e-8	1.2860628846809932e-8	3.726858489527851e-9	1.4578200660538453e-9	6.835483188912121e-10
-0.2351660171779821	8.901055498150293e-9	4.523513469950438e-8	9.221582641390317e-7	6.8551482208855685e-6	5.3599415155032986e-6	8.243417412334022e-8	1.2998463631020494e-8	3.765447870778663e-9	1.4726162374410843e-9	6.903955919400047e-10
-0.23506601717798212	8.973791330828857e-9	4.557573878767032e-8	9.267280690414595e-7	6.929359395624714e-6	5.453922296795722e-6	8.338603089281097e-8	1.3137523583915152e-8	3.804362800044006e-9	1.4875334628553644e-9	6.97297760293985e-10
-0.2349660171779821	9.046945929211433e-9	4.5918036480946994e-8	9.313073884868495e-7	7.004311737030274e-6	5.549582476214752e-6	8.434735905774427e-8	1.3277819401164864e-8	3.8436059731057565e-9	1.5025727149609741e-9	7.042552564932133e-10
-0.2348660171779821	9.12052184441546e-9	4.626203752125082e-8	9.358963277559103e-7	7.080013662070358e-6	5.646954825485651e-6	8.531825185452041e-8	1.3419361874517608e-8	3.88318010876279e-9	1.5177349744963874e-9	7.112685166044323e-10
-0.23476601717798212	9.194521644396251e-9	4.6607751711314744e-8	9.404949922493064e-7	7.156473695042872e-6	5.746072830712313e-6	8.629880346528412e-8	1.356216189270179e-8	3.923087949037048e-9	1.5330212303446622e-9	7.183379802513453e-10
-0.2346660171779821	9.268947914068572e-9	4.6955188915112406e-8	9.451034874930182e-7	7.233700469121532e-6	5.84697070987923e-6	8.728910902798719e-8	1.370623044233866e-8	3.963332259381908e-9	1.5484324796046876e-9	7.25464090645206e-10
-0.23456601717798212	9.3438032554285e-9	4.7304359058280555e-8	9.497219191436274e-7	7.3117027279263585e-6	5.94968343083449e-6	8.828926464653981e-8	1.3851578608863762e-8	4.0039158288922395e-9	1.5639697276628686e-9	7.326472946156265e-10
-0.2344660171779821	9.419090287676356e-9	4.765527212854923e-8	9.543503929936228e-7	7.390489327119939e-6	6.05424672976916e-6	8.929936740107888e-8	1.3998217577457175e-8	4.044841470516569e-9	1.5796339882656687e-9	7.39888042641716e-10
-0.2343660171779821	9.494811647340922e-9	4.800793817617134e-8	9.589890149766857e-7	7.470069236029245e-6	6.160697130207488e-6	9.031951535834764e-8	1.4146158633983666e-8	4.08611202127121e-9	1.5954262835926699e-9	7.471867888834831e-10
-0.23426601717798212	9.570969988404371e-9	4.836236731435897e-8	9.63637891172976e-7	7.550451539293968e-6	6.269071962524832e-6	9.134980758219618e-8	1.4295413165941838e-8	4.127730342456624e-9	1.611347644330447e-9	7.545439912135374e-10
-0.2341660171779821	9.647567982428089e-9	4.871856971971994e-8	9.682971278143705e-7	7.631645438541462e-6	6.379409384008291e-6	9.239034414419494e-8	1.4445992663422355e-8	4.169699319875414e-9	1.627399109746993e-9	7.619601112490555e-10
-0.23406601717798212	9.724608318679684e-9	4.90765556326988e-8	9.72966831289727e-7	7.713660254088872e-6	6.491748399478187e-6	9.344122613436879e-8	1.4597908720076203e-8	4.212021864052824e-9	1.6435817277669046e-9	7.694356143840516e-10
-0.2339660171779821	9.802093704261098e-9	4.9436335358023745e-8	9.776471081501444e-7	7.796505426673392e-6	6.606128882487489e-6	9.450255567205625e-8	1.4751173034092654e-8	4.254700910459143e-9	1.6598965550473305e-9	7.76970969821987e-10
-0.2338660171779821	9.880026864237147e-9	4.979791926515137e-8	9.823380651141604e-7	7.880190519210157e-6	6.72259159711657e-6	9.557443591688133e-8	1.4905797409186277e-8	4.2977394197341516e-9	1.6763446570544559e-9	7.845666506085772e-10
-0.23376601717798212	9.958410541766039e-9	5.016131778872051e-8	9.87039809073015e-7	7.964725218579551e-6	6.8411782203833426e-6	9.665697107985819e-8	1.506179375559477e-8	4.3411403779138706e-9	1.692927108140872e-9	7.922231336650022e-10
-0.2336660171779821	1.0037247498229668e-8	5.052654142900535e-8	9.917524470958189e-7	8.050119337443284e-6	6.9619313652869014e-6	9.775026643461344e-8	1.521917409108549e-8	4.384906796659319e-9	1.7096449916235225e-9	7.999408998213633e-10
-0.23356601717798212	1.0116540513366213e-8	5.0893600752374835e-8	9.964760864348106e-7	8.136382816090539e-6	7.084894604505527e-6	9.885442832873884e-8	1.5377950541973318e-8	4.429041713487557e-9	1.7264993998624823e-9	8.077204338504559e-10
-0.2334660171779821	1.0196292385402834e-8	5.126250639175363e-8	1.001210834530515e-6	8.223525724314475e-6	7.2101124947696645e-6	9.996956419527148e-8	1.553813534414794e-8	4.473548192004857e-9	1.7434914343404236e-9	8.155622245018622e-10
-0.2333660171779821	1.0276505931190006e-8	5.163326904708818e-8	1.005956799016968e-6	8.311558263319689e-6	7.337630601930981e-6	1.0109578256430194e-7	1.569974084411139e-8	4.518429322142213e-9	1.7606222057428085e-9	8.234667645363554e-10
-0.23326601717798212	1.0357183986336299e-8	5.200589948581406e-8	1.0107140877268698e-6	8.400490767660874e-6	7.467495526750187e-6	1.0223319307471169e-7	1.586277950002603e-8	4.563688220392858e-9	1.777892834038822e-9	8.314345507606001e-10
-0.2331660171779821	1.0438329405345233e-8	5.238040854333096e-8	1.0154828086968103e-6	8.4903337072142e-6	7.599754931426905e-6	1.033819064860514e-7	1.602726388277352e-8	4.609328030052456e-9	1.7953044485631823e-9	8.394660840622146e-10
-0.23306601717798212	1.0519945061751772e-8	5.275680712347547e-8	1.020263070172392e-6	8.581097689180384e-6	7.734457566894041e-6	1.0454203469053746e-7	1.6193206677023265e-8	4.655351921461009e-9	1.8128581880984415e-9	8.475618694450828e-10
-0.2329660171779821	1.0602033848261324e-8	5.313510619900334e-8	1.0250549806134466e-6	8.672793460122106e-6	7.871653300903895e-6	1.0571369072520272e-7	1.6360620682312963e-8	4.701763092247742e-9	1.8305552009584178e-9	8.557224160650826e-10
-0.2328660171779821	1.0684598676888915e-8	5.351531681207113e-8	1.0298586486991628e-6	8.765431908034338e-6	8.011393146928675e-6	1.0689698878416924e-7	1.6529518814138292e-8	4.748564767577732e-9	1.848396645072031e-9	8.639482372660562e-10
-0.23276601717798212	1.0767642479099835e-8	5.3897450074724096e-8	1.0346741833332751e-6	8.859024064449995e-6	8.15372929390464e-6	1.0809204423106933e-7	1.669991410505534e-8	4.795760200401312e-9	1.866383688068263e-9	8.722398506161744e-10
-0.2326660171779821	1.0851168205951407e-8	5.428151716938688e-8	1.0395016936492074e-6	8.953581106580104e-6	8.298715136845367e-6	1.0929897361160197e-7	1.6871819705792628e-8	4.84335267170565e-9	1.884517507361655e-9	8.805977779446098e-10
-0.23256601717798212	1.0935178828235632e-8	5.46675293493577e-8	1.0443412890152365e-6	9.049114359490247e-6	8.446405308353613e-6	1.1051789466623424e-7	1.7045248886375177e-8	4.891345490768773e-9	1.9027992902387272e-9	8.890225453785367e-10
-0.2324660171779821	1.1019677336623193e-8	5.505549793930655e-8	1.0491930790396302e-6	9.145635298313027e-6	8.596855711061189e-6	1.1174892634304468e-7	1.722021503725912e-8	4.939741995416122e-9	1.9212302339451784e-9	8.975146833804803e-10
-0.2323660171779821	1.1104666741808557e-8	5.544543433577773e-8	1.054057173575821e-6	9.243155550498208e-6	8.750123551027437e-6	1.1299218881071423e-7	1.739673167047842e-8	4.988545552279471e-9	1.939811545773948e-9	9.060747267860527e-10
-0.23226601717798212	1.1190150074656112e-8	5.583735000769491e-8	1.0589336827275174e-6	9.341686898100166e-6	8.906267372127479e-6	1.1424780347166237e-7	1.757481242080242e-8	5.037759557058197e-9	1.9585444431539595e-9	9.147032148419444e-10
-0.2321660171779821	1.127613038634795e-8	5.62312564968733e-8	1.0638227168539008e-6	9.4412412801045e-6	9.065347091464423e-6	1.1551589297533571e-7	1.775447104690633e-8	5.08738743478356e-9	1.9774301537399502e-9	9.234006912443786e-10
-0.23206601717798211	1.1362610748531724e-8	5.662716541853023e-8	1.06872438657473e-6	9.54183079479322e-6	9.227424035837816e-6	1.1679658123164257e-7	1.7935721432551062e-8	5.137432640084811e-9	1.996469915502817e-9	9.321677041778084e-10
-0.2319660171779821	1.144959425347097e-8	5.702508846180493e-8	1.0736388027754958e-6	9.643467702150553e-6	9.392560979305544e-6	1.1808999342454422e-7	1.8118577587777625e-8	5.187898657458418e-9	2.0156649768211063e-9	9.410048063540673e-10
-0.2318660171779821	1.1537084014195835e-8	5.742503739027996e-8	1.0785660766125813e-6	9.746164426309317e-6	9.56082218187473e-6	1.193962560258001e-7	1.8303053650111815e-8	5.238789001539665e-9	2.0350165965731955e-9	9.499125550518293e-10
-0.23176601717798212	1.1625083164655337e-8	5.7827024042507164e-8	1.0835063195184217e-6	9.849933558038888e-6	9.73227342936011e-6	1.2071549680886967e-7	1.8489163885782e-8	5.2901072173768825e-9	2.054526044230412e-9	9.588915121564498e-10
-0.2316660171779821	1.1713594859870403e-8	5.8231060332536367e-8	1.0884596432065999e-6	9.954787857275249e-6	9.906982074448973e-6	1.2204784486296886e-7	1.8676922690948e-8	5.3418568807082694e-9	2.074194599950935e-9	9.679422442001505e-10
-0.23156601717798211	1.1802622276088685e-8	5.8637158250450075e-8	1.093426159677034e-6	0.000010060740255694574	0.000010085017079014217	1.233934306072917e-7	1.886634459294359e-8	5.394041598241439e-9	2.094023554674686e-9	9.77065322402624e-10
-0.2314660171779821	1.1892168610940581e-8	5.904532986290269e-8	1.0984059812211545e-6	0.000010167803859330679	0.00001026644905771817	1.2475238580539386e-7	1.90574442515314e-8	5.446665007935796e-9	2.1140142102191207e-9	9.862613227119904e-10
-0.2313660171779821	1.1982237083595551e-8	5.9455587313659004e-8	1.1033992204269815e-6	0.000010275991951236841	0.000010451350322949681	1.2612484357973234e-7	1.9250236460169074e-8	5.4997307792872195e-9	2.1341678793757482e-9	9.95530825846103e-10
-0.23126601717798212	1.207283093492141e-8	5.986794282414574e-8	1.1084059901843656e-6	0.00001038531799419424	0.000010639794931143329	1.2751093842638661e-7	1.9444736147290872e-8	5.55324261361611e-9	2.1544858860078342e-9	1.0048744173343107e-9
-0.2311660171779821	1.2163953427642947e-8	6.02824086939974e-8	1.1134264036900925e-6	0.000010495795633465597	0.000010831858730524686	1.2891080622993005e-7	1.9640958377598834e-8	5.6072042443575594e-9	2.174969565148735e-9	1.0142926875595087e-9
-0.2310660171779821	1.225560784650333e-8	6.069899730161378e-8	1.1184605744530643e-6	0.00001060743869959756	0.000011027619410334208	1.3032458427848402e-7	1.9838918353370254e-8	5.661619437354824e-9	2.1956202631013907e-9	1.023786231800695e-9
-0.2309660171779821	1.2347797498426172e-8	6.111772110471868e-8	1.1235086162994798e-6	0.000010720261211270535	0.000011227156551579171	1.3175241127894172e-7	2.0038631415776263e-8	5.716491991155376e-9	2.2164393375386614e-9	1.033355650275816e-9
-0.2308660171779821	1.2440525712678688e-8	6.153859264092223e-8	1.128570643377971e-6	0.000010834277378198069	0.000011430551679367296	1.3319442737235972e-7	2.0240113046214284e-8	5.771825737309965e-9	2.237428157604509e-9	1.0430015481850742e-9
-0.23076601717798212	1.2533795841036845e-8	6.19616245282917e-8	1.1336467701648433e-6	0.00001094950160407674	0.000011637888316878402	1.346507741495375e-7	2.0443378867655263e-8	5.827624540674451e-9	2.2585881040164395e-9	1.0527245357546519e-9
-0.2306660171779821	1.2627611257950958e-8	6.238682946591948e-8	1.1387371114691845e-6	0.00001106594848958654	0.000011849252041029462	1.36121594666762e-7	2.064844464600173e-8	5.883892299714566e-9	2.279920569168498e-9	1.0625252282807565e-9
-0.2305660171779821	1.272197536071331e-8	6.281422023450324e-8	1.1438417824381101e-6	0.000011183632835444093	0.000012064730539895313	1.3760703346174422e-7	2.0855326291462686e-8	5.940632946813753e-9	2.3014269572355852e-9	1.0724042461741658e-9
-0.2304660171779821	1.281689156962721e-8	6.32438096969266e-8	1.148960898561947e-6	0.000011302569645509051	0.000012284413671945754	1.3910723656973486e-7	2.1064039859940864e-8	5.997850448583924e-9	2.3231086842786535e-9	1.0823622150051703e-9
-0.2303660171779821	1.291236332817609e-8	6.367561079884198e-8	1.1540945756793935e-6	0.000011422774129943676	0.000012508393527162474	1.406223515398165e-7	2.1274601554433362e-8	6.0555488061789985e-9	2.344967178350691e-9	1.092399765548868e-9
-0.23026601717798212	1.3008394103196343e-8	6.410963656926616e-8	1.1592429299828086e-6	0.000011544261708429777	0.000012736764490106817	1.4215252745140455e-7	2.148702772644924e-8	6.113732055612106e-9	2.367003879604177e-9	1.1025175338310051e-9
-0.2301660171779821	1.3104987385048937e-8	6.454590012117047e-8	1.1644060780233642e-6	0.000011667048013439572	0.00001296962330500271	1.436979149309117e-7	2.1701334877438334e-8	6.172404268075124e-9	2.3892202403990435e-9	1.1127161611741162e-9
-0.2300660171779821	1.3202146687794275e-8	6.498441465208202e-8	1.169584136716289e-6	0.000011791148893565848	0.000013207069142911707	1.452586661686213e-7	2.1917539660236103e-8	6.23156955026177e-9	2.4116177254119753e-9	1.122996294244162e-9
-0.2299660171779821	1.3299875549367615e-8	6.542519344468808e-8	1.1747772233461074e-6	0.000011916580416909861	0.00001344920367107416	1.4683493493575147e-7	2.2135658880523995e-8	6.291232044693727e-9	2.4341978117466685e-9	1.1333585850976244e-9
-0.2298660171779821	1.339817753175622e-8	6.586824986744539e-8	1.1799854555718802e-6	0.000012043358874529279	0.000013696131124494113	1.484268766017142e-7	2.235570949830305e-8	6.351395930050023e-9	2.4569619890451194e-9	1.1438036912289882e-9
-0.22976601717798212	1.349705622117783e-8	6.631359737519298e-8	1.185208951432465e-6	0.000012171500783946962	0.00001394795837985115	1.5003464815157366e-7	2.2577708629383588e-8	6.412065421499417e-9	2.4799117596000143e-9	1.1543322756186961e-9
-0.2296660171779821	1.3596515228260401e-8	6.676124950977073e-8	1.1904478293517544e-6	0.000012301022892721774	0.000014204795031822722	1.5165840820370565e-7	2.2801673546889744e-8	6.473244771036204e-9	2.503048638468092e-9	1.1649450067815464e-9
-0.2295660171779821	1.3696558188223534e-8	6.72112199006432e-8	1.1957022081439795e-6	0.000012431942182082736	0.000014466753471906514	1.5329831702766188e-7	2.3027621682779006e-8	6.5349382678191575e-9	2.5263741535847046e-9	1.1756425588155494e-9
-0.2294660171779821	1.379718876106145e-8	6.766352226552731e-8	1.2009722070189592e-6	0.000012564275870628225	0.000014733948969834592	1.5495453656224013e-7	2.3255570629378245e-8	6.597150238513989e-9	2.54988984587939e-9	1.1864256114512386e-9
-0.2293660171779821	1.3898410631727202e-8	6.811817041102614e-8	1.2062579455874282e-6	0.000012698041418090423	0.00001500649975767497	1.566272304337654e-7	2.3485538140934607e-8	6.659885047638933e-9	2.5735972693925813e-9	1.1972948501014487e-9
-0.22926601717798212	1.40002275103184e-8	6.857517823326652e-8	1.2115595438663178e-6	0.000012833256529167538	0.000015284527116720394	1.5831656397457878e-7	2.371754213518249e-8	6.723147097913764e-9	2.5974979913934053e-9	1.208250965911565e-9
-0.2291660171779821	1.4102643132264672e-8	6.903455971854198e-8	1.2168771222840764e-6	0.000012969939157424024	0.000015568155467268322	1.600227042417411e-7	2.3951600694926238e-8	6.786940830612221e-9	2.6215935924986387e-9	1.2192946558102009e-9
-0.2290660171779821	1.4205661258516103e-8	6.949632894396068e-8	1.2222108016860023e-6	0.000013108107509261073	0.000015857512461400556	1.6174582003595613e-7	2.4187732069639497e-8	6.85127072591792e-9	2.645885666792688e-9	1.2304266225604196e-9
-0.2289660171779821	1.4309285675734304e-8	6.996050007810063e-8	1.2275607033396062e-6	0.000013247780047958691	0.0000161527290788758	1.6348608192071284e-7	2.4425954677081615e-8	6.916141303283873e-9	2.6703758219489666e-9	1.2416475748114295e-9
-0.2288660171779821	1.4413520196483462e-8	7.042708738166478e-8	1.2329269489399154e-6	0.000013388975497789586	0.000016453939726250354	1.652436622416423e-7	2.466628710492825e-8	6.981557121795034e-9	2.695065679352108e-9	1.2529582271506736e-9
-0.22876601717798212	1.451836865942443e-8	7.089610520814715e-8	1.2383096606148963e-6	0.00001353171284820843	0.000016761282339353175	1.670187351461121e-7	2.4908748112421294e-8	7.047522780535131e-9	2.719956874221572e-9	1.2643593001565499e-9
-0.2286660171779821	1.4623834929509489e-8	7.136756800450104e-8	1.2437089609308076e-6	0.000013676011358115963	0.000017074898489239186	1.6881147660303753e-7	2.5153356632034615e-8	7.114042918956404e-9	2.7450510557364083e-9	1.2758515204515143e-9
-0.2285660171779821	1.4729922898178886e-8	7.184149031181226e-8	1.2491249728976008e-6	0.000013821890560200574	0.000017394933491756086	1.7062206442292567e-7	2.5400131771156323e-8	7.181122217253413e-9	2.7703498871610865e-9	1.2874356207557496e-9
-0.2284660171779821	1.4836636483559303e-8	7.231788676597966e-8	1.2545578199743437e-6	0.000013969370265359007	0.000017721536520863427	1.7245067827815777e-7	2.5649092813789766e-8	7.248765396740327e-9	2.7958550459727045e-9	1.2991123399413162e-9
-0.2283660171779821	1.4943979630663243e-8	7.279677209839808e-8	1.260007626074623e-6	0.000014118470567196767	0.000018054860725846666	1.7429749972349804e-7	2.5900259222269913e-8	7.3169772202318316e-9	2.8215682239892466e-9	1.3108824230867745e-9
-0.22826601717798212	1.505195631159095e-8	7.327816113665022e-8	1.2654745155719998e-6	0.000014269211846611358	0.000018395063352580143	1.7616271221685057e-7	2.6153650638999857e-8	7.385762492428029e-9	2.8474911274991976e-9	1.3227466215324396e-9
-0.2281660171779821	1.516057052573351e-8	7.3762068805203e-8	1.2709586133055113e-6	0.000014421614776459083	0.000018742305868994386	1.7804650114025833e-7	2.6409286888203967e-8	7.45512606030317e-9	2.873625477392406e-9	1.3347056929360516e-9
-0.2280660171779821	1.5269826299976898e-8	7.424851012610523e-8	1.2764600445850523e-6	0.00001457570032630609	0.00001909675409491062	1.799490538211331e-7	2.6667187977697762e-8	7.525072813497526e-9	2.8999730092920656e-9	1.3467604013289851e-9
-0.2279660171779821	1.5379727688908974e-8	7.473750021969592e-8	1.281978935196926e-6	0.00001473148976726827	0.00001945857833641828	1.8187055955374706e-7	2.6927374100678144e-8	7.595607684713892e-9	2.9265354736880253e-9	1.358911517172995e-9
-0.2278660171779821	1.5490278775027935e-8	7.522905430531954e-8	1.2875154114093895e-6	0.000014889004676939606	0.000019827953524971287	1.8381120962098002e-7	2.7189865637532233e-8	7.66673565011799e-9	2.9533146360716113e-9	1.3711598174176125e-9
-0.22776601717798212	1.5601483668951427e-8	7.57231877020396e-8	1.293069599978098e-6	0.000015048266944410308	0.000020205059361389235	1.8577119731630045e-7	2.745468315766228e-8	7.738461729742092e-9	2.9803122770713255e-9	1.3835060855578838e-9
-0.2276660171779821	1.5713346509628038e-8	7.621991582936295e-8	1.2986416281516928e-6	0.000015209298775378625	0.000020590080464961064	1.877507179660188e-7	2.7721847421331826e-8	7.810790987893246e-9	3.007530192590128e-9	1.3959511116928017e-9
-0.2275660171779821	1.5825871464551227e-8	7.671925420797064e-8	1.304231623677363e-6	0.00001537212269735701	0.000020983206527853625	1.8974996895179867e-7	2.7991379381529746e-8	7.883728533565329e-9	3.034970193944012e-9	1.4084956925842546e-9
-0.2274660171779821	1.593906272997369e-8	7.722121846045297e-8	1.309839714806428e-6	0.000015536761564974893	0.00002138463247503882	1.917691497334324e-7	2.8263300185854738e-8	7.957279520855263e-9	3.062634108001871e-9	1.4211406317165065e-9
-0.2273660171779821	1.60529245311244e-8	7.772582431204826e-8	1.3154660302999246e-6	0.000015703238565379367	0.000021794558629959563	1.9380846187187668e-7	2.8537631178417285e-8	8.031449149383214e-9	3.090523777326717e-9	1.4338867393562937e-9
-0.22726601717798212	1.616746112242718e-8	7.823308759139272e-8	1.3211106994342546e-6	0.000015871577223737264	0.000022213190886170534	1.958681090525682e-7	2.8814393901763828e-8	8.106242664716925e-9	3.1186410603182793e-9	1.4467348326134625e-9
-0.2271660171779821	1.6282676787720954e-8	7.874302423127065e-8	1.3267738520067968e-6	0.00001604180140883955	0.000022640740885192904	1.9794829710900405e-7	2.909361009881854e-8	8.181665358800538e-9	3.146987831356948e-9	1.459685735502168e-9
-0.2270660171779821	1.6398575840481618e-8	7.925565026937332e-8	1.332455618341574e-6	0.000016213935338809855	0.000023077426200839018	2.000492340466019e-7	2.937530171484599e-8	8.257722570386978e-9	3.175565980949092e-9	1.4727402790026646e-9
-0.2269660171779821	1.6515162624046582e-8	7.977098184906644e-8	1.3381561292949705e-6	0.000016388003586921768	0.000023523470530274464	2.0217113006684746e-7	2.9659490899435718e-8	8.334419685475648e-9	3.204377415873973e-9	1.4858993011237474e-9
-0.2268660171779821	1.663244151183998e-8	8.02890352201576e-8	1.3438755162613726e-6	0.000016564031087523028	0.000023979103892089364	2.0431419759171065e-7	2.994620000850434e-8	8.41176213775344e-9	3.233424059331678e-9	1.4991636469656496e-9
-0.22676601717798212	1.6750416907600767e-8	8.080982673967537e-8	1.3496139111789526e-6	0.000016742043142073454	0.00002444456283167695	2.0647865128836632e-7	3.023545160632129e-8	8.489755409040674e-9	3.2627078510929673e-9	1.5125341687837152e-9
-0.2266660171779821	1.6869093245612288e-8	8.133337287265287e-8	1.3553714465353955e-6	0.000016922065425295476	0.00002492009063421771	2.0866470809419432e-7	3.0527268467554456e-8	8.568405029741533e-9	3.2922307476501843e-9	1.526011726052533e-9
-0.2265660171779821	1.698847499093307e-8	8.185969019291504e-8	1.361148255373667e-6	0.00001710412399144091	0.000025405937545589074	2.1087258724207325e-7	3.0821673579335696e-8	8.647716579298457e-9	3.3219947223698236e-9	1.539597185530734e-9
-0.2264660171779821	1.7108566639630867e-8	8.23887953838767e-8	1.3669444712977906e-6	0.000017288245280677484	0.00002590236100153537	2.1310251028598397e-7	3.111869014335036e-8	8.727695686651561e-9	3.35200176564655e-9	1.5532914213264292e-9
-0.2263660171779821	1.722937271901779e-8	8.292070523934395e-8	1.372760228478712e-6	0.000017474456125595602	0.000026409625865444635	2.1535470112690312e-7	3.141834157794732e-8	8.808348030702397e-9	3.3822538850586556e-9	1.5670953149632804e-9
-0.22626601717798211	1.735089778788701e-8	8.345543666432217e-8	1.3785956616600837e-6	0.000017662783757839653	0.000026928004675097224	2.1762938603900665e-7	3.172065152027025e-8	8.88967934078231e-9	3.4127531055250726e-9	1.5810097554471204e-9
-0.2261660171779821	1.7473146436752615e-8	8.399300667583204e-8	1.3844509061641821e-6	0.000017853255814865293	0.000027457777898771353	2.1992679369618644e-7	3.202564382841229e-8	8.971695397125484e-9	3.443501469463925e-9	1.5950356393332923e-9
-0.2260660171779821	1.7596123288090163e-8	8.453343240373042e-8	1.3903260978977518e-6	0.00001804590034682639	0.000027999234201102783	2.222471551988731e-7	3.2333342583592736e-8	9.05440203134674e-9	3.4745010369525533e-9	1.6091738707946342e-9
-0.2259660171779821	1.7719832996580282e-8	8.507673109153905e-8	1.396221373357952e-6	0.000018240745823593702	0.00002855267071912221	2.2459070410118212e-7	3.2643772092356004e-8	9.137805126923974e-9	3.5057538858891444e-9	1.6234253616900473e-9
-0.2258660171779821	1.7844280249353567e-8	8.562292009727971e-8	1.4021368696383002e-6	0.000018437821141908362	0.00002911839334890744	2.2695767643838257e-7	3.2956956888794703e-8	9.22191061968567e-9	3.537262112156031e-9	1.6377910316338079e-9
-0.22576601717798211	1.7969469766237668e-8	8.617201689431401e-8	1.4080727244345972e-6	0.000018637155632672966	0.000029696717043313012	2.2934831075467762e-7	3.327292173679381e-8	9.306724498302771e-9	3.5690278297842424e-9	1.6522718080654515e-9
-0.2256660171779821	1.809540630000698e-8	8.672403907219517e-8	1.4140290760509894e-6	0.000018838779068383832	0.00003028796612126314	2.3176284813134115e-7	3.359169163230136e-8	9.392252804786102e-9	3.601053171120201e-9	1.6668686263204212e-9
-0.2255660171779821	1.8222094636633017e-8	8.727900433751808e-8	1.4200060634059037e-6	0.00001904272167070567	0.000030892474589110126	2.3420153221514977e-7	3.391329180561914e-8	9.478501634988082e-9	3.6333402869933855e-9	1.681582429701296e-9
-0.2254660171779821	1.8349539595539092e-8	8.783693051478753e-8	1.4260038260381877e-6	0.00001924901411819545	0.00003151058647459961	2.366646092471984e-7	3.42377477237211e-8	9.565477139110176e-9	3.6658913468863285e-9	1.6964141695498302e-9
-0.2253660171779821	1.8477746029854427e-8	8.839783554728027e-8	1.4320225041130913e-6	0.000019457687554172887	0.00003214265617399006	2.391523280920097e-7	3.456508509259253e-8	9.653185522214615e-9	3.6987085391055907e-9	1.7113648053195065e-9
-0.22526601717798211	1.860671882667305e-8	8.896173749792861e-8	1.4380622384284626e-6	0.000019668773594748195	0.00003278904881292579	2.4166494026703845e-7	3.489532985959782e-8	9.741633044741989e-9	3.731794070955043e-9	1.7264353046490417e-9
-0.2251660171779821	1.873646290731266e-8	8.952865455019718e-8	1.4441231704208196e-6	0.000019882304337002706	0.00003345014062166748	2.4420269997248247e-7	3.522850821586796e-8	9.830826023033648e-9	3.7651501689103075e-9	1.7416266434363108e-9
-0.2250660171779821	1.8866983227576283e-8	9.009860500897436e-8	1.4502054421714847e-6	0.000020098312367331535	0.000034126319325333874	2.467658641214713e-7	3.556464659871706e-8	9.920770829858823e-9	3.7987790787951585e-9	1.7569398059131464e-9
-0.2249660171779821	1.8998284778017715e-8	9.067160730147329e-8	1.456309196412871e-6	0.000020316830769950137	0.00003481798454983615	2.493546923706236e-7	3.5903771694083174e-8	1.0011473894948393e-8	3.832683065959759e-9	1.7723757847209274e-9
-0.2248660171779821	1.9130372584206597e-8	9.124767997813312e-8	1.4624345765346305e-6	0.000020537893135566752	0.000035525548244209596	2.519694471509443e-7	3.624591043899464e-8	1.0102941705532784e-8	3.8668644154603785e-9	1.7879355809867161e-9
-0.2247660171779821	1.926325170699733e-8	9.182684171353151e-8	1.4685817265899212e-6	0.000020761533570226298	0.00003624943512010148	2.546103936991058e-7	3.6591090024061025e-8	1.0195180806885444e-8	3.901325432240997e-9	1.8036202044002535e-9
-0.2246660171779821	1.9396927242799895e-8	9.240911130730446e-8	1.4747507913016853e-6	0.00002098778670432868	0.0000369900831092002	2.5727780008910194e-7	3.693933789599245e-8	1.0288197802872399e-8	3.936068441316745e-9	1.8194306732916508e-9
-0.2245660171779821	1.953140432385255e-8	9.299450768507202e-8	1.4809419160689678e-6	0.000021216687701825585	0.000037747943839434305	2.599719372642712e-7	3.7290681760143706e-8	1.0381999356506484e-8	3.971095787959034e-9	1.8353680147098434e-9
-0.2244660171779821	1.9666688118498046e-8	9.358304989937615e-8	1.4871552469732777e-6	0.000021448272269600436	0.00003852348313081692	2.626930790697196e-7	3.764514958308717e-8	1.0476592190508135e-8	4.0064098378826175e-9	1.8514332645018454e-9
-0.2243660171779821	1.9802783831459683e-8	9.417475713061632e-8	1.4933909307849157e-6	0.00002168257666703297	0.0000393171815118463	2.6544150228510676e-7	3.800276959520873e-8	1.057198308787048e-8	4.042012977434283e-9	1.867627467392624e-9
-0.2242660171779821	1.993969670412248e-8	9.47696486880044e-8	1.499649114969424e-6	0.00002191963771575628	0.00004012953475743838	2.6821748665784776e-7	3.8363570293336596e-8	1.0668178892431654e-8	4.077907613783682e-9	1.883951677065984e-9
-0.2241660171779821	2.007743201481565e-8	9.536774401052234e-8	1.5059299476940604e-6	0.000022159492809608712	0.00004096105444939928	2.7102131493671156e-7	3.872758044339459e-8	1.076518650945193e-8	4.114096175115916e-9	1.9004069562460556e-9
-0.2240660171779821	2.0215995079095628e-8	9.596906266788069e-8	1.5122335778341583e-6	0.00002240217992478256	0.00004181226856050679	2.7385327290578743e-7	3.909482908308133e-8	1.0863012906196218e-8	4.150581110825783e-9	1.9169943767795374e-9
-0.2239660171779821	2.035539125003484e-8	9.657362436149879e-8	1.5185601549797669e-6	0.000022647737630180042	0.00004268372206334103	2.7671364941891364e-7	3.9465345524583694e-8	1.0961665112523997e-8	4.187364891714355e-9	1.93371501971897e-9
-0.2238660171779821	2.0495625918510408e-8	9.718144892548197e-8	1.5249098294421243e-6	0.0000228962050979749	0.00004357597756503468	2.7960273643447815e-7	3.983915935731325e-8	1.106115022148373e-8	4.224450010187187e-9	1.9505699754065446e-9
-0.2237660171779821	2.0636704513495774e-8	9.77925563276116e-8	1.5312827522602515e-6	0.000023147622114388264	0.00004448961596920681	2.8252082905065226e-7	4.021630045067453e-8	1.116147538991394e-8	4.261838980454661e-9	1.9675603435589426e-9
-0.22366601717798212	2.0778632502355467e-8	9.840696667033962e-8	1.5376790752075524e-6	0.0000234020290906815	0.00004542523716639245	2.854682255410432e-7	4.0596798956861805e-8	1.126264783905008e-8	4.2995343387340326e-9	1.9846872333527983e-9
-0.2235660171779821	2.0921415391141553e-8	9.902470019179687e-8	1.5440989507984933e-6	0.000023659467074373066	0.00004638346075436434	2.884452273907855e-7	4.0980685313685805e-8	1.1364674855137949e-8	4.337538643453878e-9	2.001951763511203e-9
-0.2234660171779821	2.106505872489307e-8	9.964577726680371e-8	1.5505425322952625e-6	0.00002391997776068184	0.00004736492678980744	2.9145213933305294e-7	4.1367990247429356e-8	1.1467563790052962e-8	4.375854475460142e-9	2.019355062390907e-9
-0.2233660171779821	2.1209568087938088e-8	1.0027021840789329e-7	1.5570099737145108e-6	0.000024183603504204366	0.00004837029657290233	2.9448926938602397e-7	4.1758744775735406e-8	1.1571322061925598e-8	4.414484438224598e-9	2.0368982680703984e-9
-0.2232660171779821	2.1354949104197644e-8	1.0089804426634039e-7	1.5635014298341044e-6	0.000024450387330830178	0.00004940025346644174	2.9755692889027895e-7	4.215298021052287e-8	1.167595715577368e-8	4.453431158055062e-9	2.0545825284388923e-9
-0.22316601717798212	2.1501207437492678e-8	1.0152927563319937e-7	1.5700170561999172e-6	0.00002472037294990072	0.00005045550375121323	3.0065543254666426e-7	4.255072816093561e-8	1.1781476624140336e-8	4.492697284307851e-9	2.0724090012861016e-9
-0.2230660171779821	2.164834879185394e-8	1.0216393344035171e-7	1.5765570091326675e-6	0.000024993604766617992	0.0000515367775194638	3.0378509845459777e-7	4.295202053632202e-8	1.188788808773923e-8	4.532285489602303e-9	2.09037885439295e-9
-0.2229660171779821	2.179637891183388e-8	1.0280203876156216e-7	1.5831214457348175e-6	0.000025270127894708313	0.00005264482960837223	3.069462481508486e-7	4.335688954924611e-8	1.199519923610574e-8	4.572198470037473e-9	2.108493265623178e-9
-0.2228660171779821	2.19453035828213e-8	1.0344361281354021e-7	1.5897105238974447e-6	0.00002554998816934657	0.000053780440575562276	3.10139206648782e-7	4.376536771853039e-8	1.2103417828254809e-8	4.6124389454108304e-9	2.126753423015789e-9
-0.2227660171779821	2.209512863135855e-8	1.0408867695701396e-7	1.5963244023072054e-6	0.00002583323216034801	0.000054944417718804704	3.1336430247807157e-7	4.4177487872331365e-8	1.2212551693345707e-8	4.653009659439232e-9	2.145160524878371e-9
-0.22266601717798212	2.224585992546246e-8	1.0473725269781413e-7	1.6029632404533725e-6	0.00002611990718563431	0.00005613759614218265	3.166218677249137e-7	4.459328315124872e-8	1.2322608731353728e-8	4.693913379982243e-9	2.1637157798815215e-9
-0.2225660171779821	2.239750337494659e-8	1.0538936168796079e-7	1.6096271986348129e-6	0.00002641006132497665	0.0000573608398711186	3.19912238072704e-7	4.501278701146622e-8	1.243359691374816e-8	4.735152899267303e-9	2.1824204071539535e-9
-0.2224660171779821	2.2550064931746814e-8	1.0604502572676641e-7	1.6163164379671078e-6	0.00002670374343402772	0.000058615043018810885	3.232357528432247e-7	4.543603322792677e-8	1.2545524284177447e-8	4.776731034117502e-9	2.2012756363786853e-9
-0.2223660171779821	2.270355059024903e-8	1.0670426676193696e-7	1.6230311203895701e-6	0.000027001003158643348	0.000059901131006765374	3.265927550383081e-7	4.5863055897539146e-8	1.265839895916094e-8	4.818650626181148e-9	2.2202827078900178e-9
-0.2222660171779821	2.2857966387622074e-8	1.0736710689070252e-7	1.6297714086725875e-6	0.000027301890949509334	0.00006122006184228719	3.29983591382059e-7	4.629388944242557e-8	1.2772229128789285e-8	4.8609145421645016e-9	2.2394428727718202e-9
-0.22216601717798212	2.3013318404149467e-8	1.0803356836093058e-7	1.636537466424632e-6	0.000027606458077067478	0.00006257282745592085	3.334086123635158e-7	4.672856861319463e-8	1.2887023057429324e-8	4.903525674065614e-9	2.2587573929562553e-9
-0.2220660171779821	2.3169612763567827e-8	1.087036735722705e-7	1.6433294580996123e-6	0.00002791475664676206	0.00006396045510207182	3.3686817227989453e-7	4.7167128492256495e-8	1.3002789084438396e-8	4.946486939411539e-9	2.278227541323927e-9
-0.22196601717798212	2.3326855633405346e-8	1.0937744507729565e-7	1.6501475490041343e-6	0.000028226839614604195	0.00006538400882617	3.4036262928032324e-7	4.7609604497170396e-8	1.3119535624884948e-8	4.989801281497396e-9	2.2978546018047647e-9
-0.2218660171779821	2.3485053225324887e-8	1.1005490558265881e-7	1.6569919053048096e-6	0.0000285427608030661	0.00006684459100198867	3.438923454101206e-7	4.805603238402807e-8	1.3237271170276519e-8	5.0334716696278214e-9	2.3176398694799726e-9
-0.2217660171779821	2.3644211795469526e-8	1.107360779502579e-7	1.663862694035682e-6	0.000028862574917312426	0.00006834334394291825	3.4745768665561566e-7	4.850644825087444e-8	1.3356004289295828e-8	5.077501099361098e-9	2.3375846506850027e-9
-0.22166601717798212	2.3804337644810625e-8	1.1142098519840994e-7	1.670760083105611e-6	0.00002918633756177629	0.00006988145159124514	3.5105902298951423e-7	4.8960888541165063e-8	1.3475743628543424e-8	5.1218925927554835e-9	2.357690263113527e-9
-0.2215660171779821	2.3965437119498988e-8	1.1210965050303204e-7	1.6776842413057301e-6	0.00002951410525708716	0.00007146014128972476	3.546967284168075e-7	4.94193900472581e-8	1.3596497913288502e-8	5.166649198618015e-9	2.377958035922343e-9
-0.22146601717798212	2.412751661121954e-8	1.1280209719883874e-7	1.6846353383169822e-6	0.000029845935457362305	0.00007308068564001212	3.583711810212574e-7	4.9881989913946654e-8	1.3718275948227513e-8	5.211773992755921e-9	2.3983893098375153e-9
-0.2213660171779821	2.4290582557548537e-8	1.1349834878054239e-7	1.691613544717663e-6	0.00003018188656786654	0.00007474440445278813	3.6208276301244227e-7	5.0348725642028e-8	1.3841086618250049e-8	5.257270078230444e-9	2.418985437261306e-9
-0.2212660171779821	2.445464144231425e-8	1.1419842890407077e-7	1.698619031991061e-6	0.00003052201796305216	0.00007645266679472837	3.6583186077338186e-7	5.081963509191144e-8	1.3964938889213212e-8	5.303140585613361e-9	2.4397477823804364e-9
-0.22116601717798212	2.4619699795959863e-8	1.1490236138778572e-7	1.7056519725330464e-6	0.00003086639000498611	0.00007820689313778349	3.696188649087347e-7	5.129475648726309e-8	1.4089841808723367e-8	5.349388673245739e-9	2.4606777212751444e-9
-0.2210660171779821	2.478576419591093e-8	1.1561017021372134e-7	1.7127125396598463e-6	0.000031215064062176494	0.00008000855761659344	3.734441702936056e-7	5.1774128418693884e-8	1.4215804506926447e-8	5.39601752749982e-9	2.481776642029581e-9
-0.22096601717798212	2.4952841266944065e-8	1.1632187952882462e-7	1.719800907615737e-6	0.00003156810252880333	0.00008185919040021354	3.773081761229256e-7	5.225778984748233e-8	1.4342836197305566e-8	5.443030363042883e-9	2.503045944843037e-9
-0.2208660171779821	2.5120937681561256e-8	1.1703751364621393e-7	1.7269172515808848e-6	0.000031925568844369846	0.00008376038018476024	3.812112859614695e-7	5.274578010934119e-8	1.4470946177488101e-8	5.49043042310436e-9	2.5244870421425432e-9
-0.2207660171779821	2.5290060160364188e-8	1.177570970464374e-7	1.7340617476791609e-6	0.00003228752751377784	0.00008571377681396406	3.851539077944498e-7	5.3238138918222745e-8	1.4600143830059285e-8	5.538220979745163e-9	2.54610135869627e-9
-0.22066601717798212	2.546021547243542e-8	1.1848065437875548e-7	1.7412345729860668e-6	0.00003265404412784352	0.00008772109403513391	3.891364540787702e-7	5.373490637016609e-8	1.4730438623386379e-8	5.586405334130021e-9	2.5678903317284207e-9
-0.2205660171779821	2.563141043571929e-8	1.192082104624205e-7	1.7484359055366608e-6	0.0000330251853842597	0.00008978411239846539	3.9315934179487864e-7	5.423612294718429e-8	1.4861840112449283e-8	5.634986816802432e-9	2.589855411034904e-9
-0.22046601717798212	2.5803651917409436e-8	1.1993979028797943e-7	1.7556659243336093e-6	0.00003340101910901918	0.00009190468230820866	3.972229924992835e-7	5.474182952119743e-8	1.4994357939681093e-8	5.683968787962452e-9	2.6119980591003907e-9
-0.2203660171779821	2.5976946834337006e-8	1.206754190185789e-7	1.7629248093551967e-6	0.00003378161427830774	0.0000940847272347376	4.013278323777007e-7	5.5252067358003414e-8	1.512800183581675e-8	5.733354637747229e-9	2.634319751216517e-9
-0.2202660171779821	2.615130215336306e-8	1.2141512199127934e-7	1.7702127415634147e-6	0.00003416704104087934	0.00009632624709718539	4.05474292298846e-7	5.5766878121292855e-8	1.5262781620750212e-8	5.78314778651419e-9	2.6568219756010176e-9
-0.22016601717798212	2.632672489177519e-8	1.2215892471839293e-7	1.7775299029121888e-6	0.00003455737074092719	0.00009863132182697509	4.09662807868928e-7	5.628630387671133e-8	1.539870720440116e-8	5.833351685127533e-9	2.6795062335184693e-9
-0.2200660171779821	2.6503222117686745e-8	1.2290685288881875e-7	1.7848764763555508e-6	0.00003495267594146066	0.00010100211512325059	4.13893819486778e-7	5.681038709596051e-8	1.553578858759035e-8	5.883969815247211e-9	2.7023740394017994e-9
-0.21996601717798211	2.6680800950438728e-8	1.2365893236939295e-7	1.79225264585588e-6	0.000035353030448199685	0.00010344087841198521	4.1816777239966144e-7	5.7339170660944735e-8	1.5674035862923265e-8	5.935005689620796e-9	2.725426920975268e-9
-0.2198660171779821	2.6859468561007844e-8	1.2441518920626048e-7	1.7996585963923146e-6	0.00003575850933400648	0.0001059499550213778	4.224851167598226e-7	5.7872697867967384e-8	1.5813459215684805e-8	5.9864628523789145e-9	2.748666419378653e-9
-0.2197660171779821	2.7039232172413923e-8	1.251756496262368e-7	1.8070945139689919e-6	0.000036169188963855304	0.00010853178458695664	4.268463076816526e-7	5.8411012431963745e-8	1.5954068924740524e-8	6.038344879332514e-9	2.772094089292493e-9
-0.21966601717798212	2.7220099060135647e-8	1.2594034003820753e-7	1.8145605856236424e-6	0.000036585147020369785	0.00011118890770085741	4.312518052996546e-7	5.8954158490790163e-8	1.6095875363450254e-8	6.0906553782745825e-9	2.795711499064874e-9
-0.2195660171779821	2.7402076552526398e-8	1.2670928703452015e-7	1.8220569994359897e-6	0.00003700646252992871	0.00011392397082064946	4.3570207482706295e-7	5.950218060955261e-8	1.6238889000588905e-8	6.1433979892838275e-9	2.819520230839253e-9
-0.21946601717798211	2.75851720312335e-8	1.2748251739238788e-7	1.8295839445362646e-6	0.00003743321588935744	0.00011673973145425062	4.4019758661518734e-7	6.005512378498171e-8	1.6383120401277065e-8	6.196576385031494e-9	2.8435218806834905e-9
-0.2193660171779821	2.7769392931624726e-8	1.282600580753229e-7	1.837141611113904e-6	0.000037865488893230096	0.00011963906363867321	4.4473881621355325e-7	6.061303344986239e-8	1.652858022792298e-8	6.250194271092099e-9	2.867718058720525e-9
-0.2192660171779821	2.795474674321474e-8	1.290419362345602e-7	1.844730190426162e-6	0.000038303364761782345	0.0001226249637315238	4.4932624443072276e-7	6.117595547750453e-8	1.6675279241172152e-8	6.304255386256501e-9	2.8921103892599816e-9
-0.21916601717798212	2.8141241010096528e-8	1.2982817921050813e-7	1.8523498748068276e-6	0.00003874692816946104	0.0001257005565356875	4.539603573959069e-7	6.174393618626558e-8	1.68232283008681e-8	6.3587635028484824e-9	2.9167005109312565e-9
-0.2190660171779821	2.832888333137757e-8	1.3061881453420507e-7	1.8600008576750546e-6	0.00003919626527412558	0.0001288691017790309	4.586416466213431e-7	6.231702234412367e-8	1.697243836702306e-8	6.4137224270445605e-9	2.941490076818035e-9
-0.21896601717798211	2.8517681361617915e-8	1.314138699287874e-7	1.8676833335441409e-6	0.00003965146374691086	0.00013213400097260205	4.633706090654256e-7	6.289526117329544e-8	1.7122920500797875e-8	6.469135999196888e-9	2.966480754593899e-9
-0.2188660171779821	2.8707642811273846e-8	1.3221337331097433e-7	1.875397498030489e-6	0.00004011261280278077	0.00013549880467259067	4.681477471966548e-7	6.347870035491105e-8	1.7274685865493312e-8	6.525008094159707e-9	2.9916742266595373e-9
-0.2187660171779821	2.8898775447144108e-8	1.330173527925622e-7	1.8831435478625382e-6	0.000040579803231777185	0.00013896722017313763	4.7297356905835597e-7	6.406738803373495e-8	1.7427745727550917e-8	6.581342621618764e-9	3.0170721902811838e-9
-0.21866601717798212	2.9091087092821262e-8	1.3382583668193258e-7	1.8909216808898247e-6	0.000041053127430993446	0.00014254311965921344	4.77848588334227e-7	6.46613728229415e-8	1.7582111457564618e-8	6.638143526424495e-9	3.042676357730568e-9
-0.2185660171779821	2.9284585629144753e-8	1.3463885348556917e-7	1.8987320960920298e-6	0.00004153267943728112	0.00014623054885094306	4.827733244146806e-7	6.526070380893957e-8	1.773779453130227e-8	6.695414788928136e-9	3.068488456426097e-9
-0.2184660171779821	2.9479278994661292e-8	1.3545643190959763e-7	1.9065749935881809e-6	0.00004201855496071951	0.00015003373617324117	4.87748302464042e-7	6.586543055625432e-8	1.789480653073937e-8	6.7531604253218e-9	3.0945102290756516e-9
-0.2183660171779821	2.9675175186086047e-8	1.362786008613244e-7	1.914450574645823e-6	0.00004251085141885838	0.00015395710248719023	4.927740534885655e-7	6.647560311245738e-8	1.805315914510156e-8	6.811384487981445e-9	3.1207434338206582e-9
-0.2182660171779821	2.987228225876984e-8	1.371053894508015e-7	1.9223590416903585e-6	0.00004300966797175975	0.0001580052714224751	4.978511144053134e-7	6.709127201315565e-8	1.821286417191981e-8	6.870091065813853e-9	3.1471898443817083e-9
-0.21816601717798212	3.00706083271691e-8	1.3793682699239548e-7	1.9303005983143287e-6	0.00004351510555785825	0.00016218308035329554	5.029800281118905e-7	6.771248828703108e-8	1.83739335180952e-8	6.929284284606791e-9	3.1738512502056273e-9
-0.2180660171779821	3.027016156532194e-8	1.3877294300637816e-7	1.938275449286913e-6	0.00004402726693066249	0.0001664955920635429	5.081613435570705e-7	6.833930346093967e-8	1.853637920097659e-8	6.988968307383107e-9	3.2007294566140102e-9
-0.2179660171779821	3.0470950207325163e-8	1.3961376722051925e-7	1.9462838005633167e-6	0.00004454625669631435	0.00017094810715067855	5.133956158122665e-7	6.897176956506051e-8	1.8700213349447125e-8	7.049147334757852e-9	3.227826284953154e-9
-0.2178660171779821	3.067298254781925e-8	1.4045932957170386e-7	1.9543258592943918e-6	0.00004507218135203966	0.00017554617722183492	5.186834061439536e-7	6.960993913810883e-8	1.886544820502492e-8	7.109825605299876e-9	3.2551435727458128e-9
-0.2177660171779821	3.0876266942474486e-8	1.4130966020756034e-7	1.9624018338362394e-6	0.000045605149325501963	0.00018029561893992537	5.240252820869611e-7	7.025386523260077e-8	1.9032096122973023e-8	7.17100739589651e-9	3.282683173844085e-9
-0.21766601717798212	3.108081180848304e-8	1.4216478948809766e-7	1.9705119337598745e-6	0.00004614527101509193	0.00018520252898239273	5.294218175186993e-7	7.090360142017807e-8	1.9200169573422116e-8	7.232697022122037e-9	3.3104469585841327e-9
-0.2175660171779821	3.1286625625054494e-8	1.4302474798736077e-7	1.978656369860987e-6	0.00004669265883117202	0.00019027329998039258	5.348735927343161e-7	7.155920179698998e-8	1.9369681142505083e-8	7.294898838610296e-9	3.3384368139423324e-9
-0.2174660171779821	3.1493716933916815e-8	1.438895664950995e-7	1.9868353541697965e-6	0.000047247427238307026	0.00019551463751191144	5.403811945228101e-7	7.22207209891383e-8	1.954064353350286e-8	7.357617239430766e-9	3.366654643693041e-9
-0.2173660171779821	3.1702094339820015e-8	1.4475927601845351e-7	1.9950490999609062e-6	0.00004780969279850226	0.00020093357822852982	5.459452162440903e-7	7.288821415817704e-8	1.9713069568002988e-8	7.420856658468699e-9	3.395102368568024e-9
-0.2172660171779821	3.19117665110465e-8	1.4563390778364725e-7	2.003297821763324e-6	0.00004837957421547904	0.000206537509202346	5.515662579070163e-7	7.356173700667743e-8	1.9886972187070015e-8	7.484621569809098e-9	3.423781926417345e-9
-0.21716601717798212	3.212274217992356e-8	1.4651349323770063e-7	2.011581735370431e-6	0.00004895719238001536	0.00021233418858705074	5.572449262484179e-7	7.424134578385123e-8	2.0062364452428155e-8	7.548916488124555e-9	3.452695272372058e-9
-0.2170660171779821	3.2335030143342255e-8	1.4739806405016074e-7	2.0199010578501846e-6	0.00004954267041638012	0.00021833176769530549	5.629818348131153e-7	7.492709729123807e-8	2.0239259547656924e-8	7.61374596906738e-9	3.48184437900843e-9
-0.2169660171779821	3.254863926327944e-8	1.4828765211483754e-7	2.028256007555225e-6	0.0000501361337298899	0.00022453881460352532	5.687776040349468e-7	7.561904888845328e-8	2.041767077939857e-8	7.679114609665278e-9	3.511231236513806e-9
-0.2168660171779821	3.276357846732559e-8	1.491822895515637e-7	2.0366468041332036e-6	0.00005073771005562167	0.0002309643394051027	5.746328613188366e-7	7.631725849900401e-8	2.0597611578579204e-8	7.745027048721715e-9	3.5408578528544115e-9
-0.2167660171779821	3.2979856749216545e-8	1.500820087079633e-7	2.04507366853705e-6	0.00005134752950830841	0.00023761782124378538	5.805482411238664e-7	7.702178461616252e-8	2.077909550164145e-8	7.811487967219704e-9	3.5707262539444014e-9
-0.21666601717798212	3.31974831693699e-8	1.5098684216123998e-7	2.0535368230354506e-6	0.000051965724633456295	0.0002445092372710215	5.865243850474461e-7	7.773268630891196e-8	2.0962136231792326e-8	7.878502088730477e-9	3.600838483817134e-9
-0.2165660171779821	3.3416466855427225e-8	1.5189682271997972e-7	2.062036491223317e-6	0.00005259243045971127	0.00025164909368401487	5.925619419105205e-7	7.845002322795374e-8	2.114674758026184e-8	7.946074179825855e-9	3.6311966047978752e-9
-0.2164660171779821	3.363681700279899e-8	1.5281198342596503e-7	2.070572898032333e-6	0.00005322778455251128	0.00025904845901580345	5.986615678438531e-7	7.917385561178121e-8	2.133294348757642e-8	8.01420905049521e-9	3.6618026976782673e-9
-0.2163660171779821	3.385854287521688e-8	1.537323575560117e-7	2.0791462697416427e-6	0.00005387192706906409	0.000266718999864591	6.048239263754415e-7	7.990424429282392e-8	2.15207380248459e-8	8.082911554566379e-9	3.6926588618927744e-9
-0.2162660171779821	3.4081653805288595e-8	1.546579786238134e-7	2.0877568339885164e-6	0.000054525000814677966	0.0002746730192670939	6.110496885189886e-7	8.064125070365578e-8	2.171014539506294e-8	8.152186590131327e-9	3.7237672156966357e-9
-0.21616601717798212	3.430615919505955e-8	1.5558888038181126e-7	2.096404819779227e-6	0.000055187151300495426	0.0002829234979402492	6.173395328635657e-7	8.138493688327824e-8	2.1901179934417905e-8	8.222039099976043e-9	3.75512989634602e-9
-0.2160660171779821	3.453206851657824e-8	1.5652509682307018e-7	2.1050904574998786e-6	0.0000558585268026573	0.00029148413863695413	6.236941456643478e-7	8.213536548346575e-8	2.2093856113625923e-8	8.292474072014734e-9	3.786749060279613e-9
-0.2159660171779821	3.475939131246653e-8	1.5746666218317737e-7	2.113813978927381e-6	0.00005653927842294469	0.0003003694138855357	6.301142209345567e-7	8.289259977518784e-8	2.2288188539269218e-8	8.363496539728735e-9	3.818626883302263e-9
-0.2158660171779821	3.49881371964968e-8	1.5841361094215657e-7	2.1225756172405342e-6	0.00005722956015093898	0.00030959461740891566	6.366004605385558e-7	8.36567036551006e-8	2.248419195515387e-8	8.435111582610041e-9	3.850765560770635e-9
-0.2157660171779821	3.52183158541725e-8	1.5936597782639917e-7	2.131375607031153e-6	0.00005792952892774161	0.0003191759195487781	6.431535742861396e-7	8.44277416521119e-8	2.268188124368018e-8	8.50732432660927e-9	3.883167307780501e-9
-0.21566601717798212	3.544993704331339e-8	1.6032379781060604e-7	2.140214184315228e-6	0.00005863934471129576	0.00032913042705259014	6.497742800280033e-7	8.520577893401458e-8	2.288127142722745e-8	8.580139944588069e-9	3.915834359356053e-9
-0.2155660171779821	3.568301059464832e-8	1.612871061197565e-7	2.149091586544288e-6	0.00005935917054336332	0.000339476247617585	6.56463303752475e-7	8.599088131420196e-8	2.3082377669555e-8	8.653563656776904e-9	3.948768970641255e-9
-0.2154660171779821	3.591754641241094e-8	1.6225593823108457e-7	2.1580080526167682e-6	0.00006008917261819307	0.0003502325596259827	6.632213796834428e-7	8.678311525845131e-8	2.328521527721657e-8	8.72760073123683e-9	3.981973417092956e-9
-0.2153660171779821	3.6153554474942224e-8	1.6323032987607838e-7	2.166963822889455e-6	0.000060829520352937615	0.000361419687550745	6.700492503795641e-7	8.758254789178549e-8	2.3489799700990074e-8	8.80225648432658e-9	4.015449994676203e-9
-0.2152660171779821	3.639104483529802e-8	1.6421031704249733e-7	2.1759591391891197e-6	0.0000615803864598667	0.00037305918356121193	6.769476668347458e-7	8.838924700541557e-8	2.369614653732431e-8	8.877536281174489e-9	4.049201020061487e-9
-0.21516601717798212	3.663002762186108e-8	1.6519593597640087e-7	2.184994244824077e-6	0.00006234194702042529	0.0003851739159139253	6.839173885798773e-7	8.920328106375185e-8	2.3904271529797755e-8	8.953445536155018e-9	4.083228830823825e-9
-0.2150660171779821	3.687051303895987e-8	1.6618722318419845e-7	2.194069384595955e-6	0.00006311438156119287	0.00039778816477659444	6.909591837859133e-7	9.002471921150143e-8	2.4114190570596235e-8	9.029989713370389e-9	4.117535785644158e-9
-0.2149660171779821	3.711251136749269e-8	1.6718421543472217e-7	2.2031848048115498e-6	0.00006389787313180044	0.00041092772620321096	6.980738293682579e-7	9.08536312808426e-8	2.4325919702004892e-8	9.10717432713771e-9	4.152124264512746e-9
-0.2148660171779821	3.735603296555596e-8	1.681869497613072e-7	2.212340753294709e-6	0.00006469260838485782	0.00042462002505695945	7.052621110924884e-7	9.169008779868003e-8	2.4539475117916034e-8	9.185004942480303e-9	4.186996668934554e-9
-0.2147660171779821	3.76010882690808e-8	1.691954634639008e-7	2.2215374793983595e-6	0.00006549877765795297	0.0004388942377657678	7.125248236814557e-7	9.253415999397972e-8	2.4754873165353492e-8	9.263487175624987e-9	4.222155422136879e-9
-0.21466601717798212	3.7847687792472364e-8	1.7020979411117896e-7	2.2307752340165786e-6	0.000066316575057784	0.00045378142589458197	7.198627709237372e-7	9.338591980518823e-8	2.4972130346013437e-8	9.342626694504066e-9	4.257602969278976e-9
-0.2145660171779821	3.809584212925767e-8	1.712299795426951e-7	2.2400542695968444e-6	0.00006714619854648445	0.0004693146816300936	7.27276765783516e-7	9.42454398877358e-8	2.5191263317821146e-8	9.422429219262965e-9	4.293341777664108e-9
-0.2144660171779821	3.834556195273613e-8	1.7225605787103235e-7	2.2493748401522552e-6	0.00006798785003020777	0.0004855292863994946	7.347676305118461e-7	9.511279362162127e-8	2.5412288896504967e-8	9.502900522772566e-9	4.329374336953433e-9
-0.2143660171779821	3.859685801663928e-8	1.7328806748398612e-7	2.2587372012739574e-6	0.00006884173545003795	0.0005024628839869975	7.423361967593852e-7	9.598805511908346e-8	2.56352240571871e-8	9.584046431147656e-9	4.365703159382311e-9
-0.2142660171779821	3.884974115579454e-8	1.7432604704676078e-7	2.2681416101436224e-6	0.00006970806487529608	0.0005201556696723786	7.499833056905581e-7	9.687129923236191e-8	2.5860085935991466e-8	9.665872824270435e-9	4.402330779978993e-9
-0.21416601717798212	3.910422228679391e-8	1.7537003550418462e-7	2.277588325545982e-6	0.00007058705259930952	0.0005386505970976875	7.577098080991986e-7	9.776260156153779e-8	2.608689183166836e-8	9.748385636319128e-9	4.4392597567850815e-9
-0.2140660171779821	3.9360312408672734e-8	1.7642007208295228e-7	2.2870776078815917e-6	0.00007147891723772839	0.0005579936047745469	7.655165645257292e-7	9.866203846247506e-8	2.6315659207238137e-8	9.831590856303408e-9	4.476492671079019e-9
-0.2139660171779821	3.961802260358852e-8	1.7747619629387095e-7	2.296609719179469e-6	0.00007238388182944477	0.000578233864378326	7.734044453757613e-7	9.956968705483517e-8	2.6546405691649632e-8	9.915494528603613e-9	4.51403212760095e-9
-0.2138660171779821	3.987736403751233e-8	1.7853844793414426e-7	2.3061849231101034e-6	0.00007330217394022261	0.0005994240532422645	7.813743310403537e-7	1.0048562523019963e-7	2.6779149081460514e-8	1.0000102753517518e-8	4.551880754780928e-9
-0.2137660171779821	4.0138347960921033e-8	1.7960686708966267e-7	2.315803484998338e-6	0.00007423402576908898	0.0006216206537674224	7.894271120177282e-7	1.0140993166026936e-7	2.7013907342531663e-8	1.0085421687811341e-8	4.590041204968618e-9
-0.21366601717798211	4.040098570949967e-8	1.806814941373238e-7	2.3254656718364833e-6	0.00007517967425759493	0.0006448842828112358	7.975636890366286e-7	1.0234268580516787e-7	2.7250698611742785e-8	1.0171457545277611e-8	4.62851615466598e-9
-0.2135660171779821	4.0665288704847965e-8	1.817623697473641e-7	2.3351717522974946e-6	0.00007613936120201914	0.0006692800545127247	8.057849731812546e-7	1.0328396792183234e-7	2.748954119872555e-8	1.0258216597298328e-8	4.667308304762037e-9
-0.2134660171779821	4.0931268455193246e-8	1.8284953488571517e-7	2.344921996748211e-6	0.00007711333336860422	0.0006948779804660261	8.14091886017805e-7	1.0423385907249862e-7	2.7730453587614224e-8	1.0345705173414105e-8	4.706420380770193e-9
-0.2133660171779821	4.1198936556112206e-8	1.8394303081638928e-7	2.3547166772628283e-6	0.00007810184261193311	0.0007217534116739395	8.224853597227335e-7	1.0519244113329148e-7	2.7973454438818164e-8	1.04339296618999e-8	4.745855133068189e-9
-0.2132660171779821	4.146830469125497e-8	1.8504289910386498e-7	2.3645560676362867e-6	0.00007910514599651751	0.0007499875273105701	8.309663372125625e-7	1.0615979680289699e-7	2.8218562590809956e-8	1.0522896510345708e-8	4.785615337140073e-9
-0.21316601717798211	4.173938463308051e-8	1.861491816155179e-7	2.3744404433979534e-6	0.00008012350592172272	0.0007796678760111105	8.395357722755171e-7	1.0713600961135137e-7	2.8465797061936038e-8	1.0612612226244773e-8	4.825703793821361e-9
-0.2130660171779821	4.2012188243595406e-8	1.8726192052405389e-7	2.384370081825273e-6	0.0000811571902501129	0.0008108889762002999	8.481946297047727e-7	1.0812116392891361e-7	2.8715177052244926e-8	1.0703083377586825e-8	4.866123329546113e-9
-0.2129660171779821	4.228672747509994e-8	1.8838115830997654e-7	2.394345261957632e-6	0.00008220647243933154	0.0008437529828899781	8.569438854334885e-7	1.0911534497504944e-7	2.8966721945335817e-8	1.0794316593458261e-8	4.906876796597118e-9
-0.2128660171779821	4.256301437094183e-8	1.8950693776406603e-7	2.4043662646102096e-6	0.00008327163167762859	0.0008783704294398703	8.657845266716039e-7	1.1011863882751103e-7	2.9220451310227803e-8	1.0886318564648406e-8	4.947967073358218e-9
-0.2127660171779821	4.2841061066277035e-8	1.9063930198989315e-7	2.414433372388125e-6	0.00008435295302314413	0.0009148610540109366	8.747175520444232e-7	1.1113113243152745e-7	2.947638490324895e-8	1.0979096044262743e-8	4.9893970645697195e-9
-0.21266601717798211	4.312087978883507e-8	1.9177829440633856e-7	2.4245468697004635e-6	0.00008545072754706285	0.0009533547218781542	8.837439717329827e-7	1.1215291360908848e-7	2.973454266994494e-8	1.1072655848341473e-8	5.031169701586088e-9
-0.2125660171779821	4.3402482859695006e-8	1.9292395875014966e-7	2.4347070427746223e-6	0.0000865652524807755	0.000993992456446153	8.928648076163161e-7	1.1318407106834849e-7	2.999494474701103e-8	1.1167004856486013e-8	5.073287942636634e-9
-0.2124660171779821	4.3685882694064707e-8	1.9407633907850977e-7	2.44491417967064e-6	0.0000876968313671546	0.0010369275937704783	9.02081093415507e-7	1.1422469441312324e-7	3.0257611464241676e-8	1.1262150012491256e-8	5.1157547730886885e-9
-0.2123660171779821	4.397109180207087e-8	1.9523547977164008e-7	2.4551685702957326e-6	0.0000888457742160928	0.0010823270776843211	9.113938748397246e-7	1.1527487415250739e-7	3.0522563346504805e-8	1.1358098324984944e-8	5.158573205713836e-9
-0.2122660171779821	4.425812278955189e-8	1.9640142553540708e-7	2.4654705064187895e-6	0.00009001239766442068	0.001130372915327263	9.20804209734051e-7	1.1633470171058858e-7	3.078982111573374e-8	1.1454856868073174e-8	5.201746280956335e-9
-0.2121660171779821	4.454698835886435e-8	1.9757422140398471e-7	2.475820281685299e-6	0.0000911970251403724	0.0011812638160511786	9.30313168229426e-7	1.174042694362938e-7	3.1059405692946074e-8	1.1552432781994519e-8	5.2452770672055005e-9
-0.2120660171779821	4.4837701309689144e-8	1.98753912742499e-7	2.4862181916319777e-6	0.0000923999870327051	0.0012352170404279401	9.399218328943675e-7	1.184836706133206e-7	3.133133820027879e-8	1.1650833273778697e-8	5.289168661069446e-9
-0.2119660171779821	4.513027453985079e-8	1.9994054524973032e-7	2.496664533701846e-6	0.00009362162086465873	0.0012924704905281272	9.496312988888355e-7	1.195729994702032e-7	3.160563996304935e-8	1.1750065617913905e-8	5.333424187652986e-9
-0.2118660171779821	4.542472104614282e-8	2.0113416496082536e-7	2.507159607259313e-6	0.00009486227147289526	0.0013532850779127508	9.59442674120067e-7	1.2067235119048952e-7	3.188233251183912e-8	1.1850137157021308e-8	5.378046800837809e-9
-0.2117660171779821	4.572105392515851e-8	2.0233481825003017e-7	2.5177037136053176e-6	0.00009612229119157258	0.0014179474120617768	9.693570794004402e-7	1.217818219230242e-7	3.21614375845968e-8	1.1951055302535542e-8	5.423039683565612e-9
-0.2116660171779821	4.601928637413288e-8	2.0354255183345853e-7	2.528297155992726e-6	0.00009740204004174143	0.001486772859466512	9.79375648607492e-7	1.2290150879236707e-7	3.244297712876903e-8	1.2052827535393723e-8	5.468406048124583e-9
-0.2115660171779821	4.631943169178936e-8	2.0475741277187582e-7	2.538940239641757e-6	0.00009870188592621656	0.0015601090326007772	9.894995288459862e-7	1.2403150990931615e-7	3.2726973303450904e-8	1.2155461406731267e-8	5.514149136438574e-9
-0.2114660171779821	4.662150327919533e-8	2.0597944847350778e-7	2.549633271755524e-6	0.00010002220483011005	0.001638339778792045	9.997298806121258e-7	1.251719243815577e-7	3.301344848156095e-8	1.2258964538584797e-8	5.5602722203592415e-9
-0.2113660171779821	4.6925514640626215e-8	2.0720870669688474e-7	2.5603765615358026e-6	0.00010136338102722493	0.0017218897520452057	1.0100678779600014e-6	1.2632285232444052e-7	3.330242525204124e-8	1.2363344624603679e-8	5.60677860196176e-9
-0.2112660171779821	4.7231479384436595e-8	2.084452355536967e-7	2.571170420198832e-6	0.00010272580729248108	0.0018112296666408525	1.020514708670159e-6	1.2748439487187127e-7	3.359392642208057e-8	1.246860943076796e-8	5.653671613843166e-9
-0.2111660171779821	4.753941122393938e-8	2.0968908351168567e-7	2.582015160991263e-6	0.00010410988512058733	0.0019068823504857205	1.0310715744204557e-6	1.2865665418733507e-7	3.38879750193612e-8	1.2574766796114672e-8	5.700954619424003e-9
-0.2110660171779821	4.784932397829417e-8	2.109402993975579e-7	2.592911099206282e-6	0.00010551602495116926	0.0020094297395413783	1.0417396909591787e-6	1.2983973347504505e-7	3.418459429433276e-8	1.2681824633472012e-8	5.748631013253341e-9
-0.2109660171779821	4.816123157340186e-8	2.1219893239992348e-7	2.6038585521998135e-6	0.00010694464640055381	0.0021195209832319734	1.0525202882804217e-6	1.3103373699121934e-7	3.448380772250813e-8	1.2789790930200862e-8	5.7967042213166625e-9
-0.2108660171779821	4.847514804280939e-8	2.1346503207226498e-7	2.6148578394068975e-6	0.00010839617850045655	0.0022378818658414703	1.063414610801849e-6	1.3223877005548858e-7	3.478563900678763e-8	1.289867374894492e-8	5.845177701347506e-9
-0.2107660171779821	4.8791087528621504e-8	2.1473864833592455e-7	2.625909282358127e-6	0.00010987105994377537	0.002365325792224598	1.0744239175447556e-6	1.3345493906243275e-7	3.509011207980589e-8	1.3008481228388112e-8	5.894054943141775e-9
-0.2106660171779821	4.910906428242251e-8	2.1601983148313443e-7	2.6370132046963762e-6	0.00011136973933776436	0.0025027666398343995	1.08554948231661e-6	1.3468235149325737e-7	3.539725110630719e-8	1.31192215840215e-8	5.943339468876139e-9
-0.21056601717798212	4.942909266620463e-8	2.1730863218005156e-7	2.6481699321934633e-6	0.00011289267546480668	0.0026512338458742927	1.0967925938959323e-6	1.3592111592759844e-7	3.5707080485545374e-8	1.3230903108916703e-8	5.993034833429013e-9
-0.2104660171779821	4.975118715330618e-8	2.1860510146984307e-7	2.6593797927671097e-6	0.00011444033755106328	0.0028118901819364304	1.1081545562197186e-6	1.3717134205546626e-7	3.601962485371059e-8	1.3343534174508888e-8	6.043144624705696e-9
-0.2103660171779821	5.007536232935824e-8	2.1990929077577832e-7	2.6706431164979626e-6	0.00011601320554326432	0.00298605277347911	1.119636688573299e-6	1.3843314068932882e-7	3.633490908638318e-8	1.3457123231387983e-8	6.093672463966329e-9
-0.2102660171779821	5.040163289323969e-8	2.2122125190436837e-7	2.681960235646785e-6	0.00011761177039392008	0.0031752180541150792	1.1312403257827742e-6	1.3970662377633135e-7	3.6652958301013835e-8	1.3571678810097984e-8	6.144622006157734e-9
-0.2101660171779821	5.073001365804177e-8	2.2254103704851972e-7	2.69333148467178e-6	0.00011923653435524368	0.0033810915130770393	1.1429668184100283e-6	1.4099190441066618e-7	3.6973797859433234e-8	1.3687209521945553e-8	6.195996940248793e-9
-0.21006601717798212	5.106051955204122e-8	2.2386869879071878e-7	2.704757200246042e-6	0.00012088801128208318	0.003605623309243661	1.1548175329503077e-6	1.4228909684607452e-7	3.7297453370386446e-8	1.3803724059816676e-8	6.247800989569129e-9
-0.2099660171779821	5.1393165619682646e-8	2.2520429010625677e-7	2.7162377212752187e-6	0.00012256672694418256	0.00385105110124614	1.1667938520324953e-6	1.4359831650850304e-7	3.762395069209812e-8	1.3921231199002856e-8	6.300037912151686e-9
-0.2098660171779821	5.1727967022568635e-8	2.2654786436646185e-7	2.727773388915199e-6	0.00012427321934809025	0.004119951799954053	1.178897174622003e-6	1.449196800089015e-7	3.7953315934864394e-8	1.4039739798035577e-8	6.352711501078597e-9
-0.2097660171779821	5.2064939040462744e-8	2.2789947534198547e-7	2.739364546590111e-6	0.000126008039069061	0.004415304413536522	1.191128916226478e-6	1.4625330515617474e-7	3.828557546367489e-8	1.4159258799530277e-8	6.405825584831341e-9
-0.2096660171779821	5.2404097072296795e-8	2.2925917720609832e-7	2.751011540010284e-6	0.0001277717495932936	0.0047405667624696	1.2034905091041723e-6	1.4759931097027945e-7	3.86207559008623e-8	1.4279797231039232e-8	6.459384027644007e-9
-0.20956601717798212	5.274545663719165e-8	2.3062702453802757e-7	2.7627147171905237e-6	0.0001295649276708734	0.005099769642095222	1.2159834024751747e-6	1.4895781769547678e-7	3.895888412878262e-8	1.4401364205913785e-8	6.513390729860645e-9
-0.2094660171779821	5.308903337548668e-8	2.3200307232632303e-7	2.7744744284684654e-6	0.00013138816367981042	0.005497633072674552	1.2286090627354777e-6	1.5032894681374366e-7	3.9299987292525204e-8	1.4523968924176205e-8	6.567849628296616e-9
-0.2093660171779821	5.343484304977551e-8	2.3338737597224507e-7	2.786291026523041e-6	0.0001332420620015393	0.005939710697939245	1.241368973673872e-6	1.517128210583285e-7	3.964409280265148e-8	1.4647620673400096e-8	6.622764696603261e-9
-0.2092660171779821	5.3782901545957334e-8	2.3477999129319612e-7	2.7981648663932134e-6	0.00013512724140832467	0.006432570309224736	1.254264636691838e-6	1.5310956442747914e-7	3.999122833796647e-8	1.4772328829601658e-8	6.678139945637151e-9
-0.2091660171779821	5.413322487429253e-8	2.361809745261754e-7	2.810096305496734e-6	0.00013704433546297994	0.0069840210774339585	1.2672975710263414e-6	1.5451930219832132e-7	4.0341421848318825e-8	1.48981028581396e-8	6.733979423832707e-9
-0.20906601717798212	5.4485829170471605e-8	2.37590382331268e-7	2.8220857036491846e-6	0.00013899399293134475	0.0076034016481965954	1.280469313975684e-6	1.5594216094090572e-7	4.0694701557434515e-8	1.5024952314625576e-8	6.790287217579318e-9
-0.2089660171779821	5.4840730696693593e-8	2.390082717951683e-7	2.8341334230831345e-6	0.00014097687820798952	0.008301948201227767	1.293781421128362e-6	1.5737826853241726e-7	4.105109596577996e-8	1.5152886845844094e-8	6.847067451602151e-9
-0.20886601717798212	5.519794584275129e-8	2.4043470043471975e-7	2.846239828467336e-6	0.00014299367175561688	0.009093268485878629	1.3072354665950138e-6	1.5882775417154403e-7	4.141063385345808e-8	1.528191619068235e-8	6.9043242893470065e-9
-0.2087660171779821	5.555749112713265e-8	2.418697262005134e-7	2.858405286926306e-6	0.00014504507055868035	0.009993957598691665	1.320833043243556e-6	1.6029074839302792e-7	4.177334428313683e-8	1.5412050181070652e-8	6.96206193336981e-9
-0.2086660171779821	5.591938319812773e-8	2.433134074805023e-7	2.8706301680599325e-6	0.00014713178859172203	0.0110244051776671	1.334575762937479e-6	1.6176738308237817e-7	4.213925660301072e-8	1.554329874293325e-8	7.020284625729827e-9
-0.20856601717798212	5.6283638834946694e-8	2.4476580310364e-7	2.882914843963204e-6	0.00014925455730296938	0.01220986373469196	1.3484652567773057e-6	1.6325779149075085e-7	4.2508400449794156e-8	1.5675671897148418e-8	7.078996648386988e-9
-0.2084660171779821	5.665027494885159e-8	2.462269723435836e-7	2.895259689246293e-6	0.0001514141261137907	0.01358187705831761	1.3625031753454807e-6	1.647621082500246e-7	4.288080575175073e-8	1.580917976052075e-8	7.138202323604371e-9
-0.20836601717798212	5.701930858429355e-8	2.4769697492239517e-7	2.9076650810545836e-6	0.00015361126293453661	0.015180210656516962	1.3766911889543777e-6	1.6628046938802414e-7	4.3256502731753307e-8	1.5943832546762414e-8	7.1979060143537955e-9
-0.2082660171779821	5.739075692006573e-8	2.491758710143022e-7	2.920131399089022e-6	0.0001558467546974502	0.017055490317764415	1.3910309878978775e-6	1.678130123439495e-7	4.3635521910381685e-8	1.60796405674863e-8	7.258112124726802e-9
-0.2081660171779821	5.776463727046388e-8	2.506637212494792e-7	2.932659025626623e-6	0.00015812140790722197	0.019272851374701742	1.4055242827062318e-6	1.6935987598397305e-7	4.401789410905242e-8	1.6216614233209824e-8	7.318825100349563e-9
-0.20806601717798212	5.8140967086458873e-8	2.521605867178694e-7	2.9452483455410424e-6	0.0001604360492098985	0.021917047908191982	1.4201728044044294e-6	1.7092120061701857e-7	4.440365045318458e-8	1.6354764054369133e-8	7.380049428802297e-9
-0.2079660171779821	5.851976395688039e-8	2.5366652897304474e-7	2.9578997463234804e-6	0.00016279152598081705	0.025099695626309593	1.434978304774135e-6	1.7249712801073813e-7	4.479282237540342e-8	1.6494100642345332e-8	7.441789640043595e-9
-0.20786601717798212	5.890104560961228e-8	2.5518161003608816e-7	2.970613618103659e-6	0.00016518870693228943	0.028969666962298534	1.449942556619112e-6	1.7408780140766408e-7	4.518544161877558e-8	1.6634634710501393e-8	7.504050306838866e-9
-0.2077660171779821	5.928482991279779e-8	2.5670589239953e-7	2.983390353670992e-6	0.0001676284827417997	0.03372818435452668	1.4650673540343405e-6	1.7569336554156286e-7	4.5581540240084597e-8	1.6776377075230583e-8	7.566836045193671e-9
-0.2076660171779821	5.967113487605726e-8	2.582394390313047e-7	2.996230348495979e-6	0.0001701117667014862	0.039650949400276955	1.4803545126787726e-6	1.7731396665397268e-7	4.598115061314161e-8	1.6919338657016434e-8	7.630151514791809e-9
-0.20756601717798212	6.005997865171854e-8	2.597823133787567e-7	3.0091340007517314e-6	0.00017263949538974443	0.04712077550959121	1.4958058700518315e-6	1.7894975251094629e-7	4.638430543213404e-8	1.7063530481504828e-8	7.694001419437978e-9
-0.2074660171779821	6.04513795360551e-8	2.613345793726703e-7	3.022101711335721e-6	0.0001752126293657881	0.05667560067407144	1.5114232857736955e-6	1.8060087241998382e-7	4.67910377150114e-8	1.7208963680587102e-8	7.758390507505388e-9
-0.20736601717798211	6.084535597054085e-8	2.628963014313481e-7	3.0351338838916946e-6	0.0001778321538880739	0.06907780361960805	1.5272086418693972e-6	1.8226747724717007e-7	4.720138080690941e-8	1.7355649493495428e-8	7.823323572388146e-9
-0.2072660171779821	6.124192654311311e-8	2.644675444647214e-7	3.0482309248317756e-6	0.0001804990796575104	0.0854087475337947	1.5431638430568562e-6	1.8394971943451492e-7	4.7615368383614066e-8	1.7503599267910672e-8	7.888805452958678e-9
-0.2071660171779821	6.164110998944893e-8	2.6604837387849964e-7	3.0613932433587513e-6	0.00018321444358643536	0.10717828405424792	1.5592908170388103e-6	1.8564775301749644e-7	4.80330344550627e-8	1.765282446108186e-8	7.954841034029965e-9
-0.20706601717798212	6.2042925194255e-8	2.6763885557835733e-7	3.0746212514885918e-6	0.00018597930959436077	0.13638488040398716	1.575591514798841e-6	1.873617336428198e-7	4.845441336888723e-8	1.7803336640958704e-8	8.021435246822942e-9
-0.2069660171779821	6.244739119256669e-8	2.692390559741641e-7	3.0879153640731247e-6	0.0001887947694315556	0.1752964511753064	1.5920679109013682e-6	1.8909181858637787e-7	4.887953981399481e-8	1.7955147487335772e-8	8.088593069439036e-9
-0.20686601717798211	6.285452717106232e-8	2.708490419842461e-7	3.101275998822904e-6	0.00019166194353156712	0.22532178600036826	1.6087220037958368e-6	1.9083816677143033e-7	4.9308448824191974e-8	1.810826879301016e-8	8.156319527337626e-9
-0.2067660171779821	6.32643524693874e-8	2.7246888103969405e-7	3.1147035763302516e-6	0.00019458198189383445	0.28382199311815176	1.6255558161250563e-6	1.926009387869987e-7	4.974117578184661e-8	1.826271246495145e-8	8.224619693818997e-9
-0.2066660171779821	6.367688658149563e-8	2.740986410887129e-7	3.128198520092648e-6	0.00019755606499761617	0.3388435856932245	1.6425713950378618e-6	1.9438029690648363e-7	5.0177756421595564e-8	1.841849052548517e-8	8.293498690512404e-9
-0.20656601717798212	6.409214915699666e-8	2.757383906009978e-7	3.1417612565360645e-6	0.000200585404748466	0.3686268116265109	1.6597708125059666e-6	1.9617640510649444e-7	5.061822683409006e-8	1.8575615113488647e-8	8.36296168786953e-9
-0.2064660171779821	6.451016000252207e-8	2.7738819857216827e-7	3.1553922150387294e-6	0.00020367124545860298	0.3572454189672162	1.6771561656452916e-6	1.9798942908591414e-7	5.10626234697869e-8	1.8734098485600712e-8	8.43301390566327e-9
-0.20636601717798211	6.493093908310243e-8	2.790481345282339e-7	3.1690918279550245e-6	0.00020681486486253883	0.31232086871277154	1.6947295770416902e-6	1.998195362851865e-7	5.1510983142780964e-8	1.8893953017444612e-8	8.503660613492062e-9
-0.2062660171779821	6.535450652355707e-8	2.80718268530107e-7	3.1828605306395364e-6	0.00021001757516940782	0.2556117091076032	1.712493195081225e-6	2.0166689590583553e-7	5.1963343034683796e-8	1.905519120486488e-8	8.574907131289916e-9
-0.2061660171779821	6.578088260989577e-8	2.8239867117814255e-7	3.1966987614713297e-6	0.0002132807241534999	0.20317415729519134	1.7304491942848897e-6	2.03531678930209e-7	5.2419740698540725e-8	1.921782566517695e-8	8.646758829841287e-9
-0.20606601717798212	6.621008779074045e-8	2.840894136167549e-7	3.2106069618786154e-6	0.00021660569628460552	0.16070112432969175	1.7485997756482072e-6	2.0541405814148498e-7	5.288021406280273e-8	1.93818691384326e-8	8.719221131303048e-9
-0.2059660171779821	6.664214267874941e-8	2.8579056753902404e-7	3.2245855763632236e-6	0.00021999391389976213	0.12809580691588082	1.7669471669852282e-6	2.0731420814387563e-7	5.334480143533099e-8	1.9547334488696632e-8	8.792299509730253e-9
-0.2058660171779821	6.707706805206797e-8	2.875022051914047e-7	3.2386350525258354e-6	0.0002234468384181983	0.10345821814875324	1.7854936232776067e-6	2.0923230538311824e-7	5.38135415074587e-8	1.971423470534132e-8	8.865999491609634e-9
-0.2057660171779821	6.751488485578131e-8	2.892243993784309e-7	3.2527558410909013e-6	0.00022696597160123125	0.08480187829423054	1.8042414270282948e-6	2.1116852816717724e-7	5.4286473358091274e-8	1.9882582904351924e-8	8.94032665639753e-9
-0.2056660171779821	6.795561420339066e-8	2.909572234674952e-7	3.266948395932192e-6	0.00023055285685903958	0.07052995133054799	1.8231928886203252e-6	2.131230566872148e-7	5.476363645785843e-8	2.00523923296494e-8	9.015286637064562e-9
-0.20556601717798212	6.839927737829634e-8	2.9270075139365273e-7	3.2812131740982734e-6	0.00023420908060627576	0.0594644351968271	1.8423503466804286e-6	2.1509607303880164e-7	5.524507067331075e-8	2.022367635442581e-8	9.090885120645609e-9
-0.2054660171779821	6.884589583530107e-8	2.944550576644897e-7	3.295550635838465e-6	0.00023793627366862328	0.050761371534165635	1.8617161684479128e-6	2.1708776124339605e-7	5.573081627116595e-8	2.0396448482496748e-8	9.16712784879691e-9
-0.2053660171779821	6.92954912021233e-8	2.9622021736501316e-7	3.309961244628747e-6	0.0002417361127424229	0.043819548998712626	1.881292750148449e-6	2.1909830727006142e-7	5.62209139226032e-8	2.0570722349666844e-8	9.244020618358028e-9
-0.2052660171779821	6.974808528092791e-8	2.979963061626164e-7	3.324445467198191e-6	0.00024561032190972127	0.038208484386408906	1.9010825173733295e-6	2.211278990574698e-7	5.671540470760739e-8	2.074651172511239e-8	9.321569281921042e-9
-0.2051660171779821	7.020370004987115e-8	2.9978340031206346e-7	3.339003773555371e-6	0.00024956067421105473	0.03361679859970044	1.9210879254638063e-6	2.2317672653614816e-7	5.7214330119362055e-8	2.0923830512777912e-8	9.399779748405536e-9
-0.20506601717798212	7.066235766465808e-8	3.015815766605357e-7	3.353636637015153e-6	0.000253588993278532	0.02981647015598824	1.9413114599009556e-6	2.2524498165100773e-7	5.771773206869422e-8	2.1102692752789763e-8	9.478657983640101e-9
-0.2049660171779821	7.112408046011946e-8	3.033909126527229e-7	3.368344534225675e-6	0.00025769715503182834	0.026638325601076637	1.9617556367009045e-6	2.2733285838413855e-7	5.822565288856924e-8	2.1283112622884626e-8	9.55821001095004e-9
-0.2048660171779821	7.15888909517989e-8	3.052114863359597e-7	3.383127945195506e-6	0.00026188708943982163	0.02395520601169983	1.9824230028156276e-6	2.2944055277787735e-7	5.8738135338637644e-8	2.1465104439853983e-8	9.63844191175192e-9
-0.2047660171779821	7.205681183756137e-8	3.070433763654173e-7	3.397987353321263e-6	0.00026616078235081465	0.02167031963085939	2.0033161365394296e-6	2.315682629581677e-7	5.925522260983556e-8	2.1648682661006468e-8	9.719359826154723e-9
-0.2046660171779821	7.252786599921116e-8	3.088866620093383e-7	3.4129232454151464e-6	0.0002705202773943318	0.019709100078753122	2.02443764792102e-6	2.3371618915818366e-7	5.977695832903672e-8	2.183386188564441e-8	9.800969953567295e-9
-0.20456601717798212	7.30020765041287e-8	3.1074142315431375e-7	3.427936111732983e-6	0.00027496767795770065	0.018013449166311268	2.0457901791814366e-6	2.3588453374225092e-7	6.03033865637576e-8	2.20206568565584e-8	9.883278553312827e-9
-0.2044660171779821	7.347946660692377e-8	3.1260774031063197e-7	3.4430264460023873e-6	0.0002795051492407718	0.01653761693868166	2.0673764051378616e-6	2.3807350123005805e-7	6.083455182691958e-8	2.2209082461538545e-8	9.966291945250045e-9
-0.2043660171779821	7.396005975110391e-8	3.144856946176543e-7	3.4581947454512175e-6	0.0002841349203922729	0.015245217972661703	2.089199033633349e-6	2.4028329832115554e-7	6.137049908166317e-8	2.239915373490232e-8	1.0050016510401433e-8
-0.2042660171779821	7.444387957075764e-8	3.163753678492534e-7	3.473441510836286e-6	0.00028885928673150544	0.01410704526050974	2.111260805972706e-6	2.4251413391975806e-7	6.191127374621966e-8	2.2590885859040026e-8	1.0134458691588363e-8
-0.2041660171779821	7.493094989225713e-8	3.1827684241931047e-7	3.4887672464723055e-6	0.00029368061205926405	0.013099450422195529	2.133564497364393e-6	2.447662191598474e-7	6.245692169883943e-8	2.2784294165978265e-8	1.0219624994073429e-8
-0.20406601717798212	7.542129473597447e-8	3.201902013872417e-7	3.5041724602610796e-6	0.0002986013310620379	0.012203130619221805	2.1561129173687437e-6	2.470397674305693e-7	6.300748928277482e-8	2.297939413895927e-8	1.0305521986209456e-8
-0.2039660171779821	7.591493831801691e-8	3.2211552846360205e-7	3.519657663720993e-6	0.00030362395181382615	0.01140221076507506	2.178908910352533e-6	2.4933499440196127e-7	6.356302331132465e-8	2.3176201414040474e-8	1.0392156300096646e-8
-0.2038660171779821	7.641190505197666e-8	3.240529080157253e-7	3.535223372016739e-6	0.0003087510583800219	0.01068354242433388	2.2019553559498795e-6	2.516521180509686e-7	6.412357107293314e-8	2.3374731781710355e-8	1.0479534632245988e-8
-0.2037660171779821	7.691221955070148e-8	3.260024250734301e-7	3.550870103989347e-6	0.0003139853135281703	0.010036163335601343	2.225255169529819e-6	2.5399135868780056e-7	6.468918033635246e-8	2.3575001188523734e-8	1.0567663744251107e-8
-0.2036660171779821	7.741590662807947e-8	3.27964165334771e-7	3.5665983821864317e-6	0.000319329461550536	0.009450877153721986	2.2488113026703615e-6	2.563529389825906e-7	6.525989935586133e-8	2.3777025738754935e-8	1.0656550463466931e-8
-0.20356601717798212	7.792299130083898e-8	3.299382151718391e-7	3.582408732892655e-6	0.00032478633120378285	0.00891992399985329	2.272626743639287e-6	2.587370839923854e-7	6.583577687654482e-8	2.3980821696069588e-8	1.0746201683695948e-8
-0.2034660171779821	7.843349879037603e-8	3.319246616366482e-7	3.598301686160715e-6	0.000330358838771281	0.008436720203836474	2.2967045178819685e-6	2.6114402118847954e-7	6.641686213963999e-8	2.4186405485217043e-8	1.0836624365882938e-8
-0.2033660171779821	7.894745452458526e-8	3.339235924670261e-7	3.6142777758422055e-6	0.0003360499912538446	0.007995651206519386	2.3210476885157495e-6	2.635739804840521e-7	6.70032048879365e-8	2.4393793693738996e-8	1.0927825538816262e-8
-0.2032660171779821	7.946488413972266e-8	3.359350960926166e-7	3.6303375396191846e-6	0.00034186288969510325	0.007591905626361313	2.3456593568317866e-6	2.6602719426217935e-7	6.759485537124748e-8	2.4603003073700912e-8	1.101981229983827e-8
-0.2031660171779821	7.99858134822766e-8	3.3795926164089775e-7	3.6464815190356903e-6	0.00034780073264789553	0.00722134143985575	2.370542662803643e-6	2.6850389740415733e-7	6.819186435193859e-8	2.4814050543440784e-8	1.1112591815562621e-8
-0.20306601717798212	8.051026861086275e-8	3.399961789432805e-7	3.662710259529717e-6	0.0003538668197885754	0.006880377392977184	2.395700785603434e-6	2.7100432731819354e-7	6.879428311052465e-8	2.5026953189338967e-8	1.1206171322600336e-8
-0.2029660171779821	8.103827579813566e-8	3.4204593854125877e-7	3.6790243104654604e-6	0.0003600645556863868	0.006565904369645608	2.421136944125165e-6	2.7352872396844206e-7	6.940216345133234e-8	2.524172826760764e-8	1.1300558128293936e-8
-0.2028660171779821	8.156986153271953e-8	3.4410863169261676e-7	3.6954242251658015e-6	0.000366397453735472	0.006275212646727779	2.4468543975155893e-6	2.760773299043935e-7	7.001555770822569e-8	2.5458393206101435e-8	1.1395759611459727e-8
-0.2027660171779821	8.21050525211576e-8	3.4618435037769543e-7	3.711910560945062e-6	0.00037286914025756366	0.006005931872359497	2.4728564457126287e-6	2.7865039029062744e-7	7.063451875040047e-8	2.5676965606147353e-8	1.1491783223137994e-8
-0.2026660171779821	8.264387568988057e-8	3.4827318730572437e-7	3.7284838791421906e-6	0.00037948335878376123	0.005755981293283219	2.4991464299915585e-6	2.8124815293693446e-7	7.125909998824839e-8	2.5897463244397525e-8	1.1588636487352582e-8
-0.20256601717798212	8.318635818719495e-8	3.503752359212036e-7	3.7451447451540477e-6	0.00038624397452432775	0.005523528283659089	2.525727733518919e-6	2.838708683287987e-7	7.188935537928686e-8	2.611990407470125e-8	1.1686327001878312e-8
-0.2024660171779821	8.373252738529306e-8	3.524905904103727e-7	3.7618937284692525e-6	0.00039315497903591126	0.005306953633275407	2.552603781914524e-6	2.8651878965827504e-7	7.252533943416088e-8	2.6344306230000447e-8	1.1784862439017572e-8
-0.2023660171779821	8.428241088227859e-8	3.546193457077034e-7	3.7787314027020524e-6	0.00040022049509613793	0.005104822367175825	2.5797780438213004e-6	2.891921728552214e-7	7.316710722271237e-8	2.6570688024244518e-8	1.1884250546385028e-8
-0.2022660171779821	8.48360365042137e-8	3.567615975024816e-7	3.795658345626664e-6	0.00040744478179605733	0.004915859113509547	2.607254031483512e-6	2.918912766189358e-7	7.381471438012403e-8	2.6799067954329352e-8	1.1984499147701834e-8
-0.2021660171779821	8.539343230718966e-8	3.58917442245452e-7	3.8126751392119544e-6	0.00041483223986161805	0.004738927228305883	2.6350353013332044e-6	2.9461636245017505e-7	7.44682171131338e-8	2.702946470205735e-8	1.2085616143598592e-8
-0.20206601717798212	8.595462657941434e-8	3.6108697715552076e-7	3.8297823696563625e-6	0.00042238741721582003	0.004573011037141994	2.6631254545851653e-6	2.9736769468357705e-7	7.512767220632333e-8	2.7261897136120726e-8	1.2187609512427447e-8
-0.2019660171779821	8.651964784331962e-8	3.63270300226508e-7	3.8469806274230005e-6	0.00043011501479402897	0.004417200673553351	2.691528137840229e-6	3.001455405204629e-7	7.579313702847644e-8	2.7496384314105572e-8	1.2290487311082932e-8
-0.2018660171779821	8.708852485769497e-8	3.654675102340029e-7	3.864270507275492e-6	0.0004380198926255882	0.00427067908953047	2.7202470436976586e-6	3.029501700620805e-7	7.646466953902213e-8	2.7732945484523006e-8	1.2394257675833195e-8
-0.2017660171779821	8.766128661983575e-8	3.6767870674224813e-7	3.881652608313643e-6	0.00044610707619561666	0.004132710889889321	2.7492859113759775e-6	3.057818563432215e-7	7.714232829454114e-8	2.7971600088859198e-8	1.2498928823159545e-8
-0.2016660171779821	8.823796236771717e-8	3.69903990111107e-7	3.89912753400977e-6	0.00045438176310173654	0.004002632703783076	2.778648527343026e-6	3.0864087536628287e-7	7.782617245536e-8	2.821236776365233e-8	1.2604509050605965e-8
-0.20156601717798212	8.881858158218934e-8	3.7214346150310925e-7	3.916695892245297e-6	0.0004628493300213298	0.003879844856296349	2.8083387259550403e-6	3.115275061357407e-7	7.851626179221728e-8	2.8455268342591854e-8	1.2711006737638754e-8
-0.2014660171779821	8.940317398919262e-8	3.7439722289053396e-7	3.934358295347517e-6	0.000471515340005855	0.0037638041433680058	2.838360390104958e-6	3.144420306930458e-7	7.92126566930092e-8	2.8700321858642763e-8	1.281843034651499e-8
-0.2013660171779821	8.999176956199437e-8	3.76665377062594e-7	3.952115360126902e-6	0.00048038555011971807	0.0036540175461361236	2.8687174518801088e-6	3.17384734151963e-7	7.991541816961646e-8	2.8947548546193e-8	1.2926788423161607e-8
-0.2012660171779821	9.05843985234541e-8	3.7894802763267255e-7	3.9699677079147015e-6	0.0004894659194423585	0.0035500367476654824	2.899413893229574e-6	3.2035590473434994e-7	8.062460786481223e-8	2.9196968843228717e-8	1.3036089598064603e-8
-0.2011660171779821	9.118109134829978e-8	3.81245279045629e-7	3.987915964600734e-6	0.0004987626174531057	0.003451453337092689	2.9304537466409946e-6	3.2335583380636486e-7	8.134028805924928e-8	2.9448603393530475e-8	1.3146342587167304e-8
-0.20106601717798211	9.178187876544022e-8	3.835572365851889e-7	4.005960760671767e-6	0.0005082820328199044	0.00335789460441404	2.9618410958274896e-6	3.26384815915154e-7	8.206252167853442e-8	2.970247304889917e-8	1.325755619278054e-8
-0.2009660171779821	9.23867917602909e-8	3.858840063813911e-7	4.024102731250089e-6	0.0005180307826139466	0.0032690198441985806	2.9935800764243573e-6	3.294431488259695e-7	8.279137230038266e-8	2.9958598871404674e-8	1.336973930450182e-8
-0.2008660171779821	9.299586157712544e-8	3.882256954181144e-7	4.042342516132412e-6	0.000528015721973822	0.003184517099004376	3.0256748766959354e-6	3.325311335597576e-7	8.35269041618568e-8	3.021700213566163e-8	1.3482900900145444e-8
-0.2007660171779821	9.360911972145275e-8	3.9058241154068014e-7	4.060680759829272e-6	0.0005382439542443632	0.003104100283688712	3.058129738252901e-6	3.356490744312305e-7	8.426918216669821e-8	3.047770433113206e-8	1.3597050046683755e-8
-0.2006660171779821	9.422659796241748e-8	3.9295426346352574e-7	4.079118111604683e-6	0.0005487228416165313	0.0030275066405047266	3.0909489567799285e-6	3.387972790873959e-7	8.501827189273835e-8	3.0740727164454265e-8	1.371219590119843e-8
-0.20056601717798211	9.484832833522381e-8	3.953413607779547e-7	4.09765522551622e-6	0.000559460016296917	0.0029544944821711123	3.1241368827739984e-6	3.4197605854658035e-7	8.57742395994031e-8	3.100609256179918e-8	1.3828347711843416e-8
-0.2004660171779821	9.547434314357863e-8	3.9774381395995094e-7	4.116292760455322e-6	0.0005704633922367444	0.002884841186236333	3.157697922293387e-6	3.4518572723792287e-7	8.65371522353007e-8	3.127382267125267e-8	1.3945514818817592e-8
-0.2003660171779821	9.610467496217205e-8	4.0016173437809756e-7	4.135031380188272e-6	0.0005817411774525036	0.0028183414092323006	3.1916365377178866e-6	3.48426603041397e-7	8.730707744591139e-8	3.154393986522858e-8	1.4063706655350865e-8
-0.2002660171779821	9.673935663916775e-8	4.0259523430153657e-7	4.153871753397164e-6	0.0005933018869722841	0.0027548054934878516	3.225957248519821e-6	3.5169900732829584e-7	8.808408358135493e-8	3.1816466742906646e-8	1.4182932748699061e-8
-0.2001660171779821	9.73784212987309e-8	4.050444269080414e-7	4.172814553721612e-6	0.000605154356444071	0.0026940580431836585	3.260664632046656e-6	3.55003265002254e-7	8.886823970426158e-8	3.2091426132700936e-8	1.4303202721151899e-8
-0.20006601717798211	9.80219023435704e-8	4.075094262921401e-7	4.191860459800564e-6	0.000617307756444713	0.002635936649384873	3.2957633243148796e-6	3.5833970454076717e-7	8.965961559773154e-8	3.2368841094755944e-8	1.4424526291052208e-8
-0.1999660171779821	9.86698334575224e-8	4.099903474733473e-7	4.2110101553147935e-6	0.000629771607530813	0.002580290746478669	3.33125802081577e-6	3.6170865803725593e-7	9.045828177339588e-8	3.264873492347427e-8	1.4546913273826844e-8
-0.1998660171779821	9.93222486081359e-8	4.1248730640443714e-7	4.230264329029348e-6	0.0006425557960753369	0.002526980584742453	3.3671534773326326e-6	3.651104612436166e-7	9.126430947956209e-8	3.293113115006858e-8	1.4670373583028883e-8
-0.1997660171779821	9.997918204931136e-8	4.1500041997984293e-7	4.249623674836927e-6	0.0006556705909371199	0.0024758763057386455	3.403454510770549e-6	3.6854545361336083e-7	9.207777070947208e-8	3.321605354515008e-8	1.4794917231392976e-8
-0.1996660171779821	1.006406683239477e-7	4.175298060441093e-7	4.269088891801261e-6	0.000669126661013006	0.0024268571089229958	3.4401659999980057e-6	3.7201397834525946e-7	9.289873820964924e-8	3.35035261213426e-8	1.492055433190217e-8
-0.1995660171779821	1.0130674226662102e-7	4.2007558340043504e-7	4.2886606842010266e-6	0.0006829350937262371	0.002379810499309191	3.4772928867010108e-6	3.7551638242755266e-7	9.37272854883486e-8	3.379357313592885e-8	1.504729509886695e-8
-0.1994660171779821	1.0197743900629374e-7	4.226378718193043e-7	4.308339761574234e-6	0.0006971074145081746	0.0023346316072891254	3.5148401762499305e-6	3.7905301668271685e-7	9.456348682410999e-8	3.408621909352822e-8	1.5175149849017314e-8
-0.1993660171779821	1.0265279396904412e-7	4.2521679204719117e-7	4.328126838762852e-6	0.000711655607334213	0.0022912225727927025	3.552812938578878e-6	3.8262423581278516e-7	9.540741727440852e-8	3.4381488748804004e-8	1.5304129002606566e-8
-0.1992660171779821	1.0333284288083366e-7	4.278124658153775e-7	4.348022635958145e-6	0.0007265921363793946	0.002249491986912277	3.5912163090785612e-6	3.862303984452738e-7	9.625915268442108e-8	3.4679407109206723e-8	1.5434243084529556e-8
-0.1991660171779821	1.0401762177029137e-7	4.304250158488237e-7	4.368027878746092e-6	0.0007419299688631466	0.0022093543849327595	3.6300554895018107e-6	3.898718671796446e-7	9.711876969588326e-8	3.497999943774399e-8	1.556550272545186e-8
-0.1990660171779821	1.0470716697153442e-7	4.3305456587514445e-7	4.388143298153435e-6	0.0007576825991581799	0.0021707297854185637	3.669335748882943e-6	3.935490086343927e-7	9.798634575606536e-8	3.528329125578751e-8	1.5697918662953454e-8
-0.1989660171779821	1.0540151512701666e-7	4.3570124063368315e-7	4.408369630694177e-6	0.0007738640742433193	0.002133543270627274	3.709062424470576e-6	3.9726219349471294e-7	9.886195912685078e-8	3.5589308345911554e-8	1.5831501742685402e-8
-0.1988660171779821	1.061007031903981e-7	4.383651658846521e-7	4.4287076184163226e-6	0.0007904890205860288	0.002097724604060035	3.7492409226742954e-6	4.0101179656076844e-7	9.974568889392325e-8	3.589807675476389e-8	1.596626291953925e-8
-0.1987660171779821	1.0680476842945541e-7	4.410464684183855e-7	4.449158008949346e-6	0.000807572672546522	0.002063207881431142	3.789876720025516e-6	4.0479819679659303e-7	1.0063761497607112e-7	3.620962279597292e-8	1.6102213258831334e-8
-0.1986660171779821	1.0751374842901478e-7	4.437452760646695e-7	4.469721555551817e-6	0.00082513090240188	0.002029931211753098	3.830975364152503e-6	4.0862177737958686e-7	1.0153781813459714e-7	3.652397305308676e-8	1.623936393749973e-8
-0.1985660171779821	1.0822768109391516e-7	4.4646171770217805e-7	4.490399017159657e-6	0.0008431802520960367	0.001997836425597331	3.872542474770035e-6	4.124829257506671e-7	1.0244637998284789e-7	3.684115438254897e-8	1.6377726245315533e-8
-0.1984660171779821	1.0894660465200508e-7	4.4919592326799027e-7	4.5111911584348045e-6	0.0008617379668289909	0.0019668688079092006	3.91458374468374e-6	4.163820336650385e-7	1.0336338299585336e-7	3.71611939167084e-8	1.6517311586108847e-8
-0.1983660171779821	1.0967055765716395e-7	4.519480237672035e-7	4.532098749814261e-6	0.0008808220306072268	0.001936976853038466	3.9571049408094225e-6	4.2031949724361485e-7	1.042889105200887e-7	3.748411906686445e-8	1.6658131479007546e-8
-0.1982660171779821	1.1039957899236513e-7	4.54718151282665e-7	4.553122567559815e-6	0.0009004512038864793	0.001908112039893422	4.000111905207794e-6	4.242957170251156e-7	1.0522304678335276e-7	3.7809957526349915e-8	1.6800197559692744e-8
-0.1981660171779821	1.1113370787275509e-7	4.5750643898475454e-7	4.574263393807874e-6	0.0009206450634475577	0.0018802286253467985	4.043610556134339e-6	4.28311098018786e-7	1.0616587690476164e-7	3.813873727364844e-8	1.6943521581666593e-8
-0.1980660171779821	1.1187298384878091e-7	4.603130211413191e-7	4.595522016620155e-6	0.0009414240446571582	0.0018532834542154058	4.08760688910533e-6	4.323660497578401e-7	1.0711748690487367e-7	3.847048657555055e-8	1.7088115417536607e-8
-0.1979660171779821	1.1261744680933286e-7	4.631380331276632e-7	4.616899230034603e-6	0.0009628094862766468	0.0018272357843069308	4.132106977979452e-6	4.3646098635354494e-7	1.0807796371592852e-7	3.880523399034631e-8	1.7233991060314415e-8
-0.1978660171779821	1.1336713698493546e-7	4.6598161143665593e-7	4.638395834116831e-6	0.0009848236779949227	0.0018020471251805903	4.177116976055843e-6	4.405963265500218e-7	1.0904739519221474e-7	3.914300837105614e-8	1.738116062472949e-8
-0.1977660171779821	1.141220949509609e-7	4.6884389368895897e-7	4.6600126350122215e-6	0.0010074899108749268	0.001777681089403002	4.222643117188681e-6	4.44772493779747e-7	1.1002587012056737e-7	3.9483838868701e-8	1.7529636348559175e-8
-0.1976660171779821	1.1488236163087642e-7	4.7172501864331383e-7	4.681750444998234e-6	0.0010308325309181148	0.0017541032552017347	4.268691716918338e-6	4.4898991621974757e-7	1.1101347823098523e-7	3.982775493560952e-8	1.7679430593972792e-8
-0.1975660171779821	1.1564797829952876e-7	4.7462512620696907e-7	4.703610082537413e-6	0.0010548769959678782	0.0017312810395267782	4.315269173619701e-6	4.5324902684854e-7	1.1201031020738467e-7	4.017478632876613e-8	1.7830555848893432e-8
-0.1974660171779821	1.1641898658646189e-7	4.775443574461916e-7	4.725592372330832e-6	0.0010796499361900487	0.0017091835806250617	4.362381969667761e-6	4.575502635037786e-7	1.1301645769848133e-7	4.05249631131988e-8	1.7983024728373882e-8
-0.1973660171779821	1.1719542847926523e-7	4.804828545969012e-7	4.747698145372087e-6	0.0011051792183881916	0.0016877816293200494	4.410036672620804e-6	4.6189406894066535e-7	1.1403201332880974e-7	4.0878315665407367e-8	1.8136849975990458e-8
-0.1972660171779821	1.1797734632696199e-7	4.834407610753928e-7	4.769928239001764e-6	0.0011314940144321352	0.0016670474482639722	4.458239936421486e-6	4.6628089089110006e-7	1.1505707070987003e-7	4.123487467683248e-8	1.8292044465252037e-8
-0.1971660171779821	1.1876478284342384e-7	4.864182214891775e-7	4.792283496962369e-6	0.0011586248741010633	0.0016469547184998208	4.506998502615848e-6	4.7071118212358085e-7	1.1609172445141824e-7	4.1594671157365514e-8	1.844862120102594e-8
-0.1970660171779821	1.195577811108355e-7	4.894153816479386e-7	4.81476476945397e-6	0.0011866038026677236	0.0016274784527310787	4.556319201591224e-6	4.751854005039092e-7	1.1713607017289157e-7	4.1957736438902615e-8	1.860659332098157e-8
-0.19696601717798212	1.2035638458317584e-7	4.92432388574578e-7	4.837372913190129e-6	0.001215464343576918	0.0016085949147528421	4.606208953832402e-6	4.797040090566403e-7	1.1819020451497528e-7	4.232410217893814e-8	1.876597409704948e-8
-0.1968660171779821	1.2116063708975411e-7	4.954693905163928e-7	4.860108791454512e-6	0.0012452416666020297	0.0015902815445476208	4.656674771197157e-6	4.842674760273466e-7	1.192542251513102e-7	4.269380036420466e-8	1.892677693689881e-8
-0.1967660171779821	1.219705828387697e-7	4.985265369563689e-7	4.882973274158145e-6	0.0012759726618952816	0.0015725168885935708	4.707723758211093e-6	4.888762749456991e-7	1.2032823080034886e-7	4.3066863314353756e-8	1.90890153854327e-8
-0.1966660171779821	1.2278626642091228e-7	5.016039786245569e-7	4.905967237896842e-6	0.0013076960403834619	0.0015552805349734247	4.7593631133819806e-6	4.935308846893205e-7	1.2141232123734589e-7	4.344332368568253e-8	1.9252703126299354e-8
-0.1965660171779821	1.236077328130038e-7	5.047018675095998e-7	4.929091566009626e-6	0.0013404524409999204	0.0015385530529086805	4.8116001305343195e-6	4.982317895485078e-7	1.2250659730651282e-7	4.382321447490406e-8	1.941785398342349e-8
-0.19646601717798212	1.244350273816726e-7	5.078203568703679e-7	4.952347148637488e-6	0.0013742845452864344	0.001522315936376248	4.864442200164151e-6	5.029794792917882e-7	1.236111609333112e-7	4.420656902296552e-8	1.9584481922554084e-8
-0.1963660171779821	1.2526819588706648e-7	5.109596012476846e-7	4.975734882782617e-6	0.0014092371999456436	0.0015065515514945946	4.917896810814396e-6	5.077744492322874e-7	1.2472611513689534e-7	4.459342101890815e-8	1.9752601052831444e-8
-0.1962660171779821	1.2610728448660958e-7	5.141197564762107e-7	4.999255672368413e-6	0.001445357547976722	0.0014912430873930196	4.97197155047131e-6	5.126172002950059e-7	1.2585156404272015e-7	4.4983804503777654e-8	1.9922225628372418e-8
-0.1961660171779821	1.2695233973879203e-7	5.173009796964324e-7	5.022910428300008e-6	0.0014826951690834415	0.0014763745103022123	5.026674107982307e-6	5.175082390849474e-7	1.269876128952951e-7	4.537775387457989e-8	2.009337004987526e-8
-0.1960660171779821	1.278034086070028e-7	5.205034293667532e-7	5.046700068525247e-6	0.001521302230106778	0.0014619305206260101	5.08201227449533e-6	5.224480779561211e-7	1.2813436807109988e-7	4.5775303888284496e-8	2.026604886624219e-8
-0.19596601717798212	1.286605384634002e-7	5.237272652757468e-7	5.070625518096422e-6	0.001561233646302792	0.0014478965127744552	5.137993944920375e-6	5.274372350814776e-7	1.292919370916583e-7	4.617648966587752e-8	2.0440276776222808e-8
-0.1958660171779821	1.2952377709282512e-7	5.269726485544955e-7	5.094687709232445e-6	0.0016025472543629159	0.001434258537556239	5.194627119413207e-6	5.324762345237002e-7	1.3046042863677466e-7	4.658134669646119e-8	2.0616068630075794e-8
-0.19576601717798212	1.3039317269675497e-7	5.302397416890853e-7	5.118887581381832e-6	0.0016453039981573576	0.001421003266945261	5.251919904882225e-6	5.375656063069846e-7	1.316399525579361e-7	4.698991084140674e-8	2.0793439431251477e-8
-0.1956660171779821	1.3126877389729433e-7	5.335287085332017e-7	5.143226081285991e-6	0.0016895681282751605	0.001408117961050756	5.309880516517951e-6	5.427058864896923e-7	1.3283061989187768e-7	4.7402218338553596e-8	2.097240433809352e-8
-0.1955660171779821	1.321506297412205e-7	5.368397143208999e-7	5.167704163043599e-6	0.0017354074165369328	0.0013955904371346227	5.368517279346724e-6	5.478976172380167e-7	1.340325428743238e-7	4.7818305806464264e-8	2.1152978665562796e-8
-0.19546601717798212	1.3303878970405122e-7	5.401729256794284e-7	5.19232278817496e-6	0.0017828933867693698	0.0013834090405312558	5.4278386298074335e-6	5.531413469005418e-7	1.352458349538877e-7	4.8238210248724236e-8	2.133517788697873e-8
-0.1953660171779821	1.3393330369417158e-7	5.43528510642265e-7	5.217082925687514e-6	0.0018321015632567813	0.0013715626173374706	5.487853117353291e-6	5.584376300838266e-7	1.364706108061526e-7	4.866196905830102e-8	2.151901763578455e-8
-0.19526601717798212	1.3483422205699906e-7	5.469066386622285e-7	5.241985552141753e-6	0.0018831117384236463	0.0013600404887497532	5.548569406077883e-6	5.63787027728963e-7	1.377069863479309e-7	4.9089620021950524e-8	2.1704513707331908e-8
-0.1951660171779821	1.357415955791915e-7	5.50307480624763e-7	5.267031651717872e-6	0.0019360082614572644	0.0013488324269358392	5.609996276366627e-6	5.691901071891383e-7	1.3895507875169328e-7	4.9521201324682147e-8	2.1891682060687763e-8
-0.1950660171779821	1.366554754929001e-7	5.537312088613378e-7	5.292222216282986e-6	0.001990880349750891	0.0013379286323363887	5.672142626573475e-6	5.746474423082167e-7	1.4021500646018343e-7	4.995675155427433e-8	2.208053882046299e-8
-0.19496601717798212	1.3757591348006507e-7	5.571779971629768e-7	5.317558245458976e-6	0.0020478224252394833	0.0013273197123001756	5.73501747472368e-6	5.801596135003342e-7	1.4148688920121146e-7	5.03963097058461e-8	2.2271100278661578e-8
-0.1948660171779821	1.38502961676762e-7	5.606480207939551e-7	5.343040746691108e-6	0.0021069344779127207	0.0013169966609638793	5.798629960242986e-6	5.857272078305718e-7	1.4277084800263542e-7	5.083991518648565e-8	2.246338289655377e-8
-0.19476601717798211	1.3943667267758706e-7	5.641414565056102e-7	5.3686707353172725e-6	0.0021683224590273937	0.0013069508402938149	5.862989345713608e-6	5.913508190966626e-7	1.4406700520752911e-7	5.128760781993385e-8	2.2657403306571464e-8
-0.1946660171779821	1.4037709954009502e-7	5.676584825503127e-7	5.394449234637842e-6	0.0022320987068061675	0.0012971739622132774	5.928105018657354e-6	5.97031047911784e-7	1.4537548448953938e-7	5.173942785132673e-8	2.285317831422518e-8
-0.1945660171779821	1.413242957892811e-7	5.711992786955737e-7	5.420377275986333e-6	0.002298382407705988	0.001287658071744892	5.9939864933466895e-6	6.027685017884486e-7	1.4669641086843587e-7	5.2195415951993725e-8	2.305072490004573e-8
-0.19446601717798212	1.4227831542210783e-7	5.747640262382949e-7	5.4464558988006445e-6	0.002367300096670731	0.0012783955311022085	6.0606434126438115e-6	6.085637952234838e-7	1.4802991072585946e-7	5.2655613224317496e-8	2.3250060221548352e-8
-0.1943660171779821	1.4323921291208447e-7	5.783529080191616e-7	5.472686150694935e-6	0.002438986200153142	0.0012693790046698356	6.128085549868233e-6	6.14417549784133e-7	1.4937611182125673e-7	5.3120061206649356e-8	2.3451201615220548e-8
-0.19426601717798211	1.442070432138916e-7	5.819661084372128e-7	5.499069087532507e-6	0.002513583626108847	0.0012606014448155655	6.196322810693928e-6	6.203303941953327e-7	1.5073514330803414e-7	5.358880187828976e-8	2.365416659853475e-8
-0.1941660171779821	1.4518186176805735e-7	5.856038134645174e-7	5.525605773499019e-6	0.0025912444056309116	0.001252056078482045	6.2653652350755794e-6	6.263029644280762e-7	1.5210713574989525e-7	5.406187766452567e-8	2.3858972871984486e-8
-0.1940660171779821	1.4616372450568244e-7	5.892662106610411e-7	5.552297281176717e-6	0.002672130391420814	0.0012437363945093053	6.335222999205341e-6	6.323359037890165e-7	1.5349222113739805e-7	5.453933144173352e-8	2.4065638321145483e-8
-0.19396601717798212	1.4715268785321012e-7	5.929534891896444e-7	5.57914469161914e-6	0.0027564140188823917	0.00123563613164267	6.4059064174998145e-6	6.384298630111905e-7	1.5489053290471052e-7	5.502120654254002e-8	2.4274181018761804e-8
-0.1938660171779821	1.4814880873726005e-7	5.966658398312512e-7	5.606149094426899e-6	0.0028442791362940033	0.00122774926718405	6.477425944618691e-6	6.445855003460197e-7	1.563022059465905e-7	5.5507546761053456e-8	2.4484619226857874e-8
-0.19376601717798211	1.491521445894975e-7	6.004034550001562e-7	5.633311587823797e-6	0.002935921911266464	0.0012200700062471423	6.549792177514368e-6	6.508034816564486e-7	1.577273766355614e-7	5.5998396358151825e-8	2.4696971398874257e-8
-0.1936660171779821	1.5016275335156674e-7	6.041665287595135e-7	5.660633278733985e-6	0.0030315518215484265	0.0012125927715800908	6.623015857514264e-6	6.570844805113906e-7	1.5916618283932358e-7	5.6493800066841824e-8	2.49112561818322e-8
-0.1935660171779821	1.5118069348007036e-7	6.07955256836972e-7	5.688115282859865e-6	0.003131392739203485	0.0012053121939214267	6.697107872435707e-6	6.63429178281387e-7	1.6061876393837426e-7	5.699380309768222e-8	2.5127492418521866e-8
-0.19346601717798212	1.5220602395160455e-7	6.117698366404702e-7	5.7157587247605155e-6	0.00323568411828044	0.0011982231028574706	6.772079258733868e-6	6.698382642355598e-7	1.6208526084385414e-7	5.7498451144271904e-8	2.534569914971853e-8
-0.1933660171779821	1.5323880426784875e-7	6.156104672742148e-7	5.7435647379312854e-6	0.003344682297338908	0.0011913205181515666	6.8479412036839695e-6	6.763124356398451e-7	1.635658160156204e-7	5.800779038881038e-8	2.5565895616426495e-8
-0.19326601717798209	1.542790944607049e-7	6.194773495547949e-7	5.771534464883706e-6	0.003458661929607573	0.0011845996415173852	6.924705047597234e-6	6.8285239785653e-7	1.6506057348054425e-7	5.852186750772165e-8	2.5788101262147686e-8
-0.1931660171779821	1.5532695509749907e-7	6.233706860275007e-7	5.7996690572266715e-6	0.0035779175551639317	0.001178055848810361	7.002382286072653e-6	6.894588644451407e-7	1.665696788510507e-7	5.904072967735349e-8	2.6012335735181515e-8
-0.1930660171779821	1.5638244728623346e-7	6.272906809827881e-7	5.827969675748063e-6	0.003702765331361394	0.0011716846826132408	7.080984572283617e-6	6.961325572646581e-7	1.680932793438834e-7	5.95644245797427e-8	2.6238618890949705e-8
-0.19296601717798212	1.5744563268089623e-7	6.312375404729137e-7	5.8564374904973555e-6	0.003833544939832999	0.0011654818451928327	7.160523719301015e-6	7.028742065771017e-7	1.6963152379911278e-7	6.009300040845347e-8	2.6466970794351364e-8
-0.1928660171779821	1.5851657348683002e-7	6.352114723287763e-7	5.88507368086909e-6	0.003970621690807255	0.00115944319180709	7.241011702453274e-6	7.096845511525174e-7	1.711845626993885e-7	6.062650587449027e-8	2.6697411722147282e-8
-0.19276601717798209	1.5959533246615077e-7	6.392126861768652e-7	5.913879435686785e-6	0.004114388848230758	0.0011535647243424076	7.32246066172319e-6	7.165643383753124e-7	1.7275254818942586e-7	6.116499021227871e-8	2.692996216536992e-8
-0.1926660171779821	1.6068197294323896e-7	6.43241393456484e-7	5.942855953288399e-6	0.004265270202368179	0.001147842585262904	7.404882904183798e-6	7.235143243521185e-7	1.743356340957591e-7	6.170850318572841e-8	2.716464283176854e-8
-0.1925660171779821	1.617765588102765e-7	6.472978074370715e-7	5.972004441611967e-6	0.004423722920198116	0.0011422730518539526	7.488290906472057e-6	7.305352740210065e-7	1.759339759467313e-7	6.225709509436547e-8	2.7401474648279512e-8
-0.19246601717798212	1.6287915453284708e-7	6.513821432357402e-7	6.00132611828244e-6	0.004590240708139513	0.0011368525307438849	7.572697317302272e-6	7.376279612622104e-7	1.7754773099274254e-7	6.281081677954336e-8	2.7640478763529374e-8
-0.1923660171779821	1.6398982515560326e-7	6.554946178350062e-7	6.030822210699282e-6	0.004765357326509496	0.001131577552688552	7.65811496001962e-6	7.447931690103319e-7	1.7917705822676334e-7	6.33697196307312e-8	2.788167655036829e-8
-0.19226601717798208	1.6510863630798259e-7	6.596354501006711e-7	6.060493956124939e-6	0.0049496505007519875	0.0011264447676042747	7.744556835194002e-6	7.520316893680601e-7	1.8082211840510275e-7	6.393385559188018e-8	2.812508960843373e-8
-0.1921660171779821	1.662356542100006e-7	6.63804860799945e-7	6.090342601774312e-6	0.0051437462810156424	0.0011214509398358662	7.832036123255844e-6	7.593443237214076e-7	1.82483074068446e-7	6.450327716787119e-8	2.837073976674722e-8
-0.1920660171779821	1.6737094567808885e-7	6.680030726197042e-7	6.120369404904903e-6	0.005348323909266772	0.0011165929436469512	7.92056618717354e-6	7.667318828565223e-7	1.8416008956316373e-7	6.507803743103945e-8	2.8618649086341827e-8
-0.19196601717798212	1.6851457813101744e-7	6.722303101849906e-7	6.150575632908136e-6	0.005564121261981503	0.001111867758920801	8.010160575174071e-6	7.741951870780556e-7	1.858533310628911e-7	6.565819002778623e-8	2.8868839862923018e-8
-0.1918660171779821	1.6966661959585766e-7	6.764868000776692e-7	6.180962563401335e-6	0.00579194094681013	0.0011072724670604171	8.100833023506954e-6	7.817350663291404e-7	1.875629665903837e-7	6.62437891852676e-8	2.9121334629561934e-8
-0.19176601717798208	1.7082713871402537e-7	6.807727708552885e-7	6.2115314843207045e-6	0.006032657143715875	0.00110280424707741	8.192597459252414e-6	7.893523603129524e-7	1.892891660396537e-7	6.683488971816945e-8	2.937615615942055e-8
-0.1916660171779821	1.719962047473952e-7	6.850884530701902e-7	6.242283694015521e-6	0.006287223295297808	0.0010984603718598414	8.285468003175403e-6	7.970479186160206e-7	1.9103210119840215e-7	6.743154703557176e-8	2.963332746851467e-8
-0.1915660171779821	1.7317388758445784e-7	6.894340792887349e-7	6.27322050134272e-6	0.006556680767705145	0.0010942382046095463	8.379458972624188e-6	8.048226008330594e-7	1.9279194577071815e-7	6.803381714789059e-8	2.9892871818505755e-8
-0.19146601717798212	1.7436025774656654e-7	6.938098841107981e-7	6.304343225762887e-6	0.00684216862324334	0.001090135195440418	8.474584884476774e-6	8.126772766936082e-7	1.945688754000906e-7	6.864175667391384e-8	3.015481271953143e-8
-0.1913660171779821	1.7555538639424422e-7	6.982161041894688e-7	6.335653197437209e-6	0.00714493466902933	0.001086148878129211	8.570860458134351e-6	8.206128261903615e-7	1.963630676927098e-7	6.925542284792529e-8	3.041917393306962e-8
-0.1912660171779821	1.7675934533355253e-7	7.026529782509018e-7	6.367151757324947e-6	0.007466347973611702	0.0010822768670111394	8.66830061856255e-6	8.286301397091868e-7	1.9817470224106358e-7	6.98748735269127e-8	3.068597947483748e-8
-0.1911660171779821	1.7797220702254228e-7	7.071207471144558e-7	6.398840257282499e-6	0.007807913076196835	0.0010785168540130103	8.766920499382679e-6	8.36730118160992e-7	2.0000396064784831e-7	7.050016719787554e-8	3.095525361772786e-8
-0.1910660171779821	1.7919404457776513e-7	7.11619653712992e-7	6.430720060163034e-6	0.008171286152098318	0.0010748666058169169	8.866735446012205e-6	8.449136731153211e-7	2.0185102655018158e-7	7.113136298521643e-8	3.122702089478158e-8
-0.19096601717798212	1.8042493178086222e-7	7.161499431134155e-7	6.462792539917304e-6	0.008558293444565754	0.0010713239611478975	8.967761018856492e-6	8.53181726935815e-7	2.037160856441354e-7	7.176852065823222e-8	3.1501306102196375e-8
-0.1908660171779821	1.8166494308521857e-7	7.207118625374306e-7	6.495059081695508e-6	0.008970952328883054	0.0010678868281795801	9.070012996552124e-6	8.615352129174923e-7	2.0559932570958184e-7	7.241170063869647e-8	3.1778134302374084e-8
-0.1907660171779821	1.8291415362269677e-7	7.253056613824927e-7	6.527521081949975e-6	0.00941149544155464	0.0010645531820518514	9.173507379262506e-6	8.699750754258909e-7	2.0750093663535717e-7	7.306096400853759e-8	3.205753082700486e-8
-0.1906660171779821	1.841726392104408e-7	7.299315912430435e-7	6.560179948539251e-6	0.009882398388024155	0.0010613210624951016	9.278260392027725e-6	8.785022700381634e-7	2.0942111044476756e-7	7.371637251761826e-8	3.233952128019118e-8
-0.1905660171779821	1.854404763577542e-7	7.34589905931894e-7	6.593037100832826e-6	0.01038641163975335	0.0010581885715558851	9.384288488168088e-6	8.871177636860285e-7	2.113600413214064e-7	7.437798859160697e-8	3.262413154160979e-8
-0.19046601717798212	1.867177422730599e-7	7.392808615019142e-7	6.626093969817356e-6	0.010926597349534179	0.001055153871419062	9.491608352743636e-6	8.958225348007498e-7	2.1331792563532693e-7	7.504587533995606e-8	3.291138776971359e-8
-0.1903660171779821	1.8800451487092045e-7	7.440047162678926e-7	6.6593519982034445e-6	0.011506371957372806	0.0010522151823217545	9.60023690606961e-6	9.046175734600284e-7	2.152949619695355e-7	7.572009656397689e-8	3.32013164049732e-8
-0.1902660171779821	1.8930087277915895e-7	7.487617308286755e-7	6.692812640534136e-6	0.012129555634274975	0.00104937078055489	9.710191307289641e-6	9.135038815369792e-7	2.1729135114684935e-7	7.640071676501817e-8	3.349394417316063e-8
-0.1901660171779821	1.906068953460391e-7	7.535521680895086e-7	6.726477363293968e-6	0.012800429825346104	0.001046618996547894	9.821488958007141e-6	9.224824728511061e-7	2.193072962570932e-7	7.70878011527511e-8	3.378929808867194e-8
-0.1900660171779821	1.9192266264753e-7	7.583762932846525e-7	6.760347645019471e-6	0.013523804416412278	0.0010439582130328967	9.934147505976043e-6	9.315543733213574e-7	2.213430026846507e-7	7.778141565355573e-8	3.408740545789342e-8
-0.18996601717798212	1.9324825549465447e-7	7.632343740001942e-7	6.7944249764105e-6	0.01430509637205135	0.00104138686328455	0.000010048184848851802	9.407206211212851e-7	2.2339867813637881e-7	7.848162691901671e-8	3.438829388260804e-8
-0.1898660171779821	1.9458375544091684e-7	7.681266801971787e-7	6.828710860443155e-6	0.015150422092875758	0.001038903429432022	0.00001016361913800462	9.499822668363677e-7	2.254745326698927e-7	7.918850233453017e-8	3.46919912634482e-8
-0.1897660171779821	1.959292447898083e-7	7.730534842349045e-7	6.863206812483411e-6	0.016066706235838897	0.0010365064408397449	0.000010280468782394205	9.593403736234532e-7	2.2757077872220693e-7	7.990211002801355e-8	3.4998525803387965e-8
-0.1896660171779821	1.972848066024018e-7	7.780150608945207e-7	6.897914360402051e-6	0.017061810358276516	0.001034194472553866	0.000010398752452508978	9.687960173724302e-7	2.2968763113876512e-7	8.06225188787326e-8	3.530792601128147e-8
-0.1895660171779821	1.9865052470503038e-7	7.830116874028878e-7	6.932835044690999e-6	0.018144685516368116	0.0010319661438113025	0.000010518489084369893	9.783502868701346e-7	2.318253072028446e-7	8.134979852624045e-8	3.562022070544645e-8
-0.18946601717798212	2.0002648369704408e-7	7.880436434566589e-7	6.9679704185805615e-6	0.01932555391283179	0.0010298201166085907	0.00001063969788360017	9.88004283966504e-7	2.3398402666535079e-7	8.208401937942993e-8	3.593543901729126e-8
-0.1893660171779821	2.0141276895865565e-7	7.931112112466363e-7	7.003322048157833e-6	0.02061612589941855	0.0010277550943278307	0.000010762398329561765	9.977591237430089e-7	2.3616401177498854e-7	8.282525262569989e-8	3.625361039498855e-8
-0.1892660171779821	2.0280946665888072e-7	7.98214675482403e-7	7.038891512486646e-6	0.022029860164691977	0.0010257698204171762	0.000010886610179560775	1.0076159346834693e-6	2.383654873088522e-7	8.357357024024272e-8	3.657476460719563e-8
-0.1891660171779821	2.042166637635559e-7	8.033543234172208e-7	7.074680403728612e-6	0.02358227686286235	0.0010238630771234505	0.000011012353473122292	1.0175758588472135e-6	2.4058868060340837e-7	8.432904499545316e-8	3.689893174682258e-8
-0.1890660171779821	2.0563444804345166e-7	8.085304448731798e-7	7.11069032726518e-6	0.02529133587521716	0.0010220336842744547	0.000011139648536335349	1.0276400520446096e-6	2.4283382158588115e-7	8.509175047045029e-8	3.722614223484573e-8
-0.18896601717798212	2.0706290808247585e-7	8.137433322666323e-7	7.146922901821241e-6	0.02717789548178998	0.0010202804981090082	0.000011268515986270505	1.0378096840150622e-6	2.4510114280605334e-7	8.586176106072804e-8	3.755642682417224e-8
-0.1888660171779821	2.0850213328596097e-7	8.189932806339028e-7	7.183379759589916e-6	0.02926627063295583	0.0010186024101523604	0.000011398976735470539	1.0480859386074905e-6	2.4739087946850055e-7	8.663915198792943e-8	3.7889816603551856e-8
-0.1887660171779821	2.0995221388905775e-7	8.242805876572788e-7	7.2200625463585634e-6	0.03158491496629861	0.0010169983461352824	0.00001153105199651559	1.0584700139632798e-6	2.497032694652316e-7	8.742399930974475e-8	3.8226343001538974e-8
-0.1886660171779821	2.1141324096520962e-7	8.296055536913017e-7	7.256972921636334e-6	0.034167256976344006	0.0010154672649546612	0.000011664763286664651	1.0689631227018402e-6	2.5203855340877817e-7	8.821637992994053e-8	3.8566037790505957e-8
-0.1885660171779821	2.1288530643472856e-7	8.349684817892811e-7	7.294112558782539e-6	0.03705272861803889	0.001014008157674042	0.000011800132432573426	1.0795664921086525e-6	2.543969746657069e-7	8.901637160851217e-8	3.890893309070578e-8
-0.18846601717798211	2.143685030734646e-7	8.403696777301996e-7	7.331483145137081e-6	0.040288034436046574	0.001012620046562298	0.000011937181575092184	1.090281364326065e-6	2.567787793905893e-7	8.982405297197723e-8	3.925506137438818e-8
-0.1883660171779821	2.158629245215705e-7	8.458094500457986e-7	7.369086382151405e-6	0.04392872135608012	0.0010113019841687906	0.000012075933174142182	1.1011089965466284e-6	2.5918421656041e-7	9.063950352379072e-8	3.9604455469965925e-8
-0.1882660171779821	2.1736866529237065e-7	8.512881100480607e-7	7.406923985521572e-6	0.04804112369537939	0.0010100530524336053	0.000012216410013674935	1.1120506612092256e-6	2.616135380094439e-7	9.146280365490618e-8	3.995714856623831e-8
-0.1881660171779821	2.1888582078132974e-7	8.568059718569414e-7	7.4449976853223475e-6	0.05270477448641226	0.0010088723618312163	0.000012358635206713796	1.1231076461979125e-6	2.640669984645907e-7	9.229403465446579e-8	4.031317421666464e-8
-0.1880660171779821	2.204144872751005e-7	8.623633524283619e-7	7.483309226142338e-6	0.05801539169467133	0.0010077590505462586	0.000012502632200479265	1.134281255043477e-6	2.6654485558116565e-7	9.313327872062945e-8	4.0672566343692284e-8
-0.18796601717798211	2.2195476196071132e-7	8.67960571582636e-7	7.5218603672214464e-6	0.06408856330056115	0.0010067122836801977	0.00001264842478160227	1.1455728071279795e-6	2.690473699792007e-7	9.39806189715532e-8	4.1035359243145236e-8
-0.18786601717798213	2.2350674293483025e-7	8.735979520330837e-7	7.560652882589004e-6	0.07106426172456458	0.0010057312524874135	0.00001279603708142309	1.1569836378920186e-6	2.715748052802012e-7	9.483613945650083e-8	4.140158758866339e-8
-0.1877660171779821	2.2507052921313385e-7	8.792758194150162e-7	7.599688561203442e-6	0.0791123017228669	0.001004815173639596	0.000012945493581380075	1.168515099044956e-6	2.7412742814439494e-7	9.569992516710231e-8	4.177128643620046e-8
-0.1876660171779821	2.266462207397876e-7	8.84994502315019e-7	7.638969207093666e-6	0.08843878912182142	0.0010039632885173125	0.00001309681911848894	1.1801685587780947e-6	2.767055083084889e-7	9.657206204875982e-8	4.214449122857993e-8
-0.1875660171779821	2.2823391839704444e-7	8.907543323005832e-7	7.678496639501783e-6	0.09929343806694366	0.0010031748625276445	0.000013250038890914888	1.1919454019808777e-6	2.7930931862392695e-7	9.745263701220536e-8	4.2521237800110644e-8
-0.1874660171779821	2.2983372401492654e-7	8.965556439500566e-7	7.718272693027443e-6	0.11197726453673801	0.0010024491844467793	0.000013405178463638281	1.2038470304601188e-6	2.8193913509566187e-7	9.83417379452063e-8	4.290156238125963e-8
-0.18736601717798212	2.3144574038104103e-7	9.023987748829027e-7	7.758299217773469e-6	0.12684941933375524	0.0010017855657866435	0.00001356226377421625	1.2158748631623248e-6	2.8459523692144164e-7	9.923945372442263e-8	4.328550160338718e-8
-0.1872660171779821	2.3307007125049065e-7	9.082840657902949e-7	7.798578079493032e-6	0.14433050613608164	0.0010011833401845237	0.000013721321138641266	1.2280303363991072e-6	2.8727790653161476e-7	1.0014587422741955e-7	4.367309250354031e-8
-0.1871660171779821	2.3470682135589857e-7	9.142118604660762e-7	7.839111159738551e-6	0.1648971658211758	0.0010006418628148786	0.000013882377257299647	1.2403149040758542e-6	2.8998742962949e-7	1.010610903448398e-7	4.406437252931039e-8
-0.1870660171779821	2.3635609641756086e-7	9.201825058380631e-7	7.879900356012273e-6	0.18905834918184883	0.0010001605098224017	0.000014045459221031165	1.2527300379236218e-6	2.92724095232226e-7	1.0198519399273603e-7	4.445937954375324e-8
-0.1869660171779821	2.3801800315369192e-7	9.261963519996478e-7	7.92094758191794e-6	0.2172969597134322	0.0009997386777754697	0.00001421059451729068	1.2652772277342607e-6	2.954881957122647e-7	1.0291827812506026e-7	4.485815183037198e-8
-0.18686601717798212	2.3969264929080576e-7	9.322537522417952e-7	7.962254767314486e-6	0.24995184138043489	0.0009993757831392729	0.000014377811036415401	1.27795798159891e-6	2.982800268393356e-7	1.0386043674631996e-7	4.5260728098163406e-8
-0.1867660171779821	2.413801435742103e-7	9.383550630853965e-7	8.003823858471294e-6	0.28700839125755695	0.0009990712617678268	0.000014547137077998603	1.2907738261498877e-6	3.0109988782302314e-7	1.0481176492440383e-7	4.566714748673379e-8
-0.1866660171779821	2.4308059577859985e-7	9.445006443139318e-7	8.045656818224775e-6	0.32777402090550134	0.0009988245684140727	0.000014718601357371282	1.3037263068059457e-6	3.0394808135588576e-7	1.0577235880356642e-7	4.6077449571474095e-8
-0.1865660171779821	2.4479411671881324e-7	9.50690859006561e-7	8.087755626137127e-6	0.37046390080579117	0.0009986351762575393	0.000014892233012195728	1.3168169880211113e-6	3.0682491365719547e-7	1.0674231561759697e-7	4.6491674368810274e-8
-0.1864660171779821	2.465208182606715e-7	9.56926073571557e-7	8.130122278656393e-6	0.4118450032039329	0.0009985025764487324	0.00001506806160917098	1.3300474535370073e-6	3.097306945172419e-7	1.077217337031521e-7	4.69098623415155e-8
-0.18636601717798212	2.4826081333195244e-7	9.632066577800772e-7	8.172758789278195e-6	0.4472656586424102	0.000998426277669682	0.000015246117150852576	1.3434193066387493e-6	3.126657373422361e-7	1.0871071251326553e-7	4.7332054404094935e-8
-0.1862660171779821	2.500142159335052e-7	9.695329848003468e-7	8.215667188709365e-6	0.47146483901456043	0.0009984058057101034	0.000015426430082590013	1.3569341704145262e-6	3.1563035919982794e-7	1.097093526310393e-7	4.775829192823798e-8
-0.1861660171779821	2.5178114115047975e-7	9.759054312322598e-7	8.258849525033425e-6	0.4802064316326316	0.000998440703058521	0.000015609031299583028	1.3705936880189092e-6	3.1862488086525236e-7	1.1071775578351701e-7	4.818861674834519e-8
-0.1860660171779821	2.5356170516367556e-7	9.823243771422682e-7	8.302307863877364e-6	0.47200875669721587	0.0009985305285077823	0.000015793952154058336	1.3843995229398328e-6	3.2164962686807334e-7	1.1173602485573295e-7	4.8623071167122946e-8
-0.1859660171779821	2.553560252610376e-7	9.887902060987408e-7	8.346044288580528e-6	0.4487937239990109	0.0009986748567745024	0.000015981224462570548	1.398353359269466e-6	3.2470492553958017e-7	1.1276426390495568e-7	4.9061697961253394e-8
-0.18586601717798212	2.571642198492838e-7	9.953033052077082e-7	8.390060900365491e-6	0.41496040898067543	0.0009988732781319222	0.00001617088051342897	1.412456901978994e-6	3.2779110906083745e-7	1.138025781751172e-7	4.9504540387140344e-8
-0.1857660171779821	2.5898640846564145e-7	1.0018640651489684e-6	8.434359818510124e-6	0.3756152840908959	0.0009991253980555885	0.000016362953074251142	1.4267118771971946e-6	3.3090851351136194e-7	1.1485107411143108e-7	4.995164218672529e-8
-0.1856660171779821	2.6082271178975135e-7	1.008472880212631e-6	8.47894318052212e-6	0.3351011951474501	0.0009994308368815796	0.000016557475399648132	1.4411200324931526e-6	3.340574789184825e-7	1.1590985937520833e-7	5.04030475933845e-8
-0.1855660171779821	2.6267325165568974e-7	1.01513014833608e-6	8.523813142315113e-6	0.29636702409107685	0.0009997892294766355	0.000016754481239042403	1.4556831371629912e-6	3.372383493073697e-7	1.1697904285887099e-7	5.0858801337900155e-8
-0.1854660171779821	2.645381510641371e-7	1.0218362711413146e-6	8.5689718783867e-6	0.2610231014728372	0.0010002002249199127	0.000016954004844620253	1.4704029825206889e-6	3.4045147275174275e-7	1.1805873470116007e-7	5.131894865451236e-8
-0.18536601717798212	2.6641753419466636e-7	1.0285916539727357e-6	8.614421581998189e-6	0.22969734794743774	0.0010006634861958422	0.000017156080979422623	1.4852813821930964e-6	3.436972014252686e-7	1.1914904630255017e-7	5.1783535287046684e-8
-0.1852660171779821	2.683115264182098e-7	1.0353967059353561e-6	8.660164465356724e-6	0.20241411550702762	0.0010011786898978193	0.00001736074492557631	1.5003201724192222e-6	3.469758916536697e-7	1.2025009034087104e-7	5.2252607495127e-8
-0.1851660171779821	2.702202543096412e-7	1.0422518399334344e-6	8.70620275979892e-6	0.17888217841177978	0.0010017455259422351	0.000017568032492668087	1.5155212123538379e-6	3.502879039675389e-7	1.213619807871322e-7	5.2726212060467234e-8
-0.1850660171779821	2.721438456605049e-7	1.0491574727095425e-6	8.752538715976573e-6	0.15867877582479822	0.0010023636972925493	0.00001777798002626402	1.5308863843753838e-6	3.5363360315587827e-7	1.2248483292156383e-7	5.3204396293244366e-8
-0.1849660171779821	2.7408242949191163e-7	1.0561140248840955e-6	8.799174604044654e-6	0.14135363447938376	0.001003032919693077	0.000017990624416578314	1.5464175943984648e-6	3.57013358320382e-7	1.2361876334987178e-7	5.368720803856093e-8
-0.18486601717798212	2.760361360675611e-7	1.0631219209952933e-6	8.846112713850873e-6	0.12648116704403042	0.0010037529214120885	0.000018206003107291996	1.562116772190712e-6	3.6042754293044265e-7	1.247638900197064e-7	5.417469568298633e-8
-0.1847660171779821	2.780050969069325e-7	1.070181589539556e-6	8.893355355127686e-6	0.11368248193948874	0.001004523442993998	0.000018424154104526762	1.5779858716943674e-6	3.638765348789422e-7	1.259203322373564e-7	5.466690816118899e-8
-0.1846660171779821	2.7998944479861316e-7	1.07729346301236e-6	8.940904857686003e-6	0.10263123042062691	0.0010053442370202314	0.000018645115985974594	1.594026871352392e-6	3.6736071653877355e-7	1.2708821068466338e-7	5.5163894962654244e-8
-0.1845660171779821	2.819893138137979e-7	1.0844579779496015e-6	8.988763571611253e-6	0.09305155982797543	0.0010062150678785862	0.000018868927910188224	1.6102417744394064e-6	3.708804748201777e-7	1.282676474361637e-7	5.566570613849016e-8
-0.1844660171779821	2.840048393199333e-7	1.0916755749693828e-6	9.036933867461568e-6	0.08471273130226162	0.0010071357115407395	0.000019095629626034116	1.6266326093974442e-6	3.7443620122884934e-7	1.2945876597646524e-7	5.617239230832727e-8
-0.18436601717798212	2.860361579945268e-7	1.0989466988143038e-6	9.085418136467865e-6	0.07742276523920845	0.0010081059553476359	0.00001932526148231123	1.643201430176469e-6	3.7802829192484346e-7	1.306616912178515e-7	5.6684004667306136e-8
-0.1842660171779821	2.880834078391106e-7	1.1062717983941976e-6	9.134218790736382e-6	0.07102225040895013	0.001009125597802534	0.000019557864437538904	1.6599503165799772e-6	3.8165714778230324e-7	1.3187654951812716e-7	5.720059499315739e-8
-0.1841660171779821	2.901467281933794e-7	1.113651326829402e-6	9.1833382634532e-6	0.0653787970845513	0.0010101944483714483	0.00001979348006991712	1.6768813746155513e-6	3.8532317445001334e-7	1.3310346869870086e-7	5.772221565337935e-8
-0.1840660171779821	2.922262597494817e-7	1.1210857414944625e-6	9.232779009091042e-6	0.0603822808160009	0.001011312327290708	0.00002003215058746225	1.6939967368505524e-6	3.8902678241277955e-7	1.3434257806291489e-7	5.824891961250786e-8
-0.1839660171779821	2.9432214456648716e-7	1.1285755040624155e-6	9.282543503618462e-6	0.05594086452076366	0.0010124790653814988	0.000020273918838321947	1.7112985627730327e-6	3.9276838705367353e-7	1.3559400841462283e-7	5.878076043948447e-8
-0.18386601717798212	2.9643452608500687e-7	1.1361210805494568e-6	9.332634244710796e-6	0.051977719297486354	0.0010136945038710507	0.000020518828321271124	1.7287890391578164e-6	3.965484087171239e-7	1.368578920770115e-7	5.931779231512002e-8
-0.1837660171779821	2.9856354914201725e-7	1.1437229413602849e-6	9.383053751964425e-6	0.04842834330792594	0.0010149584942203797	0.000020766923196395992	1.7464703804381113e-6	4.003672727729112e-7	1.3813436291169073e-7	5.986007003966365e-8
-0.1836660171779821	3.0070935998581533e-7	1.1513815613337875e-6	9.433804567112001e-6	0.04523837891303073	0.0010162708979582823	0.000021018248295964367	1.7643448290823507e-6	4.042254096810063e-7	1.3942355633802512e-7	6.04076490404662e-8
-0.1835660171779821	3.028721062911925e-7	1.1590974197893872e-6	9.484889254241306e-6	0.042361838361776295	0.001017631586521469	0.000021272849135491534	1.7824146559767433e-6	4.0812325505735565e-7	1.407256093527441e-7	6.096058537974981e-8
-0.1834660171779821	3.0505193717474664e-7	1.1668710005738481e-6	9.536310400015656e-6	0.039759661388029735	0.001019040441100578	0.00002153077192500098	1.8006821608133251e-6	4.1206124974055834e-7	1.420406605498078e-7	6.151893576248073e-8
-0.18336601717798212	3.072490032104082e-7	1.174702792108625e-6	9.588070613897003e-6	0.03739854107878165	0.0010204973524919453	0.00002179206358048605	1.8191496724837357e-6	4.1603983985947185e-7	1.4336885014054312e-7	6.208275754434778e-8
-0.1832660171779821	3.0946345644512143e-7	1.1825932874377843e-6	9.64017252837148e-6	0.035249966070041175	0.0010220022209549591	0.000022056771735575727	1.8378195494787766e-6	4.200594769017633e-7	1.4471031997406004e-7	6.265210873984505e-8
-0.1831660171779821	3.1169545041473383e-7	1.1905429842764637e-6	9.692618799177536e-6	0.03328943709945721	0.0010235549560747871	0.000022324944753408512	1.8566941802939215e-6	4.24120617783438e-7	1.4606521355794117e-7	6.322704803046889e-8
-0.1830660171779821	3.139451401600548e-7	1.1985523850598728e-6	9.745412105536164e-6	0.03149582419969398	0.001025155476630352	0.000022596631738717933	1.8757759838406668e-6	4.2822372491929424e-7	1.4743367607921302e-7	6.380763477301809e-8
-0.1829660171779821	3.162126822431173e-7	1.206621996992881e-6	9.798555150384206e-6	0.029850837528039114	0.0010268037104674353	0.00002287188255013539	1.8950674098640855e-6	4.323692662944174e-7	1.488158544256071e-7	6.439392900801142e-8
-0.18286601717798212	3.184982347636125e-7	1.2147523321001412e-6	9.852050660609517e-6	0.028338590225262014	0.0010284995943766497	0.000023150747812710922	1.914570939366409e-6	4.365577155366205e-7	1.5021189720710347e-7	6.498599146821267e-8
-0.1827660171779821	3.208019573755525e-7	1.2229439072768746e-6	9.905901387289663e-6	0.0269452360098052	0.0010302430739763096	0.000023433278930661884	1.934289085037056e-6	4.4078955198995804e-7	1.5162195477778183e-7	6.558388358727833e-8
-0.1826660171779821	3.2312401130408995e-7	1.231197244340122e-6	9.960110105932182e-6	0.025658667647788933	0.001032034103599913	0.00002371952810034708	1.9542243916887694e-6	4.4506526078921555e-7	1.530461792579562e-7	6.618766750851277e-8
-0.1825660171779821	3.254645593625691e-7	1.2395128700806954e-6	0.00001001467961671841	0.02446826517002191	0.0010338726461881775	0.00002400954832347676	1.974379436700484e-6	4.493853329354898e-7	1.5448472455662675e-7	6.679740609374907e-8
-0.1824660171779821	3.278237659697594e-7	1.24789131631566e-6	0.000010069612744749237	0.02336468487819421	0.0010357586731854795	0.00002430339342055882	1.994756830466528e-6	4.537502653727983e-7	1.559377463942272e-7	6.741316293234547e-8
-0.18236601717798212	3.3020179716731043e-7	1.2563331199414717e-6	0.000010124912340294163	0.022339681910016465	0.0010376921644406286	0.000024601118044588448	2.0153592168526688e-6	4.5816056106579603e-7	1.5740540232569635e-7	6.803500235030472e-8
-0.1822660171779821	3.3259882063739357e-7	1.2648388229877138e-6	0.000010180581279042941	0.02138596050996715	0.0010396731081118093	0.000024902777694984887	2.03618927365882e-6	4.6261672907856425e-7	1.5888785176385746e-7	6.86629894195196e-8
-0.1821660171779821	3.350150057205707e-7	1.273408972671433e-6	0.000010236622462359598	0.020497047252147557	0.0010417015005755456	0.00002520842873177873	2.057249713088671e-6	4.671192846545222e-7	1.6038525600312136e-7	6.929718996713665e-8
-0.1820660171779821	3.374505234338761e-7	1.2820441214521435e-6	0.00001029303881753989	0.01966718334235367	0.001043777346339717	0.000025518128390057932	2.078543282226306e-6	4.7166874929745923e-7	1.6189777824351914e-7	6.99376705850557e-8
-0.1819660171779821	3.399055464890946e-7	1.2907448270874545e-6	0.000010349833298071198	0.01889123283360765	0.001045900657960364	0.000025831934794674868	2.1000727635199342e-6	4.7626565085372224e-7	1.6342558361506249e-7	7.058449863955095e-8
-0.18186601717798212	3.423802493112901e-7	1.299511652689362e-6	0.000010407008883895439	0.01816460415879175	0.0010480714559623042	0.00002614990697522025	2.121840975272855e-6	4.809105235955681e-7	1.649688392024428e-7	7.123774228102859e-8
-0.1817660171779821	3.4487480805751657e-7	1.3083451667811621e-6	0.000010464568581674893	0.017483182843994038	0.0010502897687633978	0.000026472104881269258	2.143850772141699e-6	4.856039083056743e-7	1.6652771407006917e-7	7.189747045391403e-8
-0.1816660171779821	3.473894006357837e-7	1.3172459433550482e-6	0.000010522515425060808	0.016843273638881103	0.0010525556326023949	0.000026798589397905014	2.166105045642121e-6	4.903463523628649e-7	1.6810237928744987e-7	7.256375290667095e-8
-0.1815660171779821	3.4992420672424743e-7	1.3262145619304336e-6	0.000010580852474965627	0.016241550603344285	0.0010548690914703202	0.00002712942236152685	2.1886067246622437e-6	4.951384098290709e-7	1.6969300795493789e-7	7.323666020196702e-8
-0.1814660171779821	3.52479407790607e-7	1.3352516076128316e-6	0.000010639582819837157	0.015675013936733855	0.001057230197045192	0.000027464666575943544	2.211358775983457e-6	4.999806415374798e-7	1.7129977522981363e-7	7.391626372696581e-8
-0.18136601717798212	3.5505518711175177e-7	1.3443576711535356e-6	0.000010698709575936674	0.015140952538062243	0.0010596390086301177	0.000027804385828763687	2.234364204809327e-6	5.04873615181972e-7	1.7292285835274357e-7	7.460263570376768e-8
-0.1812660171779821	3.576517297936579e-7	1.3535333490099918e-6	0.000010758235887620098	0.01463691145141712	0.0010620955930946835	0.000028148644908085948	2.2576260553023683e-6	5.098179054078428e-7	1.7456243667460445e-7	7.529584919999132e-8
-0.18116601717798209	3.602692227914866e-7	1.3627792434067972e-6	0.000010818164927621662	0.014160663487331915	0.0010646000248194318	0.000028497509619493007	2.281147411128769e-6	5.148140939037719e-7	1.7621869168367305e-7	7.599597813949897e-8
-0.1810660171779821	3.629078549299655e-7	1.3720959623974958e-6	0.000010878499897341371	0.013710184423596438	0.0010671523856435297	0.000028851046803359743	2.3049313960114613e-6	5.198627694951401e-7	1.778918070332026e-7	7.670309731327e-8
-0.1809660171779821	3.6556781692398677e-7	1.3814841199270857e-6	0.00001093924402713567	0.013283631282350225	0.0010697527648154419	0.00002920932435247914	2.3289811742915036e-6	5.249645282386857e-7	1.7958196856937855e-7	7.741728239042449e-8
-0.18086601717798212	3.6824930139946554e-7	1.3909443358952307e-6	0.00001100040057661075	0.012879323257865465	0.001072401258946595	0.00002957241123001118	2.353299951497814e-6	5.301199735184767e-7	1.812893643596648e-7	7.813860992939365e-8
-0.1807660171779821	3.70952502914446e-7	1.4004772362202313e-6	0.000011061972834919827	0.012495724934030549	0.001075097971967938	0.00002994037748776417	2.3778909749256357e-6	5.353297161432861e-7	1.8301418472154457e-7	7.88671573892514e-8
-0.18066601717798209	3.7367761798046497e-7	1.4100834529037786e-6	0.000011123964121063477	0.012131431484545487	0.0010778430150893792	0.000030313294284813	2.4027575342237124e-6	5.405943744453526e-7	1.847566222516668e-7	7.960300314119334e-8
-0.1805660171779821	3.7642484508417674e-7	1.4197636240964293e-6	0.000011186377784193268	0.011785155594059538	0.0010806365067620124	0.00003069123390646119	2.427902961990282e-6	5.459145743805665e-7	1.8651687185539325e-7	8.03462264801808e-8
-0.1804660171779821	3.7919438470923976e-7	1.42951839416389e-6	0.000011249217203919122	0.011455715876491987	0.0010834785726430978	0.0000310742697835549	2.453330634378229e-6	5.512909496300793e-7	1.8829513077676794e-7	8.10969076367435e-8
-0.18036601717798212	3.8198643935845454e-7	1.4393484137540483e-6	0.00001131248579061955	0.011142026598784016	0.0010863693455636892	0.00003146247651215341	2.479043971709254e-6	5.567241417033807e-7	1.9009159862889439e-7	8.185512778894094e-8
-0.1802660171779821	3.848012135761893e-7	1.44925433986486e-6	0.000011376186985756205	0.010843088545367627	0.0010893089654989724	0.00003185592987356679	2.505046439097544e-6	5.622148000428707e-7	1.9190647742475696e-7	8.262096907449695e-8
-0.18016601717798209	3.876389139710722e-7	1.4592368359129724e-6	0.000011440324262191304	0.010557980881528291	0.0010922975795411335	0.000032254706854764404	2.531341547082782e-6	5.677635821299163e-7	1.9373997160845615e-7	8.339451460309536e-8
-0.1800660171779821	3.90499749238943e-7	1.4692965718031594e-6	0.00001150490112450861	0.010285853893271647	0.001095335341874785	0.0000326588856691628	2.5579328522727576e-6	5.733711535924344e-7	1.9559228808688754e-7	8.417584846884597e-8
-0.1799660171779821	3.9338393018612883e-7	1.4794342239987009e-6	0.000011569921109338955	0.01002592249783942	0.0010984224137549354	0.00003306854577780506	2.5848239579960385e-6	5.790381883140796e-7	1.9746363626188494e-7	8.496505576293251e-8
-0.17986601717798212	3.962916697529359e-7	1.4896504755924317e-6	0.000011635387785688178	0.009777460433121441	0.0011015589634873516	0.00003348376791092976	2.612018514964232e-6	5.847653685449244e-7	1.993542280627845e-7	8.576222258642265e-8
-0.1797660171779821	3.992231830374939e-7	1.4999460163787727e-6	0.00001170130475526981	0.009539795046266855	0.0011047451664114086	0.00003390463408994855	2.639520221944609e-6	5.905533850138292e-7	2.012642779794793e-7	8.656743606326643e-8
-0.17966601717798208	4.0217868731984776e-7	1.5103215429264893e-6	0.000011767675652840735	0.009312302612128157	0.001107981204885252	0.000034331227649830736	2.6673328264428573e-6	5.964029370423524e-7	2.0319400309591123e-7	8.738078435347032e-8
-0.1795660171779821	4.051584020863698e-7	1.5207777586525064e-6	0.000011834504146541612	0.009094404121041462	0.0011112672682733642	0.000034763633261912105	2.6954601253964783e-6	6.023147326603996e-7	2.0514362312406948e-7	8.820235666645666e-8
-0.1794660171779821	4.0816254905445125e-7	1.5313153738963894e-6	0.000011901793938240033	0.008885561483078683	0.0011146035529364063	0.00003520193695712761	2.7239059658785157e-6	6.082894887234761e-7	2.0711336043843237e-7	8.903224327460781e-8
-0.17936601717798212	4.1119135219751114e-7	1.5419351059958712e-6	0.000011969548763878606	0.008685274102490873	0.0011179902622233389	0.000035646226149684405	2.75267424581239e-6	6.143279310316897e-7	2.0910344011093262e-7	8.987053552700256e-8
-0.1792660171779821	4.142450377703001e-7	1.5526376793632208e-6	0.000012037772393826273	0.008493075781748068	0.0011214276064657985	0.000036096589661178536	2.781768914697423e-6	6.204307944504654e-7	2.1111408994639158e-7	9.071732586333944e-8
-0.17916601717798208	4.1732383433453595e-7	1.5634238255625462e-6	0.000012106468633234158	0.008308531919507676	0.0011249158029747002	0.000036553117745167844	2.8111939743457587e-6	6.265988230330234e-7	2.1314554051847098e-7	9.157270782805865e-8
-0.1790660171779821	4.204279727848121e-7	1.5742942833879642e-6	0.000012175641322394902	0.008131236971111537	0.001128455076038956	0.00003701590211220686	2.8409534796303517e-6	6.328327701446128e-7	2.151980252061247e-7	9.243677608465745e-8
-0.1789660171779821	4.2355768637487543e-7	1.5852497989428441e-6	0.000012245294337106951	0.007960812143928396	0.0011320456569264786	0.00003748503595535919	2.8710515392448154e-6	6.3913339858863e-7	2.172717802305885e-7	9.330962643021477e-8
-0.17886601717798212	4.267132107442038e-7	1.5962911257198787e-6	0.000012315431589042155	0.007796903303089858	0.0011356877838871963	0.00003796061397618891	2.9014923164746995e-6	6.45501480734505e-7	2.1936704469287084e-7	9.419135581010811e-8
-0.1787660171779821	4.2989478394489546e-7	1.6074190246821208e-6	0.000012386057026118043	0.00763917906598731	0.001139381702158242	0.00003844273241124703	2.9322800299807716e-6	6.519377986474821e-7	2.2148406061179367e-7	9.508206233294579e-8
-0.17866601717798208	4.3310264646891664e-7	1.6186342643451285e-6	0.000012457174632874335	0.007487329066363836	0.0011431276639712405	0.0000389314890590617	2.963418954594455e-6	6.584431442203221e-7	2.2362307296257855e-7	9.598184528570464e-8
-0.1785660171779821	4.3633704127567186e-7	1.6299376208598872e-6	0.000012528788430853387	0.007341062370989064	0.0011469259285615812	0.00003942698330763946	2.994913422125463e-6	6.650183193068879e-7	2.2578432971596562e-7	9.689080514908117e-8
-0.1784660171779821	4.3959821381993284e-7	1.6413298780969857e-6	0.000012600902478985892	0.00720010603380005	0.0011507767621798722	0.00003992931616249457	3.026767822182117e-6	6.71664135857754e-7	2.2796808187791794e-7	9.780904361306185e-8
-0.17836601717798212	4.428864120800808e-7	1.6528118277315818e-6	0.00001267352087398004	0.007064203774050501	0.0011546804381052695	0.000040438590275208935	3.0589866030041768e-6	6.78381416057747e-7	2.3017458352987285e-7	9.873666359271124e-8
-0.1782660171779821	4.4620188658672826e-7	1.664384269329521e-6	0.000012746647750715622	0.006933114766471931	0.0011586372366609542	0.00004095490997254054	3.0915742723087524e-6	6.851709924655357e-7	2.32404091869579e-7	9.967376924417995e-8
-0.1781660171779821	4.4954489045168163e-7	1.6760480104344898e-6	0.000012820287282642824	0.00680661253273894	0.0011626474452314914	0.000041478381286087716	3.1245353981492974e-6	6.920337081552797e-7	2.346568672525191e-7	1.0062046598094298e-7
-0.1780660171779821	4.5291567939727397e-7	1.6878038666561863e-6	0.000012894443682185271	0.006684483924666024	0.0011667113582822552	0.000042009111982522997	3.1578746097880193e-6	6.989704168603495e-7	2.369331732339254e-7	1.0157686049026838e-7
-0.1779660171779821	4.563145117860423e-7	1.6996526617595469e-6	0.000012969121201147833	0.006566528190568576	0.0011708292773807444	0.00004254721159440545	3.191596598581742e-6	7.059819831191683e-7	2.392332766113984e-7	1.0254306074991166e-7
-0.17786601717798212	4.597416486508037e-7	1.711595227755183e-6	0.000013044324131129583	0.0064525561171075545	0.0011750015112199402	0.00004309279145158904	3.2257061188818484e-6	7.130692824232441e-7	2.41557447468147e-7	1.0351917604505926e-7
-0.1777660171779821	4.6319735372507963e-7	1.72363240499071e-6	0.000013120056803940595	0.006342389239727241	0.0011792283756434868	0.000043645964713230524	3.2602079889479496e-6	7.202332013673159e-7	2.439059592168368e-7	1.045053169855001e-7
-0.1776660171779821	4.666818934739163e-7	1.7357650422433896e-6	0.00001319632359202472	0.006235859115492048	0.0011835101936729232	0.00004420684640041943	3.295107091876106e-6	7.27474637801794e-7	2.46279088644085e-7	1.0550159552304936e-7
-0.1775660171779821	4.7019553712507794e-7	1.7479939968137868e-6	0.000013273128908886276	0.006132806652751637	0.0011878472955367536	0.00004477555342943515	3.3304083765414173e-6	7.347945009874153e-7	2.486771159555908e-7	1.065081249692158e-7
-0.1774660171779821	4.7373855670065036e-7	1.7603201346205815e-6	0.000013350477209522376	0.006033081492615707	0.0011922400187014646	0.00004535220464564838	3.366116858555465e-6	7.421937117522257e-7	2.511003248219184e-7	1.0752502001312307e-7
-0.17736601717798212	4.773112270490028e-7	1.7727443302965747e-6	0.000013428372990859867	0.005936541437711427	0.0011966887079044415	0.00004593692085807895	3.402237621238675e-6	7.496732026508514e-7	2.535490024249446e-7	1.0855239673968445e-7
-0.1772660171779821	4.809138258772028e-7	1.7852674672858585e-6	0.000013506820792197598	0.005843051924138515	0.0012011937151887714	0.00004652982487462406	3.4387758166080997e-6	7.572339181261656e-7	2.560234395049772e-7	1.0959037264804073e-7
-0.1771660171779821	4.845466337837809e-7	1.7978904379421295e-6	0.000013585825195653753	0.00575248553292759	0.001205755399939973	0.00004713104153797076	3.475736666380543e-6	7.64876814673367e-7	2.5852393040855885e-7	1.1063906667025392e-7
-0.1770660171779821	4.882099342919511e-7	1.8106141436282732e-6	0.000013665390826618295	0.0056647215376590485	0.0012103741289245544	0.00004774069776220767	3.5131254629916144e-6	7.72602861006477e-7	2.610507731369591e-7	1.1169859919027825e-7
-0.1769660171779821	4.919040138832276e-7	1.823439494817153e-6	0.000013745522354211214	0.005579645485215967	0.0012150502763305562	0.00004835892257015053	3.550947570630852e-6	7.804130382273478e-7	2.6360426939538564e-7	1.127690920631945e-7
-0.17686601717798212	4.956291620314725e-7	1.8363674111935838e-6	0.000013826224491745127	0.005497148806923889	0.0012197842238098385	0.00004898584713139387	3.5892084262930164e-6	7.883083399971592e-7	2.661847246428897e-7	1.1385066863472461e-7
-0.1767660171779821	4.993856712373629e-7	1.8493988217576476e-6	0.000013907501997194533	0.005417128457586127	0.0012245763605224127	0.00004962160480111095	3.627913540846209e-6	7.962897727105326e-7	2.6879244814302273e-7	1.149434537610249e-7
-0.1766660171779821	5.031738370632958e-7	1.8625346649291862e-6	0.000013989359673669333	0.005339486580149228	0.0012294270831824828	0.00005026633115960717	3.6670685001165823e-6	8.043583556721703e-7	2.7142775301520513e-7	1.1604757382876047e-7
-0.1765660171779821	5.06993958168749e-7	1.8757758886536637e-6	0.000014071802369894995	0.005264130193938604	0.0012343367961065094	0.00005092016405265521	3.706678965990601e-6	8.125151212762249e-7	2.740909562868722e-7	1.1716315677547593e-7
-0.1764660171779821	5.108463363460632e-7	1.8891234505092815e-6	0.00001415483498069762	0.005190970904588209	0.0012393059112630782	0.000051583243632618024	3.746750677534418e-6	8.207611151883038e-7	2.767823789463592e-7	1.1829033211025164e-7
-0.17636601717798212	5.147312765567133e-7	1.9025783178154916e-6	0.000014238462447495384	0.005119924633955398	0.0012443348483247058	0.00005225571240038419	3.7872894521313862e-6	8.290973965302493e-7	2.795023459965832e-7	1.1942923093466496e-7
-0.1762660171779821	5.18649086967976e-7	1.9161414677426793e-6	0.000014322689758794489	0.00505091136846046	0.0012494240347214285	0.00005293771524812328	3.828301186637059e-6	8.375250380676171e-7	2.8225118650947813e-7	1.205799859640417e-7
-0.1761660171779821	5.226000789901349e-7	1.9298138874234223e-6	0.000014407521950692751	0.0049838549244282495	0.0012545739056964295	0.000053629399502891974	3.869791858553259e-6	8.46045126400085e-7	2.85029233681266e-7	1.217427315490298e-7
-0.1760660171779821	5.265845673141244e-7	1.9435965740650195e-6	0.000014492964107387816	0.004918682729129428	0.001259784904363453	0.00005433091497109856	3.9117675272204005e-6	8.546587621546531e-7	2.87836824888515e-7	1.2291760369747724e-7
-0.1759660171779821	5.306028699496347e-7	1.9574905350633513e-6	0.000014579021361691706	0.004855325616331538	0.0012650574817661372	0.00005504241398384475	3.954234335028835e-6	8.633670601817557e-7	2.9067430174502353e-7	1.2410474009662247e-7
-0.17586601717798211	5.346553082637251e-7	1.971496788118256e-6	0.00001466569889555137	0.0047937176352700695	0.001270392096939272	0.0000557640514431704	3.997198508649644e-6	8.721711497543787e-7	2.9354201015954845e-7	1.2530428013561369e-7
-0.1757660171779821	5.387422070199477e-7	1.9856163613503964e-6	0.000014753001940576371	0.004733795872041143	0.0012757892169720218	0.000056495984869217206	4.040666360285313e-6	8.81072174770204e-7	2.9644030039438977e-7	1.2651636492835567e-7
-0.1756660171779821	5.428638944178921e-7	1.999850293419318e-6	0.000014840935778570647	0.004675500282500111	0.001281249317072903	0.0000572383744483215	4.084644288939721e-6	8.900712939566748e-7	2.9936952712480754e-7	1.277411373366759e-7
-0.1755660171779821	5.470207021333531e-7	2.014199633643311e-6	0.000014929505742073173	0.00461877353582519	0.0012867728806369156	0.000057991383082077406	4.129138781709365e-6	8.991696810793638e-7	3.0233004949936166e-7	1.2897874199384733e-7
-0.1754660171779821	5.512129653589049e-7	2.0286654421205382e-6	0.000015018717214903233	0.0045635608679751045	0.0012923603993144329	0.00005875517643736885	4.1741564150946176e-6	9.083685251533607e-7	3.0532223120110894e-7	1.3022932532843513e-7
-0.17536601717798211	5.554410228450433e-7	2.043248789851747e-6	0.00001510857563271272	0.004509809944330076	0.0012980123730821458	0.00005952992299740458	4.219703856332318e-6	9.176690306579143e-7	3.083464405097142e-7	1.3149303558850075e-7
-0.1752660171779821	5.597052169418639e-7	2.057950758864544e-6	0.000015199086483545385	0.004457470730864179	0.0013037293103159069	0.00006031579411377617	4.265787864749769e-6	9.270724177543543e-7	3.1140305036449484e-7	1.3277002286615918e-7
-0.1751660171779821	5.640058936412225e-7	2.0727724423391377e-6	0.000015290255308401764	0.004406495373247149	0.0013095117278655775	0.0000611129640595535	4.312415293140338e-6	9.365799225072732e-7	3.144924384283678e-7	1.340604391224875e-7
-0.1750660171779821	5.683434026195249e-7	2.0877149447357857e-6	0.000015382087701812273	0.004356838083322786	0.001315360151131879	0.00006192161008345441	4.359593089161642e-6	9.461927971091677e-7	3.1761498715279377e-7	1.3536443821280736e-7
-0.1749660171779821	5.72718097280971e-7	2.102779381923729e-6	0.00001547458931241589	0.004308455032452119	0.0013212751141452068	0.00006274191246509609	4.4073282967557815e-6	9.55912310108425e-7	3.207710838436407e-7	1.3668217591233252e-7
-0.1748660171779821	5.77130334801422e-7	2.1179668813117775e-6	0.00001556776584354641	0.004261304251251362	0.0013272571596464658	0.00006357405457136282	4.455628057592865e-6	9.657397466408273e-7	3.2396112072805593e-7	1.380138099421898e-7
-0.17476601717798212	5.815804761727852e-7	2.133278581980559e-6	0.000015661623053825175	0.004215345535288304	0.0013333068391699462	0.00006441822291390845	4.504499612537654e-6	9.75676408664584e-7	3.271854950223158e-7	1.3935949999582602e-7
-0.1746660171779821	5.860688862480309e-7	2.1487156348164403e-6	0.000015756166757762095	0.0041705403563363375	0.0013394247131282662	0.00006527460720782487	4.55395030314029e-6	9.857236151990048e-7	3.304446090007135e-7	1.4071940776580394e-7
-0.1745660171779821	5.905959337867097e-7	2.164279202647034e-6	0.000015851402826361922	0.004126851778813186	0.001345611350899286	0.00006614340043148926	4.60398757315055e-6	9.958827025667165e-7	3.337388700654314e-7	1.4209369697098286e-7
-0.1744660171779821	5.951619915011476e-7	2.179970460378606e-6	0.00001594733718774006	0.004084244381061309	0.0013518673309152337	0.00006702479888763489	4.654618970057509e-6	1.0061550246397633e-6	3.3706869081751125e-7	1.4348253338411466e-7
-0.1743660171779821	5.997674361031503e-7	2.195790595134992e-6	0.00001604397582774385	0.0040426841811504735	0.0013581932407538103	0.00006791900226565226	4.705852146653462e-6	1.016541953089325e-6	3.404344891288421e-7	1.448860848598318e-7
-0.17426601717798212	6.044126483513885e-7	2.2117408063984667e-6	0.00001614132479058272	0.004002138566908609	0.0013645896772314975	0.00006882621370516336	4.757694862623809e-6	1.0270448776393912e-6	3.43836688215255e-7	1.4630452136305857e-7
-0.1741660171779821	6.090980130993392e-7	2.2278223061522634e-6	0.000016239390179464843	0.003962576229905931	0.0013710572464989167	0.00006974663986088602	4.810154986162475e-6	1.037665206324266e-6	3.4727571671069087e-7	1.4773801499783215e-7
-0.1740660171779821	6.138239193439015e-7	2.2440363190249665e-6	0.000016338178157242548	0.003923967103139981	0.0013775965641384565	0.00007068049096882569	4.863240495613991e-6	1.0484043657501e-6	3.5075200874250963e-7	1.4918674003656375e-7
-0.1739660171779821	6.18590760274588e-7	2.260384082436714e-6	0.0000164376949470645	0.0038862823021847213	0.0013842082552639504	0.00007162798091381537	4.916959481142071e-6	1.059263801360405e-6	3.542660040079017e-7	1.5065087294971807e-7
-0.1738660171779821	6.233989333233887e-7	2.2768668467472245e-6	0.00001653794683303633	0.003849494069585224	0.0013908929546226363	0.00007258932729844081	4.971320146425647e-6	1.070244977705697e-6	3.578181478514661e-7	1.5213059243593927e-7
-0.17376601717798212	6.282488402152977e-7	2.2934858754057888e-6	0.000016638940160889457	0.0038135757222952193	0.0013976513066993495	0.00007356475151337814	5.026330810382711e-6	1.0813493787173246e-6	3.614088913439643e-7	1.5362607945263167e-7
-0.1736660171779821	6.331408870194766e-7	2.310242445103132e-6	0.00001674068133865774	0.003778501601967353	0.0014044839658229405	0.00007455447880917615	5.081999908922355e-6	1.0925785079855385e-6	3.650386913622474e-7	1.551375172469799e-7
-0.1735660171779821	6.380754842010595e-7	2.3271378459250795e-6	0.00001684317683736149	0.003744247027920519	0.00141139159627489	0.00007555873836950909	5.138335996725183e-6	1.1039338890417714e-6	3.687080106703856e-7	1.5666509138743707e-7
-0.1734660171779821	6.430530466737143e-7	2.3441733815084453e-6	0.000016946433191701992	0.0037107882526207876	0.0014183748724003837	0.0000765777633859494	5.195347749053781e-6	1.1154170656454953e-6	3.724173180020492e-7	1.582089897956885e-7
-0.1733660171779821	6.48073993852799e-7	2.3613503691987074e-6	0.000017050457000762117	0.0036781024195225082	0.0014254344787215751	0.00007761179113427418	5.25304396359216e-6	1.12702960207534e-6	3.761670881441193e-7	1.597694027790817e-7
-0.17326601717798212	6.531387497092809e-7	2.378670140209735e-6	0.000017155254928716724	0.0036461675231279516	0.0014325711100532563	0.00007866106305235121	5.3114335623158985e-6	1.1387730834248604e-6	3.7995780202155364e-7	1.6134652306354498e-7
-0.1731660171779821	6.582477428243354e-7	2.3961340397856118e-6	0.000017260833705551736	0.0036149623711325277	0.0014397854716209	0.00007972582481964034	5.370525593393046e-6	1.1506491159028723e-6	3.837899467835772e-7	1.6294054582699855e-7
-0.1730660171779821	6.634014064446468e-7	2.413743427364475e-6	0.00001736720012779117	0.003584466548531458	0.0014470782791811058	0.00008080632643833822	5.4303292331163205e-6	1.16265932713846e-6	3.876640158911294e-7	1.645516687332598e-7
-0.1729660171779821	6.68600178538473e-7	2.431499676744509e-6	0.00001747436105923403	0.003554660383573046	0.0014544502591444944	0.00008190282231621338	5.4908537878673266e-6	1.1748053664907537e-6	3.9158050920569667e-7	1.661800919664661e-7
-0.1728660171779821	6.738445018524343e-7	2.449404176252069e-6	0.00001758232343169988	0.0035255249154496605	0.0014619021487010983	0.0000830155713511646	5.552108696113364e-6	1.187088905363605e-6	3.955399330794664e-7	1.6782601826600805e-7
-0.17276601717798212	6.791348239690209e-7	2.4674583289118565e-6	0.000017691094245783006	0.003497041863626337	0.0014694346959481719	0.0000841448370175367	5.614103530437015e-6	1.1995116375250845e-6	3.995428004468459e-7	1.694896529619829e-7
-0.1726660171779821	6.844715973649008e-7	2.485663552619475e-6	0.000017800680571616585	0.0034691935987118667	0.001477048660020637	0.00008529088745424383	5.676847999599706e-6	1.2120752794320514e-6	4.0358963091740583e-7	1.7117120401119083e-7
-0.1725660171779821	6.898552794699635e-7	2.504021280316024e-6	0.000017911089549645943	0.0034419631147848337	0.0014847448112240192	0.00008645399555473337	5.740351950639442e-6	1.224781570559828e-6	4.0768095087022684e-7	1.7287088203366314e-7
-0.1724660171779821	6.952863327271646e-7	2.5225329601650356e-6	0.000018022328391410986	0.003415334003091326	0.00149252393117003	0.00008763443905883238	5.804625371003224e-6	1.2376322737369753e-6	4.1181729354968967e-7	1.745889003497448e-7
-0.1723660171779821	7.007652246531604e-7	2.5412000557317376e-6	0.00001813440438033876	0.003389290427037428	0.001500386812914763	0.00008883250064652534	5.86967839071537e-6	1.2506291754854274e-6	4.159991991627358e-7	1.7632547501773868e-7
-0.17226601717798212	7.062924278997403e-7	2.56002404616452e-6	0.00001824732487254572	0.003363817098403603	0.001508334261099594	0.00009004846803370035	5.935521284581647e-6	1.2637740863659353e-6	4.20227214977617e-7	1.7808082487211506e-7
-0.1721660171779821	7.118684203160624e-7	2.5790064263788304e-6	0.00001836109729764937	0.003338899254713381	0.0015163670920947349	0.00009128263406991071	6.002164474430247e-6	1.2770688413289046e-6	4.2450189542417e-7	1.7985517156229682e-7
-0.1720660171779821	7.174936850117447e-7	2.5981487072434838e-6	0.000018475729159590737	0.0033145226376924955	0.0015244861341456382	0.000092535296838201	6.069618531390501e-6	1.2905153000709053e-6	4.2882380219561567e-7	1.8164873959203905e-7
-0.1719660171779821	7.231687104207593e-7	2.6174524157692277e-6	0.000018591228037465994	0.003290673472758369	0.0015326922275220587	0.00009380675975703702	6.137894178209171e-6	1.3041153473966456e-6	4.331935043519323e-7	1.8346175635939237e-7
-0.1718660171779821	7.288939903661969e-7	2.6369190952999543e-6	0.00001870760158636931	0.003267338449484375	0.0015409862246700311	0.00009509733168439841	6.207002291606019e-6	1.3178708935867985e-6	4.3761157842482405e-7	1.852944521972861e-7
-0.17176601717798212	7.3467002412592e-7	2.65655030570633e-6	0.00001882485753824607	0.003244504702985862	0.001549368990366765	0.00009640732702407792	6.276953904668948e-6	1.3317838747716352e-6	4.420786085243202e-7	1.8714706041472663e-7
-0.1716660171779821	7.404973164990173e-7	2.676347623581816e-6	0.00001894300370275546	0.003222159796178448	0.0015578414018782743	0.00009773706583422918	6.347760209288727e-6	1.3458562533105031e-6	4.465951864469782e-7	1.8901981733860415e-7
-0.1715660171779821	7.463763778732229e-7	2.6963126424414603e-6	0.000019062047968145628	0.003200291702862122	0.001566404349120167	0.00009908687393823566	6.419432558635433e-6	1.3600900181774205e-6	4.5116191178581144e-7	1.9091296235615986e-7
-0.1714660171779821	7.523077242931937e-7	2.7164469729231347e-6	0.00001918199830213818	0.0031788887915874292	0.0015750587348213074	0.00010045708303793358	6.4919824696761115e-6	1.3744871853527686e-6	4.5577939204188783e-7	1.9282673795808975e-7
-0.1713660171779821	7.582918775297108e-7	2.7367522429914465e-6	0.000019302862752824497	0.00315793981026244	0.0015838054746905737	0.00010184803082925502	6.565421625735071e-6	1.3890497982211889e-6	4.604482427376607e-7	1.947613897822989e-7
-0.17126601717798212	7.643293651498213e-7	2.757230098144314e-6	0.000019424649449573045	0.0031374338714620434	0.001592645497586681	0.00010326006112034359	6.639761879097359e-6	1.4037799279758719e-6	4.651690875320676e-7	1.9671716665833793e-7
-0.1711660171779821	7.704207205878762e-7	2.7778822016222412e-6	0.000019547366603947765	0.003117360438402753	0.0016015797456911645	0.00010469352395219922	6.7150152536561586e-6	1.4186796740292515e-6	4.699425583374096e-7	1.9869432065251314e-7
-0.1710660171779821	7.765664832175943e-7	2.7987102346203238e-6	0.00001967102251063805	0.0030977093115489612	0.0016106091746845494	0.00010614877572191052	6.79119394760502e-6	1.4337511644302582e-6	4.7476929543804557e-7	2.0069310711367767e-7
-0.1709660171779821	7.827671984250125e-7	2.819715896503067e-6	0.00001979562554840068	0.003078470615818421	0.0016197347539257385	0.00010762617930853985	6.86831033617588e-6	1.4489965562882879e-6	4.796499476109409e-7	2.0271378471974442e-7
-0.1708660171779821	7.890234176825051e-7	2.8409009050220533e-6	0.000019921184181013314	0.0030596347883557326	0.0016289574666347633	0.00010912610420171832	6.946376974423434e-6	1.4644180362039536e-6	4.845851722481059e-7	2.047566155249004e-7
-0.17076601717798212	7.953356986237127e-7	2.8622669965363512e-6	0.00002004770695823946	0.003041192566846073	0.0016382783100787398	0.00011064892663300868	7.02540660005655e-6	1.480017820706666e-6	4.895756354809166e-7	2.068218650075429e-7
-0.1706660171779821	8.017046051195499e-7	2.8838159262359666e-6	0.000020175202516806414	0.003023134978341297	0.0016476982957613667	0.00011219502971011559	7.105412136318281e-6	1.495798156699334e-6	4.946220123063975e-7	2.0890980211896586e-7
-0.1705660171779821	8.081307073552003e-7	2.90554946836812e-6	0.000020303679581394717	0.003005453328573223	0.0016572184496157745	0.00011376480355399353	7.1864066949145705e-6	1.511761321910145e-6	4.997249867154833e-7	2.1102069933278184e-7
-0.1704660171779821	8.146145819081734e-7	2.927469416466647e-6	0.00002043314696564072	0.0029881391917295458	0.0016668398122009326	0.0001153586454389344	7.2684035789931705e-6	1.527909625351665e-6	5.048852518232791e-7	2.1315483269512215e-7
-0.1703660171779821	8.211568118274135e-7	2.949577583584287e-6	0.000020563613573151233	0.0029711844006700505	0.0016765634389015998	0.00011697695993569402	7.3514162861732585e-6	1.5442454077872977e-6	5.10103510001376e-7	2.153124818756001e-7
-0.17026601717798212	8.277579867134569e-7	2.971875802528121e-6	0.00002069508839853106	0.0029545810375611724	0.0016863904001318969	0.00011862015905773308	7.4354585116268e-6	1.5607710422052534e-6	5.153804730122175e-7	2.1749393021906206e-7
-0.1701660171779821	8.344187027997244e-7	2.994365926098149e-6	0.00002082758052842378	0.002938321424908566	0.001696321781542567	0.00012028866241065199	7.520544151212928e-6	1.5774889343002518e-6	5.207168621456233e-7	2.196994647981498e-7
-0.1700660171779821	8.411395630348884e-7	3.0170498273289835e-6	0.000020961099142565676	0.0029223981169688353	0.0017063586842320003	0.00012198289734488313	7.606687304665758e-6	1.5944015229629076e-6	5.261134083574174e-7	2.219293764666691e-7
-0.1699660171779821	8.479211771663106e-7	3.039929399734678e-6	0.00002109565351485199	0.0029068038915215184	0.0017165022249609903	0.00012370329911172282	7.693902278836868e-6	1.6115112807770888e-6	5.315708524102497e-7	2.2418395991377716e-7
-0.1698660171779821	8.547641618247641e-7	3.0630065575571195e-6	0.000021231253014418845	0.0028915317419846115	0.0017267535363714877	0.000125450311022798	7.782203590994162e-6	1.6288207145254024e-6	5.370899450166947e-7	2.2646351371904708e-7
-0.16976601717798212	8.616691406101201e-7	3.086283236017201e-6	0.000021367907106735996	0.002876574869857238	0.0017371137672091265	0.0001272243846130096	7.871605972176286e-6	1.6463323657027161e-6	5.426714469845009e-7	2.287683404083373e-7
-0.1696660171779821	8.686367441783746e-7	3.109761391569974e-6	0.000021505625354716796	0.002861926677473823	0.0017475840825499646	0.00012902597980708942	7.96212437060643e-6	1.664048811038247e-6	5.483161293642712e-7	2.310987465105847e-7
-0.1695660171779821	8.756676103296996e-7	3.1334430021625175e-6	0.00002164441741983818	0.00284758076105537	0.001758165664031012	0.00013085556508979698	8.053773955163147e-6	1.6819726630258686e-6	5.540247735993413e-7	2.3345504261542758e-7
-0.1694660171779821	8.827623840978913e-7	3.15733006749595e-6	0.000021784293063279638	0.0028335309040437772	0.0017688597100852293	0.0001327136176799058	8.146570118913033e-6	1.7001065704633962e-6	5.597981716781747e-7	2.3583754343178718e-7
-0.1693660171779821	8.899217178408469e-7	3.181424609290334e-6	0.0000219252621470722	0.0028197710707062087	0.001779667436180446	0.00013460062370800952	8.240528482702964e-6	1.7184532190002998e-6	5.656371262890565e-7	2.382465678473107e-7
-0.16926601717798212	8.971462713324307e-7	3.205728671553558e-6	0.000022067334635265387	0.0028062953999971217	0.001790590075062752	0.0001365170783982889	8.335664898815572e-6	1.7370153316946903e-6	5.715424509773315e-7	2.406824389887865e-7
-0.1691660171779821	9.044367118555333e-7	3.2302443208535884e-6	0.000022210520595107315	0.0027930981996660185	0.001801628877004168	0.00013846348625430358	8.431995454687628e-6	1.7557956695791762e-6	5.775149703050965e-7	2.431454842834785e-7
-0.1690660171779821	9.117937142963835e-7	3.2549736465944334e-6	0.000022354830198240228	0.0027801739405996016	0.0018127851100547784	0.0001404403612489167	8.529536476693016e-6	1.7747970322361026e-6	5.835555200134509e-7	2.456360355214334e-7
-0.1689660171779821	9.192179612402583e-7	3.2799187612958537e-6	0.00002250027372191169	0.0027675172513882203	0.0018240600602993495	0.00014244822701845546	8.628304533991597e-6	1.7940222583822051e-6	5.896649471873437e-7	2.481544289187688e-7
-0.1688660171779821	9.267101430683947e-7	3.305081800876743e-6	0.000022646861550200823	0.00275512291310575	0.0018354550321185944	0.00014448761706120273	8.728316442445176e-6	1.813474226462802e-6	5.958441104230417e-7	2.507010051819503e-7
-0.16876601717798212	9.34270958056325e-7	3.330464924942531e-6	0.000022794604175261008	0.002742985854294245	0.0018469713484550742	0.00014655907494033103	8.829589268601585e-6	1.8331558552558458e-6	6.020938799982919e-7	2.5327610957308584e-7
-0.1686660171779821	9.419011124735089e-7	3.3560703170760785e-6	0.00002294351219857725	0.0027311011461433076	0.0018586103510838357	0.00014866315449137629	8.93214033374817e-6	1.853070104485829e-6	6.08415138045182e-7	2.5588009197624433e-7
-0.16856601717798209	9.496013206844078e-7	3.3819001851329633e-6	0.00002309359633224123	0.002719463997856411	0.0018703734008879785	0.00015080042003437873	9.035987218036525e-6	1.8732199754478103e-6	6.148087787258018e-7	2.5851330696482657e-7
-0.1684660171779821	9.573723052508903e-7	3.4079567615403757e-6	0.000023244867400241616	0.0027080697521953264	0.0018822618781390555	0.00015297144659078717	9.141147764679132e-6	1.8936085116418418e-6	6.212757084107091e-7	2.611761138699966e-7
-0.1683660171779821	9.652147970360928e-7	3.434242303600258e-6	0.000023397336339771402	0.0026969138811951555	0.0018942771827825196	0.00015517682010525165	9.247640084219519e-6	1.9142387994176652e-6	6.278168458602451e-7	2.638688768501932e-7
-0.16826601717798212	9.731295353097347e-7	3.4607590937965253e-6	0.000023551014202552724	0.002685991982042586	0.0019064207347283795	0.0001574171376724304	9.355482558877771e-6	1.9351139686303337e-6	6.344331224088387e-7	2.665919649617578e-7
-0.1681660171779821	9.811172678548583e-7	3.4875094401063615e-6	0.00002370591215617722	0.002675299773110115	0.001918693974146861	0.0001596930077689124	9.464693846971612e-6	1.9562371933064346e-6	6.411254821521704e-7	2.693457522306568e-7
-0.16806601717798209	9.891787510760795e-7	3.5144956763158585e-6	0.000023862041485465667	0.0026648330901396216	0.001931098361769556	0.0001620050504904084	9.57529288741629e-6	1.9776116923215396e-6	6.478948821374666e-7	2.721306177253698e-7
-0.1679660171779821	9.97314750109344e-7	3.541720162339869e-6	0.00002401941359384375	0.0026545878825689805	0.0019436353791958685	0.0001643538977943175	9.687298904302726e-6	1.9992407300888034e-6	6.547422925567817e-7	2.749469456309146e-7
-0.1678660171779821	1.0055260389332005e-6	3.5691852845462033e-6	0.000024178040004736	0.0026445602099954804	0.0019563065292049447	0.00016674019374781607	9.800731411557175e-6	2.0211276172590423e-6	6.616686969434511e-7	2.777951253240669e-7
-0.16776601717798212	1.0138134004816658e-6	3.596893456084401e-6	0.00002433793236297894	0.002634746238770449	0.001969113336073294	0.0001691645947816022	9.915610217683245e-6	2.0432757114324964e-6	6.686750923717451e-7	2.8067555144977704e-7
-0.1676660171779821	1.022177626758582e-6	3.6248471172186765e-6	0.00002449910243625045	0.0026251422387193056	0.001982057345897928	0.0001716277699494218	0.000010031955430586805	2.0656884178823472e-6	6.757624896596798e-7	2.835886239987848e-7
-0.16756601717798209	1.030619518953661e-6	3.653048735665705e-6	0.000024661562116519503	0.002615744579981992	0.0019951401269255034	0.00017413040119354417	0.000010149787462487599	2.0883691902903934e-6	6.829319135752086e-7	2.8653474838650995e-7
-0.1674660171779821	1.0391398875601563e-6	3.6815008069369713e-6	0.000024825323421514922	0.002606549729968893	0.002008363269887261	0.00017667318361632117	0.000010269127034917504	2.1113215314950623e-6	6.901844030457256e-7	2.8951433553318025e-7
-0.1673660171779821	1.0477395524940784e-6	3.710205854685608e-6	0.000024990398496211276	0.0025975542504269454	0.0020217283883399726	0.00017925682575797088	0.00001038999518380722	2.1345489942518065e-6	6.975210113709697e-7	2.9252780194524663e-7
-0.16726601717798212	1.056419343215208e-6	3.7391664310582327e-6	0.000025156799614336276	0.0025887547946120484	0.0020352371190130586	0.00018188204988076235	0.000010512413264663725	2.158055182006272e-6	7.049428064394067e-7	2.955755697981104e-7
-0.1671660171779821	1.0651800988497606e-6	3.768385117051538e-6	0.000025324539179897216	0.002580148104562964	0.002048891122161986	0.00018454959225975282	0.000010636402957840431	2.181843749680559e-6	7.124508709481745e-7	2.986580670201782e-7
-0.16706601717798208	1.074022668314737e-6	3.7978645228735984e-6	0.000025493629728726787	0.002571731008472795	0.0020626920819279393	0.00018726020348022848	0.000010761986273900016	2.2059184044724684e-6	7.200463026265544e-7	3.017757273782615e-7
-0.1669660171779821	1.0829479104441118e-6	3.8276072883104865e-6	0.000025664083930049756	0.002563500418153975	0.002076641706704033	0.00019001464874203884	0.000010889185559074549	2.2302829066683883e-6	7.277302144631578e-7	3.049289905643552e-7
-0.1668660171779821	1.0919566941167335e-6	3.857616083097672e-6	0.00002583591458807065	0.002555453326593148	0.0020907417295081727	0.00019281370817098955	0.000011018023500822353	2.254941070469775e-6	7.35503734936825e-7	3.0811830228382657e-7
-0.16676601717798212	1.101049898386045e-6	3.887893607296641e-6	0.00002600913464358089	0.002547586805591995	0.0021049939083625344	0.00019565817713745475	0.000011148523133484398	2.279896764833549e-6	7.433680082512703e-7	3.113441143450044e-7
-0.1666660171779821	1.1102284126116892e-6	3.918442591676684e-6	0.000026183757175588765	0.0025398980034911705	0.0021194000266800115	0.0001985488665824232	0.00001128070784404261	2.3051539143267267e-6	7.513241945736345e-7	3.146068847502393e-7
-0.16656601717798208	1.1194931365928893e-6	3.949265798101984e-6	0.000026359795402969173	0.002532384142973444	0.0021339618936575644	0.0002014866033511331	0.000011414601377980914	2.3307164999954223e-6	7.59373470276909e-7	3.1790707778841854e-7
-0.1664660171779821	1.1288449807037717e-6	3.980366019924032e-6	0.000026537262686136132	0.0025250425189431262	0.0021486813446767623	0.00020447223053451287	0.000011550227845252042	2.3565885602486254e-6	7.675170281863843e-7	3.2124516412899033e-7
-0.1663660171779821	1.1382848660306663e-6	4.011746082379588e-6	0.00002671617252873784	0.002517870496479182	0.0021635602417115754	0.00020750660781862016	0.00001168761172635213	2.3827741917570306e-6	7.757560778301779e-7	3.24621620917517e-7
-0.16626601717798212	1.1478137245112401e-6	4.043408842993967e-6	0.00002689653857937283	0.002510865508858469	0.0021786004737435203	0.00021059061184226612	0.000011826777878504052	2.4092775503668576e-6	7.84091845693831e-7	3.280369318727748e-7
-0.1661660171779821	1.1574324990756745e-6	4.075357191990133e-6	0.00002707837463332954	0.0025040250556468244	0.002193803957184372	0.00021372513656305696	0.00001196775154195289	2.4361028520295128e-6	7.925255754791849e-7	3.314915873854263e-7
-0.16606601717798208	1.1671421437898653e-6	4.107594052703296e-6	0.000027261694634349182	0.0024973467008553825	0.002209172636306601	0.000216911093632052	0.000012110558346375107	2.4632543737467825e-6	8.0105852836749e-7	3.349860846183086e-7
-0.1659660171779821	1.1769436240006374e-6	4.140122382001387e-6	0.00002744651267641102	0.002490828071159336	0.0022247084836815338	0.00022014941277726449	0.000012255224317403532	2.4907364545323556e-6	8.096919832868892e-7	3.385209276083591e-7
-0.1658660171779821	1.1868379164830988e-6	4.17294517071151e-6	0.000027632843005543226	0.002484466854177066	0.0022404135006257333	0.00022344104219624406	0.000012401775883271645	2.5185534963896705e-6	8.184272371843923e-7	3.420966273702042e-7
-0.16576601717798212	1.1968260095899236e-6	4.206065444052025e-6	0.00002782070002165498	0.0024782607968070465	0.0022562897176551604	0.0002267869489579325	0.000012550239881576534	2.5467099653062873e-6	8.272656053022463e-7	3.457137020014252e-7
-0.1656660171779821	1.2069089034030503e-6	4.239486262070998e-6	0.000028010098280396375	0.002472207703620724	0.002272339194948054	0.00023018811941409703	0.00001270064356616706	2.575210392265664e-6	8.362084214590431e-7	3.493726767895805e-7
-0.16556601717798208	1.217087609887266e-6	4.273210720090511e-6	0.00002820105249503926	0.0024663054353087233	0.002288564022815881	0.00023364555962051702	0.000012853014614155315	2.6040593742757423e-6	8.452570383353833e-7	3.5307408432093746e-7
-0.1654660171779821	1.227363153046208e-6	4.307241949157451e-6	0.000028393577538386876	0.002460551907178994	0.0023049663221832036	0.00023716029576824034	0.000013007381133057692	2.633261575415651e-6	8.544128277644045e-7	3.568184645910332e-7
-0.1653660171779821	1.2377365690805414e-6	4.341583116500551e-6	0.000028587688444707342	0.0024549450877044575	0.0023215482450762806	0.00024073337462513116	0.000013163771668065412	2.66282172790014e-6	8.636771810271278e-7	3.6060636511703337e-7
-0.16526601717798212	1.2482089065483455e-6	4.376237425993613e-6	0.00002878340041169177	0.0024494829971185737	0.0023383119751205087	0.00024436586398797494	0.00001332221520944775	2.692744633162291e-6	8.730515091526925e-7	3.6443834105192266e-7
-0.1651660171779821	1.2587812265278828e-6	4.411208118625534e-6	0.00002898072880244102	0.0024441637060570102	0.002355259728047139	0.0002480588531454442	0.000013482741200091253	2.7230351629549266e-6	8.825372432236856e-7	3.6831495530060556e-7
-0.1650660171779821	1.2694546027827092e-6	4.446498472976848e-6	0.000029179689147476962	0.0024389853342437024	0.0023723937522092866	0.00025181345335217637	0.000013645379543176932	2.7536982604710156e-6	8.921358346865455e-7	3.7223677863789693e-7
-0.1649660171779821	1.2802301219291883e-6	4.48211180570308e-6	0.00002938029714678338	0.0024339460492197726	0.0023897163291075668	0.00025563079831429603	0.000013810160609999263	2.784738941483554e-6	9.018487556672467e-7	3.7620438982850456e-7
-0.1648660171779821	1.2911088836063087e-6	4.5180514720245285e-6	0.00002958256867187007	0.0024290440651134563	0.0024072297739251205	0.0002595120446866033	0.000013977115247926652	2.8161622955046804e-6	9.116774992921355e-7	3.8021837574891337e-7
-0.16476601717798212	1.3020920006481547e-6	4.554320866223619e-6	0.00002978651976787017	0.002424277641450052	0.0024249364360729646	0.0002634583725818496	0.000014146274788511532	2.8479734869655115e-6	9.216235800143823e-7	3.842793315113971e-7
-0.1646660171779821	1.3131805992587008e-6	4.590923422148717e-6	0.000029992166655660667	0.0024196450819999956	0.002442838699745085	0.00026747098609229984	0.00001431767105574741	2.8801777564158743e-6	9.316885339457424e-7	3.883878605899885e-7
-0.1645660171779821	1.3243758191892371e-6	4.627862613725355e-6	0.000030199525734014723	0.002415144733663864	0.0024609389844839863	0.00027155111382398786	0.000014491336374479629	2.912780421745155e-6	9.418739191940257e-7	3.925445749485988e-7
-0.1644660171779821	1.3356788139183274e-6	4.665141955474575e-6	0.00003040861358178152	0.002410774985393065	0.0024792397457567513	0.00027570000944396306	0.000014667303578971262	2.945786879424236e-6	9.521813162062015e-7	3.967500951712493e-7
-0.1643660171779821	1.3470907508344468e-6	4.7027650030389266e-6	0.00003061944696009755	0.002406534267144915	0.0024977434755417928	0.000279918952240892	0.00001484560602162805	2.9792026057691553e-6	9.626123281174114e-7	4.010050505944753e-7
-0.16426601717798212	1.3586128114212096e-6	4.740735353715476e-6	0.00003083204281462411	0.0024024210488707122	0.0025164527029264494	0.0002842092476993339	0.00001502627758188399	3.013033158226635e-6	9.731685811057397e-7	4.053100794419256e-7
-0.1641660171779821	1.3702461914453364e-6	4.7790566469968114e-6	0.00003104641827781975	0.0023984338395359535	0.002535369994715912	0.00028857222808810603	0.000015209352675253433	3.0472841766821565e-6	9.838517247531519e-7	4.0966582896122373e-7
-0.1640660171779821	1.381992101147366e-6	4.817732565119486e-6	0.000031262590671239594	0.002394571186171332	0.002554497956053341	0.00029300925306306275	0.00001539486626254994	3.0819613847908556e-6	9.94663432412473e-7	4.1407295556310377e-7
-0.1639660171779821	1.3938517654351362e-6	4.856766833620525e-6	0.00003148057750786885	0.002390831672953561	0.0025738392310517273	0.00029752171028471855	0.00001558285385927829	3.1170705913317137e-6	1.0056054015806398e-6	4.185321249628953e-7
-0.1638660171779821	1.4058264240800902e-6	4.896163221901573e-6	0.000031700396494485564	0.0023872139203148495	0.0025933965034374766	0.0003021110160510558	0.000015773351545199783	3.1526176915853442e-6	1.016679354278285e-6	4.2304401232433654e-7
-0.16376601717798211	1.4179173319165522e-6	4.9359255438015605e-6	0.00003192206553405819	0.0023837165840804174	0.002613172497206264	0.0003067786159460094	0.000015966395974078582	3.188608668736237e-6	1.027887037435868e-6	4.276093024058615e-7
-0.1636660171779821	1.4301257590437785e-6	4.976057658177059e-6	0.0000321456027281736	0.00238033835463253	0.0026331699772909685	0.0003115259855039451	0.000016162024383607874	3.2250495952993203e-6	1.039230223286276e-6	4.322286897092882e-7
-0.1635660171779821	1.4424529910310836e-6	5.016563469491287e-6	0.00003237102637949907	0.0023770779561006184	0.002653391750242376	0.0003163546308906487	0.000016360274605523266	3.261946634571811e-6	1.0507107097642583e-6	4.36902878631039e-7
-0.1634660171779821	1.4549003291259429e-6	5.0574469284115615e-6	0.00003259835499427869	0.002373934145576407	0.002673840664922666	0.00032126608960123025	0.000016561185075905813	3.299306042110523e-6	1.062330320912632e-6	4.4163258361590377e-7
-0.1633660171779821	1.4674690904652206e-6	5.098712032415238e-6	0.00003282760728486296	0.0023709057123532475	0.0026945196132120266	0.00032626193117540957	0.000016764794845678145	3.3371341672353754e-6	1.0740909072954681e-6	4.4641852931339383e-7
-0.16326601717798211	1.4801606082894069e-6	5.140362826404339e-6	0.00003305880217227314	0.002367991477188727	0.0027154315307285773	0.0003313437579306501	0.00001697114359129806	3.3754374545593044e-6	1.0859943464183819e-6	4.512614507367334e-7
-0.1631660171779821	1.4929762321601164e-6	5.182403403329241e-6	0.000033291958788801944	0.0023651902915900413	0.002736579397562013	0.0003365132057136378	0.000017180271625653903	3.4142224455453578e-6	1.0980425431560372e-6	4.561620934245504e-7
-0.1630660171779821	1.505917328180702e-6	5.224837904821005e-6	0.00003352709648064714	0.0023625010371210522	0.0027579662390211012	0.00034177194467057483	0.00001739221990916444	3.4534957800911712e-6	1.1102374301869802e-6	4.6112121360528355e-7
-0.1629660171779821	1.5189852792203101e-6	5.267670521833312e-6	0.00003376423481058597	0.0023599226247306322	0.0027795951263955296	0.0003471216800368638	0.000017607030061090115	3.493264198141812e-6	1.1225809684360573e-6	4.6613957836441583e-7
-0.1628660171779821	1.5321814851410492e-6	5.310905495293364e-6	0.00003400339356068186	0.0023574539941013197	0.002801469177732142	0.00035256415294663196	0.000017824744371056738	3.5335345413311365e-6	1.1350751475243813e-6	4.712179658145051e-7
-0.16276601717798211	1.5455073630286386e-6	5.354547116762179e-6	0.000034244592735030776	0.0023550941130177825	0.0028235915586260147	0.0003581011412626958	0.000018045405810797944	3.574313754652228e-6	1.1477219862270886e-6	4.7635716526813294e-7
-0.1626660171779821	1.5589643474265471e-6	5.398599729104706e-6	0.00003448785256254622	0.0023528419767544304	0.002845965483026757	0.00036373446042751995	0.000018269058046121035	3.61560888815782e-6	1.160523532939076e-6	4.815579774137967e-7
-0.1625660171779821	1.5725538905734102e-6	5.443067727169429e-6	0.00003473319349977931	0.002350696607481499	0.0028685942140600777	0.00036946596433571244	0.000018495745449098996	3.6574270986907577e-6	1.1734818661487321e-6	4.868212144947744e-7
-0.1624660171779821	1.5862774626442543e-6	5.487955558478095e-6	0.000034980636233783235	0.0023486570536890936	0.00289148106486531	0.0003752975462287168	0.000018725513110495906	3.6997756516456695e-6	1.1865990949199662e-6	4.92147700491084e-7
-0.1623660171779821	1.6001365519950766e-6	5.533267723925181e-6	0.00003523020168501176	0.002346722389628501	0.002914629399448905	0.00038123113961223567	0.000018958406852427667	3.742661922761865e-6	1.1998773593825295e-6	4.975382713045219e-7
-0.1622660171779821	1.6141326654112465e-6	5.579008778487875e-6	0.00003548191101026226	0.002344891714770336	0.002938042633554378	0.00038726871919708304	0.0000191944732412656	3.786093399948567e-6	1.2133188312309502e-6	5.029937749468782e-7
-0.1621660171779821	1.6282673283595223e-6	5.625183331946162e-6	0.00003573578560565742	0.0023431641532789334	0.002961724235549071	0.0003934123018640818	0.000019433759600785953	3.830077685142631e-6	1.2269257142321164e-6	5.085150717313801e-7
-0.1620660171779821	1.6425420852438964e-6	5.67179604961362e-6	0.000035991847109669454	0.0023415388535025345	0.0029856777273280666	0.0003996639476536763	0.000019676314025571225	3.8746224961999595e-6	1.2407002447417233e-6	5.141030344674235e-7
-0.1619660171779821	1.6569584996652602e-6	5.71885165307876e-6	0.000036250117406185245	0.002340014987478612	0.0030099066852354948	0.0004060257607809695	0.000019922185394668428	3.919735668820535e-6	1.2546446922297479e-6	5.197585486586415e-7
-0.1618660171779821	1.671518154684947e-6	5.766354920957309e-6	0.000036510618627616115	0.002338591750454019	0.0030344147410038447	0.00041249989067686823	0.000020171423385509388	3.9654251585084e-6	1.2687613598151135e-6	5.254825127043949e-7
-0.1617660171779821	1.6862226530922603e-6	5.814310689655463e-6	0.00003677337315804836	0.002337268360419509	0.0030592055827113333	0.00041908853305608855	0.00002042407848809863	4.0116990425667825e-6	1.2830525848097042e-6	5.312758381047029e-7
-0.16166601717798212	1.7010736176760712e-6	5.862723854144655e-6	0.0000370384036364421	0.002336044057658158	0.0030842829557582965	0.00042579393101280395	0.00002068020201947579	4.058565522129726e-6	1.297520739272039e-6	5.371394496687974e-7
-0.1615660171779821	1.7160726915003838e-6	5.911599368747079e-6	0.00003730573295986961	0.0023349181043070427	0.003109650663862031	0.00043261837614460934	0.000020939846138453842	4.1060329242295745e-6	1.3121682305704535e-6	5.430742857271443e-7
-0.1614660171779821	1.7312215381841543e-6	5.960942247933275e-6	0.00003757538428680209	0.0023338897839321544	0.003135312570071551	0.0004395642097057289	0.000021203063860644566	4.154109703902645e-6	1.326997501956355e-6	5.490812983472457e-7
-0.1613660171779821	1.7465218421854028e-6	6.010757567131637e-6	0.00003784738104044463	0.002332958401115929	0.0031612725978021135	0.00044663382379025215	0.000021469909073774676	4.202804446333057e-6	1.3420110331476174e-6	5.551614535531562e-7
-0.1612660171779821	1.7619753090894572e-6	6.061050463549299e-6	0.000038121746912112566	0.0023321232810570225	0.003187534731889834	0.00045382966254618046	0.000021740436553296623	4.2521258690349495e-6	1.357211340922084e-6	5.613157315487753e-7
-0.16116601717798212	1.7775836659016383e-6	6.111826137005475e-6	0.000038398505864659786	0.00233138376918189	0.0032141030196671796	0.00046115422342125266	0.00002201470197830354	4.302082824074868e-6	1.3726009797217077e-6	5.675451269450395e-7
-0.1610660171779821	1.7933486613444748e-6	6.163089850777236e-6	0.000038677682135954604	0.002330739230768088	0.0032409815720596266	0.0004686100584414238	0.000022292761947753524	4.352684300334537e-6	1.3881825422673296e-6	5.738506489910831e-7
-0.1609660171779821	1.809272066159263e-6	6.214846932457539e-6	0.00003895930024240255	0.0023301890505787056	0.0032681745647038653	0.0004761997755229049	0.000022574673997008908	4.403939425814739e-6	1.403958660184343e-6	5.802333218094e-7
-0.1608660171779821	1.8253556734123684e-6	6.2671027748262415e-6	0.000039243384982521404	0.002329732632507553	0.0032956862390881103	0.00048392603981874967	0.000022860496614697883	4.4558574699812984e-6	1.4199320046394413e-6	5.866941846351194e-7
-0.1607660171779821	1.8416012988060591e-6	6.3198628367339605e-6	0.000039529961440565616	0.0023293693992351293	0.0033235209037150966	0.0004917915751009981	0.00002315028925990594	4.508447846154304e-6	1.4361052869887598e-6	5.932342920594739e-7
-0.16066601717798212	1.8580107809942286e-6	6.373132643998993e-6	0.00003981905499020209	0.002329098791894641	0.0033516829352879646	0.0004997991651793387	0.000023444112379702476	4.561720113940514e-6	1.4524812594374186e-6	5.998547142774981e-7
-0.1605660171779821	1.8745859819027496e-6	6.426917790317655e-6	0.000040110691298238394	0.00232892026974813	0.0033801767799197732	0.0005079516553574057	0.000023742027427010327	4.615683981710874e-6	1.4690627157109192e-6	6.065565373400931e-7
-0.1604660171779821	1.8913287870549222e-6	6.481223938188396e-6	0.00004040489632840412	0.0023288333098721546	0.0034090069543671717	0.0005162519539277698	0.00002404409687882679	4.670349309123314e-6	1.4858524917384736e-6	6.13340863410515e-7
-0.1603660171779821	1.9082411059017243e-6	6.536056819849239e-6	0.00004070169634518411	0.0023288374068529075	0.0034381780472884644	0.0005247030337067254	0.00002435038425480042	4.725726109691855e-6	1.5028534663485185e-6	6.202088110253204e-7
-0.1602660171779821	1.9253248721572614e-6	6.591422238229791e-6	0.00004100111791770992	0.0023289320724904604	0.0034676947205271066	0.0005333079336100894	0.000024660954136175512	4.7818245534033394e-6	1.5200685619767654e-6	6.271615153599828e-7
-0.16016601717798212	1.9425820441393233e-6	6.6473260679171305e-6	0.00004130318792370314	0.002329116835511956	0.003497561710420625	0.0005420697602711403	0.000024975872185107605	4.838654969382152e-6	1.5375007453868147e-6	6.342001284991164e-7
-0.1600660171779821	1.9600146051150646e-6	6.703774256136246e-6	0.00004160793355347679	0.002329391241293223	0.0035277838291359297	0.0005509916897019497	0.000025295205164360826	4.896227848604275e-6	1.555153028403757e-6	6.413258197115087e-7
-0.1599660171779821	1.9776245636522274e-6	6.7607728237453135e-6	0.00004191538231399366	0.0023297548515890266	0.003558365966031447	0.000560076968999405	0.000025619020957394518	4.954553846661571e-6	1.573028468660973e-6	6.4853977572999e-7
-0.1598660171779821	1.9954139539755055e-6	6.81832786624571e-6	0.000042225562032982176	0.0023302072442712733	0.003589313089046627	0.0005693289180971735	0.000025947388588846072	5.013643786577088e-6	1.5911301703602904e-6	6.558432010362517e-7
-0.1597660171779821	2.013384836328711e-6	6.876445554807645e-6	0.00004253850086311295	0.002330748013075262	0.003620630246119611	0.0005787509315650504	0.000026280378245421962	5.073508661673086e-6	1.6094612850459683e-6	6.632373181507503e-7
-0.15966601717798212	2.0315392973421667e-6	6.935132137310568e-6	0.00004285422728623156	0.0023313767673535414	0.0036523225666333647	0.000588346480456951	0.00002661806129720006	5.134159638491578e-6	1.6280250123924636e-6	6.707233679276819e-7
-0.1595660171779821	2.0498794504061894e-6	6.994393939400055e-6	0.00004317277011765733	0.0023320931318374623	0.0036843952628913177	0.000598119114209141	0.00002696051031935874	5.195608059770069e-6	1.6468246010066353e-6	6.78302609855285e-7
-0.1594660171779821	2.0684074360499612e-6	7.054237365559912e-6	0.00004349415851053798	0.0023328967464058	0.0037168536316226947	0.0006080724625900431	0.000027307799114335137	5.257865447471912e-6	1.665863349244222e-6	6.85976322361377e-7
-0.1593660171779821	2.0871254223265935e-6	7.1146689002011315e-6	0.00004381842196027279	0.00233378726586066	0.003749703055518804	0.0006182102377032913	0.000027660002734428453	5.320943505873919e-6	1.685144606041369e-6	6.937458031244506e-7
-0.1592660171779821	2.106035605203966e-6	7.175695108766988e-6	0.000044145590308995524	0.002334764359710251	0.003782949004800263	0.0006285362360454886	0.00002801719750485198	5.384854124711218e-6	1.704671771761051e-6	7.016123693902326e-7
-0.15916601717798212	2.125140208961776e-6	7.2373226388548675e-6	0.00004447569375012302	0.0023358277119583863	0.003816597038816465	0.0006390543406203915	0.000028379461047247286	5.449609382381178e-6	1.724448299054936e-6	7.095773582939262e-7
-0.1590660171779821	2.144441486594623e-6	7.299558221355416e-6	0.00004480876283297096	0.0023369770209005765	0.0038506528076777116	0.0006497685231111709	0.000028746872303669576	5.515221549207276e-6	1.7444776937409707e-6	7.176421271882447e-7
-0.1589660171779821	2.163941720221492e-6	7.362408671608479e-6	0.000045144828467433816	0.0023382119989265333	0.0038851220539206414	0.0006606828461124644	0.000029119511561052623	5.581703090764168e-6	1.764763515696828e-6	7.258080539772485e-7
-0.1588660171779821	2.1836432215016766e-6	7.425880890577546e-6	0.00004548392192873587	0.002339532372328886	0.0039200106142081945	0.0006718014654241136	0.00002949746047616799	5.6490666712655395e-6	1.785309379769881e-6	7.340765374562772e-7
-0.1587660171779821	2.2035483320569157e-6	7.489981866040868e-6	0.000045826074862247096	0.002340937881117931	0.003955324421064162	0.0006831286324082928	0.000029880802101083027	5.717325157015283e-6	1.806118956703511e-6	7.424489976578614e-7
-0.15866601717798212	2.223659423900591e-6	7.5547186738020455e-6	0.00004617131928837453	0.002342428278842465	0.00399106950464394	0.0006946686964121243	0.000030269620909135743	5.786491619924365e-6	1.8271959740806749e-6	7.509268762039915e-7
-0.1585660171779821	2.243978899873197e-6	7.620098478918021e-6	0.00004651968760751768	0.002344003332416197	0.004027251994541392	0.0007064261072575653	0.0000306640028214301	5.85657934109326e-6	1.8485442172844722e-6	7.595116366646238e-7
-0.1584660171779821	2.264509194084931e-6	7.68612853694658e-6	0.00004687121260510349	0.002345662821949928	0.004063878121633556	0.0007184054178007885	0.00003106403523386984	5.927601814462827e-6	1.8701675304765937e-6	7.68204764922693e-7
-0.1583660171779821	2.285252772365112e-6	7.752816195212627e-6	0.00004722592745668839	0.0023474065405892156	0.004100954219963343	0.0007306112865630656	0.00003146980704473854	5.999572750534041e-6	1.892069817593528e-6	7.770077695457487e-7
-0.1582660171779821	2.30621213271873e-6	7.820168894094053e-6	0.000047583865733140234	0.0023492342943573457	0.004138486728661483	0.0007430484804353437	0.000031881408682839044	6.072506080158153e-6	1.9142550433612906e-6	7.859221821642661e-7
-0.15816601717798212	2.3273898057901527e-6	7.888194168327238e-6	0.00004794506140589077	0.002351145902003637	0.004176482193908562	0.0007557218774588255	0.00003229893213620463	6.14641595839909e-6	1.9367272343287355e-6	7.949495578568453e-7
-0.1580660171779821	2.3487883553341495e-6	7.956899648332764e-6	0.000048309548852270233	0.0023531411948567262	0.004214947270937889	0.0007686364696838186	0.00003272247098139438	6.2213167684690325e-6	1.9594904799199772e-6	8.040914755423888e-7
-0.1579660171779821	2.3704103786942976e-6	8.026293061561244e-6	0.00004867736286091572	0.0023552200166830177	0.004253888726080271	0.0007817973661092688	0.00003315212041338453	6.2972231257391205e-6	1.982548933506258e-6	8.133495383793703e-7
-0.1578660171779821	2.3922585072891617e-6	8.096382233860537e-6	0.000049048538637261315	0.0023573822235498304	0.004293313438851799	0.0007952097957055261	0.00003358797727607181	6.374149881826593e-6	2.005906813497677e-6	8.227253741724524e-7
-0.1577660171779821	2.4143354071058085e-6	8.167175090863203e-6	0.00004942311180910803	0.0023596276836934595	0.0043332284040852554	0.0008088791105228277	0.000034030140093397635	6.452112128760112e-6	2.029568404455097e-6	8.322206357864134e-7
-0.15766601717798212	2.436643779201589e-6	8.238679659396339e-6	0.00004980111843227811	0.002361956277391881	0.00437364073410669	0.0008228107888882467	0.00003447870910111322	6.531125203224729e-6	2.05353805822282e-6	8.418370015677257e-7
-0.1575660171779821	2.459186360213432e-6	8.310904068912352e-6	0.00005018259499634633	0.0023643678968418187	0.0044145576609574124	0.0008370104386937045	0.00003493378627919087	6.611204690887852e-6	2.077820195082114e-6	8.515761757737142e-7
-0.1574660171779821	2.481965922875619e-6	8.383856552942667e-6	0.00005056757843046363	0.0023668624460405924	0.004455986538663565	0.0008514838007781014	0.000035395475384906254	6.6923664308088776e-6	2.1024193049264276e-6	8.614398890097157e-7
-0.1573660171779821	2.5049852765455567e-6	8.457545450573533e-6	0.00005095610610926278	0.0023694398406720594	0.004497934845553161	0.0008662367524062837	0.00003586388198659753	6.774626519932968e-6	2.127339948458395e-6	8.714298986741181e-7
-0.1572660171779821	2.5282472677380997e-6	8.531979207945176e-6	0.000051348215858850546	0.0023721000079968855	0.004540410186622833	0.000881275310848049	0.00003633911349812294	6.858001317671792e-6	2.1525867584092384e-6	8.815479894116744e-7
-0.15716601717798212	2.5517547806681516e-6	8.607166379773481e-6	0.000051743945962889796	0.002374842886747062	0.00458342029595435	0.0008966056370601739	0.000036821279214025394	6.942507450571996e-6	2.1781644407808957e-6	8.917959735750322e-7
-0.1570660171779821	2.5755107378022906e-6	8.683115630896657e-6	0.000052143335168773587	0.0023776684270244374	0.004626973039183253	0.0009122340394748888	0.00003731049034542934	7.0281618170743625e-6	2.2040777761115717e-6	9.021756916948911e-7
-0.1569660171779821	2.599518100418826e-6	8.759835737844564e-6	0.00005254642269388621	0.0023805765902032063	0.004671076416019552	0.0009281669778979136	0.000037806860056674943	7.114981592364525e-6	2.23033162076476e-6	9.126890129586912e-7
-0.1568660171779821	2.623779869177233e-6	8.837335590434048e-6	0.00005295324823196453	0.0023835673488364693	0.004715738562822949	0.0009444110675198502	0.000038310503502717503	7.202984233318001e-6	2.2569309082427984e-6	9.233378356982539e-7
-0.1567660171779821	2.6482990846963985e-6	8.915624193387929e-6	0.00005336385195954476	0.002386640686566462	0.004760967755232948	0.0009609730830441546	0.00003882153786729961	7.29218748354077e-6	2.283880650524903e-6	9.341240878863614e-7
-0.15666601717798212	2.6730788281423013e-6	8.994710667980375e-6	0.000053778274542514596	0.002389796598038642	0.00480677241085558	0.0009778599629356901	0.00003934008240191947	7.382609378507955e-6	2.311185939430421e-6	9.450497276425525e-7
-0.1565660171779821	2.69812222182511e-6	9.074604253707251e-6	0.00005419655714275703	0.002393035088819406	0.004853161092007918	0.0009950788137935327	0.00003986625846560952	7.474268250802198e-6	2.3388519480078955e-6	9.56116743748293e-7
-0.1564660171779821	2.7234324298060097e-6	9.155314309983459e-6	0.000054618741424893144	0.0023963561753175115	0.004900142508522019	0.0010126369148521028	0.000040400189565548046	7.567182735454499e-6	2.3668839319503506e-6	9.673271561717316e-7
-0.1563660171779821	2.7490126585135517e-6	9.23685031786626e-6	0.00005504486956313261	0.0023997598847089446	0.004947725520609183	0.0010305417226146541	0.00004094200139851584	7.661371775388691e-6	2.3952872310372022e-6	9.786830166021526e-7
-0.1562660171779821	2.7748661573703044e-6	9.319221881806455e-6	0.000055474984248218746	0.002403246254865326	0.0049959191417866455	0.0010488008756234374	0.0000414918218932255	7.756854626972828e-6	2.424067270603797e-6	9.90186408994464e-7
-0.15616601717798212	2.800996219429357e-6	9.402438731426618e-6	0.00005590912869448134	0.0024068153342857693	0.005044732541867598	0.0010674221993709153	0.00004204978125353418	7.853650865678852e-6	2.4532295630385254e-6	1.0018394501237651e-6
-0.1560660171779821	2.827406182021257e-6	9.486510723327687e-6	0.000056347346405160335	0.0024104671820319875	0.005094175050016331	0.	0.000042616012002566956	7.951780391853197e-6	2.4827797093085556e-6	1.0136442901503247e-6
-0.15596601717798209	2.8540994274114705e-6	9.571447842923999e-6	0.00005678968238884911	0.002414201867666784	0.0051442561578700615	0.001105783626293958	0.00004319064902776735	8.051263436600848e-6	2.512723400514546e-6	1.025603113195056e-6
-0.1558660171779821	2.881079383468298e-6	9.657260206307333e-6	0.000057236180748517206	0.002418019471195783	0.005194985522728859	0.0011255403614732087	0.0000437738296268963	8.152120567784668e-6	2.5430664194749933e-6	1.0377181379258454e-6
-0.1557660171779821	2.9083495243421232e-6	9.743958062141026e-6	0.000057686887107349604	0.0024219200830123125	0.005246372970815823	0.0011456925422835204	0.00004436569355500673	8.254372696143537e-6	2.5738146423409344e-6	1.0499916181548558e-6
-0.15566601717798212	2.93591337115503e-6	9.831551793582981e-6	0.00005814184740716794	0.002425903803845384	0.005298428500608147	0.0011662490079012125	0.000044966383072403574	8.358041081530139e-6	2.604974040241243e-6	1.0624258434469859e-6
-0.1555660171779821	2.963774492702426e-6	9.920051920240954e-6	0.00005860110815798594	0.0024299707447109162	0.0053511622862423515	0.001187218817148861	0.00004557604299362859	8.463147339273015e-6	2.6365506809598303e-6	1.0750231397398986e-6
-0.15546601717798209	2.991936506165444e-6	0.000010009469100157096	0.00005906471644583488	0.002434121026865731	0.005404584680993684	0.0012086112545306958	0.000046194820737475566	8.569713446663327e-6	2.6685507306445374e-6	1.0877858699755777e-6
-0.1553660171779821	3.0204030778354815e-6	0.000010099814131825648	0.00005953271994071841	0.0024383547817647916	0.005458706220833043	0.0012304358364505323	0.00004682286637807536	8.677761749571027e-6	2.7009804555492314e-6	1.1007164347439533e-6
-0.1552660171779821	3.0491779238502657e-6	0.000010191097956241942	0.000060005166904680905	0.002442672151021162	0.005513537628062418	0.0012527023176179613	0.00004746033269706386	8.787314969191778e-6	2.733846223809236e-6	1.1138172729385576e-6
-0.15516601717798212	3.078264810942253e-6	0.0000102833316589845	0.00006048210620000262	0.002447073286369097	0.005569089815030973	0.0012754206976491702	0.00004810737523686503	8.89839620892809e-6	2.767154507250919e-6	1.1270908624246878e-6
-0.1550660171779821	3.107667557199058e-6	0.000010376526472330392	0.000060963587297516106	0.002451558349629688	0.005625373887933756	0.001298601227868739	0.00004876415235510794	9.011028961407207e-6	2.800911883236272e-6	1.14053972072015e-6
-0.15496601717798208	3.1373900328365726e-6	0.000010470693777404378	0.00006144966028505259	0.002456127512679646	0.005682401150695204	0.0013222544183192813	0.000049430825280212454	9.125237115639226e-6	2.835125036543069e-6	1.1541664056889693e-6
-0.1548660171779821	3.167436160984718e-6	0.000010565845106362647	0.00006194037587601493	0.002460780957422551	0.00574018310893916	0.0013463910449856358	0.000050107558168161274	9.24104496431743e-6	2.869800761281427e-6	1.1679735162482716e-6
-0.1547660171779821	3.197809918486185e-6	0.000010661992144611813	0.00006243578541808325	0.002465518875763119	0.005798731474048085	0.0013710221572410545	0.00005079451816049534	9.358477211265524e-6	2.9049459628475225e-6	1.1819636930886356e-6
-0.15466601717798212	3.228515336708319e-6	0.000010759146733063159	0.00006293594090205166	0.0024703414695839395	0.0058580581673129154	0.0013961590855225622	0.000051491875443550855	9.47755897903309e-6	2.940567659915097e-6	1.1961396194081357e-6
-0.1545660171779821	3.2595565023684217e-6	0.000010857320870423518	0.00006344089497080268	0.002475248950725033	0.005918175324176501	0.0014218134492433906	0.00005219980330897472	9.598315816643716e-6	2.976672986465887e-6	1.2105040216604313e-6
-0.15446601717798208	3.290937558372681e-6	0.000010956526715522993	0.00006395070092841627	0.0024802415409659103	0.0059790952985725055	0.0014479971649504196	0.00005291847821554439	9.720773707498624e-6	3.013269193859289e-6	1.2250596703171458e-6
-0.1543660171779821	3.322662704669178e-6	0.000011056776589680335	0.00006446541274942225	0.002485319472010421	0.006040830667362367	0.001474722454734962	0.000053648079852323706	9.844959077439587e-6	3.050363652942609e-6	1.2398093806448586e-6
-0.1542660171779821	3.354736199114771e-6	0.000011158082979106587	0.00006498508508819275	0.0024904829854739733	0.006103394234872585	0.0015020018549054205	0.00005438879120318552	9.97089880297395e-6	3.0879638562024274e-6	1.25475601349697e-6
-0.15416601717798212	3.3871623583565327e-6	0.000011260458537347568	0.00006550977328847911	0.002495732332873431	0.00616679903753492	0.0015298482249307382	0.000055140798612731254	0.00001009862021966568	3.1260774199579303e-6	1.2699024761207795e-6
-0.1540660171779821	3.4199455587279036e-6	0.000011363916087765895	0.00006603953339309668	0.002501067775619449	0.0062310583486320705	0.0015582747566639764	0.000055904291853644014	0.000010228151130695946	3.1647120865973712e-6	1.2852517229801116e-6
-0.15396601717798208	3.453090237159625e-6	0.000011468468626063643	0.00006657442215375964	0.002506489585011409	0.006296185683151466	0.0015872949838554942	0.00005667946419550605	0.000010359519815597425	3.2038757268582195e-6	1.3008067565937545e-6
-0.1538660171779821	3.4866008921059995e-6	0.000011574129322845438	0.00006711449704106524	0.002511998042234658	0.0063621948027497354	0.0016169227919657228	0.00005746651247511346	0.000010492755039164568	3.243576342152166e-6	1.3165706283900853e-6
-0.1537660171779821	3.5204820844864995e-6	0.000011680911526223923	0.00006765981625463551	0.002517593438360335	0.006429099720830888	0.0016471724282878478	0.00005826563716832795	0.000010627886060546232	3.2838220669358744e-6	1.3325464395781878e-6
-0.15366601717798212	3.5547384386432914e-6	0.000011788828764467367	0.00006821043873341524	0.002523276074347573	0.0064969147077409625	0.001678058512391113	0.00005907704246349878	0.000010764942642522083	3.3246211711284294e-6	1.3487373420358789e-6
-0.1535660171779821	3.5893746433145376e-6	0.000011897894748690186	0.00006876642416612751	0.002529046261048066	0.006565654296081774	0.0017095960468957235	0.00005990093633649006	0.000010903955060968306	3.365982062576417e-6	1.3651465392148533e-6
-0.15346601717798208	3.624395452624311e-6	0.000012008123375588169	0.00006932783300189513	0.0025349043192130355	0.006635333286147379	0.0017418004285910797	0.0000607375306273563	0.000011044954114516448	3.4079132895678054e-6	1.3817772870634732e-6
-0.1533660171779821	3.6598056870889466e-6	0.000012119528730217893	0.00006989472646102512	0.0025408505795026315	0.006705966751485825	0.0017746874599090874	0.00006158704111870209	0.000011187971134409708	3.4504235433955254e-6	1.398632894967446e-6
-0.1532660171779821	3.695610234640311e-6	0.000012232125088821836	0.00007046716654596112	0.002546885382497506	0.006777570044589516	0.001808273360765041	0.00006244968761576454	0.000011333037994560609	3.4935216609718508e-6	1.4157167267088327e-6
-0.15316601717798212	3.7318140516665237e-6	0.0000123459269217	0.00007104521605240857	0.0025530090787129443	0.006850158802717795	0.00184257478077897	0.00006332569402826438	0.000011480187121815186	3.5372166274947545e-6	1.4330322014437541e-6
-0.1530660171779821	3.768422164069805e-6	0.000012460948896128375	0.00007162893858062984	0.00255922202861508	0.006923748953854181	0.001877608811890661	0.00006421528845406011	0.00001162945150642718	3.5815175791671012e-6	1.450582794699117e-6
-0.15296601717798208	3.8054396683426404e-6	0.000012577205879325962	0.00007221839854692066	0.0025655246026395776	0.0069983567228031635	0.0019133930013824625	0.00006511870326465733	0.000011780864712748629	3.6264338059701782e-6	1.4683720393889583e-6
-0.1528660171779821	3.842871732661811e-6	0.000012694712941469911	0.00007281366119526157	0.002571917181212494	0.0070739986374285255	0.0019499453653239916	0.00006603617519260786	0.000011934460890139404	3.671974754492333e-6	1.4864035268505244e-6
-0.1527660171779821	3.880723598001097e-6	0.000012813485358761394	0.00007341479260915656	0.002578400154773461	0.00715069153503814	0.0019872844024540256	0.00006696794542085492	0.000012090274784103043	3.718150030814407e-6	1.5046809079008437e-6
-0.15266601717798212	3.9190005792628764e-6	0.00001293353861654106	0.00007402185972365358	0.0025849739238011653	0.007228452568918067	0.002025429108514675	0.00006791425967405828	0.000012248341747651339	3.764969403452496e-6	1.5232078939138937e-6
-0.1525660171779821	3.957708066428815e-6	0.000013054888412456984	0.00007463493033755659	0.002591638898840969	0.00730729921502042	0.0020643989910544064	0.00006887536831195897	0.000012408697752905136	3.812442806360025e-6	1.541988257919096e-6
-0.15246601717798208	3.996851525730034e-6	0.000013177550659684158	0.00007525407312582699	0.0025983955005348487	0.007387249278808359	0.0021042140847162064	0.00006985152642482031	0.000012571379402934361	3.860580341989664e-6	1.5610258357212562e-6
-0.1523660171779821	4.036436500837624e-6	0.000013301541490198534	0.00007587935765218584	0.0026052441596536016	0.007468320902263295	0.0021448949670288243	0.00007084299393101191	0.000012736423943845464	3.909392284417274e-6	1.5803245270428807e-6
-0.1522660171779821	4.076468614072798e-6	0.00001342687725810398	0.00007651085438190675	0.002612185317131138	0.007550532571056823	0.0021864627747184948	0.00007185003567676609	0.000012903869277118181	3.958889082528179e-6	1.5998882966887507e-6
-0.15216601717798212	4.116953567638405e-6	0.000013553574543016064	0.00007714863469481984	0.0026192194241011664	0.007633903121893826	0.0022289392205606137	0.00007287292153818268	0.000013073753972200793	4.009081363268192e-6	1.6197211757338117e-6
-0.1520660171779821	4.1578971448708204e-6	0.00001368165015350089	0.00007779277089851377	0.0026263469419359506	0.007718451750028954	0.0022723466107902107	0.00007391192652551669	0.000013246117279367046	4.059979934959722e-6	1.6398272627343942e-6
-0.1519660171779821	4.1993052115137705e-6	0.000013811121130572371	0.00007844333624175196	0.002633568342287369	0.007804198016962911	0.0023167078630920313	0.00007496733088981826	0.000013420999142842108	4.111595790685448e-6	1.6602107249636532e-6
-0.1518660171779821	4.241183717013732e-6	0.000013942004751246957	0.0000791004049280989	0.0026408841071300965	0.007891161858321928	0.002362046525190964	0.00007603942023197364	0.000013598440214202995	4.163940111740157e-6	1.680875799671402e-6
-0.1517660171779821	4.283538695837563e-6	0.000014074318532158445	0.00007976405212976359	0.002648294728807023	0.007979363591925838	0.0024083867940647373	0.00007712848561420762	0.000013778481866059586	4.217024271152694e-6	1.7018267953691485e-6
-0.15166601717798212	4.326376268812835e-6	0.000014208080233232708	0.00008043435400166289	0.0026558007100768886	0.00806882392604948	0.002455753535801886	0.00007823482367411169	0.000013961166206022841	4.270859837279467e-6	1.7230680931406878e-6
-0.1515660171779821	4.369702644491412e-6	0.000014343307861425309	0.00008111138769571184	0.002663402564164168	0.008159563967883164	0.0025041723061284206	0.00007935873674125499	0.00001414653609096787	4.3254585774712175e-6	1.7446041479789622e-6
-0.1514660171779821	4.413524120535877e-6	0.00001448001967451934	0.00008179523137533255	0.0026711008148109037	0.00825160523219546	0.0025536693716275735	0.0000805005329564347	0.00001433463514159415	4.380832461813909e-6	1.766439490149416e-6
-0.1513660171779821	4.4578470851308525e-6	0.000014618234184990454	0.00008248596423020918	0.0026788959963311085	0.008344969650206993	0.0026042717316790798	0.00008166052639365237	0.000014525507757296904	4.436993666946943e-6	1.788578726581031e-6
-0.1512660171779821	4.502678018417791e-6	0.000014757970163933731	0.00008318366649126426	0.0026867886536670288	0.00843967957867712	0.002656007141143382	0.00008283903718485385	0.000014719199131349227	4.493954579958341e-6	1.811026542284908e-6
-0.15116601717798211	4.5480234939551464e-6	0.00001489924664505893	0.00008388841944588423	0.0026947793424478375	0.008535757809211885	0.0027089041338194627	0.00008403639164752537	0.000014915755266407157	4.551727802360507e-6	1.8337877018015688e-6
-0.1510660171779821	4.593890180203536e-6	0.000015042082928752047	0.00008460030545338411	0.0027028686290503268	0.008633227577797851	0.002762992046704488	0.00008525292241520053	0.000015115222990342622	4.61032615414693e-6	1.856867050677278e-6
-0.1509660171779821	4.640284842036869e-6	0.00001518649858620587	0.00008531940796072274	0.002711057090662045	0.008732112574568	0.002818301045085421	0.00008648896857095661	0.00001531764997241264	4.66976267793245e-6	1.88026951697017e-6
-0.1508660171779821	4.687214342279588e-6	0.000015332513463620487	0.00008604581151846948	0.002719345315346393	0.008832436953806169	0.00287486214849384	0.00008774487578397646	0.00001552308473977231	4.730050643178762e-6	1.9040001127867501e-6
-0.1507660171779821	4.734685643270756e-6	0.000015480147686474677	0.00008677960179702824	0.0027277339021101405	0.008934225344196228	0.0029327072575560972	0.00008902099644924195	0.000015731576694339346	4.791203550506663e-6	1.928063935849438e-6
-0.15066601717798211	4.78270580845519e-6	0.00001562942166386974	0.00008752086560312034	0.0027362234609729905	0.009037502859322036	0.002991869181772781	0.00009031768983044575	0.000015943176130017583	4.853235136097375e-6	1.9524661710958534e-6
-0.1505660171779821	4.831282004002662e-6	0.00001578035609294821	0.00008826969089654004	0.002744814613039557	0.00914229510842636	0.00305238166826269	0.00009163532220620369	0.000016157934250290202	4.916159376185092e-6	1.977212092310611e-6
-0.1504660171779821	4.880421500454908e-6	0.000015932971963385207	0.00008902616680716868	0.002753507990573327	0.00924862820743338	0.0031142794315072594	0.00009297426701962891	0.00001637590318618657	4.979990491641771e-6	2.0023070637900198e-6
-0.1503660171779821	4.930131674401963e-6	0.000016087290561959496	0.00008979038365227783	0.002762304237073115	0.00935652879024481	0.0031775981841344683	0.00009433490503138586	0.00001659713601463689	5.044742952657917e-6	2.02775654204094e-6
-0.1502660171779821	4.980420010187423e-6	0.000016243333477199383	0.00009056243295410066	0.0027712040073516195	0.009466024020313962	0.0032423746687807514	0.00009571762447627599	0.00001682168677721861	5.110431483519543e-6	2.053566077513997e-6
-0.15016601717798211	5.031294101643834e-6	0.000016401122604110896	0.00009134240745769715	0.0027802079676162643	0.009577141602508093	0.0033086466910731225	0.00009712282122347077	0.000017049610499307787	5.1770710674852585e-6	2.0797413163723008e-6
-0.1500660171779821	5.082761653858558e-6	0.00001656068014898435	0.00009213040114910287	0.0027893167955523527	0.009689909795264455	0.0033764531537736468	0.00009855089894046473	0.000017280963209640866	5.2446769517644e-6	2.106288002296225e-6
-0.1499660171779821	5.134830484970359e-6	0.00001672202863428407	0.00009292650927377414	0.002798531180408371	0.00980435742304947	0.003445834092131355	0.00010000226926084761	0.000017515801960299377	5.313264652599039e-6	2.13321197832506e-6
-0.1498660171779821	5.187508527998267e-6	0.00001688519090362323	0.00009373082835533865	0.002807851823083867	0.009920513889129458	0.0035168307104885476	0.00010147735195600414	0.00001775418484712743	5.382849960452528e-6	2.1605191887366705e-6
-0.1497660171779821	5.24080383270176e-6	0.00001705019012682136	0.00009454345621463978	0.002817279436219159	0.010038409188659335	0.0035894854201887387	0.00010297657511080793	0.00001799617103058737	5.453448945305838e-6	2.18821568096525e-6
-0.1496660171779821	5.294724567474753e-6	0.0000172170498050515	0.00009536449198910675	0.002826814744287948	0.010158073922101418	0.003663841878838722	0.00010450037530345572	0.000018241820757072417	5.525077962065767e-6	2.2163076075590676e-6
-0.1495660171779821	5.349279021272391e-6	0.00001738579377607463	0.00009619403615242859	0.0028364584836917625	0.010279539308979955	0.0037399450309753913	0.00010604919778950233	0.000018491195380677935	5.597753656085885e-6	2.2448012281780792e-6
-0.1494660171779821	5.404475605572033e-6	0.000017556446219563574	0.00009703219053455358	0.0028462114028569405	0.010402837201982188	0.0038178411501935037	0.00010762349669022684	0.000018744357385446885	5.671492968803843e-6	2.273702911632838e-6
-0.1493660171779821	5.460322856369508e-6	0.000017729031662521095	0.00009787905834202238	0.0028560742623341467	0.01052800010141651	0.0038975778827913515	0.00010922373518544367	0.0000190013704081021	5.746313143497483e-6	2.3030191379657134e-6
-0.1492660171779821	5.516829436209802e-6	0.000017903574984788776	0.00009873474417862236	0.0028660478348998555	0.01065506117003458	0.0039792042929932105	0.00011085038571084508	0.000019262299261270176	5.822231731161801e-6	2.3327565005747984e-6
-0.1491660171779821	5.574004136254978e-6	0.000018080101424653743	0.00009959935406639345	0.0028761329056606493	0.010784054248230908	0.004062770909811908	0.00011250393016002561	0.00001952720995721722	5.89926659651072e-6	2.3629217083821273e-6
-0.1490660171779821	5.631855878387976e-6	0.000018258636584550363	0.00010047299546697007	0.00288633027215962	0.01091501386962733	0.0041483297756148875	0.00011418486009127319	0.000019796169732100294	5.977435924105017e-6	2.3935215880466673e-6
-0.1489660171779821	5.690393717354309e-6	0.000018439206436862702	0.00010135577730327884	0.002896640744485415	0.011047975277055328	0.004235934496462508	0.00011589367693927679	0.000020069247070752706	6.0567582246106915e-6	2.4245630862233535e-6
-0.1488660171779821	5.749626842942083e-6	0.000018621837329826542	0.00010224780998159368	0.0029070651453835627	0.011182974438945743	0.004325640294288141	0.0001176308922318567	0.000020346511732012506	6.137252341189709e-6	2.4560532718692126e-6
-0.1487660171779821	5.809564582200374e-6	0.000018806555993534377	0.00010314920541395161	0.0029176043103703517	0.01132004806613757	0.0044175040609936945	0.00011939702781185306	0.000020628034774607493	6.218937456026651e-6	2.487999338597339e-6
-0.1486660171779821	5.870216401698084e-6	0.000018993389546045143	0.00010406007704094292	0.0029282590878491914	0.011459233629118395	0.0045115844145373766	0.00012119261606430977	0.00002091388858361172	6.301833096994283e-6	2.520408607080188e-6
-0.14856601717798212	5.931591909822807e-6	0.000019182365499600492	0.00010498053985487588	0.0029390303392294865	0.01160056937570701	0.004607941757093185	0.00012301820014908087	0.000021204146897484295	6.385959144461181e-6	2.553288527503098e-6
-0.1484660171779821	5.993700859120646e-6	0.000019373511766949187	0.00010591071042332491	0.002949918939047997	0.011744094349191643	0.004706638335365455	0.00012487433423900144	0.000021498884835705984	6.471335838244601e-6	2.5866466820689956e-6
-0.1483660171779821	6.056553148678731e-6	0.000019566856667782636	0.00010685070691306972	0.0029609257750927574	0.011889848406936304	0.0048077383031454955	0.00012676158376376912	0.0000217981789270275	6.557983784712092e-6	2.620490787555822e-6
-0.1482660171779821	6.1201588265500045e-6	0.00001976242893528242	0.00010780064911443258	0.002972051748529648	0.012037872239468323	0.004911307786200883	0.0001286805256596828	0.000022102107138344016	6.645923964034989e-6	2.6548286979275267e-6
-0.1481660171779821	6.184528092221922e-6	0.000019960257722783248	0.00010876065846601787	0.0029832977740314476	0.012188207390060345	0.00501741494959196	0.00013063174862538508	0.000022410748904210592	6.735177737597794e-6	2.6896684070000573e-6
-0.14806601717798212	6.249671299129807e-6	0.0000201603726105526	0.00010973085807986754	0.0029946647799096514	0.012340896274821652	0.005126130067514333	0.0001326158533837733	0.00002272418515701468	6.825766855566498e-6	2.7250180511634906e-6
-0.1479660171779821	6.3155989572150215e-6	0.00002036280361268918	0.00011071137276703095	0.0030061537082487727	0.012495982203311735	0.005237525595770109	0.0001346334529502273	0.000023042498357819236	6.917713464619658e-6	2.7608859121614646e-6
-0.1478660171779821	6.3823217355302575e-6	0.000020567581184143442	0.00011170232906356446	0.003017765515043487	0.012653509399692136	0.00535167624697574	0.00013668517290732796	0.00002336577252789541	7.011040115846212e-6	2.797280419929566e-6
-0.1477660171779821	6.449850464890801e-6	0.00002077473622786052	0.00011270385525696221	0.003029501170338317	0.012813523024431017	0.005468659068618279	0.00013877165168622432	0.000023694093280958594	7.105769772813512e-6	2.834210155493482e-6
-0.1476660171779821	6.518196140575085e-6	0.00002098430010205076	0.00011371608141303119	0.003041361658370146	0.012976069196576484	0.005588553524077719	0.00014089354085483846	0.00002402754785612712	7.2019258198098755e-6	2.8716838539287515e-6
-0.14756601717798212	6.587369925073576e-6	0.000021196304627588052	0.00011473913940322109	0.0030533479777135825	0.013141195016615708	0.005711441576737509	0.00014305150541307757	0.000024366225151619882	7.299532070265899e-6	2.909710407383469e-6
-0.1474660171779821	6.657383150887479e-6	0.00002141078209553814	0.00011577316293240004	0.0030654611414288597	0.013308948589933634	0.005837407777310363	0.0001452462240952222	0.000024710215759208804	7.398612775357571e-6	2.9482988681648063e-6
-0.1473660171779821	6.728247323378864e-6	0.000021627765274821335	0.00011681828756710766	0.0030777021772127678	0.013479379050892172	0.005966539354513845	0.00014747838967970787	0.000025059611999448096	7.499192632796744e-6	2.9874584518916766e-6
-0.1472660171779821	6.799974123672301e-6	0.000021847287420010893	0.0001178746507642791	0.003090072127552374	0.013652536587545014	0.0060989263092341445	0.00014974870930647364	0.000025414507957696783	7.6012967958128e-6	3.0271985407143785e-6
-0.1471660171779821	6.872575411609609e-6	0.00002206938227926931	0.0001189423919004505	0.0031025720498815794	0.013828472467006692	0.006234661512323796	0.00015205790480207597	0.000025774999520953127	7.704950882329598e-6	3.067528686602985e-6
-0.14706601717798212	6.946063228758734e-6	0.00002229408410242646	0.00012002165230146144	0.0031152030167407017	0.014007239061495898	0.006373840806185546	0.0001544067130127883	0.000026141184415522498	7.810180984343114e-6	3.1084586147062217e-6
-0.1469660171779821	7.020449801477157e-6	0.000022521427649200486	0.00012111257527265171	0.0031279661159388304	0.014188889875070216	0.006516563110300337	0.00015679588614587312	0.000026513162245536943	7.917013677503305e-6	3.149998226782071e-6
-0.1468660171779821	7.095747544031909e-6	0.00002275144819756614	0.00012221530612957236	0.0031408624507192912	0.014373479571074065	0.006662930530865961	0.0001592261921192623	0.000026891034532348417	8.025476030906097e-6	3.1921576047020146e-6
-0.1467660171779821	7.171969061776501e-6	0.000022984181552271744	0.00012332999222921607	0.0031538931399281286	0.014561064000320142	0.00681304847471964	0.00016169841491986284	0.000027274904754816965	8.135595617100052e-6	3.234947014030655e-6
-0.1466660171779821	7.249127154386558e-6	0.00002321966405350939	0.0001244567830017769	0.0031670593181856404	0.014751700230024459	0.006967025767725049	0.0001642133549707111	0.000027664878390515684	8.247400522312421e-6	3.2783769076823558e-6
-0.14656601717798212	7.327234819154236e-6	0.0000234579325857385	0.00012559582998294253	0.0031803621360608574	0.014945446573517212	0.007124974777813014	0.0001667718295072111	0.00002806106295787192	8.360919356900004e-6	3.322457929656381e-6
-0.1464660171779821	7.406305254343984e-6	0.00002369902458666874	0.00012674728684674172	0.0031938027602493218	0.015142362620752841	0.007287011542874051	0.00016937467296270354	0.000028463568059273355	8.476181266030248e-6	3.3672009188529815e-6
-0.1463660171779821	7.48635186260978e-6	0.000023942978056403684	0.00012791130943894482	0.0032073823737539856	0.015342509269641098	0.007453255903708837	0.0001720227373636092	0.000028872505425156494	8.593215940597725e-6	3.4126169129717633e-6
-0.1462660171779821	7.567388254475457e-6	0.000024189831566748168	0.0001290880558110345	0.0032211021760692408	0.015545948758223668	0.007623831642252788	0.0001747168927344057	0.000029287988959105854	8.712053628381779e-6	3.458717152494413e-6
-0.1461660171779821	7.64942825187965e-6	0.000024439624270684186	0.0001302776862547565	0.003234963383368291	0.015752744697721293	0.007798866625300622	0.00017745802751269763	0.000029710134783987494	8.832725145451103e-6	3.505513084753938e-6
-0.14606601717798212	7.732485891785708e-6	0.000024692395912015527	0.00013148036333725496	0.003248967228693703	0.01596296210647548	0.007978492953966243	0.0001802470489746474	0.00003013906128914025	8.955261887820674e-6	3.5530163680919202e-6
-0.1459660171779821	7.81657542985914e-6	0.00002494818683518792	0.00013269625193681109	0.0032631149621513986	0.016176667444811988	0.008162847119124947	0.00018308488367104703	0.000030574889178653385	9.079695843367233e-6	3.6012388761064614e-6
-0.1458660171779821	7.901711344212747e-6	0.000025207037995284942	0.00013392551927919084	0.0032774078511078925	0.01639392865085271	0.00835207016309629	0.00018597247787432053	0.00003101774152075701	9.206059604010093e-6	3.650192701992383e-6
-0.1457660171779821	7.987908339221478e-6	0.000025468990968205485	0.00013516833497461463	0.0032918471803910277	0.0166148151773034	0.008546307847835943	0.00018891079803673747	0.00003146774379835008	9.334386378162213e-6	3.6998901629761657e-6
-0.1456660171779821	8.075181349408717e-6	0.000025734087961025275	0.00013642487105536427	0.0033064342524941545	0.016839398029246576	0.008745710829920294	0.00019190083126016723	0.00003192502396069957	9.464710003459601e-6	3.7503438048478385e-6
-0.14556601717798212	8.16354554340359e-6	0.000026002371822544667	0.00013769530201402272	0.0033211703877837192	0.017067749802966773	0.008950434842615708	0.00019494358577763272	0.00003238971247633116	9.597064959773768e-6	3.8015664065915878e-6
-0.1454660171779821	8.253016327974041e-6	0.00002627388605403038	0.0001389798048423906	0.003336056924710643	0.017299944725843112	0.00916064088534438	0.00019804009144705766	0.000032861942387152596	9.731486382516713e-6	3.853570985118405e-6
-0.1453660171779821	8.34360935213277e-6	0.000026548674820148383	0.00014027855907104743	0.003351095220024877	0.017536058697333733	0.009376495420864498	0.0002011914002574497	0.000033341849363826	9.868010076241578e-6	3.9063708001017654e-6
-0.1452660171779821	8.435340511322247e-6	0.000026826782960099492	0.0001415917468096146	0.0033662866489940846	0.017776169331091617	0.009598170580506209	0.00020439858684793857	0.0000338295717624356	0.00001000667252855038	3.959979358920269e-6
-0.1451660171779821	8.528225951676134e-6	0.000027108255998954144	0.000142919552787698	0.0033816326056256034	0.018020355998238747	0.009825844377812268	0.00020766274903995577	0.00003432525068246939	0.000010147510924312621	4.014410421708419e-6
-0.14506601717798212	8.622282074361883e-6	0.00002739314015919694	0.00014426216439654616	0.0033971345028924703	0.018268699871837487	0.010059700930954133	0.00021098500838295537	0.00003482903002615818	0.00001029056316020438	4.069678006519164e-6
-0.1449660171779821	8.717525540003837e-6	0.000027681482372478253	0.0001456197717314185	0.003412793772962952	0.01852128397259066	0.010299930694306856	0.00021436651071400493	0.000035341056559196047	0.000010435867859574523	4.125796394599844e-6
-0.1448660171779821	8.813973273189906e-6	0.00002797333029158297	0.00014699256763469343	0.003428611867434153	0.018778193215809955	0.010546730699587583	0.0002178084267316601	0.000035861479972886015	0.000010583464387646195	4.182780135785015e-6
-0.1447660171779821	8.911642467062784e-6	0.000028268732302616957	0.0001483807477397193	0.003444590257569363	0.019039514459687438	0.010800304806978371	0.0002213119525844975	0.000036390452947740576	0.00001073339286706205	4.240644054008545e-6
-0.1446660171779821	9.010550587997564e-6	0.000028567737537417254	0.00014978451051542364	0.0034607304345394873	0.019305336554910995	0.01106086396667312	0.00022487831047469828	0.00003692813121857444	0.000010885694193780725	4.299403252937778e-6
-0.14456601717798212	9.110715380367775e-6	0.000028870395886188946	0.0001512040573117015	0.0034770339096683576	0.019575750395661593	0.011328626491312348	0.00022850874927711888	0.000037474673641130624	0.000011040410053334186	4.3590731217328475e-6
-0.1444660171779821	9.212154871400795e-6	0.00002917675801037388	0.00015263959240558207	0.003493502214682193	0.01985084897203387	0.011603818339781923	0.000232204545174223	0.000038030242260269605	0.00001119758293745257	4.419669340933619e-6
-0.1443660171779821	9.314887376125506e-6	0.000029486875355756225	0.0001540913230482084	0.0035101369019631293	0.02013072742392314	0.011886673412888423	0.00023596700230739084	0.00003859500237977389	0.000011357256161068487	4.4812078884782104e-6
-0.1442660171779821	9.418931502413019e-6	0.000029800800165808632	0.00015555945951262448	0.0035269395448069177	0.020415483096421532	0.012177433861428034	0.00023979745344496287	0.00003916912263379428	0.00001151947387970683	4.543705045854933e-6
-0.1441660171779821	9.524306156114609e-6	0.000030118585495288305	0.00015704421514244112	0.0035439117376856464	0.02070521559676931	0.012476350407198489	0.00024369726066756766	0.00003975277505999279	0.000011684281107272204	4.607177404392354e-6
-0.14406601717798212	9.6310305462905e-6	0.000030440285224060767	0.00015854580640113083	0.003561055096510641	0.02100002685289853	0.012783682677599849	0.00024766781607112937	0.00004034613517441201	0.000011851723734240602	4.671641871688904e-6
-0.1439660171779821	9.739124190552135e-6	0.000030765954071233896	0.00016006445292270603	0.003578371258909631	0.021300021173643137	0.013099699554196412	0.00025171054248809897	0.00004094938204812614	0.000012021848546268936	4.737115678187494e-6
-0.1438660171779821	9.848606920487765e-6	0.00003109564760948056	0.00016160037756259642	0.0035958618844953443	0.02160530531062224	0.013424679536259946	0.0002558268942273959	0.000041562698385710204	0.000012194703243228621	4.8036163838964885e-6
-0.1437660171779821	9.959498887204594e-6	0.00003142942227967907	0.00016315380644992493	0.0036135286551481224	0.02191598852188705	0.013758911119560463	0.0002600183578335704	0.000042186270605577164	0.00001237033645867639	4.871161885262076e-6
-0.1436660171779821	0.000010071820566971485	0.00003176733540580604	0.00016472496904050408	0.0036313732752995876	0.02223218263736163	0.014102693191324213	0.00026428645286573116	0.00004282028892223272	0.000012548797779772296	4.9397704221950854e-6
-0.14356601717798212	0.000010185592766969708	0.0000321094452101049	0.00016631409817078412	0.003649397472221151	0.022554002126135803	0.014456335442004364	0.0002686327326967764	0.00004346494743048988	0.00001273013776765472	5.00946058525554e-6
-0.1434660171779821	0.00001030083663115353	0.00003245581082853922	0.00016792143011275395	0.0036676029963175188	0.02288156416566716	0.014820158794620853	0.00027305878533349703	0.000044120444191697636	0.000012914407978284997	5.080251322999575e-6
-0.14336601717798209	0.000010417573646222983	0.00003280649232653016	0.0001695472046298039	0.0036859916214247467	0.023214988712946756	0.015194495852457229	0.0002775662342581337	0.00004478698132203597	0.000013101660983772206	5.152161949491865e-6
-0.1432660171779821	0.000010535825647710465	0.00003316155071498931	0.00017119166503357292	0.0037045651451132386	0.023554398577688603	0.015579691365931405	0.0002821567392919901	0.00004546476508292539	0.00001329195039419064	5.225212151987798e-6
-0.1431660171779821	0.00001065561482618486	0.000033521047966647384	0.00017285505824179466	0.003723325388995613	0.023899919497601473	0.015976102719496874	0.00028683199748170426	0.000046154005973609105	0.000013485330879901129	5.299421998789743e-6
-0.14306601717798212	0.000010776963733573146	0.000033885047032689055	0.0001745376348371617	0.003742274199039479	0.02425168021580676	0.016384100439465404	0.00029159374400882675	0.00004685491882596054	0.000013681858194389466	5.3748119472810405e-6
-0.1429660171779821	0.000010899895289604653	0.00003425361185969745	0.0001762396491272318	0.0037614134458854036	0.024609812560464985	0.01680406872368486	0.0002964437531233473	0.000047567722901575075	0.000013881589197634057	5.4514028521424665e-6
-0.14286601717798209	0.000011024432788378458	0.00003462680740691382	0.00017796135920538524	0.0037807450251697637	0.02497445152667597	0.017236405994042293	0.0003013838391018391	0.00004829264199120093	0.000014084581880015672	5.529215973755176e-6
-0.1427660171779821	0.00001115059990505707	0.000035004699663821365	0.00017970302701286292	0.0038002708578529824	0.025345735360722547	0.017681525472808487	0.00030641585723091726	0.00004902990451657422	0.000014290895386783687	5.608272986794979e-6
-0.1426660171779821	0.000011278420702689654	0.00003538735566805896	0.0001814649184019082	0.003819992890553012	0.025723805646725682	0.018139855783880707	0.0003115417048167406	0.00004977974363471641	0.00001450059004309142	5.688595989022482e-6
-0.14256601717798212	0.000011407919639165514	0.000035774843523666294	0.00018324730320000952	0.0038399130958840146	0.02610880739578117	0.018611841580024345	0.00031676332222122986	0.000050542397344756597	0.000014713727379614527	5.770207510273329e-6
-0.1424660171779821	0.000011539121574303363	0.00003616723241967586	0.0001850504552752988	0.003860033472800693	0.026500889137655633	0.019097944197264512	0.0003220826939258301	0.00005131810859734541	0.000014930370158768198	5.8531305216542355e-6
-0.14236601717798208	0.000011672051777076124	0.00003656459264905115	0.0001868746526031033	0.003880356046947999	0.026900203015112735	0.019598642337621666	0.00032750184962353587	0.00005210712540672752	0.000015150582401536376	5.9373884449490565e-6
-0.1422660171779821	0.000011806735932975792	0.00003696699562797984	0.0001887201773336682	0.00390088287101634	0.027306904880949806	0.020114432781437118	0.0003330228653399935	0.00005290970096553659	0.00001537442941492833	6.023005162240031e-6
-0.1421660171779821	0.00001194320015152168	0.000037374513915533466	0.00019058731586110676	0.003921616025102753	0.027721154397826953	0.020645831130586323	0.0003386478645845381	0.00005372609376239252	0.000015601977820080407	6.110005025750313e-6
-0.14206601717798212	0.00001208147097391311	0.00003778722123369328	0.00019247635889355422	0.003942557617077577	0.028143115140965905	0.021193372583922225	0.0003443790195319372	0.000054556567702360725	0.00001583329558101515	6.198412867911836e-6
-0.1419660171779821	0.00001222157538083055	0.000038205192487754364	0.00019438760152457827	0.003963709782957066	0.02857295470380706	0.021757612746352895	0.0003502185522357727	0.00005540139223035597	0.000016068452034076656	6.288254011664527e-6
-0.14186601717798208	0.000012363540800389352	0.00003862850378711724	0.00019632134330586974	0.0039850746872820446	0.029010844806710987	0.022339128473007702	0.0003561687358743502	0.00005626084245756567	0.000016307517918059146	6.379554280993285e-6
-0.1417660171779821	0.000012507395116245815	0.00003905723246646627	0.00019827788832120784	0.004006654523502292	0.029456961408790585	0.022938518749994925	0.0003622318960299958	0.0000571351992909639	0.000016550565405043398	6.472340011706536e-6
-0.1416660171779821	0.000012653166675864033	0.00003949145710735565	0.0002002575452617801	0.004028451514367534	0.02991148482297252	0.023556405613327325	0.0003684104120028165	0.00005802474956601139	0.000016797668131962677	6.566638062465065e-6
-0.14156601717798212	0.000012800884298940188	0.00003993125756019569	0.00020226062750280686	0.004050467912324111	0.030374599834371886	0.024193435107620804	0.00037470671815973506	0.00005892978618260113	0.00001704890123291144	6.66247582606376e-6
-0.1414660171779821	0.000012950577285994549	0.00004037671496666306	0.00020428745318157638	0.00407270599991846	0.03084649582208826	0.02485027828625982	0.00038112330531998086	0.000059850608244359553	0.000017304341372220665	6.759881240976146e-6
-0.14136601717798208	0.000013102275427127404	0.000040827911782527634	0.00020633834527683563	0.004095168090206515	0.031327366884509704	0.02552763225474914	0.00038766272217789235	0.00006078752120136361	0.00001756406677831258	6.858882803164366e-6
-0.1412660171779821	0.00001325600901094933	0.000041284931800919484	0.00020841363168963995	0.004117856527170092	0.03181741196823959	0.026226221259056118	0.00039432757676428003	0.00006174083699638805	0.000017828157278361324	6.959509578164452e-6
-0.1411660171779821	0.00001341180883368391	0.000041747860176032655	0.000210513645325628	0.004140773686139536	0.032316835000740056	0.026946797820781763	0.00040112053794729823	0.00006271087421475621	0.000018096694333773864	7.061791213451269e-6
-0.14106601717798212	0.000013569706208448786	0.00004221678344728139	0.00021263872417878185	0.0041639219742232265	0.03282584502680387	0.027690143921065207	0.00040804433697403693	0.00006369795823789506	0.000018369761076513873	7.165757951090993e-6
-0.1409660171779821	0.000013729732974719059	0.00004269178956391438	0.00021478921141668584	0.004187303830743848	0.033344656348963476	0.02845707223517864	0.00041510176905396073	0.00006470242140068841	0.000018647442346290564	7.271440640687613e-6
-0.14086601717798208	0.000013891921507975158	0.00004317296791009695	0.00021696545546731838	0.004210921727681544	0.03387348867194867	0.029248427419818198	0.0004222956949854133	0.00006572460315272958	0.000018929824728631208	7.378870752631278e-6
-0.1407660171779821	0.000014056304729541025	0.000043660409330474015	0.00021916781010741045	0.004234778170124274	0.03441256725131073	0.030065087455150734	0.00042962904282641446	0.00006676485022357729	0.000019216996593863813	7.488080391655491e-6
-0.1406660171779821	0.00001422291611661439	0.000044154206156216085	0.00022139663455238498	0.004258875696725043	0.0349621230463257	0.03090796504371371	0.00043710480961100986	0.00006782351679210861	0.000019509048137027864	7.599102310710451e-6
-0.14056601717798212	0.00001439178971249471	0.00004465445223156444	0.00022365229354791812	0.004283216880166529	0.03552239287730147	0.031778009068314336	0.00044472606311247585	0.0000689009646600884	0.000019806071418739334	7.711969925160617e-6
-0.1404660171779821	0.000014562960137011518	0.000045161242940883085	0.0002259351574631567	0.0043078043276331	0.03609361958740997	0.03267620611110778	0.0004524959436547491	0.00006999756343005729	0.000020108160407033865	7.82671732731455e-6
-0.14036601717798208	0.000014736462597158858	0.000045674675236225295	0.00022824560238560062	0.004332640681290125	0.03667605220916966	0.03360358203606043	0.000460417665973412	0.00007111369068765114	0.000020415411020210648	7.943379301294478e-6
-0.1402660171779821	0.000014912332897937988	0.00004619484766542927	0.00023058401021771666	0.004357728618771016	0.037269946135708026	0.034561203637033834	0.00046849452112772774	0.00007224973218847193	0.000020727921170703433	8.061991338254817e-6
-0.1401660171779821	0.000015090607453414773	0.00004672186040075125	0.00023295076877528198	0.004383070853671945	0.03787556329693482	0.03555018035373208	0.00047672987846512997	0.00007340608204962498	0.00002104579081000557	8.182589651957578e-6
-0.14006601717798212	0.00001527132329799499	0.00004725581526804572	0.00023534627188751298	0.004408670136054373	0.038493172340759184	0.03657166605775967	0.00048512718763971585	0.00007458314294604747	0.00002136912197467279	8.30521119471351e-6
-0.1399660171779821	0.000015454518097920297	0.000047796815776503574	0.00023777091949899243	0.004434529252955418	0.03912304881948567	0.037626860911025205	0.0004936899806862332	0.00007578132631174605	0.000021698018833431235	8.42989367369763e-6
-0.13986601717798208	0.00001564023016299484	0.00004834496714896396	0.0002402251177734598	0.00446065102890646	0.03976547538153304	0.03871701329871431	0.0005024218741512705	0.00007700105254608413	0.000022032587735422354	8.55667556764964e-6
-0.1397660171779821	0.000015828498458539864	0.00004890037635280433	0.00024270927919945928	0.0044870383264598475	0.040420741968609376	0.03984342183899267	0.0005113265712831538	0.00007824275122523821	0.000022372937259606445	8.685596143966383e-6
-0.1396660171779821	0.000016019362617586752	0.00004946315213142361	0.00024522382269791346	0.004513694046723809	0.04108914601849329	0.0410074374715635	0.0005204078642823518	0.00007950686131896576	0.00002271917826536013	8.816695476198207e-6
-0.13956601717798212	0.00001621286295331134	0.00005003340503633231	0.00024776917373164236	0.004540621129906034	0.04177099267356542	0.042210465627105925	0.0005296696366140919	0.00008079383141282368	0.000023071423944293902	8.95001446195772e-6
-0.1394660171779821	0.000016409040471713808	0.00005061124745985768	0.00025034576441687156	0.004567822555865673	0.0424665949952355	0.04345396847952187	0.0005391158653849491	0.00008210411993597426	0.000023429789873321642	9.085594841251512e-6
-0.13936601717798208	0.000016607936884549415	0.00005119679366847662	0.00025295403363675295	0.004595301344674043	0.04317627418441851	0.04473946728277855	0.0005487506237852931	0.00008343819539472779	0.000023794394069013328	9.223479215245034e-6
-0.1392660171779821	0.000016809594622517174	0.00005179015983679426	0.0002555944271569628	0.004623060557184277	0.04390035980820964	0.046068544793973855	0.000558578083599479	0.00008479653661197785	0.00002416535704326407	9.363711065471767e-6
-0.1391660171779821	0.000017014056848708338	0.000052391464082170046	0.00025826739774337655	0.004651103295609768	0.04463919003291168	0.047442847784030066	0.0005686025177856897	0.00008617963297266635	0.000024542801860309366	9.506334773496547e-6
-0.13906601717798212	0.000017221367472322953	0.000053000826500018437	0.00026097340528190527	0.004679432704112014	0.04539311186357139	0.04886408963719571	0.0005788283031275268	0.00008758798467546092	0.00002492685419512514	9.651395641045478e-6
-0.1389660171779821	0.000017431571162658266	0.00005361836919978256	0.000263712916900489	0.0047080519693974065	0.04616248139017659	0.05033405304021479	0.0005892599229592967	0.00008902210299077983	0.000025317642393242464	9.79893991061236e-6
-0.13886601717798208	0.000017644713363375155	0.00005424421634160625	0.0002664864070933187	0.0047369643213236185	0.046947664040676275	0.05185459276169416	0.0005999019699672092	0.00009048251052535042	0.000025715297532015122	9.949014786554489e-6
-0.1387660171779821	0.000017860840307048586	0.00005487849417371316	0.00026929435784732095	0.004766173033515523	0.04774903484097839	0.05342763852178171	0.000610759149068639	0.00009196974149346393	0.000026119953483376955	0.000010101668456689748
-0.1386660171779821	0.00001807999903000644	0.000055521331070503666	0.00027213725877093175	0.004795681423990729	0.04856697868208237	0.055055197951781536	0.0006218362803716651	0.0000934843419950991	0.000026531746978122915	0.00001025695011440584
-0.13856601717798211	0.000018302237387464797	0.00005617285757139187	0.00027501560722522717	0.004825492855794964	0.04940189059450785	0.05673935964279537	0.0006331383022172556	0.00009502687030110142	0.000026950817671756415	0.0000104149099812963
-0.1384660171779821	0.000018527604068963606	0.00005683320642038972	0.0002779299084574364	0.0048556107376476546	0.0502541760301729	0.058482296281820834	0.0006446702743064242	0.00009659789714559148	0.000027377308211938257	0.000010575599330334547
-0.1383660171779821	0.000018756148614109684	0.00005750251260645577	0.0002808806757368756	0.004886038524597222	0.05112425115187917	0.060286267873012604	0.0006564373809147833	0.00009819800602579886	0.000027811364307578664	0.00001073907050959905
-0.1382660171779821	0.000018987921428634086	0.00005818091340462625	0.00028386843049338714	0.0049167797186872395	0.05201254313056398	0.062153625040973506	0.0006684449341971073	0.0000998277935095184	0.00002825313479961568	0.000010905376966565205
-0.1381660171779821	0.00001922297380076841	0.00005886854841793804	0.00028689370245826206	0.004947837869632521	0.05291949045046224	0.06408681241195721	0.0006806983775843205	0.00010148786955036781	0.000028702771733516488	0.000011074573272973947
-0.13806601717798211	0.000019461357917948886	0.00005956555962016611	0.0002899570298077733	0.004979216575506273	0.05384554322234155	0.06608837206781214	0.0006932032892757308	0.00010317885781108033	0.000029160430433551525	0.000011246715150295635
-0.1379660171779821	0.000019703126883851608	0.00006027209139938289	0.0002930589593092864	0.005010919483437679	0.054791163504943285	0.0681609470662033	0.0007059653858290752	0.00010490139599500876	0.000029626269578878877	0.000011421859495799414
-0.1378660171779821	0.000019948334735769386	0.00006098829060236602	0.0002962000464700705	0.0050429502903208	0.05575682563478667	0.07030728501930002	0.0007189905258513245	0.00010665613618608063	0.00003010045128149	0.000011600064409246087
-0.1377660171779821	0.00002019703646233439	0.00006171430657986077	0.0002993808556887907	0.005075312743534179	0.0567430165644637	0.07253024172148753	0.0007322847137929812	0.00010844374519740319	0.000030583141166057436	0.000011781389220217486
-0.1376660171779821	0.000020449288021593602	0.0000624502912327201	0.00030260196040978534	0.005108010641672049	0.0577502362095605	0.07483278481491518	0.000745854103848927	0.00011026490492875752	0.000031074508451736464	0.00001196589451609896
-0.13756601717798211	0.00002070514635944696	0.00006319639905893861	0.0003058639432801525	0.005141047835286956	0.05877899780433722	0.07721799747967584	0.0007597050039688253	0.00011212031273320385	0.00003157472603596654	0.000012153642170730226
-0.1374660171779821	0.000020964669428451763	0.0000639527872015979	0.0003091673963096993	0.005174428227643937	0.05982982826627183	0.07968908213317945	0.0007738438799801725	0.0001140106817930364	0.00003208397058032273	0.000012344695373741457
-0.1373660171779821	0.00002122791620700233	0.00006471961549773618	0.0003125129210338076	0.005208155775486471	0.060903268569587984	0.08224936412077648	0.0007882773598271921	0.00011593674150532267	0.000032602422598467305	0.000012539118660589467
-0.1372660171779821	0.000021494946718894642	0.00006549704652816892	0.0003159011286792775	0.005242234489814684	0.06199987412786141	0.08490229537691765	0.0008030122379289121	0.00011789923787728558	0.00003313026654625531	0.000012736977943313372
-0.1371660171779821	0.000021765822053278556	0.00006628524566827128	0.0003193326403331923	0.005276668436675351	0.06312021518579056	0.0876514580330078	0.0008180554796597225	0.00011989893393177142	0.000033667690914043935	0.000012938340542024784
-0.1370660171779821	0.000022040604385010757	0.00006708438113974377	0.00032280808711486003	0.005311461737964567	0.06426487722020711	0.09050056794469889	0.000833414225955917	0.00012193661012306602	0.00003421488832126252	0.000013143275217151722
-0.1369660171779821	0.00002231935699541246	0.00006789462406338369	0.0003263281103509036	0.0053466185722429215	0.06543446135038992	0.09345347810754483	0.0008490957980517818	0.000124013064763331	0.000034772055613299846	0.000013351852202453568
-0.1368660171779821	0.00002260214429344205	0.00006871614851287024	0.0003298933617535205	0.005382143175563148	0.06662958475770976	0.09651418192572105	0.0008651077023487577	0.00012612911445990778	0.00003533939396075906	0.000013564143238824667
-0.1367660171779821	0.00002288903183729003	0.00006954913156960117	0.0003335045036020279	0.005418039842311098	0.06785088111465436	0.09968681629393174	0.0008814576354216281	0.00012828559456381198	0.000035917108961148625	0.000013780221608908831
-0.1366660171779821	0.00002318008635640584	0.00007039375337858272	0.0003371622089276812	0.005454312926059568	0.06909900102321018	0.10297566444745251	0.0008981534891652865	0.00013048335962964684	0.000036505410743058276	0.00001400016217253929
-0.1365660171779821	0.00002347537577396165	0.00007125019720540294	0.00034086716170188584	0.0054909668404354555	0.07037461246260049	0.10638515852976745	0.0009152033560862398	0.00013272328388727218	0.00003710451407288734	0.000014224041403027187
-0.1364660171779821	0.000023774969229767323	0.00007211864949430968	0.0003446200570278249	0.005528006060000621	0.0716784012463266	0.10991988182109716	0.0009326155347427261	0.00013500626172550207	0.000037714638464185436	0.000014451937424317827
-0.1363660171779821	0.000024078937103639714	0.00007299929992740732	0.00034842160133558556	0.0055654351211462385	0.07301107148844091	0.11358457056451232	0.0009503985353376078	0.00013733320818814295	0.00003833600828966708	0.000014683930049034692
-0.1362660171779821	0.000024387351039239803	0.00007389234148500309	0.0003522725125808369	0.005603258623001248	0.07437334607895084	0.11738411531911372	0.0009685610854682876	0.00013970505948268297	0.000038968852895969464	0.000014920100817433104
-0.1361660171779821	0.000024700283968382392	0.00007479797050711365	0.00035617352044711514	0.005641481228354838	0.07576596716820869	0.12132356176194854	0.0009871121360378876	0.00014212277350194525	0.000039613406721212273	0.000015160533037283445
-0.1360660171779821	0.00002501781013583245	0.00007571638675616365	0.0003601253665517958	0.005680107664593207	0.07718969666012124	0.1254081108519558	0.001006060867332163	0.00014458733035903673	0.000040269909415435125	0.000015405311824707893
-0.1359660171779821	0.00002534000512459372	0.00007664779348089506	0.0003641288046558217	0.005719142724651166	0.07864531671396002	0.12964311826021008	0.0010254166952667165	0.0001470997329359259	0.00004093860596397639	0.00001565452414599116
-0.1358660171779821	0.000025666945881700745	0.00007759239748150688	0.00036818460087721785	0.005758591267978146	0.08013363025450411	0.13403409296108554	0.0010451892778089885	0.00014966100744597175	0.00004161974681386272	0.000015908258860388722
-0.1357660171779821	0.00002599871074452342	0.0000785504091760538	0.0003722935339085097	0.005798458221519415	0.08165546149021831	0.13858669486879197	0.0010653885215799307	0.00015227220401077616	0.00004231358800328638	0.00001616660676395579
-0.1356660171779821	0.00002633537946759396	0.00007952204266811828	0.0003764563952380534	0.0058387485807122035	0.08321165643908571	0.1433067313928489	0.0010860245886399427	0.0001549343972516735	0.00004302039129423494	0.000016429660634419082
-0.1355660171779821	0.000026677033249969417	0.00008050751581579931	0.00038067398937543574	0.00587946741049784	0.08480308346169856	0.14820015277487664	0.001107107903464426	0.00015764868689628256	0.00004374042430836059	0.000016697515277120078
-0.13546601717798212	0.000027023754763132326	0.00008150705030201246	0.00038494713408089804	0.005920619846348843	0.08643063380108817	0.15327304605710096	0.0011286491601134427	0.00016041619840040592	0.0000444739606661493	0.000016970267572047105
-0.1353660171779821	0.00002737562817944947	0.00008252087170615457	0.0003892766605989601	0.005962211095312293	0.08809522212876603	0.158531627521013	0.0011506593296010757	0.0001632380835857187	0.000045221280129480816	0.000017248016521988125
-0.1352660171779821	0.000027732739201189332	0.00008354920957713512	0.00039366341389623916	0.0060042464370691365	0.08979778709632852	0.16398223342206147	0.0011731496674694346	0.0001661155212935886	0.00004598266874764827	0.00001753086330182452
-0.1351660171779821	0.000028095175090120202	0.00008459229750782096	0.00039810825290360294	0.006046731225010037	0.09153929189192822	0.16963130883386443	0.0011961317215729093	0.00016904971805544648	0.00004675841900692771	0.00001781891130899632
-0.1350660171779821	0.000028463024697686765	0.00008565037321089643	0.0004026120507626558	0.006089670887327341	0.09332072480078911	0.1754853944029465	0.0012196173400777965	0.00017204190878006946	0.00004754882998376772	0.000018112266215160263
-0.13496601717798212	0.000028836378495787565	0.00008672367859618557	0.0004071756950767081	0.006133070928124318	0.09514309976889174	0.18155111080305467	0.0012436186796831222	0.0001750933574582098	0.000048354207501691155	0.000018411036019071982
-0.1348660171779821	0.000029215328608157687	0.00008781245984944896	0.00041180008816624615	0.006176936928541147	0.0970074569688082	0.18783514066666535	0.0012681482140681423	0.0001782053578849628	0.00004917486429199144	0.000018715331100716996
-0.1347660171779821	0.000029599968842369506	0.00008891696751268888	0.00041648614732900635	0.006221274547898238	0.09891486336658491	0.19434420776094907	0.0012932187425722626	0.0001813792344002961	0.000050011120158304143	0.000019025264276717912
-0.1346660171779821	0.000029990394722464122	0.00009003745656598411	0.00042123480510472506	0.006266089524856983	0.10086641328843406	0.20108505316656144	0.0013188433991132207	0.0001846163426481609	0.0000508633021451493	0.000019340950857048255
-0.1345660171779821	0.00003038670352222466	0.00009117418651089233	0.0004260470095446558	0.0063113876785985314	0.1028632289858702	0.2080644082106317	0.001345035661349519	0.00018791807035463523	0.00005173174471052961	0.000019662508703079554
-0.13446601717798212	0.00003078899429909931	0.00009232742145542881	0.0004309237244858919	0.006357174910020102	0.10490646119777806	0.215288963900851	0.0013718093600928597	0.00019128583812548915	0.00005261678990266826	0.000019990058286990618
-0.1343660171779821	0.000031197367928794304	0.00009349743020067005	0.00043586592983062576	0.006403457202950041	0.10699728970776473	0.22276533660642808	0.0013991786889769096	0.0001947211002636814	0.00005351878754099031	0.000020323722752569444
-0.1342660171779821	0.000031611927140538496	0.00009468448632899512	0.0004408746218303877	0.006450240625380927	0.10913692389496048	0.23050002973427225	0.0014271582143883686	0.0001982253456071727	0.00005443809540142812	0.000020663627977436773
-0.1341660171779821	0.00003203277655303871	0.0000958888682940004	0.0004459508133753582	0.0064975313307216705	0.11132660327628485	0.23849939115639052	0.0014557628856666056	0.00020180009838755884	0.00005537507940615117	0.000021009902636721604
-0.1340660171779821	0.00003246002271113898	0.0000971108595121191	0.000451095534288854	0.0065453355590686345	0.11356759803798372	0.24676956615775547	0.0014850080455781965	0.00020544691910997175	0.00005633011381781732	0.00002136267826822005
-0.13396601717798212	0.000032893774123186836	0.00009835074845596138	0.00045630983162702344	0.00659365963849576	0.1158612095540449	0.25531644569384787	0.0015149094410724805	0.0002091674054546867	0.0000573035814384301	0.000021722089339066462
-0.1338660171779821	0.0000333341412991313	0.00009960882874942133	0.00046159476998388407	0.006642509986364424	0.11820877088890284	0.2641456097751625	0.0015454832343247296	0.00021296319320095842	0.00005829587381291476	0.000022088273313950196
-0.1337660171779821	0.000033781236789355756	0.00010088539926456949	0.00046695143180176666	0.006691893110653008	0.12061164728158322	0.273262265832769	0.001576746014073235	0.00021683595717352514	0.00005930739143749918	0.000022461370724908563
-0.1336660171779821	0.00003423517522426224	0.0001021807642203614	0.0004723809176872347	0.0067418156113063284	0.12307123660821066	0.282671181966178	0.0016087148072566368	0.0002207874122122641	0.000060338543973002836	0.000022841525242727543
-0.1335660171779821	0.000034696073354620705	0.00010349523328319773	0.00047788434673259336	0.006792284181605495	0.12558896981953105	0.2923766150333983	0.0016414070909581446	0.0002248193141655043	0.00006138975046313602	0.000023228883749983108
-0.13346601717798212	0.000035164050092694164	0.00010482912166936281	0.0004834628568430651	0.00684330560955837	0.12816631134982467	0.3023822336140491	0.0016748408046629532	0.00022893346090747135	0.00006246143955790667	0.00002362359641575639
-0.1333660171779821	0.00003563922655415255	0.00010618275024936778	0.0004891176050696896	0.006894886779310528	0.13080475949327242	0.3126910359611043	0.0017090343628352108	0.00023313169338034096	0.00006355404974223626	0.000024025816772051788
-0.1332660171779821	0.00003612172610079003	0.00010755644565423523	0.0004948497679480821	0.006947034672577565	0.13350584674353103	0.3233052631561156	0.0017440066678210888	0.0002374158966614139	0.00006466802956988701	0.000024435701791955185
-0.1331660171779821	0.000036611674384058714	0.00010895054038375809	0.0005006605418431063	0.006999756370098605	0.13627114009194374	0.33422630779706625	0.0017797771230842942	0.0002417880010559033	0.00006580383790280615	0.000024853411969563044
-0.1330660171779821	0.00003710919938942991	0.00011036537291675457	0.0005065511432995641	0.00705305905311144	0.13910224127942483	0.34545461867786187	0.0018163656467801814	0.00024624998321582655	0.00006696194415598511	0.00002527911140171607
-0.13296601717798212	0.000037614431481596915	0.00011180128782335476	0.0005125228093989628	0.00710695000484938	0.14200078699669225	0.35698960206376457	0.0018537926856747227	0.00025080386728547495	0.00006814282854793524	0.0000257129678715684
-0.1328660171779821	0.000038127503450535956	0.00011325863587935559	0.0005185767981224982	0.007161436612060351	0.14496844902713915	0.3688295203272297	0.0018920792294145645	0.00025545172607399104	0.00006934698235688954	0.000026155152934029677
-0.1327660171779821	0.000038648550558433567	0.00011473777418266601	0.0005247143887202885	0.007216526366548434	0.14800693432617107	0.3809713888820831	0.0019312468251539239	0.0002601956822555191	0.00007057490818282763	0.000026605842003110092
-0.1326660171779821	0.000039177710587493944	0.00011623906627187633	0.0005309368820869758	0.007272226866737686	0.15111798503041313	0.393410872539134	0.0019713175925442205	0.000265037909597413	0.0000718271202154236	0.00002706521444120069
-0.1325660171779821	0.000039715123888647166	0.00011776288224699173	0.0005372456011438013	0.007328545819259349	0.15430337838973568	0.4061421825999232	0.002012314239092278	0.0002699806342170102	0.00007310414450802846	0.0000275334536503263
-0.13246601717798212	0.00004026093343116064	0.00011930959889234643	0.000543641891227193	0.007385491040561906	0.157564926614497	0.41915797620342304	0.0020542600758921125	0.00027502613586741963	0.00007440651925777795	0.000028010747165398797
-0.1323660171779821	0.000040815284853175927	0.00012087959980174193	0.0005501271204839988	0.007443070458544665	0.16090447662995702	0.4324492596384177	0.002097179033735795	0.00028017674925280773	0.00007573479509192796	0.000028497286749506428
-0.1322660171779821	0.00004137832651317577	0.00012247327550582823	0.0005567026802734149	0.007501292114214819	0.16432390972920316	0.44600529752556967	0.0021410956796080382	0.0002854348653736337	0.00007708953536051575	0.00002899326849126793
-0.1321660171779821	0.000041950209542406304	0.00012409102360178196	0.0005633699855757652	0.007560164163368942	0.16782514111544267	0.4598135299509318	0.0021860352335694114	0.00029080293290231833	0.0000784713164354537	0.000029498892904290224
-0.1320660171779821	0.00004253108789825509	0.00012573324888527743	0.0005701304754081241	0.007619694878298274	0.1714101193238424	0.4738594997882121	0.00223202358603195	0.00029628345958973134	0.00007988072801613273	0.00003001436502875077
-0.13196601717798212	0.00004312111841860433	0.00012740036348481433	0.000576985613246934	0.0076798926495184475	0.17508082551256138	0.48812679257191177	0.0022790873154311542	0.00030187901370296646	0.0000813183734416416	0.000030539894535143746
-0.1318660171779821	0.000043720460877172765	0.00012909278699841146	0.0005839368874577065	0.007740765987524236	0.1788392726119642	0.5025969913672068	0.0023272537062978046	0.0003075922254947984	0.00008278487000969028	0.00003107569583021596
-0.1317660171779821	0.00004432927803985747	0.00013081094663271043	0.0005909858117318634	0.007802323524569277	0.1826875043203535	0.5172496491151442	0.0023765507677322995	0.00031342578870522476	0.00008428084930232344	0.000031621988165122565
-0.1316660171779821	0.000044947735722083	0.0001325552773444945	0.0005981339255307691	0.007864574016470246	0.18662759393388648	0.5320622809033146	0.0024270072522834256	0.0003193824620954044	0.0000858069575185015	0.000032178995745827903
-0.1315660171779821	0.00004557600284718457	0.00013432622198469995	0.0006053827945371875	0.007927526344437906	0.19066164299773872	0.5470103785134608	0.0024786526752341863	0.00032546507101448866	0.00008736385581365353	0.00003274694784578706
-0.13146601717798212	0.000046214251505817876	0.00013612423144488244	0.0006127340111140106	0.007991189516932494	0.19479177976473722	0.5620674494190144	0.0025315173342941224	0.0003316765089994585	0.00008895222064624155	0.00003332607892092127
-0.1313660171779821	0.000046862657016425436	0.00013794976480623045	0.0006201891947705782	0.008055572671545892	0.1990201574471907	0.5772050821429522	0.0025856323296998026	0.00033801973940846225	0.00009057274413144703	0.00003391662872692444
-0.1312660171779821	0.000047521397986756426	0.00013980328949110562	0.0006277499926364804	0.008120685076909571	0.2033489522467569	0.5923930395331095	0.0026410295847215364	0.00034449779708777803	0.00009222613440201357	0.000034518842438913866
-0.1311660171779821	0.00004819065637646464	0.0001416852814171698	0.0006354180799430579	0.00818653613462942	0.20778036114664805	0.6075993810700694	0.0026977418665757326	0.00035111379007271814	0.00009391311597633507	0.000035132970773454944
-0.1310660171779821	0.00004887061756078328	0.0001435962251540996	0.0006431951605125655	0.008253135381246586	0.21231659944968279	0.6227906147928753	0.0027558028077394802	0.0003578709013226138	0.00009563443013382001	0.00003575927011297306
-0.1309660171779821	0.00004956147039529517	0.00014553661408293222	0.0006510829672551595	0.008320492490225697	0.216959898045081	0.6379318788193853	0.0028152469276641664	0.000364772390490042	0.00009739083529759634	0.00003639800263257428
-0.1308660171779821	0.0000502634072818041	0.0001475069505580562	0.0006590832626737222	0.008388617273969893	0.22171250038625878	0.6529871517617971	0.0028761096548830015	0.0003718215957244219	0.00009918310742459162	0.00003704943642928855
-0.1307660171779821	0.00005097662423532211	0.00014950774607187697	0.0006671978393766401	0.008457519685863427	0.2265766591612386	0.6679194906115945	0.002938427349506345	0.0003790219355100137	0.00010101204040302053	0.00003771384565375175
-0.1306660171779821	0.000051701320952172356	0.000151539521422172	0.0006754285205985363	0.008527209822341415	0.23155463263674148	0.6826912939123787	0.003002237326097096	0.0003863769105383056	0.0001028784464573041	0.00003839151064433133
-0.1305660171779821	0.00005243770087922799	0.000153602806882164	0.0006837771607291044	0.008597697924987586	0.2366486806565398	0.69726458727958	0.003067577876917139	0.00039389010561476534	0.00010478315656043461	0.00003908271806371035
-0.1304660171779821	0.00005318597128428417	0.00015569814237332676	0.0006922456458500188	0.008668994382659662	0.24186106027417256	0.7116013275906378	0.0031344882955338356	0.00040156519159980313	0.00010672702085378368	0.00003978776103792919
-0.1303660171779821	0.00005394634332757695	0.00015782607764093658	0.0007008358942800259	0.008741109733642876	0.24719402099979992	0.7256637214881902	0.0032030089007740355	0.00040940592738373984	0.00010871090907435415	0.00004050693929788782
-0.1302660171779821	0.00005471903213445639	0.00015998717243241326	0.0007095498571283117	0.008814054667832043	0.25264979964073747	0.7394145532424884	0.003273181061011393	0.0004174161618955862	0.00011073571098945117	0.00004124055932331161
-0.1301660171779821	0.000055504256869208944	0.0001621819966784157	0.000718389518856055	0.008887840028941432	0.258230614714982	0.7528175165363871	0.003345047218769416	0.0004255998361451534	0.00011280233683872675	0.000041988934489163425
-0.1300660171779821	0.00005630224081005144	0.00016441113067675535	0.0007273568978463512	0.008962476816743566	0.2639386604171877	0.7658375443934636	0.003418650915622297	0.0004339609852981593	0.00011491171778356444	0.000042752385214502386
-0.1299660171779821	0.00005711321142528397	0.00016667516527911494	0.0007364540469825121	0.009037976189336739	0.2697761001166001	0.7784411312875524	0.0034940368173718267	0.0004425037407837805	0.00011706480636373279	0.00004353123911377031
-0.1298660171779821	0.000057937400450614364	0.0001689747020805718	0.0007456830542346865	0.009114349465441008	0.2757450593668305	0.7905966414653176	0.0035712507394759837	0.00045123233243392905	0.00011926257696121559	0.00004432583115048337
-0.1297660171779821	0.0000587750439676538	0.0001713103536119603	0.0007550460432549722	0.009191608126723589	0.2818476184079569	0.8022745976905847	0.0036503396727032393	0.0004601510906536258	0.00012150602627113515	0.000045136503793309495
-0.1296660171779821	0.00005962638248358254	0.00017368274353505152	0.0007645451739809203	0.009269763820152722	0.28808580414212903	0.8134479449775354	0.0037313518089819625	0.00046926444862148805	0.00012379617377963136	0.000045963607174494703
-0.1295660171779821	0.000060491661011985024	0.00017609250684055947	0.0007741826432474913	0.009348828360380949	0.29446158156501273	0.8240922844115903	0.0038143365674123495	0.000478576944519393	0.00012613406224856288	0.00004680749925060455
-0.1294660171779821	0.00006137112915486303	0.00017854029004900278	0.0007839606854075743	0.00942881373215799	0.30097684463671925	0.8341860728433129	0.003899344620404818	0.00048809322379023986	0.00012852075820688256	0.0000476685459655439
-0.1293660171779821	0.0000622650411858014	0.0001810267514143434	0.0007938815729608045	0.009509732092771674	0.30763340657739996	0.843710785056593	0.003986427919903029	0.0004978180414223323	0.00013095735244844487	0.00004854712141578418
-0.1292660171779821	0.00006317365613430684	0.0001835525611304901	0.0008039476171910126	0.009591595774519453	0.3144329895750201	0.8526510359274047	0.004075639723649695	0.0005077562642592055	0.00013344496053610463	0.00004944360801776811
-0.1291660171779821	0.00006409723787129782	0.00018611840154058215	0.0008141611688120388	0.009674417287208517	0.3213772138948897	0.8609946610669149	0.0041670346214448565	0.0005179128733330867	0.00013598472331180457	0.00005035839667740363
-0.1290660171779821	0.0000650360551957408	0.00018872496734907173	0.0008245246186219891	0.009758209320685234	0.32846758638361456	0.8687327554454035	0.004260668561344735	0.0005282929662202868	0.00013857780741240522	0.00005129188696158081
-0.1289660171779821	0.00006599038192242692	0.00019137296583658485	0.000835040398165899	0.009842984747394042	0.33570548836333913	0.8758596704832781	0.004356598875743139	0.0005389017594165604	0.00014122540579095062	0.000052244487271631386
-0.1288660171779821	0.00006696049697087372	0.00019406311707752992	0.0008457109804067493	0.009928756624965453	0.34309216291593375	0.8823729710356061	0.004454884307272808	0.0005497445907301904	0.00014392873824302586	0.00005321661501863076
-0.1287660171779821	0.00006794668445534172	0.00019679615416043857	0.0008565388804048068	0.01001553819883337	0.35062870156113285	0.888273354555682	0.004555585034458404	0.0005608269216904684	0.00014668905193784273	0.00005420869680044277
-0.1286660171779821	0.00006894923377594666	0.0001995728234110056	0.0008675266560052017	0.010103342904881477	0.3583160303374647	0.8935645354726136	0.004658762697047203	0.0005721543399689092	0.0001495076219536276	0.000055221168580394414
-0.1285660171779821	0.00006996843971084867	0.00020239388461777225	0.000878676908533648	0.010192184372118288	0.36615489530024115	0.8982530984386153	0.00476448042093698	0.0005837325618102557	0.00015238575181686234	0.00005625447586744398
-0.1284660171779821	0.00007100460250950975	0.0002052601112604601	0.0008899922835003351	0.010282076425381807	0.3741458474570515	0.9023483245785652	0.0048728028426157565	0.0005955674344703176	0.0001553247740448977	0.00005730907389772126
-0.1283660171779821	0.00007205802798697391	0.0002081722907408444	0.0009014754713117013	0.010373033088071916	0.38228922716764724	0.9058619952017659	0.004983796133018083	0.0006076649386569628	0.00015832605069136072	0.000058385427817265735
-0.1282660171779821	0.00007312902761917052	0.00021113122461618246	0.000913129207990185	0.010465068584912036	0.39058514804269984	0.9088081776142307	0.005097528020699156	0.0006200311909708249	0.0001613909738938047	0.00005948401286581624
-0.1281660171779821	0.00007421791863919267	0.00021413772883507857	0.0009249562759016637	0.010558197344738684	0.39903348038360387	0.9112029977052511	0.005214067814216979	0.0006326724463414653	0.0001645209664229263	0.000060605314561456974
-0.1280660171779821	0.00007532502413452722	0.00021719263397576737	0.0009369595044905272	0.01065243400331903	0.4076338342142526	0.9130644038874863	0.005333486423606983	0.0006455951004548027	0.00016771748223266556	0.00006174982888593117
-0.1279660171779821	0.00007645067314520414	0.00022029678548672084	0.0009491417710222145	0.010747793406196398	0.4163855419648709	0.914411926760372	0.005455856380824049	0.0006588056921669976	0.00017098200701043292	0.00006291806247040246
-0.1278660171779821	0.00007759520076281976	0.00022345104392950966	0.0009615060013330239	0.010844290611563142	0.42528764087773085	0.9152664385622645	0.005581251859018109	0.0006723109058997839	0.00017431605872663894	0.00006411053278143878
-0.1277660171779821	0.00007875894823039937	0.0002266562852238173	0.0009740551705869868	0.010941940893160116	0.434338855214995	0.9156499160970472	0.005709748690499903	0.0006861175740116898	0.0001777211881826375	0.00006532776830696062
-0.1276660171779821	0.00007994226304305185	0.00022991340089454837	0.0009867923040396765	0.011040759743203737	0.4435375783597775	0.9155852103874922	0.005841424383244659	0.0007002326791394114	0.00018119897955615427	0.00006657030874189306
-0.1275660171779821	0.00008114549904936166	0.00023322329832088296	0.0009997204778085945	0.011140762875338031	0.4528818549126422	0.9150958258404465	0.00597635813576919	0.0007146633565028054	0.00018475105094313367	0.0000678387051732202
-0.1274660171779821	0.00008236901655347662	0.00023658690098721073	0.0010128428196500196	0.01124196622761356	0.46236936289756175	0.9142057112268231	0.006114630850209811	0.0007294168961669764	0.00018837905489495113	0.00006913352026413972
-0.1273660171779821	0.00008361318241781749	0.00024000514873578893	0.0010261625097419168	0.011344385965490662	0.47199739620291165	0.9129390642992995	0.00625632514341428	0.0007445007452539554	0.00019208467894976934	0.00007045532843697174
-0.1272660171779821	0.00008487837016636811	0.00024347899802102272	0.0010396827814727477	0.011448038484868066	0.48176284739513286	0.9113201514064998	0.006401525355852354	0.000759922510096414	0.00019586964615679213	0.0000718047160544703
-0.1271660171779821	0.0000861649600884536	0.00024700942216520505	0.0010534069222357296	0.011552940415134825	0.4916621910543606	0.9093731430261462	0.006550317558134442	0.0007756899583249363	0.0001997357155920596	0.0000731822815991435
-0.1270660171779821	0.0000874733393429565	0.0002505974116155811	0.0010673382742282704	0.011659108622246006	0.5016914677928571	0.9071219657396085	0.006702789554917523	0.0007918110208800814	0.00020368468286431182	0.00007458863585017211
-0.12696601717798212	0.0000888039020628796	0.00025424397420256565	0.0010814802352562183	0.011766560211820834	0.5118462691282061	0.9045901708127472	0.006859030885963402	0.0008082937939397995	0.00020771838060940661	0.00007602440205748884
-0.1268660171779821	0.00009015704946018097	0.0002579501353989492	0.0010958362595424828	0.011875312532262636	0.52212172339346	0.9018008192364199	0.007019132824101092	0.0008251465407520878	0.00021183867897162063	0.0000774902161125394
-0.1267660171779821	0.00009153318993077962	0.00026171693857989214	0.0011104098585396197	0.011985383177899758	0.5325124828759266	0.8987763828161673	0.007183188369830985	0.0008423776933621905	0.00021604748607006202	0.00007898672671522706
-0.1266660171779821	0.00009293273915965316	0.0002655454452835293	0.0011252046017459529	0.012096789992146754	0.5430127123844711	0.8955386606837239	0.007351292242295305	0.0008599958542230459	0.00022034674844835655	0.00008051459553650692
-0.1265660171779821	0.00009435612022590936	0.00026943673547193516	0.0011402241175246354	0.012209551070684221	0.5536160794518058	0.8921087104315802	0.007523540866322742	0.0008780097976767455	0.00022473845150556854	0.00008207449737605291
-0.12646601717798212	0.00009580376370773708	0.0002733919077922754	0.0011554720939253114	0.012323684764657143	0.5643157463834084	0.8885067929428662	0.0077000323552432635	0.0008964284712944001	0.00022922461990628975	0.00008366712031440296
-0.1263660171779821	0.00009727610778710567	0.0002774120798378533	0.001170952279507614	0.012439209683890185	0.5751043643671884	0.8847523298983269	0.00788086648915074	0.000915260997060742	0.00023380731796761612	0.00008529316585892684
-0.1262660171779821	0.0000987735983541001	0.0002814983884087991	0.0011866684841660001	0.012556144700117997	0.5859740698587567	0.8808638728860916	0.008066144688277708	0.0009345166723890357	0.00023848865002062822	0.0000869533490829399
-0.1261660171779821	0.00010029668911076394	0.00028565198977218066	0.0012026245799553641	0.01267450895023146	0.596916483454773	0.8768590830140575	0.008255969981132065	0.000954204970951396	0.00024327076074390946	0.0000886483987572476
-0.1260660171779821	0.00010184584167429569	0.00028987405992115844	0.001218824501916596	0.012794321839535737	0.6079227114615576	0.8727547199235675	0.008450446967026676	0.000974335543308209	0.00024815583546635654	0.00009037905747333827
-0.12596601717798211	0.0001034215256794631	0.0002941657948329442	0.0012352722489014569	0.01291560304502082	0.6189833503577585	0.8685666391236242	0.00864968177262112	0.00099491821731996	0.00025314610043652736	0.00009214608175742686
-0.1258660171779821	0.00010502421888007952	0.0002985284107252126	0.0012519718843960602	0.013038372518642564	0.6300884943379276	0.8643097966014802	0.00885378200207799	0.0010159629983237004	0.00025824382305553563	0.00009395024217449668
-0.1257660171779821	0.00010665440724935998	0.00030296314431058275	0.0012689275373419734	0.013162650490611327	0.641227746108097	0.8599982597156941	0.009062856680419501	0.0010374800690552176	0.00026345131207031446	0.00009579232342141212
-0.1256660171779821	0.00010831258507900777	0.00030747125304887956	0.0012861434029543667	0.013288457472689303	0.6523902310852834	0.8556452234368818	0.009277016189660876	0.001059479789297658	0.0002687709177240259	0.00009767312440819003
-0.1255660171779821	0.00010999925507681285	0.0003120540153966801	0.0013036237435359388	0.013415814261491042	0.6635646151292218	0.8512630310676158	0.009496372197274689	0.001081972695235445	0.00027420503186003465	0.00009959345832637657
-0.12546601717798211	0.00011171492846260248	0.00031671273105385165	0.001321372889286088	0.01354474194178941	0.6747391259078266	0.8468631986425798	0.009721037576537233	0.0011049694984924185	0.0002797560879758905	0.00010155415270352202
-0.1253660171779821	0.00011346012506229963	0.00032144872120652826	0.0013393952391039328	0.013675261889821292	0.6859015779664929	0.8424564422819001	0.009951126318285163	0.0011284810848310382	0.00028542656122338805	0.00010355604944259689
-0.1252660171779821	0.00011523537339989482	0.0003262633287661475	0.001357695261384322	0.013807395776593212	0.6970394015370192	0.8380527078419817	0.010186753433607375	0.001152518512489252	0.0002912189683507102	0.00010560000484521095
-0.1251660171779821	0.00011704121078709078	0.0003311579186040299	0.0013762774948056983	0.013941165571183928	0.70813967508377	0.8336612022784575	0.010428034846983514	0.001177093010130292	0.0002971358675824521	0.00010768688961739888
-0.1250660171779821	0.00011887818341038105	0.00033613387778098957	0.0013951465491085814	0.01407659354404177	0.7191891615436553	0.8292904262032252	0.01067508727937152	0.0012022159743794094	0.0003031798584330413	0.00010981758885668436
-0.12496601717798211	0.00012074684641529869	0.0003411926157714513	0.001414307105863418	0.014213702270274145	0.7301743481729221	0.824948207181807	0.010928028120741961	0.0012278989669208724	0.0003093535814489767	0.00011199300201907823
-0.1248660171779821	0.0001226477639875701	0.00034633556468148893	0.0014337639192265339	0.014352514632926918	0.7410814898681303	0.8206417333773126	0.011186975291550704	0.0012541537111272422	0.0003156597178750259	0.00011421404286460671
-0.12476601717798211	0.00012458150943089197	0.0003515641794601881	0.001453521816682699	0.014493053826250085	0.7518966557816312	0.8163775872031637	0.011452047092638995	0.0012809920881917628	0.0003221009892393339	0.00011648163937987707
-0.12466601717798209	0.0001265486652410303	0.0003568799381037434	0.0014735856997730372	0.014635343358948668	0.7626057790045244	0.812161778697906	0.011723362043053381	0.0013084261327341734	0.0003286801568522252	0.00011879673367617609
-0.1245660171779821	0.00012854982317592452	0.0003622843418515599	0.001493960544806485	0.014779407057413473	0.7731947090423553	0.8079997783821299	0.012001038705275371	0.001336468027848355	0.000335400021213158	0.00012116028186145887
-0.12446601717798211	0.00013058558432148048	0.00036777891537376607	0.0015146514035535158	0.014925269068931043	0.7836492667629139	0.8038965493994933	0.012285195497365347	0.0013651300995602526	0.0003422634213202465	0.00012357325388459036
-0.1243660171779821	0.0001326565591526954	0.00037336520694929636	0.0015356634039201003	0.015072953864867306	0.7939553014509051	0.7998565787815903	0.01257595049152793	0.0013944248106624176	0.0003492732338763538	0.00012603663335007865
-0.12426601717798211	0.00013476336758974714	0.0003790447886338789	0.0015570017506003622	0.015222486243822627	0.8040987495631615	0.7958839077097034	0.012873421198625959	0.0014243647538914996	0.00035643237238570144	0.0001285514173014989
-0.12416601717798209	0.0001369066390487087	0.0003848192564171005	0.0015786717257061076	0.015373891334755177	0.8140656947406464	0.7919821606759312	0.013177724338189303	0.0014549626444136624	0.0003637437861346892	0.00013111861597174928
-0.1240660171779821	0.00013908701248642526	0.0003906902303676727	0.0016006786893709801	0.015527194600066761	0.8238424286006237	0.7881545734719025	0.013488975593483558	0.0014862313115819267	0.0003712104590503122	0.00013373925249816616
-0.12396601717798211	0.00014130513643921446	0.0003966593547661033	0.0016230280803276353	0.015682421838649933	0.833415511805828	0.7844040199554598	0.013807289351242239	0.0015181836899292372	0.00037883540842955716	0.00013641436260052064
-0.1238660171779821	0.0001435616690548947	0.00040272829822378923	0.001645725416455453	0.015839599188889584	0.8427718348864413	0.780733037564909	0.014132778425692629	0.0015508328093596566	0.00038662168353273657	0.00013914499421979623
-0.12376601717798211	0.00014585727811772576	0.00040889875378760274	0.0016687762952966579	0.01599875313161619	0.8518986782775949	0.777143851566651	0.014465553766553268	0.001584191784500018	0.000394572364033691	0.0001419322071156108
-0.12366601717798209	0.00014819264106578027	0.00041517243902900445	0.0016921863945387112	0.016159910493006396	0.8607837710290763	0.7736383980356987	0.014805724150729253	0.0016182738031738952	0.0004026905583195877	0.00014477707242009297
-0.1235660171779821	0.00015056844500024752	0.00042155109611657004	0.001715961472460181	0.016323098447424488	0.8694153476460804	0.7702183455801437	0.015153395857482458	0.0016530921139587885	0.00041097940163275614	0.00014768067214590986
-0.12346601717798211	0.0001529853866861649	0.0004280364918709146	0.0017401073683378683	0.016488344520201724	0.8777822025301802	0.7668851158297775	0.01550867232692556	0.0016886600127881742	0.00041944205404703243	0.0001506440986461546
-0.1233660171779821	0.0001554441725440429	0.00043463041780085915	0.0017646300028124223	0.016655676590347588	0.8858737415082871	0.763639902716966	0.015871653801753576	0.0017249908285592059	0.0004280816982707784	0.00015366845402368964
-0.1232660171779821	0.00015794551863180807	0.0004413346901196025	0.0017895353782095174	0.016825122893186443	0.8936800299638284	0.7604836905837354	0.01624243695220836	0.0017620979077072145	0.0004369015372687023	0.00015675484948749797
-0.12316601717798209	0.00016049015061652688	0.0004481511497398019	0.0018148295788140902	0.016996712022916735	0.901191837118942	0.7574172711537009	0.016621114484366952	0.0017999945977090913	0.0004459047916945496	0.0001599044046535974
-0.1230660171779821	0.00016307880373525176	0.00045508166224611865	0.001840518771094133	0.017170472935082916	0.9084006760575899	0.7544412594111393	0.017007774731930485	0.0018386942294769334	0.0004550946971264997	0.00016311824678793166
-0.12296601717798211	0.0001657122227444277	0.00046212811784404904	0.0018666092038714167	0.01734643494895845	0.9152988391277973	0.7515561084317611	0.0174025012318128	0.0018782100986056499	0.000464474501097273	0.000166397509988734
-0.1228660171779821	0.0001683911618571467	0.00046929243128353466	0.0018931072084354178	0.017524627749829044	0.9218794284143584	0.7487621232115741	0.017805372283932377	0.0019185554454378335	0.00047404745991071564	0.00016974333430570758
-0.1227660171779821	0.00017111638466763454	0.0004765765417560281	0.0019200191985974586	0.017705081391173272	0.928136381031896	0.7460594735410405	0.01821646049574858	0.0019597434339118924	0.0004838168352368294	0.00017315686479345657
-0.12266601717798209	0.00017388866406224104	0.0004839824127634316	0.001947351670681257	0.01788782629673105	0.9340644890493581	0.7434482059720687	0.01863583231221311	0.002001787129160009	0.0004937858904771461	0.00017663925049649817
-0.1225660171779821	0.00017670878211621392	0.000491512031957428	0.0019751112034463395	0.0180728932624541	0.9396594139212521	0.7409282549251519	0.019063547531957884	0.002044699473825204	0.0005039578868924744	0.00018019164336322756
-0.12246601717798211	0.0001795775299755281	0.0004991674109475839	0.0020033044579405705	0.01826031345833059	0.9449176953659447	0.7384994529833903	0.019499658810697623	0.0020884932630689866	0.0005143360794852261	0.00018381519708621713
-0.1223660171779821	0.00018249570772297855	0.0005069505850765346	0.002031938177277622	0.018450118430075248	0.949836754696128	0.7361615404191929	0.019944211152984802	0.0021331811182434854	0.0005249237126286222	0.00018751106586619874
-0.1222660171779821	0.00018546412422775665	0.0005148636131606224	0.0020610191863356473	0.018642340100679087	0.9544148926705027	0.7339141739982286	0.020397241393638858	0.002178775459205859	0.0005357240154354585	0.00019128040309719012
-0.12216601717798209	0.0001884835969776839	0.0005229085771941226	0.0020905543913725547	0.018837010771807487	0.958651281996627	0.7317569351038001	0.020858777670342825	0.0022252884752557555	0.0005467401968592614	0.00019512435997018037
-0.1220660171779821	0.0001915549518932493	0.0005310875820152866	0.0021205507795536865	0.01903416312503971	0.9625459546727403	0.7296893372232868	0.021328838889096924	0.0022727320946809132	0.0005579754405211166	0.00019904408399291495
-0.12196601717798211	0.0001946790231225966	0.0005394027549323159	0.0021510154183874554	0.019233830222941426	0.9660997844096547	0.7277108328365808	0.021807434184412826	0.002321117952900895	0.0005694328992559328	0.00020304071742338742
-0.1218660171779821	0.0001978566528165519	0.0005478562453072728	0.002181955455063827	0.01943604550995756	0.9693144644216635	0.7258208197447362	0.02229456237632802	0.0023704573592033653	0.0005811156893722005	0.0002071153956146756
-0.1217660171779821	0.00020108869088277803	0.0005564502240960001	0.00221337811569135	0.01964084281312035	0.9721924809176153	0.7240186468753025	0.022790211426531107	0.0024207612620738513	0.0005930268846201831	0.00021126924526899043
-0.12166601717798209	0.00020437599471810475	0.0005651868833418911	0.0022452907044271334	0.01984825634255739	0.9747370826589702	0.7223036195988782	0.023294357896086092	0.0024720402131252132	0.0006051695098638048	0.00021550338259880924
-0.1215660171779821	0.0002077194289180855	0.0005740684356214891	0.0022777006024950544	0.020058320691794043	0.976952246980426	0.7206750045898481	0.023806966407456796	0.0025243043296406874	0.0006175465344526024	0.00021981891139323764
-0.12146601717798211	0.0002111198649627748	0.0005830971134396951	0.002310615267086634	0.020271070837835903	0.9788426426908762	0.7191320342622319	0.024327989113730065	0.0025775632557512255	0.0006301608652906399	0.00022421692098784733
-0.1213660171779821	0.00021457818087771633	0.0005922751685723026	0.0023440422301389255	0.02048654214102086	0.980413590287237	0.7176739108100636	0.02485736517813544	0.002631826122275623	0.000643015339600348	0.0002286984841364497
-0.1212660171779821	0.0002180952608691181	0.000601604871353661	0.0023779890969840628	0.020704770344629874	0.9816710199221018	0.7162998098798337	0.025395020267154986	0.002687101505261512	0.000656112717380371	0.00023326465478356047
-0.12116601717798209	0.0002216719949321714	0.0006110885099071034	0.0024124635448644492	0.020925791574244505	0.9826214275676662	0.7150088839010662	0.025940866060694668	0.002743397383273441	0.0006694556735575292	0.00023791646573650277
-0.1210660171779821	0.0002253092784314048	0.0006207283893156452	0.002447473321307419	0.021149642336836198	0.9832718298138632	0.7138002650993153	0.026494799782952515	0.0028007210934842502	0.0006830467898341683	0.00024265492623638484
-0.12096601717798211	0.0002290080116520449	0.0006305268307306805	0.0024830262423535627	0.021376359519578374	0.9836297177285468	0.7126730682145505	0.027056703757784566	0.002859079286637314	0.0006968885462338277	0.00024748101942758137
-0.1208660171779821	0.00023276909932123122	0.0006404861704160539	0.002519130190632057	0.021605980388364403	0.9837030101920851	0.7116263929462785	0.027626444992488047	0.0029184778809568444	0.000710983312349321	0.0002523956997256261
-0.1207660171779821	0.0002365934500979944	0.0006506087587249871	0.002555793113276626	0.02183854258601952	0.9835000070990962	0.7106593261454824	0.0282038747940388	0.002978922015096049	0.0007253333382990427	0.0002573998900838212
-0.12066601717798209	0.00024048197603088894	0.0006608969590074031	0.0025930230196756273	0.022074084130192857	0.9830293427962891	0.7097709437720872	0.028788828421907713	0.0030404160002247744	0.0007399407453991506	0.0002624944791593556
-0.1205660171779821	0.0002444355919820902	0.0006713531464448076	0.002630827979048991	0.02231264341091192	0.9822999400987333	0.7089603126353982	0.029381124781621838	0.0031029632713702867	0.0007548075165607198	0.00026768031838005925
-0.12046601717798211	0.0002484552150168896	0.0006819797068103529	0.0026692161178457526	0.02255425918778924	0.9813209651977134	0.7082264919338908	0.02998056616327732	0.0031665663381392033	0.000769935486423465	0.0002729582189135585
-0.1203660171779821	0.0002525417637573863	0.0006927790351511607	0.002708195616954402	0.022798970586860482	0.9801017837423126	0.7075685346094377	0.03058693802917525	0.003231226734960511	0.0007853263312391519	0.0002783289485409897
-0.1202660171779821	0.0002566961576992571	0.0007037535343903514	0.0027477747087191165	0.023046817097041063	0.978651918344784	0.706985488530228	0.03120000885471162	0.0032969449710042492	0.000800981558520314	0.0002837932284380773
-0.12016601717798212	0.00026091931649047025	0.0007149056138460217	0.002787961673754612	0.023297838566184156	0.9769810077274489	0.7064763975155062	0.03181953002655273	0.0033637204799447274	0.0008169024964721464	0.00028935172986698264
-0.1200660171779821	0.0002652121591707995	0.0007262376876644086	0.0028287648375517733	0.023552075196721815	0.9750987676958766	0.7060403022143386	0.03244523580197841	0.0034315515697500793	0.0008330902832277154	0.000295005070782909
-0.11996601717798211	0.0002695756033710175	0.0007377521731645472	0.0028701925668667395	0.023809567540873156	0.9730149540916413	0.7056762408499324	0.03307684333309673	0.003500435372695525	0.0008495458559092222	0.0003007538123601989
-0.11986601717798209	0.00027401056447067744	0.0007494514890916127	0.0029122532658854435	0.02407035649539946	0.9707393278464086	0.7053832498399668	0.033714052759386964	0.0035703677958107225	0.0008662699395406082	0.00030659845544330074
-0.1197660171779821	0.00027851795471338917	0.0007613380537763331	0.0029549553721560607	0.02433448329589068	0.9682816222299155	0.7051603643028964	0.03435654737174824	0.003641343471986583	0.0008832630358395295	0.0003125394369288031
-0.11966601717798211	0.0002830986822785319	0.0007734142831976447	0.0029983073522811703	0.024601989510560897	0.9656515123559716	0.7050066184593193	0.03500399385088401	0.00371335571197927	0.0009005254119192792	0.00031857712608542336
-0.1195660171779821	0.00028775365030838713	0.0007856825889459691	0.0030423176973617366	0.024872917033535006	0.962858586984721	0.7049210459369457	0.03565604258247112	0.0037863964575634186	0.0009180570889342352	0.0003247118208197183
-0.11946601717798211	0.000292483755889678	0.0007981453760844486	0.003086994918184923	0.025147308077606182	0.9599123226353019	0.7049026799870943	0.036312328051120016	0.0038604562360981744	0.0009358578307051247	0.00033094374389607304
-0.11936601717798209	0.0002972898889886243	0.0008108050409056068	0.003132347540147611	0.02542520516644375	0.9568220600010487	0.7049505536200407	0.03697246931465187	0.003935524116782134	0.0009539271323632985	0.00033727303912041645
-0.1192660171779821	0.00030217293133853556	0.0008236639685807423	0.003178384097907253	0.025706651126228712	0.9535969826399375	0.7050636996660768	0.03763607055967794	0.00401158766888282	0.0009722642090559486	0.0003436997674979329
-0.11916601717798211	0.000307133755279188	0.0008367245306998147	0.003225113129752479	0.025991689076697813	0.9502460978955332	0.7052411507686398	0.03830272173891065	0.004088632922237229	0.0009908679847573196	0.00035022390337602187
-0.1190660171779821	0.00031217322254715774	0.0008499890826992166	0.0032725431716845886	0.026280362421571404	0.9467782199887601	0.7054819393154709	0.03897199929000767	0.0041666443303266295	0.001009737081233321	0.00035684533058454564
-0.11896601717798211	0.0003172921830164275	0.000863459961175361	0.0033206827512025907	0.026572714838344176	0.9432019552078392	0.7057850973132418	0.0396434669351274	0.004245604736236701	0.001028869807210169	0.00036356383858644384
-0.11886601717798209	0.0003224914733886573	0.0008771394810817731	0.003369540380783236	0.026868790267414944	0.9395256891132131	0.7061496562108995	0.04031667655969337	0.004325495341817827	0.0010482641477998424	0.0003703791186525837
-0.1187660171779821	0.0003277719158325589	0.0008910299328077095	0.003419124551048201	0.027168632900530468	0.9357575756654682	0.7065746466764483	0.040991169168188235	0.004406295680363709	0.0010679177542379495	0.00037729076007567424
-0.11866601717798211	0.000333134316571995	0.0009051335791365198	0.0034694437236110045	0.027472287168523058	0.9319055281775931	0.7070590983317325	0.041666475914100116	0.004487983593127569	0.0010878279339919114	0.0003842982464389923
-0.1185660171779821	0.00033857946442242075	0.0009194526520818451	0.003520506323595341	0.02777979772831206	0.9279772119877743	0.7076020394493366	0.04234211920043867	0.0045705352099924	0.001107991641299251	0.0003914009519564222
-0.11846601717798211	0.00034410812927549773	0.0009339893496002993	0.0035723207318177318	0.02809120944914771	0.9239800387457423	0.708202496615642	0.04301761384654996	0.0046539249346087145	0.0011284054681980225	0.00039859813790123693
-0.11836601717798209	0.00034972106053182325	0.0009487458321792705	0.0036248952766273017	0.02840656739807185	0.9199211622034421	0.708859494363645	0.04369246831628205	0.00473812543430609	0.0011490656361129172	0.0004058889491418189
-0.1182660171779821	0.00035541898548174767	0.0009637242192985835	0.0036782382253949053	0.0287259168245653	0.9158074754004827	0.7095720547790723	0.04436618600188225	0.004823107635074413	0.001169967988061724	0.00041327241080315127
-0.11816601717798211	0.00036120260763465627	0.0009789265857655664	0.0037323577756462507	0.02904930314436354	0.911645609135074	0.7103391970830599	0.045038266557418306	0.004908840721900402	0.0011911079815485673	0.0004207474250738366
-0.1180660171779821	0.0003670726049968788	0.000994354957922421	0.0037872620458307238	0.029376771922403823	0.9074419316127826	0.7111599371944868	0.04570820727489074	0.004995292144725483	0.0012124806822097476	0.00042831276817860506
-0.11796601717798211	0.0003730296282989567	0.0010100113097260453	0.0038429590657215167	0.029708368854885238	0.9032025491678017	0.712033287274883	0.04637550449572533	0.0050824276302770454	0.0012340807582796266	0.00043596708753722974
-0.11786601717798209	0.00037907429917291525	0.0010258975587001653	0.0038994567664406036	0.030044139750409746	0.8989333079544443	0.7129582552587478	0.04703965504983444	0.005170211199999703	0.0012559024759428493	0.0004437088991308873
-0.1177660171779821	0.0003852072082804389	0.0010420155617600758	0.003956762970103234	0.030384130510176837	0.8946397965103082	0.7139338443718716	0.047700157714051825	0.005258605194289437	0.0012779396956387073	0.0004515365850973924
-0.11766601717798211	0.0003914289133931441	0.0010583671109108434	0.00401488537907767	0.030728387107203794	0.8903273490966324	0.7149590526402282	0.04835651468142388	0.005347570303205569	0.0013001858693825368	0.00045944839157702704
-0.1175660171779821	0.0003977399374262983	0.0010749539288201525	0.004073831564856267	0.03107695556454668	0.8860010497259544	0.7160328723918744	0.04900823303260159	0.0054370656038045615	0.001322634039167198	0.00046744242683069876
-0.11746601717798211	0.0004041407664274922	0.0010917776642670816	0.004133608956533334	0.03142988193248559	0.881665736791851	0.7171542897541523	0.0496548262004085	0.0055270486042036165	0.00134527683650487	0.00047551665965199556
-0.11736601717798209	0.0004106318475222111	0.0011088398874691443	0.004194224828888502	0.031787212264654696	0.8773260082205684	0.7183222841484598	0.05029581541862523	0.0056174752944483965	0.0013681064831676487	0.0004836689180947618
-0.1172660171779821	0.0004172135868182959	0.0011261420852898166	0.004255686290072072	0.0321489925930817	0.8729862270694168	0.7195358277847793	0.050930731146028044	0.005708300204216267	0.0013911147931807103	0.0004918968885371301
-0.11716601717798211	0.00042388634727170776	0.0011436856563296575	0.004318000268892387	0.032515268902111205	0.8686505275017965	0.7207938851580361	0.05155911445686773	0.005799476467347464	0.0014142931761187375	0.0005001981151026857
-0.1170660171779821	0.000430650446516162	0.0011614719059043893	0.004381173501703471	0.03288608710118029	0.8643228210739434	0.7220954125483277	0.05218051838917034	0.005890955893150461	0.0014376326417508817	0.0005085699994585187
-0.1169660171779821	0.0004375061546596298	0.0011795020409141573	0.004445212518894837	0.03326149299642131	0.8600068032733273	0.7234393575270752	0.05279450924256729	0.005982689044384655	0.0014611238060748984	0.0005170098010092149
-0.11686601717798209	0.0004444536920508552	0.001197777164608486	0.004510123630983934	0.03364153226105926	0.8557059602536246	0.7248246584709713	0.05340066781773571	0.006074625321774281	0.0014847568987745752	0.0005255146375045968
-0.1167660171779821	0.00045149322701945957	0.0012162982712521995	0.004575912914314392	0.034026250404577386	0.8514235757159078	0.7262502440856798	0.0539985905900215	0.006166713054861514	0.0015085217721284856	0.0005340814860778722
-0.11666601717798211	0.000458624873593474	0.001235066240698261	0.004642586196363717	0.03441569274062268	0.8471627378901979	0.7277150329411607	0.054587890810363644	0.00625889959895791	0.0015324079113911554	0.000542707184729385
-0.1165660171779821	0.00046584868919844147	0.001254081832873963	0.004710149040665217	0.034809904353622044	0.8429263465759723	0.7292179330204344	0.05516819952725664	0.0063511314379049765	0.0015564044466595257	0.000551388434269433
-0.1164660171779821	0.00047316467234263457	0.001273345682187817	0.0047786067313506705	0.03520893006408274	0.838717120204337	0.7307578412836452	0.055739166524174474	0.006443354292307719	0.0015805001662304431	0.0005601218007319241
-0.11636601717798209	0.00048057276029322244	0.0012928582918650608	0.00484796425732124	0.03561281439254995	0.8345376028884852	0.7323336432491883	0.05630046116760899	0.006535513232857909	0.001604683531445626	0.0005689037182684602
-0.1162660171779821	0.00048807282674853344	0.0013126200282203532	0.004918226296055468	0.03602160152219333	0.8303901714328262	0.7339442125936764	0.05685177316164465	0.006627552798319409	0.0016289426930120707	0.0005777304925304156
-0.11616601717798211	0.0004956646795120243	0.0013326311148772652	0.004989397197065422	0.03643533525999916	0.8262770422745894	0.7355884107725212	0.05739281320580574	0.00671941711770499	0.0016532655087766336	0.0005865983045440723
-0.1160660171779821	0.0005033480581737488	0.0013528916269446522	0.005061480965012646	0.03685405899654145	0.8222002783349395	0.7372650866628339	0.05792331355372039	0.006811050036133794	0.00167763956292396	0.0005955032150814489
-0.1159660171779821	0.0005111226318056321	0.0013734014851608843	0.005134481242498042	0.03727781566430824	0.8181617957597404	0.7389730762303912	0.058443028470990734	0.006902395243822056	0.0017020521865572743	0.0006044411695267372
-0.11586601717798209	0.0005189879966770713	0.0013941604500178214	0.005208401292541225	0.0377066476945594	0.8141633705327063	0.7407112022223394	0.05895173459147866	0.006993396407626132	0.0017264904796121517	0.0006134080032355212
-0.1157660171779821	0.0005269436739978228	0.0014151681158770558	0.005283243980766689	0.03814059697269649	0.8102066449464895	0.7424782738873597	0.05944923117203929	0.007083997304528437	0.0017509413340432132	0.000622399447381032
-0.11566601717798211	0.0005349891076953541	0.0014364239050917889	0.005359011757315965	0.03857970479211917	0.8062931339192997	0.7442730867248846	0.059935340246524596	0.0071741419564308306	0.0017753914582144144	0.0006314111352786646
-0.1155660171779821	0.0005431236622343282	0.0014579270621487416	0.005435706638507299	0.03902401180655364	0.8024242311471175	0.7460944222650984	0.06040990668064711	0.007263774765602827	0.001799827402414182	0.0006404386091770684
-0.1154660171779821	0.0005513466204860186	0.0014796766478449178	0.005513330188265699	0.039473557980832484	0.7986012150832454	0.747941047881264	0.06087279813000974	0.0073528406501146715	0.0018242355854072804	0.0006494773275008562
-0.11536601717798209	0.0005596571816559355	0.0015016715335153794	0.005591883499349136	0.03992838254011073	0.794825254738862	0.7498117166360038	0.06132390490429195	0.007441285178579262	0.0018486023219268276	0.0006585226725270403
-0.1152660171779821	0.0005680544592780381	0.0015239103953283528	0.005671367174397961	0.0403885239175031	0.7910974152998186	0.7517051671631071	0.0617631397411938	0.007529054703521496	0.0018729138510016053	0.0006675699584741031
-0.11516601717798211	0.0005765374792843386	0.001546391708665499	0.0057517813068376	0.040854019700131874	0.7874186635562568	0.7536201235863675	0.06219043749430775	0.007616096492697198	0.0018971563650058904	0.0006766144399796733
-0.1150660171779821	0.0005851051781588755	0.0015691137426052844	0.005833125461666075	0.04132490657357232	0.7837898731430435	0.7555552954769702	0.06260575473958267	0.007702358857692124	0.0019213160393125744	0.000685651320939689
-0.1149660171779821	0.0005937564011851969	0.0015920745545285947	0.005915398656160954	0.041801220264691234	0.7802118295900518	0.7575093778508837	0.06300906930547691	0.00778779127914565	0.0019453790624236462	0.0006946757636792426
-0.11486601717798209	0.0006024899007967714	0.0016152719848661875	0.00599859934054173	0.04228299548286942	0.7766852351823365	0.7594810512076464	0.06340037973225719	0.00787234452796341	0.0019693316664470043	0.000703682898422367
-0.1147660171779821	0.0006113043350398897	0.001638703652008527	0.006082725378627331	0.04277026585961015	0.7732107136312044	0.7614689816119528	0.06377970466619899	0.00795597078190889	0.0019931601577843415	0.000712667833025723
-0.11466601717798211	0.0006201982661586201	0.0016623669473987024	0.006167774028528828	0.0432630638865284	0.7697888145578242	0.7634718208192905	0.06414708219465522	0.008038623736994361	0.00201685094789087	0.0007216256629385047
-0.1145660171779821	0.0006291701593116988	0.0016862590308303939	0.006253741923422311	0.043761420851730036	0.7664200177918398	0.7654882064469213	0.0645025691281325	0.00812025871312764	0.0020403905839659117	0.0007305514813490276
-0.1144660171779821	0.0006382183814309438	0.0017103768259725965	0.006340625052446559	0.04426536677458115	0.7631047374878898	0.7675167621913552	0.06484624023558612	0.00820083275350998	0.0020637657794315466	0.0007394403894762815
-0.11436601717798209	0.0006473412002311823	0.0017347170161441034	0.006428418741775084	0.04477493033888496	0.7598433260635145	0.7695560980934388	0.06517818743918691	0.00828030471732684	0.0020869634440567443	0.0007482875069634566
-0.1142660171779821	0.0006565367833811708	0.0017592760403602158	0.006517117635911801	0.0452901388244703	0.7566360779622766	0.7716048108520542	0.06549851897476361	0.00835863536531759	0.0021099707135848	0.0007570879823287222
-0.11416601717798211	0.0006658031978454198	0.0017840500896755605	0.006606715679265099	0.04581101803722249	0.7534832332463277	0.7736614841874027	0.06580735852405666	0.0084357874378659	0.002132774978724815	0.0007658370034279677
-0.11406601717798209	0.0006751384094060469	0.001809035103845842	0.006697206098053396	0.04633759223756315	0.7503849810228769	0.7757246892546852	0.06610484432476119	0.008511725725300378	0.002155363913370077	0.0007745298078831663
-0.1139660171779821	0.0006845402823742208	0.0018342267683327746	0.006788581382601254	0.04686988406741847	0.7473414627092616	0.777792985108937	0.0663911282641629	0.00858641713015434	0.002177725501911401	0.000783161693429891
-0.11386601717798212	0.0006940065795000053	0.001859620511675449	0.006880833270084583	0.04740791447569864	0.7443527751414664	0.7798649192216416	0.06666637496194858	0.008659830721188583	0.002199848065518487	0.0007917280281375125
-0.1137660171779821	0.000703534962089296	0.0018852115032519455	0.0069739527277864885	0.04795170264232552	0.741418973531092	0.7819390280496358	0.06693076084750449	0.0087319377790371	0.0022217202872683948	0.0008002242604558391
-0.11366601717798211	0.000713122990336138	0.0019109946514544527	0.007067929936927174	0.04850126590085093	0.738540074275859	0.7840138376567134	0.06718447323673866	0.008802711833395118	0.002243331236008207	0.000808645929042861
-0.11356601717798209	0.0007227681238782763	0.0019369646023012148	0.007162754277132913	0.04905661965971019	0.7357160576286986	0.7860878643881923	0.06742770941314027	0.008872128691722858	0.002264670388846565	0.0008169886723291991
-0.1134660171779821	0.0007324677225831148	0.0019631157385076726	0.007258414311610275	0.049617777322159905	0.7329468702306495	0.788159615598557	0.06766067571746745	0.008940166459495691	0.002285727652177858	0.0008252482377762655
-0.11336601717798211	0.0007422190475709921	0.001989442179039221	0.007354897773094405	0.050184750204961305	0.7302324275125871	0.7902275904321541	0.06788358665010177	0.009006805552084204	0.002306493381152752	0.0008334204907870053
-0.1132660171779821	0.0007520192624817106	0.0020159377791668875	0.00745219155064013	0.05075754745587031	0.7275726159709555	0.7922902806568547	0.06809666398976541	0.009072028698400158	0.002326958397518748	0.0008415014232300143
-0.11316601717798211	0.0007618654349897391	0.0020425961310462258	0.00755028167732529	0.05133617596999719	0.7249672953224613	0.7943461715501973	0.06830013593191929	0.009135820936490924	0.0023471140057649254	0.0008494871615401491
-0.11306601717798209	0.000771754538572726	0.0020694105648396545	0.007649153318939235	0.051920640305123555	0.7224163005427178	0.7963937428377272	0.06849423624983046	0.009198169601314764	0.0023669520075170385	0.0008573739743615683
-0.1129660171779821	0.000781683454537083	0.002096374150400035	0.007748790763726379	0.052510942596047	0.7199194437937129	0.7984314696827148	0.06867920348091343	0.009259064304967616	0.0023864647141393705	0.0008651582797017553
-0.11286601717798211	0.0007916489743035488	0.002123479699533218	0.007849177413257425	0.053107082468048517	0.7174765162448321	0.8004578237265291	0.06885528014062212	0.009318496909673946	0.0024056449575121366	0.0008728366515683133
-0.1127660171779821	0.0008016478019546511	0.0021507197688550024	0.007950295774499879	0.05370905694957556	0.7150872897921143	0.8024712741786094	0.06902271196581859	0.009376461493887111	0.0024244860989642873	0.0008804058260635377
-0.11266601717798211	0.0008116765570450508	0.0021780866632568874	0.00805212745315945	0.05431686038424539	0.7127515186802952	0.8044702889548925	0.0691817471892296	0.009432954311876279	0.002442982036353213	0.0008878627069151703
-0.11256601717798209	0.0008217317776747141	0.0022055724399931446	0.008154653148363169	0.05493048434227684	0.7104689410319857	0.8064533358632888	0.0693326358462761	0.009487973747203423	0.0024611272092941896	0.0008952043704253444
-0.1124660171779821	0.0008318099238237196	0.002233168913399746	0.008257852648754461	0.05554991753147057	0.7082392802883294	0.8084188838346943	0.06947562911527898	0.00954152026051482	0.002478916602553145	0.0009024280698232936
-0.11236601717798211	0.0008419073809463584	0.002260867660253908	0.008361704830068237	0.05617514570786	0.7060622465652364	0.8103654041977759	0.06961097869175854	0.00959359633209138	0.0024963457476272015	0.0009095312390110476
-0.1122660171779821	0.0008520204638212178	0.0022886600257808008	0.008466187654253658	0.05680615158617047	0.7039375379292123	0.8122913719955853	0.0697389361972822	0.009644206399613144	0.002513410722547406	0.0009165114956951567
-0.11216601717798211	0.0008621454206524474	0.0023165371303114583	0.008571278170208457	0.057442914750219745	0.7018648415966648	0.8141952673419238	0.06985975262308484	0.009693356791604423	0.0025301081499474586	0.0009233666439009554
-0.11206601717798209	0.000872278437416529	0.00234448987659422	0.008676952516188597	0.05808541156341849	0.6998438350603677	0.8160755768151032	0.06997367780845565	0.00974105565703045	0.0025464351934517135	0.0009300946758696964
-0.1119660171779821	0.0008824156424474256	0.002372508957758679	0.008783185923951452	0.05873361507951927	0.697874187146718	0.8179307948866518	0.0700809599536895	0.009787312891517854	0.0025623895524432374	0.0009366937733422395
-0.11186601717798211	0.000892553111251842	0.002400584865929262	0.008889952724690023	0.059387494953783614	0.6959555590072108	0.8197594253822587	0.07018184516721238	0.009832140060669022	0.002577969455280821	0.0009431623082365342
-0.1117660171779821	0.0009026868715452124	0.0024287079014825505	0.008997226356810191	0.06004701735473853	0.694087605047424	0.8215599829721212	0.07027657704634203	0.009875550320934316	0.002593173651040103	0.0009494988427292993
-0.11166601717798211	0.0009128129084976157	0.002456868182939533	0.009104979375599525	0.06071214487670257	0.6922699737967191	0.8233309946876405	0.07036539629098261	0.009917558338497584	0.0026080013998601554	0.0009557021287554065
-0.11156601717798209	0.0009229271701778179	0.0024850556574817248	0.009213183464832384	0.061382836453270945	0.6905023087216767	0.8250710014613007	0.07044854034944502	0.009958180206618242	0.002622452461981727	0.0009617711069415627
-0.1114660171779821	0.000933025573182504	0.0025132601120766997	0.00932180945034976	0.0620590472719582	0.6887842489861902	0.8267785596863503	0.07052624309546356	0.009997433361858635	0.002636527085567732	0.000967704904993235
-0.11136601717798211	0.0009431040084364644	0.00254147118519598	0.009430827315648704	0.06274072869020139	0.6871154301609854	0.8284522427927857	0.0705987345353985	0.010035336499609417	0.0026502259933998138	0.0009735028355566806
-0.1112660171779821	0.0009531583471485818	0.0025696783791051797	0.009540206219508261	0.06342782815293381	0.6854954848852397	0.8300906428359559	0.07066624054452764	0.01007190948930512	0.00266355036854739	0.0009791643935796888
-0.11116601717798211	0.0009631844469074896	0.0025978710727036546	0.009649914515675468	0.06412028911195479	0.6839240434828346	0.8316923720940582	0.0707289826312836	0.010107173289704348	0.0026765018391073656	0.0009846892531970744
-0.11106601717798209	0.0009731781578996728	0.0026260385348877277	0.009759919774626038	0.06481805094731534	0.6824007345356562	0.8332560646705484	0.07078717772823122	0.010141149864584502	0.0026890824621136054	0.0009900772641683324
-0.1109660171779821	0.0009831353292321051	0.0026541699384091447	0.00987018880740952	0.06552104889096261	0.680925185416274	0.8347803780975032	0.07084103800855786	0.01017386209918011	0.0027012947067155224	0.0009953284478965642
-0.11086601717798211	0.000993051815340434	0.0026822543741969913	0.009980687691579272	0.06622921395286824	0.6794970227821542	0.8362639949357783	0.07089077072681454	0.010205333717668307	0.002713141436724345	0.001000442993058741
-0.1107660171779821	0.0010029234824634956	0.0027102808661098664	0.010091381799204076	0.06694247284990809	0.6781158730335554	0.8377056243678189	0.07093657808264744	0.01023558920198323	0.002724625892625101	0.0010054212508786202
-0.1106660171779821	0.001012746215163713	0.0027382383860808154	0.010202235826945216	0.06766074793772475	0.6767813627370539	0.8391040037787916	0.07097865710623971	0.010264653712213355	0.0027357516731494743	0.0010102637300739576
-0.11056601717798209	0.0010225159228731016	0.0027661158696170355	0.01031321382818044	0.0683839571458473	0.6754931190166046	0.8404579003218103	0.07101719956420417	0.010292553008814525	0.002746522716503726	0.0010149710915103305
-0.1104660171779821	0.0010322285464435285	0.0027939022316122515	0.010424279247143361	0.06911201391631809	0.6742507699139634	0.8417661124628444	0.07105239188466941	0.010319313376843945	0.0027569432813414944	0.0010195441425939642
-0.11036601717798211	0.001041880064680214	0.0028215863824291097	0.010535394955042491	0.06984482714610306	0.6730539447201142	0.8430274715009799	0.0710844151003264	0.01034496155239936	0.0027670179275692723	0.0010239838314359785
-0.1102660171779821	0.00105146650083675	0.0028491572442057695	0.010646523288112386	0.07058230113354773	0.6719022742794063	0.8442408430596803	0.07111344480822893	0.010369524651421085	0.0027767514970676887	0.0010282912408200633
-0.1101660171779821	0.0010609839290502926	0.002876603767339974	0.010757626087543633	0.07132433552915815	0.6707953912678727	0.8454051285446927	0.07113965114516434	0.010393030100994429	0.0027861490944082255	0.0010324675820053502
-0.11006601717798209	0.0010704284806953364	0.0029039149471019408	0.010868664741228096	0.07207082529097918	0.6697329304472204	0.8465192665643211	0.07116319877745653	0.010415505573266003	0.0027952160676404077	0.0010365141883953873
-0.1099660171779821	0.0010797963506348	0.002931079840326241	0.010979600227248336	0.0728216606448466	0.6687145288958686	0.8475822343077862	0.07118424690408649	0.0104369789220674	0.002803957989219864	0.0010404325091034274
-0.10986601717798211	0.0010890838033474968	0.0029580875821317246	0.011090393159031138	0.07357672704979157	0.6677398262183369	0.8485930488775667	0.0712029492720686	0.010457478122319317	0.0028123806371432155	0.0010442241024432328
-0.1097660171779821	0.001098287178911382	0.0029849274026179607	0.011201003832077241	0.07433590516887353	0.6668084647342478	0.8495507685715941	0.07121945420305881	0.010477031212270251	0.0028204899763505107	0.0010478906293734508
-0.1096660171779821	0.001107402898822575	0.0030115886434857755	0.011311392272171426	0.07509907084571756	0.6659200896480846	0.8504544941113682	0.07123390463020857	0.01049566623860585	0.0028282921404511854	0.001051433846922477
-0.10956601717798209	0.0011164274716307912	0.0030380607745296036	0.011421518284968185	0.07586609508702775	0.6650743492008402	0.8513033698121918	0.07124643814433637	0.010513411204448887	0.002835793413824599	0.0010548556016192823
-0.1094660171779821	0.0011253574983726244	0.0030643334099491196	0.011531341506842225	0.07663684405134896	0.6642708948045993	0.8520965846917977	0.07125718704852253	0.010530294020253832	0.002843000214141058	0.00105815782295438
-0.10936601717798211	0.0011341896777849285	0.003090396324427966	0.011640821456884633	0.07741117904434149	0.6635093811610382	0.8528333735139133	0.07126627842028695	0.010546342457585903	0.002849919075344453	0.0010613425168935085
-0.1092660171779821	0.0011429208112816124	0.0031162394689282415	0.011749917589919305	0.07818895652082845	0.6627894663648082	0.8535130177634125	0.0712738341805487	0.010561584105762026	0.002856556631132805	0.0010644117594651949
-0.1091660171779821	0.0011515478076780036	0.003141852986149552	0.011858589350406989	0.07897002809386439	0.6621108119926564	0.8541348465499509	0.07127997116862364	0.010576046331318565	0.002862919598968218	0.0010673676904417373
-0.10906601717798209	0.0011600676876484623	0.0031672272256037435	0.011966796227100406	0.07975424055108209	0.6614730831791367	0.8546982374371532	0.07128480122254457	0.010589756240260765	0.0028690147646433335	0.0010702125071315458
-0.1089660171779821	0.001168477587903804	0.0031923527582566123	0.012074497808305858	0.08054143587854055	0.6608759486797087	0.8552026171947202	0.07128843126404763	0.010602740643039092	0.002874848967426747	0.0010729484582992267
-0.10886601717798211	0.0011767747650764764	0.003217220390690324	0.012181653837604434	0.08133145129230666	0.6603190809219607	0.8556474624709904	0.07129096338760664	0.010615026022189455	0.002880429085805987	0.0010755778382282389
-0.1087660171779821	0.0011849565993028689	0.0032418211787419806	0.01228822426987975	0.08212411927798234	0.6598021560456525	0.8560323003837794	0.07129249495293262	0.01062663850256699	0.002885762023842067	0.0010781029809392387
-0.1086660171779821	0.001193020597493536	0.0032661464405760224	0.012394169327498188	0.08291926763837976	0.6593248539322684	0.8563567090276379	0.07129311868041034	0.01063760382409733	0.0028908546981466833	0.0010805262545759136
-0.10856601717798209	0.0012009643962833188	0.0032901877691502313	0.012499449556481794	0.0837167195495285	0.6588868582246772	0.8566203178958093	0.07129292274896819	0.010647947316963077	0.0028957140254886765	0.0010828500559684085
-0.1084660171779821	0.001208785764655077	0.003313937044038104	0.01260402588251429	0.08451629362518455	0.658487856337503	0.8568228082156193	0.07129199089592461	0.010657693879140314	0.0029003469110335306	0.001085076805383069
-0.10836601717798211	0.0012164826062321845	0.0033373864425730853	0.012707859666619668	0.085317803990002	0.6581275394587612	0.8569639131961886	0.07129040251838954	0.010666867956194967	0.0029047602372167035	0.0010872089414658609
-0.1082660171779821	0.0012240529612361948	0.0033605284502826525	0.012810912760349147	0.08612106036149082	0.6578056025432812	0.8570434181877179	0.07128823277582955	0.010675493523247571	0.002908960853248223	0.001089248916385382
-0.1081660171779821	0.001231495008107817	0.003383355870584062	0.012913147560317079	0.08692586814088805	0.6575217442984108	0.8570611607518603	0.07128555269344024	0.010683594069012136	0.0029129555652438457	0.0010911991911802085
-0.10806601717798209	0.0012388070647907723	0.0034058618337163495	0.013014527061924065	0.08773202851303312	0.6572756671624541	0.8570170306430478	0.07128242926600509	0.01069119258181419	0.002916751126975432	0.0010930622313140143
-0.1079660171779821	0.0012459875896793217	0.0034280398048864304	0.013115014912108319	0.08853933855531533	0.6570670772763014	0.8569109697008577	0.0712789255619424	0.010698311537492011	0.002920354231231168	0.0010948405024407944
-0.10786601717798211	0.0012530351822320229	0.0034498835916112053	0.013214575460970468	0.08934759135575449	0.656895684448642	0.856742971653887	0.07127510082727263	0.010704972889085396	0.0029237715017742093	0.0010965364663814957
-0.10776601717798209	0.0012599485832552682	0.0034713873502401705	0.013313173812118216	0.09015657614022937	0.656761202115136	0.8565130818358127	0.07127101058926735	0.010711198058216331	0.002927009485886673	0.0010981525773122406
-0.1076660171779821	0.001266726674861745	0.0034925455916474174	0.013410775871583023	0.0909660784088608	0.656663347291958	0.8562213968147272	0.07126670675956316	0.010717007928067656	0.0029300746474846128	0.0010996912781636014
-0.10756601717798209	0.0012733684801101853	0.0035133531860849837	0.013507348395165656	0.09177588008152386	0.6566018405239841	0.8558680639369454	0.07126223773654534	0.010722422837866247	0.0029329733607878464	0.0011011549972292898
-0.1074660171779821	0.0012798731623336525	0.0035338053671927754	0.013602859034072271	0.09258575965242673	0.6565764058279902	0.8554532807869519	0.0712576485068322	0.01072746257877928	0.002935711904527864	0.0011025461449820893
-0.10736601717798211	0.001286240024165326	0.003553897735164894	0.013697276378711473	0.09339549235369277	0.6565867706311538	0.8549772945652669	0.07125298074570661	0.010732146391134307	0.0029382964566759	0.001103867111093984
-0.10726601717798209	0.00129246850627119	0.0035736262590740546	0.013790570000526017	0.09420485032781405	0.656632665705129	0.8544404013863959	0.07124827291636622	0.010736492962876326	0.0029407330896726526	0.0011051202616569327
-0.1071660171779821	0.0012985581858003209	0.003592987278360607	0.01388271049174436	0.0950136028088554	0.6567138250959663	0.8538429454991154	0.07124356036787194	0.010740520429176453	0.0029430277661401587	0.0011063079366000885
-0.10706601717798211	0.0013045087745643712	0.0036119775034950024	0.013973669502942756	0.09582151631222993	0.6568299860501325	0.8531853184317674	0.07123887543169934	0.010744246373110793	0.002945186335056454	0.0011074324472987876
-0.1069660171779821	0.0013103201169584508	0.003630594015826021	0.014063419778318662	0.09662835483284697	0.65698088893685	0.8524679580653184	0.07123424751680985	0.010747687827330234	0.0029472145283729	0.00110849607437027
-0.10686601717798211	0.0013159921876364697	0.0036488342666303264	0.014151935188585105	0.09743388005141045	0.657166277166996	0.8516913476371727	0.07122970320316797	0.010750861276644737	0.002949117958054174	0.001109501065650641
-0.10676601717798209	0.0013215250889544923	0.003666696075381149	0.01423919076140382	0.09823785154859391	0.6573858971087428	0.8508560146789741	0.07122526633365163	0.01075378266144924	0.002950902113520505	0.0011104496343473113
-0.1066660171779821	0.0013269190481964026	0.003684177627257383	0.014325162709288098	0.09904002702681652	0.657639498000147	0.8499625298917184	0.0712209581043065	0.010756467381920874	0.0029525723594721817	0.0011113439573608899
-0.10656601717798211	0.0013321744145962167	0.0037012774699162684	0.014409828454912125	0.09984016253928611	0.6579268318588649	0.8490115059617072	0.07121679715290889	0.01075893030292047	0.0029541339340762554	0.0011121861737703018
-0.1064660171779821	0.001337291656172121	0.0037179945095554795	0.01449316665377778	0.10063801272596662	0.6582476533891761	0.8480035963210467	0.07121279964581598	0.010761185759535122	0.0029555919474956263	0.0011129783834747673
-0.10636601717798211	0.0013422713563872922	0.003734328006292485	0.014575157214197582	0.1014333310560826	0.658601719886434	0.8469394938563893	0.07120897936307986	0.010763247563200167	0.002956951380740917	0.001113722645986079
-0.10626601717798209	0.0013471142106529375	0.00375027756889127	0.01465578131456483	0.1022258700767589	0.6589887911391626	0.8458199295698727	0.071205347781824	0.01076512900834424	0.0029582170848262536	0.0011144209793647073
-0.1061660171779821	0.0013518210226887014	0.0037658431488674362	0.014735021417891086	0.10301538166734865	0.6594086293288595	0.8446456711961807	0.07120191415787336	0.010766842879501816	0.002959393780209829	0.0011150753592930238
-0.10606601717798211	0.001356392700756081	0.0037810250340054126	0.014812861283603106	0.10380161729899495	0.6598609989277107	0.8434175217797737	0.0711986856056478	0.010768401458843063	0.0029604860565013713	0.001115687718279094
-0.1059660171779821	0.0013608302537799918	0.003795823841321691	0.014889285976600036	0.10458432829892672	0.6603456665942815	0.8421363182163589	0.07119566717632664	0.010769816534071362	0.0029614983724185603	0.001116259944984452
-0.10586601717798211	0.0013651347873736422	0.0038102405095096843	0.01496428187358331	0.10536326611897734	0.6608624010673436	0.8408029297627185	0.07119286193430142	0.010771099406644299	0.0029624350559752746	0.0011167938836693563
-0.10576601717798209	0.0013693074997817032	0.003824276290902645	0.015037836666681485	0.10613818260779179	0.661410973057927	0.839418256519013	0.07119027103193436	0.010772260900274413	0.0029633003048849557	0.0011172913337490393
-0.1056660171779821	0.0013733496777563504	0.0038379327429915715	0.015109939364400015	0.10690883028615256	0.6619911551396981	0.8379832278876747	0.07118789378265034	0.010773311369670531	0.00296409818716323	0.0011177540494546965
-0.10556601717798211	0.0013772626923804242	0.0038512117195353556	0.015180580289938591	0.10767496262485335	0.6626027216377746	0.8364988010129936	0.07118572773238419	0.010774260709482232	0.0029648326419142714	0.0011181837395929433
-0.1054660171779821	0.0013810479948517043	0.0038641153613013196	0.015249751076924556	0.10843633432451655	0.6632454485160659	0.8349659592054418	0.0711837687294195	0.010775118363412883	0.00296550748028604	0.0011185820673977277
-0.10536601717798211	0.001384707112241578	0.0038766460864734526	0.01531744466262085	0.10919270159674252	0.6639191132632056	0.8333857103547527	0.07118201099264523	0.010775893333468662	0.002966126386580571	0.0011189506504687779
-0.10526601717798209	0.0013882416432412406	0.003888806580766301	0.015383655278675926	0.10994382244596904	0.6646234947772077	0.8317590853356868	0.07118044717827084	0.010776594189314898	0.0029666929195053928	0.001119291060790847
-0.1051660171779821	0.0013916532539075667	0.003900599787281719	0.015448378439486958	0.11068945695138264	0.6653583732488548	0.8300871364103535	0.07117906844503093	0.010777229077710613	0.00296721051355356	0.0011196048248281844
-0.10506601717798211	0.0013949436734207888	0.003912028896145275	0.015511610928259863	0.11142936754825704	0.66612353004396	0.8283709356308064	0.07117786451792082	0.010777805731997256	0.002967682480499872	0.0011198934236889145
-0.1049660171779821	0.0013981146898650214	0.0039230973339589425	0.015573350780851652	0.11216331930804586	0.6669187475845413	0.8266115732456466	0.07117682375049916	0.010778331481617746	0.0029681120110017917	0.0011201582933541014
-0.10486601717798211	0.0014011681460423852	0.003933808753105025	0.015633597267488784	0.11289108021657367	0.6677438092289645	0.8248101561140807	0.07117593318579862	0.01077881326164459	0.0029685021762940176	0.0011204008249665158
-0.10476601717798209	0.001404105935330671	0.003944167020936341	0.015692350872459168	0.11361242144966448	0.6685984991511628	0.8229678061309301	0.0711751786158824	0.010779257622297372	0.0029688559299663507	0.0011206223651744063
-0.1046660171779821	0.0014069299975939717	0.003954176208886093	0.015749613271881818	0.11432711764554407	0.6694826022189305	0.8210856586657894	0.0711745446400888	0.010779670738432471	0.0029691761098151093	0.0011208242165256087
-0.10456601717798211	0.0014096423151550084	0.003963840581529801	0.01580538730966036	0.11503494717336372	0.6703959038714374	0.8191648610195247	0.0711740147220019	0.0107800584189884	0.00296946543975891	0.0011210076379077009
-0.1044660171779821	0.0014122449088370672	0.003973164585630741	0.015859676971730678	0.11573569239718279	0.6713381899959404	0.8172065709010524	0.0711735712451877	0.01078042611637257	0.0029697265318101656	0.0011211738450300054
-0.1043660171779821	0.0014147398340832206	0.003982152839198575	0.015912487358716077	0.11642913993477527	0.6723092468037987	0.8152119549272446	0.0711731955677365	0.010780778935776636	0.002969961888094228	0.001121324010943515
-0.10426601717798209	0.0014171291771592706	0.003990810120589773	0.015963824657105496	0.11711508091062625	0.6733088607058338	0.8131821871485746	0.07117286807564935	0.01078112164440823	0.002970173902908578	0.0011214592665949302
-0.1041660171779821	0.0014194150514467885	0.00399914135767706	0.016013696109070916	0.11779331120249661	0.6743368181870864	0.8111184476030551	0.07117256823510387	0.01078145868062951	0.002970364864815162	0.0011215807014113583
-0.10406601717798211	0.0014215995938316078	0.00400715161711346	0.016062109981042978	0.11846363168096057	0.6753929056810412	0.8090219209007457	0.07117227464364145	0.010781794162993021	0.002970536958759207	0.0011216893639121686
-0.1039660171779821	0.0014236849611925693	0.004014846093714773	0.016109075531161626	0.11912584844132185	0.6764769094433404	0.8068937948409844	0.07117196508030657	0.010782131899166818	0.0029706922682085028	0.0011217862623449603
-0.1038660171779821	0.0014256733269948996	0.004022230099983439	0.016154602975721584	0.11977977302736398	0.6775886154250705	0.8047352590643199	0.07117161655477484	0.010782475394742287	0.0029708327773073986	0.0011218723653425924
-0.10376601717798209	0.0014275668779917903	0.004029309055794432	0.016198703454729135	0.12042522264637781	0.6787278091456707	0.8025475037409726	0.07117120535550571	0.010782827861918509	0.002970960373040647	0.0011219486025984716
-0.1036660171779821	0.0014293678110373685	0.004036088478262839	0.01624138899668715	0.12106202037497255	0.6798942755655023	0.8003317182974088	0.07117070709694741	0.01078319222805828	0.0029710768474019537	0.0011220158655575023
-0.10356601717798211	0.0014310783300134087	0.004042573971810451	0.016282672482722825	0.1216899953551685	0.681087798958129	0.7980890901825087	0.07117009676582711	0.01078357114411139	0.002971183899562991	0.0011220750081201993
-0.1034660171779821	0.001432700642872059	0.00404877121844839	0.016322567610171486	0.12230898298033115	0.6823081627823873	0.7958208036746124	0.07116934876655887	0.010783966992902173	0.0029712831380389777	0.001122126847357687
-0.1033660171779821	0.0014342369587959636	0.004054685968289692	0.016361088855726572	0.12291882507052047	0.6835551495542886	0.7935280387305832	0.07116843696579113	0.01078438189727841	0.002971376082847053	0.001122172164235469
-0.10326601717798209	0.0014356894854768707	0.004060324030305678	0.016398251438263376	0.12351937003686189	0.6848285407187954	0.7912119698777844	0.0711673347361254	0.010784817728119464	0.0029714641676540296	0.0011222117043438997
-0.1031660171779821	0.001437060426513292	0.00406569126333716	0.016434071281440636	0.12411047303458711	0.6861281165215377	0.7888737651498452	0.07116601499902712	0.010785276112202622	0.002971548741910755	0.0011222461786336347
-0.10306601717798211	0.0014383519789275452	0.004070793567371516	0.01646856497618222	0.12469199610443461	0.6874536558805479	0.7865145850667767	0.0711644502669565	0.010785758439926317	0.002971631072970155	0.0011222762641542481
-0.1029660171779821	0.0014395663308017623	0.004075636875093674	0.016501749743134408	0.12526380830211276	0.6888049362580311	0.7841355816599991	0.07116261268473581	0.010786265872890407	0.002971712348186693	0.0011223026047944913
-0.1028660171779821	0.0014407056590324738	0.004080227143719015	0.01653364339519314	0.12582578581559725	0.6901817335322593	0.7817378975425552	0.0711604740701767	0.010786799351332952	0.00297179367699483	0.001122325812022766
-0.10276601717798209	0.0014417721272027544	0.004084570347114224	0.016564264300190496	0.12637781207005314	0.6915838218696545	0.7793226650247858	0.07115800595398611	0.010787359601424865	0.0029718760929650138	0.0011223464656264482
-0.1026660171779821	0.00144276788357075	0.00408867246821079	0.0165936313438244	0.1269197778202164	0.6930109735971063	0.7768910052754752	0.07115517961896593	0.01078794714242246	0.002971960555834971	0.0011223651144488815
-0.10256601717798211	0.001443695059173027	0.004092539491715272	0.016621763892912606	0.12745158123011124	0.6944629590745987	0.7744440275284337	0.0711519661385221	0.010788562293679551	0.002972047953515267	0.0011223822771229037
-0.1024660171779821	0.00144455576604103	0.0040961773971185	0.01664868175904573	0.12797312794002094	0.6959395465682151	0.7719828283343673	0.07114833641449905	0.010789205181520748	0.002972139104067569	0.0011223984427999594
-0.1023660171779821	0.0014453520955285686	0.004099592152005461	0.01667440516271153	0.12848433112066024	0.6974405021235809	0.7695084908576878	0.07114426121434728	0.010789875745977236	0.00297223475765472	0.0011224140718738163
-0.10226601717798209	0.0014460861167481438	0.004102789705666213	0.01669895469795548	0.12898511151455294	0.6989655894398414	0.767022084217913	0.0711397112076409	0.010790573747387604	0.0029723355984616487	0.0011224295966981775
-0.1021660171779821	0.0014467598751137106	0.004105775983007489	0.01672235129764021	0.12947539746463968	0.700514569744205	0.764524662875134	0.07113465700194843	0.010791298772865273	0.0029724422465863248	0.0011224454222973478
-0.10206601717798211	0.0014473753909872173	0.0041085568787633895	0.016744616199359453	0.12995512493019384	0.702087201667173	0.7620172660589446	0.07112906917806815	0.010792050242635534	0.002972555259900201	0.0011224619270693808
-0.1019660171779821	0.0014479346584262702	0.0041111382520034045	0.016765770912059906	0.13042423749015214	0.7036832411185071	0.7595009172402005	0.07112291832463315	0.010792827416244394	0.0029726751358777055	0.0011224794634811309
-0.1018660171779821	0.001448439644030074	0.004113525920934129	0.016785837183416585	0.13088268633400685	0.7053024411640206	0.7569766236447856	0.0711161750720918	0.010793629398641607	0.002972802313394429	0.0011224983587546841
-0.10176601717798209	0.0014488922858805586	0.004115725657991805	0.01680483696800624	0.1313304302404417	0.7069445519032895	0.7544453758085945	0.07110881012606467	0.01079445514614107	0.002972937174493711	0.0011225189155447263
-0.1016660171779821	0.0014492944925758304	0.004117743185220727	0.01682279239631541	0.13176743554392767	0.7086093203483512	0.7519081471728281	0.07110079430008474	0.010795303472261162	0.0029730800461217227	0.0011225414126065242
-0.10156601717798211	0.0014496481423526748	0.004119584169932959	0.01683972574461783	0.13219367608952595	0.710296490303498	0.7493658937186215	0.07109209854771698	0.01079617305344786	0.002973231201830725	0.0011225661054541597
-0.10146601717798209	0.001449955082295032	0.004121254220644006	0.016855659405750345	0.1326091331761802	0.7120058022462442	0.7468195536400205	0.07108269399406239	0.0107970624346837	0.0029733908634508917	0.0011225932270087567
-0.1013660171779821	0.0014502171276251667	0.0041227588832781735	0.01687061586081227	0.13301379548880407	0.7137369932095671	0.7442700470542187	0.07107255196663936	0.010797970034985123	0.0029735592027306055	0.001122622988236512
-0.10126601717798209	0.0014504360610743663	0.004124103637637867	0.016884617651809677	0.13340765901950763	0.7154897966655289	0.7417182757479727	0.07106164402564513	0.010798894152791718	0.0029737363429455797	0.0011226555787763584
-0.1011660171779821	0.0014506136323298709	0.004125293894129531	0.016897687355261856	0.1337907269783141	0.7172639424103513	0.7391651229590643	0.07104994199359209	0.010799832971249652	0.0029739223604770713	0.0011226911675570803
-0.10106601717798211	0.0014507515575548269	0.004126334990739947	0.016909847556783687	0.13416300969376901	0.7190591564511001	0.7366114531916192	0.07103741798431477	0.010800784563392712	0.0029741172863595225	0.0011227299034039118
-0.10096601717798209	0.0014508515189780276	0.004127232190254874	0.016921120826653153	0.1345245245038375	0.7208751608940158	0.7340581120641166	0.07102404443134115	0.010801746897223604	0.002974321107797981	0.001122771915634432
-0.1008660171779821	0.00145091516455021	0.004127990677713369	0.016931529696371905	0.13487529563752304	0.7227116738346647	0.7315059261888729	0.07100979411562497	0.010802717840698103	0.0029745337696558557	0.001122817314643819
-0.10076601717798211	0.001450944107663779	0.0041286155580892445	0.016941096636220787	0.13521535408765545	0.724568409249981	0.7289557030817788	0.07099464019263077	0.010803695166615583	0.00297475517591335	0.001122866192479494
-0.1006660171779821	0.0014509399269327775	0.004129111854192717	0.016949844033811987	0.1355447374753071	0.7264450768923437	0.7264082311010365	0.07097855621876421	0.010804676557417667	0.00297498519109721	0.0011229186234050865
-0.10056601717798211	0.0014509041660301471	0.004129484504783709	0.01695779417363464	0.13586348990631453	0.7283413821857836	0.7238642794137059	0.0709615161771408	0.010805659609898495	0.002975223641682262	0.0011229746644539228
-0.10046601717798209	0.0014508383335790197	0.004129738362889129	0.01696496921758887	0.13617166182038917	0.7302570261244493	0.7213245979887689	0.07094349450268331	0.01080664183982875	0.0029754703174652733	0.0011230343559720034
-0.1003660171779821	0.0014507439030953014	0.004129878194315989	0.01697139118650064	0.13646930983331423	0.7321917051734792	0.7187899176155073	0.07092446610653987	0.010807620686495892	0.0029757249729118747	0.0011230977221506487
-0.10026601717798211	0.0014506223129785848	0.00412990867635244	0.016977081942607924	0.1367564965727309	0.7341451111723608	0.7162609499459622	0.07090440639981396	0.010808593517163713	0.00297598732847695	0.001123164771548911
-0.1001660171779821	0.0014504749665484886	0.004129834396648597	0.016982063173005157	0.13703329050801813	0.7361169312409531	0.7137383875602312	0.07088329131659347	0.010809557631452218	0.002976257071899174	0.0011232354976058532
-0.10006601717798211	0.001450303232123753	0.00412965985226924	0.016986356374033576	0.13729976577478042	0.7381068476882772	0.7112229040534501	0.07086109733627705	0.010810510265641799	0.002976533859470545	0.0011233098791429432
-0.09996601717798209	0.0014501084431414184	0.0041293894489107036	0.016989982836599866	0.13755600199445128	0.740114537924218	0.7087151541431856	0.07083780150517416	0.010811448596902085	0.002976817317281043	0.0011233878808566216
-0.0998660171779821	0.001449891898313471	0.004129027500273505	0.016992963632407255	0.13780208408952205	0.7421396743742747	0.7062157737961491	0.07081338145738383	0.010812369747448862	0.002977107042439626	0.001123469453801252
-0.09976601717798211	0.0014496548618184654	0.004128578227584063	0.016995319601079913	0.13803810209491116	0.7441819243975107	0.7037253803730257	0.07078781543493207	0.010813270788630508	0.0029774026042717642	0.0011235545358627037
-0.0996660171779821	0.0014493985635256246	0.0041280457592568045	0.016997071338159378	0.13826415096595984	0.7462409502078046	0.7012445727902883	0.07076108230715898	0.010814148744945148	0.002977703545494238	0.0011236430522226265
-0.09956601717798211	0.0014491241992493254	0.004127434130690156	0.016998239183954458	0.1384803303835755	0.7483164087986243	0.6987739316979513	0.07073316158935197	0.010815000597991816	0.002978009383368095	0.0011237349158137605
-0.09946601717798209	0.001448832931031313	0.0041267472841883925	0.01699884321321897	0.13868674455698443	0.7504079518713693	0.6963140196720711	0.07070403346060543	0.010815823290355296	0.002978319610829881	0.0011238300277663356
-0.0993660171779821	0.001448525887448958	0.00412598906900305	0.016998903225637834	0.13888350202459687	0.7525152257675265	0.6938653814210702	0.0706736787809061	0.010816613729427894	0.002978633697602197	0.0011239282778458938
-0.09926601717798211	0.0014482041639470322	0.004125163241486063	0.01699843873709481	0.13907071545343716	0.7546378714047195	0.6914285440047617	0.07064207910743125	0.010817368791168482	0.0029789510912839987	0.0011240295448826823
-0.0991660171779821	0.0014478688231914388	0.0041242734653486575	0.016997468971699688	0.1392485014376071	0.756775524216853	0.6890040170651148	0.07060921671004802	0.010818085323800224	0.002979271218421148	0.001124133697192778
-0.09906601717798211	0.001447520895442603	0.004123323312018983	0.016996012854548465	0.13941698029621596	0.7589278140984369	0.6865922930678271	0.07057507458601202	0.010818760151448817	0.002979593485557906	0.0011242405929912773
-0.09896601717798209	0.0014471613789469949	0.004122316261092399	0.01699408900519271	0.13957627587121835	0.7610943653533432	0.6841938475537056	0.07053963647385107	0.010819390077721524	0.002979917280269897	0.0011243500807976313
-0.0988660171779821	0.0014467912403449584	0.004121255700867933	0.016991715731792225	0.13972651532556768	0.7632747966480576	0.6818091393990219	0.07050288686643079	0.01081997188922825	0.0029802419721789842	0.0011244619998334242
-0.09876601717798211	0.0014464114150931292	0.004120144928965362	0.016988911025924522	0.13986782894208294	0.7654687209696193	0.6794386110839356	0.07046481102319262	0.01082050235904594	0.002980566913950705	0.0011245761804127739
-0.0986660171779821	0.0014460228079000274	0.004118987153017072	0.016985692558027305	0.14000034992342028	0.7676757455884327	0.677082688968166	0.07042539498156145	0.01082097825012651	0.002980891442274762	0.0011246924443255185
-0.09856601717798211	0.0014456262931731474	0.004117785491428764	0.01698207767344664	0.14012421419350035	0.7698954720260207	0.674741783573084	0.07038462556751221	0.010821396318649033	0.002981214878828797	0.0011248106052134652
-0.09846601717798209	0.0014452227154763536	0.004116542974204354	0.01697808338906623	0.14023956020075576	0.7721274960280032	0.6724162898695052	0.07034249040529657	0.010821753317317186	0.002981536531226297	0.0011249304689398484
-0.0983660171779821	0.0014448128899960378	0.004115262543829568	0.016973726390492307	0.14034652872351064	0.7743714075423163	0.6701065875703965	0.07029897792632207	0.010822045998601868	0.002981855693948851	0.0011250518339521991
-0.09826601717798211	0.0014443976030149503	0.004113947056209331	0.016969023029768607	0.14044526267781698	0.7766267907029331	0.6678130414278036	0.0702540773771809	0.010822271117929834	0.002982171649263068	0.0011251744916388074
-0.0981660171779821	0.0014439776123924045	0.004112599281654404	0.016963989323597394	0.14053590692803009	0.7788932238191877	0.6655360015333697	0.07020777882683057	0.010822425436818202	0.002982483668122846	0.0011252982266790256
-0.0980660171779821	0.0014435536480498104	0.00411122190591286	0.016958640952041443	0.14061860810040264	0.7811702793708616	0.6632758036217293	0.07016007317291618	0.010822505725955509	0.002982791011057138	0.0011254228173874646
-0.09796601717798209	0.0014431264124604066	0.0041098175312417285	0.016952993257682996	0.140693514399946	0.7834575240091988	0.6610327693762378	0.07011095214724491	0.01082250876822883	0.002983092929043636	0.0011255480360524003
-0.0978660171779821	0.001442696581142306	0.004108388677515499	0.01694706124521637	0.1407607754307968	0.785754518563962	0.6588072067364202	0.07006040832040444	0.010822431361697681	0.0029833886643687133	0.0011256736492684595
-0.09776601717798211	0.0014422648031538956	0.004106937783366693	0.016940859581451157	0.14082054202030728	0.7880608180567314	0.6565994102065987	0.07000843510553227	0.010822270322513988	0.0029836774514739642	0.001125799418263781
-0.0976660171779821	0.0014418317015906308	0.004105467207355508	0.016934402595702537	0.14087296604704946	0.7903759717205201	0.6544096611651881	0.06995502676123477	0.010822022487788364	0.0029839585177895535	0.001125925099221804
-0.0975660171779821	0.001441397874082585	0.004103979229164818	0.01692770428054813	0.14091820027292196	0.7926995230259057	0.65223822817417	0.06990017839366428	0.010821684718402853	0.0029842310845546688	0.0011260504435978273
-0.09746601717798209	0.0014409638932918777	0.0041024760508172236	0.016920778292928308	0.1409563981795108	0.7950310097137762	0.6500853672882642	0.06984388595775295	0.010821253901768586	0.0029844943676253463	0.0011261751984305113
-0.0973660171779821	0.001440530307409422	0.00410095979791091	0.01691363795557065	0.14098771380885827	0.797369963834846	0.6479513223634111	0.0697861462576155	0.010820726954530069	0.002984747578269989	0.001126299106648435
-0.09726601717798211	0.001440097640650101	0.004099432520871706	0.01690629625871657	0.14101230160875294	0.7997159117960402	0.645836325364093	0.0697269569461214	0.01082010082521339	0.0029849899239524002	0.0011264219073717752
-0.0971660171779821	0.0014396663937461176	0.0040978961962181175	0.016898765862132015	0.14103031628266374	0.8020683744139123	0.6437405966691848	0.0696663165236492	0.010819372496820153	0.002985220609103053	0.0011265433362093742
-0.0970660171779821	0.00143923704443769	0.0040963527278371145	0.016891059097382206	0.14104191264439828	0.8044268669751545	0.6416643453759149	0.06960422433602775	0.010818538989364723	0.0029854388358782815	0.0011266631255511636
-0.09696601717798209	0.0014388100479606823	0.0040948039482679765	0.016883187970352646	0.14104724547757339	0.8067908993043922	0.6396077696016619	0.06954068057167963	0.010817597362355835	0.002985643804907909	0.00112678100485616
-0.0968660171779821	0.001438385837530799	0.004093251619991954	0.0168751641639981	0.14104646939994733	0.8091599758392686	0.6375710567832353	0.06947568625796977	0.010816544717220596	0.0029858347160309864	0.0011268967009360467
-0.09676601717798211	0.0014379648248237665	0.0040916974367255455	0.016866999041302906	0.141039738732675	0.8115335957130146	0.6355543839733793	0.06940924325677825	0.010815378199671677	0.002986010769020286	0.0011270099382344881
-0.0966660171779821	0.0014375474004512474	0.004090143024715595	0.01685870364843625	0.14102720737450572	0.8139112528445317	0.6335579181342401	0.06934135425930839	0.010814095002015795	0.002986171164295117	0.001127120439102283
-0.0965660171779821	0.0014371339344320937	0.00408858994403402	0.016850288718086297	0.1410090286809527	0.8162924360361046	0.6315818164275462	0.06927202278014002	0.010812692365403626	0.0029863151036229585	0.0011272279240683429
-0.09646601717798209	0.0014367247766585826	0.0040870396898704895	0.016841764672958007	0.1409853553484318	0.8186766290787949	0.6296262265012617	0.06920125315054694	0.010811167582020192	0.0029864417908095253	0.0011273321121066618
-0.0963660171779821	0.0014363202573574468	0.004085493693821744	0.016833141629420834	0.14095633930337725	0.8210633108656255	0.627691286772566	0.06912905051109512	0.010809517997214947	0.00298655043237766	0.0011274327208993247
-0.09626601717798211	0.0014359206875454015	0.00408395332517567	0.016824429401291554	0.14092213159630138	0.8234519555125603	0.6257771267069084	0.06905542080353284	0.010807741011571127	0.002986640238234892	0.0011275294670955501
-0.0961660171779821	0.0014355263594789465	0.004082419892188815	0.016815637503739617	0.14088288230078524	0.8258420324873859	0.6238838670930245	0.06898037076199535	0.010805834082913099	0.002986710422329615	0.001127622066566892
-0.0960660171779821	0.001435137547098292	0.004080894643356341	0.016806775157301963	0.14083874041735284	0.8282330067464838	0.6220116203137358	0.06890390790354084	0.010803794728251647	0.002986760203296022	0.001127710234658626
-0.09596601717798209	0.0014347545064651507	0.004079378768672854	0.016797851291995885	0.14078985378218703	0.8306243388795858	0.6201604906124101	0.06882604051803563	0.01080162052566597	0.002986788805087537	0.0011277936864373306
-0.0958660171779821	0.0014343774761943816	0.004077873400883426	0.01678887455151777	0.14073636898062855	0.8330154852624574	0.6183305743549635	0.06874677765741023	0.010799309116121947	0.002986795457598939	0.0011278721369347277
-0.09576601717798211	0.0014340066778793445	0.00407637961672345	0.016779853297517435	0.14067843126539525	0.8354058982175933	0.6165219602873008	0.06866612912430554	0.01079685820522558	0.0029867793972769134	0.0011279453013878003
-0.0956660171779821	0.0014336423165106672	0.004074898438146745	0.01677079561393735	0.14061618447945018	0.8377950261828637	0.6147347297880937	0.06858410546012972	0.01079426556491132	0.0029867398677190693	0.0011280128954751915
-0.0955660171779821	0.001433284580888711	0.004073430833541046	0.01676170931140768	0.14054977098344146	0.8401823138881584	0.6129689571168488	0.06850071793255169	0.010791529035064503	0.002986676120261286	0.0011280746355499364
-0.09546601717798209	0.0014329336440293556	0.004071977718929948	0.01675260193168668	0.14047933158762343	0.8425672025399248	0.6112247096571582	0.06841597852244814	0.010788646525076998	0.0029865874145533597	0.0011281302388684775
-0.0953660171779821	0.0014325896635632332	0.004070539959160999	0.01674348075213949	0.14040500548818105	0.8449491300136609	0.6095020481551239	0.0683298999103313	0.010785616015335595	0.0029864730191226595	0.0011281794238160558
-0.09526601717798211	0.0014322527821283221	0.004069118369079147	0.016734352790245377	0.1403269302078475	0.8473275310542144	0.6078010269528781	0.06824249546227854	0.010782435558642374	0.002986332211926049	0.0011282219101283646
-0.09516601717798209	0.0014319231277559004	0.004067713714685033	0.016725224808126764	0.14024524154072604	0.8497018374839	0.606121694217175	0.06815377921538839	0.010779103281566794	0.0029861642808893733	0.0011282574191095497
-0.0950660171779821	0.00143160081424993	0.0040663267142778715	0.01671610331709289	0.14016007350120982	0.8520714784183218	0.6044640921630713	0.06806376586278992	0.010775617385728692	0.0029859685244350872	0.0011282856738465319
-0.09496601717798209	0.0014312859415597562	0.004064958039582349	0.016706994582190455	0.1400715582768907	0.8544358804898176	0.6028282572726067	0.06797247073822447	0.010771976149011502	0.002985744251997181	0.0011283063994195729
-0.0948660171779821	0.0014309785961462726	0.0040636083168593675	0.016697904626755748	0.13997982618534757	0.8567944680784315	0.6012142205085492	0.06787990980023004	0.010768177926705563	0.0029854907845238503	0.0011283193231091337
-0.09476601717798211	0.00143067885134155	0.0040622781280002344	0.016688839236962124	0.1398850056347043	0.8591466635502865	0.5996220075231756	0.067786099615952	0.010764221152581278	0.0029852074549673643	0.0011283241745990006
-0.09466601717798209	0.001430386767701954	0.004060968011604278	0.016679803966356408	0.13978722308783897	0.861491887503226	0.5980516388620932	0.06769105734460307	0.010760104339890886	0.0029848936087612	0.0011283206861755826
-0.0945660171779821	0.0014301023933548326	0.004059678464039553	0.01667080414038125	0.1396866030301338	0.863829559019586	0.5965031301631398	0.0675948007206023	0.010755826082299727	0.0029845486042841245	0.0011283085929234447
-0.09446601717798209	0.0014298257643388702	0.004058409940486416	0.016661844860875498	0.139583267940639	0.8661590959259343	0.594976492350362	0.06749734803641523	0.010751385054745353	0.002984171813311315	0.0011282876329169506
-0.0943660171779821	0.001429556904938119	0.004057162855964423	0.016652931010551715	0.13947733826654674	0.8684799150596009	0.5934717318231292	0.06739871812512216	0.01074678001422584	0.002983762621452017	0.0011282575474080554
-0.09426601717798211	0.001429295828009868	0.004055937586341623	0.016644067257443555	0.13936893240084078	0.8707914325418044	0.5919888506403842	0.06729893034274127	0.01074200980051565	0.0029833204285739457	0.0011282180810101435
-0.09416601717798209	0.0014290425353063344	0.00405473446932729	0.016635258059321707	0.13925816666301852	0.8730930640571946	0.5905278467000995	0.06719800455032968	0.01073707333681008	0.0029828446492139752	0.0011281689818779428
-0.0940660171779821	0.001428797017790371	0.0040535538054471305	0.016626507668073113	0.13914515528275367	0.8753842251395425	0.5890887139139653	0.06709596109589037	0.010731969630297471	0.0029823347129751474	0.001128110001883391
-0.09396601717798211	0.001428559255945258	0.004052395859001717	0.016617820134042158	0.13903001038639376	0.8776643314634212	0.5876714423773721	0.06699282079610955	0.010726697772659938	0.0029817900649098047	0.0011280408967874608
-0.0938660171779821	0.0014283292200786332	0.004051260859007912	0.016609199310328775	0.13891284198616347	0.8799327991415328	0.5862760185347063	0.06688860491794689	0.010721256940501914	0.0029812101658885687	0.0011279614264078667
-0.09376601717798211	0.0014281068706207373	0.004050149000123462	0.01660064885704336	0.13879375797197138	0.8821890450275269	0.5849024253400753	0.06678333516011044	0.010715646395707629	0.002980594492955295	0.0011278713547826572
-0.09366601717798209	0.00142789215841703	0.004049060443554976	0.016592172245513685	0.13867286410569102	0.8844324870239298	0.5835506424134498	0.06667703363443062	0.010709865485726685	0.0029799425396675626	0.0011277704503295494
-0.0935660171779821	0.00142768502501533	0.004047995317949329	0.01658377276244396	0.13855026401781811	0.8866625443949859	0.5822206461923423	0.06656972284716922	0.010703913643789083	0.0029792538164227843	0.0011276584860010646
-0.09346601717798211	0.001427485402947529	0.00404695372026858	0.01657545351402237	0.13842605920637532	0.8888786380840203	0.5809124100790426	0.06646142568027527	0.010697790389049335	0.002978527850769641	0.0011275352394352909
-0.0933660171779821	0.001427293216006079	0.004045935716649003	0.01656721742997649	0.13830034903797273	0.8910801910350983	0.579625904583511	0.06635216537262228	0.010691495326660368	0.0029777641877048572	0.0011274004931023575
-0.09326601717798211	0.001427108379515343	0.004044941343244014	0.016559067267575178	0.13817323075090457	0.8932666285185684	0.5783610974619757	0.06624196550124128	0.010685028147777966	0.0029769623899551694	0.0011272540344464592
-0.09316601717798209	0.0014269308005978587	0.004043970607051298	0.01655100561557479	0.13804479946017728	0.8954373784601866	0.5771179538512975	0.06613084996257836	0.010678388629495774	0.0029761220382442362	0.001127095656023412
-0.0930660171779821	0.0014267603784357504	0.00404302348672468	0.016543034898109793	0.13791514816437409	0.8975918717734743	0.575896436399208	0.0660188429537939	0.010671576634712288	0.0029752427315446893	0.0011269251556337333
-0.09296601717798211	0.0014265970045272578	0.004042099933370543	0.016535157378525768	0.13778436775424313	0.899729542694907	0.5746965053904372	0.06590596895412762	0.01066459211192963	0.0029743240873148216	0.0011267423364510957
-0.0928660171779821	0.00142644056293873	0.004041199871329431	0.016527375163155365	0.13765254702292304	0.901849829121593	0.5735181188688744	0.06579225270635207	0.010657435094986116	0.0029733657417203283	0.0011265470071462522
-0.09276601717798211	0.0014262909305519163	0.004040323198942899	0.01651969020503528	0.13751977267769935	0.9039521729510263	0.5723612327557542	0.06567771919832895	0.010650105702721988	0.002972367349840582	0.0011263389820062087
-0.09266601717798209	0.0014261479773069099	0.004039469789305929	0.01651210430756481	0.1373861293532074	0.9060360204225248	0.5712258009640209	0.06556239364469436	0.01064260413858075	0.0029713285858596066	0.00112611808104877
-0.0925660171779821	0.0014260115664407646	0.004038639491005237	0.016504619128105226	0.13725169962598258	0.9081008224599448	0.5701117755088964	0.06544630146868938	0.010634930690146153	0.0029702491432418345	0.0011258841301322806
-0.09246601717798211	0.0014258815547218318	0.004037832128843663	0.016497236181519798	0.13711656403027894	0.9101460350152492	0.5690191066147245	0.0653294682841507	0.010627085728616061	0.0029691287348921473	0.0011256369610605744
-0.0923660171779821	0.0014257577926801445	0.004037047504551158	0.016489956843654764	0.13698080107506244	0.9121711194125078	0.567947742818212	0.06521191987768774	0.010619069708214563	0.0029679670933007566	0.0011253764116831058
-0.09226601717798211	0.0014256401248336807	0.00403628539748241	0.016482782354760934	0.13684448726210593	0.9141755426919035	0.5668976310680914	0.06509368219105378	0.010610883165543667	0.002966763970672559	0.001125102325990208
-0.09216601717798209	0.0014255283899108565	0.004035545565301458	0.01647571382285589	0.13670769710509342	0.9161587779532663	0.5658687168213051	0.06497478130373345	0.010602526718875077	0.0029655191390409153	0.0011248145542034102
-0.0920660171779821	0.0014254224210692413	0.004034827744653804	0.016468752227027792	0.1365705031496722	0.9181203046987504	0.5648609441357814	0.064855243415759	0.010594001067384425	0.002964232390366214	0.00112451295286083
-0.09196601717798211	0.0014253220461106129	0.004034131651826143	0.016461898420680472	0.13643297599436552	0.9200596091741522	0.5638742557598811	0.06473509483077271	0.010585306990328263	0.002962903536618929	0.0011241973848976038
-0.0918660171779821	0.0014252270876925102	0.004033456983393843	0.016455153134720114	0.13629518431228171	0.9219761847084426	0.5629085932185753	0.06461436193934701	0.010576445346166348	0.00296153240984726	0.001123867719721284
-0.0917660171779821	0.0014251373635362932	0.004032803416856983	0.016448516980684995	0.1361571948735501	0.9238695320510217	0.561963896896446	0.06449307120257697	0.010567417071629696	0.0029601188622296487	0.0011235238332822312
-0.09166601717798209	0.0014250526866319204	0.004032170611264817	0.01644199045381717	0.1360190725684159	0.9257391597062954	0.5610401061175607	0.06437124913595688	0.010558223180736664	0.0029586627661119104	0.0011231656081389632
-0.0915660171779821	0.0014249728654394584	0.004031558207828975	0.01643557393607863	0.1358808804309323	0.9275845842650446	0.5601371592223152	0.06424892229355368	0.010548864763758147	0.002957164014029336	0.001122792933518421
-0.09146601717798211	0.0014248977040874856	0.0040309658305260464	0.016429267699111124	0.1357426796631914	0.9294053307321688	0.5592549936412982	0.06412611725248817	0.010539342986133958	0.002955622518713726	0.0011224057053711776
-0.0913660171779821	0.0014248270025684318	0.004030393086689375	0.016423071907140912	0.1356045296600295	0.9312009328503246	0.5583935459662516	0.06400286059773191	0.010529659087341658	0.0029540382130854373	0.001122003826421564
-0.0912660171779821	0.0014247605569309258	0.004029839567590857	0.01641698661982957	0.135466488034162	0.9329709334190115	0.5575527520182083	0.06387917890723374	0.010519814379719905	0.0029524110502307972	0.001121587206212672
-0.09116601717798209	0.0014246981594693438	0.004029304849012466	0.01641101179507065	0.13532861064168264	0.9347148846086322	0.5567325469128533	0.06375509873737978	0.010509810247247694	0.002950741003364646	0.0011211557611463246
-0.0910660171779821	0.0014246395989105463	0.00402878849180837	0.01640514729173448	0.1351909516078881	0.936432348269077	0.5559328651231981	0.06363064660879877	0.010499648144281606	0.0029490280657785864	0.0011207094145178917
-0.09096601717798211	0.0014245846605978854	0.004028290042457373	0.016399392872360596	0.13505356335337224	0.9381228962324104	0.5551536405396146	0.06350584899251843	0.010489329594252823	0.00294727225077481	0.0011202480965460855
-0.0908660171779821	0.0014245331266726495	0.00402780903360646	0.016393748205799513	0.1349164966203489	0.9397861106091671	0.5543948065273083	0.06338073229647807	0.010478856188325322	0.002945473591585763	0.0011197717443976352
-0.0907660171779821	0.0014244847762529167	0.004027344984605295	0.01638821286980441	0.13477980049915753	0.9414215840778714	0.5536562959812897	0.06325532285240684	0.010468229584017857	0.0029436321412799385	0.00111928030220695
-0.09066601717798209	0.0014244393856099858	0.004026897402032141	0.01638278635357425	0.13464352245491254	0.9430289201673191	0.5529380413789018	0.06312964690306888	0.01045745150379093	0.0029417479726539233	0.0011187737210907299
-0.0905660171779821	0.0014243967283423125	0.004026465780211488	0.01637746806024839	0.13450770835425602	0.944607733531202	0.5522399748299693	0.06300373058988268	0.010446523733601006	0.0029398211781108755	0.0011182519591575685
-0.09046601717798211	0.0014243565755472382	0.004026049601723542	0.0163722573093546	0.1343724024921785	0.9461576502147009	0.5515620281246328	0.06287759994091652	0.01043544812142384	0.002937851869525829	0.0011177149815125775
-0.0903660171779821	0.0014243186959903447	0.004025648337905742	0.016367153339210433	0.13423764761887078	0.9476783079125951	0.5509041327789189	0.06275128085926443	0.01042422657574867	0.0029358401780978744	0.0011171627602570998
-0.0902660171779821	0.001424282856272652	0.004025261449346884	0.016362155309280778	0.13410348496657976	0.9491693562185476	0.5502662200781184	0.06262479911180482	0.010412861064045594	0.0029337862541897013	0.0011165952744834542
-0.09016601717798209	0.0014242488209956607	0.004024888386373635	0.01635726230248993	0.13396995427642916	0.9506304568651628	0.5496482211180015	0.062498180318342686	0.010401353611207538	0.002931690267154557	0.0011160125102648857
-0.0900660171779821	0.001424216352924267	0.004024528589529936	0.016352473327491884	0.13383709382518413	0.9520612839544552	0.5490500668439645	0.06237144994113827	0.010389706297969209	0.0029295524051510466	0.0011154144606406408
-0.08996601717798211	0.0014241852131476513	0.004024181490049499	0.016347787320898168	0.13370494045192838	0.953461524178415	0.5484716880881235	0.06224463327482188	0.010377921259304933	0.0029273728749460684	0.0011148011255963477
-0.0898660171779821	0.0014241551612381932	0.004023846510321498	0.016343203149464965	0.13357352958463037	0.9548308770292889	0.547913015604435	0.06211775543669438	0.01036600068280672	0.0029251519017060436	0.0011141725120396323
-0.0897660171779821	0.0014241259554083584	0.00402352306434974	0.016338719612239854	0.1334428952665726	0.9561690549992993	0.5473739801018749	0.06199084135741388	0.010353946807045433	0.0029228897287770076	0.0011135286337711052
-0.08966601717798209	0.0014240973526657896	0.004023210558205537	0.016334335442670673	0.13331307018262858	0.9574757837694983	0.5468545122757551	0.06186391577206886	0.010341761919916486	0.0029205866174537	0.0011128695114508045
-0.0895660171779821	0.0014240691089663915	0.004022908390474206	0.016330049310675377	0.13318408568535528	0.9587508023874376	0.5463545428371808	0.06173700321163204	0.010329448356971471	0.002918242846737903	0.0011121951725600663
-0.08946601717798211	0.0014240409793656894	0.004022615952695854	0.016325859824675906	0.13305597182089446	0.9599938634334573	0.5458740025407425	0.061610127994797925	0.010317008499738742	0.0029158587130867766	0.0011115056513590143
-0.0893660171779821	0.001424012718168325	0.0040223326298001365	0.0163217655335958	0.13292875735465906	0.9612047331752905	0.5454128222104653	0.061483314220198336	0.01030444477403387	0.002913434530150993	0.0011108009888396732
-0.0892660171779821	0.001423984079075803	0.004022057800535553	0.0163177649288229	0.13280246979678864	0.9623831917107816	0.5449709327640632	0.0613565857589949	0.010291759648262224	0.0029109706285035167	0.0011100812326747703
-0.08916601717798209	0.0014239548153324659	0.004021790837892949	0.016313856446138607	0.13267713542735995	0.9635290330985234	0.5445482652355398	0.061229966247843215	0.01027895563171554	0.002908467355359081	0.0011093464371624135
-0.0890660171779821	0.0014239246798698028	0.004021531109524073	0.01631003846761343	0.13255277932134066	0.9646420654762101	0.5441447507961917	0.06110347908222693	0.010266035272863898	0.0029059250742848393	0.0011085966631665953
-0.08896601717798211	0.0014238934254489828	0.004021277978154539	0.016306309323471324	0.13242942537327115	0.9657221111665556	0.5437603207740414	0.06097714741015736	0.010253001157645653	0.0029033441649026397	0.0011078319780537353
-0.08886601717798209	0.0014238608048017518	0.004021030801992016	0.016302667293922546	0.1323070963216649	0.9667690067706282	0.5433949066717467	0.060850994126232356	0.010239855907755991	0.0029007250225832025	0.001107052455625292
-0.0887660171779821	0.0014238265707696956	0.0040207889351292735	0.016299110610966432	0.13218581377311692	0.9677826032484869	0.543048440183028	0.060725041866052105	0.010226602178936933	0.0028980680581325645	0.0011062581760465503
-0.08866601717798209	0.001423790476441742	0.0040205517279424206	0.016295637460164967	0.1320655982261109	0.9687627659870043	0.5427208532076403	0.06059931300098461	0.010213242659269468	0.0028953736974713005	0.001105449225771714
-0.0885660171779821	0.0014237522752901634	0.00402031852748459	0.0162922459823879	0.13194646909451832	0.9697093748548374	0.5424120778649486	0.06047382963327797	0.010199780067470273	0.002892642381306907	0.001104625697465381
-0.08846601717798211	0.0014237117213048466	0.004020088677874763	0.016288934275530655	0.13182844473078115	0.9706223242444366	0.5421220465061205	0.06034861359151039	0.010186217151194069	0.0028898745647995424	0.0011037876899205282
-0.08836601717798209	0.0014236685691259414	0.0040198615206823276	0.016285700396205045	0.1317115424487707	0.9715015231011093	0.5418506917249782	0.06022368642637523	0.010172556685343424	0.0028870707172218278	0.0011029353079730986
-0.0882660171779821	0.0014236225741749739	0.00401963639530693	0.01628254236140473	0.1315957785463218	0.9723468949391111	0.5415979463675551	0.06009906940679311	0.010158801470387375	0.00288423132161286	0.0011020686624133335
-0.08816601717798209	0.0014235734927842245	0.004019412639354244	0.016279458150145143	0.13148116832743229	0.9731583778447497	0.5413637435403709	0.059974783516345095	0.010144954330690518	0.0028813568744269617	0.001101187869893913
-0.0880660171779821	0.0014235210823245244	0.0040191895890072165	0.01627644570507938	0.13136772612412667	0.973935924466575	0.5411480166174634	0.0598508494500199	0.010131018112853942	0.002878447885177533	0.0011002930528351072
-0.08796601717798211	0.0014234651013315081	0.0040189665793933585	0.016273502934090796	0.13125546531798515	0.9746795019927241	0.540950699246235	0.05972728761127054	0.010116995684069211	0.0028755048760764697	0.001099384339326978
-0.08786601717798209	0.0014234053096300874	0.004018742944947659	0.016270627711862343	0.1311443983613237	0.9753890921154046	0.5407717253520792	0.05960411810936948	0.010102889930486903	0.0028725283816693967	0.001098461863028779
-0.0877660171779821	0.0014233414684574135	0.004018518019771527	0.016267817881424146	0.13103453679803737	0.9760646909827435	0.5406110291418909	0.05948136075705986	0.010088703755601095	0.0028695189484673114	0.0010975257630657
-0.08766601717798209	0.001423273340584085	0.0040182911379876216	0.016265071255679452	0.13092589128409735	0.9767063091380145	0.540468545106435	0.05935903506849025	0.010074440078650564	0.0028664771345748223	0.001096576183923042
-0.0875660171779821	0.001423200690433849	0.0040180616340908	0.0162623856189108	0.1308184716077038	0.9773139714464661	0.5403442080216302	0.05923716025743377	0.010060101833038815	0.0028634035093156383	0.0010956132753380198
-0.08746601717798211	0.0014231232842014435	0.004017828843294841	0.016259758728264413	0.1307122867090917	0.9778877170098242	0.5402379529487451	0.05911575523577264	0.010045691964772662	0.002860298652855384	0.0010946371921892086
-0.08736601717798209	0.0014230408899689015	0.004017592101875515	0.01625718831521687	0.13060734469999766	0.9784275990687586	0.5401497152335749	0.05899483861225314	0.010031213430922182	0.00285716315582245	0.001093648094383863
-0.0872660171779821	0.0014229532778200678	0.0040173507475095415	0.01625467208702185	0.13050365288277785	0.9789336848933926	0.5400794305045731	0.05887442869149373	0.010016669198101355	0.0028539976189269887	0.0010926461467431897
-0.08716601717798211	0.0014228602199534755	0.004017104119609608	0.01625220772813913	0.13040121776918792	0.9794060556621755	0.5400270346700011	0.058754543473243666	0.010002062240971754	0.0028508026525786282	0.0010916315188857155
-0.0870660171779821	0.0014227614907934018	0.0040168515596556474	0.01624979290164558	0.13030004509882245	0.9798448063292831	0.5399924639141013	0.0586352006518837	0.009987395540769333	0.0028475788765031577	0.0010906043851088701
-0.08696601717798211	0.0014226568670992045	0.004016592411522017	0.016247425250628913	0.13020013985721535	0.9802500454808503	0.5399756546923146	0.05851641761616068	0.009972672083855754	0.002844326919358574	0.0010895649242689332
-0.08686601717798209	0.0014225461280728984	0.004016326021801014	0.01624510239956514	0.1301015062936075	0.9806218951802655	0.5399765437255719	0.05839821144914845	0.009957894860294584	0.0028410474183510007	0.001088513319659459
-0.0867660171779821	0.0014224290554648755	0.004016051740122269	0.016242821955679186	0.13000414793837886	0.9809604908028223	0.5399950679936677	0.058280598928427844	0.00994306686245355	0.0028377410188505175	0.0010874497588882898
-0.08666601717798211	0.0014223054336779078	0.004015768919468232	0.016240581510290376	0.1299080676201565	0.9812659808600641	0.5400311647277584	0.05816359652647771	0.009928191083633535	0.0028344083740075906	0.0010863744337533763
-0.0865660171779821	0.0014221750498691198	0.004015476916485965	0.016238378640142038	0.1298132674825936	0.9815385268140713	0.5400847714019736	0.0580472204112702	0.00991327051672471	0.002831050144370227	0.0010852875401173839
-0.08646601717798211	0.0014220376940502755	0.004015175091794617	0.016236210908716273	0.12971974900082642	0.9817783028820605	0.5401558257241816	0.05793148644706183	0.009898308152890535	0.0028276669975022223	0.001084189277781347
-0.08636601717798209	0.001421893159186065	0.00401486281028921	0.016234075867534593	0.12962751299761738	0.9819854958316548	0.5402442656259288	0.0578164101953729	0.009883306980280606	0.0028242596076029683	0.0010830798503574431
-0.0862660171779821	0.0014217412412904458	0.004014539441440213	0.016231971057443593	0.12953655965918143	0.9821603047671044	0.5403500292515454	0.057702006916149115	0.009868269982772194	0.0028208286551288783	0.0010819594651410042
-0.08616601717798211	0.00142158173952107	0.004014204359589222	0.016229894009887464	0.12944688855070483	0.9823029409068995	0.5404730549464636	0.05758829156909593	0.009853200138741386	0.0028173748264170295	0.0010808283329819114
-0.0860660171779821	0.001421414456271749	0.004013856944240347	0.016227842248166514	0.12935849863156063	0.9824136273530902	0.5406132812447513	0.05747527881518081	0.009838100419864413	0.0028138988133110414	0.0010796866681554752
-0.08596601717798211	0.0014212391972628483	0.004013496580347666	0.016225813288682462	0.12927138827022147	0.982492598852723	0.5407706468558655	0.05736298301829351	0.009822973789948876	0.0028104013127897565	0.0010785346882329577
-0.08586601717798209	0.0014210557716296723	0.004013122658598444	0.01622380464217074	0.129185555258882	0.9825401015517709	0.540945090650669	0.05725141824705983	0.009807823203795965	0.0028068830265987584	0.0010773726139517953
-0.0857660171779821	0.0014208639920087651	0.004012734575691951	0.01622181381492048	0.12910099682779044	0.9825563927419554	0.5411365516467002	0.057140598276800514	0.009792651606093527	0.002803344660885206	0.0010762006690857341
-0.08566601717798211	0.0014206636746221717	0.004012331734614259	0.016219838309980823	0.12901770965929257	0.9825417406008453	0.5413449689927126	0.05703053659162708	0.009777461930340202	0.002799786925836033	0.0010750190803148706
-0.0855660171779821	0.0014204546393594445	0.004011913544908505	0.016217875628356204	0.12893568990160148	0.9824964239256719	0.541570281952515	0.05692124638667158	0.009762257097801076	0.0027962105353200027	0.0010738280770958449
-0.0854660171779821	0.001420236709857637	0.004011479422940924	0.01621592327018844	0.12885493318229316	0.9824207318612462	0.5418124298881131	0.05681274057043919	0.009747040016494905	0.0027926162065336855	0.0010726278915321596
-0.08536601717798209	0.001420009713579035	0.004011028792162093	0.016213978735927483	0.12877543462152863	0.9823149636223681	0.5420713522421541	0.056705031767280305	0.009731813580212769	0.0027890046596516418	0.001071418758244896
-0.0852660171779821	0.0014197734818866769	0.004010561083364101	0.016212039527489563	0.12869718884502102	0.9821794282112019	0.5423469885197135	0.056598132319973675	0.009716580667568715	0.0027853766174810455	0.0010702009142437518
-0.08516601717798211	0.0014195278501176628	0.0040100757349328916	0.016210103149404544	0.1286201899967411	0.9820144441299872	0.5426392782694254	0.05649205429241633	0.00970134414108205	0.0027817328051209997	0.0010689745987986585
-0.0850660171779821	0.001419272657654152	0.0040095721930957515	0.01620816710995067	0.1285444317513713	0.9818203390895092	0.5429481610639442	0.05638680947241106	0.00968610684629133	0.0027780739496266102	0.0010677400533120043
-0.0849660171779821	0.001419007747992123	0.004009049912164534	0.016206228922277927	0.12846990732651561	0.9815974497137437	0.5432735764797871	0.05628240937454819	0.0096708716109001	0.002774400779678225	0.0010664975211915517
-0.08486601717798209	0.0014187329688077508	0.004008508354773722	0.01620428610552054	0.12839660949466944	0.9813461212411372	0.5436154640765607	0.056178865243175904	0.009655641243954452	0.002770714025255792	0.0010652472477242262
-0.0847660171779821	0.0014184481720214762	0.004007946992113676	0.016202336185897025	0.1283245305949538	0.9810667072228292	0.5439737633755457	0.05607618805544908	0.00964041853505177	0.0027670144173186475	0.0010639894799507248
-0.08466601717798211	0.0014181532138597347	0.004007365304159136	0.016200376697799133	0.12825366254462112	0.9807595692183547	0.5443484138377047	0.05597438852445672	0.009625206253581101	0.0027633026874908607	0.0010627244665412244
-0.0845660171779821	0.00141784795491414	0.004006762779892517	0.016198405184869594	0.12818399685033835	0.9804250764891205	0.5447393548410797	0.055873477102419064	0.00961000714799471	0.002759579567752369	0.001061452457672103
-0.0844660171779821	0.0014175322601984789	0.004006138917522177	0.016196419201067822	0.12811552461925307	0.9800636056901388	0.5451465256576297	0.05577346398394885	0.009594823945110655	0.0027558457901357978	0.0010601737049038531
-0.08436601717798209	0.00141720599920304	0.004005493224695542	0.016194416311724462	0.1280482365698465	0.9796755405603524	0.5455698654294657	0.055674359109373565	0.009579659349445796	0.0027521020864293855	0.0010588884610602577
-0.0842660171779821	0.0014168690459466433	0.004004825218706953	0.01619239409458417	0.1279821230425825	0.9792612716119928	0.5460093131445513	0.0555761721681119	0.00956451604257991	0.0027483491878860034	0.001057596980108889
-0.08416601717798211	0.0014165212790260813	0.004004134426700331	0.016190350140836914	0.12791717401035388	0.9788211958193073	0.5464648076118418	0.055478912602099605	0.009549396682549444	0.0027445878249383383	0.001056299517042992
-0.0840660171779821	0.001416162581663103	0.0040034203858662345	0.016188282056137156	0.12785337908873448	0.97835571630707	0.546936287435877	0.055382589609261026	0.009534303903271452	0.0027408187269203866	0.001054996327764866
-0.0839660171779821	0.0014157928417488986	0.004002682643633712	0.01618618746161176	0.12779072754604215	0.9778652420392105	0.5474236909908428	0.055287212147020724	0.009519240313997005	0.0027370426217954067	0.0010536876689707945
-0.08386601717798209	0.0014154119518859957	0.004001920757856458	0.01618406399485546	0.12772920831321843	0.9773501875079705	0.5479269563941239	0.055192788935850626	0.009504208498793847	0.002733260235890364	0.0010523737980375639
-0.0837660171779821	0.0014150198094276432	0.004001134296993484	0.016181909310914656	0.1276688099935282	0.9768109724238613	0.5484460214793221	0.05509932846284949	0.009489211016057765	0.0027294722936368194	0.001051054972910659
-0.08366601717798211	0.0014146163165146355	0.004000322840283978	0.01617972108325866	0.12760952087208544	0.9762480214068487	0.5489808237687867	0.05500683898534797	0.00947425039805235	0.0027256795173186024	0.0010497314519941944
-0.0835660171779821	0.0014142013801095082	0.003999485977916652	0.01617749700473886	0.1275513289252132	0.975661763679025	0.5495313004456441	0.05491532853453887	0.009459329150476828	0.0027218826268259966	0.0010484034940426335
-0.0834660171779821	0.001413774912028219	0.003998623311193003	0.016175234788535286	0.12749422182964043	0.9750526327591588	0.5500973883253473	0.054824804919124885	0.009444449752061426	0.0027180823394168272	0.00104707135805433
-0.08336601717798209	0.0014133368289692035	0.003997734452685067	0.016172932169090548	0.12743818697153833	0.9744210661593535	0.55067902382675	0.05473527572898322	0.009429614654189653	0.0027142793694841473	0.0010457353031669615
-0.0832660171779821	0.0014128870525397955	0.0039968190263868775	0.01617058690303089	0.12738321145540812	0.9737675050842002	0.5512761429427103	0.054646748338840444	0.009414826280547354	0.0027104744283307654	0.0010443955885549015
-0.08316601717798211	0.001412425509280092	0.0039958766678602035	0.016168196770074188	0.12732928211281777	0.9730923941326309	0.5518886812102478	0.05455922991195642	0.009400087026797774	0.00270666822395067	0.001043052473328555
-0.0830660171779821	0.0014119521306842054	0.003994907024374112	0.01616575957392484	0.12727638551099904	0.9723961810028313	0.5525165736802528	0.05447272740381318	0.00938539926028237	0.002702861460817111	0.001041706216435715
-0.0829660171779821	0.001411466853218832	0.0039939097550384575	0.016163273143154785	0.12722450796130272	0.971679316200398	0.5531597548867511	0.05438724756580487	0.009370765319746576	0.0026990548396776458	0.0010403570765649527
-0.08286601717798209	0.0014109696183393057	0.00399288453093131	0.01616073533207153	0.12717363552752545	0.9709422527500658	0.5538181588157591	0.0543027969489256	0.009356187515090153	0.002695249057355914	0.0010390053120511087
-0.0827660171779821	0.0014104603725029964	0.0039918310352199575	0.016158144021571872	0.12712375403410386	0.9701854459111968	0.5544917188737188	0.054219381907454116	0.00934166812714185	0.002691444806560278	0.0010376511807828877
-0.08266601717798211	0.0014099390671800515	0.003990748963275891	0.016155497119981363	0.12707484907418698	0.9694093528972845	0.5551803678555162	0.054137008602628996	0.00932720940745716	0.002687642775699257	0.0010362949401125714
-0.08256601717798209	0.0014094056588616316	0.003989638022783394	0.016152792563879807	0.1270269060175886	0.9686144325996912	0.5558840379121285	0.054055683006315004	0.009312813578139402	0.002683843648703659	0.0010349368467679478
-0.0824660171779821	0.001408860109065478	0.003988497933841778	0.01615002831891203	0.12697991001862372	0.9678011453158096	0.5566026605178684	0.053975410904656435	0.009298482831683115	0.0026800481048555903	0.0010335771567663544
-0.08236601717798209	0.0014083023843389092	0.003987328429061267	0.01614720238058358	0.12693384602383428	0.9669699524818541	0.5573361664372699	0.053896197901712746	0.009284219330839144	0.0026762568186239903	0.001032216125330977
-0.0822660171779821	0.0014077324562592841	0.003986129253652522	0.01614431277504195	0.12688869877960998	0.9661213164104644	0.5580844856916112	0.053818049423079876	0.00927002520850124	0.002672470459506943	0.0010308540068093327
-0.08216601717798211	0.0014071503014318192	0.003984900165509626	0.016141357559841554	0.1268444528397022	0.9652557000332767	0.5588475475250811	0.053740970719487406	0.009255902567613205	0.002668689691880609	0.001029491054593997
-0.08206601717798209	0.0014065559014849471	0.003983640935286808	0.016138334824694026	0.12680109257264402	0.9643735666486346	0.5596252803706301	0.0536649668703766	0.009241853481096437	0.002664915174854582	0.0010281275210455756
-0.0819660171779821	0.0014059492430630797	0.0039823513464683265	0.016135242692202064	0.12675860216907064	0.9634753796745682	0.5604176118154698	0.05359004278745125	0.009227879991796644	0.002661147562133907	0.0010267636574178942
-0.08186601717798209	0.0014053303178169058	0.003981031195432372	0.01613207931857767	0.12671696564895255	0.9625616024072007	0.5612244685662857	0.05351620321820335	0.009213984112450106	0.002657387501887388	0.0010253997137854762
-0.0817660171779821	0.0014046991223911427	0.003979680291507859	0.016128842894343357	0.12667616686873828	0.9616326977846591	0.5620457764141409	0.053443452749410154	0.009200167825667916	0.0026536356366223582	0.0010240359389732483
-0.08166601717798211	0.0014040556584098561	0.003978298457025238	0.016125531645017517	0.12663618952841343	0.9606891281566442	0.5628814601990976	0.05337179581060022	0.009186433083938178	0.0026498926030656365	0.0010226725804884972
-0.08156601717798209	0.0014033999324593429	0.003976885527360394	0.016122143831782412	0.12659701717848154	0.9597313550597334	0.5637314437745681	0.05330123667748819	0.009172781809645852	0.002646159032050752	0.0010213098844550892
-0.0814660171779821	0.0014027319560685368	0.00397544135097225	0.0161186777521351	0.12655863322686284	0.958759838998498	0.564595649971409	0.053231779475375496	0.009159215895108723	0.0026424355484112928	0.0010199480955499329
-0.08136601717798209	0.001402051745687109	0.0039739657894336654	0.016115131740521153	0.12652102094572398	0.9577750392325352	0.5654740005617799	0.05316342818251611	0.009145737202630125	0.0026387227708802503	0.0010185874569416734
-0.0812660171779821	0.001401359322661091	0.003972458717455997	0.016111504168950744	0.12648416347823313	0.956777413569443	0.5663664162227673	0.05309618663344569	0.009132347564566812	0.002635021311995354	0.0010172282102316188
-0.08116601717798211	0.0014006547132062884	0.003970920022906996	0.016107793447596667	0.12644804384524852	0.9557674181638398	0.5672728164998135	0.05303005852227326	0.009119048783412131	0.0026313317780102233	0.0010158705953968832
-0.08106601717798209	0.001399937948379282	0.003969349606822343	0.016103998025374263	0.12641264495194046	0.9547455073224007	0.5681931197699244	0.05296504740593183	0.00910584263189344	0.0026276547688112357	0.0010145148507357284
-0.0809660171779821	0.0013992090640462574	0.0039677473834105964	0.016100116390503235	0.12637794959435308	0.9537121333150476	0.5691272432047377	0.05290115670739149	0.009092730853083706	0.002623990877840189	0.001013161212815103
-0.08086601717798211	0.001398468100849542	0.0039661132800518336	0.0160961470710508	0.1263439404659033	0.952667746192209	0.5700751027334025	0.05283838971882865	0.009079715160526363	0.0026203406920223514	0.0010118099164203656
-0.0807660171779821	0.0013977151041719826	0.003964447237289744	0.016092088635455734	0.12631060016382492	0.9516127936082299	0.5710366130053238	0.05277674960475337	0.009066797238372833	0.0026167047917000225	0.001010461194507121
-0.08066601717798211	0.0013969501240991384	0.003962749208817392	0.016087939693033654	0.12627791119555642	0.9505477206509335	0.5720116873527945	0.0527162394050936	0.009053978741532695	0.0026130837505715025	0.0010091152781552364
-0.08056601717798209	0.0013961732153794071	0.003961019161456841	0.016083698894463226	0.1262458559850765	0.9494729696772943	0.5730002377535122	0.052656862038234824	0.009041261295835311	0.0026094781356351643	0.0010077723965249464
-0.0804660171779821	0.0013953844373820613	0.003959257075132067	0.01607936493225233	0.12621441687918963	0.9483889801552626	0.574002174793019	0.052598620304013514	0.009028646498202883	0.002605888507138742	0.0010064327768150353
-0.08036601717798211	0.0013945838540532474	0.003957462942836081	0.016074936541185247	0.12618357615376272	0.9472961885116685	0.5750174076270695	0.052541516886665855	0.009016135916834223	0.0026023154185335928	0.0010050966442230979
-0.0802660171779821	0.0013937715338700148	0.0039556367705915795	0.016070412498749544	0.12615331601991595	0.946195027986223	0.5760458439439655	0.052485554357728725	0.009003731091398718	0.0025987594164338466	0.0010037642219078624
-0.08016601717798211	0.0013929475497924334	0.003953778577405505	0.016065791625543092	0.1261236186301675	0.9450859284915477	0.5770873899268603	0.052430735178893684	0.008991433533239893	0.002595221040580317	0.0010024357309534493
-0.08006601717798209	0.001392111979213748	0.003951888395217682	0.016061072785660848	0.12609446608453856	0.9439693164792144	0.5781419502160698	0.0523770617048125	0.008979244725588578	0.00259170082380914	0.0010011113903356926
-0.0799660171779821	0.0013912649039088342	0.003949966268843328	0.016056254887061357	0.12606584043661456	0.9428456148117305	0.5792094278714055	0.05232453618585466	0.008967166123784438	0.0025881992920248624	0.0009997914168903665
-0.07986601717798211	0.0013904064099807124	0.003948012255909595	0.016051336881912848	0.12603772369956853	0.9417152426404315	0.5802897243345546	0.05227316077081498	0.00895519915550601	0.002584716964178011	0.0009984760252833337
-0.0797660171779821	0.001389536587805439	0.00394602642678639	0.016046317766918318	0.12601009785214481	0.9405786152891927	0.581382739391538	0.052222937509572805	0.008943345221008479	0.0025812543522470022	0.0009971654279826154
-0.0796660171779821	0.0013886555319752507	0.003944008864511422	0.016041196583619965	0.125982944844608	0.9394361441439227	0.5824883711352504	0.05217386835570001	0.008931605693368863	0.0025778119612241256	0.0009958598352322638
-0.07956601717798209	0.0013877633412401153	0.003941959664709367	0.016035972418683337	0.12595624660465468	0.9382882365477553	0.5836065159281415	0.052125955169019744	0.008919981918738067	0.0025743902891057365	0.0009945594550281299
-0.0794660171779821	0.0013868601184476809	0.003939878935505661	0.01603064440415927	0.12592998504329067	0.9371352957018448	0.584737068365032	0.0520791997181135	0.00890847521659929	0.0025709898268862865	0.0009932644930953285
-0.07936601717798211	0.0013859459704817245	0.003937766797434671	0.016025211717725966	0.12590414206067704	0.9359777205717267	0.5858799212361203	0.05203360368277837	0.00889708688003288	0.0025676110585562363	0.0009919751528675424
-0.0792660171779821	0.0013850210081990993	0.0039356233833424265	0.016019673582909066	0.12587869955193975	0.9348159057990868	0.5870349654901711	0.05198916865643225	0.008885818175986193	0.0025642544611036797	0.000990691635467993
-0.0791660171779821	0.0013840853463653283	0.00393344883828416	0.01601402926928092	0.12585363941295222	0.9336502416189493	0.5882020901979719	0.05194589614846873	0.008874670345549243	0.0025609205045195485	0.000989414139692115
-0.07906601717798209	0.0013831391035887843	0.003931243319416573	0.016008278092638255	0.12582894354608254	0.9324811137820666	0.5893811825160103	0.05190378758655918	0.008863644604234857	0.0025576096518062476	0.0009881428619918588
-0.0789660171779821	0.0013821824022536033	0.003929006995884822	0.016002419415158918	0.12580459386591308	0.9313089034825391	0.5905721276504897	0.05186284431890432	0.008852742142263238	0.002554322358989782	0.0009868779964616306
-0.07886601717798211	0.0013812153684513717	0.003926740048704852	0.015996452645536504	0.12578057230492895	0.9301339872904522	0.5917748088216263	0.051823067616433606	0.008841964124850738	0.002551059075134926	0.0009856197348257554
-0.0787660171779821	0.0013802381319116394	0.0039244426706406856	0.015990377239094737	0.12575686081917775	0.9289567370895144	0.59298910722834	0.05178445867495295	0.008831311692502113	0.0025478202423637347	0.0009843682664275241
-0.0786660171779821	0.0013792508259312455	0.003922115066076703	0.01598419269787934	0.12573344139389864	0.927777520019533	0.5942149020133043	0.051747018617240556	0.008820785961306175	0.002544606295876843	0.0009831237782197044
-0.07856601717798209	0.0013782535873026562	0.003919757450885793	0.015977898570729177	0.1257102960491245	0.9265966984236482	0.5954520702284382	0.05171074849509058	0.008810388023234417	0.0025414176639778365	0.000981886454756518
-0.0784660171779821	0.00137724655624128	0.00391737005229252	0.015971494453325817	0.1256874068452514	0.9254146298001967	0.5967004868008398	0.05167564929130562	0.008800118946442049	0.002538254768100282	0.0009806564781870122
-0.07836601717798211	0.0013762298763118407	0.003914953108732146	0.01596497998822213	0.1256647558885867	0.9242316667591213	0.5979600244992311	0.05164172192163683	0.008789979775571603	0.0025351180228375242	0.000979434028249866
-0.0782660171779821	0.0013752036943538448	0.003912506869705276	0.015958354864849165	0.12564232533685718	0.9230481569827753	0.5992305539009063	0.05160896723667284	0.008779971532058204	0.002532007835974956	0.0009782192822694721
-0.0781660171779821	0.001374168160406245	0.003910031595628362	0.015951618819502075	0.12562009740469915	0.921864443191025	0.6005119433592582	0.05157738602367593	0.008770095214436559	0.0025289246085247524	0.000977012415153355
-0.07806601717798209	0.0013731234276313472	0.003907527557680355	0.01594477163530536	0.12559805436911234	0.9206808631105579	0.6018040589719057	0.051546979008368465	0.00876035179864941	0.002525868734763003	0.0009758135993908568
-0.0779660171779821	0.0013720696522380052	0.0039049950376452186	0.015937813142156317	0.12557617857488493	0.9194977494482194	0.6031067645494484	0.051517746856665644	0.008750742238356682	0.002522840602269009	0.0009746230050530245
-0.07786601717798211	0.001371006993404143	0.003902434327750884	0.015930743216648342	0.1255544524399911	0.9183154298683247	0.6044199215849143	0.05148969017635886	0.00874126746524569	0.0025198405919666903	0.00097344079979369
-0.0777660171779821	0.0013699356131987308	0.003899845730504632	0.015923561781973107	0.12553285846095485	0.9171342269737908	0.6057433892239035	0.051462809518746065	0.008731928389341491	0.002516869078168122	0.0009722671488517096
-0.0776660171779821	0.0013688556765032369	0.003897229558524834	0.015916268807802402	0.12551137921818725	0.9159544582909837	0.6070770242355177	0.05143710538021319	0.008722725899317833	0.002513926428618855	0.0009711022150542947
-0.07756601717798209	0.00136776735093254	0.003894586134369623	0.015908864310149533	0.12548999738128497	0.9147764362581571	0.6084206809840521	0.05141257820376292	0.00871366086280748	0.0025110130045451684	0.0009699461588214304
-0.0774660171779821	0.0013666708067555447	0.00389191579036214	0.01590134835121003	0.12546869571430203	0.9136004682173515	0.6097742114015486	0.05138922838049301	0.008704734126712637	0.0025081291607029735	0.0009687991381712983
-0.07736601717798211	0.0013655662168152894	0.0038892188684128367	0.01589372103918284	0.12544745708098576	0.9124268564096883	0.6111374649612284	0.05136705625102536	0.008695946517514494	0.002505275245428366	0.0009676613087267236
-0.0772660171779821	0.0013644537564489482	0.0038864957198390996	0.01588598252807171	0.12542626444997973	0.9112558979738724	0.6125102886518409	0.05134606210688356	0.008687298841582324	0.002502451600689672	0.0009665328237225595
-0.0771660171779821	0.0013633336034074052	0.0038837467051816774	0.015878133017466094	0.12540510089998877	0.9100878849478297	0.613892526952971	0.051326246191820406	0.008678791885480942	0.0024996585621410035	0.0009654138340140166
-0.07706601717798209	0.0013622059377747823	0.003880972194019011	0.015870172752303947	0.12538394962491273	0.9089231042733641	0.6152840218113819	0.051307608703096697	0.00867042641627762	0.0024968964591770915	0.0009643044880858317
-0.0769660171779821	0.0013610709418877425	0.0038781725647786614	0.015862102022613792	0.12536279393893596	0.907761837803683	0.616684612618379	0.05129014979270848	0.008662203181846741	0.0024941656149893372	0.0009632049320623218
-0.07686601717798211	0.001359928800254778	0.003875348204546807	0.015853921163239526	0.12534161728158513	0.9066043623137476	0.6180941361882992	0.05127386956856694	0.008654122911173455	0.0024914663466231416	0.0009621153097182441
-0.0767660171779821	0.0013587796994754498	0.0038724995088753812	0.015845630553545202	0.12532040322274346	0.9054509495132523	0.6195124267381322	0.05125876809562792	0.008646186314654988	0.002488798965036178	0.0009610357624904207
-0.0766660171779821	0.0013576238281596679	0.0038696268815871515	0.015837230617102273	0.12529913546762503	0.9043018660621835	0.6209393158683297	0.051244845396972695	0.008638394084400102	0.0024861637751578047	0.0009599664294900994
-0.07656601717798209	0.0013564613768470382	0.003866730734579127	0.01582872182135843	0.1252777978617067	0.9031573735888182	0.6223746325448508	0.051232101454839786	0.008630746894526125	0.002483561075949163	0.0009589074475160363
-0.0764660171779821	0.0013552925379263438	0.0038638114876240553	0.015820104677288723	0.12525637439561746	0.9020177287100785	0.6238182030824955	0.051220536211609574	0.00862324540145372	0.002480991160464399	0.000957858951068251
-0.07636601717798211	0.001354117505555248	0.0038608695681705235	0.01581137973902934	0.1252348492099804	0.900883183054107	0.625269851129559	0.05121014957073923	0.00861589024419896	0.0024784543159123585	0.0009568210723623954
-0.07626601717798209	0.0013529364755801468	0.0038579054111414412	0.0158025476034942	0.12521320660021076	0.8997539832849777	0.6267293976538603	0.05120094139765055	0.008608682044662532	0.002475950823719113	0.0009557939413447586
-0.0761660171779821	0.0013517496454564218	0.0038549194587313425	0.015793608909974638	0.12519143102126462	0.8986303711294334	0.6281966609301965	0.05119291152056981	0.00860162140791619	0.002473480959591042	0.0009547776857078224
-0.07606601717798209	0.0013505572141688739	0.003851912160202651	0.01578456433972301	0.1251695070923379	0.8975125834055523	0.629671456529269	0.05118605973132078	0.008594708922486049	0.0024710449935784087	0.0009537724309063622
-0.0759660171779821	0.0013493593821526566	0.0038488839716807476	0.015775414615519984	0.1251474196015146	0.896400852053243	0.6311535973081093	0.05118038578606976	0.00858794516063269	0.002468643190139408	0.0009527783001740699
-0.07586601717798211	0.001348156351214551	0.003845835355948304	0.01576616050122603	0.1251251535103621	0.8952954041664667	0.6326428934020931	0.05117588940602432	0.008581330678627774	0.002466275808204616	0.0009517954145406402
-0.07576601717798209	0.001346948324454738	0.003842766782238864	0.01575680280131808	0.12510269395847343	0.8941964620270902	0.6341391522185422	0.05117257027808515	0.00857486601702739	0.002463943101241735	0.0009508238928492928
-0.0756660171779821	0.0013457355061890252	0.003839678726029879	0.015747342360410685	0.1250800262679491	0.8931042431402983	0.6356421784319929	0.05117042805545169	0.008568551700941637	0.002461645317320534	0.0009498638517747579
-0.07556601717798209	0.0013445181018717008	0.0038365716688352793	0.015737780062763038	0.12505713594782733	0.8920189602714316	0.6371517739811785	0.05116946235818145	0.008562388240300528	0.00245938269917808	0.0009489154058415893
-0.0754660171779821	0.001343296318018875	0.0038334460979977275	0.0157281168317719	0.12503400869844858	0.8909408214842034	0.6386677380677347	0.05116967277370327	0.008556376130115957	0.002457155484283968	0.0009479786674428851
-0.07536601717798211	0.0013420703621325003	0.0038303025064808124	0.01571835362945054	0.12501063041576313	0.889870030180195	0.6401898671567379	0.05117105885728579	0.0085505158507399	0.002454963904905714	0.0009470537468593125
-0.07526601717798209	0.0013408404426250436	0.003827141392660934	0.015708491455894598	0.12498698719557301	0.8888067851395262	0.6417179549790595	0.051173620132459643	0.008544807868118329	0.0024528081881740648	0.0009461407522784555
-0.0751660171779821	0.0013396067687448505	0.003823963260119641	0.015698531348735337	0.12496306533771	0.8877512805626375	0.6432517925356194	0.05117735609139452	0.008539252634041141	0.0024506885561483105	0.0009452397898144176
-0.07506601717798209	0.0013383695505022133	0.0038207686174359682	0.01568847438257995	0.12493885135014715	0.8867037061131172	0.644791168103578	0.05118226619523264	0.008533850586387745	0.0024486052258814333	0.0009443509635277027
-0.0749660171779821	0.0013371289985962338	0.0038175579779790763	0.0156783216684403	0.12491433195303987	0.8856642469614449	0.6463358672444992	0.051188349874375504	0.008528602149368342	0.0024465584094851413	0.0009434743754452859
-0.07486601717798211	0.0013358853243424945	0.003814331859701539	0.015668074353150017	0.12488949408269952	0.8846330838296409	0.6478856728145321	0.05119560652872811	0.008523507733760777	0.002444548314194618	0.0009426101255809228
-0.07476601717798209	0.0013346387396014831	0.0038110907849330344	0.015657733618770552	0.12486432489549087	0.8836103930366903	0.6494403649766718	0.05120403552789757	0.008518567737142779	0.002442575142433075	0.0009417583119555968
-0.0746660171779821	0.0013333894567079674	0.0038078352801748953	0.015647300681986605	0.12483881177166055	0.882596346544708	0.6509997212151138	0.05121363621134914	0.00851378254411982	0.002440639091875906	0.0009409190306181367
-0.07456601717798209	0.001332137688401184	0.003804565875895405	0.01563677679349127	0.12481294231908353	0.8815911120057565	0.6525635163517657	0.051224407888516954	0.00850915252654806	0.0024387403555145436	0.0009400923756659732
-0.0744660171779821	0.0013308836477559395	0.003801283106325981	0.01562616323736185	0.12478670437693835	0.8805948528092592	0.6541315225649416	0.05123634983887308	0.00850467804375288	0.0024368791217198632	0.0009392784392659713
-0.07436601717798211	0.0013296275481147115	0.0037979875092585525	0.015615461330425922	0.12476008601929696	0.8796077281299242	0.6557035094102885	0.051249461311951454	0.008500359442742307	0.002435055574305133	0.0009384773116753618
-0.07426601717798209	0.0013283696030206144	0.0037946796258438793	0.015604672421618941	0.1247330755586361	0.8786298929761495	0.6572792438439752	0.051263741527329834	0.008496197058415696	0.0024332698925884455	0.0009376890812627302
-0.0741660171779821	0.001327110026151439	0.003791360000391341	0.015593797891333855	0.12470566154926724	0.8776614982388216	0.658858490248188	0.051279189674569	0.008492191213767653	0.0024315222514546945	0.000936913834529052
-0.07406601717798211	0.0013258490312546116	0.0037880291801698973	0.015582839150762076	0.12467783279067612	0.8767026907404483	0.6604410104589551	0.05129580491310815	0.008488342220086731	0.0024298128214168195	0.0009361516561287264
-0.0739660171779821	0.0013245868320832532	0.0037846877152106703	0.015571797641228036	0.12464957833078226	0.8757536132845899	0.6620265637963562	0.05131358637211996	0.008484650377149384	0.0024281417686765707	0.0009354026288906392
-0.07386601717798211	0.0013233236423332005	0.0037813361581109477	0.015560674833515985	0.12462088746910462	0.8748144047055171	0.6636149070971186	0.05133253315032045	0.008481115973408533	0.002426509255184526	0.0009346668338391671
-0.07376601717798209	0.001322059675581186	0.0037779750638398707	0.015549472227191196	0.12459174975984132	0.8738851999180398	0.6652057947496598	0.05135264431573982	0.00847773928617733	0.0024249154386994797	0.0009339443502151848
-0.0736660171779821	0.0013207951452239844	0.003774604989545844	0.01553819134991451	0.12456215501485407	0.872966129967474	0.6667989787315878	0.05137391890544912	0.008474520581807584	0.0024233604728470188	0.0009332352554969614
-0.07356601717798211	0.001319530264418735	0.003771226494365842	0.015526833756752097	0.12453209330656134	0.8720573220796781	0.6683942086496899	0.05139635592524675	0.008471460115863038	0.002421844507177395	0.0009325396254210503
-0.0734660171779821	0.0013182652460243217	0.003767840139236526	0.015515401029479464	0.12450155497073702	0.871158899711128	0.6699912317824345	0.051419954349302216	0.008468558133287446	0.002420367687222626	0.0009318575340030064
-0.0733660171779821	0.0013170003025438912	0.00376444648670726	0.015503894775881644	0.12447053060921016	0.8702709825989761	0.671589793125015	0.05144471311975995	0.008465814868567333	0.0024189301545526876	0.0009311890535580593
-0.07326601717798209	0.001315735646068477	0.003761046100755454	0.015492316629048843	0.12443901109246933	0.8693936868110489	0.6731896354369459	0.05147063114630053	0.008463230545889456	0.002417532046830918	0.0009305342547216121
-0.0731660171779821	0.0013144714882218007	0.0037576395466037598	0.015480668246668761	0.12440698756216498	0.8685271247957601	0.6747904992922286	0.0514977073056624	0.008460805379293014	0.00241617349786852	0.0009298932064696392
-0.07306601717798211	0.0013132080401061495	0.0037542273905395904	0.015468951310315232	0.12437445143351376	0.8676714054318696	0.6763921231321283	0.05152594044112148	0.008458539572816427	0.002414854637678147	0.000929265976138884
-0.0729660171779821	0.0013119455122494982	0.003750810199736921	0.015457167524735239	0.12434139439759768	0.8668266340780855	0.6779942433205379	0.05155532936193149	0.008456433320638742	0.002413575592526512	0.0009286526294469191
-0.0728660171779821	0.0013106841145537253	0.0037473885420803406	0.01544531861713237	0.12430780842356026	0.8659929126224356	0.6795965942019582	0.05158587284272228	0.00845448680721562	0.002412336484986142	0.0009280532305120003
-0.07276601717798209	0.0013094240562439897	0.0037439629859915757	0.015433406336449344	0.12427368576069786	0.865170339531407	0.6811989081621064	0.051617569622859086	0.008452700207409933	0.002411137433985984	0.00092746784187271
-0.0726660171779821	0.0013081655458193355	0.0037405341002584073	0.015421432452648948	0.12423901894044824	0.8643590098988202	0.6828009156911721	0.051650418405762163	0.008451073686616977	0.0024099785548611767	0.0009268965245074193
-0.07256601717798211	0.0013069087910044174	0.003737102453866049	0.015409398755993833	0.1242038007782645	0.8635590154943504	0.6844023454496658	0.051684417858184215	0.008449607400884001	0.002408859959401642	0.0009263393378534851
-0.0724660171779821	0.0013056539987024007	0.003733668615831195	0.015397307056326174	0.12416802437538661	0.8627704448117592	0.6860029243369328	0.05171956660945033	0.008448301497024446	0.0024077817558996787	0.0009257963398262397
-0.0723660171779821	0.001304401374949079	0.0037302331550385617	0.015385159182347072	0.12413168312050189	0.8619933831167444	0.6876023775622903	0.051755863250657605	0.008447156112726685	0.0024067440491965016	0.0009252675868376949
-0.07226601717798209	0.0013031511248681059	0.0037267966400800967	0.015372956980895846	0.12409477069129367	0.8612279124943677	0.6892004287187697	0.051793306333834596	0.008446171376657069	0.002405746940727673	0.0009247531338149902
-0.0721660171779821	0.0013019034526274638	0.003723359639096868	0.0153607023162311	0.12405728105587922	0.8604741118961129	0.6907967998594958	0.0518318943710625	0.008445347408557636	0.0024047905285673452	0.0009242530342186165
-0.07206601717798211	0.0013006585613970483	0.0037199227196236606	0.015348397069311803	0.12401920847413671	0.8597320571864671	0.6923912115766504	0.05187162583355662	0.008444684319338282	0.0024038749074714997	0.0009237673400602436
-0.0719660171779821	0.0012994166533074525	0.003716486448436307	0.015336043137080646	0.12398054749891756	0.8590018211890385	0.6939833830830234	0.051912499150709134	0.008444182211163196	0.0024030001689199568	0.0009232961019203686
-0.0718660171779821	0.001298177929409922	0.003713051391401961	0.015323642431749052	0.12394129297714454	0.8582834737322298	0.695573032296131	0.05195451270909265	0.008443841177531877	0.002402166401157173	0.0009228393689655736
-0.07176601717798209	0.0012969425896374436	0.0037096181133318713	0.015311196880084614	0.12390144005079815	0.857577081694348	0.6971598759248839	0.05199766485142611	0.008443661303354704	0.002401373689232023	0.0009223971889655114
-0.0716660171779821	0.001295710832766981	0.0037061871778373326	0.015298708422700964	0.12386098415778453	0.8568827090482307	0.6987436295587508	0.05204195387550095	0.008443642665022595	0.0024006221150361675	0.0009219696083095315
-0.07156601717798211	0.0012944828563828843	0.0037027591471881197	0.01528617901335088	0.12381992103269103	0.8562004169053282	0.700324007759427	0.05208737803306994	0.00844378533047152	0.0023999117573413847	0.0009215566720229909
-0.0714660171779821	0.0012932588568414748	0.003699334582174299	0.015273610618222784	0.12377824670742277	0.8555302635592079	0.7019007241549472	0.0521339355286975	0.00844408935924098	0.0023992426918355873	0.0009211584237832236
-0.0713660171779821	0.0012920390292366275	0.003695914041970416	0.015261005215240958	0.12373595751172786	0.8548723045285285	0.70347349153622	0.0521816245185728	0.008444554802527385	0.002398614991157631	0.0009207749059351328
-0.07126601717798209	0.0012908235673666554	0.003692498084002939	0.015248364793369709	0.12369305007359886	0.854226592599379	0.7050420219559245	0.05223044310928348	0.00844518170323142	0.0023980287249308627	0.0009204061595064356
-0.0711660171779821	0.001289612663702132	0.0036890872638204036	0.015235691351921998	0.12364952131956446	0.853593177867059	0.7066060268297503	0.05228038935655391	0.008445970096000026	0.0023974839597954273	0.000920052224222563
-0.07106601717798211	0.001288406509354969	0.0036856821349667717	0.015222986899872872	0.12360536847486045	0.8529721077772364	0.7081652170399139	0.05233146126394457	0.008446920007262824	0.0023969807594392428	0.0009197131385211173
-0.0709660171779821	0.0012872052940484488	0.0036822832488573117	0.015210253455177802	0.12356058906348555	0.8523634271664915	0.7097193030408974	0.052383656781515055	0.00844803145526285	0.002396519184627784	0.0009193889395660015
-0.0708660171779821	0.0012860092060884634	0.003678891154657783	0.015197493044096415	0.12351518090813865	0.8517671783022196	0.7112679949673814	0.05243697380445008	0.008449304450081789	0.002396099293232516	0.0009190796632611557
-0.07076601717798209	0.0012848184323356973	0.0036755063991664233	0.01518470770052183	0.1234691421300426	0.8511834009219093	0.7128110027442717	0.05249141017164818	0.008450738993659484	0.0023957211402579727	0.0009187853442638616
-0.0706660171779821	0.0012836331581789738	0.003672129526698775	0.015171899465315667	0.12342247114864709	0.8506121322717743	0.7143480361987805	0.05254696366427484	0.008452335079808082	0.0023953847778676674	0.0009185060159976591
-0.07056601717798211	0.0012824535675095533	0.0036687610789756056	0.015159070385649533	0.12337516668121955	0.8500534071447223	0.7158788051745097	0.05260363200427887	0.008454092694220377	0.002395090255408551	0.0009182417106648549
-0.0704660171779821	0.0012812798426965193	0.003665401595013546	0.01514622251435276	0.12332722774231744	0.8495072579176792	0.7174030196474187	0.05266141285287233	0.008456011814472647	0.0023948376194341723	0.0009179924592586189
-0.0703660171779821	0.001280112164563139	0.0036620516110189524	0.015133357909266721	0.12327865364314756	0.8489737145882473	0.7189203898436566	0.0527203038089763	0.008458092410022038	0.0023946269137265757	0.0009177582915746576
-0.07026601717798209	0.0012789507123642492	0.0036587116602843682	0.01512047863260625	0.12322944399080869	0.8484528048106876	0.720430626359139	0.052780302407629	0.008460334442198224	0.00239445817931673	0.0009175392362224289
-0.0701660171779821	0.0012777956637645667	0.0036553822730879385	0.015107586750327723	0.12317959868741822	0.8479445539312332	0.7219334402808029	0.05284140611836003	0.008462737864189428	0.0023943314545037276	0.0009173353206359702
-0.07006601717798211	0.0012766471948180687	0.003652063976595923	0.015094684331505445	0.12312911792913332	0.8474489850227513	0.7234285433094748	0.05290361234353028	0.008465302621023218	0.0023942467748725503	0.0009171465710842605
-0.06996601717798209	0.0012755054799481942	0.00364875729476765	0.01508177344771415	0.1230780022050466	0.8469661189186859	0.7249156478842066	0.05296691841663539	0.008468028649541444	0.002394204173310526	0.0009169730126811406
-0.0698660171779821	0.0012743706919290843	0.003645462748263749	0.015068856172420595	0.12302625229598256	0.8464959742463629	0.7263944673080573	0.0530313216005763	0.008470915878369607	0.0023942036800223376	0.0009168146693948004
-0.06976601717798209	0.0012732430018676552	0.0036421808543569212	0.015055934580382348	0.12297386927317532	0.8460385674595987	0.7278647158751735	0.053096819085895974	0.008473964227880987	0.002394245322543792	0.0009166715640568006
-0.0696660171779821	0.0012721225791866306	0.0036389121268455057	0.015043010747054717	0.12292085449683857	0.8455939128706336	0.7293261089990839	0.053163407988981386	0.008477173610155011	0.0023943291257540345	0.0009165437183706452
-0.06956601717798211	0.0012710095916084138	0.0036356570759699127	0.015030086748006124	0.12286720961462504	0.845162022681377	0.7307783633421058	0.0532310853502331	0.008480543928930022	0.0023944551118865536	0.0009164311529198823
-0.06946601717798209	0.001269904205139872	0.003632416208331804	0.015017164658342016	0.12281293655998336	0.8447429070139973	0.732221196945783	0.05329984813220213	0.008484075079550813	0.002394623300538726	0.0009163338871757761
-0.0693660171779821	0.0012688065840578558	0.0036291900268158174	0.015004246552136804	0.12275803755040147	0.8443365739408173	0.7336543293621793	0.0533696932176937	0.008487766948910406	0.0023948337086799063	0.0009162519395044562
-0.06926601717798209	0.001267716890895692	0.003625979030514184	0.014991334501875285	0.12270251508554893	0.8439430295135438	0.735077481786004	0.053440617407839223	0.008491619415386495	0.002395086350658269	0.0009161853271736592
-0.0691660171779821	0.0012666352864303435	0.0036227837146538297	0.014978430577901915	0.12264637194531552	0.8435622777918211	0.7364903771873764	0.05351261742013681	0.008495632348772295	0.0023953812382060936	0.0009161340663589347
-0.06906601717798211	0.0012655619296704326	0.003619604570526074	0.014965536847879954	0.12258961118774413	0.8431943208711254	0.7378927404451674	0.05358568988646046	0.008499805610202015	0.002395718380443799	0.000916098172149433
-0.06896601717798209	0.0012644969778450661	0.003616442085419195	0.014952655376259226	0.12253223614686697	0.8428391589099943	0.739284298480772	0.05365983135103942	0.008504139052070871	0.0023960977838824813	0.0009160776585531681
-0.0688660171779821	0.001263440586393285	0.0036132967425530913	0.014939788223752887	0.1224742504304396	0.8424967901565827	0.7406647803921861	0.05373503826840532	0.008508632517949526	0.002396519452425083	0.0009160725385018248
-0.06876601717798209	0.0012623929089543454	0.0036101690210167633	0.014926937446823538	0.1224156579175773	0.8421672109745798	0.7420339175882842	0.053811307001312335	0.008513285842493347	0.002396983387366116	0.0009160828238550642
-0.0686660171779821	0.0012613540973586967	0.003607059395708186	0.014914105097178821	0.122356462756297	0.8418504158684644	0.7433914439231587	0.053888633818626	0.008518098851345962	0.0023974895873900763	0.0009161085254043597
-0.06856601717798211	0.0012603243016196112	0.0036039683372765907	0.014901293221276002	0.12229666936096148	0.8415463975081177	0.744737095830393	0.05396701489318477	0.008523071361037613	0.00239803804856829	0.0009161496528763182
-0.06846601717798209	0.0012593036699255222	0.0036008963120671596	0.014888503859836385	0.12223628240963787	0.8412551467528125	0.7460706124571489	0.05404644629963391	0.00852820317887813	0.0023986287643545504	0.0009162062149355578
-0.0683660171779821	0.0012582923486329494	0.003597843782067921	0.014875739047368929	0.12217530684135598	0.8409766526745328	0.747391735797906	0.054126924012231	0.008533494102844458	0.002399261725579158	0.0009162782191870086
-0.06826601717798209	0.0012572904822601774	0.003594811204859228	0.01486300081170314	0.12211374785328578	0.8407109025806996	0.748700210827777	0.05420844390262569	0.008538943921462856	0.002399936920441659	0.0009163656721778223
-0.0681660171779821	0.0012562982134814108	0.003591799033565285	0.014850291173532398	0.12205161089782617	0.8404578820362741	0.7499957856352022	0.054291001737613497	0.008544552413685869	0.0024006543345021663	0.0009164685793986967
-0.06806601717798211	0.0012553156831215536	0.003588807716807814	0.014837612145965474	0.1219889016796039	0.840217574885213	0.7512782115539274	0.05437459317686369	0.008550319348763737	0.002401413950671179	0.0009165869452847447
-0.06796601717798209	0.0012543430301516624	0.003585837698662221	0.014824965734088955	0.12192562615239988	0.839989963271375	0.7525472432941317	0.05445921377062432	0.008556244486111007	0.002402215749198137	0.000916720773215867
-0.0678660171779821	0.001253380391684794	0.0035828894186155234	0.014812353934538265	0.12186179051598502	0.8397750276587684	0.7538026390725331	0.0545448589574016	0.00856232757516734	0.0024030597076584305	0.0009168700655165832
-0.06776601717798211	0.001252427902972492	0.0035799633115265756	0.014799778735078876	0.12179740121288138	0.8395727468512563	0.755044160741381	0.05463152406161788	0.008568568355253423	0.002403945800939086	0.0009170348234554206
-0.0676660171779821	0.0012514856974017478	0.003577059807588232	0.014787242114196717	0.12173246492505148	0.839383098011667	0.7562715739161737	0.054719204291247416	0.008574966555421622	0.002404874001223007	0.0009172150472437401
-0.06756601717798211	0.00125055390649246	0.0035741793322915175	0.014774746040698243	0.12166698857050515	0.8392060566803052	0.7574846481019634	0.054807894735430844	0.008581521894301449	0.002405844277971806	0.0009174107360341093
-0.06746601717798209	0.0012496326598953433	0.003571322306391796	0.014762292473320077	0.12160097929984313	0.8390415967929499	0.7586831568181213	0.054897590362069044	0.008588234079939689	0.002406856597907236	0.0009176218879181186
-0.0673660171779821	0.0012487220853903338	0.003568489145876628	0.014749883360347828	0.12153444449272414	0.8388896906982364	0.7598668777214244	0.054988286015398735	0.008595102809635791	0.0024079109249912647	0.0009178484999237323
-0.06726601717798211	0.001247822308885379	0.0035656802619357456	0.014737520639244966	0.1214673917542702	0.8387503091745532	0.7610355927273417	0.05507997641354951	0.008602127769771754	0.0024090072204046476	0.0009180905680121207
-0.0671660171779821	0.0012469334544156806	0.0035628960609325653	0.014725206236290297	0.1213998289114043	0.8386234214463526	0.762189088129349	0.05517265614608311	0.008609308635637325	0.002410145442524209	0.0009183480870739782
-0.0670660171779821	0.0012460556441432934	0.0035601369443775963	0.014712942066225358	0.12133176400912714	0.8385089951999642	0.7633271547162012	0.055266319671517905	0.008616645071249809	0.0024113255468986468	0.0009186210509253323
-0.06696601717798209	0.0012451889983571402	0.003557403308903468	0.014700730031910858	0.12126320530673308	0.8384069965988883	0.7644495878869636	0.05536096131483712	0.008624136729169292	0.002412547486223031	0.0009189094523028617
-0.0668660171779821	0.0012443336354733625	0.0035546955462415534	0.014688572023992178	0.1211941612739698	0.838317390298572	0.7655561877637295	0.05545657526498387	0.008631783250308528	0.0024138112103118	0.0009192132828586963
-0.06676601717798211	0.001243489672035961	0.0035520140432003474	0.014676469920574479	0.12112464058714098	0.838240139460686	0.7666467593018632	0.055553155572344096	0.00863958426373824	0.0024151166660704828	0.0009195325331547012
-0.0666660171779821	0.0012426572227178761	0.0035493591816451874	0.014664425586906235	0.12105465212516034	0.8381752057669466	0.7677211123976568	0.05565069614621702	0.008647539386487338	0.0024164637974659754	0.0009198671926562641
-0.0665660171779821	0.001241836400322238	0.0035467313384795526	0.014652440875071903	0.12098420496554836	0.8381225494324259	0.7687790619932803	0.05574919075227661	0.00865564822333844	0.0024178525454954473	0.0009202172497255823
-0.06646601717798209	0.001241027315783961	0.003544130885627798	0.014640517623694135	0.12091330838039176	0.8380821292184195	0.7698204281789023	0.05584863301002424	0.00866391036661858	0.0024192828481539243	0.0009205826916144177
-0.0663660171779821	0.0012402300781716121	0.003541558190019333	0.014628657657643571	0.12084197183224796	0.8380539024448475	0.7708450362918576	0.055949016390233364	0.0086723253959852	0.0024207546404004885	0.00092096350445639
-0.06626601717798211	0.0012394447946894795	0.00353901361357398	0.01461686278775821	0.12077020497001269	0.8380378250022323	0.7718527170127587	0.056050334212388545	0.008680892878207397	0.0024222678541230094	0.0009213596732586952
-0.0661660171779821	0.0012386715706799202	0.0035364975131887315	0.014605134810570979	0.12069801762474633	0.8380338513632284	0.7728433064584437	0.056152579642121676	0.00868961236694277	0.0024238224181017667	0.0009217711818934122
-0.0660660171779821	0.0012379105096258565	0.00353401024072573	0.014593475508045833	0.1206254198054632	0.8380419345937411	0.7738166462716314	0.056255745688642306	0.008698483402509375	0.002425418257971428	0.0009221980130882103
-0.06596601717798209	0.0012371617131535502	0.0035315521430014747	0.014581886647322054	0.1205524216948826	0.8380620263636328	0.7747725837072151	0.05635982520216989	0.008707505511653448	0.0024270552961819466	0.0009226401484166197
-0.0658660171779821	0.0012364252810354534	0.0035291235617770397	0.014570369980467197	0.12047903364515189	0.8380940769570532	0.7757109717150762	0.05646481087136453	0.008716678207312678	0.002428733451958015	0.0009230975682877939
-0.06576601717798211	0.0012357013111932822	0.0035267248337494442	0.014558927244237161	0.12040526617353682	0.8381380352823453	0.7766316690192928	0.05657069522076033	0.008726000988374805	0.002430452641257118	0.0009235702519357336
-0.0656660171779821	0.0012349898997012349	0.003524356290544166	0.014547560159845605	0.12033112995808526	0.8381938488816271	0.777534540193732	0.056677470608202864	0.00873547333943246	0.0024322127767264752	0.0009240581774080579
-0.0655660171779821	0.0012342911407892737	0.0035220182587083998	0.014536270432739563	0.1202566358332628	0.8382614639399723	0.7784194557338506	0.056785129222291564	0.008745094730532997	0.0024340137676584403	0.0009245613215542463
-0.06546601717798209	0.0012336051268466014	0.003519711059705487	0.01452505975238445	0.12018179478557339	0.8383408252942873	0.7792862921246876	0.056893663079830556	0.008754864616925097	0.0024358555199448504	0.0009250796600134225
-0.0653660171779821	0.0012329319484251366	0.0035174350099100994	0.014513929792054995	0.12010661794914898	0.8384318764417956	0.7801349319049242	0.05700306402328786	0.008764782438800318	0.002437737936029827	0.0009256131672015921
-0.06526601717798211	0.0012322716942431502	0.0035151904206043353	0.014502882208634675	0.12003111660132978	0.8385345595482587	0.780965263726995	0.05711332371826693	0.00877484762103149	0.0024396609148615834	0.0009261618162984638
-0.0651660171779821	0.0012316244511889221	0.0035129775979745067	0.014491918642422174	0.1199553021582266	0.8386488154558503	0.781777182413107	0.05722443365099082	0.008785059572906598	0.0024416243518427033	0.0009267255792337059
-0.0650660171779821	0.0012309903043244473	0.003510796843108841	0.014481040716944607	0.1198791861702695	0.8387745836907432	0.7825705890071875	0.05733638512580229	0.008795417687859134	0.0024436281387793866	0.0009273044266727865
-0.06496601717798209	0.0012303693368891338	0.003508648451995639	0.014470250038777877	0.11980278031774474	0.8389118024704095	0.7833453908226334	0.05744916926268039	0.008805921343194564	0.002445672163829301	0.0009278983280022701
-0.0648660171779821	0.001229761630303625	0.003506532715522374	0.014459548197373967	0.11972609640632688	0.8390604087106589	0.7841015014858592	0.057562776994778735	0.008816569899813307	0.002447756311448308	0.0009285072513146851
-0.06476601717798211	0.0012291672641734765	0.003504449919475091	0.01444893676489466	0.11964914636260002	0.839220338032392	0.7848388409755672	0.057677199065983606	0.008827362701929947	0.0024498804623359015	0.0009291311633928974
-0.0646660171779821	0.0012285863162929751	0.003502400344538663	0.01443841729605219	0.11957194222958142	0.8393915247681618	0.7855573356577304	0.05779242602849822	0.008838299076789251	0.0024520444933795503	0.0009297700296940097
-0.0645660171779821	0.0012280188626487697	0.0035003842662972655	0.01442799132795526	0.11949449616223613	0.8395739019684152	0.7862569183162029	0.05790844824045163	0.008849378334378582	0.0024542482775977187	0.0009304238143327811
-0.06446601717798209	0.0012274649774235856	0.0034984019552355508	0.014417660379962527	0.11941682042299896	0.8397674014076124	0.786937528178996	0.058025255863538475	0.008860599767137458	0.0024564916840818895	0.0009310924800646199
-0.0643660171779821	0.0012269247329998536	0.0034964536767401163	0.014407425953540666	0.11933892737729453	0.8399719535900608	0.7875991109401345	0.05814283886068908	0.00887196264966353	0.002458774577937289	0.0009317759882680689
-0.06426601717798211	0.0012263981999632136	0.003494539691101392	0.014397289532129737	0.11926082948906556	0.8401874877556088	0.7882416187771132	0.05826118699377405	0.008883466238416002	0.0024610968202225976	0.0009324742989268711
-0.0641660171779821	0.0012258854471059993	0.0034926602535159117	0.01438725258101285	0.1191825393163051	0.8404139318851216	0.7888650103639308	0.05838028982134487	0.00889510977141606	0.002463458267888424	0.0009331873706115591
-0.0640660171779821	0.0012253865414306021	0.0034908156140887577	0.014377316547192197	0.11910406950659924	0.8406512127058198	0.789469250879678	0.0585001366964142	0.008906892467944332	0.0024658587737148422	0.0009339151604606283
-0.06396601717798209	0.0012249015481527387	0.003489006017836319	0.014367482859270269	0.11902543279268364	0.8408992556964513	0.7900543120127326	0.05862071676427844	0.00891881352823621	0.002468298186247751	0.0009346576241612285
-0.0638660171779821	0.0012244305307045934	0.0034872317046893125	0.01435775292733608	0.11894664198800727	0.8411579850923142	0.7906201719604846	0.05874201896038354	0.008930872133174384	0.0024707763497341688	0.0009354147159294582
-0.06376601717798211	0.0012239735507378017	0.00348549290949586	0.014348128142856097	0.11886770998231397	0.8414273238901779	0.7911668154246762	0.058864032008238996	0.008943067443979099	0.002473293104056596	0.0009361863884901981
-0.06366601717798209	0.001223530668126364	0.003483789862024808	0.014338609878570729	0.11878864973724385	0.84170719385307	0.7916942336023391	0.0589867444173829	0.008955398601896493	0.002475848284666284	0.0009369725930565325
-0.0635660171779821	0.0012231019409692841	0.003482122786969012	0.014329199488395023	0.1187094742819475	0.8419975155149719	0.7922024241723549	0.05911014448139851	0.008967864727884632	0.0024784417225155973	0.0009377732793087767
-0.06346601717798209	0.001222687425593188	0.003480491903948748	0.014319898307323529	0.11863019670872417	0.8422982081854372	0.7926913912776626	0.05923422027598763	0.008980464922297999	0.002481073243989298	0.0009385883953730386
-0.0633660171779821	0.0012222871765546512	0.003478897427515084	0.014310707651340116	0.11855083016868108	0.8426091899541304	0.7931611455031703	0.05935895965710351	0.00899319826457008	0.002483742670835069	0.0009394178877994227
-0.06326601717798211	0.0012219012466423453	0.003477339567153355	0.01430162881733157	0.11847138786741798	0.8429303776952961	0.7936117038493659	0.059484350259144794	0.009006063812894611	0.002486449820092997	0.0009402617015398167
-0.06316601717798209	0.0012215296868790684	0.0034758185272863035	0.014292663083005063	0.11839188306073298	0.843261687072222	0.79404308970172	0.0596103794932159	0.009019060603905556	0.002489194504024275	0.0009411197799252961
-0.0630660171779821	0.0012211725465235044	0.0034743345072773125	0.014283811706809726	0.1183123290503595	0.8436030325416259	0.7944553327959007	0.059737034545454086	0.009032187652355732	0.0024919765300389744	0.000941992064643135
-0.06296601717798209	0.0012208298730717183	0.003472887701433566	0.014275075927861423	0.11823273917973201	0.8439543273580616	0.7948484691788507	0.05986430237542973	0.00904544395079474	0.002494795700623044	0.0009428784957134515
-0.0628660171779821	0.0012205017122585294	0.0034714782990087514	0.014266456965871479	0.11815312682977569	0.844315483578299	0.7952225411658093	0.05999216971461973	0.009058828469246091	0.0024976518132645694	0.0009437790114654895
-0.06276601717798211	0.001220188108058559	0.0034701064842058097	0.014257956021078325	0.11807350541473557	0.8446864120657462	0.7955775972933313	0.0601206230649606	0.009072340154883791	0.0025005446603792534	0.0009446935485135349
-0.06266601717798209	0.0012198891026870815	0.003468772436179376	0.01424957427418223	0.11799388837803296	0.8450670224948513	0.7959136922683561	0.0602496486974807	0.009085977931708554	0.0025034740292351355	0.0009456220417324919
-0.0625660171779821	0.0012196047366005726	0.003467476329037766	0.014241312886283322	0.11791428918815554	0.8454572233555865	0.7962308869134308	0.06037923265101842	0.00909974070022405	0.002506439701876646	0.0009465644242331235
-0.062466017177982086	0.0012193350484970176	0.0034662183318449496	0.014233172998821925	0.11783472133458779	0.8458569219579702	0.7965292481081455	0.06050936073102854	0.009113627337113158	0.0025094414550481453	0.000947520627336958
-0.0623660171779821	0.0012190800753159633	0.003464998608621884	0.014225155733521943	0.1177551983237716	0.8462660244366408	0.7968088487268652	0.060640018508478624	0.009127636694914554	0.002512479060116645	0.0009484905805508771
-0.06226601717798211	0.001218839852238244	0.003463817318347711	0.014217262192336409	0.11767573367511036	0.8466844357555399	0.7970697675728508	0.06077119131884113	0.009141767601700164	0.002515552282994184	0.00094947421154141
-0.06216601717798209	0.0012186144126854466	0.0034626746149603394	0.014209493457395347	0.11759634091700591	0.8471120597126669	0.7973120893088382	0.06090286426118341	0.009156018860753014	0.0025186608840594596	0.0009504714461087215
-0.0620660171779821	0.001218403788319064	0.0034615706473567153	0.01420185059095569	0.11751703358293955	0.8475487989449589	0.7975359043842174	0.06103502219735889	0.009170389250246555	0.0025218046180792274	0.0009514822081603173
-0.061966017177982086	0.0012182080090393402	0.003460505559392608	0.01419433463535358	0.11743782520759158	0.8479945549332726	0.7977413089588389	0.06116764975130456	0.009184877522925093	0.002524983234129027	0.0009525064196844827
-0.0618660171779821	0.00121802710298383	0.003459479489881842	0.014186946612957718	0.11735872932300516	0.8484492280075255	0.797928404823621	0.061300731308445426	0.009199482405786007	0.0025281964755136653	0.0009535440007234686
-0.06176601717798211	0.0012178610965255727	0.0034584925725950955	0.014179687526125135	0.117279759454787	0.8489127173519708	0.7980972993179972	0.0614342510152126	0.00921420259976376	0.0025314440796873486	0.0009545948693464195
-0.06166601717798209	0.0012177100142710382	0.0034575449362579873	0.01417255835715779	0.11720092911835754	0.8493849210106518	0.798248105244361	0.06156819277867589	0.009229036779415977	0.002534725778173418	0.0009556589416220883
-0.0615660171779821	0.0012175738790576147	0.0034566367045487626	0.014165560068260679	0.11712225181524251	0.8498657358929983	0.7983809407795741	0.06170254026629593	0.009243983592612241	0.002538041296483958	0.000956736131591311
-0.061466017177982085	0.0012174527119508942	0.0034557679960952633	0.014158693601501656	0.11704374102940726	0.8503550577796659	0.7984959293836994	0.061837276905799474	0.009259041660225377	0.0025413903540391558	0.0009578263512392988
-0.061366017177982096	0.001217346532241476	0.003454938924471297	0.014151959878771117	0.11696541022364118	0.8508527813285255	0.7985931997060066	0.061972385885179726	0.009274209575825912	0.0025447726640865217	0.0009589295104677345
-0.06126601717798211	0.0012172553574415208	0.0034541495981923395	0.014145359801743813	0.11688727283598233	0.8513588000809189	0.798672885488437	0.06210785015282747	0.009289485905379844	0.002548187933620011	0.0009600455170666993
-0.06116601717798209	0.001217179203280904	0.0034534001207105064	0.014138894251840398	0.11680934227619405	0.8518730064681007	0.7987351254665922	0.0622436524177947	0.009304869186950155	0.0025516358632991566	0.000961174276686449
-0.0610660171779821	0.0012171180837029967	0.003452690590408968	0.014132564090190003	0.11673163192228359	0.8523952918179544	0.7987800632683906	0.06237977515019491	0.009320357930402095	0.0025551161473682323	0.0009623156928090344
-0.06096601717798211	0.0012170720108601342	0.0034520211005954608	0.014126370157593264	0.11665415511707512	0.852925546361965	0.7988078473105082	0.06251620058174424	0.00933595061711327	0.0025586284735754717	0.0009634696667198408
-0.060866017177982096	0.0012170409951086174	0.0034513917394951407	0.014120313274485308	0.11657692516481995	0.8534636592424214	0.7988186306927167	0.06265291070644459	0.009351645699687687	0.002562172523092389	0.0009646360974789583
-0.06076601717798211	0.0012170250450034422	0.0034508025902426683	0.014114394240899249	0.11649995532786667	0.854009518519968	0.7988125710902613	0.06278988728141532	0.009367441601675438	0.0025657479704334985	0.0009658148818925504
-0.06066601717798209	0.00121702416729258	0.003450253730873447	0.01410861383642922	0.11642325882337065	0.8545630111813858	0.7987898306443795	0.06292711182787417	0.009383336717297502	0.0025693544833761003	0.0009670059144840755
-0.0605660171779821	0.0012170383669108766	0.00344974523431415	0.014102972820193781	0.11634684882005564	0.8551240231477303	0.7987505758510939	0.0630645656322719	0.009399329411176027	0.0025729917228805577	0.0009682090874655178
-0.06046601717798211	0.0012170676469736295	0.0034492771683722894	0.014097471930798713	0.11627073843502776	0.8556924392827585	0.7986949774484183	0.0632022297475844	0.009415418018071196	0.0025766593430109207	0.0009694242907085877
-0.060366017177982095	0.0012171120087696725	0.0034488495957250348	0.014092111886299384	0.11619494073063046	0.8562681434017066	0.7986232103020626	0.06334008499476348	0.00943160084262402	0.0025803569908560715	0.0009706514117158731
-0.060266017177982106	0.001217171451754156	0.0034484625739071083	0.014086893384162816	0.11611946871135732	0.8568510182803987	0.7985354532898216	0.06347811196435259	0.009447876159106387	0.002584084306451414	0.0009718903355920808
-0.06016601717798209	0.0012172459735408682	0.0034481161552978633	0.014081817101228657	0.1160443353208039	0.8574409456647223	0.7984318891846869	0.06361629101826669	0.009464242211177953	0.002587840922701175	0.0009731409450152383
-0.0600660171779821	0.001217335569894202	0.003447810387107297	0.01407688369366993	0.1159695534386817	0.858037806280463	0.7983127045369122	0.0637546022917433	0.009480697211650907	0.0025916264653014867	0.0009744031202080148
-0.05996601717798211	0.0012174402347206981	0.003447545311361485	0.01407209379695241	0.11589513587786708	0.8586414798435426	0.7981780895550512	0.06389302569546541	0.009497239342262768	0.0025954405526641923	0.0009756767389091115
-0.059866017177982095	0.001217559960060168	0.0034473209648866244	0.014067448025792907	0.11582109538151057	0.8592518450705995	0.7980282379861555	0.0640315409178573	0.009513866753457206	0.0025992827958415086	0.0009769616763447302
-0.059766017177982106	0.0012176947360764512	0.0034471373792926327	0.014062946974117235	0.11574744462019103	0.8598687796900362	0.7978633469952453	0.06417012742756179	0.009530577564174287	0.0026031527984517132	0.0009782578052002413
-0.05966601717798209	0.001217844551047763	0.003446994580955295	0.014058591215015208	0.11567419618911154	0.8604921604534087	0.7976836170441396	0.06430876447609402	0.00954736986164929	0.0026070501566058057	0.0009795649955919336
-0.0595660171779821	0.0012180093913565647	0.0034468925909978917	0.014054381300696264	0.11560136260535839	0.8611218631473143	0.7974892517698058	0.06444743110068106	0.009564241701221684	0.002610974458835295	0.0009808831150390207
-0.05946601717798211	0.0012181892414791394	0.0034468314252715485	0.014050317762442036	0.11552895630519376	0.861757762605648	0.7972804578623196	0.06458610612728592	0.009581191106154066	0.0026149252860211856	0.0009822120284357957
-0.059366017177982094	0.001218384083974653	0.003446811094334682	0.014046401110557978	0.11545698964140412	0.8623997327223322	0.7970574449425595	0.06472476817381845	0.009598216067461389	0.002618902211324292	0.0009835515980240739
-0.059266017177982105	0.0012185938994739003	0.0034468316034314836	0.01404263183432336	0.1153854748806968	0.863047646464514	0.7968204254397542	0.06486339565353744	0.009615314543751424	0.0026229048001169208	0.0009849016833658774
-0.05916601717798209	0.0012188186666675606	0.0034468929524694597	0.014039010401939098	0.11531442420113878	0.8637013758862052	0.7965696144689934	0.06500196677864431	0.009632484461076516	0.002626932609916046	0.0009862621413164246
-0.0590660171779821	0.001219058362294097	0.003446995135995645	0.014035537260473874	0.11524384968964577	0.8643607921423904	0.7963052297087817	0.06514045956406944	0.009649723712797065	0.0026309851903179612	0.0009876328259974287
-0.05896601717798211	0.0012193129611272457	0.0034471381431722494	0.014032212835808171	0.11517376333951573	0.865025765503642	0.7960274912788057	0.06527885183145624	0.00966703015945751	0.0026350620829347807	0.0009890135887707851
-0.058866017177982094	0.001219582435963063	0.003447321957750887	0.014029037532576224	0.11510417704801063	0.8656961653711966	0.7957366216179615	0.06541712121334085	0.00968440162867494	0.0026391628213325354	0.0009904042782126056
-0.058766017177982105	0.001219866757606613	0.003447546558045973	0.014026011734105759	0.11503510261398202	0.8663718602925586	0.7954328453627676	0.06555524515753078	0.009701835915040783	0.0026432869309712193	0.0009918047400876854
-0.05866601717798209	0.0012201658948582583	0.0034478119169070493	0.014023135802355468	0.1149665517355409	0.8670527179775892	0.7951163892262759	0.0656932009316843	0.009719330780036516	0.0026474339291468296	0.0009932148173244298
-0.0585660171779821	0.0012204798144994783	0.0034481180016900097	0.014020410077850045	0.11489853600777089	0.8677386053151106	0.794787481877549	0.06583096562808989	0.009736883951962988	0.0026516033249353453	0.0009946343499902478
-0.05846601717798211	0.0012208084812783807	0.00344846477422733	0.01401783487961285	0.11483106692049017	0.8684293883900548	0.794446353821827	0.06596851616864899	0.009754493125884825	0.0026557946191390633	0.0009960631752674622
-0.058366017177982094	0.0012211518578947678	0.003448852190797222	0.014015410505095834	0.11476415585604927	0.869124932501113	0.7940932372814593	0.06610582931006025	0.009772155963589631	0.0026600073042350706	0.0009975011274297742
-0.058266017177982105	0.001221509904984839	0.0034492802020917876	0.014013137230107222	0.11469781408717813	0.8698251021789254	0.7937283660776976	0.06624288164920773	0.009789870093562664	0.0026642408643261545	0.0009989480378193114
-0.05816601717798209	0.0012218825811054518	0.003449748753184001	0.014011015308736016	0.11463205277486571	0.8705297612048319	0.7933519755134362	0.06637964962875308	0.009807633110977619	0.0026684947750942522	0.0010004037348242752
-0.0580660171779821	0.0012222698427181067	0.0034502577834938674	0.014009044973274211	0.1145668829662933	0.8712387726301423	0.7929643022569696	0.06651610954293133	0.009825442577703911	0.002672768503756391	0.0010018680438572737
-0.05796601717798211	0.0012226716441724253	0.0034508072267532093	0.014007226434135699	0.11450231559279704	0.8719519987959818	0.7925655842268755	0.06665223754354985	0.00984329602233069	0.0026770615090234992	0.0010033407873343235
-0.05786601717798209	0.0012230879376893505	0.0034513970109698207	0.014005559879773	0.11443836146787315	0.872669301353664	0.792156060478077	0.06678800964619246	0.009861190940208457	0.0026813732410619173	0.0010048217846545882
-0.057766017177982104	0.0012235186733439427	0.003452027058390091	0.01400404547658994	0.11437503128522264	0.8733905412856626	0.7917359710891524	0.06692340173662399	0.0098791247935083	0.0026857031414579268	0.0010063108521808607
-0.05766601717798209	0.0012239637990478312	0.0034526972854610843	0.014002683368852473	0.11431233561683803	0.8741155789271207	0.7913055570510039	0.06705838957740044	0.009897095011299819	0.0026900506431853225	0.0010078078032208933
-0.0575660171779821	0.0012244232605312703	0.003453407602791205	0.014001473678595704	0.11425028491111908	0.8748442739879247	0.7908650601568975	0.06719294881467708	0.009915098989647389	0.0026944151705761716	0.0010093124480095301
-0.05746601717798211	0.0012248970013248762	0.0034541579151100674	0.014000416505527958	0.11418888949102675	0.8755764855753683	0.7904147228939773	0.06732705498521886	0.009933134091725908	0.002698796139294797	0.0010108245936917204
-0.05736601717798209	0.0012253849627410433	0.0034549481212272355	0.013999511926931805	0.11412815955227984	0.8763120722173805	0.7899547883363102	0.06746068352360884	0.009951197647956305	0.0027031929563153083	0.001012344044306502
-0.057266017177982104	0.0012258870838549754	0.0034557781139900614	0.013998759997561767	0.11406810516157703	0.8770508918863196	0.7894855000395006	0.06759380976965287	0.009969286956160997	0.0027076050199025216	0.0010138706007718674
-0.05716601717798209	0.001226403301485445	0.0034566477802403972	0.013998160749538852	0.11400873625485801	0.8777928020233771	0.7890071019369579	0.06772640897598116	0.00998739928174012	0.0027120317195966736	0.001015404060870718
-0.0570660171779821	0.0012269335501751304	0.003457557000770369	0.013997714192241608	0.11395006263559501	0.8785376595634907	0.7885198382378279	0.06785845631583888	0.010005531857868533	0.0027164724362016826	0.0010169442192377912
-0.05696601717798211	0.0012274777621708037	0.0034585056502772593	0.01399742031219409	0.11389209397311716	0.8792853209609147	0.7880239533266956	0.06798992689107172	0.010023681885714543	0.0027209265417776286	0.0010184908673477094
-0.05686601717798209	0.001228035867403092	0.0034594935973173385	0.013997279072950411	0.11383483980096623	0.8800356422153207	0.7875196916650327	0.06812079574029532	0.01004184653468039	0.0027253933996368956	0.0010200437935041471
-0.0567660171779821	0.001228607793465951	0.003460520704258774	0.013997290414975763	0.11377830951527906	0.8807884788984724	0.7870072976945054	0.06825103784725019	0.010060022942665003	0.002729872364344716	0.0010216027828301862
-0.056666017177982086	0.001229193465595942	0.003461586827233589	0.013997454255524216	0.11372251237320828	0.8815436861815007	0.786487015742122	0.06838062814933897	0.010078208216349537	0.0027343627817238104	0.0010231676172598315
-0.0565660171779821	0.0012297928066511783	0.00346269181608875	0.0139977704885129	0.1136674574913577	0.882301118862731	0.7859590899272799	0.06850954154633931	0.010096399431505879	0.0027388639888634644	0.0010247380755308488
-0.05646601717798211	0.0012304057370899975	0.0034638355143363836	0.013998238984393098	0.11361315384425212	0.8830606313960806	0.7854237640707609	0.06863775290929153	0.010114593633328785	0.0027433753141331155	0.0010263139331788522
-0.05636601717798209	0.0012310321749494293	0.0034650177591030356	0.013998859590017603	0.11355961026284514	0.8838220779200581	0.784881281605676	0.06876523708955758	0.010132787836791885	0.002747896077200523	0.0010278949625327544
-0.0562660171779821	0.001231672035823403	0.0034662383810780345	0.013999632128504408	0.11350683543302242	0.8845853122872481	0.7843318854903893	0.06889196892804024	0.010150979027027692	0.002752425589054625	0.001029480932711607
-0.056166017177982086	0.0012323252328407682	0.0034674972044613384	0.014000556399097702	0.11345483789415535	0.8853501880944604	0.7837758181234904	0.06901792326456917	0.010169164159732482	0.0027569631520334313	0.0010310716096228584
-0.0560660171779821	0.0012329916766430215	0.0034687940469100577	0.014001632177024482	0.11340362593494681	0.8861165587133225	0.7832133212607443	0.	0.010187340161595825	0.0027615080598566177	0.0010326667559620868
-0.05596601717798211	0.0012336712753619387	0.003470128719484676	0.014002859213348432	0.11335320810567535	0.8868842773215112	0.7826446359341461	0.06926739884309163	0.010205503930755614	0.002766059597663502	0.0010342661312142632
-0.05586601717798209	0.0012343639345969914	0.0034715010265942503	0.014004237234820098	0.11330359218947256	0.887653196934484	0.7820700023730129	0.06939086984596489	0.010223652337278432	0.0027706170420560413	0.0010358694916565811
-0.0557660171779821	0.0012350695573925302	0.0034729107659409422	0.014005765943723353	0.11325478622830316	0.8884231704377167	0.7814896599271522	0.06951346288844919	0.010241782223665676	0.0027751796611471366	0.001037476590362849
-0.055666017177982086	0.0012357880442149553	0.0034743577284637927	0.014007445017718941	0.11320679800794205	0.8891940506195481	0.7809038469921432	0.0696351529510022	0.010259890405386128	0.0027797467146145516	0.001039087177209601
-0.0555660171779821	0.0012365192929296128	0.003475841698281996	0.014009274109684567	0.1131596351593808	0.8899656902044659	0.7803128009366923	0.06975591507237865	0.010277973671434598	0.0027843174537602235	0.001040700998883854
-0.05546601717798211	0.0012372631987776657	0.003477362452637344	0.014011252847551262	0.1131133051575157	0.8907379418869392	0.7797167580321042	0.06987572435998253	0.01029602878491718	0.002788891121575268	0.001042317798892612
-0.05536601717798209	0.0012380196543528104	0.003478919761836154	0.014013380834136547	0.11306781531985376	0.8915106583657446	0.7791159533838355	0.06999455600033268	0.010314052483663355	0.0027934669528108217	0.0010439373175741564
-0.0552660171779821	0.001238788549577979	0.0034805133891905675	0.014015657646974756	0.11302317280523298	0.8922836923787876	0.7785106208651935	0.07011238526963391	0.010332041480865091	0.002798044174054646	0.0010455592921111753
-0.055166017177982085	0.0012395697716818845	0.0034821430909594544	0.014018082838143462	0.11297938461255898	0.8930568967384057	0.7779009930530969	0.07022918754444775	0.010349992465743328	0.0028026220038138427	0.0010471834565457443
-0.055066017177982096	0.0012403632051756033	0.003483808616288603	0.014020655934087207	0.11293645757955197	0.8938301243671102	0.7772873011659472	0.07034493831245182	0.010367902104241135	0.0028071996526035123	0.001048809541796201
-0.05496601717798211	0.0012411687318291005	0.003485509707150665	0.014023376435437726	0.11289439838151252	0.8946032283338367	0.7766697750036142	0.0704596131832861	0.01038576703974525	0.002811776323041768	0.0010504372756760234
-0.05486601717798209	0.0012419862306477403	0.003487246098284518	0.01402624381683137	0.11285321353009053	0.8953760618905848	0.7760486428894654	0.07057318789946938	0.010403583893834218	0.002816351209950795	0.0010520663829146557
-0.0547660171779821	0.0012428155778488172	0.0034890175171343385	0.01402925752672327	0.11281290937207442	0.8961484785095252	0.7754241316144991	0.0706856383473866	0.010421349267054975	0.0028209235004645027	0.0010536965851803799
-0.054666017177982085	0.0012436566468381908	0.0034908236837884075	0.014032416987198728	0.11277349208818326	0.8969203319205064	0.7747964663835305	0.07079694056833234	0.010439059739726392	0.0028254923741424676	0.0010553276011052693
-0.054566017177982096	0.0012445093081868389	0.003492664310917399	0.01403572159378136	0.11273496769187104	0.8976914761489699	0.7741658707634119	0.07090707076960334	0.010456711872771036	0.00283005700309054	0.0010569591463122788
-0.05446601717798211	0.0012453734296076543	0.0034945391037126605	0.014039170715239096	0.11269734202813905	0.8984617655542328	0.7735325666333004	0.07101600533563182	0.010474302208574336	0.0028346165520879442	0.0010585909334444254
-0.05436601717798209	0.0012462488759322431	0.0034964477598243104	0.014042763693386615	0.11266062077235461	0.8992310548681728	0.7728967741369335	0.07112372083915006	0.010491827271871429	0.0028391701787212117	0.0010602226721962288
-0.0542660171779821	0.0012471355090879004	0.003498389969298947	0.014046499842885777	0.11262480942907702	0.8999991992342348	0.7722587116368825	0.07123019405237634	0.010509283570661738	0.0028437170335247697	0.001061854069347337
-0.05416601717798211	0.0012480331880747198	0.0035003654145175527	0.01405037845104332	0.11258991333088882	0.9007660542467939	0.7716185956708144	0.07133540195821408	0.010526667597150895	0.0028482562601284804	0.00106348482879843
-0.054066017177982095	0.0012489417689429058	0.0035023737701332363	0.014054398777605823	0.11255593763723112	0.9015314759908204	0.770976640909664	0.07143932176145108	0.010543975828719883	0.002852786995411931	0.0010651146516094325
-0.053966017177982106	0.001249861104770312	0.003504414703008973	0.014058560054552822	0.1125228873332445	0.9022953210818664	0.7703330601177687	0.07154193089995456	0.010561204728921953	0.002857308369665895	0.0010667432360400217
-0.05386601717798209	0.001250791045640156	0.0035064878721556116	0.014062861485887283	0.1124907672286113	0.9030574467063102	0.7696880641148878	0.07164320705584719	0.010578350748505784	0.0028618195067605687	0.0010683702775925543
-0.0537660171779821	0.0012517314386190214	0.003508592928669672	0.01406730224742407	0.11245958195640027	0.9038177106618759	0.7690418617400976	0.07174312816665529	0.010595410326466	0.002866319524321044	0.0010699954690573373
-0.05366601717798211	0.001252682127735232	0.0035107295156717546	0.014071881486576468	0.11242933597191372	0.9045759713983857	0.7683946598175446	0.07184167243641998	0.010612379891119976	0.0028708075339098143	0.0010716185005603303
-0.053566017177982095	0.001253642953957425	0.003512897268244975	0.014076598322141089	0.1124000335515355	0.9053320880587491	0.7677466631240314	0.07193881834676144	0.010629255861211028	0.0028752826412164496	0.0010732390596133593
-0.053466017177982106	0.0012546137551735397	0.003515095813373777	0.014081451844080337	0.11237167879157815	0.906085920520132	0.7670980743583744	0.07203454466788287	0.0106460346470374	0.0028797439462543545	0.0010748568311667278
-0.05336601717798209	0.0012555943661702249	0.0035173247698831495	0.014086441113303948	0.11234427560712788	0.9068373294353039	0.7664490941125346	0.07212883046950644	0.010662712651606803	0.002884190543564832	0.00107647149766437
-0.0532660171779821	0.0012565846186125473	0.0035195837483783126	0.014091565161449	0.11231782773089277	0.9075861762741627	0.7657999208444832	0.07222165513172987	0.010679286271816173	0.002888621522428256	0.0010780827391015319
-0.05316601717798211	0.0012575843410242542	0.0035218723511850577	0.01409682299065814	0.11229233871204332	0.9083323233653647	0.7651507508527792	0.0723129983557935	0.010695751899656197	0.002893035967082525	0.0010796902330849972
-0.053066017177982094	0.0012585933587684944	0.0035241901722904644	0.014102213573357381	0.11226781191505358	0.9090756339380831	0.7645017782527856	0.07240284017474599	0.01071210592343996	0.002897432956948668	0.0010812936548958711
-0.052966017177982105	0.0012596114940289734	0.0035265367972845373	0.014107735852032509	0.1122442505185388	0.9098159721638405	0.7638531949545658	0.07249116096399925	0.010728344729055494	0.002901811566863727	0.0010828926775549618
-0.05286601717798209	0.0012606385657917738	0.0035289118033025105	0.014113388739004766	0.1122216575140876	0.910553203198407	0.7632051906423375	0.07257794145176176	0.010744464701241371	0.0029061708673208003	0.0010844869718907284
-0.0527660171779821	0.0012616743898276146	0.0035313147589679157	0.014119171116205956	0.11220003570509014	0.9112871932237352	0.7625579527555381	0.07266316272933922	0.010760462224885041	0.0029105099247162284	0.0010860762066098914
-0.05266601717798211	0.0012627187786748803	0.0035337452243368235	0.014125081834953106	0.11217938770556132	0.9120178094899171	0.7619116664713887	0.07274680626129242	0.010776333686343112	0.0029148278016040406	0.0010876600483706094
-0.052566017177982094	0.0012637715416231722	0.003536202750842756	0.014131119715723107	0.11215971593895838	0.9127449203571032	0.7612665146889915	0.07282885389544272	0.010792075474783136	0.0029191235569573913	0.0010892381618583429
-0.052466017177982105	0.0012648324846976206	0.003538686881243028	0.014137283547927112	0.11214102263699136	0.9134683953374058	0.760622678014864	0.07290928787271177	0.01080768398354569	0.0029233962464371133	0.0010908102098642813
-0.05236601717798209	0.00126590141064385	0.0035411971495659437	0.014143572089685053	0.11212330983842748	0.9141881051367288	0.759980334749924	0.07298809083678896	0.010823155611526837	0.0029276449226673038	0.001092375853366477
-0.0522660171779821	0.0012669781189138304	0.003543733081059608	0.014149984067601	0.11210657938788977	0.9149039216965006	0.7593396608778649	0.07306524584361479	0.010838486764579403	0.0029318686355178695	0.0010939347516135951
-0.05216601717798211	0.001268062405652385	0.0035462941921417333	0.014156518176538587	0.11209083293464425	0.9156157182353049	0.7587008300548783	0.07314073637066808	0.010853673856932762	0.002936066432393866	0.0010954865622112813
-0.052066017177982094	0.0012691540636846172	0.0035488799903511917	0.014163173079397568	0.1120760719313822	0.9163233692903431	0.758064013600709	0.07321454632605033	0.010868713312630122	0.002940237358531771	0.0010970309412111686
-0.051966017177982105	0.0012702528825042272	0.00355148997430092	0.014169947406891781	0.1120622976329943	0.9170267507587508	0.7574293804910087	0.07328666005735673	0.010883601566982423	0.002944380457302356	0.0010985675432025458
-0.05186601717798209	0.0012713586482626831	0.0035541236336325793	0.014176839757327883	0.11204951109533368	0.9177257399387001	0.7567970973509208	0.07335706236032197	0.010898335068037996	0.0029484947705202633	0.0011000960214065925
-0.0517660171779821	0.0012724711437594137	0.003556780448972843	0.01418384869638597	0.11203771317397102	0.9184202155702641	0.756167328449886	0.07342573848723308	0.010912910278066902	0.002952579338759974	0.0011016160277732348
-0.05166601717798211	0.001273590148432961	0.0035594598918916	0.01419097275690218	0.11202690452294126	0.9191100578760614	0.7555402356976361	0.07349267415510174	0.010927323675059202	0.002956633201678332	0.0011031272130805876
-0.05156601717798209	0.001274715438353178	0.003562161424862099	0.01419821043865318	0.11201708559347891	0.9197951486015908	0.7549159786413296	0.0735578555535845	0.010941571754235931	0.0029606553983431913	0.0011046292270369615
-0.051466017177982104	0.0012758467862145737	0.0035648845012230474	0.014205560208143193	0.11200825663274537	0.9204753710552578	0.7542947144637857	0.07362126935264166	0.010955651029571738	0.002964644967568252	0.0011061217183854024
-0.05136601717798209	0.0012769839613306247	0.003567628565142908	0.014213020498393602	0.11200041768254425	0.9211506101480744	0.7536765979828	0.07368290270992979	0.010969558035328142	0.002968600948253861	0.001107604335010758
-0.0512660171779821	0.0012781267296294884	0.003570393051586483	0.014220589708735834	0.11199356857802865	0.9218207524329861	0.7530617816515028	0.07374274327791722	0.010983289327596655	0.0029725223797337115	0.0011090767240492336
-0.05116601717798211	0.0012792748536506794	0.0035731773862837358	0.014228266204606908	0.11198770894639604	0.9224856861438172	0.7524504155597023	0.07380077921071347	0.010996841485849701	0.002976408302127063	0.0011105385320003783
-0.05106601717798209	0.0012804280925432009	0.0035759809857011915	0.014236048317349263	0.11198283820557453	0.923145301233769	0.751842647436213	0.07385699917060845	0.011010211114499239	0.0029802577566966078	0.001111989404841521
-0.050966017177982104	0.0012815862020648565	0.0035788032570158506	0.014243934344014112	0.11197895556289841	0.9237994894135056	0.751238622652112	0.07391139233431077	0.011023394844461102	0.0029840697862115483	0.0011134289881445671
-0.05086601717798209	0.0012827489345829531	0.0035816435980917643	0.014251922547168934	0.11197606001377222	0.9244481441887232	0.7506384842248879	0.07396394839888074	0.011036389334724056	0.0029878434353157956	0.0011148569271951468
-0.0507660171779821	0.001283916039076352	0.003584501397459512	0.014260011154709644	0.11197415034032504	0.9250911608972399	0.7500423728234686	0.07401465758734876	0.011049191273922765	0.0029915777509011386	0.0011162728671140216
-0.05066601717798211	0.0012850872611390343	0.003587376034298488	0.014268198359677629	0.11197322511005564	0.9257284367455623	0.7494504267740698	0.0740635106540159	0.011061797381912385	0.0029952717824850085	0.001117676452980774
-0.05056601717798209	0.0012862623429850213	0.003590266878422224	0.014276482320082072	0.11197328267446584	0.9263598708448526	0.7488627820668446	0.07411049888942746	0.011074204411344388	0.002998924582592811	0.001119067329959653
-0.0504660171779821	0.001287441023454934	0.003593173290266972	0.014284861158727747	0.11197432116768483	0.9269853642463648	0.7482795723633092	0.07415561412501769	0.011086409149242247	0.003002535207144468	0.0011204451434275735
-0.050366017177982086	0.0012886230380240373	0.0035960946208833553	0.014293332963048676	0.1119763385050823	0.9276048199762065	0.7477009290044867	0.07419884873741543	0.011098408418574514	0.003006102715844876	0.0011218095391041538
-0.0502660171779821	0.0012898081188119207	0.003599030211931582	0.014301895784948112	0.11197933238187491	0.9282181430695222	0.7471269810197746	0.07424019565241237	0.011110199079825703	0.0030096261725782738	0.0011231601631838206
-0.05016601717798211	0.0012909959945938624	0.003601979395680134	0.0143105476406456	0.11198330027172013	0.9288252406039655	0.7465578551364621	0.0742796483485828	0.011121778032561916	0.0030131046458059937	0.0011244966624697644
-0.05006601717798209	0.0012921863908138523	0.0036049414950079023	0.014319286510530164	0.11198823942530242	0.9294260217324947	0.7459936757899052	0.07431720086055585	0.011133142216991014	0.003016537208967373	0.001125818684509848
-0.0499660171779821	0.0012933790295993626	0.0036079158234103154	0.01432811033902189	0.11199414686891199	0.9300203977154505	0.745434565134303	0.07435284778193488	0.011144288615515082	0.0030199229408837923	0.0011271258777342625
-0.049866017177982086	0.0012945736297779458	0.003610901685009186	0.014337017034440763	0.11200101940301324	0.9306082819519151	0.7448806430540655	0.07438658426786023	0.011155214254274364	0.0030232609261652203	0.0011284178915949075
-0.0497660171779821	0.0012957699068956376	0.0036138983745666402	0.014346004468884026	0.11200885360080753	0.9311895900102477	0.7443320271757208	0.07441840603721349	0.011165916204680852	0.0030265502556191455	0.001129694376706429
-0.04966601717798211	0.0012969675732372472	0.0036169051775029903	0.014355070478111732	0.11201764580678664	0.9317642396578909	0.7437888328803556	0.07444830937446094	0.011176391584940258	0.0030297900266616036	0.0011309549849887602
-0.04956601717798209	0.0012981663378485403	0.0036199213699190397	0.01436421286144186	0.11202739213528075	0.9323321508903171	0.7432511733165444	0.07447629113113416	0.011186637561560823	0.003032979343729976	0.0011321993698111621
-0.0494660171779821	0.001299365906560449	0.003622946218622656	0.014373429381654614	0.11203808846900046	0.9328932459591585	0.7427191594137551	0.07450234872694617	0.011196651350847596	0.0030361173186971174	0.0011334271861376413
-0.049366017177982086	0.0013005659820152465	0.0036259789811598684	0.014382717764906598	0.11204973045757315	0.9334474493994857	0.742192899896188	0.0745264801505428	0.011206430220380677	0.003039203071286749	0.001134638090673585
-0.0492660171779821	0.0013017662636947527	0.0036290189058504623	0.014392075700655406	0.11206231351607461	0.9339946880561703	0.7416725012970423	0.07454868395988838	0.011215971490476014	0.0030422357294894497	0.0011358317420136633
-0.04916601717798211	0.0013029664479506878	0.003632065231828466	0.014401500841594844	0.11207583282355485	0.9345348911093717	0.7411580679731423	0.07456895928228434	0.011225272535626973	0.0030452144299792498	0.0011370078007906963
-0.04906601717798209	0.0013041662280371348	0.0036351171890874447	0.014410990803601443	0.1120902833215652	0.9350679900990908	0.7406497021199733	0.07458730581402498	0.011234330785926052	0.0030481383185302405	0.0011381659298256074
-0.0489660171779821	0.0013053652941451338	0.0036381739985305458	0.014420543165692475	0.11210565971267672	0.9355939189487744	0.7401475037870099	0.07460372381968586	0.01124314372846416	0.003051006550432907	0.0011393057942781291
-0.048866017177982085	0.0013065633334395843	0.003641234872026126	0.014430155469996493	0.11212195645900354	0.9361126139879663	0.739651570893399	0.07461821413105095	0.011251708908707058	0.0030538182909099067	0.0011404270617983465
-0.048766017177982096	0.0013077600300982705	0.003644299012468069	0.014439825221735592	0.11213916778072179	0.936624013973956	0.7391619992439067	0.07463077814567709	0.011260023931846923	0.0030565727155308624	0.0011415294026788396
-0.04866601717798211	0.0013089550653533233	0.0036473656138418134	0.014449549889221562	0.11215728765458949	0.9371280601124536	0.7386788825451587	0.07464141782509946	0.011268086464127813	0.003059269010625798	0.0011426124900073503
-0.04856601717798209	0.0013101481175348817	0.0036504338612957277	0.014459326903864814	0.11217630981246811	0.9376246960772119	0.7382023124220978	0.07465013569267885	0.011275894234143565	0.003061906373696931	0.0011436759998198487
-0.0484660171779821	0.0013113388621171936	0.0036535029312178917	0.014469153660197806	0.11219622773984801	0.9381138680286485	0.7377323784347027	0.07465693483109721	0.011283445034107015	0.003064484013828294	0.0011447196112539023
-0.048366017177982085	0.0013125269717670512	0.0036565719913189314	0.014479027515912344	0.11221703467437667	0.9385955246313844	0.7372691680948813	0.07466181887950006	0.011290736721088792	0.003067001152093002	0.001145743006702188
-0.048266017177982096	0.0013137121163947516	0.0036596402007202876	0.014488945791912167	0.11223872360439048	0.9390696170707485	0.7368127668835684	0.074664792030294	0.011297767218224624	0.003069457021957624	0.0011467458719660187
-0.04816601717798211	0.0013148939632074029	0.0036627067100486682	0.01449890577238061	0.11226128726745659	0.939536099068177	0.7363632582679766	0.07466585902560051	0.011304534515889824	0.003071850869683418	0.001147727896408827
-0.04806601717798209	0.0013160721767647853	0.0036657706615364346	0.014508904704864494	0.11228471814891845	0.9399949268955459	0.7359207237189975	0.07466502515337248	0.011311036672839463	0.003074181954723909	0.0011486887731093599
-0.0479660171779821	0.0013172464190377693	0.003668831189128035	0.014518939800373642	0.11230900848045323	0.940446059388363	0.7354852427287363	0.07466229624317723	0.011317271817313394	0.0030764495501185317	0.00114962819901456
-0.04786601717798211	0.001318416349469158	0.003671887418592855	0.01452900823349786	0.11233415023863655	0.9408894579578778	0.7350568928281286	0.0746576786616513	0.011323238148104353	0.0030786529428818554	0.0011505458750919193
-0.047766017177982095	0.001319581625037272	0.0036749384676443442	0.014539107142540883	0.11236013514352407	0.9413250866020463	0.7346357496046874	0.07465117930763501	0.011328933935588564	0.003080791434388254	0.0011514415064812558
-0.047666017177982106	0.0013207419003219557	0.0036779834460655293	0.01454923362967213	0.1123869546572406	0.9417529119153748	0.7342218867202942	0.07464280560698963	0.011334357522717135	0.0030828643407511767	0.0011523148026456635
-0.04756601717798209	0.001321896827573329	0.003681021455841107	0.014559384761096415	0.11241459998258947	0.942172903097587	0.7338153759290591	0.07463256550710495	0.01133950732596751	0.003084870993197211	0.0011531654775216054
-0.0474660171779821	0.0013230460567831448	0.0036840515912962514	0.014569557567242961	0.11244306206167627	0.9425850319611871	0.7334162870952227	0.07462046747110564	0.011344381836253838	0.003086810738434017	0.001153993249667972
-0.04736601717798211	0.0013241892357587356	0.0036870729392420518	0.014579749042972889	0.11247233157455035	0.9429892729378139	0.7330246882110806	0.07460652047176033	0.01134897961979488	0.0030886829390121507	0.001154797842413901
-0.047266017177982095	0.0013253260101997767	0.003690084579127766	0.014589956147807006	0.1125023989378691	0.9433856030834701	0.7326406454149337	0.07459073398510299	0.011353299318939278	0.0030904869736802605	0.0011555789840053505
-0.047166017177982106	0.0013264560237775734	0.0036930855832000564	0.014600175806173213	0.11253325430358285	0.9437740020825528	0.7322642230090126	0.07457311798377374	0.011357339652946191	0.0030922222377331985	0.0011563364077501698
-0.04706601717798209	0.0013275789182171393	0.0036960750166690863	0.014610404907674842	0.11256488755764324	0.9441544522507272	0.7318954834774125	0.07455368293008675	0.011361099418721208	0.0030938881433528096	0.001157069852161566
-0.0469660171779821	0.0013286943333819968	0.0036990519378817762	0.014620640307379838	0.11259728831874011	0.9445269385366194	0.7315344875039783	0.07453243976883386	0.011364577491506427	0.0030954841199410292	0.001157779061099871
-0.04686601717798211	0.0013298019073616043	0.0037020153985020993	0.014630878826131592	0.11263044593706337	0.9448914485223249	0.7311812939901591	0.07450939991983085	0.011367772825523868	0.003097009614444822	0.0011584637839123545
-0.046766017177982094	0.0013309012765615822	0.0037049644436985465	0.01464111725088167	0.11266434949309742	0.9452479724227522	0.730835960072811	0.07448457527021805	0.011370684454571378	0.0030984640916727427	0.0011591237755710936
-0.046666017177982105	0.001331992075796627	0.0037078981123389184	0.01465135233504503	0.11269898779644741	0.9455965030837622	0.7304985411419255	0.07445797816652035	0.011373311492570638	0.0030998470346026924	0.0011597587968086049
-0.04656601717798209	0.0013330739383861081	0.003710815437192291	0.01466158079887797	0.11273434938469935	0.9459370359791655	0.7301690908582914	0.07442962140647964	0.011375653134066436	0.0031011579446806044	0.0011603686142512533
-0.0464660171779821	0.0013341464962524593	0.0037137154451383964	0.014671799329879673	0.1127704225223173	0.9462695692064979	0.7298476611710637	0.07439951823066458	0.011377708654676525	0.0031023963421096053	0.0011609530005501545
-0.04636601717798211	0.001335209380022182	0.0037165971573844	0.014682004583216798	0.11280719519958025	0.9465941034816732	0.7295343023352397	0.07436768231387136	0.01137947741149172	0.0031035617661294593	0.0011615117345095346
-0.046266017177982094	0.0013362622191296035	0.003719459589689042	0.014692193182173106	0.11284465513156046	0.9469106421324208	0.7292290629290242	0.07433412775632252	0.01138095884342599	0.0031046537752860122	0.0011620446012123842
-0.046166017177982105	0.0013373046419233158	0.0037223017525942	0.014702361718622771	0.112882789757144	0.9472191910905814	0.7289319898710811	0.07429886907467285	0.011382152471515111	0.0031056719476900683	0.0011625513921432466
-0.04606601717798209	0.0013383362757752176	0.003725122651663996	0.014712506753529208	0.11292158623810113	0.947519758883253	0.7286431284376681	0.07426192119283538	0.011383057899165307	0.0031066158812658048	0.0011630319053080663
-0.0459660171779821	0.001339356747192309	0.003727921287731337	0.014722624817468947	0.11296103145820216	0.9478123566227581	0.7283625222796206	0.07422329943263385	0.01138367481234954	0.0031074851939880614	0.0011634859453508802
-0.04586601717798211	0.001340365681931023	0.003730696657151965	0.014732712411181039	0.11300111202238795	0.9480969979954905	0.7280902134392137	0.07418301950429357	0.011384002979753052	0.0031082795241085736	0.0011639133236673576
-0.04576601717798209	0.0013413627051141776	0.0037334477520659134	0.014742766006142955	0.11304181425599201	0.9483736992496173	0.7278262423668667	0.07414109749678092	0.01138404225286658	0.003108998530370529	0.0011643138585148963
-0.045666017177982104	0.001342347441350504	0.003736173560666651	0.014752782045172243	0.11308312420402197	0.9486424791816376	0.727570647937692	0.0740975498679995	0.011383792566028166	0.003109641892211529	0.0011646873751193017
-0.04556601717798209	0.001343319514856743	0.0037388730674774028	0.014762756943055377	0.11312502763049873	0.9489033591218722	0.7273234674678856	0.07405239343485669	0.011383253936412686	0.003110209309954607	0.001165033705777862
-0.0454660171779821	0.0013442785495821456	0.00374154525363526	0.014772687087203331	0.11316751001786071	0.9491563629187869	0.7270847367309519	0.07400564536320631	0.01138242646396981	0.0031107005049869057	0.0011653526899587014
-0.04536601717798211	0.0013452241693355713	0.003744189097182311	0.014782568838334509	0.11321055656643053	0.9494015169222781	0.7268544899737418	0.07395732315768166	0.011381310331309985	0.003111115219926041	0.0011656441743963042
-0.04526601717798209	0.001346155997914874	0.0037468035733645546	0.014792398531185438	0.11325415219395336	0.9496388499658432	0.7266327599323366	0.07390744465142693	0.011379905803538832	0.0031114532187739474	0.001165908013183148
-0.045166017177982104	0.001347073659238717	0.0037493876549377883	0.014802172475248758	0.11329828153520449	0.9498683933477035	0.7264195778477175	0.07385602799573647	0.011378213228040035	0.0031117142870577706	0.001166144067857245
-0.04506601717798209	0.001347976777480758	0.003751940312481058	0.014811886955539906	0.11334292894167017	0.950090180810858	0.7262149734812663	0.07380309164961399	0.011376233034207045	0.003111898231957949	0.001166352207485583
-0.0449660171779821	0.0013488649772059802	0.0037544605147170535	0.014821538233391541	0.11338807848131048	0.9503042485221274	0.7260189751300665	0.07374865436926105	0.011373965733123761	0.0031120048824231097	0.0011665323087433463
-0.04486601717798211	0.0013497378835093485	0.0037569472288398933	0.014831122547276827	0.11343371393839866	0.95051063505016	0.7258316096420201	0.07369273519750368	0.011371411917195031	0.00311203408927179	0.00116668425598878
-0.04476601717798209	0.0013505951221565123	0.003759399420849695	0.014840636113660865	0.1134798188134448	0.9507093813424288	0.7256529024307251	0.07363535345316756	0.011368572259726472	0.0031119857252807147	0.0011668079413336449
-0.044666017177982104	0.0013514363197267127	0.0037618160558943047	0.014850075127881557	0.11352637632320733	0.950900530701258	0.7254828774902062	0.07357652872041365	0.011365447514455514	0.0031118596852596873	0.0011669032647092072
-0.04456601717798209	0.001352261103757559	0.003764196098617775	0.014859435765058607	0.11357336940079613	0.9510841287588802	0.7253215574093855	0.07351628083804	0.011362038515032565	0.0031116558861128403	0.0011669701339276288
-0.0444660171779821	0.0013530691028918434	0.0037665385135156253	0.014868714181032175	0.11362078069586527	0.9512602234515275	0.7251689633863723	0.0734546298887619	0.011358346174454383	0.0031113742668862202	0.0011670084647387034
-0.04436601717798211	0.0013538599470262031	0.0037688422652966606	0.014877906513330126	0.11366859257490611	0.9514288649926285	0.7250251152425359	0.07339159618848125	0.011354371484449295	0.0031110147888018234	0.0011670181808819133
-0.04426601717798209	0.0013546332674615382	0.003771106319251288	0.014887008882164415	0.1137167871216374	0.9515901058450548	0.7248900314363613	0.07332720027554884	0.011350115514815459	0.0031105774352776336	0.001166999214133675
-0.0441660171779821	0.001355388697055136	0.0037733296416262237	0.014896017391456948	0.11376534613750208	0.9517440006925012	0.7247637290770882	0.07326146290003618	0.011345579412712959	0.0031100622119340903	0.0011669515043497428
-0.044066017177982086	0.0013561258703744322	0.0037755112000053227	0.014904928129894052	0.11381425114226845	0.9518906064100142	0.7246462239381382	0.07319440501301905	0.011340764401910378	0.0031094691465866782	0.0011668749995027712
-0.0439660171779821	0.0013568444238522596	0.003777649963696438	0.01491373717201019	0.11386348337474118	0.9520299820336353	0.7245375304703134	0.07312604775588558	0.011335671781986316	0.003108798289224683	0.001166769655714877
-0.04386601717798211	0.0013575439959435582	0.0037797449041240927	0.014922440579300754	0.11391302379358834	0.9521621887292586	0.7244376618147865	0.073056412449677	0.011330302927488088	0.0031080497119762573	0.001166635437285291
-0.04376601717798209	0.001358224227283348	0.0037817949952279515	0.01493103440136346	0.11396285307828441	0.9522872897606667	0.724346629815868	0.0729855205844672	0.011324659287046812	0.0031072235090596483	0.001166472316712933
-0.0436660171779821	0.0013588847608460213	0.0037837992138665118	0.014939514677068597	0.11401295163017072	0.9524053504567973	0.724264445033548	0.07291339380879208	0.01131874238245132	0.0031063197967208557	0.0011662802747140005
-0.043566017177982086	0.0013595252421056507	0.003785756540226374	0.014947877435757834	0.11406329957364666	0.9525164381782585	0.7241911167558209	0.07284005391913587	0.011312553807681116	0.003105338713157589	0.0011660593002344615
-0.0434660171779821	0.001360145319197413	0.0037876659582362143	0.014956118698471039	0.11411387675748062	0.9526206222831107	0.7241266530107932	0.0727655228494801	0.011306095227899774	0.003104280418429653	0.0011658093904574603
-0.04336601717798211	0.0013607446430797877	0.0037895264559858507	0.014964234479201522	0.1141646627562572	0.9527179740919361	0.7240710605785609	0.07268982266092595	0.011299368378409917	0.003103145094356014	0.0011655305508056467
-0.04326601717798209	0.0013613228676976632	0.003791337026149682	0.014972220786179179	0.11421563687195721	0.9528085668522425	0.7240243450028861	0.0726129755313957	0.011292375063570849	0.003101932944398466	0.0011652227949384014
-0.0431660171779821	0.0013618796501460543	0.003793096666414738	0.014980073623180252	0.11426677813567426	0.9528924757022057	0.7239865106026333	0.0725350037454203	0.011285117155679874	0.0031006441935320377	0.0011648861447439301
-0.043066017177982086	0.0013624146508342961	0.003794804379912429	0.014987788990865353	0.11431806530947429	0.9529697776337721	0.7239575604830035	0.07245592968401982	0.011277596593819198	0.0030992790881024914	0.0011645206303262962
-0.042966017177982097	0.0013629275336507788	0.0037964591756543685	0.014995362888143269	0.11436947688839794	0.9530405514551725	0.7239374965465447	0.07237577581468409	0.011269815382668464	0.0030978378956708088	0.0011641262899873567
-0.04286601717798211	0.0013634179661278928	0.003798060068971873	0.015002791313561675	0.1144209911026146	0.9531048777528464	0.7239263195039608	0.07229456468146056	0.01126177559128576	0.0030963209048450527	0.0011637031702036217
-0.04276601717798209	0.0013638856196071197	0.003799606081958151	0.015010070266723035	0.11447258591972219	0.9531628388528044	0.7239240288846792	0.0722123188951513	0.011253479351856778	0.0030947284250995508	0.0011632513255980823
-0.0426660171779821	0.0013643301694042504	0.003801096243914179	0.0150171957497266	0.11452423904720786	0.9532145187814923	0.7239306230472463	0.07212906112363249	0.011244928858414986	0.003093060786581993	0.0011627708189070147
-0.042566017177982085	0.001364751294974369	0.0038025295917965547	0.015024163768634437	0.11457592793506198	0.9532600032261123	0.7239460991894778	0.07204481408229417	0.011236126365532744	0.003091318339908173	0.0011622617209418123
-0.042466017177982096	0.0013651486800766671	0.003803905170668194	0.015030970334961818	0.11462762977855619	0.9532993794945106	0.7239704533584287	0.07195960052461056	0.011227074186986116	0.003089501455944934	0.001161724110545876
-0.04236601717798211	0.0013655220129388755	0.003805222034150707	0.015037611467191426	0.11467932152118598	0.9533327364745808	0.7240036804601444	0.07187344323284506	0.01121777469439357	0.003087610525581563	0.0011611580745466248
-0.04226601717798209	0.0013658709864211068	0.0038064792448786254	0.015044083192310072	0.1147309798577796	0.9533601645932696	0.7240457742692188	0.07178636500889282	0.011208230315830719	0.003085645959489635	0.0011605637077026255
-0.0421660171779821	0.00136619529817911	0.0038076758749548975	0.015050381547367833	0.11478258123777929	0.9533817557751708	0.7240967274381461	0.07169838866526862	0.011198443534422434	0.0030836081878718503	0.0011599411126460024
-0.042066017177982085	0.0013664946508266608	0.003808811006407444	0.015056502581058173	0.11483410186869594	0.953397603400748	0.7241565315064825	0.07160953701624115	0.011188416886913261	0.0030814976601999666	0.0011592903998200782
-0.041966017177982096	0.001366768752096992	0.0038098837316461937	0.01506244235531931	0.11488551771974048	0.9534078022642318	0.7242251769098227	0.07151983286912064	0.01117815296221829	0.003079314844942207	0.0011586116874123882
-0.04186601717798211	0.0013670173150030812	0.0038108931539206398	0.015068196946954531	0.1149368045256365	0.9534124485311685	0.724302652988564	0.07142929901570094	0.011167654399955356	0.003077060229280313	0.0011579051012830994
-0.04176601717798209	0.0013672400579968027	0.003811838387776966	0.015073762449272358	0.11498793779061318	0.9534116396957116	0.7243889479965165	0.07133795822386224	0.01115692388896037	0.003074734318816799	0.0011571707748889704
-0.0416660171779821	0.001367436705126516	0.003812718559515066	0.015079134973743812	0.1150388927925868	0.9534054745376058	0.724484049109306	0.07124583322933582	0.011145964165786976	0.0030723376372724432	0.0011564088492028366
-0.041566017177982084	0.001367606986193145	0.0038135328076442983	0.015084310651677011	0.11508964458752628	0.9533940530789617	0.7245879424326062	0.07115294672763318	0.011134778013192043	0.0030698707261744076	0.0011556194726288094
-0.041466017177982095	0.0013677506369046564	0.00381428028333845	0.015089285635908495	0.11514016801401578	0.9533774765408175	0.7247006130102118	0.07105932136614769	0.011123368258608953	0.003067334144535676	0.0011548028009132542
-0.041366017177982106	0.0013678673990284661	0.0038149601508885517	0.015094056102507976	0.11519043769800184	0.9533558472994733	0.7248220448319139	0.07096497973642109	0.011111737772608713	0.0030647284685253674	0.0011539589970515631
-0.04126601717798209	0.001367957020542053	0.003815571588154109	0.015098618252498714	0.11524042805774462	0.953329268842701	0.7249522208412336	0.07086994436658889	0.011099889467352322	0.00306205429113126	0.0011530882311909735
-0.0411660171779821	0.0013680192557811788	0.003816113787011493	0.015102968313589512	0.11529011330896019	0.9532978457257911	0.7250911229429815	0.07077423771399793	0.011087826295034027	0.003059312221813999	0.0011521906805293963
-0.04106601717798211	0.0013680538655860375	0.003816585953799797	0.015107102541919165	0.11533946747016717	0.9532616835274957	0.7252387320106664	0.07067788215800294	0.011075551246318012	0.0030565028861539835	0.0011512665292104545
-0.040966017177982095	0.0013680606174447214	0.003816987309763178	0.01511101722381048	0.11538846436823146	0.9532208888058605	0.7253950278937465	0.07058089999293984	0.011063067348769164	0.003053626925490823	0.001150315968214794
-0.040866017177982106	0.0013680392856341697	0.0038173170914896247	0.015114708677534575	0.1154370776441175	0.9531755690540118	0.7255599894247359	0.07048331342128117	0.011050377665279972	0.003050684996556119	0.0011493391952478163
-0.04076601717798209	0.0013679896513583557	0.0038175745513455376	0.015118173255082142	0.11548528075884197	0.9531258326558787	0.7257335944261691	0.07038514454697131	0.011037485292494415	0.003047677771099738	0.001148336414623917
-0.0406660171779821	0.0013679115028835409	0.0038177589579060263	0.015121407343942564	0.11553304699963783	0.9530717888419192	0.7259158197174236	0.07028641536894559	0.01102439335923059	0.0030446059355098954	0.0011473078371474171
-0.04056601717798211	0.0013678046356704777	0.0038178695963799517	0.015124407368887139	0.11558034948632173	0.9530135476448228	0.7261066411214193	0.07018714777483046	0.011011105024902879	0.003041470190427705	0.0011462536799902
-0.040466017177982094	0.001367668852503349	0.003817905769029632	0.015127169793757207	0.1156271611778748	0.9529512198552393	0.726306033471171	0.07008736353482811	0.010997623477945494	0.003038271250356214	0.0011451741665663242
-0.040366017177982105	0.0013675039636154936	0.0038178667955851182	0.0151296911232546	0.11567345487923056	0.9528849169775773	0.7265139706162445	0.06998708429578501	0.010983951934238545	0.0030350098432646764	0.0011440695264036318
-0.04026601717798209	0.0013673097868114642	0.0038177520136517757	0.015131967904733114	0.11571920324827542	0.9528147511858328	0.7267304254290657	0.06988633157544319	0.01097009363553748	0.0030316867101880434	0.0011429399950125155
-0.0401660171779821	0.0013670861475856564	0.003817560779111611	0.015133996729990024	0.11576437880306138	0.9527408352795469	0.7269553698111492	0.06978512675687695	0.010956051847907952	0.0030283026048225537	0.0011417858137520167
-0.04006601717798211	0.001366832879237027	0.0038172924665173698	0.015135774237055748	0.11580895392922862	0.9526632826398475	0.7271887746991946	0.06968349108311193	0.010941829860166494	0.00302485829311733	0.0011406072296933577
-0.039966017177982094	0.0013665498229799805	0.0038169464694791846	0.015137297111980134	0.11585290088764255	0.9525822071856189	0.7274306100710956	0.06958144565192678	0.010927430982328613	0.003021354552862671	0.0011394044954810023
-0.039866017177982105	0.001366236828051265	0.003816522201043473	0.01513856209061402	0.1158961918222404	0.9524977233298291	0.7276808449518487	0.06947901141083875	0.010912858544065353	0.0030177921732752497	0.0011381778691915167
-0.03976601717798209	0.0013658937518126568	0.0038160190940634	0.015139565960384982	0.11593879876809432	0.9524099459360413	0.727939447419381	0.06937620915226987	0.010898115893169734	0.0030141719545807738	0.0011369276141902115
-0.0396660171779821	0.0013655204598494162	0.0038154366015606973	0.015140305562064076	0.11598069365968068	0.9523189902750697	0.728206384610278	0.06927305950889368	0.010883206394033281	0.0030104947075943428	0.0011356539989858278
-0.03956601717798211	0.0013651168260643634	0.003814774197078549	0.015140777791524503	0.11602184833936409	0.9522249719818956	0.7284816227254582	0.0691695829491624	0.010868133426135169	0.003006761253298921	0.0011343572970833487
-0.03946601717798209	0.001364682732767477	0.0038140313750248344	0.015140979601488108	0.11606223456609102	0.9521280070127586	0.728765127035748	0.0690657997730122	0.010852900382543301	0.0030029724224223467	0.001133037786835085
-0.039366017177982104	0.0013642180707607854	0.003813207651005444	0.015140908003259608	0.11610182402428909	0.9520282116025215	0.7290568618874139	0.06896173010774427	0.010837510668429806	0.0029991290550131088	0.0011316957512902074
-0.03926601717798209	0.0013637227394186692	0.0038123025621476787	0.01514056006844675	0.11614058833297863	0.9519257022222747	0.7293567907076172	0.06885739390408331	0.010821967699600914	0.0029952320000155392	0.0011303314780428497
-0.0391660171779821	0.0013631966467632566	0.0038113156674126386	0.015139932930663926	0.1161784990550865	0.9518205955372185	0.729664876009837	0.0687528109324081	0.010806274901042603	0.0029912821148443806	0.0011289452590788917
-0.03906601717798211	0.0013626397095349663	0.00381024654789695	0.015139023787218663	0.11621552770696453	0.9517130083648523	0.7299810793992232	0.06864800077915488	0.010790435705482833	0.0029872802649595197	0.001127537390621643
-0.03896601717798209	0.0013620518532580237	0.003809094807123007	0.015137829900778587	0.11625164576811137	0.9516030576334344	0.7303053615779213	0.06854298284339065	0.0107744535519711	0.002983227323440856	0.0011261081729764815
-0.038866017177982104	0.001361433012300879	0.003807860071317471	0.015136348601017814	0.11628682469108985	0.9514908603407948	0.7306376823503583	0.06843777633355463	0.010758331884476328	0.0029791241705639238	0.0011246579103746802
-0.03876601717798209	0.0013607831299314952	0.003806541989678025	0.015134577286240318	0.11632103591164626	0.951376533513458	0.7309780006285133	0.06833240026436556	0.010742074150503643	0.002974971693376443	0.0011231869108164648
-0.0386660171779821	0.0013601021583673181	0.003805140234627451	0.015132513424979092	0.11635425085901648	0.9512601941661305	0.7313262744371302	0.0682268734538924	0.010725683799730797	0.0029707707852762062	0.0011216954859135024
-0.03856601717798211	0.0013593900588200398	0.0038036545020553344	0.015130154557569933	0.11638644096642757	0.9511419592615192	0.7316824609189573	0.0681212145207871	0.010709164282665242	0.0029665223455906248	0.0011201839507309725
-0.03846601717798209	0.001358646801534919	0.003802084511546706	0.01512749829769724	0.11641757768178465	0.951021945670581	0.7320465163399619	0.06801544188167664	0.010692519049322372	0.0029622272791582347	0.0011186526236293037
-0.038366017177982104	0.0013578723658246702	0.0038004300065974327	0.015124542333910687	0.11644763247853784	0.9509002701330748	0.7324183960945233	0.06790957374871039	0.010675751547925164	0.002957886495912415	0.0011171018261057336
-0.03826601717798209	0.0013570667400978982	0.003798690754816078	0.015121284431111229	0.11647657686673184	0.950777049218587	0.732798054710659	0.06780362812726286	0.010658865223626416	0.002953500910467815	0.0011155318826358608
-0.0381660171779821	0.0013562299218819436	0.0037968665481121306	0.015117722432004467	0.11650438240422441	0.9506523992879066	0.7331854458552374	0.06769762281378647	0.01064186351725395	0.0029490714417094444	0.0011139431205152532
-0.03806601717798211	0.0013553619178402643	0.0037949572028700253	0.015113854258520406	0.11653102070808072	0.9505264364548535	0.7335805223392279	0.06759157539381486	0.01062474986407892	0.002944599012385126	0.0011123358697012783
-0.03796601717798209	0.0013544627437841212	0.0037929625601090568	0.015109677913197315	0.11655646346612474	0.9503992765485195	0.7339832361229577	0.06748550324011046	0.010607527692608433	0.0029400845487012727	0.0011107104626553164
-0.0378660171779821	0.0013535324246786494	0.0037908824856287284	0.01510519148052831	0.11658068244865455	0.9502710350759306	0.7343935383213961	0.06737942351095574	0.010590200423402177	0.002935528979922327	0.0011090672341853892
-0.037766017177982086	0.001352570994643336	0.0037887168701394806	0.01510039312826974	0.11660364952030815	0.9501418271851909	0.7348113792095027	0.06727335314858539	0.010572771467913977	0.002930933237974236	0.0011074065212894246
-0.0376660171779821	0.0013515784969467942	0.003786465629378527	0.015095281108709023	0.11662533665207743	0.9500117676290427	0.735236708227573	0.06716730887775518	0.01055524422735849	0.0029262982570520996	0.0011057286629992122
-0.03756601717798211	0.001350554983995841	0.003784128704210712	0.015089853759890921	0.11664571593346232	0.9498809707289039	0.7356694739866839	0.06706130720444539	0.010537622091603393	0.002921624973232241	0.0011040340002251672
-0.03746601717798209	0.0013495005173189893	0.0037817060607141005	0.01508410950680072	0.11666475958475866	0.9497495503393754	0.7361096242741461	0.06695536441469596	0.010519908438087314	0.002916914324088966	0.0011023228756020605
-0.0373660171779821	0.0013484151675442041	0.0037791976902502413	0.015078046862502978	0.11668243996947503	0.9496176198131993	0.7365571060590557	0.06684949657357038	0.010502106630763832	0.0029121672483162697	0.0011005956333357924
-0.037266017177982086	0.0013472990143710466	0.0037766036095192605	0.015071664429234409	0.11669872960686797	0.9494852919667581	0.7370118654978998	0.06674371952424511	0.010484220019071983	0.002907384685354598	0.0010988526190513286
-0.0371660171779821	0.001346152146537157	0.0037739238605989083	0.01506496089944927	0.11671360118458989	0.9493526790459623	0.7374738479402309	0.06663804888722007	0.010466251936932815	0.002902567575022857	0.0010970941796418384
-0.03706601717798211	0.0013449746617792042	0.003771158510968529	0.015057935056816817	0.11672702757144307	0.949219892692733	0.7379429979344327	0.06653250005965065	0.010448205701773287	0.0028977168571560695	0.00109532066311928
-0.03696601717798209	0.00134376666678814	0.0037683076535168438	0.015050585777168444	0.11673898183022767	0.9490870439119021	0.7384192592335759	0.06642708821479434	0.010430084613576324	0.002892833471248617	0.001093532418466384
-0.0368660171779821	0.0013425282771590743	0.0037653714065344276	0.015042912029394331	0.11674943723068189	0.9489542430386685	0.7389025748013508	0.0663218283015722	0.010411891953958476	0.002887918356103328	0.001091729795490197
-0.036766017177982085	0.0013412596173355408	0.003762349913690064	0.015034912876287568	0.11675836726249754	0.9488215997065064	0.7393928868181221	0.06621673504423842	0.010393630985273987	0.0028829724494866546	0.0010899131446772666
-0.036666017177982096	0.0013399608205483598	0.003759243343991617	0.015026587475335732	0.11676574564840907	0.9486892228156295	0.7398901366870755	0.06611182294215895	0.010375304949746495	0.0028779966877899494	0.0010880828170505728
-0.03656601717798211	0.0013386320287492085	0.00375605189173078	0.0150179350794575	0.11677154635734373	0.9485572205019392	0.7403942650404834	0.06600710626969301	0.010356917068627371	0.002872992005697024	0.0010862391640282327
-0.03646601717798209	0.0013372733925387178	0.003752775776412453	0.015008955037684622	0.11677574361762122	0.9484257001064913	0.7409052117460836	0.06590259907617559	0.010338470541381536	0.002867959335858311	0.0010843825372841343
-0.0363660171779821	0.0013358850710894867	0.003749415242668139	0.014999646795787447	0.11677831193020026	0.9482947681454802	0.7414229159135945	0.06579831518599842	0.01031996854490007	0.0028628996085713863	0.0010825132886104916
-0.036266017177982085	0.0013344672320638265	0.003745970560153855	0.014990009896843553	0.11677922608195253	0.9481645302807353	0.741947315901347	0.06569426819878485	0.010301414232740034	0.0028578137514683	0.0010806317697824852
-0.036166017177982096	0.0013330200515264778	0.0037424420234322816	0.014980043981748433	0.11677846115896179	0.9480350912907519	0.7424783493230618	0.06559047148965702	0.010282810734391135	0.002852702689209663	0.0010787383324249596
-0.03606601717798211	0.001331543713852307	0.0037388299518397606	0.01496974878966776	0.11677599255983356	0.9479065550422108	0.7430159530547721	0.06548693820959194	0.010264161154569176	0.0028475673431855816	0.001076833327881347
-0.03596601717798209	0.0013300384116290873	0.003735134689337615	0.014959124158430235	0.116771796009006	0.9477790244620604	0.7435600632418865	0.06538368128586278	0.010245468572536238	0.0028424086312235928	0.0010749171070847665
-0.0358660171779821	0.0013285043455555081	0.003731356604348399	0.014948170024860557	0.11676584757004925	0.9476526015100776	0.7441106153064033	0.0652807134225625	0.010226736041447436	0.0028372274673035868	0.001072990020431438
-0.035766017177982085	0.0013269417243344797	0.003727496089577177	0.014936886425052212	0.11675812365894767	0.9475273871519903	0.7446675439543077	0.06517804710120881	0.010207966587724016	0.00283202476127991	0.0010710524176564607
-0.035666017177982096	0.001325350764561807	0.0037235535618177443	0.014925273494578806	0.11674860105734519	0.9474034813330791	0.7452307831831038	0.06507569458142466	0.010189163210452514	0.002826801418610528	0.001069104647711957
-0.03556601717798211	0.0013237316906104433	0.0037195294617442046	0.014913331468644639	0.11673725692574907	0.9472809829523231	0.7458002662895337	0.06497366790169236	0.010170328880810015	0.002821558340093458	0.0010671470586476428
-0.03546601717798209	0.0013220847345103632	0.0037154242536880312	0.014901060682173138	0.11672406881667924	0.9471599898370868	0.7463759258774787	0.06487197888018036	0.010151466541515037	0.0028162964216105	0.0010651799974939348
-0.0353660171779821	0.0013204101358241618	0.003711238425400936	0.01488846156983359	0.11670901468774915	0.9470405987182524	0.7469576938660141	0.0647706391156367	0.010132579106303776	0.002811016553878102	0.0010632038101475293
-0.035266017177982084	0.0013187081415186035	0.00370697248780344	0.01487553466600547	0.1166920729146668	0.9469229052059697	0.7475455014976908	0.0646696599883486	0.010113669459431799	0.002805719622205732	0.0010612188412595588
-0.035166017177982095	0.0013169790058321538	0.0037026269747199884	0.014862280604680976	0.11667322230414781	0.9468070037658255	0.7481392793469663	0.06456905266116508	0.010094740455200308	0.002800406506261338	0.0010592254341263514
-0.035066017177982106	0.00131522299013868	0.003698202442600302	0.014848700119304382	0.11665244210672142	0.9466929876955887	0.748738957328864	0.06446882808057838	0.010075794917507161	0.0027950780798443897	0.0010572239305827865
-0.03496601717798209	0.0013134403628074773	0.003693699470227451	0.014834794042549688	0.11662971202942521	0.9465809491024394	0.7493444647078121	0.06436899697786361	0.010056835639422121	0.0027897352106660096	0.0010552146708983072
-0.0348660171779821	0.0013116313990596512	0.00368911865841317	0.014820563306036103	0.11660501224836908	0.9464709788807143	0.7499557301066977	0.06426956987027317	0.010037865382786088	0.0027843787601366157	0.001053197993675625
-0.034766017177982084	0.0013097963808211966	0.003684460629680345	0.014806008939980589	0.11657832342116106	0.9463631666901615	0.7505726815161238	0.06417055706228231	0.010018886877833708	0.002779009583160774	0.0010511742357520591
-0.034666017177982095	0.0013079355965726755	0.0036797260279333058	0.014791132072789483	0.11654962669918005	0.9462576009346847	0.7511952463038902	0.0640719686468846	0.009999902822839503	0.0027736285279393374	0.0010491437321036223
-0.034566017177982106	0.0013060493411959097	0.0036749155181160457	0.014775933930588235	0.11651890373968414	0.9461543687416046	0.7518233512246718	0.06397381450693428	0.009980915883786495	0.0027682364357789267	0.0010471068157518173
-0.03446601717798209	0.0013041379158175996	0.0036700297858587713	0.014760415836689515	0.11648613671774263	0.9460535559414006	0.7524569224299443	0.06387610431653368	0.009961928694057659	0.002762834140908499	0.0010450638176731347
-0.0343660171779821	0.0013022016276501834	0.003665069537113438	0.014744579211001365	0.11645130833797684	0.9459552470479757	0.7530958854781119	0.06377884754246141	0.00994294385414915	0.0027574224703032645	0.001043015066711305
-0.03426601717798211	0.0013002407898300356	0.003660035497777988	0.014728425569374405	0.11641440184610136	0.9458595252393719	0.7537401653448699	0.06368205344564104	0.00992396393140518	0.002752002243515591	0.001040960889492284
-0.034166017177982094	0.0012982557212531498	0.0036549284133103326	0.01471195652289015	0.11637540104025096	0.9457664723390108	0.7543896864338181	0.06358573108264791	0.009904991459774606	0.00274657427251311	0.0010389016103419634
-0.034066017177982105	0.0012962467464085294	0.0036497490483321407	0.014695173777089648	0.11633429028207785	0.9456761687973896	0.7550443725872739	0.0634898893072486	0.009886028939587602	0.0027411393615237823	0.0010368375512066293
-0.03396601717798209	0.0012942141952093317	0.003644498186222882	0.014678079131144267	0.11629105450761675	0.9455886936742756	0.7557041470973473	0.0633945367719758	0.009867078837353464	0.0027356983068879334	0.0010347690315761287
-0.0338660171779821	0.0012921584028220685	0.003639176628704557	0.014660674476969142	0.1162456792378938	0.9455041246213698	0.7563689327172568	0.06329968192973245	0.009848143585577935	0.002730251896917248	0.0010326963684098038
-0.03376601717798211	0.001290079709493886	0.0036337851954174184	0.014642961798279876	0.11619815058927628	0.9454225378654539	0.7570386516728699	0.0632053330354239	0.00982922558260015	0.0027248009117605003	0.0010306198760650731
-0.033666017177982094	0.0012879784603782513	0.0036283247234874146	0.014624943169593481	0.11614845528354921	0.9453440081919774	0.7577132256745227	0.06311149814761849	0.009810327192448946	0.0027193461232760813	0.0010285398662287827
-0.033566017177982105	0.0012858550053590114	0.003622796067085392	0.01460662075517509	0.11609658065770444	0.9452686089291595	0.7583925759290391	0.06301818513023026	0.009791450744717503	0.0027138882949112163	0.0010264566478511948
-0.03346601717798209	0.0012837096988731523	0.003617200096978725	0.014587996807930445	0.11604251467343162	0.9451964119324858	0.7590766231520376	0.0629254016542244	0.009772598534456155	0.0027084281815876647	0.0010243705270826446
-0.0333660171779821	0.0012815428997323224	0.0036115377000758256	0.014569073668246658	0.11598624592630628	0.9451274875697299	0.7597652875804848	0.06283315519934515	0.009753772822083404	0.0027029665295940286	0.0010222818072129075
-0.03326601717798211	0.0012793549709433465	0.003605809778963874	0.014549853762780897	0.11592776365465435	0.9450619047063876	0.760458488985479	0.06274145305585928	0.00973497583331361	0.0026975040764843582	0.001020190788613108
-0.03316601717798209	0.0012771462795278733	0.003600017251440221	0.014530339603199613	0.11586705774808899	0.9449997306915664	0.7611561466853114	0.06265030232631857	0.009716209759102125	0.002692041550983082	0.0010180977686803027
-0.033066017177982104	0.001274917196341225	0.0035941610500380074	0.014510533784868364	0.1158041187557061	0.9449410313443184	0.7618581795587615	0.06255970992733557	0.009697476755606225	0.0026865796728961994	0.0010160030417846121
-0.03296601717798209	0.0012726680958908261	0.0035882421215464597	0.01449043898549463	0.11573893789393341	0.9448858709404516	0.7625645060586727	0.06246968259137376	0.00967877894416245	0.002681119153028477	0.001013906899218918
-0.0328660171779821	0.0012703993561540665	0.0035822614265260716	0.014470057963724423	0.11567150705401465	0.9448343121997114	0.7632750442257535	0.062380226868548376	0.009660118411279197	0.0026756606931066327	0.001011809629151087
-0.03276601717798211	0.001268111358396091	0.0035762199388195367	0.014449393557693736	0.11560181880912643	0.9447864162734487	0.7639897117026567	0.06229134912843663	0.009641497208644134	0.002670204985708481	0.0010097115165786635
-0.03266601717798209	0.0012658044869873649	0.0035701186450584686	0.014428448683537718	0.11552986642112058	0.9447422427327145	0.7647084257483047	0.062203055561897855	0.009622917353146606	0.002664752714197781	0.0010076128432860722
-0.032566017177982104	0.0012634791292213572	0.003563958544166706	0.014407226333857055	0.11545564384687113	0.9447018495567451	0.7654311032524761	0.062115352182897626	0.009604380826913733	0.0026593045526647693	0.0010055138878042047
-0.03246601717798209	0.0012611356751324482	0.0035577406468603992	0.01438572957614495	0.11537914574423207	0.9446652931219132	0.7661576607506304	0.062028244830339356	0.009585889577360326	0.0026538611658721714	0.001003414925372445
-0.0323660171779821	0.0012587745173141534	0.003551465975145642	0.014363961551175405	0.11530036747759059	0.9446326281910771	0.7668880144390198	0.06194173916989895	0.009567445517252016	0.0026484232092067414	0.001001316227903021
-0.03226601717798211	0.0012563960507379123	0.0035451355618135094	0.014341925471354164	0.11521930512300457	0.9446039079033351	0.7676220801900063	0.0618558406958597	0.009549050524780955	0.002642991328635974	0.0009992180639476582
-0.03216601717798209	0.0012540006725724425	0.0035387504499337736	0.014319624619035097	0.11513595547292707	0.9445791837642212	0.7683597735676785	0.06177055473295123	0.009530706443653983	0.0026375661606701712	0.0009971206986666035
-0.032066017177982103	0.0012515887820039565	0.0035323116923470605	0.014297062344801938	0.11505031604050187	0.9445585056362878	0.7691010098436751	0.06168588643818576	0.009512415083192626	0.0026321483323293584	0.0009950243937997916
-0.03196601717798209	0.0012491607800572278	0.0035258203511561435	0.014274242065719272	0.11496238506342904	0.9445419217300917	0.769845704013293	0.06160184080269269	0.009494178218444355	0.0026267384611153442	0.000992929407640275
-0.0318660171779821	0.0012467170694178164	0.0035192774972168596	0.014251167263552442	0.11487216150739409	0.9445294785956149	0.7705937708118111	0.061518422653551785	0.00947599759030506	0.002621337154988477	0.0009908359950098092
-0.03176601717798211	0.0012442580542553336	0.0035126842096290093	0.014227841482959452	0.11477964506905029	0.9445212211140516	0.7713451247310668	0.061435636655619984	0.009457874905651757	0.002615945012349135	0.0009887444072365279
-0.03166601717798209	0.0012417841400481344	0.003506041575227568	0.014204268329656052	0.11468483617855749	0.9445171924899957	0.7720996800362783	0.06135348731335416	0.009439811837485757	0.0026105626220237483	0.0009866548921347326
-0.0315660171779821	0.0012392957334093858	0.0034993506880748224	0.014180451468556227	0.11458773600166837	0.9445174342440442	0.7728573507830969	0.06127197897262746	0.009421810025085338	0.0026051905632553576	0.0009845676939867027
-0.031466017177982086	0.0012367932419147106	0.003492612648953742	0.014156394621889262	0.11448834644135639	0.944521986205792	0.7736180508348819	0.06119111582253714	0.009403871074167635	0.002599829405698388	0.0009824830535264766
-0.0313660171779821	0.0012342770739314796	0.0034858285648629306	0.014132101567295623	0.11438667013898693	0.9445308865071825	0.7743816938802298	0.061110901897205055	0.009385996557059692	0.002594479709417712	0.000980401207925612
-0.03126601717798211	0.0012317476384499026	0.003478999548513551	0.014107576135903582	0.11428271047502606	0.9445441715762932	0.7751481934506977	0.06103134107756709	0.009368188012877558	0.0025891420248917063	0.0009783223907808068
-0.03116601717798209	0.0012292053449159592	0.003472126717828842	0.014082822210387877	0.11417647156928394	0.9445618761314808	0.7759174629387685	0.060952437093153664	0.009350446947713956	0.0025838168930192845	0.0009762468321034087
-0.031066017177982103	0.001226650603066381	0.0034652111954462566	0.014057843723012777	0.11406795828069212	0.9445840331759044	0.7766894156160228	0.06087419352385718	0.009332774834833135	0.002578504845130808	0.0009741747583107082
-0.030966017177982086	0.0012240838227656542	0.003458254108222885	0.01403264465366111	0.11395717620661705	0.9446106739924643	0.7774639646515272	0.06079661380168863	0.009315173114873513	0.002573206403002595	0.000972106392219
-0.030866017177982097	0.0012215054138452874	0.0034512565867442346	0.014007229027850879	0.11384413168169884	0.9446418281390815	0.7782410231304077	0.06071970121251939	0.009297643196056613	0.00256792207887508	0.0009700419530383786
-0.030766017177982108	0.0012189157859452562	0.0034442197648370068	0.013981600914741658	0.11372883177623101	0.9446775234444034	0.7790205040726567	0.06064345889781102	0.009280186454403335	0.0025626523754744422	0.0009679816563691575
-0.03066601717798209	0.001216315348357855	0.003437144779086061	0.013955764425132295	0.11361128429406339	0.9447177860038435	0.7798023204521	0.060567889856327876	0.009262804233955542	0.002557397786037464	0.0009659257141999568
-0.030566017177982102	0.0012137045098740249	0.0034300327683558247	0.013929723709451756	0.11349149777004625	0.9447626401760296	0.7805863852155657	0.06049299694583635	0.009245497847004212	0.0025521587943397248	0.0009638743349073438
-0.030466017177982085	0.0012110836786321593	0.0034228848733166327	0.01390348295574516	0.11336948146700469	0.9448121085796248	0.7813726113022393	0.0604187828847869	0.009228268574322527	0.0025469358747267955	0.000961827723256993
-0.030366017177982096	0.0012084532619694918	0.003415702235976208	0.013877046387655913	0.11324524537225279	0.9448662120905272	0.782160911663181	0.06034525025397942	0.009211117665404403	0.0025417294921485038	0.0009597860804063632
-0.030266017177982107	0.0012058136662761545	0.003408485999216523	0.013850418262406763	0.11311880019364419	0.9449249698394269	0.7829511992810054	0.06027240149821015	0.009194046338707506	0.002536540102195891	0.0009577496039087481
-0.03016601717798209	0.0012031652968520433	0.003401237306336393	0.013823602868780802	0.11299015735517262	0.9449883992097953	0.783743387189743	0.060200238927902876	0.009177055781901066	0.0025313681511411426	0.0009557184877187988
-0.0300660171779821	0.0012005085577663503	0.003393957300600266	0.013796604525104257	0.11285932899210914	0.9450565158361717	0.7845373884948244	0.0601287647207179	0.009160147152117454	0.0025262140759798827	0.0009536929221993052
-0.029966017177982085	0.0011978438517200004	0.0033866471247929034	0.013769427577232637	0.1127263279457004	0.9451293336029066	0.7853331163932219	0.06005798092314518	0.009143321576207763	0.002521078304476219	0.0009516730941293231
-0.029866017177982096	0.001195171579911061	0.0033793079207809977	0.013742076396542154	0.11259116775741647	0.945206864643238	0.7861304841937317	0.059987889452075546	0.009126580151000938	0.0025159612552100143	0.0009496591867135561
-0.029766017177982107	0.001192492141902917	0.0033719408290810654	0.013714555377927746	0.1124538626627609	0.9452891193387656	0.786929405337363	0.059918492096352145	0.009109923943565818	0.002510863337626535	0.0009476513795928981
-0.02966601717798209	0.0011898059354956522	0.0033645469884348556	0.013686868937809162	0.11231442758465156	0.9453761063192954	0.7877297934178632	0.059849790518301284	0.009093353991476387	0.0025057849520882473	0.000945649848856185
-0.0295660171779821	0.0011871133566002973	0.0033571275353913984	0.0136590215121471	0.11217287812636859	0.9454678324630875	0.7885315622023296	0.05978178625524241	0.00907687130307939	0.0025007264899286883	0.000943654767053035
-0.029466017177982085	0.001184414799116226	0.003349683603896809	0.013631017554470808	0.11202923056408971	0.9455643028974589	0.7893346256519534	0.059714480720975745	0.009060476857764527	0.002495688333508341	0.0009416663032077819
-0.029366017177982096	0.0011817106548116397	0.003342216324891558	0.013602861533917654	0.1118835018390068	0.9456655209997953	0.7901388979428011	0.05964787520724848	0.009044171606236273	0.002490670856272298	0.000939684622834397
-0.029266017177982107	0.0011790013132071502	0.0033347268259153492	0.013574557933287771	0.11173570954904206	0.9457714883989525	0.7909442934867262	0.0595819708851983	0.009027956470787944	0.0024856744228097436	0.0009377098879524365
-0.02916601717798209	0.0011762871614625513	0.0033272162307201557	0.013546111247113793	0.11158587194016598	0.9458822049770245	0.7917507269523127	0.05951676880677462	0.009011832345576955	0.0024806993889150693	0.0009357422571039053
-0.0290660171779821	0.001173568584266762	0.0033196856588911428	0.013517525979747553	0.11143400789733034	0.9459976688715352	0.792558113285892	0.059452269906136786	0.008995800096901646	0.0024757461016505777	0.0009337818853710485
-0.028966017177982084	0.0011708459637309108	0.003312136225475815	0.013488806643465094	0.11128013693501684	0.9461178764779986	0.7933663677326025	0.059388475001028604	0.00897986056347871	0.0024708148994106263	0.0009318289243949565
-0.028866017177982095	0.0011681196792846717	0.0033045690406215892	0.013459957756591034	0.11112427918742374	0.9462428224528856	0.7941754058574804	0.05932538479412929	0.008964014556721772	0.002465906111987129	0.0009298835223950246
-0.028766017177982106	0.0011653901075757832	0.0032969852092216735	0.013430983841643818	0.11096645539828967	0.9463724997170111	0.7949851435665877	0.05926299987438176	0.0089482628610204	0.002461020060636353	0.0009279458241891863
-0.02866601717798209	0.001162657622372778	0.003289385830569703	0.013401889423502539	0.11080668691036864	0.9465068994592898	0.7957954971281258	0.05920132071829481	0.008932606234019353	0.0024561570581469027	0.0009260159712148411
-0.0285660171779821	0.0011599225944709756	0.003281771998022761	0.013372679027597032	0.11064499565456917	0.946646011140931	0.7966063831935876	0.05914034769122349	0.008917045406898153	0.002451317408908805	0.0009240941015505538
-0.028466017177982084	0.0011571853916016032	0.0032741447986733975	0.013343357178121983	0.1104814041387647	0.9467898225000305	0.7974177188188625	0.059080081048623063	0.008901581084650194	0.002446501408983584	0.0009221803499383375
-0.028366017177982095	0.0011544463783442213	0.003266505313030214	0.013313928396275983	0.1103159354362879	0.9469383195565785	0.798229421485343	0.05902052093727958	0.008886213946362014	0.002441709346175235	0.0009202748478066037
-0.028266017177982106	0.0011517059160422913	0.0032588546147075143	0.013284397198526978	0.11014861317412462	0.9470914866178785	0.7990414091209816	0.05896166739651528	0.008870944645491636	0.0024369415001021305	0.0009183777232936747
-0.02816601717798209	0.0011489643627219414	0.003251193770123754	0.013254768094904352	0.10997946152081055	0.9472493062844133	0.7998536001213046	0.058903520359368904	0.008855773810146402	0.0024321981422695616	0.000916489101271864
-0.0280660171779821	0.001146222073013933	0.0032435238382089396	0.01322504558731922	0.10980850517405268	0.9474117594561091	0.800665913370357	0.0588460796537515	0.008840702043360025	0.002427479536143069	0.0009146091033720388
-0.02796601717798211	0.0011434793980787687	0.0032358458701211134	0.013195234167913605	0.10963576934808071	0.9475788253390505	0.8014782682616008	0.05878934500357736	0.008825729923368344	0.0024227859372222913	0.0009127378480086822
-0.027866017177982094	0.0011407366855349596	0.0032281609089716114	0.013165338317438807	0.10946127976074485	0.9477504814526365	0.8022905847186825	0.05873331602986838	0.00881085800388401	0.002418117593115398	0.0009108754504053839
-0.027766017177982105	0.0011379942793903867	0.0032204699895596457	0.013135362503664354	0.10928506262037144	0.9479267036371376	0.8031027832161393	0.0586779922518354	0.008796086814369738	0.0024134747436139227	0.0009090220226207489
-0.02766601717798209	0.0011352525199767602	0.0032127741381156325	0.013105311179817726	0.10910714461238956	0.9481074660617649	0.8039147847999738	0.0586233730879322	0.008781416860310002	0.0024088576207680584	0.0009071776735746805
-0.0275660171779821	0.001132511743887161	0.0032050743720536397	0.013075188783056246	0.1089275528857439	0.9482927412331202	0.8047265111080988	0.058569457856885394	0.00876684862348092	0.002404266448962136	0.0009053425090749792
-0.02746601717798211	0.00112977228391661	0.0031973716997328048	0.013044999732970384	0.10874631503910324	0.9484825000041571	0.8055378843906608	0.058516245778698496	0.008752382562218504	0.002399701444990498	0.0009035166318442948
-0.027366017177982094	0.0011270344690056415	0.0031896671202276137	0.013014748430120798	0.10856345910688023	0.948676711583568	0.8063488275301859	0.05846373597563131	0.00873801911168461	0.0023951628181334123	0.000901700141547347
-0.027266017177982105	0.0011242986241868306	0.0031819616231073236	0.012984439254607965	0.10837901354507883	0.948875343545653	0.8071592640615733	0.05841192747315258	0.008723758684131076	0.002390650770233202	0.00089989313481835
-0.027166017177982088	0.0011215650705342787	0.00317425618822386	0.012954076564675879	0.10819300721697635	0.9490783618406542	0.807969118191902	0.058360819200868594	0.008709601669161128	0.0023861654957703544	0.0008980957052887418
-0.0270660171779821	0.0011188341251159792	0.003166551785509014	0.012923664695350105	0.10800546937866276	0.9492857308055834	0.8087783148200501	0.05831040999342678	0.00869554843398907	0.0023817071819396906	0.0008963079436150315
-0.02696601717798211	0.0011161061009490416	0.0031588493747799805	0.012893207957109942	0.1078164296644399	0.949497413175499	0.8095867795560935	0.05826069859139223	0.008681599323696713	0.0023772760087264013	0.0008945299375068518
-0.026866017177982093	0.0011133813069577312	0.0031511499055538036	0.012862710634595887	0.10762591807210488	0.9497133700953012	0.810394438740484	0.05821168364210062	0.008667754661487628	0.0023728721489819824	0.0008927617717551387
-0.026766017177982104	0.00111066004793425	0.0031434543168704305	0.012832176985351986	0.1074339649481264	0.9499335611320068	0.8112012194630009	0.058163363700485526	0.008654014748938585	0.002368495768500036	0.0008910035282604072
-0.026666017177982088	0.001107942624502294	0.0031357635371241153	0.01280161123860375	0.10724060097272635	0.9501579442875373	0.8120070495814427	0.058115737229880546	0.008640379866248042	0.0023641470260917915	0.000889255286061149
-0.0265660171779821	0.0011052293330832488	0.003128078483903538	0.01277101759407126	0.10704585714488289	0.9503864760119891	0.8128118577400496	0.05806880260279658	0.008626850272481704	0.0023598260736613255	0.0008875171213622599
-0.02646601717798211	0.0011025204658650083	0.00312040006384009	0.01274040022081856	0.1068497647672705	0.9506191112174361	0.8136155733876658	0.05802255810167382	0.008613426205815159	0.0023555330562805166	0.0008857891075635022
-0.026366017177982093	0.0010998163107733977	0.003112729172464323	0.012709763256138446	0.10665235543114315	0.9508558032922257	0.8144181267955806	0.057977001919609604	0.00860010788377319	0.0023512681122636026	0.00088407131528801
-0.026266017177982104	0.0010971171514461344	0.003105066694070818	0.012679110804473093	0.10645366100118395	0.9510965041158314	0.8152194490751028	0.05793213216106124	0.008586895503465983	0.0023470313732412594	0.000882363812410753
-0.026166017177982087	0.0010944232672092185	0.0030974135015908086	0.012648446936370931	0.10625371360032351	0.9513411640742027	0.8160194721947657	0.05788794684252365	0.008573789241822042	0.0023428229642342615	0.0008806666640869784
-0.026066017177982098	0.0010917349330557982	0.0030897704564729167	0.012617775687479134	0.10605254559455313	0.9515897320756538	0.8168181289972495	0.057844443893183696	0.008560789255817646	0.002338643003726661	0.0008789799327806195
-0.02596601717798211	0.0010890524196273778	0.0030821384085714773	0.012587101057572032	0.10585018957773147	0.9518421555673018	0.817615353215914	0.05780162115554931	0.008547895682702814	0.0023344916037383047	0.0008773036782925907
-0.025866017177982092	0.0010863759931973537	0.003074518196042691	0.012556427009615257	0.10564667835640858	0.9520983805520483	0.8184110794910008	0.0577594763860553	0.008535108640223997	0.002330368869896902	0.0008756379577890324
-0.025766017177982103	0.0010837059156568185	0.0030669106452482432	0.012525757468865405	0.10544204493467536	0.9523583516060836	0.8192052433854362	0.05771800725564326	0.008522428226842725	0.002326274901509302	0.0008739828258294021
-0.025666017177982087	0.0010810424445025692	0.003059316570666374	0.012495096322005468	0.10523632249905128	0.9526220118970047	0.819997781400274	0.05767721135032067	0.00850985452195115	0.0023222097916322923	0.0008723383343944624
-0.025566017177982098	0.0010783858328272753	0.0030517367748100384	0.012464447416315175	0.10502954440342162	0.9528893032024213	0.8207886309897129	0.057637086171693316	0.008497387586083368	0.0023181736271425278	0.0008707045329141184
-0.02546601717798211	0.001075736329311695	0.0030441720481523943	0.012433814558876495	0.10482174415403599	0.953160165929173	0.8215777305757141	0.05759762913747552	0.008485027461123278	0.0023141664888057653	0.0008690814682950489
-0.025366017177982092	0.0010730941782189996	0.003036623169059168	0.012403201515814182	0.10461295539458558	0.9534345391331226	0.822365019562188	0.05755883758197734	0.008472774170508613	0.0023101884513454375	0.0008674691849482178
-0.025266017177982103	0.0010704596193910672	0.0030290909037278546	0.012372612011570394	0.10440321189136036	0.9537123605394796	0.8231504383487535	0.057520708756567965	0.008460627719431025	0.002306239583510344	0.0008658677248161142
-0.025166017177982086	0.0010678328882466146	0.0030215760061335166	0.012342049728213721	0.10419254751850388	0.9539935665637543	0.8239339283440192	0.05748323983011596	0.008448588095032142	0.002302319948141408	0.0008642771273998471
-0.025066017177982097	0.0010652142157813232	0.0030140792179813064	0.012311518304782073	0.10398099624337862	0.9542780923332488	0.8247154319784324	0.05744642788940696	0.00843665526659601	0.00229842960223785	0.0008626974297859348
-0.02496601717798211	0.0010626038285696782	0.003006601268665142	0.012281021336659176	0.10376859211204444	0.9545658717091751	0.8254948927166347	0.0574102699395393	0.00842482918573723	0.002294568597022185	0.0008611286666729134
-0.02486601717798209	0.00106000194876862	0.002999142875232679	0.012250562374983788	0.10355536923486813	0.9548568373093466	0.8262722550693427	0.057374762904296286	0.008413109786585311	0.0022907369780045686	0.0008595708703976592
-0.024766017177982103	0.0010574087941228182	0.002991704742356392	0.01222014492609179	0.10334136177226874	0.9551509205314535	0.8270474646047078	0.05733990362649679	0.008401496985964776	0.0022869347850460017	0.0008580240709614154
-0.024666017177982086	0.0010548245779716686	0.002984287562310506	0.012189772450990672	0.10312660392061086	0.9554480515769553	0.8278204679592008	0.057305688868323705	0.008389990683571364	0.0022831620524207245	0.0008564882960555839
-0.024566017177982097	0.0010522495092578157	0.002976892014953621	0.012159448364865343	0.10291112989825446	0.9557481594755676	0.8285912128479408	0.05727211531163063	0.008378590762144074	0.0022794188088775687	0.0008549635710871652
-0.024466017177982108	0.0010496837925371809	0.0029695187677169018	0.012129176036615882	0.10269497393177011	0.9560511721103442	0.8293596480745237	0.05723917955822687	0.0083672970876329	0.0022757050777003286	0.0008534499192039305
-0.02436601717798209	0.0010471276279905067	0.002962168475597929	0.01209895878842528	0.10247817024232757	0.9563570162433984	0.830125723540295	0.0572068781301419	0.008356109509362893	0.0022720208767671554	0.0008519473613192573
-0.024266017177982102	0.0010445812114362972	0.002954841781159304	0.012068799895358126	0.10226075303226606	0.9566656175421796	0.8308893902530677	0.05717520746986717	0.008345027860193515	0.0022683662186088298	0.0008504559161366353
-0.024166017177982085	0.0010420447343450294	0.002947539314532901	0.012038702584988578	0.10204275647185412	0.956976900606397	0.8316506003352844	0.057144163940578155	0.008334051956674141	0.002264741110466056	0.0008489756001738098
-0.024066017177982096	0.001039518383854809	0.0029402616934285745	0.012008670037057776	0.10182421468624786	0.9572907889955563	0.8324093070316194	0.057113743826335744	0.008323181599195352	0.0022611455543456995	0.0008475064277866207
-0.023966017177982107	0.001037002342788135	0.0029330095231479645	0.01197870538315979	0.10160516174265129	0.9576072052570946	0.8331654647159847	0.057083943332267004	0.00831241657213595	0.002257579547075899	0.0008460484111924407
-0.02386601717798209	0.0010344967896699234	0.002925783396602664	0.011948811706455452	0.10138563163768997	0.9579260709551244	0.8339190288979688	0.0570547585847255	0.008301756644005828	0.0022540430803600787	0.0008446015604932652
-0.0237660171779821	0.0010320018987466165	0.0029185838943369285	0.011918992041413787	0.10116565828499717	0.9582473066998003	0.8346699562286458	0.05702618563143128	0.008291201567584503	0.002250536140829876	0.0008431658836984025
-0.023666017177982085	0.0010295178400064084	0.002911411584554712	0.011889249373580503	0.10094527550303024	0.9585708321773214	0.8354182045058374	0.05699822044159367	0.00828075108005579	0.002247058710097006	0.0008417413867468192
-0.023566017177982096	0.0010270447792004851	0.0029042670231506397	0.01185958663937187	0.10072451700310689	0.9588965661804708	0.8361637326787007	0.05697085890601033	0.008270404903137739	0.002243610764803844	0.0008403280735290426
-0.023466017177982107	0.0010245828778652024	0.0028971507537451278	0.011830006725895332	0.10050341637768229	0.9592244266398641	0.8369065008517501	0.05694409683715157	0.008260162743208824	0.002240192276673017	0.0008389259459087233
-0.02336601717798209	0.0010221322933452585	0.002890063307723124	0.01180051247079425	0.10028200708886091	0.959554330655723	0.8376464702882183	0.056917929969222375	0.0082500242914297	0.0022368032125557403	0.0008375350037437139
-0.0232660171779821	0.0010196931788176288	0.002883005204276627	0.011771106662117378	0.1000603224571532	0.9598861945303208	0.8383836034128213	0.05689235395820813	0.008239989223860792	0.002233443534479105	0.0008361552449068311
-0.023166017177982084	0.001017265683316432	0.002875976950450523	0.011741792038211534	0.09983839565047528	0.9602199338009654	0.8391178638138503	0.05686736438189972	0.00823005720157568	0.0022301131996920243	0.0008347866653060986
-0.023066017177982095	0.001014849951758487	0.0028689790411918882	0.011712571287638206	0.09961625967340589	0.9605554632736404	0.8398492162446564	0.05684295673990262	0.008220227870770412	0.0022268121607102007	0.0008334292589046616
-0.022966017177982107	0.0010124461249696075	0.0028620119594024236	0.011683447049111553	0.09939394735669001	0.9608926970572075	0.8405776266244586	0.05681912645362624	0.00821050086286835	0.0022235403653597724	0.0008320830177402009
-0.02286601717798209	0.001010054339711595	0.002855076175993732	0.011654421911458813	0.09917149134700615	0.9612315485982219	0.8413030620385388	0.05679586886625758	0.008200875794621323	0.0022202977568198338	0.0008307479319439532
-0.0227660171779821	0.0010076747287098362	0.002848172149945754	0.011625498413601311	0.09894892409698715	0.9615719307163024	0.8420254907377347	0.05677317924271503	0.008191352268206088	0.002217084273663755	0.0008294239897592804
-0.022666017177982084	0.0010053074206814562	0.0028413003283676557	0.011596679044556055	0.0987262778555059	0.961913755640118	0.842744882137323	0.05675105276958704	0.008181929871317032	0.002213899849899254	0.0008281111775597969
-0.022566017177982095	0.0010029525403640375	0.0028344611465614183	0.011567966243457463	0.09850358465822623	0.962256935043933	0.8434612068152108	0.056729484555054124	0.008172608177254731	0.0022107444150074153	0.0008268094798670757
-0.022466017177982106	0.0010006102085448197	0.0028276550280877237	0.011539362399597053	0.09828087631841333	0.9626013800847006	0.8441744365094639	0.05670846962879169	0.008163386745010092	0.0022076178939803084	0.0008255188793678456
-0.02236601717798209	0.0009982805420903466	0.002820882384834318	0.01151086985248298	0.09805818441801689	0.9629470014397493	0.8448845441151943	0.056688002941860396	0.008154265119344892	0.0022045202073575553	0.0008242393569308271
-0.0222660171779821	0.0009959636539764696	0.002814143617086265	0.011482490891915902	0.0978355402990177	0.9632937093449909	0.8455915036807572	0.056668079366576966	0.008145242830867806	0.0022014512712616313	0.000822970891623025
-0.022166017177982084	0.000993659653318787	0.0028074391135983847	0.011454227758082941	0.09761297505504321	0.963641413633693	0.8462952904032864	0.05664869369637147	0.008136319396106645	0.0021984109974319643	0.0008217134607256322
-0.022066017177982095	0.0009913686454033183	0.002800769251669394	0.011426082641667714	0.0973905195232505	0.963990023775758	0.846995880623564	0.0566298406456285	0.0081274943175766	0.0021953992932578436	0.0008204670397494308
-0.021966017177982106	0.0009890907317175205	0.0027941343972179007	0.011398057683975707	0.09716820427647939	0.9643394489175477	0.8476932518202265	0.05661151484951266	0.008118767083844347	0.0021924160618100917	0.0008192316024497616
-0.02186601717798209	0.0009868260099814873	0.00278753490485991	0.011370154977075468	0.09694605961566934	0.9646895979221947	0.848387382603284	0.05659371086377981	0.008110137169588241	0.002189461201871559	0.0008180071208410079
-0.0217660171779821	0.0009845745741793909	0.002780971117987747	0.011342376563953803	0.09672411556254738	0.9650403794104384	0.8490782527069943	0.05657642316457356	0.008101604035654566	0.002186534607966414	0.0008167935652106525
-0.021666017177982083	0.000982336514591064	0.0027744433688504434	0.011314724438684712	0.09650240185258059	0.9653917018019149	0.8497658429820599	0.056559646148206966	0.00809316712911001	0.002183636170388225	0.0008155909041328151
-0.021566017177982094	0.0009801119178237069	0.0027679519786351922	0.011287200546611729	0.09628094792819157	0.9657434733569443	0.850450135387163	0.05654337413093076	0.00808482588329004	0.0021807657752268535	0.0008143991044813864
-0.021466017177982105	0.0009779008668436538	0.0027614972575499214	0.011259806784542751	0.09605978293224084	0.9660956022187639	0.8511311129798377	0.056527601348687485	0.008076579717843547	0.0021779233043940894	0.0008132181314426522
-0.02136601717798209	0.0009757034410082658	0.0027550795049068855	0.011232545000956558	0.09583893570176745	0.9664479964562037	0.851808759906684	0.05651232195685188	0.008068428038773652	0.002175108635648217	0.000812047948527462
-0.0212660171779821	0.000973519716097748	0.0027486990092070026	0.011205416996220803	0.09561843476199228	0.9668005641067872	0.8524830613929264	0.056497530029958644	0.008060370238474723	0.0021723216426172676	0.0008108885175829461
-0.02116601717798211	0.0009713497643470165	0.0027423560482249913	0.011178424522820614	0.09539830832057533	0.9671532132202589	0.8531540037313283	0.05648321956141672	0.008052405695765662	0.0021695621948211543	0.0008097397988037607
-0.021066017177982094	0.0009691936544775208	0.002736050889095071	0.011151569285597086	0.0951785842621312	0.9675058519024714	0.8538215742704482	0.05646938446321121	0.008044533775919339	0.0021668301576926205	0.0008086017507428542
-0.020966017177982105	0.0009670514517289217	0.0027297837883971925	0.011124852941995531	0.094959290142996	0.9678583883596867	0.8544857614022603	0.05645601856559312	0.008036753830688607	0.0021641253925970268	0.000807474330321782
-0.020866017177982088	0.0009649232178907353	0.0027235549922436505	0.011098277102322258	0.09474045318624028	0.9682107309431971	0.8551465545491416	0.05644311561675622	0.008029065198328347	0.0021614477568508653	0.0008063574928405548
-0.0207660171779821	0.0009628090113337943	0.0027173647363659802	0.011071843330009734	0.09452210027693461	0.9685627881943224	0.8558039441502222	0.05643066928250372	0.008021467203614182	0.002158797103739333	0.0008052511919870205
-0.02066601717798211	0.0009607088870415622	0.0027112132462020124	0.01104555314188957	0.09430425795765109	0.9689144688896738	0.856457921647106	0.05641867314590123	0.008013959157857325	0.002156173282532467	0.0008041553798457905
-0.020566017177982093	0.0009586228966412184	0.002705100736983124	0.011019408008472294	0.09408695242420993	0.9692656820867673	0.8571084794690006	0.05640712070692096	0.008006540358916283	0.002153576138500362	0.0008030700069067059
-0.020466017177982104	0.0009565510884345663	0.0026990274138212595	0.010993409354234117	0.09387020952165769	0.9696163371698616	0.8577556110171992	0.05639600538207286	0.007999210091204615	0.002151005512927148	0.0008019950220728229
-0.020366017177982088	0.0009544935074286466	0.002692993471796077	0.010967558557909292	0.09365405474048064	0.9699663438960785	0.8583993106489864	0.05638532050402684	0.007991967625695604	0.002148461243123818	0.0008009303726679726
-0.0202660171779821	0.0009524501953661116	0.0026869990960417664	0.01094185695278825	0.09343851321304382	0.9703156124417447	0.8590395736609575	0.056375059321223796	0.007984812219923256	0.0021459431624399634	0.000799876004443856
-0.02016601717798211	0.0009504211907552833	0.0026810444618335164	0.01091630582702027	0.09322360971025391	0.9706640534489148	0.8596763962717053	0.056365214997476244	0.007977743117980066	0.0021434511002743845	0.0007988318615866521
-0.020066017177982093	0.0009484065288998741	0.0026751297346738114	0.010890906423921196	0.0930093686384435	0.9710115780721046	0.8603097756040058	0.05635578061156101	0.007970759550511441	0.0021409848820845927	0.0007977978867232366
-0.019966017177982104	0.00094640624192839	0.0026692550703779944	0.01086565994228445	0.09279581403646878	0.9713580980251609	0.860939709666359	0.0563467491568003	0.007963860734706809	0.002138544329395203	0.0007967740209268983
-0.019866017177982087	0.0009444203588231353	0.0026634206151594495	0.01084056753669562	0.09258296957301762	0.9717035256282417	0.8615661973340347	0.0563381135406349	0.007957045874287373	0.0021361292598052173	0.0007957602037226282
-0.019766017177982098	0.0009424489054488603	0.002657626505714214	0.01081563031785023	0.09237085854412494	0.9720477738549352	0.8621892383295425	0.056329866584188905	0.007950314159490931	0.0021337394869942986	0.0007947563730919736
-0.01966601717798211	0.0009404919045809503	0.002651872869304607	0.0107908493528734	0.09215950387088762	0.9723907563794016	0.8628088332025652	0.05632200102182477	0.00794366476705329	0.002131374820727855	0.000793762465477437
-0.019566017177982092	0.0009385493759332262	0.0026461598238423896	0.010766225665641982	0.09194892809737518	0.9727323876235934	0.8634249833093977	0.056314509500691085	0.00793709686018667	0.002129035066861186	0.000792778415786437
-0.019466017177982103	0.0009366213361852899	0.0026404874779708334	0.010741760237107758	0.09173915338873548	0.9730725828044762	0.8640376907918297	0.05630738458026221	0.007930609588555031	0.00212672002734249	0.0007918041573948599
-0.019366017177982087	0.0009347077990093399	0.002634855931146042	0.010717454005621997	0.09153020152948133	0.9734112579812334	0.8646469585555786	0.05630061873187022	0.007924202088246526	0.0021244295002148562	0.0007908396221501406
-0.019266017177982098	0.0009328087750966243	0.0026292652737171024	0.010693307867260445	0.09132209392196197	0.9737483301024191	0.8652527902481982	0.056294204338229625	0.007917873481742683	0.002122163279617244	0.0007898847403739381
-0.01916601717798211	0.0009309242721832335	0.0026237155870052417	0.010669322676148268	0.09111485158500937	0.9740837170530351	0.8658551902365306	0.05628813369295509	0.007911622877884964	0.00211992115578442	0.0007889394408643857
-0.019066017177982092	0.0009290542950755083	0.002618206943381964	0.010645499244785148	0.09090849515275444	0.9744173377015114	0.8664541635837097	0.05628239900007281	0.007905449371838322	0.002117702915045924	0.0007880036508979172
-0.018966017177982103	0.0009271988456748325	0.002612739406345761	0.010621838344369519	0.09070304487361036	0.9747491119465158	0.867049716025685	0.05627699237352496	0.007899352045052009	0.0021155083398239705	0.0007870772962306776
-0.018866017177982086	0.000925357923001886	0.002607313030597804	0.010598340705121473	0.09049852060941437	0.9750789607636225	0.8676418539473572	0.0562719058366686	0.007893329965217482	0.0021133372086304474	0.000786160301099509
-0.018766017177982097	0.0009235315232203847	0.0026019278621161866	0.010575007016604673	0.09029494183472497	0.9754068062517406	0.8682305843582651	0.0562671313217689	0.007887382186223863	0.0021111892960629175	0.0007852525882225589
-0.018666017177982108	0.0009217196396601385	0.002596583938228816	0.010551837928045971	0.09009232763626795	0.9757325716793126	0.8688159148678843	0.056262660669486333	0.007881507748110375	0.0021090643727996036	0.0007843540787994289
-0.01856601717798209	0.0009199222628396247	0.002591281287684978	0.010528834048653037	0.0898906967125279	0.9760561815302624	0.8693978536605408	0.056258485628360055	0.007875705677016667	0.0021069622055935643	0.0007834646925109866
-0.018466017177982103	0.0009181393804878798	0.0025860199307252314	0.01050599594792928	0.08969006737347483	0.9763775615495616	0.8699764094699408	0.056254597854284424	0.00786997498512995	0.0021048825572657637	0.0007825843475187294
-0.018366017177982086	0.0009163709775658103	0.002580799879150084	0.010483324155986198	0.08949045754042854	0.9766966387885355	0.8705515915533802	0.05625098890998424	0.007864314670630349	0.0021028251866973954	0.0007817129604637868
-0.018266017177982097	0.0009146170362868806	0.0025756211363867827	0.010460819163851838	0.08929188474604516	0.9770133416497259	0.8711234096655713	0.056247650264482606	0.00785872371763323	0.002100789848821194	0.0007808504464655294
-0.018166017177982108	0.0009128775361371109	0.0025704836975546943	0.010438481423775937	0.08909436613442963	0.9773275999313392	0.8716918740321752	0.05624457329256675	0.00785320109612946	0.002098776294611867	0.0007799967191197672
-0.01806601717798209	0.0009111524538944973	0.0025653875495289546	0.010416311349531466	0.08889791846136326	0.9776393448712821	0.8722569953230399	0.05624174927425117	0.007847745761923309	0.00209678427107572	0.000779151690496637
-0.017966017177982102	0.0009094417636477189	0.0025603326710024045	0.010394309316711333	0.08870255809464231	0.9779485091906479	0.8728187846251247	0.0562391693942356	0.007842356656568001	0.002094813521239338	0.0007783152711380366
-0.017866017177982085	0.0009077454368141845	0.0025553190325458474	0.010372475663020946	0.08850830101452274	0.9782550271367166	0.8733772534151746	0.05623682474136152	0.007837032707299128	0.0020928637841374793	0.0007774873700547569
-0.017766017177982096	0.0009060634421574388	0.0025503465966665055	0.010350810688565873	0.08831516281426531	0.9785588345253692	0.8739324135321433	0.056234706308067005	0.007831772826965918	0.0020909347948001446	0.0007766678947232207
-0.017666017177982107	0.0009043957458038232	0.0025454153178645256	0.010329314656134033	0.08812315870077332	0.9788598687828994	0.8744842771493792	0.05623280498983729	0.007826575913960384	0.0020890262842387657	0.0007758567510818516
-0.01756601717798209	0.0009027423112584989	0.002540525142687905	0.010307987791473074	0.08793230349532417	0.9791580689871892	0.8750328567465914	0.05623111158465594	0.007821440852144536	0.0020871379794316558	0.0007750538435271495
-0.0174660171779821	0.0009011030994207544	0.0025356760097852934	0.010286830283561721	0.08774261163438067	0.979453375908205	0.8755781650816465	0.05622961679245354	0.007816366510775545	0.0020852696033087192	0.0007742590749093526
-0.017366017177982085	0.0008994780685985828	0.0025308678499569304	0.010265842284874893	0.08755409717048425	0.9797457320477628	0.8761202151621578	0.056228311214554794	0.007811351744429019	0.0020834208747352472	0.0007734723465277993
-0.017266017177982096	0.0008978671745225616	0.0025261005862037642	0.010245023911643489	0.0873667737732185	0.9800350816785645	0.8766590202169372	0.05622718535312685	0.007806395392920544	0.0020815915084951495	0.0007726935581259521
-0.017166017177982107	0.0008962703703590565	0.0025213741337744558	0.010224375244107025	0.0871806547302465	0.9803213708824168	0.8771945936673221	0.056226229610625636	0.007801496281225459	0.002079781215273326	0.0007719226078860891
-0.01706601717798209	0.0008946876067225995	0.002516688400210422	0.010203896326759613	0.08699575294840287	0.9806045475876203	0.87772694909834	0.05622543428924269	0.007796653219396639	0.002077989701637339	0.0007711593924236647
-0.0169660171779821	0.0008931188316876641	0.002512043285388858	0.010183587168589841	0.08681208095485396	0.980884561605522	0.8782561002298447	0.05622478959035379	0.007791865002481266	0.0020762166700184852	0.0007704038067813915
-0.016866017177982084	0.0008915639907996368	0.0025074386815637636	0.010163447743312492	0.0866296508983023	0.9811613646661175	0.878782060887522	0.05622428561396664	0.00778713041043541	0.002074461818692091	0.0007696557444229642
-0.016766017177982095	0.0008900230270850371	0.002502874473404791	0.010143477989593901	0.08644847455024332	0.9814349104527237	0.8793048449738492	0.056223912358170286	0.007782448208037427	0.002072724841757151	0.0007689150972265051
-0.016666017177982106	0.0008884958810610423	0.002498350538034046	0.010123677811269103	0.08626856330626481	0.9817051546356925	0.8798244664390559	0.05622365971858776	0.007777817144799992	0.0020710054291154076	0.0007681817554777484
-0.01656601717798209	0.000886982490744278	0.0024938667450609157	0.010104047077551966	0.08608992818738297	0.9819720549050837	0.8803409392520312	0.05622351748782881	0.007773235954880665	0.0020693032664497427	0.0007674556078628638
-0.0164660171779821	0.0008854827916588105	0.0024894229566144216	0.010084585623236636	0.085912579841412	0.9822355710022594	0.8808542773712471	0.05622347535494561	0.007768703356991213	0.0020676180352019644	0.0007667365414610572
-0.016366017177982084	0.0008839967168434315	0.002485019027373846	0.010065293248891842	0.08573652854436374	0.982495664750453	0.8813644947157433	0.05622352290489279	0.0077642180543057515	0.002065949412550065	0.0007660244417368853
-0.016266017177982095	0.0008825241968582091	0.002480654804596872	0.01004616972104632	0.08556178420186812	0.9827523000841362	0.8818716051361133	0.05622364961798848	0.0077597787343677855	0.0020642970713848578	0.0007653191925322859
-0.016166017177982106	0.0008810651597902543	0.0024763301281457723	0.010027214772365955	0.08538835635061516	0.9830054430772658	0.882375622385607	0.05622384486938159	0.007755384068996287	0.0020626606802861386	0.0007646206760583673
-0.01606601717798209	0.0008796195312587411	0.0024720448305111725	0.010008428101822875	0.08521625415981035	0.9832550619703059	0.8828765600913094	0.05622409792852092	0.0077510327141904764	0.002061039903498251	0.0007639287728869318
-0.0159660171779821	0.0008781872344192063	0.0024677987368338867	0.009989809374855054	0.08504548643263839	0.9835011271960331	0.8833744317254293	0.056224397958630816	0.007746723310034253	0.002059434400905224	0.0007632433619417689
-0.015866017177982084	0.0008767681899670679	0.002463591664924327	0.009971358223517907	0.0848760616077359	0.9837436114040556	0.8838692505767476	0.0562247340161909	0.00774245448059935	0.0020578438280053745	0.0007625643204897057
-0.015766017177982095	0.0008753623161404274	0.002459423425279833	0.009953074246626455	0.08470798776066145	0.9839824894840408	0.8843610297222191	0.05622509505042247	0.007738224833848069	0.00205626783588554	0.0007618915241314303
-0.015666017177982106	0.0008739695287220688	0.0024552938210996764	0.009934957009888378	0.0845412726053648	0.984217738587579	0.8848497819987526	0.05622546990277905	0.0077340329615351935	0.002054706071194754	0.0007612248467920871
-0.015566017177982089	0.0008725897410407679	0.002451202648297924	0.009917006046028347	0.08437592349564751	0.9844493381487136	0.8853355199752208	0.05622584730644609	0.007729877439109572	0.002053158176117652	0.0007605641607116861
-0.0154660171779821	0.0008712228639718278	0.0024471496955139724	0.00989922085490234	0.08421194742661173	0.984677269903031	0.8858182559246687	0.056226215885845414	0.007725756825614979	0.0020516237883473737	0.0007599093364352786
-0.015366017177982083	0.0008698688059368559	0.0024431347441209736	0.009881600903603313	0.08404935103609384	0.9849015179053414	0.886298001796809	0.05622656415614895	0.007721669663590855	0.0020501025410581764	0.000759260242802948
-0.015266017177982094	0.0008685274729028209	0.002439157568231885	0.009864145626556539	0.08388814060607797	0.9851220685458572	0.8867747691907717	0.056226880522799456	0.0077176144789725485	0.0020485940628777112	0.0007586167469396466
-0.015166017177982105	0.0008671987683803674	0.0024352179347032887	0.009846854425606125	0.08372832206408581	0.9853389105649343	0.8872485693281805	0.056227153281041255	0.007713589780991648	0.00204709797785895	0.0007579787142448001
-0.015066017177982088	0.000865882593421379	0.002431315603137142	0.00982972667009137	0.08356990098453844	0.9855520350662164	0.8877194130265239	0.05622737061545864	0.007709594062075925	0.0020456139054518523	0.0007573460083817981
-0.0149660171779821	0.0008645788466158186	0.002427450325880036	0.009812761696913325	0.08341288259008763	0.985761435528274	0.8881873106728966	0.056227520599525335	0.007705625797749516	0.00204414146047475	0.0007567184912672958
-0.01486601717798211	0.0008632874240878544	0.0024236218480204	0.009795958810591603	0.08325727175291	0.9859671078146375	0.8886522721981103	0.056227591195163754	0.007701683446533036	0.002042680253085575	0.0007560960230603855
-0.014766017177982094	0.0008620082194912034	0.0024198299073833456	0.0097793172833116	0.0831030729959662	0.9861690501822198	0.8891143070511919	0.056227570252316124	0.0076977654498441555	0.002041229888752751	0.0007554784621516186
-0.014666017177982105	0.0008607411240038339	0.0024160742345234304	0.009762836354960945	0.08295029049421238	0.9863672632881177	0.8895734241743138	0.05622744550852573	0.007693870231898098	0.002039789968226031	0.0007548656651519172
-0.014566017177982088	0.0008594860263218837	0.002412354552715043	0.009746515233156812	0.08279892807577063	0.9865617501947223	0.8900296319781626	0.05622720458853216	0.007689996199608958	0.002038360087507111	0.000754257486881339
-0.014466017177982099	0.000858242812652886	0.0024086705779405907	0.009730353093262286	0.08264898922304734	0.9867525163731655	0.8904829383177763	0.05622683500387824	0.00768614174249125	0.002036939837820177	0.0007536537803577785
-0.01436601717798211	0.0008570113667083203	0.0024050220188766296	0.009714349078393322	0.08250047707380018	0.9869395697050628	0.8909333504688771	0.0562263241525319	0.007682305232562342	0.0020355288055822853	0.0007530543967855395
-0.014266017177982093	0.0008557915696954257	0.002401408576877575	0.00969850229941516	0.08235339442214788	0.9871229204824893	0.8913808751047345	0.05622565931852106	0.007678485024245354	0.0020341265723737645	0.0007524591855438369
-0.014166017177982104	0.0008545833003083251	0.0023978299459574324	0.009682811834928324	0.08220774371952282	0.9873025814062273	0.891825518273531	0.056224827671584265	0.007674679454273118	0.0020327327149085466	0.0007518679941752271
-0.014066017177982088	0.0008533864347184697	0.002394285812769118	0.009667276731244956	0.08206352707555899	0.9874785675822334	0.8922672853763528	0.05622381626683738	0.007670886841593112	0.002031346805004492	0.0007512806683739675
-0.013966017177982099	0.000852200846564428	0.002390775856581881	0.009651896002354315	0.08192074625891627	0.9876508965163104	0.8927061811457179	0.05622261204445642	0.007667105487273338	0.0020299684095537725	0.0007506970519743414
-0.01386601717798211	0.0008510264069409508	0.0023872997492562897	0.009636668629878433	0.08177940269803632	0.987819588106963	0.8931422096247608	0.056221201829378155	0.0076633336744096284	0.0020285970904933143	0.0007501169869389441
-0.013766017177982093	0.0008498629843874018	0.002383857155217382	0.00962159356301711	0.08163949748182595	0.987984664636427	0.8935753741470355	0.05621957233101878	0.00765956966803413	0.002027232404775314	0.000749540313346923
-0.013666017177982104	0.0008487104448755494	0.0023804477314254002	0.009606669718482964	0.08150103136026882	0.9881461507598422	0.8940056773169819	0.05621771014301155	0.007655811715025356	0.0020258739043379557	0.0007489668693822379
-0.013566017177982087	0.000847568651796664	0.002377071127344636	0.009591895980425855	0.08136400474495707	0.988304073492569	0.8944331209911107	0.05621560174296429	0.007652058044019772	0.002024521136076215	0.000748396491321904
-0.013466017177982098	0.0008464374659480262	0.0023737269849101327	0.009577271200347404	0.08122841770954659	0.9884584621956406	0.8948577062598693	0.05621323349223863	0.00764830686532528	0.002023173641812948	0.0007478290135242514
-0.013366017177982109	0.0008453167455187682	0.0023704149384922864	0.009562794197004792	0.08109426999012749	0.9886093485592885	0.8952794334302705	0.05621059163574947	0.007644556370836306	0.0020218309582701664	0.0007472642684172153
-0.013266017177982092	0.0008442063460751216	0.0023671346148593712	0.009548463756304679	0.08096156098551188	0.9887567665846037	0.8956983020092829	0.05620766230178877	0.00764080473395123	0.002020492617040619	0.000746702086486671
-0.013166017177982103	0.0008431061205450437	0.002363885633138271	0.009534278631186664	0.08083028975743332	0.9889007525632711	0.8961143106879984	0.05620443150187191	0.007637050109491758	0.002019158144559713	0.0007461422962648209
-0.013066017177982087	0.0008420159192022474	0.0023606676047728575	0.009520237541496801	0.08070045503065619	0.9890413450553641	0.8965274573266406	0.05620088513060971	0.007633290633624671	0.0020178270620777416	0.0007455847243186598
-0.012966017177982098	0.000840935589649668	0.0023574801334807468	0.009506339173850568	0.0805720551929956	0.9891785848652384	0.8969377389403921	0.05619700896560586	0.007629524423786144	0.0020164988856326057	0.0007450291952385204
-0.012866017177982109	0.0008398649768023037	0.0023543228152078897	0.009492582181485965	0.08044508829523798	0.9893125150154433	0.8973451516860801	0.05619278866738033	0.007625749578608421	0.002015173126022833	0.0007444755316267171
-0.012766017177982092	0.0008388039228695576	0.002351195238081372	0.009478965184106734	0.0803195520509721	0.9894431807187327	0.8977496908497941	0.056188209779323595	0.0076219641778496406	0.0020138492887812674	0.0007439235540863282
-0.012666017177982103	0.0008377522673369906	0.002348096982360253	0.009465486767715022	0.08019544383631563	0.9895706293480886	0.8981513508353645	0.056183257727677016	0.007618166282326406	0.0020125268741491243	0.0007433730812100841
-0.012566017177982086	0.0008367098469475525	0.0023450276203845224	0.009452145484434515	0.08007276068954122	0.9896949104047872	0.8985501251538063	0.0561779178215451	0.007614353933849318	0.002011205377050722	0.0007428239295694255
-0.012466017177982097	0.0008356764956822807	0.002341986716522499	0.00943893985232367	0.0799514993106058	0.9898160754845328	0.8989460064137416	0.05617217525293989	0.007610525155162194	0.0020098842870687997	0.0007422759137037228
-0.012366017177982108	0.0008346520447405174	0.0023389738271160265	0.009425868355178868	0.07983165606056775	0.9899341782415938	0.899338986312777	0.05616601509685718	0.007606677949884464	0.0020085630884204785	0.000741728846109681
-0.012266017177982091	0.0008336363225196094	0.0023359885004242574	0.009412929442328116	0.07971322696090156	0.990049274350996	0.8997290556299279	0.05615942231138851	0.007602810302457288	0.00200724125993402	0.000741182537230961
-0.012166017177982102	0.0008326291545941582	0.002333030276565634	0.009400121528414986	0.07959620769270373	0.9901614214687304	0.900116204219048	0.05615238173786718	0.007598920178093525	0.0020059182750262554	0.0007406367954479785
-0.012066017177982086	0.0008316303636947688	0.0023300986874581183	0.009387442993172911	0.07948059359578837	0.9902706791900123	0.9005004210033444	0.05614487810105274	0.007595005522731786	0.0020045936016809107	0.0007400914270680138
-0.011966017177982097	0.000830639769686398	0.002327193256757911	0.0093748921811902	0.07936637966766881	0.9903771090055623	0.9008816939709705	0.05613689600935354	0.007591064262994718	0.002003266702427733	0.0007395462363155126
-0.011866017177982108	0.000829657189546276	0.0023243134997964735	0.009362467401665638	0.07925356056242985	0.9904807742559358	0.9012600101717242	0.05612841995508946	0.0075870943061515685	0.002001937034322642	0.0007390010253227162
-0.011766017177982091	0.0008286824373413715	0.0023214589235161062	0.009350166928154918	0.07914213058948119	0.9905817400838779	0.9016353557148804	0.056119434314796136	0.007583093540085611	0.0020006040489287135	0.0007384555941205511
-0.011666017177982102	0.0008277153242055404	0.0023186290264039693	0.009337988998307886	0.07903208371219651	0.9906800733847375	0.9020077157681851	0.05610992334957287	0.007579059833266339	0.0019992671922983768	0.0007379097406298843
-0.011566017177982085	0.0008267556583162438	0.00231582329842473	0.009325931813596871	0.07892341354643566	0.9907758427549272	0.9023770745580311	0.05609987120547565	0.007574991034726742	0.0019979259049565552	0.0007373632606530818
-0.011466017177982096	0.0008258032448709545	0.0023130412209516767	0.009313993539036353	0.07881611335894305	0.9908691184384261	0.9027434153708164	0.056089261913955475	0.007570884974045863	0.0019965796218850574	0.0007368159478659504
-0.011366017177982107	0.0008248578860632172	0.0023102822666966295	0.009302172302893421	0.0787101760656309	0.9909599722713627	0.9031067205555541	0.05607807939234703	0.007566739461336963	0.001995227772508103	0.0007362675938100555
-0.01126601717798209	0.0008239193810584232	0.0023075458996385657	0.009290466196390651	0.07860559422973881	0.9910484776246646	0.9034669715277278	0.05606630744440725	0.007562552287241502	0.0019938697806792666	0.0007357179878854889
-0.011166017177982102	0.0008229875259692583	0.0023048315749508376	0.00927887327339964	0.07850236005986849	0.9911347093447616	0.9038241487743888	0.05605392976090418	0.007558321222928967	0.0019925050646695916	0.000735166917343995
-0.011066017177982085	0.0008220621138309474	0.0023021387389274405	0.009267391550127022	0.07840046540789802	0.9912187436924048	0.9041782318605742	0.05604092992026243	0.007554044020103228	0.0019911330371572278	0.0007346141672826316
-0.010966017177982096	0.0008211429345762306	0.0022994668289080325	0.009256019004792325	0.07829990176676836	0.9913006582795792	0.9045291994370356	0.056027291389263566	0.0075497184110153185	0.001989753105218572	0.0007340595206378784
-0.010866017177982107	0.0008202297750101075	0.00229681527320196	0.009244753577297721	0.07820066026814576	0.9913805320044962	0.9048770292492865	0.056012997523804516	0.007545342108482907	0.0019883646703208213	0.0007335027581802503
-0.01076601717798209	0.0008193224187844356	0.002294183491011242	0.009233593168890894	0.07810273167995745	0.9914584449847353	0.9052216981480228	0.05599803156971665	0.007540912805917152	0.001986967128316322	0.0007329436585094722
-0.010666017177982101	0.0008184206463723612	0.0022915708923528094	0.009222535641819747	0.07800610640379937	0.9915344784885016	0.9055631821008978	0.05598237666364743	0.007536428177356704	0.0019855598694384774	0.0007323819980501948
-0.010566017177982084	0.000817524235042585	0.002288976877979621	0.009211578818980517	0.07791077447221514	0.9916087148640226	0.9059014562057213	0.055966015834006066	0.007531885877509373	0.0019841422782995288	0.0007318175510483191
-0.010466017177982095	0.0008166329588335553	0.0022864008393013013	0.009200720483558638	0.07781672554584822	0.9916812374671083	0.9062364947050439	0.05594893200197754	0.007527283541801901	0.001982713733890092	0.0007312500895679289
-0.010366017177982106	0.0008157465885275939	0.0022838421583039324	0.009189958378663269	0.0777239489104639	0.9917521305868721	0.906568271002193	0.05593110798260415	0.007522618786437908	0.0019812736095807405	0.0007306793834888857
-0.01026601717798209	0.0008148648916249259	0.0022813002074692093	0.009179290206954982	0.07763243347384031	0.9918214793696404	0.9068967576787564	0.055912526485940826	0.007517889208464412	0.001979821273125478	0.0007301052005050942
-0.0101660171779821	0.000813987632317781	0.0022787743496931858	0.009168713630267607	0.07754216776253195	0.9918893697410566	0.9072219265135237	0.055893170118282924	0.007513092385847264	0.001978356086667423	0.0007295273061234893
-0.010066017177982084	0.000813114571464418	0.002276263938204514	0.00915822626922427	0.07745313991849999	0.9919558883264062	0.9075437485029346	0.05587302138347252	0.007508225877555908	0.00197687740674661	0.000728945463663761
-0.009966017177982095	0.0008122454665632764	0.0022737683164822803	0.009147825702847579	0.07736533769561635	0.9920211223691476	0.9078621938830024	0.05585206268428264	0.00750328722365759	0.0019753845843100853	0.0007283594342588555
-0.009866017177982106	0.0008113800717271997	0.0022712868181736768	0.009137509468164825	0.07727874845603214	0.9920851596477341	0.9081772321528	0.05583027632388587	0.007498273945421688	0.001973876964724436	0.0007277689768563136
-0.00976601717798209	0.00081051813765774	0.0022688187670114567	0.009127275059808084	0.07719335916641769	0.992148088390626	0.9084888320994104	0.05580764450740476	0.007493183545434062	0.0019723538877906275	0.0007271738482204066
-0.0096660171779821	0.0008096594116196773	0.0022663634767312773	0.009117119929609733	0.07710915639407444	0.9922099971896594	0.9087969618244927	0.05578414934355303	0.007488013507722431	0.001970814687761589	0.0007265738029352027
-0.009566017177982084	0.0008088036374157131	0.002263920250989172	0.009107041486193833	0.07702612630291271	0.9922709749116527	0.9091015887723657	0.05575977284636584	0.007482761297892428	0.0019692586933623326	0.0007259685934085268
-0.009466017177982095	0.0008079505553613915	0.002261488383279064	0.009097037094563476	0.07694425464930112	0.9923311106083572	0.9094026797596781	0.05573449693702358	0.007477424363275365	0.0019676852278128856	0.0007253579698768799
-0.009366017177982106	0.0008070999022603339	0.0022590671568505807	0.009087104075684608	0.07686352677778707	0.9923904934247316	0.9097002010066776	0.055708303445773356	0.007472000133087785	0.0019660936088540834	0.0007247416804113659
-0.009266017177982089	0.0008062514113797473	0.002256655844627275	0.009077239706066945	0.07678392761668633	0.9924492125055584	0.9099941181700283	0.05568117411394895	0.00746648601860304	0.0019644831487763406	0.0007241194709246409
-0.0091660171779821	0.0008054048124263505	0.002254253709125205	0.009067441217341977	0.07670544167354756	0.9925073569004517	0.9102843963773029	0.055653090596094586	0.007460879413335928	0.001962853154451512	0.0007234910851789502
-0.009066017177982083	0.0008045598315226634	0.0022518600023721633	0.009057705795838644	0.07662805303048396	0.992565015467236	0.9105710002630222	0.05562403446219437	0.007455177693240111	0.0019612029273679567	0.0007228562647952763
-0.008966017177982094	0.0008037161911837619	0.0022494739658277195	0.009048030582157418	0.0765517453393817	0.992622276773738	0.9108538940063585	0.05559398720001037	0.00744937821691908	0.0019595317636689116	0.0007222147492636498
-0.008866017177982105	0.0008028736102945834	0.0022470948303039712	0.00903841267074276	0.07647650181698357	0.9926792289980112	0.9111330413704519	0.05556293021753537	0.007443478325851449	0.0019578389541943277	0.0007215662759546796
-0.008766017177982088	0.0008020318040877105	0.002244721815887386	0.009028849109454918	0.07640230523984208	0.9927359598270065	0.9114084057433522	0.05553084484555854	0.0074374753446301844	0.0019561237845262167	0.0007209105801323065
-0.0086660171779821	0.0008011904841218289	0.0022423541318617175	0.009019336899141054	0.07632913793915648	0.992792556353728	0.9116799501806313	0.05549771234035434	0.007431366581217295	0.0019543855350377714	0.0007202473949678868
-0.008566017177982083	0.0008003493582607815	0.0022399909766322667	0.009009872993206885	0.07625698179548261	0.9928491049728561	0.9119476374495885	0.055463513886491074	0.007425149327213518	0.0019526234809462046	0.000719576451555615
-0.008466017177982094	0.0007995081306533908	0.0022376315376513886	0.00900045429718849	0.07618581823332163	0.9929056912749025	0.9122114300751443	0.055428230599767765	0.007418820858144171	0.0019508368923696184	0.000718897478929313
-0.008366017177982105	0.0007986665017140083	0.0022352749913458203	0.008991077668325841	0.07611562821559484	0.9929623999388988	0.9124712903873559	0.05539184353028088	0.007412378433761281	0.0019490250343879001	0.0007182102040807115
-0.008266017177982088	0.0007978241681039168	0.0022329205030455364	0.008981739915137728	0.07604639223799503	0.9930193146236383	0.9127271805705783	0.05535433366562451	0.00740581929836273	0.001947187167107866	0.0007175143519791925
-0.008166017177982099	0.0007969808227135887	0.0022305672269145593	0.00897243779699941	0.07597809032322783	0.9930765178575007	0.9129790627142627	0.05531568193422798	0.007399140681128743	0.0019453225457327795	0.0007168096455930909
-0.00806601717798211	0.0007961361546459436	0.0022282143058839246	0.008963168023723296	0.07591070201513793	0.9931340909268978	0.9132268988654262	0.055275869208835926	0.007392339796476639	0.0019434304206363683	0.000716095805912616
-0.007966017177982093	0.0007952898492005397	0.0022258608715867044	0.008953927255142852	0.07584420637272313	0.9931921137633153	0.9134706510826988	0.05523487631013079	0.007385413844433775	0.0019415100374414811	0.0007153725519744164
-0.007866017177982104	0.0007944415878589379	0.002223506044295617	0.00894471210070159	0.07577858196404273	0.9932506648290379	0.9137102814920393	0.055192684010506254	0.007378360011029783	0.0019395606371035705	0.0007146396008878568
-0.0077660171779820875	0.0007935910482711141	0.002221148932863184	0.008935519119046621	0.07571380686002044	0.993309821001548	0.9139457523440768	0.05514927303799274	0.007371175468708599	0.001937581455999162	0.0007138966678630843
-0.0076660171779820985	0.0007927379042431879	0.0022187886346647155	0.008926344817628223	0.07564985862814341	0.9933696574566185	0.9141770260730255	0.05510462408033882	0.00736385737676054	0.001935571726019412	0.0007131434662409257
-0.0075660171779821095	0.0007918818257263154	0.002216424235544135	0.00891718565230593	0.07558671432606096	0.993430247550148	0.9144040653572305	0.05505871778925321	0.00735640288177533	0.0019335306746689613	0.0007123797075246677
-0.007466017177982093	0.0007910224788070845	0.0022140548097633068	0.008908038026961766	0.07552435049508935	0.9934916626987453	0.9146268331812829	0.055011534784810696	0.007348809118116545	0.001931457525170241	0.0007116051014137989
-0.007366017177982104	0.0007901595256992305	0.00221167941995452	0.008898898293122081	0.07546274315362395	0.9935539722591262	0.9148452928997367	0.054963055660026995	0.007341073208418202	0.0019293514965734115	0.0007108193558397829
-0.007266017177982087	0.000789292624736933	0.002209297117076766	0.008889762749587825	0.07540186779045949	0.9936172434062785	0.9150594083023293	0.05491326098560394	0.0073331922641038765	0.0019272118038720276	0.0007100221770038942
-0.007166017177982098	0.000788421430369688	0.0022069069403757497	0.008880627642075109	0.07534169935802887	0.9936815410105347	0.9152691436808076	0.054862131314852104	0.007325163385929276	0.0019250376581247685	0.000709213269417225
-0.007066017177982109	0.0007875455931588859	0.0022045079173481754	0.008871489162866456	0.07528221226555848	0.9937469275134687	0.9154744638972132	0.05480964718879201	0.007316983664548639	0.0019228282665832094	0.0007083923359428949
-0.006966017177982092	0.0007866647597761102	0.002202099063710201	0.008862343450473407	0.07522338037214926	0.9938134628027367	0.9156753344537166	0.054755789141439117	0.007308650181105749	0.0019205828328259726	0.0007075590778405424
-0.006866017177982103	0.0007857785730033761	0.0021996793833706178	0.008853186589312355	0.07516517697978611	0.9938812040858459	0.9158717215638935	0.05470053770527637	0.007300160007850237	0.0019183005568993601	0.0007067131948132055
-0.006766017177982087	0.0007848866717352154	0.0021972478684087297	0.00884401460939354	0.07510757482627796	0.9939502057629087	0.9160635922254654	0.05464387341691754	0.007291510208779635	0.001915980635464686	0.0007058543850565779
-0.006666017177982098	0.000783988690982884	0.0021948034990575357	0.008834823486025116	0.07505054607814118	0.9940205192984005	0.916250914294467	0.05458577682296519	0.007282697840308165	0.0019136222619524654	0.0007049823453108024
-0.006566017177982109	0.000783084261880703	0.0021923452436921234	0.00882560913953267	0.0749940623234229	0.9940921930919938	0.9164336565608088	0.05452622848606798	0.007273719951962537	0.0019112246267237107	0.0007040967709148248
-0.006466017177982092	0.0007821730116946015	0.0021898720588238536	0.008816367434996038	0.07493809456447809	0.9941652723484568	0.916611788825198	0.05446520899117923	0.00726457358710586	0.001908786917238465	0.0007031973558633956
-0.006366017177982103	0.0007812545638330163	0.0021873828891003674	0.008807094182003775	0.07488261321070065	0.994239798946685	0.9167852819774015	0.054402698952020455	0.007255255783689798	0.0019063083182317838	0.0007022837928667771
-0.006266017177982086	0.0007803285378602758	0.0021848766673120434	0.008797785134427116	0.07482758807121932	0.9943158113079499	0.9169541080758021	0.05433867901775649	0.007245763575036322	0.001903788011897409	0.0007013557734132938
-0.006166017177982097	0.000779394549512521	0.0021823523144048015	0.008788435990214184	0.0747729883475619	0.9943933442633103	0.9171182404282193	0.05427312987987989	0.00723609399064913	0.0019012251780792736	0.0007004129878346944
-0.006066017177982108	0.0007784522107162449	0.0021798087394999405	0.00877904239120617	0.07471878262629782	0.9944724289203358	0.9172776536739552	0.05420603227931317	0.007226244057055701	0.0018986189944710874	0.0006994551253745442
-0.005966017177982119	0.0007775011296097245	0.0021772448399211327	0.008769599922976316	0.07466493887166376	0.9945530925291174	0.9174323238670151	0.05413736701372858	0.007216210798680634	0.0018959686368241328	0.0006984818742595782
-0.005866017177982075	0.0007765409105672499	0.002174659501228955	0.008760104114693478	0.07461142441818601	0.9946353583476815	0.9175822285604909	0.05406711494509067	0.007205991238750969	0.0018932732791636115	0.0006974929217742277
-0.005766017177982086	0.0007755711542264401	0.002172051597263304	0.008750550439011465	0.07455820596329839	0.9947192455067856	0.9177273468920117	0.053995257007422366	0.007195582400234099	0.0018905320940136021	0.0006964879543383097
-0.005666017177982097	0.0007745914575186915	0.0021694199901940697	0.008740934311985497	0.07450524955997469	0.9948047688742309	0.9178676596702672	0.05392177421479864	0.007184981306808842	0.0018877442526308837	0.0006954666575880028
-0.005566017177982108	0.0007736014137028646	0.002166763530580449	0.008731251093017527	0.07445252060937824	0.9948919389186985	0.9180031494625303	0.05384664766957026	0.007174184983870625	0.0018849089252478968	0.0006944287164601927
-0.005466017177982119	0.0007726006124024683	0.0021640810574391355	0.008721496084831698	0.07439998385354053	0.9949807615731918	0.9181338006831158	0.053769858570819375	0.007163190459571123	0.001882025281324959	0.0006933738152802278
-0.005366017177982074	0.0007715886396462476	0.002161371398321998	0.008711664533482048	0.07434760336808002	0.9950712380981505	0.918259599682762	0.053691388223048774	0.007151994765893182	0.0018790924898119527	0.0006923016378532509
-0.005266017177982085	0.0007705650779125969	0.002158633369403509	0.008701751628393142	0.07429534255496933	0.9951633649443109	0.9183805348388296	0.05361121804510814	0.007140594939761621	0.0018761097194197828	0.0006912118675590831
-0.005166017177982096	0.0007695295061776582	0.002155865775578222	0.008691752502436603	0.07424316413536496	0.9952571336153685	0.9184965966463262	0.05352932957935668	0.007128988024190357	0.001873076138901639	0.0006901041874508297
-0.005066017177982107	0.0007684814999674872	0.002153067410568996	0.008681662232043735	0.07419103014250693	0.9953525305305391	0.9186077778096116	0.05344570450106604	0.007117171069466829	0.0018699909173444393	0.0006889782803572532
-0.004966017177982118	0.0007674206314142265	0.0021502370570461353	0.00867147583735789	0.07413890191470669	0.9954495368870991	0.9187140733348227	0.05336032462806276	0.007105141134373818	0.0018668532244705547	0.0006878338289889968
-0.004866017177982074	0.00076634646931663	0.0021473734867580685	0.008661188282426511	0.0740867400884298	0.9955481285229709	0.9188154806228725	0.0532731719306117	0.007092895287449657	0.0018636622309499884	0.0006866705160487424
-0.004766017177982085	0.000765258579204957	0.002144475460673802	0.00865079447543628	0.07403450459149151	0.9956482757794693	0.9189119995630017	0.053184228541541784	0.0070804306082871684	0.0018604171087233273	0.0006854880243453926
-0.004666017177982096	0.0007641565234103987	0.0021415417291378762	0.008640289268992596	0.07398215463637507	0.9957499433642873	0.9190036326268209	0.05309347676661266	0.007067744188871782	0.0018571170313355042	0.0006842860369123481
-0.004566017177982107	0.0007630398611393094	0.0021385710320380937	0.00862966746044509	0.07392964871369084	0.9958530902148067	0.9190903849627298	0.053000899095122775	0.00705483313495933	0.0018537611742806067	0.0006830642371299367
-0.004466017177982118	0.0007619081485522602	0.002135562098986504	0.008618923792262442	0.07387694458579148	0.995957669361893	0.9191722644907218	0.052906478210760256	0.007041694567494378	0.001850348715358039	0.0006818223088521506
-0.004366017177982073	0.0007607609388482065	0.0021325136495143507	0.008608052952457389	0.07382399928055464	0.9960636277942234	0.9192492819974126	0.05281019700269281	0.007028325624068762	0.0018468788350399755	0.000680559936537659
-0.004266017177982084	0.0007595977823538459	0.002129424393281184	0.00859704957506454	0.0737707690853546	0.9961709063232791	0.9193214512313002	0.05271203857689685	0.0070147234604214966	0.00184335071685048	0.0006792768053852508
-0.004166017177982095	0.0007584182266183636	0.0021262930302988043	0.008585908240673474	0.07371720954123707	0.9962794394491563	0.9193887889981147	0.052611986267724065	0.007000885251979663	0.001839763547756309	0.0006779726014737425
-0.004066017177982106	0.0007572218165138112	0.0021231182511707064	0.008574623477019545	0.07366327543731989	0.9963891552272803	0.9194513152562422	0.052510023649704314	0.006986808195441424	0.0018361165185696389	0.0006766470119064464
-0.003966017177982117	0.0007560080943411795	0.0021198987373471927	0.0085631897596337	0.07360892080542947	0.9964999751361798	0.9195090532120863	0.052406134549580256	0.006972489510400555	0.0018324088243628453	0.0006752997249602349
-0.003866017177982073	0.0007547765999424206	0.0021166331613970313	0.008551601512555308	0.07355409891500285	0.9966118139464577	0.9195620294153384	0.05230030305857186	0.006957926441013393	0.0018286396648953956	0.0006739304302392907
-0.003766017177982084	0.0007535268708186095	0.0021133201872960846	0.008539853109109149	0.07349876226826875	0.9967245795910935	0.9196102738540445	0.05219251354486826	0.006943116257707938	0.0018248082450530799	0.000672538818833592
-0.003666017177982095	0.00075225844225437	0.002109958470733467	0.008527938872750059	0.07344286259573074	0.9968381730372503	0.9196538200493923	0.05208275066634101	0.006928056258935509	0.0018209137752996072	0.0006711245834821925
-0.003566017177982106	0.0007509708474487843	0.002106546659435754	0.008515853077976726	0.07338635085197623	0.996952488159729	0.9196927051501413	0.05197099938347583	0.006912743772964682	0.0018169554721407149	0.0006696874187413428
-0.003466017177982117	0.0007496636176530338	0.002103083393509938	0.008503589951318896	0.07332917721183287	0.9970674116162452	0.9197269700266067	0.05185724497251615	0.00689717615971783	0.0018129325586008409	0.0006682270211575156
-0.0033660171779820725	0.0007483362823148238	0.002099567305805588	0.008491143672398761	0.07327129106689398	0.9971828227246833	0.9197566593641061	0.05174147303881527	0.006881350812649975	0.0018088442647124488	0.000666743089445368
-0.0032660171779820835	0.0007469883692299357	0.0020959970222969907	0.00847850837507131	0.07321264102244511	0.9972985933425829	0.9197818217558017	0.05162366953038865	0.006865265160669972	0.0018046898280180633	0.0006652353246706842
-0.0031660171779820945	0.0007456194047009916	0.0020923711624856005	0.008465678148644715	0.07315317489480735	0.9974145877489282	0.9198025097947985	0.05150382075166053	0.006848916670103438	0.0018004684940850424	0.0006637034304383302
-0.0030660171779821055	0.0007442289137036267	0.0020886883398236497	0.008452647039184554	0.07309283970913287	0.9975306625285424	0.9198187801654879	0.051381913377396976	0.006832302846697657	0.0017961795170330387	0.0006621471130852294
-0.0029660171779821165	0.0007428164200603966	0.002084947162159421	0.0084394090509049	0.07303158169767865	0.9976466664592575	0.9198306937339704	0.05125793446681907	0.006815421237667705	0.001791822160074338	0.000660566081878444
-0.002866017177982072	0.0007413814466224026	0.002081146232204795	0.008425958147648587	0.0729693462985796	0.9977624404020534	0.9198383156375054	0.051131871477884235	0.006798269433783342	0.0017873956960667936	0.0006589600492182612
-0.002766017177982083	0.0007399235154589986	0.0020772841480256815	0.008412288254460519	0.07290607815516735	0.9978778171944415	0.9198417153728836	0.05100371228173097	0.006780845071496506	0.0017828994080795785	0.0006573287308464386
-0.002666017177982094	0.0007384421480557018	0.0020733595035560184	0.008398393259255968	0.07284172111584537	0.997992621547253	0.9198409668836507	0.050873445177271596	0.006763145835108069	0.0017783325899714457	0.0006556718460594621
-0.002566017177982105	0.0007369368655204676	0.002069370889135833	0.008384267014588142	0.0727762182345714	0.9981066699451426	0.9198361486460184	0.05074105890592715	0.006745169458973753	0.001773694546981578	0.0006539891179269113
-0.002466017177982116	0.0007354071887986217	0.002065316892074167	0.008369903339517587	0.0727095117719682	0.9982197705510368	0.9198273437534868	0.05060654266649135	0.00672691372974818	0.0017689845963328983	0.0006522802735148623
-0.0023660171779820716	0.000733852638896494	0.0020611960972372664	0.008355296021586417	0.0726415431971028	0.9983317231147413	0.9198146399999553	0.05046988613010899	0.006708376488665816	0.0017642020678475322	0.0006505450441143083
-0.0022660171779820826	0.0007322727371140518	0.0020570070876628184	0.008340438818900859	0.07257225318996867	0.9984423188860649	0.9197981299613163	0.05033107945536236	0.006689555633858257	0.001759346304574569	0.0006487831654745919
-0.0021660171779820936	0.0007306670052866744	0.002052748445200752	0.008325325462325388	0.0725015816447063	0.9985513405326213	0.9197779110753803	0.05019011330344362	0.006670449122706076	0.0017544166634295168	0.0006469943780417453
-0.0020660171779821046	0.0007290349660361821	0.0020484187511812402	0.008309949657791523	0.07242946767360527	0.9986585620627306	0.9197540857200734	0.05004697885340769	0.006651054974224674	0.0017494125158456224	0.0006451784272017191
-0.0019660171779821156	0.0007273761430314182	0.0020440165871103955	0.008294305088724627	0.07235584961192046	0.9987637487535826	0.9197267612897939	0.04990166781748386	0.006631371271481977	0.0017443332484365168	0.0006433350635284274
-0.0018660171779820711	0.0007256900612584225	0.0020395405353944816	0.008278385418591667	0.07228066502354898	0.9988666570850773	0.9196960502698152	0.04975417245643538	0.00661139616404713	0.0017391782636700368	0.0006414640430365263
-0.0017660171779820821	0.0007239762473004054	0.002034989180092893	0.008262184293573942	0.07220385070760629	0.9989670346795644	0.919662070308643	0.0496044855949462	0.006591127870467911	0.001733946980552815	0.0006395651274387925
-0.0016660171779820931	0.0007222342296276857	0.002030361107700649	0.008245695345366951	0.07212534270594785	0.9990646202478896	0.9196249442882648	0.04945260063702239	0.006570564680775568	0.0017286388353253358	0.0006376380844080682
-0.0015660171779821042	0.0007204635388976817	0.0020256549079609204	0.00822891219411151	0.07204507631167711	0.9991591435420065	0.9195848003921265	0.04929851158138651	0.006549704959014974	0.0017232532821670277	0.0006356826878435712
-0.0014660171779821152	0.000718663708265179	0.0020208691747079953	0.008211828451459194	0.07196298607869107	0.9992503253145504	0.9195417721707925	0.049142213036849174	0.006528547145797938	0.0017177897939109766	0.0006336987181415077
-0.0013660171779820707	0.0007168342737028399	0.002016002506741345	0.008194437723774445	0.07187900583230439	0.9993378772856754	0.9194959986051641	0.048983700237636395	0.006507089760877705	0.0017122478627677432	0.0006316859624697773
-0.0012660171779820817	0.0007149747743322529	0.0020110535087310313	0.00817673361547784	0.071793068681007	0.9994215021175581	0.9194476241671409	0.04882296905865523	0.0064853314057421235	0.0017066270010578307	0.0006296442150466485
-0.0011660171779820927	0.0007130847527654613	0.0020060207921550883	0.008158709732531954	0.07170510702939932	0.9995008933968774	0.9193967988776721	0.048660016030673436	0.006463270766222977	0.00170092674195215	0.0006275732774231904
-0.0010660171779821037	0.0007111637554571274	0.0020009029762691356	0.008140359686074431	0.0716150525923616	0.9995757356257192	0.9193436783620281	0.048494838355396676	0.006440906615119223	0.0016951466402200391	0.0006254729587693025
-0.0009660171779821147	0.0007092113330673711	0.0019956986891086917	0.008121677096199743	0.07152283641050362	0.9996457042211963	0.9192884239022734	0.04832743392041661	0.006418237814830804	0.0016892862729839886	0.0006233430761630833
-0.0008660171779820702	0.0007072270408354157	0.001990406568524453	0.0081026555958935	0.07142838886695752	0.9997104655242435	0.9192312024867474	0.048157801314010706	0.006395263320000593	0.0016833452404805933	0.000621183454883356
-0.0007660171779820812	0.0007052104389639024	0.0019850252632507637	0.008083288835120975	0.07133163970555557	0.999769676817937	0.9191721868565236	0.04798593983976878	0.006371982180161177	0.0016773231668268502	0.0006189939287050575
-0.0006660171779820923	0.0007031610930140707	0.001979553434007664	0.008063570485073732	0.07123251805046289	0.9998229863557622	0.9191115555487039	0.04781184953102264	0.006348393542383276	0.0016712197007910901	0.0006167743401972643
-0.0005660171779821033	0.0007010785743117146	0.001973989754636648	0.008043494242575236	0.07113095242731068	0.9998700334002049	0.9190494929364676	0.0476355311650558	0.006324496653922544	0.001665034516567709	0.0006145245410235479
-0.0004660171779821143	0.0006989624603638442	0.0019683329132700023	0.008023053834648644	0.07102687078589638	0.9999104482721191	0.9189861892657422	0.04745698627706613	0.006300290864861149	0.001658767314554841	0.0006122443922443562
-0.0003660171779820698	0.0006968123352861353	0.001962581613534326	0.008002243023249015	0.07092020052450364	0.9999438524112149	0.9189218406884054	0.04727621717385862	0.006275775630740479	0.0016524178221340308	0.0006099337646211332
-0.0002660171779820808	0.0006946277902409464	0.001956734575787719	0.00798105561016087	0.07081086851590597	0.9999698584481659	0.9188566492919218	0.04709322694724096	0.00625095051518126	0.0016459857944509774	0.0006075925389217906
-0.0001660171779820918	0.000692408423885889	0.0019507905383908536	0.007959485442063544	0.07069880113511239	0.9999880702886659	0.9187908231252807	0.04690801948709473	0.006225815192486934	0.0016394710151962791	0.0006052206062271909
-0.00006601717798210283	0.0006901538428328563	0.0019447482590116904	0.007937526415765379	0.07058392428892026	0.9999980832099258	0.9187245762211526	0.046720599494098805	0.006200369450226568	0.0016328732973852136	0.0006028178682382914
0.00003398282201788616	0.0006878636621172301	0.0019386065159637518	0.007915172483608407	0.07046616344733038	0.9999994839699764	0.9186581286141069	0.046530972492074475	0.006174613191792594	0.0016261924841353428	0.0006003842375835098
0.00013398282201793066	0.0006855375056771935	0.0019323641095775061	0.007892417659043017	0.0703454436768952	0.9999918509302397	0.9185917063548487	0.04633914483992779	0.006148546438929508	0.0016194284494408745	0.0005979196381259069
0.00023398282201791964	0.0006831750068429318	0.001926019863604577	0.007869256022375542	0.07022168967605676	0.9999747541917234	0.9185255415202848	0.046145123743160585	0.006122169334228729	0.0016125810989425675	0.0005954240052697822
0.00033398282201790863	0.0006807758088353791	0.0019195726266542177	0.007845681726685993	0.07009482581253836	0.9999477557453275	0.9184598722193454	0.04594891726492142	0.0060954821435849574	0.0016056503706918398	0.0005928972862661562
0.0004339828220178976	0.0006783395652742914	0.0019130212736616706	0.007821689003918697	0.06996477616285683	0.9999104096365955	0.9183949425944297	0.045750534336571606	0.006068485258609618	0.0015986362359079534	0.0005903394405167486
0.0005339828220178866	0.0006758659406953663	0.0019063647073874824	0.007797272171143267	0.06983146455401179	0.9998622621453751	0.918331002818344	0.045549984767735544	0.0060411791989961805	0.0015915386997268166	0.0005877504398758886
0.0006339828220179311	0.000673354611075939	0.0018996018599471418	0.007772425636985916	0.06969481460742022	0.9998028519807293	0.918268309086602	0.04534727925581039	0.006013564614832741	0.0015843578019400673	0.0005851302689498802
0.0007339828220179201	0.0006708052643689319	0.0018927316943702112	0.007747143908229607	0.06955474978515215	0.9997317104915275	0.9182071236049882	0.045142429394904815	0.005985642288856461	0.0015770936177230581	0.0005824789253932894
0.0008339828220179091	0.0006682176010446517	0.00188575320618783	0.007721421596581169	0.06941119343853555	0.9996483618930615	0.9181477145721957	0.04493544768418059	0.0059574131386449505	0.0015697462583501803	0.0005797964202015873
0.0009339828220178981	0.0006655913346398315	0.001878665425047428	0.007695253425603158	0.06926406885918149	0.9995523235100883	0.9180903561574478	0.04472634753557079	0.005928878218739465	0.001562315871896217	0.0005770827779996108
0.001033982822017887	0.0006629261923135069	0.001871467416353499	0.007668634237807512	0.06911329933249365	0.999443106036578	0.9180353284729198	0.04451514328084449	0.005900038722694166	0.0015548026439219454	0.0005743380373252113
0.0011339828220179315	0.0006602219154091087	0.001864158282933071	0.007641559001907526	0.06895880819371887	0.9993202138125975	0.9179829175408363	0.04430185017799465	0.005870895985046701	0.0015472067981426706	0.0005715622509075512
0.0012339828220179205	0.0006574782600221793	0.0018567371667241761	0.007614022820224772	0.06880051888658863	0.9991831451185729	0.9179334152550831	0.04408648441692117	0.005841451483204255	0.0015395285970779917	0.0005687554859393976
0.0013339828220179095	0.0006546949975729893	0.0018492032504858365	0.007586020936245873	0.06863835502460724	0.9990313924872782	0.9178871193371525	0.0438690631243829	0.0058117068392396914	0.0015317683426810907	0.0005659178243427807
0.0014339828220178985	0.0006518719153834444	0.0018415557595276228	0.007557548742323936	0.06847224045503536	0.9988644430337702	0.9178443332862627	0.043649604368195136	0.0057816638215925685	0.00152392637694611	0.0005630493630274168
0.0015339828220178875	0.0006490088172574208	0.001833793963456918	0.007528601787519339	0.06830209932561256	0.9986817788036042	0.9178053663234775	0.04342812716064582	0.005751324346669045	0.001516003082491715	0.0005601502141411641
0.0016339828220178765	0.0006461055240638159	0.0018259171779417438	0.007499175785572814	0.06812785615406501	0.9984828771395051	0.917770533329625	0.043204651461109876	0.005720690480335929	0.001507998883119392	0.0005572205053119713
0.001733982822017921	0.0006431618743213333	0.0018179247664868664	0.007469266623004013	0.06794943590043466	0.9982672110667018	0.917740154776842	0.04297919817783476	0.0056897644393025075	0.0014999142443445738	0.0005542603798804978
0.00183398282201791	0.0006401777247842836	0.0018098161422207906	0.007438870367327451	0.06776676404226369	0.9980342496971402	0.9177145566535004	0.042751789168879784	0.005658548592385709	0.001491749673899074	0.0005512699971228643
0.001933982822017899	0.0006371529510281733	0.0018015907696909805	0.007407983275376879	0.06757976665266185	0.9977834586526463	0.9176940703823048	0.04252244724218219	0.005627045461652066	0.001483505722202905	0.0005482495324627251
0.002033982822017888	0.0006340874480343802	0.0017932481666647119	0.007376601801729044	0.0673883704812868	0.9975143005072584	0.9176790327313876	0.0422911961547378	0.005595257723432426	0.0014751829828040168	0.0005451991776720826
0.002133982822017877	0.0006309811307725608	0.0017847879059324566	0.0073447226072164825	0.06719250303824373	0.9972262352486759	0.9176697857180618	0.0420580606108691	0.0055631882092029555	0.0014667820927840173	0.0005421191410600506
0.0022339828220179214	0.0006278339347798988	0.0017762096171108795	0.007312342567517624	0.06699209268092779	0.9969187207589685	0.917666676505042	0.04182306625956948	0.005530839906328139	0.0014583037331283247	0.0005390096476489279
0.0023339828220179104	0.0006246458167359123	0.0017675129884421731	0.007279458781813151	0.06678706870380226	0.9965912133145014	0.9176700572888498	0.04158623969090491	0.005498215958660426	0.0014497486290589794	0.00053587093933689
0.0024339828220178994	0.0006214167550316323	0.001758697768586149	0.007246068581495049	0.06657736143111564	0.9962431681050167	0.9176802851800853	0.041347608431456156	0.005465319666991355	0.001441117550328496	0.000532703275046548
0.0025339828220178884	0.0006181467503319352	0.0017497637684018353	0.0072121695389153724	0.06636290231254226	0.995874039771831	0.9176977220753122	0.04110720093879249	0.005432154489350018	0.0014324113114730628	0.0005295069308587633
0.0026339828220178774	0.0006148358261296793	0.0017407108627146245	0.007177759476159191	0.06614362402172733	0.9954832829649769	0.9177227345201575	0.04086504659496138	0.005398724041143634	0.0014236307720235449	0.0005262822001309937
0.002733982822017922	0.000611484029290284	0.0017315389920650724	0.007142836473827448	0.06591946055770176	0.9950703529191148	0.9177556935633613	0.040621175698983644	0.005365032095136182	0.001414776836672604	0.0005230293935994751
0.002833982822017911	0.0006080914305854246	0.0017222481644354982	0.007107398879812509	0.06569034734913155	0.994634706048014	0.917796974601338	0.04037561945834903	0.005331082581260848	0.0014058504553965162	0.0005197488394646625
0.0029339828220179	0.0006046581252143286	0.0017128384569500472	0.007071445318049674	0.06545622136134553	0.9941758005572939	0.9178469572129446	0.04012840997950082	0.005296879586262276	0.0013968526235301091	0.0005164408834591807
0.003033982822017889	0.0006011842333112858	0.0017033100175437572	0.007034974697225927	0.06521702120607904	0.9936930970750953	0.91790602498392	0.03987958025730573	0.005262427353164692	0.001387784381793403	0.0005131058888977369
0.003133982822017878	0.0005976699004377565	0.0016936630665965672	0.006997986219428261	0.06497268725385914	0.9931860593002824	0.9179745653207163	0.039629164163508084	0.005227730280562877	0.0013786468162685934	0.0005097442367083462
0.0032339828220179223	0.0005941152980576627	0.0016838978985271981	0.006960479388709984	0.06472316174894305	0.9926541546677993	0.9180529692531054	0.039377196434162334	0.005192792921732267	0.0013694410583260713	0.0005063563254442811
0.0033339828220179113	0.0005905206239941874	0.0016740148833424935	0.006922454019555978	0.06446838892670674	0.9920968550305357	0.9181416312251692	0.03912371265604838	0.005157619983555706	0.0013601682844982023	0.000502942571276194
0.0034339828220179003	0.0005868861028665467	0.0016640144681372901	0.006883910245224242	0.0642083151333679	0.991513637357328	0.918240948874095	0.038868749252068895	0.00512221632526385	0.001350829716299694	0.0004995034079638659
0.0035339828220178893	0.0005832119865051157	0.0016538971785397675	0.006844848525942091	0.06394288894791561	0.990903984446283	0.9183513227962636	0.038612343465635336	0.005086586956987371	0.001341426619993574	0.0004960392868070712
0.0036339828220178783	0.0005794985543432513	0.0016436636200975268	0.0068052696569338616	0.06367206130609512	0.9902673856528886	0.9184731562999693	0.03835453334404768	0.005050737038118729	0.0013319603063016417	0.0004925506765750761
0.0037339828220179228	0.0005757461137841854	0.0016333144795990424	0.006765174776256357	0.06339578562629394	0.9896033376321016	0.9186068551442252	0.038095357720876605	0.005014671875482051	0.001322432130058619	0.0004890380634143533
0.0038339828220179117	0.0005719550005413753	0.001622850526325365	0.006724565372417344	0.0631140179371411	0.9889113450935936	0.9187528272629061	0.037834856197359525	0.004978396921310003	0.0013128434898091578	0.00048550195073406775
0.003933982822017901	0.0005681255789505874	0.0016122726132270664	0.006683443291752637	0.06282671700663467	0.9881909215693224	0.9189114824735956	0.037573069122820046	0.0049419177710265955	0.001303195827346973	0.000481942859068983
0.00403398282201789	0.0005642582422521267	0.001601581678020896	0.0066418107455356755	0.06253384447257787	0.9874415901924941	0.919083232170322	0.03731003757413074	0.004905240160835998	0.0012934906271956758	0.0004783613259194808
0.004133982822017879	0.0005603534128416039	0.0015907787442011648	0.0065996703167942004	0.062235364974098595	0.9866628844869042	0.9192684889994103	0.03704580333423129	0.004868369965116909	0.0012837294160306862	0.00047475790556839503
0.004233982822017923	0.0005564115424875136	0.0015798649219604026	0.006557024966806465	0.06193124628399858	0.9858543491655897	0.9194676665176355	0.0367804088697221	0.004831313193623037	0.0012739137620419651	0.00047113316887439775
0.004333982822017912	0.0005524331125141991	0.0015688414090142932	0.006513878041251456	0.06162145944167552	0.9850155409377498	0.9196811788316901	0.03651389730755735	0.0047940759884909385	0.0012640452742374317	0.00046748770304182614
0.004433982822017901	0.000548418633948481	0.0015577094913254233	0.006470233275985036	0.06130597888632056	0.9841460293226576	0.9199094402181448	0.03624631241085446	0.0047566646210558	0.0012541256016867896	0.00046382211136671367
0.00453398282201789	0.0005443686476285362	0.001546470543721067	0.006426094802415374	0.06098478259010176	0.9832453974694239	0.9201528647227565	0.03597769855385148	0.004719085488477692	0.0012441564327061055	0.00046013701295904416
0.004633982822017879	0.0005402837242735283	0.0015351260303997202	0.00638146715244991	0.06065785219099935	0.9823132429812536	0.9204118657381546	0.03570810069603492	0.004681345110180026	0.0012341394939830456	0.0004564330424410991
0.004733982822017924	0.0005361644645125237	0.0015236775053216853	0.006336355262987347	0.060325173124965714	0.9813491787429051	0.92068685555875	0.03543756435546887	0.004643450124102992	0.0012240765496433624	0.0004527108496220289
0.004833982822017913	0.0005320114988714003	0.0015121266124788694	0.006290764479926551	0.05998673475703889	0.980352833749905	0.9209782449116506	0.035166135581356534	0.0046054072827753185	0.0012139694002589376	0.00044897109914863943
0.004933982822017902	0.0005278254877164023	0.001500475086039123	0.006244700561666306	0.05964253051104578	0.9793238539381328	0.9212864424623337	0.034893860925864946	0.004567223449207548	0.0012038198817981144	0.00044521447013257733
0.005033982822017891	0.0005236071211531378	0.0014887247503608068	0.006198169682069185	0.05929255799749348	0.9782619030122188	0.9216118542937727	0.03462078741524971	0.004528905592611243	0.0011936298645190326	0.00044144165575413333
0.00513398282201788	0.0005193571188799006	0.00147687751987334	0.0061511784328635135	0.05893681913924643	0.9771666632712541	0.9219548833575144	0.03434696252031433	0.0044904607839484365	0.0011834012518069491	0.00043765336284288083
0.005233982822017924	0.0005150762299942559	0.001464935398819858	0.006103733825458276	0.058575320294558364	0.9760378364302791	0.9223159288953664	0.03407243412624383	0.004451896191316541	0.0011731359789566198	0.0004338503114355275
0.005333982822017913	0.0005107652327519315	0.0014529004808580465	0.006055843292146484	0.05820807237702323	0.9748751444358237	0.9226953858299581	0.033797250501849306	0.004413219075173616	0.0011628360119008913	0.0004300332343113107
0.005433982822017902	0.0005064249342772069	0.0014407749485159215	0.006007514686672694	0.057835090971988704	0.9736783302739764	0.9230936441226447	0.03352146026826612	0.004374436783410334	0.0011525033458869684	0.0004262028765054108
0.005533982822017891	0.0005020561702240687	0.0014285610724995193	0.005958756284143188	0.05745639644896716	0.9724471587692799	0.9235110880969659	0.03324511236714934	0.004335556746274819	0.001142140004101847	0.00042235999480092135
0.00563398282201788	0.0004976598043874754	0.0014162612108493805	0.005909576780256673	0.057072014069566475	0.971181417372673	0.9239480957257841	0.0329682560284061	0.004296586471156775	0.0011317480362485622	0.00041850535719987044
0.0057339828220179245	0.0004932367282643511	0.001403877807943869	0.00585998528983517	0.05668197409045341	0.9698809169369442	0.9244050378802442	0.03269094073751412	0.004257533537238409	0.0011213295170751211	0.0004146397423740199
0.0058339828220179135	0.0004887878605638325	0.001391413393346912	0.005809991344637506	0.05628631186085351	0.9685454924778184	0.9248822775384473	0.03241321620246875	0.004218405590019295	0.0011108865448579914	0.00041076393909605176
0.0059339828220179025	0.00048431414666669237	0.0013788705804987178	0.0057596048904370225	0.05588506791408713	0.9671750039190097	0.9253801689517579	0.032135132320406753	0.00417921033572311	0.0011004212398422857	0.00040687874565194194
0.0060339828220178915	0.0004798165580337632	0.001366252065248296	0.005708836283349448	0.0554782880526382	0.9657693368195671	0.9258990567664556	0.03185673914395508	0.004139955535594708	0.0010899357426408897	0.00040298496923532086
0.0061339828220178805	0.0004752960915635411	0.0013535606242269544	0.005657696285396752	0.05506602342624506	0.9643284030817068	0.9264392750984217	0.03157808684735227	0.004100649000095761	0.0010794322125948427	0.0003990834253246885
0.006233982822017925	0.00047075376889912495	0.0013407991130624719	0.005606196059295664	0.0546483306025095	0.9628521416374836	0.9270011465583453	0.03129922569239074	0.004061298583007931	0.0010689128260974272	0.00039517493704438656
0.006333982822017914	0.00046619063568495705	0.0013279704644342618	0.005554347162462314	0.05422527162952321	0.9613405191126078	0.9275849812248957	0.03102020599423216	0.00402191217545294	0.0010583797748846561	0.0003912603345103467
0.006433982822017903	0.00046160776077388573	0.0013150776859699902	0.005502161540224458	0.053796914090007045	0.9597935304657274	0.9281910755631715	0.03074107808714188	0.003982497699838541	0.0010478352642946983	0.0003873404541615775
0.006533982822017892	0.00045700623538524724	0.0013021238579851225	0.005449651518238294	0.05336333114648195	0.9582111996015833	0.9288197112855552	0.030461892290196045	0.003943063103740404	0.0010372815114992277	0.0003834161380785142
0.006633982822017881	0.00045238717221493996	0.001289112131066906	0.005396829794106669	0.05292460157698934	0.9565935799563858	0.9294711541520468	0.030182698873010318	0.0039036163537298166	0.001026720743709464	0.0003794882332893358
0.006733982822017925	0.00044775170449843754	0.00127604572350511	0.005343709428199188	0.05248080980089881	0.95494075505398	0.9301456527070124	0.0299035480215392	0.003864165429156879	0.0010161551963599408	0.00037555759106537915
0.006833982822017914	0.00044310098502803406	0.0012629279185723274	0.005290303833677581	0.052032045894359925	0.9532528390312115	0.9308434369491453	0.029624489803999707	0.0038247183159000925	0.0010055871112731203	0.00037162506620691316
0.006933982822017903	0.0004384361851256599	0.0012497620616570492	0.005236626765731427	0.05157840559496524	0.9515299771310783	0.9315647169312671	0.02934557413696294	0.0037852830000918193	0.0009950187348078457	0.00036769151632041363
0.007033982822017892	0.0004337584935728417	0.0012365515572535153	0.005182692310033652	0.051119990295235125	0.9497723461623924	0.9323096812865388	0.029066850751670707	0.003745867461831034	0.0009844523159950357	0.0003637578010887089
0.007133982822017881	0.00042906911549951313	0.0012232998658126334	0.005128514870426102	0.05065690702453739	0.9479801549245496	0.9330784956775247	0.028788369160619574	0.0037064796688931665	0.0009738901046636988	0.00035982478153520316
0.007233982822017926	0.00042436927123352036	0.0012100105004588814	0.005074109155850437	0.05018926841910636	0.946153644596295	0.9338713011642962	0.028510178624464394	0.003667127570448081	0.0009633343495606705	0.0003558933192835564
0.007333982822017915	0.00041966019511289896	0.0011966870235787118	0.005019490166540569	0.049717192679846874	0.9442930890873029	0.9346882124878506	0.028232328119287536	0.0036278190907965344	0.0009527872964673674	0.00035196427581412275
0.007433982822017904	0.0004149431342629937	0.0011833330432863126	0.004964673179497077	0.0492408035176434	0.9423987953515663	0.9355293162648077	0.02795486630427949	0.0035885621231357	0.0009422511863168707	0.00034803851171850937
0.007533982822017893	0.0004102193473408821	0.001169952209773326	0.004909673733266428	0.04876023008595051	0.940471103661675	0.9363946690892961	0.027677841489878594	0.0035493645233644635	0.0009317282533147878	0.00034411688595363575
0.007633982822017882	0.00040549010324940425	0.0011565482115493198	0.004854507612050782	0.048275606900460184	0.9385103878431311	0.9372842955379105	0.02740130160641292	0.0035102341039387687	0.000921220723067176	0.00034020025509666
0.007733982822017926	0.0004007566798235088	0.0011431247715805028	0.004799190829176611	0.04778707374570253	0.9365170554680384	0.9381981860734069	0.02712529417328782	0.0034711786277873934	0.0009107308107189628	0.00033628947260214625
0.007833982822017915	0.00039602036249152824	0.0011296856433345717	0.004743739609953723	0.047294775568481245	0.9344915480074589	0.9391362948427143	0.026849866268760868	0.0034322058022982793	0.0009002607191060896	0.0003323853880628388
0.007933982822017904	0.00039128244291423904	0.0011162346067398114	0.004688170373958261	0.046798862358087535	0.932434340942088	0.9400985373648958	0.026575064500345212	0.00339332327338546	0.0008898126369248043	0.00032848884647543845
0.008033982822017893	0.00038654421760465023	0.0011027754640672688	0.004632499716776934	0.04629948901330054	0.930345943830791	0.9410847881044415	0.026300934975880548	0.0033545386196464975	0.0008793887369212814	0.0003246006875127156
0.008133982822017882	0.00038180698653148866	0.001089312035744959	0.0045767443912503	0.04579681519622581	0.9282269003367584	0.9420948779253566	0.02602752327530807	0.0033158593466198266	0.0008689911741048501	0.0003207217448033207
0.008233982822017927	0.00037707205170949313	0.001075848156113367	0.004520921288257648	0.04529100517308393	0.9260777882112713	0.9431285914214721	0.025754874423186584	0.003277292881151428	0.0008586220839879329	0.00031685284522061383
0.008333982822017916	0.000372340715779703	0.0010623876691320362	0.004465047417086256	0.044782227642119574	0.9238992192349735	0.9441856641182625	0.025483032861982623	0.003238846565879889	0.0008482835808558205	0.00031299480818180943
0.008433982822017905	0.00036761428058290456	0.0010489344240469957	0.004409139885430414	0.04427065554885264	0.9216918391168812	0.9452657795417214	0.02521204242616673	0.003200527653848376	0.0008379777560692348	0.00030914844495871275
0.008533982822017894	0.000362894045729603	0.00103549227102925	0.0043532158790685165	0.04375646588896243	0.9194563273514562	0.9463685661496453	0.02494194631714759	0.003162343303252267	0.0008277066764026891	0.0003053145580013107
0.008633982822017883	0.00035818130716968943	0.0010220650567945317	0.004297292641266276	0.043239839499143715	0.9171933970340446	0.9474935941209403	0.024672787079070748	0.0031243005723301364	0.0008174723824213745	0.0003014939402753953
0.008733982822017927	0.0003534773557652615	0.001008656620214837	0.004241387451957529	0.04272096083633797	0.9149037946353864	0.9486403719985969	0.024404606575509153	0.003086406414405906	0.000807276886899331	0.0002976873746154151
0.008833982822017916	0.0003487834758697982	0.0009952707879321617	0.004185517606753917	0.04220001774580199	0.9125882997357899	0.9498083431822331	0.024137445967070036	0.003048667673089507	0.0007971221732815168	0.00029389563309366556
0.008933982822017905	0.00034410094391709544	0.0009819113699850925	0.004129700395836286	0.04167720121852679	0.9102477247198578	0.9509968822662613	0.023871345689939257	0.003011091077642621	0.0007870101941921958	0.00029011947640690186
0.009033982822017894	0.0003394310270232074	0.000968582155458745	0.004073953082782278	0.04115270513858509	0.9078829144327042	0.9522052912200127	0.023606345435384823	0.0029736832385162362	0.0007769428699920829	0.00028635965328141185
0.009133982822017883	0.00033477498160470386	0.0009552869081687195	0.0040182928833834355	0.040626726021029944	0.9054947457987832	0.953432795406632	0.023342484130236808	0.002936450643065829	0.0007669220873863823	0.00028261689989752165
0.009233982822017928	0.000330134052016394	0.0009420293623893725	0.003962736944507483	0.040099462741022995	0.9030841274045223	0.9546785394377824	0.02307979991835969	0.0028993996514496585	0.0007569496980858606	0.00027889193933445833
0.009333982822017917	0.00032550946921176024	0.000928813218636878	0.003907302323059694	0.039571116254924925	0.9006519990461314	0.9559415828618977	0.02281833014313176	0.002862536492715417	0.0007470275175228713	0.00027518548103644847
0.009433982822017906	0.0003209024494290795	0.0009156421395170592	0.0038520059650986828	0.03904188931411145	0.8981993312440453	0.9572208956841384	0.022558111330941398	0.002825867261079459	0.0007371573236240623	0.0002714982203008279
0.009533982822017895	0.000316314192906322	0.000902519745648134	0.003796864685160469	0.03851198617234099	0.8957271247255848	0.958515353717058	0.022299179175712138	0.0027893979124030796	0.0007273408556414914	0.00026783083778894547
0.009633982822017884	0.0003117458826276669	0.0008894496116679478	0.003741895145844578	0.037981612287520485	0.8932364098775556	0.9598237337616901	0.022041568524462544	0.0027531342608692186	0.0007175798130435559	0.00026418399906051723
0.009733982822017928	0.0003071986831044445	0.0008764352623351029	0.0036871138377152146	0.03745097401876358	0.8907282461705263	0.9611447086196981	0.021785313363906628	0.0027170819758627006	0.0007078758544670782	0.0002605583541320571
0.009833982822017917	0.0003026737391932003	0.0008634801687330546	0.003632537059568742	0.03692027831965704	0.8882037215567927	0.9624768419383893	0.021530446808098812	0.002681246579056832	0.0006982305967317261	0.00025695453705994084
0.009933982822017906	0.0002981721749533369	0.0008505877445858557	0.0035781808991178837	0.0363897324286795	0.8856639518438886	0.9638185828914051	0.021277001087122823	0.002645633441708061	0.0006886456139176775	0.00025337316554855727
0.010033982822017895	0.0002936950925468463	0.0008377613426938665	0.0035240612141418403	0.03585954355774167	0.8831100800458631	0.9651682606994662	0.02102500753682638	0.0026102477821607884	0.0006791224365074768	0.00024981484058400914
0.010133982822017884	0.0002892435711823025	0.0008250042514972635	0.003470193614148669	0.03532991857982451	0.880543275714391	0.9665240789968941	0.020774496589597263	0.0025750946635632174	0.0006696625505926627	0.00024628014609367246
0.010233982822017929	0.00028481866610522257	0.000812319691774674	0.0034165934425952386	0.034801063716705216	0.8779647342519524	0.9678841100515446	0.020525497766176192	0.002540178991794785	0.0006602673971457018	0.00024276964863190762
0.010333982822017918	0.00028042140763679085	0.0007997108134839725	0.003363275759707973	0.03427318422777318	0.8753756762095409	0.9692462888474288	0.020278039668502106	0.002505505513605846	0.0006509383713576177	0.0002392838970921585
0.010433982822017906	0.00027605280026259696	0.000787180692751383	0.003310255325943828	0.03374648410091845	0.8727773465709401	0.9706084070417029	0.020032149973578006	0.0024710788149685564	0.000641676822041377	0.00023582342244552544
0.010533982822017895	0.0002717138217730871	0.000774732329014973	0.003257546586130403	0.03322116574649215	0.8701710140263275	0.9719681068098126	0.01978785542835099	0.0024369033196389345	0.0006324840511012128	0.0002323887375059636
0.010633982822017884	0.000267405422457088	0.0007623686423275875	0.00320516365432023	0.0326974296953095	0.8675579702374294	0.9733228745953522	0.019545181845592972	0.0024029832879285226	0.0006233613130676619	0.00022898033672206212
0.010733982822017929	0.0002631285243496271	0.0007500924708240939	0.0031531202993913673	0.032175474301652116	0.8649395290967371	0.9746700347838749	0.01930415410076863	0.0023693228156840477	0.0006143098146980584	0.00022559869599538383
0.010833982822017918	0.00025888402053512516	0.0007379065683569459	0.003101429931424425	0.03165549545221442	0.862317025983372	0.9760067433230823	0.019064796129877874	0.0023359258334732613	0.0006053307146421099	0.00022224427252525168
0.010933982822017907	0.00025467277450678933	0.0007258136023036342	0.0030501055888819345	0.03113768628189146	0.8596918170180355	0.9773299813151713	0.018827130928252958	0.002302796105974102	0.000596425123171887	0.00021891750467977953
0.011033982822017896	0.0002504956195829037	0.0007138161515489084	0.002999159926614312	0.03062223689729451	0.8570652783195682	0.978636548610811	0.018591180550295815	0.0022699372315647262	0.0005875941019756318	0.00021561881189293515
0.011133982822017885	0.00024635335838050126	0.000701916704644164	0.0029486052047119817	0.03010933410882678	0.8544388052656925	0.9799230574380313	0.01835696611013581	0.0022373526421110607	0.0005788386640145076	0.0002123485945873583
0.01123398282201793	0.0002422467623467218	0.0006901176581456423	0.002898453278221445	0.02959916117212047	0.8518138117604234	0.9811859261037911	0.018124507783186746	0.0022050456029482344	0.000570159773441311	0.00020910723412254334
0.011333982822017918	0.0002381765713479835	0.0006784213151326288	0.002848715587738737	0.029091897539583775	0.8491917295106088	0.9824213728103366	0.01789382480858297	0.0021730192130521527	0.0005615583455801002	0.00020589509276802793
0.011433982822017907	0.00023414349331689078	0.0006668298839060887	0.002799403150891213	0.028587718622758808	0.8465740073140993	0.9836254096333933	0.017664935492470668	0.002141276405396721	0.0005530352469654863	0.00020271251370110877
0.011533982822017896	0.0002301482039566916	0.0006553454768677936	0.0027505265547149577	0.028086795566143685	0.8439621103619485	0.9847938367143199	0.017437857212132556	0.0021098199474925442	0.0005445912954403526	0.000199559821028597
0.011633982822017885	0.00022619134650286307	0.00064397010957933	0.002702095948932547	0.02758929503306816	0.8413575195570812	0.9859222367238916	0.01721260642092126	0.0020786524421021624	0.0005362272603105642	0.0001964373198320871
0.01173398282201793	0.00022227353154124067	0.000632705699999684	0.0026541210401317366	0.027095379004157212	0.8387617308516864	0.9870059696608012	0.016989198653974753	0.00204777632812663	0.0005279438625551273	0.00019334529623611413
0.011833982822017919	0.00021839533688202634	0.0006215540678999001	0.0026066110868437522	0.02660520458886134	0.836176254605647	0.9880401680542171	0.01676764853469017	0.0020171938816584884	0.0005197417750902801	0.0001902840174986185
0.011933982822017908	0.00021455730748873636	0.0006105169344523948	0.002559574895515759	0.02611892385045751	0.8336026149682445	0.9890197326453923	0.016547969781927435	0.001986907217195271	0.0005116216230857875	0.0001872537321230216
0.012033982822017897	0.00021075995546112507	0.0005995959219924012	0.002513020817370127	0.02563668364487877	0.8310423492851651	0.9899393286299831	0.016330175217916788	0.001956918289008168	0.0005035839843317063	0.00018425466999123972
0.012133982822017886	0.00020700376007091393	0.0005887925539482246	0.0024669567461399066	0.025158625473650886	0.8284970075330658	0.9907933825487812	0.01611427677684264	0.001927228892659882	0.0004956293896538588	0.00018128704251691368
0.01223398282201793	0.00020328916784903046	0.0005781082549367383	0.002421390116666699	0.02468488535115668	0.8259681517833564	0.9915760799210184	0.015900285514073978	0.0018978406666655143	0.000487758323376044	0.00017835104281807362
0.01233398282201792	0.00019961659272297994	0.00056754435102009	0.002376327904345889	0.024215593686389977	0.8234573556973981	0.9922813637207317	0.015688211616015784	0.0018687550942907097	0.0004799712238271895	0.00017544684590851226
0.012433982822017908	0.00019598641620280976	0.0005571020701191362	0.002331776625400359	0.023750875179281154	0.8209662040546142	0.9929029338027313	0.015478064410549138	0.00183997350548032	0.00047226848389133593	0.00017257460890700922
0.012533982822017897	0.00019239898761408137	0.0005467825425788688	0.002287742337962428	0.023290848731635495	0.81849629231539	0.9934342473907334	0.015269852378034948	0.0018114970789118042	0.0004646504515985884	0.00016973447126365088
0.012633982822017886	0.0001888546243761274	0.0005365868018806471	0.002244230643941569	0.022835627372644617	0.8160492262201101	0.9938685207454695	0.015063583162849127	0.0017833268441664741	0.0004571174307548944	0.00016692655500237405
0.01273398282201793	0.00018535361232378673	0.0005265157854958408	0.002201246691652957	0.022385318198882804	0.8136266214259377	0.9941987321358214	0.014859263585421492	0.001755463684012401	0.0004496696816086089	0.00016415096497889966
0.01283398282201792	0.00018189620607080226	0.0005165703358752366	0.0021587951791808804	0.0219400223286423	0.8112301031824856	0.9944176262400326	0.014656899654750411	0.001727908336792533	0.00044230742155183393	0.00016140778915323283
0.012933982822017909	0.00017848262941288487	0.0005067512015681076	0.0021168803584486013	0.021499834870396774	0.8088613060476625	0.9945177201074876	0.014456496581360794	0.0017006613989111966	0.0004350308258543101	0.0001586970988758143
0.013033982822017898	0.0001751130757685205	0.0004970590384650165	0.002075506039965755	0.021064844905147036	0.8065218736446534	0.9944913108139655	0.014258058790680846	0.0016737233274129138	0.0004278400284279058	0.0001560189491865213
0.013133982822017887	0.00017178770865545177	0.00048749441115787293	0.0020346755982222266	0.02063513548233532	0.8042134584608767	0.9943304849440229	0.014061589936805435	0.0016470944426467365	0.00042073512261950156	0.0001533733791256157
0.013233982822017931	0.00016850666220078958	0.0004780577944108402	0.0019943919776967797	0.020210783628981287	0.8019377216897803	0.9940271300339132	0.013867092916619613	0.0016207749310097974	0.00041371616203023434	0.00015076041205578871
0.01333398282201792	0.00016527004168264182	0.00046874957473554466	0.001954657699447795	0.01979186037164558	0.7996963331158071	0.9935729481060089	0.01367456988425353	0.0015947648477636807	0.0004067831613590147	0.00014818005599444536
0.01343398282201791	0.000162077924101153	0.0004595700520637703	0.001915474868252508	0.019378430770783637	0.7974909710432129	0.9929594714215318	0.01348402226584026	0.0015690641199171524	0.0003999360972682256	0.0001456323039553665
0.013533982822017898	0.0001589303587768475	0.0004505194415111443	0.001876845180260821	0.01897055396702701	0.7953233222686716	0.9921780805719471	0.01329545077455107	0.0015436725491692796	0.0003931749092696263	0.00014311713429892336
0.013633982822017887	0.00015582736797410665	0.0004415978752248116	0.0018387699311288512	0.018568283238884084	0.7931950820977598	0.9912200250202129	0.013108855425878694	0.0015185898149064276	0.0003864995006283727	0.00014063451108998104
0.013733982822017932	0.00015276894754771318	0.00043280540430854126	0.0018012500245979364	0.01817166607133727	0.7911079544053268	0.9900764461916667	0.012924235553144568	0.0014938154772474337	0.0003799097392832501	0.0001381843844626987
0.01383398282201792	0.00014975506761031484	0.0004241420008183717	0.0017642859814836927	0.01778074423477882	0.789063651739038	0.9887384031993744	0.012741589823202656	0.001469348980130812	0.0003734054587811257	0.00013576669099140158
0.01393398282201791	0.00014678567321871303	0.000415607559822177	0.0017278779490402078	0.017395553873711875	0.7870638954657262	0.9871969012711264	0.012560916252314064	0.0014451896544381041	0.0003669864592237042	0.0001333813540667225
0.014033982822017899	0.00014386068507695742	0.00040720190151654153	0.0016920257106652033	0.017016125604627404	0.7851104159595234	0.9854429229240864	0.01238221222216974	0.00142133672114804	0.0003606525082247827	0.00013102828427626498
0.014133982822017888	0.00014098000025417206	0.00039892477339434053	0.0016567286959110557	0.01664248462245108	0.7832049528307499	0.9834674619084661	0.012205474496034966	0.001397789294515616	0.00035440334187613313	0.00012870737978900893
0.014233982822017932	0.00013814349291513763	0.00039077585245666054	0.0016219859907679194	0.016274650814946737	0.7813492551940711	0.9812615599135003	0.012030699234993118	0.001374546385270897	0.0003482386657202567	0.0001264185267427284
0.014333982822017921	0.0001353510150616902	0.0003827547474627656	0.001587796348185623	0.015912638884457396	0.7795450819743089	0.978816345997347	0.011857882014266272	0.001351606903832365	0.0003421581557283279	0.00012416159963371212
0.01443398282201791	0.00013260239728301484	0.0003748610012118673	0.0015541581988009919	0.015556458476357815	0.7777942022477894	0.9761230786673873	0.011687017839588719	0.0013289696635295242	0.000336161459281591	0.00012193646170807316
0.014533982822017899	0.00012989744951301383	0.000367094092850877	0.0015210696618390867	0.015206114313601759	0.7760983956169649	0.9731731904990719	0.011518101163614727	0.001306633383830227	0.0003302481961546993	0.00011974296535401047
0.014633982822017888	0.00012723596179293898	0.00035945344020214777	0.0014885285561564256	0.014861606336740375	0.7744594526153705	0.9699583351397676	0.01135112590233704	0.0012845966935676897	0.00032441795949935906	0.0001175809524943424
0.014733982822017933	0.00012461770503755987	0.000351938402105725	0.0014565324113963794	0.014522929848800758	0.7728791751399918	0.9664704365003398	0.01118608545149822	0.0012628581341628834	0.00031867031682684634	0.00011545025497871272
0.014833982822017922	0.00012204243180323017	0.00034454828077060454	0.0014250784792269539	0.014190075664422708	0.7713593769072024	0.9627017398902789	0.01102297270297458	0.0012414161628378816	0.00031300481098795217	0.00011335069497486468
0.01493398282201791	0.0001195098770561969	0.00033728232412978193	0.0013941637446326332	0.013863030262657856	0.7699018839282684	0.9586448648050004	0.010861780061113999	0.0012202691558159161	0.00030742096114895625	0.0001112820853584063
0.0150339828220179	0.00011701975893968464	0.00033013972819415934	0.0013637849372332444	0.013541775942856233	0.7685085349997266	0.9542928590245392	0.010702499459010991	0.0011994154115043552	0.00030191826376237677	0.00010924423010053509
0.015133982822017888	0.00011457177953825349	0.00032311963940046245	0.0013339385426035858	0.013226290983075966	0.7671811822033626	0.9496392536344975	0.010545122374701284	0.001178853153656675	0.00029649619353122207	0.00010723692465319524
0.015233982822017877	0.00011216562563804253	0.0003162211569486824	0.0013046208135688846	0.012916549800469811	0.7659216914099405	0.9446781185323267	0.010389639847259673	0.0011585805345098567	0.00029115420436556214	0.00010525995633117524
0.015333982822017922	0.00010980096948161143	0.0003094433351247019	0.001275827781452482	0.012612523113123983	0.7647319427799117	0.9394041179361734	0.010236042492786274	0.0011385956378938233	0.0002858917303303129	0.0001033131046906808
0.015433982822017911	0.00010747746951610667	0.0003027851856040341	0.0012475552672533603	0.012314178102843826	0.7636138312537674	0.9338125653712045	0.010084320520266381	0.0011188964823097317	0.0002807081865831911	0.00010139614190395434
0.0155339828220179	0.00010519477113359327	0.0002962456797328654	0.0012197988927320133	0.012021478578399384	0.7625692670236353	0.9278994775701266	0.009934463747289074	0.001099481023973915	0.00027560297030180175	0.0000995088331294994
0.01563398282201789	0.00010295250740246697	0.00028982375078278824	0.0011925540913853016	0.011734385138775005	0.7616001759769203	0.9216616266926017	0.009786461615613603	0.0010803471598249171	0.00027057546159899986	0.00009765093687756578
0.015733982822017878	0.00010075029978891362	0.000283518296175861	0.0011658161192911348	0.01145285533598047	0.7607085001013338	0.9150965902424263	0.009640303206568506	0.001061492730490636	0.00026562502442559167	0.00009582220537049236
0.015833982822017922	0.00009858775886747286	0.00027732817967694067	0.001139580065806068	0.011176843837014807	0.7598961978400698	0.9082027980447605	0.00949597725627445	0.0010429155232133914	0.00026075100745962226	0.00009402238489760812
0.01593398282201791	0.00009646448501983291	0.00027125223355029974	0.001113840864099472	0.01090630258459087	0.7591652443838132	0.9009795756375033	0.009353472170677704	0.0010246132747303795	0.0002559527449814659	0.00009225121616435326
0.0160339828220179	0.00009438006912103932	0.00026528926067798185	0.0010885933015095004	0.010641180956258819	0.7585176318854329	0.8934271834334901	0.009212776040385146	0.001006583674107466	0.00025122955773403973	0.00009050843463534994
0.01613398282201789	0.00009233409321240074	0.00025943803663741415	0.0010638320297074665	0.010381425921590906	0.7579553695811326	0.885546851024414	0.009073876655291425	0.0009888243655244392	0.00024658075376753194	0.00008879377087116451
0.01623398282201788	0.00009032613116041776	0.0002536973117361113	0.0010395515746580522	0.010126982197112566	0.7574804838003614	0.8773408060223948	0.008936761518988933	0.0009713329510098171	0.00024200562926803882	0.00008710695085851193
0.016333982822017923	0.00008835574930112728	0.0002480658130014645	0.0010157463463643357	0.009877792398692705	0.7570950178442467	0.8688122968736061	0.008801417862952758	0.0009541069931236338	0.0002375034693696189	0.0000854476963336979
0.016433982822017912	0.0000864225070693478	0.0002425422461238993	0.000992410648387604	0.009633797191129513	0.7568010317107987	0.8599656091282404	0.008667832660493247	0.0009371440175867664	0.00023307354894928057	0.00008381572509910406
0.0165339828220179	0.00008452595761233292	0.00023712529735176406	0.0009695386871329418	0.009394935434691108	0.7566006016419614	0.8508060747135778	0.008535992640468965	0.0009204415158554028	0.00022871513340449122	0.00008221075133254353
0.01663398282201789	0.00008266564838744093	0.00023181363533667738	0.000947124580893133	0.009161144328397883	0.7564958194652895	0.8413400738306552	0.00840588430075426	0.0009039969476395946	0.00022442747941285468	0.00008063248588934331
0.01673398282201788	0.00008084112174346044	0.000226605912928119	0.0009251623686438237	0.008932359549851877	0.7564887916997531	0.8315750291796383	0.008277493921455908	0.0008878077433648281	0.00022020983567363475	0.00007908063659702063
0.016833982822017923	0.00007905191548529994	0.00022150076891627282	0.0009036460185844692	0.008708515391444124	0.7565816383918179	0.8215193923124193	0.008150807577873275	0.00087187130657571	0.00021606144363085422	0.00007755490854244898
0.016933982822017912	0.0000772975634218011	0.00021649682972238178	0.0008825694364202926	0.008489544892793277	0.756776491644431	0.8111826220126743	0.008025811153198496	0.0008561850162811279	0.0002119815381777604	0.00007605500435141948
0.0170339828220179	0.00007557759589648846	0.00021159271103588127	0.0008619264733813205	0.008275379969284893	0.7570754937970033	0.8005751547105716	0.007902490350951665	0.0008407462292401234	0.00020796934834244372	0.00007458062446052589
0.01713398282201789	0.00007389154030111529	0.00020678701939794597	0.0008417109339758275	0.008065951536608856	0.7574807952103532	0.7897083670503094	0.00778083070714875	0.0008255522821881435	0.00020402409795451667	0.00007313146738132388
0.01723398282201788	0.00007223892157191453	0.00020207835373106322	0.0008219165834759919	0.007861189631203698	0.7579945516051972	0.7785945308408467	0.0076608176021991095	0.0008106004940032463	0.00020014500629272222	0.0000717072299567239
0.017333982822017924	0.00007061926266851013	0.0001974653068144653	0.0008025371551344593	0.007661023526539895	0.7586189208974081	0.767246760730916	0.007542436272529685	0.0007958881678119605	0.0001963312887134141	0.000070307607609592
0.017433982822017913	0.00006903208503548293	0.00019294646670544132	0.0007835663571314956	0.007465381845190636	0.7593560594671918	0.7556789550570533	0.007425671821935484	0.000781412593034803	0.00019258215725990882	0.00006893229458356185
0.0175339828220179	0.00006747690904661233	0.0001885204181065239	0.0007649978792526518	0.0072741926666520535	0.7602081177923046	0.74390573041405	0.007310509232652784	0.0007671710473711932	0.00018889682125266947	0.00006758098417604855
0.01763398282201789	0.00006595325443189413	0.00018418574367887742	0.0007468253992981405	0.0070873836308958105	0.7611772353683995	0.7319423505903859	0.007196933376156651	0.0007531607987240826	0.0001852744878604239	0.00006625336896350559
0.01773398282201788	0.00006446064068741239	0.00017994102530212634	0.0007290425892250888	0.006904882037645809	0.7622655348314152	0.7198046505924387	0.007084929023680334	0.0007393791070642784	0.00018171436265223908	0.0000649491410189403
0.017833982822017924	0.000062998587468213	0.00017578484528110475	0.0007116431210249769	0.006726614941387371	0.7634751151877505	0.7075089565511227	0.006974480856457055	0.0007258232262347391	0.0001782156501306755	0.00006366799212174392
0.017933982822017913	0.00006156661496436197	0.0001717157875000569	0.0006946206723387732	0.006552509242130026	0.7648080440488128	0.6950720023592758	0.006865573475685106	0.0007124904056952729	0.00017477755424615763	0.0000624096139598907
0.018033982822017902	0.00006016424426035313	0.00016773243852486852	0.0006779689318127096	0.006382491771953428	0.7662663487556722	0.6825108439281478	0.006758191412215395	0.0006993778922078572	0.0001713992788926766	0.00006117369832456627
0.01813398282201789	0.000058790997678124005	0.0001638333886540939	0.0006616816041985415	0.0062164893773812135	0.7678520062679587	0.6698427719748824	0.006652319135964143	0.0006864829314632677	0.000168080028385057	0.000059959937297315764
0.01823398282201788	0.00005744639910389358	0.00016001723291950452	0.000645752415201903	0.006054428997633014	0.7695669316793801	0.6570852242600341	0.006547941065050583	0.0006738027696494053	0.00016481900791793337	0.00005876802342978186
0.018333982822017925	0.00005612997429910456	0.0001562825720370315	0.0006301751160833375	0.005896237738815981	0.7714129652081595	0.6442556981853175	0.006445041574662105	0.0006613346549620156	0.0001616154240066861	0.00005759764991613764
0.018433982822017914	0.00005484125119575491	0.0001526280133090241	0.000614943488016506	0.005741842944125393	0.7733918574968663	0.631371664636724	0.0063436050056487605	0.0006490758390584876	0.00015846848491058113	0.0000564485107583153
0.018533982822017903	0.00005357976017640788	0.00014905217147873924	0.000600051346208537	0.005591172260128335	0.7755052530406666	0.6184504839187203	0.006243615672848273	0.000637023578455343	0.00015537740103832372	0.00005532030092412996
0.01863398282201789	0.000052345034339217424	0.00014555366953813257	0.0005854925437877923	0.005444153699215244	0.777754671546587	0.6055093245723123	0.006145057873145533	0.0006251751358703674	0.0001523413853363608	0.00005421271649842756
0.01873398282201788	0.000051136609748281806	0.00014213113948997235	0.0005712609754644305	0.005300715698304848	0.7801414870094553	0.5925650858047662	0.00604791589326772	0.0006135277815100398	0.0001493596536601604	0.00005312545482736631
0.018833982822017925	0.000049954025669683653	0.0001387832230653865	0.0005573505809694612	0.005160787173896933	0.7826669042720131	0.5796343241843321	0.005952174017319266	0.000602078794303281	0.00014643142512880839	0.00005205821465596725
0.018933982822017914	0.00004879682479355884	0.00013550857239795776	0.0005437553482780761	0.00502429757356873	0.7853319328182132	0.5667331851703654	0.0058578165340586845	0.0005908254630822996	0.0001435559224632071	0.00005101069625905751
0.019033982822017903	0.00004766455344255495	0.00013230585065552002	0.0005304693166231418	0.0048911769240154715	0.7881373575296465	0.5538773399611463	0.0057648277439207776	0.0005797650877115159	0.00014073237230819856	0.00004998260156574333
0.019133982822017892	0.000046556761767059784	0.00012917373263085017	0.0005174865793051017	0.004761355875739095	0.7910837061155147	0.5410819280496169	0.005673191965788322	0.0005688949801655905	0.00013796000553895958	0.00004897363427755611
0.01923398282201788	0.000045473003927561086	0.00012611090529242682	0.0005048012863042674	0.00463476574448988	0.7941712129081064	0.5283615057837603	0.005582893543515955	0.0005582124655574844	0.00013523805755198844	0.000047983499980407476
0.019333982822017926	0.000044412838264522955	0.00012311606829646396	0.0004924076467018114	0.004511338549568679	0.7973997786970285	0.5157300011355782	0.005493916852210494	0.0005477148831175909	0.0001325657685410319	0.00004701190625050001
0.019433982822017914	0.00004337582745616005	0.00012018793446146234	0.0004802999309157668	0.004391007049099106	0.8007689262588911	0.503200674792019	0.005406246304271693	0.0005373995871250349	0.00012994238375831576	0.00004605856275434476
0.019533982822017903	0.00004236153866449042	0.0001173252302064534	0.0004684724727582079	0.004273704772377707	0.804277751224188	0.4907860875948078	0.005319866355196809	0.0005272639477920932	0.00012736715376140663	0.00004512318134302285
0.019633982822017892	0.00004136954367005347	0.00011452669595419877	0.00045691967132002634	0.004159366049413492	0.807924867911894	0.47849807427528573	0.005234761509153708	0.0005173053521029239	0.0001248393346460932	0.00004420547614085463
0.01973398282201788	0.00004039941899567993	0.00011179108650055403	0.00044563599268956575	0.004047926037766187	0.8117083497554648	0.46634772335607744	0.005150916324326804	0.0005075212046076525	0.00012235818826563955	0.00004330516362861994
0.019833982822017926	0.000039450746019691304	0.00010911717135120131	0.00043461597151132447	0.0039393207467921755	0.8156256639424653	0.45434536302465095	0.005068315418039287	0.0004979089281728689	0.00011992298243675981	0.00004242196272147931
0.019933982822017915	0.00003852311107891667	0.00010650373502698624	0.00042385421239101134	0.0038334870594079196	0.8196735998976261	0.44250055272569333	0.004986943471657138	0.0004884659646897278	0.0001175329911327079	0.00004155559484175618
0.020033982822017904	0.0000376161055618971	0.00010394957733902982	0.00041334539115302595	0.0037303627514774737	0.8238481912558242	0.4308220801691629	0.004906785235278185	0.00047918977574066185	0.00011518749466381439	0.00004070578398672075
0.020133982822017893	0.00003672932599266412	0.00010145351363482907	0.0004030842559565303	0.003629886508931825	0.8281446310011725	0.4193179634102443	0.004827825532211818	0.0004700778432259179	0.00011288577984587315	0.000039872256791539266
0.020233982822017882	0.00003586237410545015	0.00009901437501650778	0.00039306562827608253	0.003531997942723948	0.832557179494312	0.4079954576249507	0.004750049263253071	0.0004611276699509676	0.00011062714015671043	0.00003905474258753144
0.020333982822017926	0.00003501485691070801	0.00009663100853237109	0.00038328440375272647	0.0034366376017231485	0.8370790651752185	0.3968610661815522	0.004673441410755849	0.0004523367801759029	0.000108410875881319	0.00003825297345588697
0.020433982822017915	0.000034186386752796246	0.00009430227734292607	0.0003737355529214039	0.003343746983650678	0.841702377816719	0.3859205555923679	0.004597987042510431	0.0004437027201279977	0.0001062362942459199	0.000037466684276999555
0.020533982822017904	0.00003337658135967873	0.0000920270608624473	0.0003644141218202982	0.003253268544153937	0.8464179543218137	0.375178973922131	0.004523671315428628	0.0004352230584783996	0.00010410270954128703	0.00003669561277554917
0.020633982822017893	0.00003258506388499817	0.00008980425487723388	0.0003553152324878013	0.0031651457041180996	0.8512152572073735	0.3646406722281383	0.004450479479042547	0.0004268953867841983	0.00010200944323572417	0.000035939499561496746
0.020733982822017882	0.00003181146294286029	0.0000876327716415985	0.0003464340833525036	0.0030793228553085317	0.856082246106538	0.3543093286120437	0.004378396878820848	0.00041871731989687216	0.00009995582407802018	0.000035198088167126524
0.020833982822017927	0.00003105541263566009	0.00008551153995266005	0.0003377659495215487	0.0029957453644360813	0.8610052428563665	0.3441879744735391	0.00430740895930707	0.000410686496338187	0.00009794118819074129	0.000034471125080278785
0.020933982822017916	0.000030316552575284536	0.00008343950520497014	0.0003293061829725981	0.002914359575734935	0.8659687910233391	0.33427902257094	0.004237501267085116	0.0004028005786446809	0.00009596487915420677	0.000033758359773919936
0.021033982822017905	0.000029594527898004784	0.00008141562942596106	0.0003210502126543766	0.002835112812139498	0.870955511062143	0.3245842965123343	0.004168659453575878	0.00039505725368169743	0.0000940262480814731	0.00003305954473218113
0.021133982822017894	0.00002888898927337595	0.00007943889129321646	0.00031299354450086363	0.0027579533751442686	0.8759459527105532	0.31510506132268895	0.004100869277669981	0.0003874542329280873	0.00009212465368467757	0.00003237443547300815
0.021233982822017883	0.000028199592907443816	0.00007750828613450149	0.0003051317613637797	0.0026828305434283294	0.880918446697075	0.30584205475628534	0.004034116608201015	0.00037998925273256194	0.00009025946233305551	0.00003170279056755294
0.021333982822017927	0.000027526000540559192	0.00007562282591148513	0.0002974605228681178	0.002609694570322666	0.8858489583856634	0.2967955190494904	0.003968387426263994	0.0003726600745427429	0.00008843004810296685	0.00003104437165644187
0.021433982822017916	0.00002686787944008252	0.0000737815391880504	0.0002899755651951606	0.0025384966801958904	0.8907109465993738	0.2879652328355809	0.003903667827383022	0.00036546448510786856	0.00008663579282023585	0.000030398943463046006
0.021533982822017905	0.000026224902388259377	0.00007198347108406571	0.0002826727007973132	0.002469189063831325	0.8954752315550281	0.2793505429704097	0.0038399440235328715	0.0003584002966561422	0.00008487608609511626	0.000029766273803880504
0.021633982822017894	0.000025596747665543765	0.00007022768321546783	0.0002755478180490645	0.0024017248728661644	0.9001098765928195	0.27095039604505045	0.0037772023450193385	0.00035146534704775227	0.00008315032535020595	0.000029146133596263245
0.021733982822017883	0.00002498309902961871	0.00006851325362145362	0.0002685968808379713	0.0023360582133585975	0.9045800891846265	0.2627633693879384	0.0037154292422211846	0.00034465749990435885	0.0000814579158415691	0.000028538296863339456
0.021833982822017928	0.00002438364569038438	0.00006683927667960306	0.00026181592809975583	0.002272144138549127	0.9088481475403237	0.254787701385324	0.0036546112872001134	0.00033797464471616533	0.00007979827067340436	0.000027942540736608567
0.021933982822017917	0.000023798082281146592	0.00006520486300966591	0.0002552010733011842	0.0022099386408769633	0.9128733599572657	0.24702132097349375	0.00359473517518122	0.00033141469692734047	0.00007817081080651221	0.000027358645456054945
0.022033982822017906	0.000023226108826246887	0.0000636091393667611	0.0002487485038743441	0.00214939864331044	0.9166120648506144	0.23946187617980547	0.0035357877259085345	0.000324975598000698	0.00007657496506083988	0.000026786394367997433
0.022133982822017895	0.00002266743070536687	0.00006205124852469923	0.0002424544806058826	0.0020904819900489703	0.9200176800977452	0.23210676161188235	0.0034777558848802545	0.00031865531546257	0.00007501017011239353	0.000026225573920772516
0.022233982822017884	0.000022121758614720955	0.00006053034915010715	0.00023631533698451437	0.0020331474366496152	0.9230408108656408	0.22495314481469025	0.0034206267244671676	0.00031245184292865786	0.00007347587048476749	0.00002567597365835237
0.022333982822017928	0.000021588808525356174	0.00005904561566801192	0.0002303274785099821	0.0019773546396300514	0.925629425392042	0.21799799143414553	0.00336438744491838	0.0003063632001117123	0.00007197151853554989	0.00002513738621200232
0.022433982822017917	0.00002106830163875999	0.00005759623811951273	0.00022448738196662794	0.001923064145596978	0.9277291081632565	0.2112380891432562	0.003309025375258396	0.0003003874328118681	0.00007049657443786193	0.000024609607290081803
0.022533982822017906	0.000020559964339970993	0.000056181422012149655	0.00021879159466441927	0.0018702373799460196	0.929283399482512	0.20467007030205972	0.003254527974078928	0.00029452261289036815	0.00006905050615726059	0.000024092435666079922
0.022633982822017895	0.000020063528148388123	0.00005480038816354622	0.00021323673365033124	0.0018188366351779223	0.9302342294441064	0.19829043333678975	0.0032008828302297647	0.0002887668382275152	0.00006763278942425679	0.00002358567316498709
0.022733982822017884	0.000019578729666452315	0.000053452372538887653	0.0002078194848927594	0.0017688250588726686	0.9305224527298501	0.19209556283570417	0.003148077663412112	0.00028311823266556407	0.00006624290770267327	0.00002308912464809183
0.02283398282201793	0.00001910531052637624	0.000052136626082751896	0.00020253660244145893	0.0017201666413608218	0.9300884883337058	0.18608174836980698	0.0030961003246776364	0.00027757494593724547	0.0000648803521540515	0.000022602597996289322
0.022933982822017918	0.00001864301733509305	0.000050852414545828824	0.0001973849075655836	0.001672826203130559	0.9288730652442879	0.18024520205602934	0.0030449387968376554	0.0002721351535807259	0.00006354462159835277	0.000022125904091994333
0.023033982822017907	0.000018191601617574822	0.00004959901830698042	0.00019236128787202485	0.0016267693820047452	0.926818071253304	0.17458207488808358	0.0029945811947848845	0.000266797056841578	0.00006223522247112962	0.000021658856799733746
0.023133982822017896	0.00001775081975867975	0.000048375732191132354	0.0001874626964063623	0.0015819626201224028	0.9238674974441965	0.16908847186703832	0.002945015765731856	0.0002615588825625088	0.000060951668777394507	0.00002120127294550568
0.023233982822017885	0.00001732043294366995	0.00004718186528342665	0.00018268615073847437	0.0015383731507556037	0.9199684656601532	0.16376046596891974	0.0028962308893690507	0.0002564188830614656	0.00005969348204237105	0.000020752972294980595
0.02333398282201793	0.00001690020709754012	0.00004601674074005684	0.00017802873203484154	0.0014959689849916402	0.9150723205348176	0.15859411099107026	0.0028482150779459855	0.00025137533599874404	0.00005846019125931936	0.000020313777530619008
0.023433982822017918	0.00001648991282328711	0.00004487969559619233	0.0001734875841194211	0.0014547188983083312	0.9091357617692897	0.15358545332237702	0.0028009569762784243	0.0002464265442337181	0.00005725133283461854	0.00001988351422777942
0.023533982822017907	0.000016089325339247158	0.00004377008057136035	0.00016905991252487738	0.0014145924170684294	0.9021219866112655	0.14873054268497032	0.0027544453616847714	0.00024157083567176769	0.00005606645053028333	0.00001946201082988543
0.023633982822017896	0.000015698224415621592	0.000042687259872660486	0.00016474298353588457	0.0013755598049578542	0.8940018073642033	0.14402544189677888	0.002708669143854626	0.00023680656310197948	0.00005490509540408294	0.000019049098622719017
0.023733982822017885	0.000015316394310301282	0.00004163061099614449	0.00016053412322609143	0.0013375920493905145	0.8847547047020998	0.13946623570539687	0.002663617364652508	0.00023213210402618425	0.00005376682574743066	0.00001864461170790619
0.02383398282201793	0.000014943623704102072	0.000040599524526692495	0.00015643071649026663	0.0013006608479011418	0.8743697750702188	0.13504903874417	0.002619279197859556	0.00022754586047984615	0.000052651207021200266	0.00001824838697565593
0.02393398282201792	0.00001457970563551063	0.000039593403936687245	0.00015243020607305093	0.0012647385945460709	0.8628465299565737	0.13077000266141844	0.0025756439488560253	0.0002230462588453369	0.00005155781178962238	0.000017860264076812624
0.024033982822017907	0.000014224437435036398	0.00003861166538377879	0.00014853009159563566	0.0012297983663304107	0.8501955066717316	0.12662532247318584	0.00253270105424699	0.0002186317496580571	0.000050486219652402574	0.000017480085394278578
0.024133982822017896	0.000013877620659265352	0.00003765373750801519	0.00014472792858166074	0.0011958139096789591	0.836438654671006	0.1226112421891689	0.0024904400814344282	0.00021430080740593918	0.00004943601717521214	0.00001710769601386398
0.024233982822017885	0.000013539061024699686	0.000036719061228595645	0.0001410213274834917	0.001162759626966763	0.8216094683993305	0.11872405976023223	0.002448850728137749	0.00021005193032274478	0.000048406797818678774	0.000016742943694615006
0.02433398282201793	0.00001320856834146374	0.000035807089540488364	0.00013740795270998692	0.001130610563124021	0.8057528469066703	0.1149601313946051	0.0024079228218654262	0.00020588364017562493	0.00004739816186600909	0.000016385678838670765
0.02443398282201792	0.000012885956446958522	0.000034917287311148286	0.00013388552165681015	0.0010993423923290448	0.7889246716210793	0.11131587528823728	0.002367646319340359	0.00020179448204738474	0.00004640971634937373	0.000016035754460700892
0.024533982822017908	0.000012571043139528969	0.00003404913107753333	0.00013045180374020662	0.0010689314048015451	0.7711911060059483	0.1077877748130303	0.0023280113058806776	0.00019778302411381282	0.00004544107497516002	0.000015693026156963474
0.024633982822017897	0.000012263650112222483	0.00003320210884364426	0.00012710461943521244	0.0010393544937080908	0.7526276335502465	0.10437238120487985	0.0022890079947391283	0.00019384785741655077	0.00004449185804822744	0.000015357352074035977
0.024733982822017886	0.000011963602886693463	0.00003237571987875465	0.00012384183931908187	0.0010105891421899136	0.7333178627373993	0.10106631579142637	0.002250626726402458	0.00018998759563181465	0.00004356169239525689	0.000015028592877254602
0.02483398282201793	0.000011670730747320365	0.00003156947451651897	0.00012066138312073578	0.0009826134105228256	0.7133521384128868	0.09786627179751227	0.0022128579678534583	0.00018620087483537783	0.00004265021128731149	0.000014706611718907021
0.02493398282201792	0.000011384866675588509	0.000030782893955122605	0.00011756121877695996	0.0009554059234178622	0.6928260075338202	0.094769015764308	0.0021756923117974745	0.0001824863532641507	0.0000417570543617032	0.00001439127420621473
0.02503398282201791	0.00001110584728479132	0.000030015510058618226	0.00011453936149598725	0.0009289458574704653	0.6718385930264476	0.09177138861601175	0.0021391204758553885	0.0001788427110746879	0.00004088186754326118	0.000014082448369142485
0.025133982822017897	0.000010833512755100011	0.00002926686515960303	0.00011159387282912258	0.0009032129287653936	0.6504909320521911	0.08887030640614169	0.0021031333017251567	0.00017526865009896854	0.00004002430296509693	0.00001378000462807006
0.025233982822017886	0.000010567706769047046	0.000028536511863357607	0.00010872285975094159	0.0008781873806436323	0.6288843343089391	0.0860627607733564	0.00206772175431364	0.00017176289359773707	0.000039184018888950655	0.00001348381576135957
0.02533398282201793	0.000010308276447465817	0.000027824012853576676	0.00010592447374860417	0.0008538499716369411	0.6071188122849162	0.0833458191349152	0.0020328769208406983	0.000168324186011725	0.00003836067962520498	0.000013193756872850334
0.02543398282201792	0.000010055072285924731	0.00002712894069979727	0.0001031969099207389	0.0008301819635749789	0.5852916290743908	0.08071662464398051	0.0019985900099170114	0.0001649512927110057	0.00003755395545263972	0.000012909705359309977
0.02553398282201791	9.807948091693537e-6	0.000026450877666631712	0.00010053840608633895	0.0008071651098694379	0.5634960010884095	0.07817239593517304	0.0019648523505976885	0.0001616429997427882	0.00003676352253801043	0.000012631540877872392
0.025633982822017898	9.566760921275682e-6	0.00002578941552490149	0.00009794724190405748	0.0007847816439789254	0.5418199834718292	0.07571042668108498	0.001931655391413009	0.0001583981135778868	0.00003598906285551717	0.000012359145313488037
0.025733982822017887	9.331371018534915e-6	0.000025144155364753135	0.00009542173800225377	0.0007630142680577943	0.5203455560193664	0.073328084980769	0.0018989906993780038	0.00015521546085611854	0.000035230264106232584	0.000012092402746412625
0.02583398282201793	9.10164175344804e-6	0.000024514707410842482	0.0000929602551201056	0.0007418461417917173	0.4991479175661861	0.07102281259965545	0.0018668499589823999	0.00015209388813087235	0.00003448681963755604	0.000011831199419758876
0.02593398282201792	8.877439561506876e-6	0.000023900690839652975	0.00009056119326007427	0.000721260871422208	0.47829498780062785	0.06879212407886934	0.0018352249711623921	0.00014903226161307228	0.00003375842836275385	0.000011575423707133876
0.02603398282201791	8.658633883793807e-6	0.000023301733599014017	0.00008822299085195146	0.000701242498961806	0.4578471076531678	0.06663360573044348	0.0018041076522555526	0.00014602946691473438	0.00003304479468064048	0.000011324966080383006
0.026133982822017898	8.445097107752815e-6	0.00002271747222987898	0.00008594412392873071	0.0006817754916014695	0.437856923141415	0.06454491453364918	0.0017734900329403939	0.0001430844087923439	0.000032345628395460534	0.000011079719077461697
0.026233982822017887	8.236704508674037e-6	0.00002214755169041411	0.00008372310531447694	0.0006628447313110104	0.41836943292164863	0.0625237769463523	0.0017433642571617963	0.00014019601089023325	0.00003166064463702063	0.00001083957727045386
0.02633398282201793	8.033334191910215e-6	0.000021591625182442142	0.00008155848382435931	0.0006444355046333273	0.3994221768039207	0.060567987644138836	0.0017137225810436468	0.00013736321548414983	0.000030989563781120866	0.000010604437233755214
0.02643398282201792	7.834867035839829e-6	0.000021049353980283004	0.0000794488434769811	0.0006265334926726101	0.3810455410080643	0.058675408198823276	0.0016845573717898129	0.00013458498322518574	0.000030332111370330998	0.000010374197512437594
0.02653398282201791	7.64118663558953e-6	0.00002052040726202334	0.00007739280271911638	0.0006091247612765419	0.36326315577364626	0.05684396570693668	0.0016558611065746096	0.00013186029288423152	0.00002968801803515433	0.00001014875859081066
0.0266339828220179	7.452179247529591e-6	0.000020004461943247912	0.00007538901366294325	0.0005921957514122343	0.3460923618446599	0.05507165137780119	0.0016276263714240004	0.00012918814109711985	0.000029057019415621925	9.928022861195595e-6
0.026733982822017888	7.267733734550843e-6	0.000019501202513256454	0.00007343616133584718	0.0005757332697352599	0.32954472406843843	0.05335651908990925	0.0015998458600884958	0.00012656754211060286	0.000028438856083354292	9.711894592925184e-6
0.026833982822017932	7.087741512132689e-6	0.000019010320873784014	0.00007153296294282723	0.0005597244793509552	0.313626572624987	0.051696683923473485	0.0015725123729088582	0.0001239975275293028	0.000027833273464125696	9.500279901582049e-6
0.02693398282201792	6.912096495209755e-6	0.000018531516180246176	0.00006967816714154603	0.0005441568907670289	0.29833955500746023	0.05009032067624988	0.0015456188156755416	0.0001214771460637706	0.000027240021760966452	9.293086718487979e-6
0.02703398282201791	6.740695045841442e-6	0.000018064494685514487	0.00006787055333002159	0.0005290183530360583	0.283681184610429	0.04853566236900107	0.0015191581984827925	0.00011900546327976648	0.000026658855877829937	9.090224760454173e-6
0.0271339828220179	6.573435921691336e-6	0.000017608969586238207	0.00006610893094697043	0.0005142970450865971	0.2696453744933783	0.04703099874632648	0.0014931236345784747	0.00011658156134890252	0.00002608953534386059	8.89160549980466e-6
0.027233982822017888	6.41022022531815e-6	0.00001716466087171044	0.0000643921387847649	0.0004999814672411695	0.256222947453845	0.04557467477794553	0.001467508339210307	0.00011420453880073449	0.000025531824238283247	8.69714213468025e-6
0.027333982822017933	6.250951354280919e-6	0.0000167312951752852	0.00006271904431497842	0.0004860604329193701	0.24340211588762317	0.044165089164975656	0.0014423056284694393	0.00011187351027641734	0.000024985491115942133	8.506749559632597e-6
0.02743398282201792	6.095534952060901e-6	0.00001630860562834299	0.00006108854302647097	0.00047252306052423973	0.23116892698259847	0.04280069285522703	0.0014175089181322335	0.00010958760628402718	0.00002445030893351392	8.320344336517461e-6
0.02753398282201791	5.943878859797944e-6	0.00001589633171679681	0.000059499557775941036	0.00045935876550967414	0.21950767056588627	0.04147998757104045	0.0013931117225007249	0.00010734597295561714	0.00002392605497641008	8.137844665691229e-6
0.0276339828220179	5.795893068843395e-6	0.00001549421914013842	0.00005795103815089155	0.00044655725262692696	0.20840124839927407	0.04020152435280385	0.001369107653242938	0.00010514777180612541	0.000023412510786397356	7.959170357521402e-6
0.02773398282201789	5.65148967412636e-6	0.000015102019673010688	0.00005644195984490873	0.0004341085083477304	0.1978315049073773	0.0389639021208286	0.0013454904182333364	0.00010299217949418675	0.000022909462089946545	7.78424280421392e-6
0.027833982822017933	5.510582828331171e-6	0.000014719491029294738	0.00005497132404517051	0.00042200279346179636	0.18777952025042632	0.0377657662579543	0.0013222538203942933	0.00010087838758493132	0.000022416698727329333	7.612984951963595e-6
0.027933982822017922	5.373088696883715e-6	0.000014346396728701028	0.00005353815683208472	0.0004102306358461874	0.17822586734776935	0.03660580721489245	0.0012993917565392217	0.00009880560231484581	0.00002193401458247965	7.445321273433641e-6
0.02803398282201791	5.238925413741762e-6	0.000013982505965843723	0.0000521415085909352	0.0003987828234039966	0.16915083495032518	0.03548275914001986	0.001276898216217743	0.00009677304435873929	0.000021461207513627355	7.281177740565872e-6
0.0281339828220179	5.108013037985579e-6	0.000013627593481785982	0.000050780453435435885	0.00038765039716986255	0.160534619183132	0.034395398535079086	0.0012547672805637779	0.00009477994859889627	0.000020998079284723323	7.120481797728216e-6
0.02823398282201789	4.980273511203816e-6	0.000013281439438032424	0.00004945408864305534	0.000376824644579564	0.152357486162495	0.03334254293797502	0.0012329931211468624	0.0000928255638964526	0.000020544435497661643	6.963162335200654e-6
0.028333982822017878	4.85563061566836e-6	0.000012943829292950582	0.00004816153410199003	0.0003662970929010808	0.14459990836512382	0.03232304963364754	0.001211569998827323	0.00009090915286505156	0.000020100085525310982	6.809149663003509e-6
0.028433982822017922	4.7340099332928365e-6	0.000012614553680597484	0.00004690193176964189	0.00035605950282434953	0.13724267741317825	0.03133581439379042	0.0011904922626157412	0.00008902999164682002	0.000019664842445361965	6.6583754850696155e-6
0.02853398282201791	4.615338805367492e-6	0.000012293408291929113	0.00004567444514247426	0.00034610386220700035	0.13026699586169277	0.030379770246016326	0.0011697543485372321	0.00008718736969071069	0.000019238522974999286	6.51077287376285e-6
0.0286339828220179	4.499546293063643e-6	0.00001198019375836511	0.00004447825873708069	0.0003364223799732531	0.12365455045106678	0.029453886272891656	0.0011493507785008661	0.00008538058953323631	0.00001882094740640259	6.366276244743835e-6
0.02873398282201789	4.386563138700386e-6	0.000011674715537686376	0.000043312577582337794	0.0003270074801632107	0.11738756913281667	0.028557166441134468	0.0011292761591747847	0.00008360896658164216	0.00001841193954308347	6.2248213321846125e-6
0.02883398282201788	4.276321727765589e-6	0.000011376783802236445	0.00004217662672247552	0.00031785179612972797	0.11144886400306978	0.027688648461128798	0.0011095251808673232	0.00008187182889953625	0.000018011326637061414	6.086345164332579e-6
0.028933982822017923	4.1687560516828845e-6	0.000011086213329398143	0.000041069650730917694	0.0003089481648800277	0.10582186209558629	0.026847402676795966	0.0010900926164144772	0.0000801685169950039	0.000017618939326881475	5.950786039423891e-6
0.029033982822017912	4.063801671316469e-6	0.00001080282339431966	0.000039990913234728414	0.000300289621559282	0.10049062580105221	0.026032530985768212	0.001070973320074199	0.00007849838361123712	0.000017234611576478436	5.81808350194723e-6
0.0291339828220179	3.961395681204715e-6	0.000010526437664857417	0.00003893969644950758	0.0002918693940732726	0.09543986449798762	0.025243165789702336	0.001052162226427634	0.00007686079351968187	0.000016858180614884597	5.688178319256313e-6
0.02923398282201789	3.861476674513731e-6	0.000010256884098708105	0.000037915300724571464	0.0002836808978474151	0.09065493880638098	0.02447846897451697	0.0010336543492878306	0.0000752551233157381	0.000016489486876786698	5.561012458532034e-6
0.02933398282201788	3.7639847087017743e-6	9.993994842698962e-6	0.00003691704409825636	0.0002757177307192754	0.08612185871095318	0.02373763092024422	0.001015444780616049	0.00007368076121701298	0.000016128373943928518	5.436529064092429e-6
0.029433982822017923	3.668861271884913e-6	9.737606134204267e-6	0.00003594426186317723	0.0002679736679618261	0.08182727664819044	0.023019869540140573	0.0009975286894460327	0.00007213710686414404	0.000015774688487360285	5.314672435050028e-6
0.029533982822017912	3.5760492498946294e-6	9.487558204658151e-6	0.000034996306141277884	0.0002604426574346824	0.07775847651115007	0.022324429348643104	0.0009799013208164425	0.00007062357112419932	0.000015428280210532707	5.195388003314848e-6
0.0296339828220179	3.485492894017211e-6	9.243695185130827e-6	0.00003407254546850296	0.0002531188148605437	0.07390335939850234	0.021650580557714752	0.0009625579947116968	0.00006913957589665694	0.000015089001793233336	5.078622311941701e-6
0.02973398282201789	3.3971377894057714e-6	9.005865013937076e-6	0.00003317236438892784	0.000245996419224151	0.07025042681940523	0.02099761820108505	0.0009454941050114538	0.00006768455392197479	0.00001475670883636367	4.964322993820105e-6
0.02983398282201788	3.3109308241542345e-6	8.773919346244303e-6	0.000032295163058176975	0.00023906990829104688	0.06678876196311989	0.020364861285858224	0.0009287051184489284	0.00006625794859274431	0.000014431259807553002	4.852438750704887e-6
0.029933982822017924	3.226820159023852e-6	8.54771346564827e-6	0.00003144035685596483	0.00023233387424347076	0.06350800955099861	0.0197516519709377	0.0009121865735782247	0.00006485921376743302	0.000014112515987605561	4.742919332585143e-6
0.030033982822017913	3.144755197811912e-6	8.327106197684075e-6	0.00003060737600759214	0.00022578305943077065	0.0603983547080808	0.019157354771690775	0.0008959340797509136	0.00006348781358671411	0.000013800341417778133	4.635715517390002e-6
0.030133982822017902	3.0646865583521275e-6	8.111959825238311e-6	0.000029795665214227332	0.00021941235223166332	0.05745050122083467	0.018581355790259185	0.0008799433161018218	0.0000621432222923651	0.000013494602847879233	4.530779091026999e-6
0.03023398282201789	2.9865660441374662e-6	7.902140005832662e-6	0.000029004683291816746	0.00021321678302586074	0.054655649486086456	0.01802306197091868	0.0008642100305445044	0.000060824924048753834	0.000013195169685191682	4.428062827753101e-6
0.03033398282201788	2.910346616554003e-6	7.697515690743877e-6	0.000028233902818446442	0.00020719152027244792	0.052005474402595224	0.017481900379863417	0.0008487300387761921	0.000059532412766879194	0.000012901913944206452	4.327520470873038e-6
0.030433982822017924	2.835982367716607e-6	7.497959045929159e-6	0.000027482809790003522	0.00020133186669254522	0.049492103410644264	0.016957317508802857	0.0008334992232925851	0.00005826519193097469	0.00001261471019716642	4.2291067137640025e-6
0.030533982822017913	2.7634284938959165e-6	7.303345374724377e-6	0.000026750903283967077	0.00019563325555380117	0.04710809484523634	0.016448778601741154	0.0008185135324124876	0.000057022774427657524	0.000012333435525412493	4.13277718122289e-6
0.030633982822017902	2.6926412695256745e-6	7.113553042281019e-6	0.000026037695131165572	0.0001900912470542138	0.04484641673456456	0.015955767004313743	0.0008037689793123193	0.000055804682377602885	0.00001205796947152371	4.0384884111324784e-6
0.03073398282201789	2.623578021781612e-6	6.928463401713265e-6	0.000025342709595349686	0.00018470152480301632	0.042700426146521135	0.015477783535060874	0.0007892616410707771	0.00005461044696974929	0.000011788193992248744	3.9461978364449555e-6
0.03083398282201788	2.556197105720623e-6	6.747960721920234e-6	0.00002466548306041305	0.00017945989239615426	0.04066384916149598	0.015014345878012893	0.0007749876577235505	0.00005343960829800191	0.000011523993412218194	3.855863767477939e-6
0.030933982822017925	2.4904578799705535e-6	6.57193211705305e-6	0.000024005563725106883	0.0001743622700841277	0.03873076152911908	0.01456498799597027	0.0007609432313282221	0.000052291715200427335	0.000011265254378431622	3.7674453745205396e-6
0.031033982822017914	2.4263206829606796e-6	6.400267477595479e-6	0.000023362511305097695	0.0001694046915298985	0.036895570049316796	0.014129259563871652	0.0007471246250394399	0.00005116632510092371	0.000011011865815512732	3.680902670745899e-6
0.031133982822017903	2.363746809682465e-6	6.232859403025388e-6	0.000022735896742204044	0.00016458330065461586	0.03515299470367166	0.013706725421641119	0.0007335281621943025	0.00005006300385333864	0.000010763718881722776	3.5961964954261377e-6
0.03123398282201789	2.3026984889712567e-6	6.069603136028411e-6	0.000022125301920672852	0.00015989434856902434	0.033498051551207664	0.013296965045926801	0.0007201502254081539	0.00004898132558803149	0.000010520706925726966	3.5132884974472427e-6
0.03133398282201788	2.2431388612985325e-6	5.910396498231263e-6	0.00002153031939033686	0.00015533419058836115	0.031926036392973776	0.01289957204014036	0.0007069872556806591	0.000047920872560845973	0.000010282725444103497	3.4321411191193693e-6
0.031433982822017925	2.1850319570653647e-6	5.755139827425383e-6	0.00002095055209650958	0.0001508992833286637	0.03043250920189495	0.012514153642226477	0.0006940357515122899	0.00004688123500448236	0.000010049672039588577	3.3527175802791638e-6
0.031533982822017914	2.1283426753873447e-6	5.6037359162507485e-6	0.00002038561311647111	0.00014658618188243108	0.02901327930801477	0.012140330249598444	0.0006812922680312226	0.00004586201098224569	9.821446380048536e-6	3.2749818626809963e-6
0.0316339828220179	2.0730367633609283e-6	5.456089952309352e-6	0.000019835125402398442	0.00014239153707158074	0.02766439132420688	0.011777734960684646	0.0006687534161305459	0.00004486280624414159	9.597950158169381e-6	3.198898694672048e-6
0.03173398282201789	2.0190807958026126e-6	5.312109459680893e-6	0.000019298721530604308	0.00013831209277577583	0.026382111793559794	0.011426013132551954	0.0006564158616159725	0.00004388323408531057	9.379087051857643e-6	3.1244335361492224e-6
0.03183398282201788	1.9664421554508185e-6	5.171704241809864e-6	0.000018776043456939962	0.00013434468333414036	0.025162916536624454	0.01108482195407381	0.0006442763243638562	0.00004292291520676511	9.164762685341337e-6	3.0515525637926336e-6
0.031933982822017926	1.915089013621469e-6	5.034786325736341e-6	0.000018266742278226858	0.0001304862310184848	0.024003478674565537	0.010753830034129771	0.0006323315774896475	0.00004198147757841418	8.954884590963985e-6	2.9802226565727305e-6
0.032033982822017915	1.8649903113083884e-6	4.901269907643034e-6	0.000017770477999583248	0.00012673374357619502	0.022900657302700293	0.010432717004336818	0.0006205784465266943	0.00004105855630434929	8.749362171662127e-6	2.9104113815270876e-6
0.032133982822017904	1.8161157407188525e-6	4.771071299688561e-6	0.000017286919307508428	0.0001230843118409266	0.02185148678793323	0.01012117313581893	0.0006090138086153393	0.000040153793490362514	8.54810666411665e-6	2.8420869798025906e-6
0.03223398282201789	1.7684357272360494e-6	4.644108878102357e-6	0.00001681574334860002	0.00011953510740938733	0.020853166663051707	0.009818898969543674	0.0005976345917023874	0.00003926683811368153	8.351031102570877e-6	2.775218352959891e-6
0.03233398282201788	1.7219214117992455e-6	4.520303032512284e-6	0.000016356635513771135	0.00011608338038242247	0.019903052090652077	0.009525604959761175	0.0005864377737508213	0.000038397345894889464	8.158050283304539e-6	2.709775049535909e-6
0.032433982822017926	1.6765446336930188e-6	4.399576116478959e-6	0.000015909289227843396	0.00011272645716873133	0.018998644869601525	0.009241011130094654	0.000575420381959749	0.00003754497917200557	7.969080729755691e-6	2.6457272518605052e-6
0.032533982822017915	1.6322779137372944e-6	4.281852399211241e-6	0.000015473405744392453	0.00010946173834955028	0.018137584957262566	0.008964846741848413	0.0005645794919945771	0.000036709406776703884	7.784040658281241e-6	2.5830457631237847e-6
0.032633982822017904	1.58909443786913e-6	4.167058018435675e-6	0.000015048693945720517	0.00010628669660266724	0.017317642481259086	0.008696849974106685	0.0005539122272272757	0.00003589030391263864	7.602849944546445e-6	2.5217019946898623e-6
0.03273398282201789	1.5469680411087537e-6	4.055120934396244e-6	0.000014634870147842546	0.00010319887468421567	0.01653671021523229	0.008436767615214448	0.0005434157579868027	0.00003508735203585737	7.425430090535391e-6	2.4616679536536072e-6
0.03283398282201788	1.50587319190097e-6	3.945970884958462e-6	0.000014231657910363172	0.00010019588346667225	0.015792796493812652	0.008184354765240067	0.0005330873008195293	0.00003430023873726984	7.251704192172678e-6	2.402916230636437e-6
0.032933982822017926	1.4657849768243904e-6	3.8395393417936e-6	0.000013838787851132991	0.0000972754000315633	0.015084018542907508	0.007939374549034825	0.0005229241177596735	0.00003352865762714951	7.0815969075472095e-6	2.345419987817363e-6
0.033033982822017915	1.4266790856601964e-6	3.7357594676192255e-6	0.000013455997465570284	0.00009443516581541343	0.01440859620231269	0.007701597839514287	0.0005129235156096528	0.000032772308221640624	6.915034425729831e-6	2.2891529471956817e-6
0.033133982822017904	1.3885317968128855e-6	3.6345660744717663e-6	0.000013083030950535703	0.00009167298480747457	0.013764846018616408	0.0074708029907996085	0.0005030828452302669	0.000032030895831241676	6.751944436174278e-6	2.2340893790811826e-6
0.03323398282201789	1.3513199630752506e-6	3.5358955829887333e-6	0.000012719639032655879	0.00008898672179786791	0.013151175687334895	0.007246775580869116	0.0004933995008407233	0.000031304131451244994	6.592256098694577e-6	2.1802040908088365e-6
0.03333398282201788	1.3150209977300922e-6	3.4396859826773304e-6	0.000012365578800985643	0.00008637430067473868	0.01256607882419296	0.007029308163380846	0.00048387091932834095	0.00003059173165409882	6.435900014008101e-6	2.127472415673566e-6
0.03343398282201793	1.279612860981179e-6	3.345876793146882e-6	0.000012020613543906561	0.00008383370276910805	0.012008130046444241	0.006818200028337553	0.0004744945795679233	0.000029893418483670084	6.282808194836474e-6	2.075870202081928e-6
0.033533982822017916	1.2450740467063885e-6	3.25440902628367e-6	0.000011684512590160222	0.00008136296524612204	0.011475980346076596	0.006613256971279352	0.0004652680017507103	0.0000292089193513805	6.132914037555315e-6	2.0253738029169396e-6
0.033633982822017905	1.2113835695255468e-6	3.165225149345973e-6	0.000011357051153914688	0.00007896017954140814	0.010968352737694361	0.00641429107069499	0.0004561887467227989	0.00002853796693418577	5.986152294383331e-6	1.975960065112236e-6
0.033733982822017894	1.1785209521763275e-6	3.0782690489588406e-6	0.000011038010183768742	0.00007662348984133395	0.010484038164784031	0.006221120473359539	0.0004472544153330101	0.000027880299074378202	5.842459046103391e-6	1.927606319432333e-6
0.03383398282201788	1.146466213191089e-6	2.993485995987379e-6	0.000010727176215596117	0.00007435109160593618	0.010021891648951318	0.006033569187309866	0.0004384626477900854	0.000027235658681180473	5.701771675305734e-6	1.8802903704553207e-6
0.03393398282201793	1.1151998548679225e-6	2.910822611268286e-6	0.000010424341229137218	0.00007214123013335977	0.009580828667576188	0.005851466882183918	0.00042981112302911776	0.000026603793634106142	5.564028840145116e-6	1.8339904867542514e-6
0.034033982822017916	1.0847028515294335e-6	2.8302268321802113e-6	0.000010129302508247328	0.00006999219916466347	0.009159821746151897	0.0056746486966575095	0.0004212975580871966	0.00002598445668806389	5.4291704486039785e-6	1.7886853912743472e-6
0.034133982822017905	1.0549566380624118e-6	2.751647880032323e-6	9.841862504708867e-6	0.00006790233952785799	0.008757897252356884	0.005502955052720356	0.0004129197074880733	0.000025377405380171916	5.297137633251838e-6	1.7443542519017334e-6
0.034233982822017894	1.0259430987324896e-6	2.675036228253289e-6	9.5618287055233e-6	0.0000658700378201208	0.008374132379664275	0.0053362314765457676	0.00040467536263587934	0.000024782401938265698	5.167872726494097e-6	1.7009766722211978e-6
0.03433398282201788	9.976445562670312e-7	2.6003435713608404e-6	9.289013503595266e-6	0.00006389372512710419	0.00800765230900378	0.005174328425712679	0.0003965623512177144	0.000024199213191065922	5.041319236300753e-6	1.6585326824589958e-6
0.03443398282201793	9.700437612005044e-7	2.527522794694074e-6	9.023234071724878e-6	0.00006197187577831583	0.007657627537671574	0.00501710112255112	0.0003885785366150765	0.000023627610479985397	4.917421822407623e-6	1.6170027306076257e-6
0.03453398282201792	9.431238814761982e-7	2.4565279448906846e-6	8.764312239827443e-6	0.00006010300613757809	0.00732327136533045	0.004864409393387889	0.0003807218173240218	0.000023067369572549	4.796126272981769e-6	1.576367673729415e-6
0.034633982822017906	9.168684922981475e-7	2.387314201090571e-6	8.512074375298286e-6	0.00005828567342756301	0.007003837527546862	0.004716117513477435	0.00037299012638392635	0.000022518270577397026	4.6773794817423e-6	1.5366087694352356e-6
0.034733982822017895	8.912615662279367e-7	2.3198378468499773e-6	8.266351266446823e-6	0.00005651847458748261	0.00669861796790023	0.004572094057412795	0.0003653814308148349	0.000021980097860854043	4.561129425530084e-6	1.4977076675357403e-6
0.034833982822017884	8.662874635204017e-7	2.2540562427480017e-6	8.026978008921548e-6	0.00005480004516299015	0.006406940740232083	0.004432211754815891	0.0003578937310632377	0.00002145263996503304	4.447325142317299e-6	1.4596464018615037e-6
0.03493398282201793	8.419309226927231e-7	2.189927799669824e-6	7.793793895051944e-6	0.00005312905822739316	0.006128168033127259	0.0042963473511155904	0.00035052506045620886	0.000020935689527451628	4.3359167096495004e-6	1.4224073822491592e-6
0.03503398282201792	8.181770513216847e-7	2.1274119527501357e-6	7.566642306034217e-6	0.00005150422333331179	0.005861694309201979	0.004164381473228925	0.00034327348466383386	0.000020429043202138122	4.226855223512913e-6	1.3859733866905182e-6
0.035133982822017906	7.950113170633943e-7	2.0664691359607005e-6	7.3453706068883354e-6	0.00004992428549390918	0.005606944552226169	0.004036198499965588	0.0003361371011697516	0.00001993250158219768	4.120092777618237e-6	1.350327553641283e-6
0.035233982822017895	7.724195388907526e-7	2.0070607573272542e-6	7.1298300441185576e-6	0.00004838802419288807	0.005363372615545903	0.003911686436985911	0.0003291140387498374	0.00001944586912382223	4.01558244309498e-6	1.3154533744869044e-6
0.035333982822017884	7.503878785431399e-7	1.949149174760034e-6	6.9198756460078405e-6	0.0000468942524224267	0.0051304596656674304	0.0037907367961449996	0.0003222024569588261	0.00001896895407171383	3.913278248587841e-6	1.2813346861621881e-6
0.03543398282201793	7.28902832183545e-7	1.8926976724832299e-6	6.715366125479823e-6	0.000045441815748274195	0.004907712715251015	0.003673244479064132	0.00031540054562482914	0.00001850156838590106	3.8131351607481266e-6	1.247955663921901e-6
0.03553398282201792	7.079512222583381e-7	1.8376704380493764e-6	6.516163785464662e-6	0.00004402959140124769	0.0046946632401157875	0.003559107664776395	0.00030870652435167255	0.00001804352766992664	3.7151090651135947e-6	1.2153008142597185e-6
0.03563398282201791	6.8752018955457e-7	1.7840325399236108e-6	6.322134426702755e-6	0.00004265648739436881	0.004490865875193184	0.0034482277012967463	0.0003021186420288751	0.0000175946511003776	3.619156747368292e-6	1.1833549679721348e-6
0.035733982822017896	6.675971854505383e-7	1.7317499056248945e-6	6.13314725792784e-6	0.00004132144166494152	0.004295897184681851	0.003340509000976204	0.00029563517634928455	0.000017154761357742824	3.525235874977036e-6	1.1521032733652826e-6
0.035833982822017885	6.481699643547675e-7	1.6807893004101353e-6	5.949074808365849e-6	0.00004002342124084396	0.004109354501950904	0.0032358589395008294	0.00028925443333418745	0.00001672368455856963	3.4333049791864334e-6	1.1215311896013251e-6
0.03593398282201793	6.292265763289963e-7	1.6311183064880988e-6	5.769792842492831e-6	0.00003876142143036463	0.003930854835014551	0.0031341877584045606	0.00028297474686583986	0.000016301250188899778	3.3433234373860438e-6	1.0916244801820677e-6
0.03603398282201792	6.107553598909076e-7	1.582705302750464e-6	5.595180276993425e-6	0.0000375344650349153	0.0037600338336633444	0.003035408470968023	0.00027679447822733346	0.00001588729103896369	3.255251455823322e-6	1.0623692065670569e-6
0.03613398282201791	5.927449349920759e-7	1.5355194450067626e-6	5.425119099863197e-6	0.00003634160158396258	0.0035965448145751228	0.002939436771380181	0.0002707120156496427	0.000015481643139107325	3.169050052664845e-6	1.0337517219233867e-6
0.036233982822017896	5.751841961672552e-7	1.4895306467116511e-6	5.259494291601743e-6	0.00003518190659156693	0.0034400578409638726	0.002846190947045994	0.0002647257738658507	0.000015084145696936081	3.0846810413984503e-6	1.0057586650049652e-6
0.036333982822017885	5.580623058506581e-7	1.444709560171898e-6	5.098193748441274e-6	0.000034054480833902415	0.003290258853530909	0.0027555917939247722	0.0002588341936723738	0.00001469464103564949	3.0021070145689455e-6	9.783769541584386e-7
0.03643398282201793	5.413686878553531e-7	1.401027558221465e-6	4.941108207559492e-6	0.000032958449647168246	0.0031468488496881135	0.0026675625347909403	0.00025303574149714665	0.000014312974533548605	2.921291327841538e-6	9.515937814534121e-7
0.03653398282201792	5.250930210119115e-7	1.3584567163535318e-6	4.788131174226491e-6	0.00003189296224531918	0.003009543108207752	0.002582028740311193	0.0002473289089746698	0.000013938994564696044	2.842198084387035e-6	9.2539660693457e-7
0.03663398282201791	5.092252329622663e-7	1.3169697952974122e-6	4.63915885083379e-6	0.00003085719105703532	0.0028780704566292	0.0024989182528361614	0.00024171221252777158	0.000013572552440704195	2.7647921195815924e-6	8.997731529930599e-7
0.0367339828220179	4.937554941053425e-7	1.2765402240303428e-6	4.494090067760056e-6	0.000029850331081409034	0.002752172578918276	0.002418161112809502	0.00023618419295608485	0.000013213502353637724	2.6890389860165296e-6	8.747113988551218e-7
0.036833982822017886	4.786742116905669e-7	1.2371420832127714e-6	4.352826216024095e-6	0.00002887159926179704	0.0026316033610284013	0.0023396894876998213	0.00023074341503106442	0.00001286170132000555	2.6149049388110777e-6	8.501995751853592e-7
0.03693398282201793	4.6397202405583723e-7	1.198750089036983e-6	4.2152711816801044e-6	0.000027920233877333848	0.0025161282721559066	0.0022634376033646526	0.00022538846709750974	0.000012517009125825579	2.5423569212228517e-6	8.262261588024873e-7
0.03703398282201792	4.4963979500636783e-7	1.1613395774787552e-6	4.081331281910326e-6	0.00002699549395160045	0.002405523779619127	0.0021893416777596293	0.00022011796068147294	0.000012179288272742338	2.471362550550147e-6	8.027798675053497e-7
0.03713398282201791	4.35668608331057e-7	1.1248864889420024e-6	3.9509152027702795e-6	0.00002609665867795657	0.002299576795415333	0.0021173398569079294	0.00021493053010445914	0.00001184840392517709	2.4018901043202428e-6	7.798496550068277e-7
0.0372339828220179	4.2204976245304143e-7	1.0893673532868828e-6	3.823933938545576e-6	0.000025223026861073386	0.0021980841526295595	0.0020473721530502235	0.00020982483210386582	0.000011524223858494984	2.3339085067585633e-6	7.574247059737425e-7
0.037333982822017886	4.0877476521118104e-7	1.0547592752316466e-6	3.700300732677463e-6	0.000024373916374194278	0.0021008521099794724	0.0019793803848959677	0.00020479954545953136	0.000011206618408167747	2.2673873155329234e-6	7.354944311703703e-7
0.03743398282201793	3.9583532876928636e-7	1.0210399201190435e-6	3.5799310202167304e-6	0.000023548663631684235	0.002007695882885198	0.0019133081199018158	0.000199853370626329	0.000010895460419915492	2.2022967087675952e-6	7.140484627036179e-7
0.03753398282201792	3.832233646500181e-7	9.881875000382686e-7	3.4627423717671768e-6	0.00002274662307642899	0.0019184391995495595	0.0018491006185044213	0.00019498502937272182	0.000010590625200809948	2.1386074723220853e-6	6.93076649367827e-7
0.03763398282201791	3.709309788903894e-7	9.561807602935153e-7	3.348654438878898e-6	0.000021967166681662493	0.00183291388062677	0.0017867047802381203	0.0001901932644251672	0.000010291990471320035	2.0762909873290286e-6	6.725690520870421e-7
0.0377339828220179	3.5895046731591515e-7	9.24998966210523e-7	3.237588900854945e-6	0.000021209683466810934	0.0017509594411414659	0.0017260690916704497	0.00018547683911831673	9.999436318284119e-6	2.0153192179866106e-6	6.525159394529356e-7
0.037833982822017886	3.472743109305798e-7	8.946218902728498e-7	3.129469412934098e-6	0.00002047357902695737	0.0016724227134023101	0.0016671435760910551	0.00018083453705091068	9.712845148791553e-6	1.955664699600226e-6	6.329077833563467e-7
0.03793398282201793	3.3589517141971037e-7	8.650297995794192e-7	3.0242215558142356e-6	0.000019758275075534544	0.0015971574897272937	0.0016098797448914823	0.0001762651617472811	9.432101644955896e-6	1.8973005268684491e-6	6.13735254710568e-7
0.03803398282201792	3.24805886763081e-7	8.362034436155274e-7	2.9217727864817897e-6	0.000019063208999875363	0.0015250241838703294	0.001554230550576523	0.00017176753632439925	9.157092719565052e-6	1.840200342408773e-6	5.949892192644999e-7
0.03813398282201791	3.139994669554618e-7	8.081240423293252e-7	2.8220523903126385e-6	0.00001838783342924619	0.0014558895101027922	0.0015001503413486226	0.00016734050316434757	8.887707472589323e-6	1.7843383255178042e-6	5.766607335037759e-7
0.0382339828220179	3.0346908983211954e-7	7.80773274506279e-7	2.7249914344123723e-6	0.00001773161581501796	0.0013896261789680061	0.0014475948172106656	0.00016298292359218157	8.623837148534827e-6	1.7296891811619796e-6	5.587410406381756e-7
0.03833398282201789	2.9320809699656443e-7	7.541332664341169e-7	2.630522722162997e-6	0.000017094038022620455	0.0013261126087822823	0.0013965209875330651	0.00015869367755906577	8.365375094623771e-6	1.6762281291936605e-6	5.412215666734685e-7
0.03843398282201793	2.8320998984814793e-7	7.281865808509028e-7	2.5385807489451704e-6	0.000016474595934950345	0.0012652326520122908	0.0013468871300337574	0.00015447166333062092	8.112216719787664e-6	1.6239308937883564e-6	5.240939165659501e-7
0.03853398282201792	2.7346842570701256e-7	7.029162061694192e-7	2.4491016590052835e-6	0.000015872799066904905	0.0012068753357092894	0.0012986527511216804	0.00015031579718040896	7.86425945445826e-6	1.5727736930987979e-6	5.073498704580623e-7
0.03863398282201791	2.6397721403398695e-7	6.783055459704723e-7	2.36202320343716e-6	0.000015288170190720685	0.001150934615227702	0.0012517785475553399	0.00014622501308843926	7.621402711139349e-6	1.5227332291209862e-6	4.909813799932482e-7
0.0387339828220179	2.5473031274318096e-7	6.543384087589573e-7	2.2772846992503095e-6	0.00001472024497181832	0.001097309140502518	0.0012062263693712106	0.00014219826244468416	7.3835478457480075e-6	1.4737866777687546e-6	4.7498056470861486e-7
0.03883398282201789	2.4572182460492404e-7	6.309989979756354e-7	2.194826989495521e-6	0.000014168571614845674	0.0010459020342000161	0.001161959184036833	0.00013823451375746617	7.150598119707867e-6	1.4259116791520065e-6	4.5933970850364117e-7
0.03893398282201793	2.3694599373686444e-7	6.082719022584414e-7	2.114592404420895e-6	0.000013632710519634086	0.0009966206810975843	0.0011189410417862904	0.00013433275236667818	6.922458662781804e-6	1.379086328054846e-6	4.4405125618342124e-7
0.03903398282201792	2.2839720218107716e-7	5.861420859470584e-7	2.036524723631285e-6	0.000013112233946785198	0.000949376528085043	0.0010771370420968084	0.00013049198016175284	6.6990364366298784e-6	1.3332891646096305e-6	4.2910781007490673e-7
0.03913398282201791	2.2006996656502462e-7	5.645948798244847e-7	1.9605691392247253e-6	0.000012606725692610873	0.0009040848942144155	0.0010365133012665612	0.00012671121530429403	6.480240199077799e-6	1.2884991651626721e-6	4.145021267145497e-7
0.0392339828220179	2.119589348443512e-7	5.436159720898772e-7	1.8866722198808554e-6	0.000012115780773165422	0.0008606647902589343	0.0009970369210557124	0.00012298949195532015	6.2659804690839e-6	1.2446957333280976e-6	4.0022711360598843e-7
0.03933398282201789	2.0405888312548382e-7	5.231913995567075e-7	1.81478187587644e-6	0.000011639005117107025	0.0008190387472720836	0.0009586759583536967	0.0001193258600070331	6.056169492390337e-6	1.2018586912258845e-6	3.8627582604620347e-7
0.03943398282201793	1.9636471256606006e-7	5.033075390705966e-7	1.744847325003412e-6	0.000011176015267139955	0.0007791326536666542	0.0009213993958372853	0.00011571938481904369	5.8507212078457295e-6	1.159968270900283e-6	3.7264146401878936e-7
0.03953398282201792	1.888714463513106e-7	4.839510991414201e-7	1.676819059366651e-6	0.000010726438089793365	0.0007408756003614362	0.000885177113585178	0.00011216914695899589	5.649551214387052e-6	1.1190051059152326e-6	3.593173691529303e-7
0.03963398282201791	1.8157422674444596e-7	4.6510911178404077e-7	1.6106488130376273e-6	0.000010289910493296805	0.00070419973356791	0.0008499798616160427	0.00010867424194748632	5.452576738666311e-6	1.0789502231227005e-6	3.462970217466178e-7
0.0397339828220179	1.74468312209327e-7	4.46768924562751e-7	1.5462895305425166e-6	9.866079153327417e-6	0.0006690401148146083	0.0008157792333184569	0.0001052337800072605	5.259716603312305e-6	1.0397850346010113e-6	3.335740378529278e-7
0.03983398282201789	1.6754907460355742e-7	4.289181928340507e-7	1.4836953361625097e-6	9.454600246401011e-6	0.0006353345878282553	0.000782547639741902	0.00010184688581657657	5.070891195813259e-6	1.0014913297592897e-6	3.211421664278995e-7
0.03993398282201793	1.6081199644029983e-7	4.1154487218289504e-7	1.4228215040251326e-6	9.055139190691813e-6	0.0006030236519127275	0.0007502582847193239	0.00009851269826669003	4.886022438009184e-6	9.640512676047806e-7	3.08995286538786e-7
0.04003398282201792	1.542526682171227e-7	3.9463721104752076e-7	1.3636244289663655e-6	8.667370394070345e-6	0.0005720503414870364	0.0007188851407929195	0.00009523037022339549	4.70503375618251e-6	9.274473691697877e-7	2.9712740463141327e-7
0.04013398282201791	1.478667858101899e-7	3.781837435280431e-7	1.3060615981427629e-6	8.290977009151952e-6	0.0005423601114616523	0.0006884029259153925	0.00009199906829253765	4.52785005173431e-6	8.916625100947538e-7	2.8553265185534485e-7
0.0402339828220179	1.4165014793223324e-7	3.621732823743281e-7	1.2500915633748319e-6	7.925650695161254e-6	0.0005139007281511435	0.0006587870809006386	0.00008881797258946399	4.354397672436527e-6	8.56679913364591e-7	2.7420528144573806e-7
0.04033398282201789	1.355986536526941e-7	3.4659491214852105e-7	1.195673914201911e-6	7.571091386415396e-6	0.0004866221654371905	0.0006300137475980004	0.00008568627651232357	4.184604384247628e-6	8.224831421948871e-7	2.6313966616060466e-7
0.04043398282201793	1.2970829997851857e-7	3.3143798255784673e-7	1.1427692516304545e-6	7.227007067240797e-6	0.0004604765059118191	0.0006020597477656902	0.00008260318651916579	4.018399343681489e-6	7.890560930650255e-7	2.523302957723623e-7
0.04053398282201792	1.2397517949411507e-7	3.1669210195349145e-7	1.091339162557474e-6	6.893113553140376e-6	0.0004354178467458286	0.000574902562619662	0.00007956792190878199	3.8557130707190534e-6	7.563829888952562e-7	2.4177177461253585e-7
0.04063398282201791	1.1839547805897177e-7	3.023471309912065e-7	1.041346194851335e-6	6.569134278032943e-6	0.00041140221004082295	0.0005485203130348301	0.00007657971460520423	3.696477422250909e-6	7.24448372364532e-7	2.3145881916841184e-7
0.0407339828220179	1.1296547256158873e-7	2.8839317644977633e-7	9.92753833073244e-7	6.25480008739536e-6	0.0003883874574370426	0.0005228917403769966	0.00007363780894583828	3.540625566042496e-6	6.932370993665733e-7	2.2138625573067835e-7
0.04083398282201789	1.0768152872824757e-7	2.748205852031937e-7	9.45526474822305e-7	5.949849037138137e-6	0.000366333208760805	0.0004979961879438301	0.00007074146147314012	3.3880919552100476e-6	6.62734332601015e-7	2.1154901809085262e-7
0.040933982822017934	1.0254009898533248e-7	2.6161993834278113e-7	8.996294076880129e-7	5.654026198053199e-6	0.0003452007645077225	0.00047381358299459304	0.0000678899407297942	3.238812303198179e-6	6.329255352970094e-7	2.0194214528750402e-7
0.04103398282201792	9.753772037385058e-8	2.4878204544547484e-7	8.550287867946004e-7	5.367083465676773e-6	0.0003249530319684591	0.0004503244193488685	0.00006508252705733935	3.0927235592496486e-6	6.037964650666028e-7	1.9256077940026194e-7
0.04113398282201791	9.267101251484384e-8	2.362979389844911e-7	8.116916129212864e-7	5.08877937541201e-6	0.000305554454814113	0.00042750974053492745	0.00006231851239816262	2.949763884356275e-6	5.753331678849581e-7	1.8340016339049637e-7
0.0412339828220179	8.79366756244889e-8	2.241588688789486e-7	7.695857111839669e-7	4.818878922766012e-6	0.00028697094596850773	0.00040535112346971744	0.00005959720010083855	2.809872627683554e-6	5.47521972195169e-7	1.7445563898781548e-7
0.04133398282201789	8.333148857760548e-8	2.1235629717882927e-7	7.286797102634524e-7	4.557153388554196e-6	0.00026916982360341603	0.0003838306626524144	0.00005691790472873318	2.6729903034582738e-6	5.203494831348135e-7	1.657226446213114e-7
0.04143398282201788	7.885230701840966e-8	2.0088189288190875e-7	6.889430221660131e-7	4.303380168932931e-6	0.0002521197501016727	0.00036293095485455396	0.000054279951871831065	2.539058568310756e-6	4.938025768818777e-7	1.5719671339464365e-7
0.04153398282201792	7.449606151732692e-8	1.8972752687934457e-7	6.503458225024302e-7	4.057342610123744e-6	0.0002357906738413391	0.00034263508429013345	0.00005168267796172668	2.4080201990625015e-6	4.678683951175052e-7	1.4887347110402308e-7
0.04163398282201791	7.025975577275446e-8	1.7888526702669347e-7	6.128590312721533e-7	3.818829847697707e-6	0.00022015377366185683	0.00032292660824985545	0.00004912543008973822	2.279819070951158e-6	4.42534339603286e-7	1.407486342982102e-7
0.0417339828220179	6.614046485661223e-8	1.6834737333712978e-7	5.764542941390823e-7	3.5876366502893333e-6	0.0002051814058801467	0.00030378954318391023	0.00004660756582806704	2.1544001362828664e-6	4.177880668704593e-7	1.328180083795588e-7
0.04183398282201789	6.213533350266425e-8	1.581062932938997e-7	5.411039641866396e-7	3.3635632676178408e-6	0.00019084705373212144	0.00028520835121870745	0.00004412845305398703	2.0317094035054384e-6	3.9361748301905144e-7	1.250774857453445e-7
0.04193398282201788	5.82415744365088e-8	1.4815465727892927e-7	5.067810841392936e-7	3.1464152826925835e-6	0.0001771252791208443	0.00026716792709302	0.00004168746977698459	1.9116939166926436e-6	3.7001073862440637e-7	1.1752304396842716e-7
0.04203398282201792	5.445646674622368e-8	1.3848527411469806e-7	4.7345936903858774e-7	2.9360034680855522e-6	0.00016399167655940585	0.0002496535854998269	0.00003928400396881391	1.7943017354322165e-6	3.4695622374900915e-7	1.1015074401646364e-7
0.04213398282201791	5.077735429267374e-8	1.2909112671652617e-7	4.4111318936186093e-7	2.7321436461568288e-6	0.00015142282920192006	0.00023265104882044728	0.000036917453396418756	1.679481915109661e-6	3.2444256305741956e-7	1.0295672850883348e-7
0.0422339828220179	4.720164415847183e-8	1.1996536785247602e-7	4.0971755457194085e-7	2.5346565531205733e-6	0.00013939626686180698	0.00021614643523807674	0.000034587225457660895	1.5671844875794808e-6	3.0245861103206715e-7	9.593722001046054e-8
0.04233398282201789	4.372680513467701e-8	1.1110131600821084e-7	3.792480970869607e-7	2.343367706845516e-6	0.00012789042592165713	0.00020012624721834574	0.00003229273701982765	1.4573604422171543e-6	2.8099344728800384e-7	8.908851936178077e-8
0.04243398282201788	4.035036624427128e-8	1.0249245135412262e-7	3.4968105665907614e-7	2.1581072782835198e-6	0.0001168846110438474	0.0001845773603448226	0.00003003341426085397	1.3499617073435253e-6	2.600363719843887e-7	8.240700404405365e-8
0.042533982822017924	3.706991530151628e-8	9.413241181218333e-8	3.2099326515160725e-7	1.9787099664248626e-6	0.00010635895859574246	0.0001694870124979108	0.000027808692513222774	1.244941132014693e-6	2.3957690133077946e-7	7.588912657927653e-8
0.04263398282201791	3.388309750631503e-8	8.601498922003387e-8	2.9316213170431384e-7	1.8050148766819946e-6	0.00009629440170778478	0.0001548427933659606	0.000025618016110501758	1.142252468170349e-6	2.1960476318630625e-7	6.95314129639836e-8
0.0427339828220179	3.07876140726847e-8	7.813412558979659e-8	2.661656282764776e-7	1.6368654026038117e-6	0.00008667263688669467	0.00014063263427768036	0.0000234608382364537	1.04185035313265e-6	2.0010989274961298e-7	6.333046113614807e-8
0.04283398282201789	2.7781220890541853e-8	7.048390945932463e-8	2.3998227555834157e-7	1.4741091108293774e-6	0.00007747609211031421	0.0001268447983455964	0.00002133662077670393	9.4369029244996e-7	1.8108242833793636e-7	5.728293947456327e-8
0.04293398282201788	2.4861727219946147e-8	6.30585723335067e-8	2.1459112924108557e-7	1.316597629188782e-6	0.00006868789633395815	0.00011346787091031072	0.000019244834172900477	8.477286430776728e-7	1.6251270725327626e-7	5.138558532994525e-8
0.043033982822017924	2.2026994417014494e-8	5.585248521338034e-8	1.8997176663613736e-7	1.1641865378635346e-6	0.000060291850341889516	0.0001004907502759213	0.000017184957279332948	7.539225968898319e-7	1.4439126173391832e-7	4.563520358711074e-8
0.04313398282201791	1.9274934690728718e-8	4.886015521086932e-8	1.6610427363481123e-7	1.0167352635212277e-6	0.000052272398880823516	0.00008790263872719173	0.000015156477221971408	6.622301645151626e-7	1.2670881498956042e-7	4.002866525756594e-8
0.0432339828220179	1.6603509889861686e-8	4.2076222246950137e-8	1.4296923199930258e-7	8.74106976340389e-7	0.000044614604015408406	0.00007569303381933445	0.000013158889259872463	5.726101594905415e-7	1.0945627731820246e-7	3.4562906101833146e-8
0.04333398282201789	1.4010730319298978e-8	3.549545583121673e-8	1.205477069766496e-7	7.361684898459401e-7	0.00003730411964880867	0.00006385171993172161	0.00001119169664892753	4.850221827263632e-7	9.262474230322978e-8	2.923492528091833e-8
0.04343398282201788	1.1494653585018111e-8	2.9112751920759314e-8	9.882123522718027e-8	6.027901634760189e-7	0.000030327167154176767	0.000052368760077007726	9.254410507903625e-6	3.9942660727714314e-7	7.620548308893371e-8	2.4041784036271124e-8
0.043533982822017925	9.053383467023507e-9	2.2923129856378584e-8	7.777181305931646e-8	4.7384580780405085e-7	0.000023670512065550026	0.000041234487957466715	7.346549686738743e-6	3.157845634113894e-7	6.018994873284976e-8	1.898060439763255e-8
0.043633982822017914	6.68506881955577e-9	1.6921729374214528e-8	5.7381884962879116e-8	3.49212592342399e-7	0.000017321441779249266	0.000030439500260690546	5.467640637059267e-6	2.3405792397509335e-7	4.456976063336272e-8	1.404856791819117e-8
0.0437339828220179	4.38790249788777e-9	1.1103807690863447e-8	3.763433243304153e-8	2.2877095585483878e-7	0.000011267744219222321	0.00001997464918692652	3.6172172848692793e-6	1.5420929004245853e-7	2.933670903090579e-8	9.242914436430486e-9
0.04383398282201789	2.1601203110738113e-9	5.464736660188938e-9	1.851246307758175e-8	1.1240451910897998e-7	5.497687422124044e-6	9.831035200768384e-6	1.794820905389699e-6	7.620197684886393e-8	1.4482749581351466e-8	4.560940864139827e-9
0.04393398282201788	2.3923266437322877e-38	6.050459309229058e-38	2.0486437923329054e-37	1.2424823280532513e-36	6.034825446668686e-35	1.0885526052367657e-34	2.003508718234339e-35	0.	1.6084622465096692e-37	5.06314385186571e-38

==> v0p0onegate.dat <==
-0.2560660171779821	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
-0.2559660171779821	8.645849292130546e-11	7.323135245540349e-10	5.097665985126253e-7	1.770793140882028e-8	2.8872101511413046e-9	1.687695155726843e-10	3.5608607101477765e-11	1.1855893574306539e-11	5.038359422292667e-12	2.4970329384520146e-12
-0.25586601717798213	1.7330241917230856e-10	1.4657464274381342e-9	1.0602045908864282e-6	3.545421637911488e-8	5.826462872729734e-9	3.3960925704025553e-10	7.160205629280812e-11	2.383164450864489e-11	1.0125563087965003e-11	5.017582430767443e-12
-0.2557660171779821	2.6053386005940476e-10	2.200311374887774e-9	1.65489087894258e-6	5.3239800668237674e-8	8.818559778347214e-9	5.125402350765902e-10	1.079837940596746e-10	3.5928260933614785e-11	1.526200646414152e-11	7.56183404368897e-12
-0.2556660171779821	3.4815490843395637e-10	2.936021058997625e-9	2.297777795194307e-6	7.106563043642552e-8	1.1864314912984614e-8	6.875836678208444e-10	1.4475729694887976e-10	4.814675926727646e-11	2.044808815739823e-11	1.0129974783509762e-11
-0.2555660171779821	4.3616766876444825e-10	3.6728881981360866e-9	2.993239959410208e-6	8.893265235078418e-8	1.496455495664211e-8	8.647609829665728e-10	1.8192607183595485e-10	6.048816428490662e-11	2.5684209939353307e-11	1.2722193107566297e-11
-0.2554660171779821	5.245742572085466e-10	4.410925537355478e-9	3.7461279908946897e-6	1.0684181368856196e-7	1.8120119431495522e-8	1.0440938198715334e-9	2.1949365619500558e-10	7.295350918928545e-11	3.0970776772441444e-11	1.5338678935810602e-11
-0.25536601717798213	6.133768016859252e-10	5.150145848805498e-9	4.561830236000313e-6	1.2479406243991028e-7	2.1331860912726428e-8	1.2256040316901223e-9	2.574636183711724e-10	8.554383568163907e-11	3.630819683592443e-11	1.7979623662486905e-11
-0.2552660171779821	7.025774419515501e-10	5.890561932146823e-9	5.44634389434216e-6	1.4279034741008855e-7	2.4600645243075598e-8	1.4093136875280407e-9	2.958395578555932e-10	9.826019403320059e-11	4.169688155212106e-11	2.064522016790494e-11
-0.2551660171779821	7.921783296693106e-10	6.632186614964486e-9	6.406357200046003e-6	1.6083161832111663e-7	2.792735175118613e-8	1.5952450746192394e-9	3.3462510556284597e-10	1.1110364315737535e-10	4.713724561285077e-11	2.3335662830307876e-11
-0.2550660171779821	8.821816284864646e-10	7.375032753184377e-9	7.449344648104241e-6	1.7891882591298705e-7	3.131287347382591e-8	1.7834207005262674e-9	3.738239241111039e-10	1.24075250682587e-10	5.2629707006123226e-11	2.605114753784771e-11
-0.2549660171779821	9.725895141082257e-10	8.119113231487809e-9	8.583677665744443e-6	1.9705292204433436e-7	3.475811738204097e-8	1.973863295363014e-9	4.1343970810473377e-10	1.3717609302571244e-10	5.817468704303275e-11	2.879187170065162e-11
-0.25486601717798213	1.0634041743730804e-9	8.864440963728364e-9	9.81875363414142e-6	2.1523485979267948e-7	3.8264004611332245e-8	2.166595814041115e-9	4.5347618441958394e-10	1.5040725546619206e-10	6.37726103848952e-11	3.155803426299409e-11
-0.2547660171779821	1.1546278093285646e-9	9.611028893349576e-9	0.000011165146791826455	2.3346559355424604e-7	4.1831470695929526e-8	2.3616414385399227e-9	4.93937112490937e-10	1.6376983222078487e-10	6.9423905070615e-11	3.434983571557189e-11
-0.2546660171779821	1.2462626313073266e-9	1.0358889993801203e-8	0.000012634785330106379	2.517460791433065e-7	4.546146580722868e-8	2.559023580199719e-9	5.348262846039978e-10	1.7726492651894895e-10	7.512900254426987e-11	3.716747810787271e-11
-0.2545660171779821	1.3383108650041983e-9	1.1108037268960846e-8	0.000014241159964738288	2.7007727389124256e-7	4.9154954996505004e-8	2.7587658820401573e-9	5.761475261873213e-10	1.9089365067895897e-10	8.08883376829639e-11	4.001116506066396e-11
-0.2544660171779821	1.4307747475533251e-9	1.1858483753551959e-8	0.000015999570491829738	2.8846013674513853e-7	5.291291844194392e-8	2.9608922211019386e-9	6.179046961087269e-10	2.0465712618461653e-10	8.670234882488683e-11	4.288110177857094e-11
-0.25436601717798213	1.523656528605976e-9	1.2610242513564933e-8	0.000017927418381680005	3.068956283660646e-7	5.6736351700103167e-8	3.165426710813581e-9	6.601016869740764e-10	2.1855648376267356e-10	9.257147779762708e-11	4.5777495062767063e-11
-0.2542660171779821	1.6169584704089905e-9	1.3363326646679174e-8	0.000020044555427426996	3.25384711227041e-7	6.06262659618827e-8	3.3723937033831796e-9	7.027424254288316e-10	2.3259286346094105e-10	9.849616994672852e-11	4.8700553323771933e-11
-0.2541660171779821	1.710682847883348e-9	1.4117749282683451e-8	0.000022373700973015436	3.4392834971062584e-7	6.458368831307628e-8	3.58181779221451e-9	7.458308724622629e-10	2.4676741472703043e-10	1.0447687416446995e-10	5.165048659434508e-11
-0.2540660171779821	1.804831948704002e-9	1.4873523583902599e-8	0.000024940943467597513	3.625275102063467e-7	6.860966199963626e-8	3.793723814350115e-9	7.893710237147902e-10	2.610812964879013e-10	1.1051404291893606e-10	5.462750654251103e-11
-0.2539660171779821	1.8994080733795076e-9	1.5630662745619606e-8	0.000027776346261085674	3.811831612077293e-7	7.270524669768434e-8	4.00813685293853e-9	8.333669097878781e-10	2.755356772299893e-10	1.1660813228328848e-10	5.763182648467021e-11
-0.25386601717798213	1.9944135353325887e-9	1.6389179996501645e-8	0.00003091468298162012	3.9989627340914757e-7	7.687151878840859e-8	4.225082239728311e-9	8.778225965569566e-10	2.9013173508011325e-10	1.2275960196531351e-10	6.066366139883214e-11
-0.2537660171779821	2.0898506609812048e-9	1.71490885990268e-8	0.00003439633494984231	4.1866781980242915e-7	8.110957163792196e-8	4.444585557588271e-9	9.227421854872605e-10	3.048706578870765e-10	1.2896891533722183e-10	6.372322793795851e-11
-0.2536660171779821	2.1857217898199345e-9	1.79104018499103e-8	0.00003826839248196441	4.3749877577322593e-7	8.542051588217601e-8	4.666672643053826e-9	9.68129813952511e-10	3.197536433039658e-10	1.3523653946568587e-10	6.681074444341199e-11
-0.2535660171779821	2.2820292745024e-9	1.8673133080534765e-8	0.00004258601444424858	4.563901191972549e-7	8.98054797170512e-8	4.891369588901072e-9	1.0139896555567374e-9	3.3478189887123336e-10	1.4156294514216527e-10	6.992643095853152e-11
-0.2534660171779821	2.378775480923675e-9	1.9437295657378467e-8	0.00004741411721614422	4.7534283053629236e-7	9.426560919369516e-8	5.118702746747162e-9	1.0603259204589175e-9	3.4995664210045427e-10	1.4794860691346253e-10	7.307050924230703e-11
-0.25336601717798213	2.475962788303658e-9	2.0202902982446444e-8	0.00005282948696511861	4.943578929340632e-7	9.880206851923533e-8	5.348698729678562e-9	1.1071428557007539e-9	3.652791005588512e-10	1.5439400311255533e-10	7.624320278317755e-11
-0.2532660171779821	2.573593589270917e-9	2.09699684937028e-8	0.000058923440232011576	5.13436292311982e-7	1.0341604036296678e-7	5.581384414907165e-9	1.1544447455375044e-9	3.8075051195457966e-10	1.6089961588969856e-10	7.944473681294666e-11
-0.2531660171779821	2.6716702899467932e-9	2.173850566550155e-8	0.00006580520076349749	5.325790174647278e-7	1.081087261681048e-7	5.816786946453721e-9	1.2022359117717536e-9	3.963721242227016e-10	1.674659312437662e-10	8.267533832080408e-11
-0.2530660171779821	2.7701953100307184e-9	2.2508528009023877e-8	0.00007360622045307578	5.517870601558323e-7	1.1288134646926078e-7	6.054933737861117e-9	1.2505207140905924e-9	4.1214519561203793e-10	1.7409343905390694e-10	8.593523606748417e-11
-0.2529660171779821	2.8691710828855213e-9	2.3280049072711253e-8	0.00008248575684228667	5.710614152130717e-7	1.1773514121569065e-7	6.2958524749348425e-9	1.2993035504056599e-9	4.280709947726769e-10	1.807826331114334e-10	8.922466059952758e-11
-0.2528660171779821	2.9686000556235844e-9	2.405308244270258e-8	0.00009263814051051024	5.904030806238431e-7	1.2267137010048015e-7	6.5395711185132285e-9	1.3485888571965022e-9	4.441508008443066e-10	1.8753401115199908e-10	9.254384426366803e-11
-0.2527660171779821	3.0684846891935665e-9	2.482764174327224e-8	0.00010430234069167292	6.098130576305057e-7	1.27691312895767e-7	6.786117907267126e-9	1.3983811098571385e-9	4.6038590354534257e-10	1.9434807488805797e-10	9.589302122134611e-11
-0.2526660171779821	3.1688274584674167e-9	2.5603740637267414e-8	0.00011777469445310142	6.292923508256255e-7	1.327962697941062e-7	7.03552136052821e-9	1.448684823045736e-9	4.767776032627828e-10	2.0122533004158076e-10	9.927242746333058e-11
-0.2525660171779821	3.269630852328794e-9	2.6381392826551362e-8	0.00013342604797902127	6.488419682473381e-7	1.3798756175615155e-7	7.287810281149324e-9	1.4995045510378623e-9	4.933272111429751e-10	2.0816628637709983e-10	1.0268230082448803e-10
-0.2524660171779821	3.370897373760991e-9	2.716061205244233e-8	0.00015172513945028483	6.68462921474561e-7	1.4326653086470158e-7	7.54301375839277e-9	1.5508448880826523e-9	5.100360491830521e-10	2.1517145773497652e-10	1.0612288099865142e-10
-0.2523660171779821	3.4726295399364045e-9	2.7941412096158324e-8	0.00017327094977700867	6.88156225722354e-7	1.4863454068531557e-7	7.801161170851154e-9	1.6027104687626517e-9	5.269054503232959e-10	2.2224136206501285e-10	1.0959440955363215e-10
-0.2522660171779821	3.5748298823060055e-9	2.8723806779260088e-8	0.00019883815924953677	7.079228999372262e-7	1.5409297663357384e-7	8.062282189397902e-9	1.6551059683567916e-9	5.43936758540237e-10	2.293765214603084e-10	1.130971299463489e-10
-0.2521660171779821	3.6775009466896472e-9	2.9507809964096968e-8	0.0002294421194019524	7.277639668925478e-7	1.596432463491488e-7	8.326406780169846e-9	1.708036103206845e-9	5.611313289406236e-10	2.3657746219143314e-10	1.1663128753808809e-10
-0.2520660171779821	3.780645293367109e-9	3.029343555425471e-8	0.0002664334912713419	7.476804532840392e-7	1.652867800768194e-7	8.59356520758153e-9	1.7615056310874352e-9	5.78490527856226e-10	2.43844714740895e-10	1.2019712960989632e-10
-0.2519660171779821	3.884265497169515e-9	3.1080697495003234e-8	0.00031163903089546067	7.676733898253092e-7	1.710250310545511e-7	8.863788037371179e-9	1.8155193515793208e-9	5.960157329394699e-10	2.5117881383789437e-10	1.237949053780999e-10
-0.2518660171779821	3.988364147571605e-9	3.186960977374704e-8	0.0003675760293860693	7.877438113435391e-7	1.768594759088105e-7	9.137106139679434e-9	1.870082106446338e-9	6.137083332599357e-10	2.5858029849338894e-10	1.2742486600995676e-10
-0.2517660171779821	4.092943848784518e-9	3.2660186420476455e-8	0.0004377877672558768	8.078927568752631e-7	1.8279161505723758e-7	9.413550692160589e-9	1.9251987800157965e-9	6.315697294016983e-10	2.660497120354535e-10	1.3108726463944185e-10
-0.2516660171779821	4.198007219848904e-9	3.345244150821839e-8	0.0005273844414010936	8.281212697622338e-7	1.888229731188259e-7	9.693153183126464e-9	1.98087429956233e-9	6.496013335615064e-10	2.7358760214493324e-10	1.347823563831541e-10
-0.2515660171779821	4.303556894729556e-9	3.424638915349484e-8	0.0006439463550310658	8.484303977475969e-7	1.9495509933181365e-7	9.975945414725594e-9	2.0371136356958073e-9	6.678045696479463e-10	2.81194520891453e-10	1.3851039835638932e-10
-0.2514660171779821	4.409595522409794e-9	3.5042043516776026e-8	0.000799094239330007	8.688211930720725e-7	2.0118956797935567e-7	1.0261959506154361e-8	2.0939218027523383e-9	6.861808733813698e-10	2.88871024769684e-10	1.422716496893188e-10
-0.2513660171779821	4.516125766986834e-9	3.583941880293788e-8	0.0010113524294966907	8.892947125703851e-7	2.0752797882319953e-7	1.0551227896902915e-8	2.151303859189245e-9	7.047316923947574e-10	2.966176747359441e-10	1.4606637154331466e-10
-0.2512660171779821	4.623150307767905e-9	3.663852926172235e-8	0.0013116739634273188	9.098520177679077e-7	2.1397195754552028e-7	1.0843783350036423e-8	2.2092649079837845e-9	7.234584863354965e-10	3.0443503624513186e-10	1.4989482712742215e-10
-0.2511660171779821	4.730671839366766e-9	3.743938918819572e-8	0.0017548626590313092	9.304941749774712e-7	2.205231561990461e-7	1.1139658955510127e-8	2.267810097035367e-9	7.423627269680221e-10	3.1232367928793854e-10	1.5375728171495484e-10
-0.2510660171779821	4.838693071801321e-9	3.824201292321403e-8	0.0024452939108300614	9.512222553964964e-7	2.271832536657108e-7	1.1438888133521517e-8	2.326944619571979e-9	7.61445898277457e-10	3.2028417842844355e-10	1.5765400266025692e-10
-0.2509660171779821	4.947216730591441e-9	3.904641485388457e-8	0.0036015129023945778	9.720373352042702e-7	2.3395395612392675e-7	1.174150463789642e-8	2.386673714560008e-9	7.807094965740781e-10	3.283171128419781e-10	1.6158525941558093e-10
-0.2508660171779821	5.056245556857766e-9	3.98526094140327e-8	0.005743674835643148	9.929404956595605e-7	2.40836997524725e-7	1.2047542559512878e-8	2.447002667118219e-9	8.001550305987989e-10	3.364230663533516e-10	1.6555132354812426e-10
-0.2507660171779821	5.165782307420985e-9	4.0660611084668885e-8	0.010357990172372081	1.0139328231984798e-6	2.4783414007690837e-7	1.2357036329760705e-8	2.5079368089355455e-9	8.197840216295446e-10	3.446026274753963e-10	1.6955246875721357e-10
-0.2506660171779821	5.27582975490187e-9	4.147043439445674e-8	0.023056121034903766	1.0350154095326062e-6	2.549471747414038e-7	1.2670020724038067e-8	2.5694815186926727e-9	8.395980035885635e-10	3.528563894478424e-10	1.7358897089161732e-10
-0.2505660171779821	5.386390687822157e-9	4.2282093920184924e-8	0.07632918073642765	1.0561893517474983e-6	2.621779217350365e-7	1.2986530865286257e-8	2.6316422224879084e-9	8.59598523150776e-10	3.6118495027654826e-10	1.776611079670268e-10
-0.2504660171779821	5.497467910705964e-9	4.3095604287239974e-8	0.23001657407085757	1.0774557524014865e-6	2.6952823104388604e-7	1.33066022275621e-8	2.6944243942668956e-9	8.797871398530434e-10	3.695889127730621e-10	1.8176916018368005e-10
-0.2503660171779821	5.609064244181816e-9	4.391098017007899e-8	0.0631853924401115	1.0988157196247676e-6	2.769999829464245e-7	1.3630270639647614e-8	2.7578335562562487e-9	9.001654262043652e-10	3.780688845945114e-10	1.859134099441234e-10
-0.2502660171779821	5.721182525085687e-9	4.472823629270841e-8	0.021578762461115612	1.1202703672189672e-6	2.8459508854668853e-7	1.3957572288700414e-8	2.8218752794016852e-9	9.207349677972086e-10	3.866254782838853e-10	1.9009414187115117e-10
-0.2501660171779821	5.833825606564204e-9	4.5547387429157566e-8	0.010550844297393749	1.1418208147568777e-6	2.923154903175948e-7	1.4288543723940382e-8	2.8865551838097164e-9	9.414973634196082e-10	3.9525931131058493e-10	1.9431164282585782e-10
-0.2500660171779821	5.946996358179433e-9	4.636844840396387e-8	0.00624616072210541	1.1634681876828609e-6	3.0016316265476345e-7	1.4623221860379722e-8	2.9518789391942204e-9	9.624542251685507e-10	4.03971006111439e-10	1.985662019258944e-10
-0.2499660171779821	6.0606976660135e-9	4.719143409265111e-8	0.00414373685423563	1.1852136174133886e-6	3.081401124409001e-7	1.4961643982589632e-8	3.017852265326673e-9	9.836071785641531e-10	4.127611901319777e-10	2.0285811056384344e-10
-0.2498660171779821	6.174932432774509e-9	4.801635942221435e-8	0.0029624369111114443	1.2070582414381497e-6	3.162483796210798e-7	1.5303847748509377e-8	3.084480932490917e-9	1.0049578626649557e-9	4.216304958681158e-10	2.0718766242576198e-10
-0.2497660171779821	6.289703577902807e-9	4.884323937160432e-8	0.002232423935587411	1.2290032034215212e-6	3.2449003778910346e-7	1.564987119329531e-8	3.1517707619420656e-9	1.0265079301842395e-9	4.305795609081828e-10	2.1155515350988476e-10
-0.24966601717798212	6.405014037678412e-9	4.967208897221637e-8	0.0017492236188316876	1.251049653304548e-6	3.328671947851982e-7	1.5999752733212486e-8	3.219727626370004e-9	1.0482590476073993e-9	4.3960902797533557e-10	2.1596088214549337e-10
-0.2495660171779821	6.520866765328853e-9	5.0502923308380097e-8	0.0014123730003839968	1.2731987474073538e-6	3.413819933052626e-7	1.635353116956733e-8	3.288357450367137e-9	1.070212895310367e-9	4.487195449703292e-10	2.204051490119342e-10
-0.2494660171779821	6.6372647311377535e-9	5.133575751784874e-8	0.0011678423614427814	1.29545164853196e-6	3.5003661152190874e-7	1.671124569268212e-8	3.3576662109003926e-9	1.092371167679063e-9	4.579117650146416e-10	2.2488825715780668e-10
-0.2493660171779821	6.754210922554581e-9	5.2170606792296194e-8	0.000984467407252564	1.317809526065774e-6	3.58833263717601e-7	1.7072935885914257e-8	3.4276599377882107e-9	1.114735573229998e-9	4.671863464940326e-10	2.294105120203205e-10
-0.2492660171779821	6.871708344304448e-9	5.30074863778092e-8	0.0008432407680372602	1.3402735560853738e-6	3.67774200930052e-7	1.7438641729716468e-8	3.4983447141814226e-9	1.1373078347318726e-9	4.76543953102411e-10	2.339722214448054e-10
-0.24916601717798212	6.9897600184994805e-9	5.384641157538745e-8	0.0007320292984510116	1.3628449214609895e-6	3.7686171161024554e-7	1.7808403605742724e-8	3.569726677049273e-9	1.1600896893283444e-9	4.859852538861477e-10	2.385736957044014e-10
-0.2490660171779821	7.108368984750259e-9	5.468739774144272e-8	0.0006427887525491815	1.3855248119614197e-6	3.860981222932625e-7	1.8182262300997473e-8	3.641812017669697e-9	1.1830828886618683e-9	4.955109232887312e-10	2.4321524751991633e-10
-0.2489660171779821	7.227538300278553e-9	5.5530460288300696e-8	0.0005700122268897871	1.4083144243595498e-6	3.954857982822451e-7	1.8560259012030044e-8	3.714606982124403e-9	1.20628919899864e-9	5.051216411958423e-10	2.4789719207984126e-10
-0.2488660171779821	7.347271040030622e-9	5.6375614684705486e-8	0.0005098249973337893	1.43121496253843e-6	4.0502714434574994e-7	1.8942435349174276e-8	3.788117871798635e-9	1.2297104013547033e-9	5.148180929808168e-10	2.526198470605578e-10
-0.2487660171779821	7.46757029679114e-9	5.722287645632589e-8	0.0004594352326101431	1.4542276375979284e-6	4.1472460542878314e-7	1.9328833340833912e-8	3.862351043885719e-9	1.2533482916231637e-9	5.246009695504929e-10	2.573835326467021e-10
-0.24866601717798212	7.588439181298203e-9	5.807226118626299e-8	0.00041678913509554086	1.477353667961977e-6	4.2458066737781057e-7	1.971949543781443e-8	3.9373129118962895e-9	1.2772046807025485e-9	5.344709673914661e-10	2.621885715517089e-10
-0.2485660171779821	7.709880822359176e-9	5.892378451556349e-8	0.00038034790880468267	1.500594279486504e-6	4.3459785768007073e-7	2.011446451770232e-8	4.013009946172726e-9	1.3012813946263799e-9	5.444287886167845e-10	2.6703528903854616e-10
-0.2484660171779821	7.831898366966848e-9	5.9777462143729e-8	0.00034893970235529853	1.5239507055678491e-6	4.4477874621741636e-7	2.0513783889290033e-8	4.089448674407853e-9	1.325580274693797e-9	5.544751410129736e-10	2.7192401294059275e-10
-0.2483660171779821	7.954494980417254e-9	6.06333098292363e-8	0.00032165902110811045	1.5474241872520416e-6	4.5512594603514534e-7	2.0917497297051904e-8	4.16663568216943e-9	1.3501031776015729e-9	5.646107380875831e-10	2.7685507368275235e-10
-0.2482660171779821	8.077673846427255e-9	6.14913433900496e-8	0.0002977969614894999	1.5710159733444958e-6	4.656421141259474e-7	2.1325648925664815e-8	4.244577613428723e-9	1.3748519755770206e-9	5.748362991170275e-10	2.818288043026799e-10
-0.24816601717798212	8.201438167253879e-9	6.23515787041449e-8	0.00027679191549263344	1.5947273205205836e-6	4.763299522295036e-7	2.1738283404581307e-8	4.32328117109494e-9	1.399828556512411e-9	5.851525491949641e-10	2.8684554047225657e-10
-0.2480660171779821	8.325791163814274e-9	6.321403171003129e-8	0.00025819414943617253	1.6185594934368373e-6	4.871922076479204e-7	2.2155445812650638e-8	4.402753117554348e-9	1.4250348241004302e-9	5.955602192810243e-10	2.9190562051920696e-10
-0.2479660171779821	8.450736075805671e-9	6.407871840727349e-8	0.00024163996107824236	1.6425137648427653e-6	4.982316740773943e-7	2.2577181682789367e-8	4.483000275214394e-9	1.4504726979708357e-9	6.060600462499664e-10	2.9700938544891194e-10
-0.2478660171779821	8.576276161827771e-9	6.494565485702298e-8	0.0002268325609618511	1.6665914156935842e-6	5.09451192456524e-7	2.300353700670512e-8	4.564029527053549e-9	1.4761441138285225e-9	6.166527729413335e-10	3.021571789664341e-10
-0.2477660171779821	8.702414699504246e-9	6.581485718254367e-8	0.00021352774708188163	1.6907937352635016e-6	5.208536518314997e-7	2.3434558239668514e-8	4.645847817175874e-9	1.5020510235926414e-9	6.273391482094582e-10	3.073493474986859e-10
-0.24766601717798212	8.829154985606716e-9	6.668634156974747e-8	0.0002015230447074354	1.7151220212599026e-6	5.324419902386945e-7	2.3870292305340202e-8	4.728462151371276e-9	1.5281953955371417e-9	6.381199269739793e-10	3.1258624021684447e-10
-0.2475660171779821	8.95650033617814e-9	6.756012426772715e-8	0.00019064938376963877	1.7395775799382204e-6	5.442191956048993e-7	2.4310786600647964e-8	4.811879597680951e-9	1.554579214432475e-9	6.489958702707612e-10	3.1786820905891346e-10
-0.2474660171779821	9.084454086658223e-9	6.843622158929355e-8	0.00018076465682861494	1.7641617262176128e-6	5.561883066656827e-7	2.475608900071796e-8	4.89610728696814e-9	1.5812044816886437e-9	6.599677453032698e-10	3.231956087525088e-10
-0.2473660171779821	9.213019592009052e-9	6.931464991151672e-8	0.00017174868621638625	1.7888757837975098e-6	5.683524139022506e-7	2.5206247863860134e-8	4.981152413494689e-9	1.608073215499551e-9	6.710363254944316e-10	3.285687968378354e-10
-0.2472660171779821	9.342200226841605e-9	7.019542567626536e-8	0.000163499258015444	1.8137210852748525e-6	5.807146604971634e-7	2.566131203660634e-8	5.06702223550266e-9	1.635187450988578e-9	6.82202390538886e-10	3.3398813369084163e-10
-0.24716601717798212	9.47199938554392e-9	7.107856539075609e-8	0.00015592897146170158	1.8386989722623352e-6	5.932782433094496e-7	2.6121330858806042e-8	5.153724075802173e-9	1.662549240355667e-9	6.934667264557817e-10	3.394539825466181e-10
-0.2470660171779821	9.60242048240903e-9	7.196408562809753e-8	0.00014896271719962476	1.8638107955073674e-6	6.060464138693902e-7	2.6586354168774896e-8	5.241265322364159e-9	1.6901606530255234e-9	7.048301256419648e-10	3.4496670952296005e-10
-0.2469660171779821	9.733466951764554e-9	7.285200302784185e-8	0.0001425356445771304	1.8890579150119493e-6	6.19022479393522e-7	2.705643230850099e-8	5.3296534289192905e-9	1.7180237757973132e-9	7.162933869256783e-10	3.505266836441412e-10
-0.24686601717798212	9.86514224810307e-9	7.374233429653774e-8	0.00013659151224594706	1.914441700153475e-6	6.322098038202932e-7	2.7531616128907997e-8	5.418895915562526e-9	1.7461407129956714e-9	7.278573156207254e-10	3.561342768649128e-10
-0.2467660171779821	9.9974498462133e-9	7.463509620828602e-8	0.0001310813414162	1.9399635298063883e-6	6.4561180886679e-7	2.801195699517544e-8	5.509000369363473e-9	1.7745135866230982e-9	7.395227235811096e-10	3.6178986409469054e-10
-0.24666601717798212	1.0130393241312358e-8	7.553030560529885e-8	0.00012596230974761465	1.9656247924648076e-6	6.592319751070392e-7	2.8497506792117306e-8	5.5999744449825935e-9	1.8031445365137373e-9	7.512904292561732e-10	3.6749382322196666e-10
-0.2465660171779821	1.0263975949178687e-8	7.642797939845979e-8	0.00012119683782466781	1.991426886366028e-6	6.73073843072365e-7	2.8988317929619688e-8	5.691825865293372e-9	1.8320357204885506e-9	7.6316125774619e-10	3.7324653513891847e-10
-0.2464660171779821	1.0398201506286276e-8	7.732813456788822e-8	0.00011675183071478817	2.017371219615035e-6	6.871410143742814e-7	2.9484443348137113e-8	5.784562422010378e-9	1.8611893145119107e-9	7.751360408584779e-10	3.7904838376624356e-10
-0.24636601717798212	1.0533073469939369e-8	7.823078816350627e-8	0.00011259804514410516	2.043459210309959e-6	7.014371528504516e-7	2.998593652425032e-8	5.878191976323498e-9	1.89060751284963e-9	7.872156171640097e-10	3.848997560782007e-10
-0.2462660171779821	1.0668595418409119e-8	7.91359573056119e-8	0.00010870955898976056	2.0696922866686207e-6	7.159659857342469e-7	3.049285147628581e-8	5.972722459538529e-9	1.9202925282285084e-9	7.994008320545415e-10	3.908010421278981e-10
-0.24616601717798212	1.0804770951069191e-8	8.004365918544266e-8	0.00010506332454980699	2.096071887155787e-6	7.307313048482789e-7	3.1005242769991366e-8	6.068161873722858e-9	1.9502465919970343e-9	8.116925378001411e-10	3.9675263507273043e-10
-0.2460660171779821	1.0941603688535067e-8	8.095391106576203e-8	0.00010163879075491026	2.122599460611919e-6	7.457369678228066e-7	3.152316552428329e-8	6.164518292359095e-9	1.9804719542880618e-9	8.240915936074048e-10	4.027549312001336e-10
-0.2459660171779821	1.1079097272802109e-8	8.186673028143146e-8	0.00009841758238408905	2.1492764663825373e-6	7.60986899339144e-7	3.204667541704829e-8	6.261799861003442e-9	2.0109708841824795e-9	8.365988656780507e-10	4.0880832995349163e-10
-0.24586601717798212	1.1217255367385477e-8	8.278213423999431e-8	0.00009538322662805767	2.176104374448892e-6	7.764850923989694e-7	3.257582869101358e-8	6.360014797951369e-9	2.041745669874713e-9	8.49215227268082e-10	4.149132339582993e-10
-0.2457660171779821	1.1356081657461215e-8	8.370014042225895e-8	0.00009252091915010652	2.203084665559608e-6	7.922356096199592e-7	3.311068215967981e-8	6.4591713949091824e-9	2.0727986188395406e-9	8.619415587474741e-10	4.210700490485412e-10
-0.24566601717798212	1.1495579850007648e-8	8.46207663828862e-8	0.00008981732323232906	2.2302188313634445e-6	8.082425845583935e-7	3.36512932133196e-8	6.5592780176723146e-9	2.1041320580005067e-9	8.747787476603671e-10	4.272791842933027e-10
-0.2455660171779821	1.1635753673948876e-8	8.554402975098322e-8	0.00008726039674566237	2.257508374543258e-6	8.245102230594107e-7	3.4197719825043614e-8	6.6603431068104674e-9	2.135748333899969e-9	8.877276887858709e-10	4.3354105202363663e-10
-0.2454660171779821	1.1776606880297915e-8	8.646994823069318e-8	0.00008483924260748264	2.284954808950942e-6	8.410428046353764e-7	3.4750020556930075e-8	6.762375178358603e-9	2.1676498128705234e-9	9.007892841992935e-10	4.398560678596206e-10
-0.24536601717798212	1.1918143242302272e-8	8.739853960179622e-8	0.00008254397913821667	2.3125596597436792e-6	8.578446838732444e-7	3.530825456622596e-8	6.86538282451546e-9	2.1998388812081656e-9	9.13964443334032e-10	4.4622465073769773e-10
-0.2452660171779821	1.2060366555589417e-8	8.83298217203056e-8	0.00008036562733523765	2.340324463521227e-6	8.749202918713502e-7	3.587248161161236e-8	6.969374714348249e-9	2.2323179453469248e-9	9.272540830439161e-10	4.526472229382146e-10
-0.24516601717798212	1.220328063831361e-8	8.92638125190729e-8	0.00007829601257707755	2.3682507684644773e-6	8.922741377064702e-7	3.6442762059541845e-8	7.074359594504334e-9	2.2650894320351297e-9	9.406591276661746e-10	4.5912421011322397e-10
-0.2450660171779821	1.2346889331304808e-8	9.020053000839765e-8	0.000076327678675951	2.3963401344752765e-6	9.099108099318483e-7	3.701915689064651e-8	7.180346289930278e-9	2.2981557885134116e-9	9.54180509084948e-10	4.6565604131454603e-10
-0.2449660171779821	1.2491196498216373e-8	9.113999227662901e-8	0.00007445381252954328	2.4245941333172357e-6	9.278349781067007e-7	3.760172770621146e-8	7.287343704596663e-9	2.3315194826940693e-9	9.678191667953202e-10	4.722431490220128e-10
-0.24486601717798212	1.2636206025676392e-8	9.208221749078818e-8	0.0000726681778975771	2.4530143487581652e-6	9.46051394358286e-7	3.819053673472721e-8	7.395360822231483e-9	2.365183003342427e-9	9.81576047968009e-10	4.788859691720505e-10
-0.2447660171779821	1.2781921823438412e-8	9.302722389718027e-8	0.00007096505705624511	2.48160237671345e-6	9.645648949769648e-7	3.878564683850982e-8	7.504406707059589e-9	2.399148860259618e-9	9.954521075145717e-10	4.855849411864363e-10
-0.24466601717798211	1.2928347824533548e-8	9.39750298220119e-8	0.00006933919927256155	2.5103598253907964e-6	9.833804020451537e-7	3.938712152039338e-8	7.614490504549363e-9	2.4334195844670254e-9	1.0094483081531724e-9	4.923405080013316e-10
-0.2445660171779821	1.3075487985424037e-8	9.492565367201918e-8	0.00006778577519840865	2.539288315436431e-6	1.0025029251010606e-6	3.9995024930501264e-8	7.725621442167286e-9	2.4679977283926633e-9	1.0235656204750117e-9	4.991531160965929e-10
-0.2444660171779821	1.3223346286158049e-8	9.587911393509222e-8	0.00006630033641596087	2.5683894800824847e-6	1.0219375628378426e-6	4.060942187308834e-8	7.837808830139253e-9	2.5028858660590446e-9	1.037805023011313e-9	5.060232155253119e-10
-0.24436601717798212	1.3371926730524644e-8	9.683542918090321e-8	0.00006487877947690377	2.597664965295685e-6	1.0416895048390987e-6	4.123037781345955e-8	7.951062062219465e-9	2.538086593272835e-9	1.0521675023008746e-9	5.129512599436155e-10
-0.2442660171779821	1.3521233346210955e-8	9.779461806154429e-8	0.00006351731387113993	2.6271164299276133e-6	1.0617640333516108e-6	4.185795888496775e-8	8.06539061646691e-9	2.573602527816377e-9	1.0666540529582827e-9	5.199377066407504e-10
-0.24416601717798211	1.367127018495974e-8	9.875669931216e-8	0.0000622124334394146	2.656745545866133e-6	1.0821665250960792e-6	4.249223189608536e-8	8.180804056029156e-9	2.609436309640738e-9	1.0812656777426933e-9	5.269830165694073e-10
-0.2440660171779821	1.3822041322728402e-8	9.972169175159125e-8	0.00006096089081096368	2.6865539981883636e-6	1.1029024531168926e-6	4.313326433755792e-8	8.297312029934111e-9	2.6455906010607983e-9	1.0960033876272607e-9	5.34087654376323e-10
-0.2439660171779821	1.3973550859849367e-8	1.0068961428301903e-7	0.00005975967450398937	2.716543485315096e-6	1.123977388671758e-6	4.37811243896354e-8	8.414924273889296e-9	2.682068086952005e-9	1.1108682018691792e-9	5.412520884331683e-10
-0.24386601717798212	1.4125802921190875e-8	1.0166048589461015e-7	0.00005860598837495493	2.746715719166532e-6	1.1453970031621584e-6	4.443588092938372e-8	8.533650611088803e-9	2.7188714749489263e-9	1.1258611480803215e-9	5.484767908676552e-10
-0.2437660171779821	1.4278801656319607e-8	1.0263432566017048e-7	0.00005749723314393517	2.7770724253196278e-6	1.1671670701056593e-6	4.509760353807793e-8	8.653500953028229e-9	2.7560034956456736e-9	1.1409832622985608e-9	5.557622375949888e-10
-0.2436660171779821	1.443255123966442e-8	1.0361115273980074e-7	0.000056430989758461116	2.8076153431669048e-6	1.1892934671509937e-6	4.5766362508678434e-8	8.774485300327829e-9	2.7934669027982347e-9	1.1562355890597195e-9	5.63108908349542e-10
-0.2435660171779821	1.4587055870680968e-8	1.0459098638055346e-7	0.00005540500438858423	2.8383462260767253e-6	1.2117821781370147e-6	4.644222885338955e-8	8.896613743563233e-9	2.8312644735285803e-9	1.1716191814701173e-9	5.705172867168336e-10
-0.2434660171779821	1.4742319774017466e-8	1.0557384591709735e-7	0.00005441717487191543	2.8692668415551578e-6	1.234639295196491e-6	4.712527431130148e-8	9.019896464104472e-9	2.8693990085306906e-9	1.1871351012798372e-9	5.779878601657741e-10
-0.24336601717798212	1.489834719968193e-8	1.065597507723816e-7	0.00005346553844978914	2.900378971409405e-6	1.2578710209059189e-6	4.7815571356119453e-8	9.144343734963382e-9	2.907873332278518e-9	1.2027844189566207e-9	5.855211200812295e-10
-0.2432660171779821	1.5055142423211165e-8	1.0754872045831044e-7	0.00005254826065511474	2.931684411912854e-6	1.2814836704823929e-6	4.851319320397861e-8	9.269965921649287e-9	2.9466902932359324e-9	1.21856821376043e-9	5.931175617968205e-10
-0.2431660171779821	1.5212709745838995e-8	1.0854077457641076e-7	0.0000516636252292592	2.963184973971577e-6	1.3054836740286277e-6	4.9218213821343116e-8	9.396773483032384e-9	2.9858527640683603e-9	1.2344875738186513e-9	6.007776846280532e-10
-0.2430660171779821	1.5371053494668283e-8	1.0953593281851601e-7	0.000050810024959832435	2.9948824832926897e-6	1.3298775788274669e-6	4.993070793299851e-8	9.524776972216592e-9	3.0253636418567306e-9	1.2505435962020372e-9	6.08501991905726e-10
-0.2429660171779821	1.55301780228426e-8	1.1053421496744628e-7	0.000049985953343969106	3.0267787805542468e-6	1.354672051686887e-6	5.0650751030129476e-8	9.653987037420375e-9	3.065225848313215e-9	1.2667373870012958e-9	6.162909910096434e-10
-0.24286601717798212	1.5690087709718975e-8	1.1153564089769202e-7	0.00004918999699264556	3.058875721576721e-6	1.3798738813368014e-6	5.137841937848878e-8	9.784414422866018e-9	3.1054423299988728e-9	1.2830700614043439e-9	6.241451934026042e-10
-0.2427660171779821	1.5850786961043048e-8	1.1254023057610647e-7	0.00004842082870129412	3.091175177496436e-6	1.4054899808790012e-6	5.211379002665867e-8	9.916069969678093e-9	3.146016058543596e-9	1.2995427437743218e-9	6.320651146647072e-10
-0.2426660171779821	1.6012280209124885e-8	1.1354800406260085e-7	0.00004767720112031361	3.123679034940525e-6	1.431527390291418e-6	5.285694081440429e-8	1.0048964616790678e-8	3.186950030867867e-9	1.316156567728275e-9	6.40051274527988e-10
-0.2425660171779821	1.61745719130154e-8	1.1455898151083652e-7	0.0000469579409664961	3.1563891962036354e-6	1.4579932789880402e-6	5.360795038111843e-8	1.0183109401862918e-8	3.2282472694065905e-9	1.3329126762165038e-9	6.481041969112804e-10
-0.2424660171779821	1.6337666558685376e-8	1.1557318316893489e-7	0.00004626194372286224	3.1893075794266325e-6	1.4848949484360043e-6	5.4366898174365716e-8	1.0318515462204262e-8	3.269910822335222e-9	1.3498122216027421e-9	6.562244099554982e-10
-0.24236601717798212	1.6501568659204462e-8	1.1659062938017661e-7	0.00004558816878005371	3.222436118776783e-6	1.5122398348310418e-6	5.513386445851676e-8	1.0455194035708383e-8	3.311943763797681e-9	1.366856365744925e-9	6.644124460591225e-10
-0.2422660171779821	1.666628275492306e-8	1.1761134058371872e-7	0.00004493563497750363	3.2557767646301165e-6	1.5400355118329464e-6	5.590893032348487e-8	1.0593156461796623e-8	3.3543491941366934e-9	1.384046280076814e-9	6.72668841914098e-10
-0.2421660171779821	1.68318134136534e-8	1.1863533731530208e-7	0.00004430341650696114	3.289331483755268e-6	1.5682896933622968e-6	5.669217769355517e-8	1.0732414182370005e-8	3.3971302401259776e-9	1.4013831456902264e-9	6.809941385419642e-10
-0.2420660171779821	1.6998165230854112e-8	1.1966264020797697e-7	0.000043690639144902954	3.323102259499598e-6	1.5970102364602787e-6	5.748368933631858e-8	1.0872978742771667e-8	3.4402900552049454e-9	1.4188681534181834e-9	6.893888813303759e-10
-0.2419660171779821	1.716534282981483e-8	1.2069326999282355e-7	0.000043096476783798025	3.3570910919768983e-6	1.6262051442128103e-6	5.828354887170184e-8	1.1014861792757867e-8	3.483831819715261e-9	1.4365025039186128e-9	6.978536200699026e-10
-0.24186601717798212	1.733335086184205e-8	1.2172724749967814e-7	0.000042520148235256785	3.3912999982571683e-6	1.6558825687408684e-6	5.90918407811007e-8	1.1158075087478812e-8	3.527758741139751e-9	1.454287407758972e-9	7.063889089911861e-10
-0.2417660171779821	1.7502194006447465e-8	1.2276459365786704e-7	0.000041960914280818	3.425731012558376e-6	1.6860508142585038e-6	5.990865041661616e-8	1.130263048846944e-8	3.5720740543436475e-9	1.4722240855015277e-9	7.14995306802402e-10
-0.2416660171779821	1.7671876971536323e-8	1.2380532949694252e-7	0.000041418074948553625	3.460386186440128e-6	1.7167183402002933e-6	6.073406401039392e-8	1.1448539964649584e-8	3.616781021817797e-9	1.4903137677894999e-9	7.236733767270634e-10
-0.2415660171779821	1.784240449359799e-8	1.2484947614742255e-7	0.00004089096699579462	3.4952675889994124e-6	1.7478937644199952e-6	6.156816868407003e-8	1.1595815593334063e-8	3.661882933924475e-9	1.5085576954338804e-9	7.32423686542181e-10
-0.2414660171779821	1.8013781337898385e-8	1.258970548415401e-7	0.00004037896158023423	3.530377307068449e-6	1.779585866462176e-6	6.24110524583229e-8	1.174446956125339e-8	3.707383109145345e-9	1.5269571195011932e-9	7.41246808616748e-10
-0.24136601717798212	1.818601229867176e-8	1.2694808691398648e-7	0.00003988146210334938	3.5657174454143957e-6	1.8118035909085577e-6	6.326280426253089e-8	1.189451416558312e-8	3.7532848943315674e-9	1.5455133014018629e-9	7.501433199505511e-10
-0.2412660171779821	1.835910219931661e-8	1.2800259380267173e-7	0.00003939790221161933	3.6012901269413836e-6	1.8445560508012018e-6	6.412351394454238e-8	1.204596181498501e-8	3.799591664956584e-9	1.56422751297954e-9	7.591138022133519e-10
-0.2411660171779821	1.853305589259069e-8	1.2906059704947995e-7	0.000038927743942396004	3.637097492894584e-6	1.8778525311442028e-6	6.499327228055319e-8	1.2198825030657184e-8	3.846306825371026e-9	1.5831010366011566e-9	7.681588417844158e-10
-0.2410660171779821	1.8707878260809374e-8	1.3012211830103486e-7	0.0000384704760024931	3.6731417030664453e-6	1.9117024924861575e-6	6.587217098509787e-8	1.2353116447395646e-8	3.893433809060091e-9	1.6021351652478499e-9	7.772790297923783e-10
-0.2409660171779821	1.88835742160434e-8	1.3118717930946776e-7	0.000038025612168678057	3.709424936005092e-6	1.9461155745852026e-6	6.676030272115168e-8	1.2508848814665457e-8	3.94097607890331e-9	1.6213312026066444e-9	7.864749621554858e-10
-0.24086601717798212	1.9060148700320353e-8	1.3225580193319058e-7	0.000037592689800216427	3.74594938922501e-6	1.9811016001589786e-6	6.765776111034962e-8	1.266603499768306e-8	3.988937127436808e-9	1.640690463163068e-9	7.957472396221774e-10
-0.2407660171779821	1.9237606685825594e-8	1.3332800813767442e-7	0.000037171268454537036	3.7827172794199665e-6	2.016670578721515e-6	6.856464074331856e-8	1.2824687978509478e-8	4.037320477117982e-9	1.6602142722945237e-9	8.050964678120703e-10
-0.2406660171779821	1.9415953175106064e-8	1.3440381999622988e-7	0.00003676092859785404	3.819730842678074e-6	2.0528327105092806e-6	6.948103719012668e-8	1.2984820857153294e-8	4.086129680592568e-9	1.6799039663645417e-9	8.145232572572294e-10
-0.2405660171779821	1.959519320127479e-8	1.354832596907988e-7	0.0000363612704033263	3.85699233469946e-6	2.0895983904989246e-6	7.0407047010855e-8	1.314644685268621e-8	4.135368320964422e-9	1.6997608928179245e-9	8.240282234439073e-10
-0.2404660171779821	1.977533182821717e-8	1.36566349512743e-7	0.000035971912629977644	3.894504031015901e-6	2.12697821251865e-6	7.134276776628221e-8	1.3309579304367937e-8	4.185040012067629e-9	1.7197864102766843e-9	8.33611986854586e-10
-0.24036601717798212	1.9956374150799003e-8	1.3765311186364366e-7	0.00003559249157618546	3.932268227213236e-6	2.1649829734561272e-6	7.228829802869783e-8	1.3474231672783815e-8	4.235148398741409e-9	1.7399818886369542e-9	8.432751730104198e-10
-0.2402660171779821	2.013832529507546e-8	1.3874356925610294e-7	0.000035222660102078456	3.970287239155814e-6	2.203623677565028e-6	7.324373739283226e-8	1.3640417540992349e-8	4.285697157107231e-9	1.7603487091666793e-9	8.530184125140652e-10
-0.2401660171779821	2.032119041850214e-8	1.3983774431455165e-7	0.00003486208671567245	4.00856340321367e-6	2.242911540873028e-6	7.420918648691468e-8	1.3808150615685181e-8	4.336689994848981e-9	1.7808882646043044e-9	8.628423410928765e-10
-0.2400660171779821	2.0504974710147456e-8	1.409356597760621e-7	0.000034510454717996126	4.047099076492026e-6	2.2828579956938127e-6	7.518474698385546e-8	1.3977444728358082e-8	4.388130651495486e-9	1.8016019592582679e-9	8.727475996425169e-10
-0.2399660171779821	2.0689683390907006e-8	1.420373384911665e-7	0.00003416746140286886	4.0858966370633705e-6	2.3234746952458328e-6	7.617052161255661e-8	1.4148313836493957e-8	4.440022898705706e-9	1.8224912091074922e-9	8.827348342709318e-10
-0.23986601717798212	2.087532171371801e-8	1.4314280342467725e-7	0.00003383281730732738	4.124958484201967e-6	2.3647735183805017e-6	7.716661416934868e-8	1.432077202475681e-8	4.492370540556774e-9	1.8435574419027137e-9	8.928046963427259e-10
-0.2397660171779821	2.106189496377798e-8	1.4425207765651806e-7	0.000033506245509067314	4.164287038621127e-6	2.4067665744229503e-6	7.817312952956052e-8	1.4494833506198681e-8	4.54517741383454e-9	1.8648020972688228e-9	9.029578425239622e-10
-0.2396660171779821	2.1249408458762065e-8	1.4536518438255524e-7	0.00003318748096750229	4.203884742712911e-6	2.449466208128024e-6	7.91901736592188e-8	1.4670512623477845e-8	4.598447388327086e-9	1.8862266268080474e-9	9.131949348273328e-10
-0.2395660171779821	2.1437867549044325e-8	1.4648214691543591e-7	0.00003287626990537416	4.243754060790612e-6	2.4928850047548056e-6	8.021785362688398e-8	1.484782385008938e-8	4.652184367120806e-9	1.9078324942041696e-9	9.235166406577452e-10
-0.2394660171779821	2.1627277617919407e-8	1.4760298868543464e-7	0.000032572369228050145	4.28389747933386e-6	2.537035795262636e-6	8.125627761561719e-8	1.5026781791608183e-8	4.706392286899399e-9	1.9296211753276555e-9	9.339236328583216e-10
-0.23936601717798212	2.181764408182581e-8	1.487277332412978e-7	0.0000322755459778864	4.324317507236383e-6	2.58193166163193e-6	8.230555493508646e-8	1.5207401186943736e-8	4.7610751182456004e-9	1.9515941583417153e-9	9.44416589756822e-10
-0.2392660171779821	2.2008972390572596e-8	1.4985640425110673e-7	0.00003198557682124248	4.365016676056817e-6	2.627585942313257e-6	8.336579603381401e-8	1.5389696909608972e-8	4.816236865946084e-9	1.9737529438094823e-9	9.549961952124957e-10
-0.2391660171779821	2.22012680275641e-8	1.509890255031274e-7	0.000031702247565909154	4.405997540271772e-6	2.6740122378075883e-6	8.443711251155328e-8	1.5573683968999024e-8	4.871881569298509e-9	1.9960990448019315e-9	9.656631386632756e-10
-0.2390660171779821	2.2394536510030537e-8	1.521256209066843e-7	0.00003142535270689324	4.447262677532368e-6	2.721224416382109e-6	8.551961713182162e-8	1.5759377511686085e-8	4.928013302422423e-9	2.0186339870070375e-9	9.76418115173525e-10
-0.2389660171779821	2.2588783389257205e-8	1.5326621449302813e-7	0.00003115469499865542	4.488814688923134e-6	2.7692366199242756e-6	8.661342383456545e-8	1.5946792822724584e-8	4.98463617457233e-9	2.0413593088397767e-9	9.872618254821226e-10
-0.23886601717798212	2.2784014250817462e-8	1.5441083041621538e-7	0.00003089008505203591	4.5306561992241365e-6	2.818063269938605e-6	8.771864774897639e-8	1.6135945326970922e-8	5.041754330454246e-9	2.0642765615532196e-9	9.981949760510043e-10
-0.2387660171779821	2.298023471480542e-8	1.5555949295398656e-7	0.000030631340954242946	4.572789857175841e-6	2.8677190736895243e-6	8.88354052064502e-8	1.63268505904154e-8	5.099371950544861e-9	2.0873873093506078e-9	1.0092182791141619e-9
-0.2386660171779821	2.3177450436072173e-8	1.567122265086597e-7	0.000030378287910396556	4.615218335747131e-6	2.9182190304945674e-6	8.996381375369849e-8	1.6519524321528465e-8	5.1574932514139895e-9	2.1106931294984642e-9	1.0203324527270597e-9
-0.2385660171779821	2.3375667104462717e-8	1.5786905560801945e-7	0.00003013075790522307	4.657944332406222e-6	2.969578438171834e-6	9.110399216600705e-8	1.671398237261963e-8	5.216122486049988e-9	2.134195612440748e-9	1.0315382208165028e-9
-0.2384660171779821	2.3574890445055498e-8	1.5903000490622303e-7	0.00002988858938361675	4.7009705693948485e-6	3.021812899646062e-6	9.225606046065058e-8	1.691024074121056e-8	5.275263944188295e-9	2.1578963619141527e-9	1.042836313231007e-9
-0.23836601717798211	2.3775126218402476e-8	1.6019509918469921e-7	0.000029651626948849845	4.744299794005252e-6	3.074938329717309e-6	9.342013991045692e-8	1.7108315571421573e-8	5.3349219526429895e-9	2.1817969950642426e-9	1.0542274657915144e-9
-0.2382660171779821	2.3976380220772465e-8	1.6136436335306695e-7	0.000029419721077330886	4.787934778860695e-6	3.128970961997216e-6	9.459635305753085e-8	1.7308223155372534e-8	5.395100875641745e-9	2.2058991425629582e-9	1.0657124203427186e-9
-0.2381660171779821	2.4178658284394456e-8	1.6253782245004595e-7	0.000029192727848862392	4.831878322198747e-6	3.1839273560168727e-6	9.578482372713325e-8	1.750997993459664e-8	5.455805115163566e-9	2.2302044487268853e-9	1.0772919248046732e-9
-0.2380660171779821	2.4381966277705345e-8	1.6371550164438788e-7	0.00002897050869143997	4.876133248158363e-6	3.2398244045116446e-6	9.698567704172339e-8	1.7713602501470333e-8	5.5170391112801875e-9	2.2547145716369684e-9	1.0889667332250665e-9
-0.2379660171779821	2.4586310105596483e-8	1.6489742623579855e-7	0.00002875293013969348	4.920702407069626e-6	3.296679340887113e-6	9.81990394351578e-8	1.7919107600655677e-8	5.578807342500339e-9	2.279431183258974e-9	1.1007376058317982e-9
-0.23786601717798211	2.479169570966506e-8	1.6608362165588286e-7	0.000028539863606139833	4.965588675747419e-6	3.3545097468719508e-6	9.942503866706002e-8	1.8126512130558794e-8	5.6411143261176835e-9	2.304355969565388e-9	1.112605309086171e-9
-0.2377660171779821	2.4998129068464424e-8	1.6727411346907756e-7	0.00002833118516446069	5.010794957787967e-6	3.4133335603621246e-6	1.0066380383734783e-7	1.8335833144801367e-8	5.703964618561585e-9	2.329490630658178e-9	1.1245706157364337e-9
-0.2376660171779821	2.520561619775848e-8	1.6846892737360302e-7	0.000028126775344092974	5.056324183869019e-6	3.4731690834623184e-6	1.0191546540093224e-7	1.854708785370824e-8	5.767362815751581e-9	2.3548368808928226e-9	1.136634304871913e-9
-0.2375660171779821	2.541416315077786e-8	1.696680892024233e-7	0.000027926518935449564	5.102179312053816e-6	3.5340349907301336e-6	1.0318015518259166e-7	1.876029362581018e-8	5.831313553455329e-9	2.3803964490035752e-9	1.1487971619776387e-9
-0.2374660171779821	2.5623776018476035e-8	1.7087162492419843e-7	0.00002773030480513874	5.14836332809782e-6	3.5959503376279603e-6	1.0445800639200537e-7	1.897546798936013e-8	5.8958215076494e-9	2.40617107822967e-9	1.16105997898936e-9
-0.2373660171779821	2.58344609297901e-8	1.7207956064425912e-7	0.000027538025720601843	5.194879245759839e-6	3.658934569189535e-6	1.0574915363897429e-7	1.9192628633866765e-8	5.960891394884269e-9	2.4321625264428917e-9	1.173423554349204e-9
-0.2372660171779821	2.6046224051900864e-8	1.7329192260557418e-7	0.00002734957818361176	5.241730107116092e-6	3.7230075289060982e-6	1.0705373294880643e-7	1.941179341164202e-8	6.026527972652209e-9	2.458372566276192e-9	1.1858886930617198e-9
-0.2371660171779821	2.6259071590496946e-8	1.745087371897339e-7	0.000027164862272124948	5.2889189828783434e-6	3.78818946783916e-6	1.0837188177788751e-7	1.9632980339364665e-8	6.092736039758832e-9	2.4848029852535775e-9	1.1984562067504885e-9
-0.23706601717798212	2.6473009790040237e-8	1.7573003091793956e-7	0.000026983781490004537	5.336448972715708e-6	3.854501053966024e-6	1.097037390294332e-7	1.9856207599660663e-8	6.159520436698572e-9	2.511455585921273e-9	1.2111269137153045e-9
-0.2369660171779821	2.668804493403241e-8	1.769558304519911e-7	0.00002680624262416593	5.384323205579961e-6	3.921963381764419e-6	1.1104944506941529e-7	2.0081493542697673e-8	6.226886046033171e-9	2.538332185979885e-9	1.2239016389897301e-9
-0.2368660171779821	2.6904183345285033e-8	1.7818616259529384e-7	0.000026632155608727162	5.4325448400349995e-6	3.990597982043589e-6	1.1240914174268391e-7	2.030885668779733e-8	6.294837792774244e-9	2.5654346184180334e-9	1.2367812143993545e-9
-0.2367660171779821	2.7121431386189863e-8	1.7942105429385777e-7	0.000026461433395764917	5.4811170645898585e-6	4.0604268320283155e-6	1.1378297238926573e-7	2.053831572506268e-8	6.3633806447691e-9	2.592764731647037e-9	1.2497664786204186e-9
-0.2366660171779821	2.7339795458993442e-8	1.8066053263731633e-7	0.000026293991832316998	5.5300430980359e-6	4.131472365703648e-6	1.1517108186086041e-7	2.0769889517022864e-8	6.4325196130908085e-9	2.6203243896370185e-9	1.2628582772391028e-9
-0.23656601717798212	2.755928200607142e-8	1.819046248599459e-7	0.000026129749543275954	5.579326189787842e-6	4.203757484427519e-6	1.165736165375252e-7	2.1003597100293857e-8	6.502259752431408e-9	2.64811547205413e-9	1.2760574628112915e-9
-0.2364660171779821	2.7779897510207038e-8	1.8315335834169428e-7	0.0000259686278198583	5.628969620228874e-6	4.277305567819039e-6	1.1799072434455349e-7	2.123945768725705e-8	6.572606161499474e-9	2.6761398743991676e-9	1.2893648949229094e-9
-0.2363660171779821	2.8001648494869727e-8	1.844067606092106e-7	0.00002581055051333915	5.6789767010597245e-6	4.3521404849303565e-6	1.1942255476954848e-7	2.147749066775311e-8	6.643563983420882e-9	2.704399508147395e-9	1.302781440250782e-9
-0.2362660171779821	2.8224541524497593e-8	1.8566485933689143e-7	0.000025655443933771238	5.729350775652052e-6	4.4282866057106835e-6	1.2086925887969957e-7	2.1717715610794844e-8	6.715138406143974e-9	2.732896300889756e-9	1.3163079726240806e-9
-0.2361660171779821	2.8448583204780503e-8	1.869276823479255e-7	0.00002550323675341976	5.780095219405863e-6	4.505768812770387e-6	1.2233098933925554e-7	2.196015226629616e-8	6.787334662848188e-9	2.7616321964752643e-9	1.3299453730863327e-9
-0.23606601717798212	2.867378018294689e-8	1.8819525761535247e-7	0.00002535385991465843	5.831213440111353e-6	4.584612513454626e-6	1.2380790042720663e-7	2.220482056681959e-8	6.8601580323570984e-9	2.790609155154978e-9	1.343694529957977e-9
-0.2359660171779821	2.890013914805109e-8	1.8946761326312217e-7	0.000025207246542094887	5.882708878314874e-6	4.664843652234881e-6	1.2530014805516715e-7	2.2451740629340647e-8	6.9336138395548765e-9	2.8198291537269883e-9	1.35755633889952e-9
-0.2358660171779821	2.9127666831264285e-8	1.9074477756716775e-7	0.00002506333185869964	5.934585007689376e-6	4.7464887234282066e-6	1.2680788978547144e-7	2.2700932757030678e-8	7.007707455807141e-9	2.8492941856830255e-9	1.3715317029752384e-9
-0.2357660171779821	2.935637000616675e-8	1.9202677895648055e-7	0.000024922053105729273	5.986845335409304e-6	4.829574784253795e-6	1.2833128484948094e-7	2.2952417441057963e-8	7.0824442993858055e-9	2.8790062613563966e-9	1.3856215327175057e-9
-0.2356660171779821	2.958625548904201e-8	1.9331364601419478e-7	0.00002478334946625036	6.039493402529812e-6	4.914129468236443e-6	1.298704941660993e-7	2.320621536240619e-8	7.157829835897821e-9	2.908967408071064e-9	1.3998267461916833e-9
-0.23556601717798212	2.981733013917519e-8	1.9460540747868151e-7	0.0000246471619920746	6.0925327843708565e-6	5.0001809989679426e-6	1.3142568036051507e-7	2.3462347393713073e-8	7.233869578718355e-9	2.9391796702925545e-9	1.4141482690616085e-9
-0.2354660171779821	3.004960085915054e-8	1.9590209224464423e-7	0.000024513433533931886	6.145967090905439e-6	5.087758204236138e-6	1.329970077831529e-7	2.372083460112609e-8	7.310569089427842e-9	2.9696451097798263e-9	1.4285870346556963e-9
-0.2353660171779821	3.0283074595154384e-8	1.9720372936423215e-7	0.000024382108674718697	6.199799967153021e-6	5.176890530533508e-6	1.3458464252885366e-7	2.3981698246178187e-8	7.387933978253619e-9	3.0003658057389596e-9	1.4431439840336706e-9
-0.2352660171779821	3.051775833727779e-8	1.9851034804814823e-7	0.00002425313366566366	6.254035093577313e-6	5.267608057955847e-6	1.3618875245627725e-7	2.4244959787682503e-8	7.465969904515347e-9	3.031343854977955e-9	1.4578200660538476e-9
-0.2351660171779821	3.075365911982345e-8	1.9982197766677615e-7	0.000024126456365265655	6.3086761864889846e-6	5.359941515503301e-6	1.378095072075322e-7	2.4510640883645355e-8	7.5446825770752e-9	3.062581372063195e-9	1.4726162374410816e-9
-0.23506601717798212	3.0990784021613376e-8	2.0113864775130777e-7	0.000024002026180864132	6.363726998453315e-6	5.453922296795722e-6	1.394470782280363e-7	2.4778763393200536e-8	7.624077754792084e-9	3.0940804894773133e-9	1.4875334628553603e-9
-0.2349660171779821	3.1229140166300076e-8	2.024603879948806e-7	0.000023879794012716582	6.419191318702707e-6	5.549582476214757e-6	1.4110163878661133e-7	2.5049349378561937e-8	7.704161246980422e-9	3.125843357778511e-9	1.5025727149609801e-9
-0.2348660171779821	3.1468734722680063e-8	2.0378722825372827e-7	0.000023759712200453903	6.47507297355425e-6	5.646954825485657e-6	1.4277336399581412e-7	2.5322421106996817e-8	7.784938913873459e-9	3.157872145761496e-9	1.5177349744963914e-9
-0.23476601717798212	3.1709574905008065e-8	2.0511919854832678e-7	0.000023641734471799575	6.5313758268322395e-6	5.746072830712314e-6	1.4446243083250367e-7	2.5598001052818988e-8	7.866416667090571e-9	3.1901690406196735e-9	1.5330212303446639e-9
-0.2346660171779821	3.195166797331639e-8	2.064563290645649e-7	0.000023525815893444822	6.588103780296129e-6	5.846970709879229e-6	1.4616901815865602e-7	2.5876111899402674e-8	7.948600470109892e-9	3.2227362481092653e-9	1.5484324796046849e-9
-0.23456601717798212	3.2195021233734634e-8	2.077986501549048e-7	0.000023411912823973707	6.645260774073311e-6	5.949683430834488e-6	1.4789330674241703e-7	2.61567765412169e-8	8.031496338744844e-9	3.2555759927145046e-9	1.56396972766287e-9
-0.2344660171779821	3.2439642038811946e-8	2.0914619233956833e-7	0.000023299982868739896	6.702850787097517e-6	6.05424672976916e-6	1.4963547927941163e-7	2.6440018085880108e-8	8.115110341625512e-9	3.28869051781482e-9	1.5796339882656693e-9
-0.2343660171779821	3.268553778784308e-8	2.1049898630771615e-7	0.00002318998483660303	6.760877837552378e-6	6.160697130207491e-6	1.5139572041429406e-7	2.672585985623682e-8	8.199448600684722e-9	3.322082085853259e-9	1.5954262835926746e-9
-0.23426601717798212	3.293271592719603e-8	2.1185706291864914e-7	0.000023081878698437317	6.819345983320582e-6	6.269071962524829e-6	1.5317421676256593e-7	2.7014325392455488e-8	8.284517291649098e-9	3.355752978506767e-9	1.611347644330449e-9
-0.2341660171779821	3.318118395064176e-8	2.1322045320300558e-7	0.000022975625547326313	6.8782593224384e-6	6.379409384008293e-6	1.5497115693263796e-7	2.7305438454146898e-8	8.370322644534202e-9	3.3897054968578524e-9	1.6273991097469946e-9
-0.23406601717798212	3.343094939968718e-8	2.1458918836397097e-7	0.000022871187560368622	6.937621993555798e-6	6.491748399478192e-6	1.5678673154815935e-7	2.7599223022505026e-8	8.456870944145165e-9	3.423941961567955e-9	1.6435817277669028e-9
-0.2339660171779821	3.368201986391109e-8	2.159632997785089e-7	0.00002276852796201787	6.997438176402513e-6	6.6061288824874926e-6	1.5862113327061724e-7	2.7895703302470765e-8	8.544168530581967e-9	3.458464713052619e-9	1.6598965550473336e-9
-0.2338660171779821	3.3934402981300746e-8	2.173428189985754e-7	0.000022667610988885586	7.057712092259343e-6	6.722591597116574e-6	1.6047455682218766e-7	2.8194903724915725e-8	8.632221799749432e-9	3.493276111657968e-9	1.6763446570544614e-9
-0.23376601717798212	3.4188106438594225e-8	2.1872777775236517e-7	0.00002256840185594187	7.118448004435813e-6	6.84117822038334e-6	1.6234719900887383e-7	2.8496848948851024e-8	8.721037203872525e-9	3.528378537839214e-9	1.6929271081408694e-9
-0.2336660171779821	3.44431379716212e-8	2.2011820794555164e-7	0.00002247086672404752	7.1796502187533686e-6	6.961931365286899e-6	1.6423925874390724e-7	2.8801563863656255e-8	8.810621252016308e-9	3.5637743923405736e-9	1.70964499162352e-9
-0.23356601717798212	3.4699505365650595e-8	2.2151414166254617e-7	0.00002237497266876112	7.241323084034686e-6	7.084894604505522e-6	1.6615093707143055e-7	2.9109073591333728e-8	8.900980510611377e-9	3.5994660963770517e-9	1.7264993998624845e-9
-0.2334660171779821	3.495721645573801e-8	2.229156111677565e-7	0.000022280687650358645	7.303470992599128e-6	7.210112494769661e-6	1.6808243719046278e-7	2.941940348878471e-8	8.992121603983992e-9	3.6354560918179394e-9	1.743491434340425e-9
-0.2333660171779821	3.5216279127077265e-8	2.2432264890686466e-7	0.000022187980485016646	7.366098380764303e-6	7.337630601930986e-6	1.7003396447914785e-7	2.9732579150109115e-8	9.084051214891844e-9	3.671746841371963e-9	1.7606222057428052e-9
-0.23326601717798212	3.547670131535323e-8	2.2573528750810008e-7	0.000022096820817102516	7.429209729353701e-6	7.467495526750186e-6	1.7200572651928525e-7	3.004862640892897e-8	9.176776085064468e-9	3.7083408287741856e-9	1.7778928340388234e-9
-0.2331660171779821	3.573849100710036e-8	2.271535597835421e-7	0.000022007179092527176	7.492809564211193e-6	7.599754931426909e-6	1.7399793312117012e-7	3.036757134073721e-8	9.2703030157498e-9	3.745240558974969e-9	1.7953044485631792e-9
-0.23306601717798212	3.6001656240059146e-8	2.2857749873040482e-7	0.000021919026533109526	7.556902456721037e-6	7.734457566894046e-6	1.7601079634870007e-7	3.0689440265267775e-8	9.36463886826485e-9	3.782448558330113e-9	1.812858188098445e-9
-0.2329660171779821	3.626620510354017e-8	2.3000713753235692e-7	0.000021832335111911006	7.621493024335481e-6	7.871653300903898e-6	1.7804453054481304e-7	3.101425974889406e-8	9.459790564553156e-9	3.8199673747936064e-9	1.8305552009584127e-9
-0.2328660171779821	3.6532145738788386e-8	2.314425095608347e-7	0.000021747077529497928	7.686585931108e-6	8.011393146928683e-6	1.8009935235720225e-7	3.1342056607047935e-8	9.555765087746465e-9	3.8577995781114026e-9	1.8483966450720344e-9
-0.23276601717798212	3.6799486339350185e-8	2.3288364837637052e-7	0.000021663227191090165	7.752185888233984e-6	8.153729293904648e-6	1.8217548076435395e-7	3.167285790666792e-8	9.652569482732834e-9	3.895947760017733e-9	1.8663836880682616e-9
-0.2326660171779821	3.706823515144489e-8	2.343305877299297e-7	0.00002158075818455893	7.81829765459768e-6	8.298715136845364e-6	1.8427313710188734e-7	3.200669096866962e-8	9.750210856729696e-9	3.934414534432815e-9	1.8845175073616515e-9
-0.23256601717798212	3.733840047433724e-8	2.3578336156425902e-7	0.000021499645259239044	7.884926037326388e-6	8.446405308353613e-6	1.863925450892142e-7	3.234358337044361e-8	9.848696379862814e-9	3.973202537662633e-9	1.9027992902387297e-9
-0.2324660171779821	3.7609990660713486e-8	2.3724200401523652e-7	0.000021419863805516593	7.952075892351283e-6	8.596855711061187e-6	1.885339308565109e-7	3.268356294837761e-8	9.948033285750869e-9	4.01231442860059e-9	1.921230233945179e-9
-0.2323660171779821	3.7883014117061264e-8	2.387065494132452e-7	0.000021341389835165313	8.01975212497578e-6	8.750123551027432e-6	1.9069752297202035e-7	3.3026657800406505e-8	1.0048228872095932e-8	4.051752888931171e-9	1.9398115457739452e-9
-0.23226601717798212	3.8157479304050675e-8	2.401770322845401e-7	0.000021264199962393874	8.087959690450554e-6	8.906267372127482e-6	1.9288355246967316e-7	3.3372896288587325e-8	1.0149290501279143e-8	4.091520623335281e-9	1.9585444431539624e-9
-0.2321660171779821	3.8433394736921156e-8	2.416534873526451e-7	0.000021188271385581113	8.156703594556442e-6	9.065347091464425e-6	1.950922528770483e-7	3.372230704170316e-8	1.0251225600963354e-8	4.131620359698021e-9	1.9774301537399515e-9
-0.23206601717798211	3.87107689858666e-8	2.4313594953973587e-7	0.000021113581869664338	8.225988894194039e-6	9.227424035837811e-6	1.973238602436574e-7	3.4074918957890164e-8	1.0354041664700393e-8	4.1720548493177995e-9	1.9964699155028182e-9
-0.2319660171779821	3.898961067642899e-8	2.446244539680514e-7	0.00002104010972915753	8.2958206979814e-6	9.392560979305544e-6	1.9957861316957736e-7	3.443076120729645e-8	1.0457746252545269e-8	4.212826867118074e-9	2.0156649768211047e-9
-0.2318660171779821	3.926992848989095e-8	2.4611903596131154e-7	0.000020967833811773225	8.366204166859084e-6	9.560822181874738e-6	2.018567528344234e-7	3.478986323476562e-8	1.0562346991676088e-8	4.2539392118607336e-9	2.0350165965731996e-9
-0.23176601717798212	3.955173116367399e-8	2.4761973104613944e-7	0.0000208967334826228	8.437144514702872e-6	9.732273429360111e-6	2.0415852302667165e-7	3.515225476254972e-8	1.0667851577020012e-8	4.295394706361667e-9	2.054526044230416e-9
-0.2316660171779821	3.9835027491737246e-8	2.4912657495349723e-7	0.00002082678860896988	8.508647008944306e-6	9.906982074448973e-6	2.0648417017332776e-7	3.551796579304873e-8	1.0774267771885405e-8	4.337196197708284e-9	2.0741945999509354e-9
-0.23156601717798211	4.011982632498168e-8	2.506396036201324e-7	0.00002075797954551897	8.580716971199229e-6	0.000010085017079014216	2.0883394336995853e-7	3.588702661158049e-8	1.0881603408600258e-8	4.379346557479192e-9	2.0940235546746876e-9
-0.2314660171779821	4.0406136571657674e-8	2.521588531900424e-7	0.000020690287120214513	8.653359777904497e-6	0.000010266449057718171	2.1120809441108792e-7	3.625946778917933e-8	1.0989866389157184e-8	4.4218486819661635e-9	2.1140142102191166e-9
-0.2313660171779821	4.069396719777155e-8	2.5368436001592466e-7	0.00002062369262052878	8.726580860962329e-6	0.000010451350322949683	2.1360687782094258e-7	3.6635320185421395e-8	1.1099064685863966e-8	4.464705492397716e-9	2.134167879375745e-9
-0.23126601717798212	4.098332722750226e-8	2.552161606606772e-7	0.000020558177780223823	8.800385708393822e-6	0.000010639794931143325	2.1603055088459512e-7	3.701461495128423e-8	1.120920634200178e-8	4.507919935165544e-9	2.1544858860078317e-9
-0.2311660171779821	4.127422574361405e-8	2.567542918988678e-7	0.000020493724766564725	8.874779864999781e-6	0.000010831858730524694	2.1847937367945217e-7	3.739738353203013e-8	1.1320299472488571e-8	4.551494982052397e-9	2.17496956514873e-9
-0.2310660171779821	4.156667188787764e-8	2.5829879071824443e-7	0.00002043031616796742	8.949768933030974e-6	0.000011027619410334208	2.2095360910714458e-7	3.778365767012521e-8	1.1432352264549968e-8	4.595433630462703e-9	2.1956202631013952e-9
-0.2309660171779821	4.186067486149265e-8	2.5984969432124396e-7	0.000020367934982065505	9.02535857286659e-6	0.000011227156551579166	2.2345352292579645e-7	3.817346940818584e-8	1.1545372978396436e-8	4.639738903655226e-9	2.2164393375386565e-9
-0.2308660171779821	4.2156243925512567e-8	2.614070401265087e-7	0.00002030656460417679	9.101554503701368e-6	0.000011430551679367301	2.2597938378267647e-7	3.8566851091956014e-8	1.1659369947907258e-8	4.684413850977664e-9	2.2374281576045063e-9
-0.23076601717798212	4.245338840127527e-8	2.629708657704316e-7	0.000020246188816159125	9.178362504242111e-6	0.000011637888316878398	2.2853146324725875e-7	3.896383537331867e-8	1.1774351581321218e-8	4.729461548104199e-9	2.258588104016435e-9
-0.2306660171779821	4.275211767083419e-8	2.645412091086832e-7	0.000020186791775633176	9.255788413412493e-6	0.000011849252041029458	2.311100358446661e-7	3.9364455213333656e-8	1.1890326361933963e-8	4.774885097274504e-9	2.2799205691684973e-9
-0.2305660171779821	4.305244117739497e-8	2.6611810821777923e-7	0.00002012835800556635	9.33383813106759e-6	0.000012064730539895311	2.3371537908953347e-7	3.9768743885312237e-8	1.2007302848802717e-8	4.8206876275356625e-9	2.3014269572355906e-9
-0.2304660171779821	4.335436842575604e-8	2.6770160139664576e-7	0.000020070872384197355	9.412517618717673e-6	0.000012284413671945763	2.3634777352027682e-7	4.017673497792203e-8	1.21252896774577e-8	4.866872294986297e-9	2.3231086842786473e-9
-0.2303660171779821	4.3657908982747845e-8	2.692917271681858e-7	0.000020014320135291992	9.491832900260583e-6	0.00001250839352716248	2.390075027337634e-7	4.058846239832216e-8	1.2244295560620204e-8	4.913442283022577e-9	2.3449671783506902e-9
-0.23026601717798212	4.39630724776841e-8	2.708885242808905e-7	0.00001995868681871774	9.571790062725329e-6	0.000012736764490106822	2.416948534204388e-7	4.100396037533747e-8	1.2364329288929127e-8	4.9604008025875796e-9	2.3670038796041793e-9
-0.2301660171779821	4.426986860280737e-8	2.7249203171042033e-7	0.00001990395832132272	9.652395257023392e-6	0.00001296962330500271	2.4441011539983454e-7	4.14232634626589e-8	1.248539973167307e-8	5.00775109242198e-9	2.389220240399049e-9
-0.2300660171779821	4.4578307113744705e-8	2.7410228866122636e-7	0.000019850120848111	9.733654698711275e-6	0.000013207069142911705	2.471535816565397e-7	4.184640654208153e-8	1.2607515837530722e-8	5.055496419317836e-9	2.411617725411976e-9
-0.2299660171779821	4.4888397829963515e-8	2.7571933456817493e-7	0.000019797160913699632	9.815574668762477e-6	0.000013449203671074155	2.499255483765991e-7	4.227342482677727e-8	1.2730686635318434e-8	5.103640078374645e-9	2.4341978117466664e-9
-0.2298660171779821	4.5200150635232725e-8	2.7734320909818664e-7	0.00001974506533405077	9.898161514349681e-6	0.000013696131124494122	2.527263149843565e-7	4.270435386459946e-8	1.2854921234745294e-8	5.152185393257858e-9	2.4569619890451235e-9
-0.22976601717798212	4.551357547808697e-8	2.789739521518812e-7	0.000019693821218465713	9.981421649637147e-6	0.00001394795837985115	2.555561841797427e-7	4.313922954142394e-8	1.2980228827175333e-8	5.201135716459965e-9	2.4799117596000155e-9
-0.2296660171779821	4.582868237229367e-8	2.8061160386524073e-7	0.000019643415961832685	0.000010065361556583591	0.00001420479503182272	2.5841546197602125e-7	4.357808808452502e-8	1.3106618686397867e-8	5.25049442956394e-9	2.5030486384680947e-9
-0.2295660171779821	4.614548139732448e-8	2.822562046112826e-7	0.00001959383723711956	0.000010149987785755469	0.00001446675347190651	2.613044577379914e-7	4.40209660659861e-8	1.3234100169404998e-8	5.300264943509415e-9	2.526374153584707e-9
-0.2294660171779821	4.6463982698831754e-8	2.839077950017455e-7	0.000019545072988100637	0.00001023530695715129	0.000014733948969834596	2.642234842206625e-7	4.446790040614816e-8	1.3362682717177497e-8	5.3504506988614095e-9	2.5498898458793863e-9
-0.2293660171779821	4.6784196489126276e-8	2.855664158887901e-7	0.00001949711142231194	0.000010321325761036524	0.000015006499757674983	2.6717285760839726e-7	4.491892837709319e-8	1.3492375855477985e-8	5.401055166081565e-9	2.573597269392573e-9
-0.22926601717798212	4.710613304766048e-8	2.872321083667058e-7	0.00001944994100422376	0.000010408050958789672	0.00001528452711672039	2.701528975545334e-7	4.5374087606164787e-8	1.3623189195652175e-8	5.452081845802113e-9	2.5974979913934057e-9
-0.2291660171779821	4.7429802721515216e-8	2.8890491377363773e-7	0.00001940355044862589	0.000010495489383759469	0.000015568155467268325	2.7316392722148704e-7	4.583341607952567e-8	1.3755132435438316e-8	5.503534269102491e-9	2.621593592498634e-9
-0.2290660171779821	4.775521592588869e-8	2.9058487369331885e-7	0.000019357928714214677	0.000010583647942133356	0.00001585751246140056	2.762062733213529e-7	4.6296952145752816e-8	1.3888215359784412e-8	5.555415997788441e-9	2.6458856667926868e-9
-0.2289660171779821	4.808238314459398e-8	2.9227202995682934e-7	0.00001931306499737784	0.00001067253361381803	0.0000161527290788758	2.792802661570011e-7	4.6764734519473114e-8	1.40224478416743e-8	5.607730624674329e-9	2.670375821948973e-9
-0.2288660171779821	4.84113149305532e-8	2.9396642464434524e-7	0.0000192689487261674	0.000010762153453330717	0.000016453939726250344	2.823862396636671e-7	4.723680228503203e-8	1.4157839842960727e-8	5.6604817738675815e-9	2.6950656793521005e-9
-0.22876601717798212	4.8742021906303155e-8	2.956681000869241e-7	0.00001922556955445622	0.000010852514590703327	0.00001676128233935317	2.855245314510702e-7	4.77131949002069e-8	1.4294401415208446e-8	5.713673101056309e-9	2.719956874221572e-9
-0.2286660171779821	4.9074514764499524e-8	2.9737709886829145e-7	0.000019182917356270876	0.000010943624232398008	0.000017074898489239182	2.8869548284603224e-7	4.819395219995647e-8	1.4432142700544218e-8	5.767308293799669e-9	2.745051055736402e-9
-0.2285660171779821	4.940880426842732e-8	2.99093463826641e-7	0.000019140982220294353	0.000011035489662235108	0.000017394933491756083	2.9189943893562543e-7	4.867911440021044e-8	1.4571073932516388e-8	5.8213910718208875e-9	2.770349887161085e-9
-0.2284660171779821	4.9744901252515925e-8	3.008172380564539e-7	0.00001909975444453355	0.000011128118242333706	0.000017721536520863424	2.951367486108577e-7	4.9168722101700565e-8	1.4711205436962585e-8	5.875925187303364e-9	2.7958550459727165e-9
-0.2283660171779821	5.008281662285603e-8	3.025484649103203e-7	0.000019059224531145346	0.00001122151741406431	0.000018054860725846652	2.9840776461087934e-7	4.9662816293829635e-8	1.4852547632886106e-8	5.9309144251894325e-9	2.8215682239892453e-9
-0.22826601717798212	5.042256135772341e-8	3.0428718800079097e-7	0.00001901938318141572	0.000011315694699014903	0.000018395063352580146	3.017128435677509e-7	5.016143835858574e-8	1.4995111033341485e-8	5.9863626034822215e-9	2.8474911274991955e-9
-0.2281660171779821	5.076414650810592e-8	3.060334512022363e-7	0.000018980221290888667	0.000011410657699969821	0.00001874230586899439	3.0505234605175984e-7	5.06646300744957e-8	1.513890624632912e-8	6.042273573550513e-9	2.8736254773924044e-9
-0.2280660171779821	5.11075831982317e-8	3.077872986527037e-7	0.000018941729944634637	0.000011506414101901027	0.000019096754094910622	3.084266366172773e-7	5.117243362061843e-8	1.528394397569762e-8	6.0986512204363e-9	2.8999730092920726e-9
-0.2279660171779821	5.145288262610594e-8	3.095487747558078e-7	0.000018903900412660907	0.000011602971672973804	0.000019458578336418285	3.118360838491978e-7	5.16848915805845e-8	1.543023502205663e-8	6.155499463165421e-9	2.9265354736880373e-9
-0.2278660171779821	5.1800056064052114e-8	3.113179241826451e-7	0.000018866724145454313	0.000011700338265565857	0.000019827953524971283	3.152810604099663e-7	5.220204694667933e-8	1.5577790283698977e-8	6.212822255061817e-9	2.9533146360716237e-9
-0.22776601717798212	5.214911485925237e-8	3.130947918736859e-7	0.000018830192769651764	0.000011798521817299338	0.00002020505936138922	3.187619430871482e-7	5.272394312396489e-8	1.5726620757530612e-8	6.270623584063889e-9	2.9803122770713284e-9
-0.2276660171779821	5.250007043429607e-8	3.148794230407083e-7	0.000018794298083837354	0.000011897530352087562	0.000020590080464961064	3.2227911284161327e-7	5.325062393444966e-8	1.5876737540011207e-8	6.328907473044591e-9	3.0075301925901243e-9
-0.2275660171779821	5.2852934287734103e-8	3.166718631687447e-7	0.000018759032054459694	0.000011997371981195853	0.00002098320652785363	3.258329548563145e-7	5.3782133621301404e-8	1.6028151828103837e-8	6.387677980134572e-9	3.034970193944016e-9
-0.2274660171779821	5.320771799463337e-8	3.1847215801803954e-7	0.00001872438681186566	0.000012098054904316718	0.000021384632475038814	3.2942385858566924e-7	5.4318516853106646e-8	1.6180874920234356e-8	6.446939199048456e-9	3.062634108001879e-9
-0.2273660171779821	5.356443320713952e-8	3.202803536260134e-7	0.00001869035464644717	0.000012199587410659347	0.00002179455862995957	3.3305221780554244e-7	5.48598187281723e-8	1.633491821726045e-8	6.5066952594142216e-9	3.0905237773267223e-9
-0.22726601717798212	5.3923091655042175e-8	3.220964963092597e-7	0.000018656928004897786	0.000012301977880054419	0.000022213190886170537	3.367184306638667e-7	5.5406084778877745e-8	1.6490293223450228e-8	6.566950327105992e-9	3.118641060318284e-9
-0.2271660171779821	5.4283705146345324e-8	3.2392063266553705e-7	0.00001862409948657369	0.00001240523478407365	0.000022640740885192904	3.404228997318727e-7	5.595736097606924e-8	1.6647011547471348e-8	6.627708604579889e-9	3.1469878313569515e-9
-0.2270660171779821	5.464628556784095e-8	3.2575280957578916e-7	0.000018591861839958325	0.000012509366687164428	0.000023077426200839025	3.441660320559671e-7	5.6513693733502895e-8	1.6805084903389e-8	6.6889743312132895e-9	3.175565980949103e-9
-0.2269660171779821	5.5010844885690484e-8	3.275930742061839e-7	0.000018560207959225132	0.00001261438224780079	0.000023523470530274467	3.479482392102589e-7	5.7075129912337994e-8	1.696452511167562e-8	6.750751783647694e-9	3.20437741587398e-9
-0.2268660171779821	5.537739514600747e-8	3.294414740101495e-7	0.00001852913088089595	0.00001272029021964898	0.000023979103892089374	3.517699373497219e-7	5.764171682567313e-8	1.712534410022938e-8	6.8130452761342684e-9	3.2334240593316816e-9
-0.22676601717798212	5.5745948475446824e-8	3.3129805673044564e-7	0.00001849862378059305	0.000012827099452750029	0.000024444562831676944	3.556315472640402e-7	5.821350224313575e-8	1.728755390540364e-8	6.875859160883634e-9	3.2627078510929607e-9
-0.2266660171779821	5.6116517081799375e-8	3.3316287040124367e-7	0.000018468679969879773	0.000012934818894718044	0.00002492009063421772	3.595334944321113e-7	5.879053439551951e-8	1.745116667304726e-8	6.939197828418487e-9	3.292230747650189e-9
-0.2265660171779821	5.6489113254587535e-8	3.3503596335021253e-7	0.00001843929289318931	0.00001304345759195482	0.000025405937545589074	3.634762090772225e-7	5.937286197946841e-8	1.761619465955424e-8	7.003065707929926e-9	3.321994722369836e-9
-0.2264660171779821	5.6863749365670875e-8	3.3691738420063904e-7	0.000018410456124835728	0.000013153024690881744	0.000025902361001535384	3.6746012622293856e-7	5.996053416221615e-8	1.7782650232925503e-8	7.067467267637353e-9	3.352001765646552e-9
-0.2263660171779821	5.724043786985395e-8	3.388071818735493e-7	0.000018382163366109456	0.000013263529439188205	0.00002640962586544464	3.7148568574966457e-7	6.055360058637386e-8	1.795054587384033e-8	7.132407015151746e-9	3.3822538850586597e-9
-0.22626601717798211	5.761919130549726e-8	3.407054055898539e-7	0.000018354408442448504	0.000013374981187097457	0.00002692800467509723	3.7555333245192396e-7	6.115211137476884e-8	1.811989417673932e-8	7.197889497842716e-9	3.4127531055250896e-9
-0.2261660171779821	5.800002229513762e-8	3.4261210487250633e-7	0.000018327185300689248	0.000013487389388649906	0.00002745777789877134	3.796635160963586e-7	6.175611713533656e-8	1.829070785091814e-8	7.263919303209083e-9	3.44350146946393e-9
-0.2260660171779821	5.838294354610874e-8	3.445273295486808e-7	0.000018300488006388457	0.000013600763603004208	0.00002799923420110279	3.8381669148044097e-7	6.236566896606518e-8	1.8462999721632483e-8	7.330501059253099e-9	3.4745010369525562e-9
-0.2259660171779821	5.876796785117126e-8	3.464511297519626e-7	0.000018274310741219758	0.000013715113495756448	0.00002855267071912222	3.880133184919363e-7	6.298081845999235e-8	1.863678273121409e-8	7.397639434858383e-9	3.5057538858891514e-9
-0.2258660171779821	5.915510808914411e-8	3.4838355592456243e-7	0.00001824864780043826	0.000013830448840277751	0.000029118393348907463	3.922538621691046e-7	6.360161771025834e-8	1.881206994019882e-8	7.465339140171899e-9	3.5372621121560243e-9
-0.22576601717798211	5.9544377225542876e-8	3.5032465881953396e-7	0.000018223493590412685	0.000013946779519069973	0.000029696717043313006	3.965387927616409e-7	6.42281193152096e-8	1.8988874528464986e-8	7.53360492698893e-9	3.569027829784249e-9
-0.2256660171779821	5.993578831322445e-8	3.522744895030318e-7	0.00001819884262622419	0.000014064115525141322	0.000030287966121263153	4.008685857924255e-7	6.486037638356304e-8	1.916720979638491e-8	7.602441589143062e-9	3.6010531711201977e-9
-0.2255660171779821	6.032935449303248e-8	3.5423309935655194e-7	0.000018174689529326817	0.000014182466963399613	0.00003089247458911012	4.0524372211997777e-7	6.549844253961903e-8	1.934708916598649e-8	7.67185396289861e-9	3.633340286993386e-9
-0.2254660171779821	6.072508899445523e-8	3.562005400792358e-7	0.000018151029025271508	0.000014301844052067144	0.00003151058647459961	4.09664688001786e-7	6.614237192853874e-8	1.9528526182128548e-8	7.741846927348484e-9	3.6658913468863347e-9
-0.2253660171779821	6.112300513628039e-8	3.5817686369013777e-7	0.000018127855941487956	0.000014422257124112719	0.000032142656173990074	4.141319751583377e-7	6.679221922167057e-8	1.9711534513686233e-8	7.812425404814435e-9	3.6987085391055883e-9
-0.22526601717798211	6.152311632726347e-8	3.601621225305683e-7	0.000018105165205125977	0.000014543716628706661	0.000032789048812925775	4.1864608083804733e-7	6.744803962194301e-8	1.989612795475032e-8	7.883594361252798e-9	3.731794070955041e-9
-0.2251660171779821	6.192543606679478e-8	3.6215636926640093e-7	0.000018082951840951893	0.000014666233132693665	0.00003345014062166747	4.232075078829278e-7	6.810988886930609e-8	2.0082320425837824e-8	7.955358806663062e-9	3.7651501689103216e-9
-0.2250660171779821	6.232997794557387e-8	3.641596568904291e-7	0.000018061210969299615	0.000014789817322087617	0.00003412631932533388	4.2781676479512183e-7	6.877782324623893e-8	2.027012597511417e-8	8.027723795500957e-9	3.798779078795172e-9
-0.2249660171779821	6.273675564629502e-8	3.66172038724744e-7	0.00001803993780407581	0.000014914480003587984	0.000034817984549836144	4.324743658042964e-7	6.945189958331588e-8	2.0459558779630705e-8	8.100694427096066e-9	3.832683065959769e-9
-0.2248660171779821	6.314578294432877e-8	3.6819356842311036e-7	0.000018019127650814837	0.00001504023210611625	0.000035525548244209596	4.371808309358401e-7	7.013217526483185e-8	2.0650633146572093e-8	8.174275846072893e-9	3.866864415460374e-9
-0.2247660171779821	6.355707370841586e-8	3.702242999733722e-7	0.000017998775904784212	0.000015167084682375032	0.00003624943512010148	4.4193668607995233e-7	7.081870823448722e-8	2.084336351451737e-8	8.248473242776508e-9	3.901325432240992e-9
-0.2246660171779821	6.397064190136468e-8	3.722642876998776e-7	0.00001797887804913857	0.000015295048910428718	0.000036990083109200216	4.4674246306160357e-7	7.151155700113803e-8	2.1037764454714775e-8	8.323291853702438e-9	3.936068441316743e-9
-0.2245660171779821	6.438650158075333e-8	3.743135862659163e-7	0.000017959429653120396	0.000015424136095306804	0.000037747943839434305	4.5159869971136997e-7	7.221078064460566e-8	2.123385067236828e-8	8.398736961930712e-9	3.971095787959027e-9
-0.2244660171779821	6.480466689964217e-8	3.763722506761956e-7	0.000017940426370306575	0.000015554357670630273	0.00003852348313081691	4.565059399371864e-7	7.29164388215538e-8	2.1431637007939296e-8	8.474813897564478e-9	4.006409837882619e-9
-0.2243660171779821	6.522515210728256e-8	3.7844033627929497e-7	0.000017921863936898732	0.000015685725200259883	0.00003931718151184633	4.6146473379697486e-7	7.362859177142102e-8	2.163113843845895e-8	8.551528038172562e-9	4.0420129774342746e-9
-0.2242660171779821	6.56479715498429e-8	3.805178987701878e-7	0.000017903738170057172	0.00001581825037996933	0.00004012953475743837	4.6647563757223077e-7	7.434730032242975e-8	2.1832370078857082e-8	8.628884809236972e-9	4.07790761378368e-9
-0.2241660171779821	6.607313967113442e-8	3.82604994192759e-7	0.000017886044966276933	0.000015951945039142025	0.00004096105444939929	4.715392138425383e-7	7.507262589765267e-8	2.2035347183303015e-8	8.706889684604782e-9	4.114096175115923e-9
-0.2240660171779821	6.650067101333946e-8	3.847016789423207e-7	0.000017868780299802337	0.00001608682114249047	0.00004181226856050677	4.7665603156098186e-7	7.580463052114318e-8	2.2240085146559275e-8	8.785548186943854e-9	4.150581110825769e-9
-0.2239660171779821	6.693058021775515e-8	3.868080097681993e-7	0.000017851940221084324	0.000016222890791802766	0.00004268372206334102	4.818266661306017e-7	7.654337682414323e-8	2.2446599505352423e-8	8.864865888204293e-9	4.187364891714344e-9
-0.2238660171779821	6.736288202553603e-8	3.8892404377629846e-7	0.00001783552085527316	0.0000163601662277122	0.0000435759775650347	4.870516994817533e-7	7.728892805134805e-8	2.2654905939754907e-8	8.944848410083525e-9	4.224450010187188e-9
-0.2237660171779821	6.779759127844323e-8	3.9104983843170177e-7	0.000017819518400750017	0.000016498659831493023	0.0000444896159692068	4.923317201504859e-7	7.804134806724553e-8	2.2865020274582968e-8	9.025501424496758e-9	4.26183898045467e-9
-0.22366601717798212	6.823472291960367e-8	3.931854515612849e-7	0.00001780392912769377	0.000016638384126881554	0.00004542523716639247	4.976673233578986e-7	7.880070136252244e-8	2.3076958480807782e-8	9.10683065405136e-9	4.299534338734055e-9
-0.2235660171779821	6.867429199427105e-8	3.953309413563653e-7	0.000017788749376684234	0.0000167793517819242	0.00004638346075436432	5.030591110905375e-7	7.956705306054261e-8	2.3290736676982737e-8	9.188841872526976e-9	4.337538643453874e-9
-0.2234660171779821	6.911631365059688e-8	3.974863663753554e-7	0.00001777397555733817	0.00001692157561085138	0.000047364926789807424	5.085076921817904e-7	8.03404689238936e-8	2.350637113068424e-8	9.271540905359627e-9	4.375854475460147e-9
-0.2233660171779821	6.956080314040566e-8	3.996517855464466e-7	0.000017759604146979725	0.000017065068575978822	0.00004837029657290236	5.140136823943416e-7	8.112101536100817e-8	2.3723878259967523e-8	9.354933630131254e-9	4.414484438224592e-9
-0.2232660171779821	7.000777581997666e-8	4.018272581703102e-7	0.00001774563168934242	0.00001720984378963638	0.00004940025346644174	5.195777045036662e-7	8.190875943285509e-8	2.3943274634838587e-8	9.439025977063863e-9	4.453431158055063e-9
-0.22316601717798212	7.045724715083178e-8	4.0401284392281764e-7	0.000017732054793302798	0.000017355914516124537	0.000050455503751213226	5.252003883826083e-7	8.270376885970544e-8	2.4164576978739634e-8	9.523823929518701e-9	4.492697284307852e-9
-0.2230660171779821	7.090923270053236e-8	4.062086028577914e-7	0.000017718870131645046	0.000017503294173699484	0.00005153677751946378	5.308823710870281e-7	8.350611202797366e-8	2.4387802170052104e-8	9.609333524500634e-9	4.532285489602302e-9
-0.2229660171779821	7.136374814347988e-8	4.084145954097705e-7	0.00001770607443985518	0.000017651996336587023	0.00005264482960837229	5.366242969425558e-7	8.431585799713171e-8	2.4612967243613375e-8	9.695560853167426e-9	4.5721984700374634e-9
-0.2228660171779821	7.182080926172359e-8	4.106308823967879e-7	0.000017693664514943266	0.000017802034737025387	0.00005378044057556227	5.424268176324546e-7	8.513307650670023e-8	2.484008939225001e-8	9.782512061344125e-9	4.612438945410832e-9
-0.2227660171779821	7.228043194577526e-8	4.128575250231917e-7	0.000017681637214295332	0.000017953423267338116	0.00005494441771880475	5.482905922866055e-7	8.595783798331658e-8	2.506918596832707e-8	9.870193350042733e-9	4.653009659439235e-9
-0.22266601717798212	7.274263219543273e-8	4.150945848824785e-7	0.000017669989454551824	0.0000181061759820378	0.000056137596142182664	5.5421628757166e-7	8.679021354788229e-8	2.5300274485313903e-8	9.958610975987468e-9	4.693913379982241e-9
-0.2225660171779821	7.32074261206071e-8	4.173421239601397e-7	0.00001765871821051248	0.000018260307099958983	0.0000573608398711186	5.602045777823213e-7	8.763027502278662e-8	2.5533372619365268e-8	1.0047771252144506e-8	4.735152899267312e-9
-0.2224660171779821	7.367482994215797e-8	4.19600204636551e-7	0.000017647820514068133	0.000018415831006423934	0.000058615043018810865	5.66256144933821e-7	8.847809493921167e-8	2.5768498210919475e-8	1.0137680548258017e-8	4.776731034117505e-9
-0.2223660171779821	7.4144859992734e-8	4.21868889689843e-7	0.00001763729345315567	0.000018572762255438183	0.00005990113100676538	5.723716788555494e-7	8.933374654451298e-8	2.6005669266312137e-8	1.0228345291390468e-8	4.818650626181157e-9
-0.2222660171779821	7.461753271762718e-8	4.2414824229887507e-7	0.000017627134170741465	0.000018731115571921696	0.0000612200618422872	5.785518772859869e-7	9.019730380969454e-8	2.6244903959410327e-8	1.0319771966470298e-8	4.860914542164504e-9
-0.22216601717798212	7.509286467562314e-8	4.2643832604612975e-7	0.000017617339863823978	0.000018890905853968327	0.00006257282745592082	5.847974459687261e-7	9.106884143694876e-8	2.648622063325847e-8	1.041196711684269e-8	4.903525674065613e-9
-0.2220660171779821	7.557087253986972e-8	4.2873920492071347e-7	0.000017607907782463016	0.000019052148175142346	0.00006396045510207181	5.911090987498477e-7	9.194843486729405e-8	2.6729637801745522e-8	1.0504937344827998e-8	4.94648693941155e-9
-0.22196601717798212	7.605157309874306e-8	4.31050943321339e-7	0.000017598835228830905	0.00001921485778680674	0.00006538400882616999	5.974875576764924e-7	9.283616028828953e-8	2.6975174151287884e-8	1.05986893122848e-8	4.989801281497401e-9
-0.2218660171779821	7.653498325672839e-8	4.3337360605934157e-7	0.000017590119556284627	0.000019379050120486634	0.00006684459100198865	6.039335530967253e-7	9.373209464183651e-8	2.722284854252997e-8	1.0693229741178752e-8	5.033471669627831e-9
-0.2217660171779821	7.702112003530511e-8	4.357072583617271e-7	0.000017581758168461514	0.000019544740790267695	0.00006834334394291827	6.104478237606981e-7	9.46363156320684e-8	2.7472680012063636e-8	1.0788565414157678e-8	5.077501099361109e-9
-0.22166601717798212	7.751000057383843e-8	4.3805196587423474e-7	0.000017573748518393626	0.000019711945595229988	0.00006988145159124507	6.170311169231201e-7	9.554890173332704e-8	2.772468777416403e-8	1.0884703175132081e-8	5.121892592755508e-9
-0.2215660171779821	7.800164213047861e-8	4.404077946644155e-7	0.000017566088107644367	0.000019880680521917385	0.00007146014128972478	6.236841884470345e-7	9.646993219822403e-8	2.7978891222544388e-8	1.09816499298615e-8	5.166649198618016e-9
-0.22146601717798212	7.849606208306994e-8	4.4277481122476286e-7	0.000017558774485463965	0.000020050961746844767	0.00007308068564001209	6.30407802908975e-7	9.739948706579629e-8	2.823530993212972e-8	1.1079412646547258e-8	5.211773992755924e-9
-0.2213660171779821	7.899327793006495e-8	4.451530824758359e-7	0.00001755180524796469	0.000020222805639041648	0.00007474440445278816	6.372027337054692e-7	9.833764716975007e-8	2.849396366084803e-8	1.1177998356430806e-8	5.25727007823044e-9
-0.2212660171779821	7.949330729144839e-8	4.475426757694451e-7	0.000017545178037315433	0.00002039622876263428	0.00007645266679472839	6.44069763160934e-7	9.928449414679785e-8	2.875487235144148e-8	1.1277414154398691e-8	5.3031405856133585e-9
-0.22116601717798212	7.999616790966524e-8	4.4994365889181595e-7	0.00001753889054095314	0.000020571247879465743	0.00007820689313778351	6.510096826369534e-7	1.0024011044508343e-7	2.90180561332956e-8	1.1377667199592864e-8	5.349388673245741e-9
-0.2210660171779821	8.050187765056214e-8	4.5235610006682497e-7	0.0000175329404908143	0.000020747879951756205	0.00008000855761659348	6.580232926430173e-7	1.0120457933270919e-7	2.928353532428868e-8	1.1478764716028432e-8	5.396017527499829e-9
-0.22096601717798212	8.101045450433001e-8	4.547800679592281e-7	0.000017527325662582266	0.000020926142144801567	0.00008185919040021356	6.651114029486554e-7	1.0217798490634852e-7	2.955133043265915e-8	1.1580713993216235e-8	5.443030363042891e-9
-0.2208660171779821	8.152191658646214e-8	4.5721563167793997e-7	0.00001752204387495236	0.000021106051829714387	0.00008376038018476024	6.722748326970853e-7	1.0316041209996155e-7	2.982146215889478e-8	1.1683522386793202e-8	5.490430423104384e-9
-0.2207660171779821	8.203628213871121e-8	4.596628607793052e-7	0.00001751709298891334	0.00002128762658620414	0.00008571377681396404	6.795144105202821e-7	1.0415194669360411e-7	3.0093951397638815e-8	1.178719731915804e-8	5.5382209797451524e-9
-0.22066601717798212	8.255356953006472e-8	4.6212182527044323e-7	0.000017512470907045252	0.00002147088420540095	0.00008772109403513392	6.868309746556132e-7	1.0515267532233687e-7	3.036881923961988e-8	1.1891746280114184e-8	5.586405334130017e-9
-0.2205660171779821	8.307379725771762e-8	4.6459259561257195e-7	0.000017508175572832842	0.000021655842692720748	0.0000897841123984654	6.942253730639465e-7	1.0616268548523103e-7	3.0646086973598605e-8	1.1997176827518916e-8	5.6349868168024516e-9
-0.22046601717798212	8.359698394806503e-8	4.6707524272440113e-7	0.00001750420496999513	0.00002184252027077476	0.00009190468230820875	7.016984635493459e-7	1.071820655544817e-7	3.092577608833757e-8	1.2103496587939457e-8	5.683968787962465e-9
-0.2203660171779821	8.41231483576926e-8	4.695698379855254e-7	0.000017500557121828663	0.00002203093538232199	0.00009408472723473766	7.092511138803038e-7	1.0821090478461419e-7	3.1207908274590606e-8	1.2210713257315464e-8	5.7333546377472495e-9
-0.2202660171779821	8.465230937438006e-8	4.72076453239834e-7	0.00001749723009056626	0.000022221106693266682	0.00009632624709718534	7.16884201912552e-7	1.0924929332179563e-7	3.149250542711278e-8	1.2318834601628192e-8	5.7831477865141845e-9
-0.22016601717798212	8.518448601811469e-8	4.745951607989984e-7	0.00001749422197675049	0.000022413053095702074	0.00009863132182697509	7.245986157135369e-7	1.1029732221325836e-7	3.177958964669319e-8	1.2427868457577369e-8	5.833351685127551e-9
-0.2200660171779821	8.571969744211089e-8	4.77126033445934e-7	0.0000174915309186203	0.00002260679371099963	0.00010100211512325063	7.32395253688473e-7	1.1135508341681856e-7	3.2069183242208406e-8	1.2537822733264065e-8	5.883969815247212e-9
-0.21996601717798211	8.625796293383645e-8	4.79669144438307e-7	0.000017489155091511273	0.000022802347892944683	0.00010344087841198525	7.402750247080562e-7	1.1242266981050415e-7	3.236130873269591e-8	1.2648705408880664e-8	5.935005689620824e-9
-0.2198660171779821	8.67993019160554e-8	4.822245675121033e-7	0.000017487092707269992	0.000022999735230922552	0.00010594995502137783	7.482388482379204e-7	1.1350017520229967e-7	3.2655988849454066e-8	1.2760524537409261e-8	5.986462852378909e-9
-0.2197660171779821	8.73437339478667e-8	4.847923768851486e-7	0.00001748534201367979	0.00002319897555314906	0.00010853178458695653	7.562876544696759e-7	1.1458769433998294e-7	3.2953246538158164e-8	1.2873288245324635e-8	6.0383448793325185e-9
-0.21966601717798212	8.789127872576711e-8	4.873726472607615e-7	0.00001748390129390169	0.000023400088929955325	0.00011118890770085738	7.644223844538219e-7	1.1568532292109279e-7	3.3253104961005274e-8	1.2987004733307756e-8	6.090655378274599e-9
-0.2195660171779821	8.844195608471209e-8	4.89965453831349e-7	0.000017482768865924998	0.00002360309567711965	0.00011392397082064952	7.726439902343013e-7	1.1679315760299377e-7	3.3555587498877336e-8	1.3101682276963998e-8	6.143397989283837e-9
-0.21946601717798211	8.899578599918357e-8	4.92570872282045e-7	0.0000174819430820311	0.00002380801635924997	0.00011673973145425056	7.809534349848223e-7	1.1791129601305426e-7	3.386071775352762e-8	1.321732922754924e-8	6.1965763850314875e-9
-0.2193660171779821	8.955278858428123e-8	4.951889787944419e-7	0.000017481422328269606	0.000024014871793222252	0.00011963906363867315	7.893516931470963e-7	1.1903983675895187e-7	3.4168519549793914e-8	1.3333954012705065e-8	6.250194271092099e-9
-0.2192660171779821	9.011298409680819e-8	4.97819850050266e-7	0.000017481205023945267	0.000024223683051667787	0.00012262496373152378	7.978397505707699e-7	1.2017887943908112e-7	3.447901693783091e-8	1.3451565137199626e-8	6.304255386256519e-9
-0.21916601717798212	9.067639293637166e-8	5.004635632351454e-7	0.00001748128962111577	0.0000244344714665161	0.00012570055653568754	8.064186046552806e-7	1.2132852465308464e-7	3.4792234195368904e-8	1.3570171183677114e-8	6.358763502848473e-9
-0.2190660171779821	9.124303564649528e-8	5.03120196042381e-7	0.000017481674604101843	0.000024647258632593237	0.0001288691017790309	8.150892644935835e-7	1.224888740125054e-7	3.5108195829996426e-8	1.3689780813414886e-8	6.413722427044556e-9
-0.21896601717798211	9.181293291573596e-8	5.057898266767461e-7	0.000017482358489006177	0.00002486206641127353	0.00013213400097260194	8.238527510177408e-7	1.2366003015154967e-7	3.5426926581465354e-8	1.3810402767088171e-8	6.469135999196889e-9
-0.2188660171779821	9.238610557881465e-8	5.084725338583342e-7	0.00001748333982324455	0.00002507891693419079	0.0001354988046725906	8.327100971465018e-7	1.2484209673798442e-7	3.574845142402334e-8	1.3932045865543132e-8	6.52500809415971e-9
-0.2187660171779821	9.296257461775309e-8	5.111683968264263e-7	0.00001748461718508605	0.000025297832607004675	0.00013896722017313763	8.41662347934784e-7	1.2603517848414642e-7	3.6072795568768806e-8	1.4054719010577338e-8	6.5813426216187586e-9
-0.21866601717798212	9.354236116302509e-8	5.138774953433924e-7	0.000017486189183203823	0.000025518836113227745	0.0001425431196592134	8.507105607251873e-7	1.2723938115808443e-7	3.639998446603277e-8	1.4178431185729078e-8	6.63814352642448e-9
-0.2185660171779821	9.412548649470865e-8	5.165999096986132e-7	0.000017488054456235165	0.000025741950418109878	0.00014623054885094314	8.598558053014707e-7	1.2845481159481885e-7	3.673004380778365e-8	1.4303191457073845e-8	6.695414788928137e-9
-0.2184660171779821	9.471197204366034e-8	5.193357207124685e-7	0.00001749021167235147	0.000025967198772585875	0.00015003373617324123	8.690991640441218e-7	1.2968157770773876e-7	3.7062999530061984e-8	1.4429008974030437e-8	6.753160425321796e-9
-0.2183660171779821	9.530183939268921e-8	5.220850097403091e-7	0.000017492659528837086	0.000026194604717282688	0.0001539571024871903	8.784417320879629e-7	1.3091978850011852e-7	3.739887781543631e-8	1.4555892970174017e-8	6.811384487981449e-9
-0.2182660171779821	9.589511027774582e-8	5.248478586765061e-7	0.000017495396751678113	0.000026424192086590506	0.0001580052714224751	8.878846174818668e-7	1.3216955407677194e-7	3.7737705095489206e-8	1.4683852764058639e-8	6.8700910658138435e-9
-0.21816601717798212	9.649180658911879e-8	5.276243499585004e-7	0.000017498422095158475	0.0000266559850127974	0.00016218308035329548	8.974289413505972e-7	1.334309856558337e-7	3.807950805332732e-8	1.4812897760047854e-8	6.9292842846067925e-9
-0.2180660171779821	9.709195037264713e-8	5.304145665709203e-7	0.000017501734341466857	0.000026890007930289666	0.00016649559206354295	9.070758380588448e-7	1.3470419558068127e-7	3.842431362612102e-8	1.494303744915446e-8	6.988968307383111e-9
-0.2179660171779821	9.76955638309324e-8	5.332185920496832e-7	0.000017505332300310054	0.000027126285579816137	0.0001709481071506785	9.168264553773697e-7	1.3598929733198012e-7	3.877214900766756e-8	1.507428140988772e-8	7.049147334757839e-9
-0.2178660171779821	9.830266932457468e-8	5.360365104861794e-7	0.00001750921480853566	0.000027364843012822958	0.0001755461772218349	9.266819546514678e-7	1.372864055398808e-7	3.912304165098598e-8	1.520663930911142e-8	7.109825605299884e-9
-0.2177660171779821	9.891328937340775e-8	5.388684065314728e-7	0.00001751338072976337	0.00002760570559585416	0.00018029561893992535	9.366435109716255e-7	1.3859563599634464e-7	3.947701927093654e-8	1.534012090290917e-8	7.171007395896496e-9
-0.21766601717798212	9.952744665775043e-8	5.417143654005248e-7	0.00001751782895402267	0.00002784889901502336	0.0001852025289823926	9.467123133464732e-7	1.3991710566761226e-7	3.983410984686964e-8	1.5474736037459278e-8	7.232697022122034e-9
-0.2175660171779821	1.0014516401966742e-7	5.445744728764634e-7	0.00001752255839739958	0.000028094449280555128	0.00019027329998039258	9.56889564878057e-7	1.4125093270681275e-7	4.0194341625303844e-8	1.5610494649919047e-8	7.29489883861031e-9
-0.2174660171779821	1.0076646446424266e-7	5.474488153148861e-7	0.00001752756800169096	0.000028342382731400115	0.00019551463751191144	9.671764829394771e-7	1.4259723646672235e-7	4.0557743122631226e-8	1.5747406769318004e-8	7.357617239430764e-9
-0.2173660171779821	1.0139137116085856e-7	5.5033747964821e-7	0.00001753285673406502	0.0000285927260399221	0.0002009335782285298	9.775742993548876e-7	1.4395613751266073e-7	4.0924343127853075e-8	1.588548251746061e-8	7.420856658468711e-9
-0.2172660171779821	1.0201990744449488e-7	5.532405533900365e-7	0.000017538423586730887	0.000028845506216660575	0.00020653750920234597	9.880842605819383e-7	1.4532775763554087e-7	4.1294170705344856e-8	1.6024732109838342e-8	7.484621569809073e-9
-0.21716601717798212	1.0265209681702896e-7	5.56158124639553e-7	0.00001754426757661322	0.000029100750615168843	0.00021233418858705074	9.987076278966444e-7	1.4671221986506336e-7	4.166725519765022e-8	1.6165165856551188e-8	7.548916488124547e-9
-0.2170660171779821	1.0328796294855494e-7	5.590902820860082e-7	0.000017550387745036128	0.000029358486936930135	0.00021833176769530546	1.009445677580774e-6	1.4810964848306584e-7	4.204362622830637e-8	1.6306794163239285e-8	7.613745969067385e-9
-0.2169660171779821	1.0392752967870985e-7	5.620371150131709e-7	0.00001755678315741157	0.000029618743236351482	0.00022453881460352543	1.0202997011117271e-6	1.4952016903701895e-7	4.2423313704698873e-8	1.6449627532023623e-8	7.679114609665278e-9
-0.2168660171779821	1.0457082101801258e-7	5.649987133038623e-7	0.000017563452902936035	0.000029881547925838986	0.00023096433940510264	1.0312710053550152e-6	1.5094390835368633e-7	4.280634782094821e-8	1.6593676562457414e-8	7.74502704872172e-9
-0.2167660171779821	1.0521786114921614e-7	5.679751674445111e-7	0.000017570396094292903	0.000030146929780953105	0.00023761782124378562	1.0423609127592844e-6	1.5238099455292918e-7	4.3192759060825874e-8	1.673895195248646e-8	7.811487967219705e-9
-0.21666601717798212	1.0586867442866678e-7	5.70966568529755e-7	0.000017577611867361368	0.000030414917945648615	0.00024450923727102153	1.053570761554034e-6	1.5383155706167962e-7	4.3582578200705355e-8	1.6885464499420662e-8	7.878502088730442e-9
-0.2165660171779821	1.0652328538768287e-7	5.73973008267076e-7	0.00001758509938093218	0.00003068554193759822	0.00025164909368401487	1.0649019059499745e-6	1.5529572662806985e-7	4.397583631254115e-8	1.7033225100915108e-8	7.946074179825857e-9
-0.2164660171779821	1.0718171873393497e-7	5.769945789814664e-7	0.000017592857816428296	0.000030958831653601655	0.00025904845901580345	1.0763557163420733e-6	1.5677363533572024e-7	4.4372564766882266e-8	1.7182244755961718e-8	8.014209050495191e-9
-0.2163660171779821	1.0784399935284958e-7	5.800313736201545e-7	0.000017600886377632805	0.00003123481737508399	0.000266718999864591	1.0879335795154256e-6	1.5826541661819916e-7	4.477279523591892e-8	1.733253456589099e-8	8.082911554566404e-9
-0.2162660171779821	1.0851015230901455e-7	5.830834857573385e-7	0.000017609184290421347	0.000031513529773680695	0.00027467301926709407	1.0996368988538071e-6	1.597712052736394e-7	4.517655969655979e-8	1.7484105735384777e-8	8.152186590131342e-9
-0.21616601717798212	1.0918020284760424e-7	5.861510095990009e-7	0.000017617750802501836	0.00003179499991691652	0.00028292349794024945	1.11146709455119e-6	1.612911374795363e-7	4.558389043354608e-8	1.763696957349965e-8	8.22203909997605e-9
-0.2160660171779821	1.0985417639581408e-7	5.892340399877209e-7	0.000017626585183158366	0.000032079259273973604	0.000291484138636954	1.1234256038259883e-6	1.628253508076988e-7	4.5994820042596226e-8	1.7791137494700535e-8	8.29247407201476e-9
-0.2159660171779821	1.105320985643045e-7	5.9233267240755e-7	0.000017635686723001374	0.00003236633972155568	0.00030036941388553596	1.1355138811383252e-6	1.64373984239387e-7	4.640938143358594e-8	1.7946621019905807e-8	8.363496539728743e-9
-0.2158660171779821	1.112139951486656e-7	5.954470029889324e-7	0.000017645054733723147	0.0000326562735498476	0.00030959461740891566	1.1477333984102077e-6	1.6593717818061805e-7	4.682760783376461e-8	1.8103431777543508e-8	8.435111582610056e-9
-0.2157660171779821	1.1189989213088771e-7	5.9857712851366e-7	0.000017654688547858585	0.000032949093468572664	0.00031917591954877815	1.1600856452487198e-6	1.6751507447765343e-7	4.7249532791004735e-8	1.8261581504618522e-8	8.507324326609258e-9
-0.21566601717798212	1.1258981568084338e-7	6.017231464198498e-7	0.000017664587518550397	0.0000332448326131473	0.00032913042705259003	1.1725721291722041e-6	1.6910781643265186e-7	4.767519017708543e-8	1.8421082047790323e-8	8.580139944588057e-9
-0.2155660171779821	1.1328379215779137e-7	6.048851548070045e-7	0.000017674751019320735	0.000033543524550940126	0.00033947624761758525	1.1851943758396156e-6	1.7071554881952225e-7	4.81046141910159e-8	1.858194536446372e-8	8.653563656776912e-9
-0.2154660171779821	1.1398184811188264e-7	6.080632524410716e-7	0.000017685178443846665	0.000033845203287630977	0.0003502325596259828	1.1979539292829258e-6	1.7233841789994418e-7	4.853783936239178e-8	1.8744183523889687e-8	8.727600731236829e-9
-0.2153660171779821	1.1468401028568871e-7	6.112575387595787e-7	0.00001769586920574071	0.00003414990327367604	0.0003614196875507452	1.210852352142745e-6	1.739765714395794e-7	4.897490055478802e-8	1.8907808708278496e-8	8.802256484326558e-9
-0.2152660171779821	1.1539030561573846e-7	6.144681138767973e-7	0.000017706822738337063	0.000034457659410880485	0.0003730591835612119	1.2238912259071887e-6	1.7563015872447833e-7	4.941583296919327e-8	1.907283321392497e-8	8.877536281174497e-9
-0.21516601717798212	1.1610076123406739e-7	6.176950785889478e-7	0.000017718038494480778	0.00003476850705907784	0.00038517391591392494	1.2370721511539248e-6	1.7729933057765896e-7	4.986067214747401e-8	1.9239269452344973e-8	8.95344553615501e-9
-0.2150660171779821	1.1681540446978509e-7	6.20938534379444e-7	0.00001772951594632305	0.00003508248204292128	0.0003977881647765946	1.250396747795637e-6	1.7898423937589504e-7	5.030945397588441e-8	1.9407129951424022e-8	9.029989713370416e-9
-0.2149660171779821	1.1753426285065324e-7	6.241985834242088e-7	0.000017741254585120277	0.00003539962065878811	0.00041092772620321074	1.2638666553287978e-6	1.806850390666899e-7	5.076221468860991e-8	1.9576427356579222e-8	9.10717432713771e-9
-0.2148660171779821	1.182573641046756e-7	6.274753285969979e-7	0.00001775325392103784	0.00003571995968179772	0.0004246200250569596	1.277483533085867e-6	1.8240188518545257e-7	5.12189908713513e-8	1.9747174431931843e-8	9.185004942480285e-9
-0.2147660171779821	1.1898473616170883e-7	6.307688734748012e-7	0.00001776551348295788	0.00003604353637294759	0.00043889423776576774	1.291249060490976e-6	1.8413493487286764e-7	5.167981946494775e-8	1.9919384061493865e-8	9.26348717562499e-9
-0.21466601717798212	1.1971640715507808e-7	6.340793223432525e-7	0.000017778032818291224	0.00003637038848636781	0.00045378142589458197	1.3051649373190796e-6	1.8588434689246992e-7	5.214473776903949e-8	2.00930692503662e-8	9.342626694504056e-9
-0.2145660171779821	1.204524054232174e-7	6.374067802021397e-7	0.000017790811492794376	0.00003670055427669729	0.0004693146816300935	1.3192328839587354e-6	1.8765028164842752e-7	5.2613783445770846e-8	2.0268243125950558e-8	9.422429219262932e-9
-0.2144660171779821	1.2119275951131207e-7	6.407513527708975e-7	0.000017803849090389208	0.000037034072506582916	0.00048552928639949473	1.333454641678434e-6	1.8943290120352517e-7	5.308699452353394e-8	2.044491893917298e-8	9.50290052277259e-9
-0.2143660171779821	1.2193749817296685e-7	6.441131464941944e-7	0.00001781714521298753	0.000037370982454305155	0.0005024628839869976	1.3478319728966746e-6	1.9123236929735808e-7	5.3564409400753235e-8	2.0623110065721635e-8	9.584046431147668e-9
-0.2142660171779821	1.2268665037188462e-7	6.474922685475493e-7	0.00001783069948031979	0.000037711323921532004	0.0005201556696723789	1.3623666614557109e-6	1.9304885136474524e-7	5.404606684971285e-8	2.0802830007297678e-8	9.665872824270441e-9
-0.21416601717798212	1.234402452835538e-7	6.508888268429882e-7	0.000017844511529766472	0.00003805513724120221	0.0005386505970976874	1.3770605128990798e-6	1.9488251455434502e-7	5.4532006020423675e-8	2.0984092392877996e-8	9.748385636319126e-9
-0.2140660171779821	1.2419831229696637e-7	6.543029300347804e-7	0.000017858581016194857	0.00003840246328554488	0.0005579936047745465	1.3919153547530597e-6	1.9673352774750702e-7	5.5022266444537e-8	2.116691097999458e-8	9.831590856303423e-9
-0.2139660171779821	1.249608810163282e-7	6.577346875251696e-7	0.000017872907611797795	0.000038753343474228856	0.0005782338643783262	1.40693303681183e-6	1.9860206157731598e-7	5.551688803929518e-8	2.135129965602349e-8	9.915494528603621e-9
-0.2138660171779821	1.2572798126280913e-7	6.611842094702094e-7	0.000017887491005937718	0.00003910781978265719	0.0005994240532422651	1.4221154314268126e-6	2.0048828844789125e-7	5.6015911111533935e-8	2.1537272439491535e-8	1.0000102753517522e-8
-0.2137660171779821	1.2649964307628752e-7	6.646516067856082e-7	0.00001790233090499296	0.000039465934750396263	0.0006216206537674227	1.4374644337998274e-6	2.023923825538826e-7	5.651937636172068e-8	2.1724843481394106e-8	1.0085421687811347e-8
-0.21366601717798211	1.272758967171259e-7	6.681369911526602e-7	0.000017917427032208258	0.000039827731489752454	0.0006448842828112354	1.4529819622804478e-6	2.0431451990021713e-7	5.702732488804328e-8	2.1914027066528908e-8	1.0171457545277624e-8
-0.2135660171779821	1.2805677266795246e-7	6.716404750241835e-7	0.000017932779127548554	0.00004019325369449292	0.0006692800545127248	1.4686699586674225e-6	2.0625487832206342e-7	5.7539798190542556e-8	2.21048376148431e-8	1.0258216597298318e-8
-0.2134660171779821	1.2884230163546073e-7	6.751621716305342e-7	0.000017948386947555996	0.00004056254564871428	0.0006948779804660259	1.4845303885142604e-6	2.0821363750503092e-7	5.805683817528674e-8	2.229728968279488e-8	1.03457051734141e-8
-0.2133660171779821	1.2963251455223059e-7	6.78702194985701e-7	0.000017964250265210647	0.00004093565223586681	0.0007217534116739397	1.5005652414391996e-6	2.101909790056203e-7	5.857848715859981e-8	2.249139796473073e-8	1.0433929661899887e-8
-0.2132660171779821	1.304274425785544e-7	6.822606598933696e-7	0.00001798036886979387	0.000041312618947927965	0.0007499875273105702	1.5167765314392748e-6	2.1218708627188737e-7	5.91047878713282e-8	2.2687177294275737e-8	1.0522896510345713e-8
-0.21316601717798211	1.3122711710429193e-7	6.858376819531354e-7	0.00001799674256675563	0.000041693491894738234	0.0007796678760111108	1.5331662972090084e-6	2.1420214466438355e-7	5.963578346316125e-8	2.2884642645740823e-8	1.0612612226244787e-8
-0.2130660171779821	1.3203156975073404e-7	6.894333775666922e-7	0.000018013371177584073	0.00004207831781349436	0.0008108889762003003	1.5497366024633564e-6	2.1623634147731137e-7	6.01715175069966e-8	2.3083809135543594e-8	1.0703083377586805e-8
-0.2129660171779821	1.3284083237248156e-7	6.930478639441248e-7	0.00001803025453967934	0.00004246714407840721	0.000843752982889978	1.5664895362652373e-6	2.1828986595994929e-7	6.071203400335355e-8	2.3284692023645117e-8	1.0794316593458243e-8
-0.2128660171779821	1.3365493705934718e-7	6.966812591102181e-7	0.000018047392506228923	0.000042860018710526604	0.0008783704294398703	1.5834272133576625e-6	2.2036290933831747e-7	6.125737738483787e-8	2.3487306715002182e-8	1.0886318564648434e-8
-0.2127660171779821	1.344739161382731e-7	7.003336819108689e-7	0.000018064784946087812	0.000043256990387736496	0.0009148610540109361	1.6005517745004895e-6	2.2245566483711246e-7	6.180759252065505e-8	2.3691668761035986e-8	1.0979096044262742e-8
-0.21266601717798211	1.352978021752566e-7	7.040052520194848e-7	0.000018082431743659698	0.000043658108454920996	0.0009533547218781546	1.617865386811842e-6	2.2456832770187707e-7	6.236272472117116e-8	2.3897793861114433e-8	1.1072655848341471e-8
-0.2125660171779821	1.3612662797730813e-7	7.076960899434972e-7	0.000018100332798782448	0.00004406342293431067	0.0009939924564461532	1.6353702441144307e-6	2.2670109522146318e-7	6.292281974253055e-8	2.4105697864053204e-8	1.1167004856486036e-8
-0.2124660171779821	1.3696042659441198e-7	7.114063170309012e-7	0.00001811848802661583	0.000044472984536005026	0.0010369275937704779	1.6530685672865831e-6	2.2885416675072862e-7	6.348792379131772e-8	2.431539676963125e-8	1.1262150012491256e-8
-0.2123660171779821	1.377992313215168e-7	7.151360554768732e-7	0.000018136897357532256	0.00004488684466868203	0.0010823270776843215	1.6709626046183826e-6	2.3102774373352883e-7	6.40580835292784e-8	2.4526906730123572e-8	1.1358098324984965e-8
-0.2122660171779821	1.3864307570053152e-7	7.18885428330392e-7	0.00001815556073700953	0.000045305055450489714	0.0011303729153272636	1.689054632172572e-6	2.3322202972595257e-7	6.463334607808497e-8	2.474024405184906e-8	1.1454856868073192e-8
-0.2121660171779821	1.3949199352235626e-7	7.226545595010246e-7	0.000018174478125528023	0.00004572766972013651	0.0011812638160511794	1.7073469541508646e-6	2.3543723041987556e-7	6.521375902416646e-8	2.4955425196738907e-8	1.155243278199457e-8
-0.2120660171779821	1.4034601882890953e-7	7.264435737656289e-7	0.000018193649498468226	0.00004615474104816608	0.0012352170404279395	1.7258419032650516e-6	2.3767355366673826e-7	6.579937042357944e-8	2.5172466783916683e-8	1.1650833273778659e-8
-0.2119660171779821	1.41205185915192e-7	7.302525967752317e-7	0.000018213074846012705	0.00004658632374843763	0.0012924704905281264	1.7445418411136068e-6	2.399312095016477e-7	6.639022880694327e-8	2.539138559129953e-8	1.1750065617913912e-8
-0.2118660171779821	1.420695293313617e-7	7.340817550619172e-7	0.000018232754173049834	0.000047022472889806176	0.0013532850779127503	1.7634491585635083e-6	2.422104101677553e-7	6.698638318442763e-8	2.5612198557216268e-8	1.1850137157021336e-8
-0.2117660171779821	1.4293908388482442e-7	7.379311760457601e-7	0.000018252687499079958	0.00004746324430800635	0.001417947412061777	1.7825662761373948e-6	2.445113701409053e-7	6.758788305079196e-8	2.58349227820408e-8	1.1951055302535542e-8
-0.2116660171779821	1.4381388464235145e-7	7.418009880418622e-7	0.000018272874858124737	0.00004790869461775086	0.0014867728594665107	1.801895644406342e-6	2.468343061546076e-7	6.819477839048892e-8	2.605957552984611e-8	1.205282753539371e-8
-0.2115660171779821	1.4469396693220756e-7	7.456913202674175e-7	0.00001829331629863802	0.000048358881225039514	0.0015601090326007765	1.8214397443880548e-6	2.491794372252815e-7	6.880711968281893e-8	2.6286174230074746e-8	1.2155461406731254e-8
-0.2114660171779821	1.4557936634630358e-7	7.496023028488335e-7	0.000018314011883419868	0.000048813862339686544	0.001638339778792045	1.8412010879507344e-6	2.5154698467780775e-7	6.942495790714361e-8	2.6514736479226874e-8	1.2258964538584799e-8
-0.2113660171779821	1.464701187423661e-7	7.535340668289554e-7	0.000018334961689532432	0.00004927369698807423	0.0017218897520452057	1.8611822182227605e-6	2.539371721713932e-7	7.00483445481608e-8	2.6745280042569225e-8	1.2363344624603654e-8
-0.2112660171779821	1.473662602461285e-7	7.574867441743008e-7	0.00001835616580821871	0.000049738445026129856	0.0018112296666408516	1.881385710008046e-6	2.563502257257332e-7	7.067733160123628e-8	2.6977822855859856e-8	1.2468609430767946e-8
-0.2111660171779821	1.4826782725354014e-7	7.614604677823971e-7	0.00001837762434482295	0.00005020816715253565	0.001906882350485721	1.9018141702073853e-6	2.5878637374748855e-7	7.131197157779454e-8	2.7212383027093195e-8	1.2574766796114677e-8
-0.2110660171779821	1.491748564329962e-7	7.654553714891629e-7	0.000018399337418713824	0.00005068292492217619	0.0020094297395413796	1.922470238245794e-6	2.612458470570831e-7	7.19523175107741e-8	2.7448978838264548e-8	1.2681824633472043e-8
-0.2109660171779821	1.500873847275867e-7	7.694715900763559e-7	0.000018421305163209672	0.000051162780759824044	0.0021195209832319734	1.943356586505844e-6	2.637288789158151e-7	7.259842296013913e-8	2.768762874715242e-8	1.2789790930200854e-8
-0.2108660171779821	1.5100544935736747e-7	7.735092592790985e-7	0.000018443527725505933	0.0000516477979740749	0.002237881865841469	1.9644759207672923e-6	2.6623570505329935e-7	7.325034201845855e-8	2.7928351389122032e-8	1.2898673748944891e-8
-0.2107660171779821	1.5192908782164968e-7	7.775685157934415e-7	0.000018466005266604494	0.00005213804077152849	0.0023653257922245977	1.9858309806528378e-6	2.6876656369522645e-7	7.390812931654265e-8	2.817116557894667e-8	1.3008481228388118e-8
-0.2106660171779821	1.5285833790131337e-7	7.816494972840368e-7	0.00001848873796124598	0.00005263357427123104	0.0025027666398343995	2.007424540080403e-6	2.713216955914721e-7	7.457184002914875e-8	2.8416090312651716e-8	1.3119221584021533e-8
-0.21056601717798212	1.537932376611382e-7	7.857523423918207e-7	0.000018511725997842948	0.000053134464519373585	0.0026512338458742914	2.0292594077217174e-6	2.7390134404452623e-7	7.524152988074729e-8	2.8663144769375755e-8	1.3230903108916665e-8
-0.2104660171779821	1.5473382545215727e-7	7.898771907418295e-7	0.000018534969578416245	0.00005364077850425914	0.0028118901819364295	2.051338427467573e-6	2.7650575493827103e-7	7.591725515135412e-8	2.8912348313254125e-8	1.33435341745089e-8
-0.2103660171779821	1.556801399140318e-7	7.940241829510087e-7	0.000018558468918532717	0.00005415258417153983	0.0029860527734791105	2.073664478899652e-6	2.791351767671038e-7	7.659907268243035e-8	2.9163720495322933e-8	1.3457123231388019e-8
-0.2102660171779821	1.566322199774472e-7	7.981934606361719e-7	0.00001858222424724536	0.00005466995043973249	0.0031752180541150805	2.096240477769176e-6	2.8178986066540415e-7	7.728703988284495e-8	2.941728105544314e-8	1.3571678810097993e-8
-0.2101660171779821	1.5759010486653276e-7	8.02385166421967e-7	0.000018606235807035117	0.00005519294721601629	0.0033810915130770398	2.119069376482415e-6	2.8447006043736987e-7	7.79812147349124e-8	2.967304992424695e-8	1.3687209521945523e-8
-0.21006601717798212	1.5855383410130018e-7	8.06599443948926e-7	0.00001863050385375465	0.000055721645412317426	0.003605623309243659	2.142154164593116e-6	2.8717603258719083e-7	7.868165580048906e-8	2.993104722510442e-8	1.3803724059816642e-8
-0.2099660171779821	1.595234475001085e-7	8.108364378816256e-7	0.00001865502865657485	0.00005625611696169051	0.003851051101246141	2.165497869302081e-6	2.8990803634960496e-7	7.938842222714714e-8	3.019129327611311e-8	1.39212311990029e-8
-0.2098660171779821	1.6049898518214328e-7	8.150962939168421e-7	0.000018679810497931694	0.000056796434834997	0.0041199517999540546	2.1891035559638043e-6	2.926663337208066e-7	8.010157375441332e-8	3.0453808592108086e-8	1.4039739798035588e-8
-0.2097660171779821	1.6148048756993256e-7	8.193791587918685e-7	0.000018704849673476786	0.0000573426730578935	0.004415304413536525	2.2129743286005937e-6	2.954511894897438e-7	8.082117072008189e-8	3.071861388669534e-8	1.4159258799530268e-8
-0.2096660171779821	1.6246799539186966e-7	8.23685180292827e-7	0.000018730146492028023	0.000057894906728129454	0.0047405667624695995	2.2371133304238896e-6	2.982628712697759e-7	8.15472740665966e-8	3.098573007430716e-8	1.4279797231039249e-8
-0.20956601717798212	1.6346154968477e-7	8.280145072631016e-7	0.000018755701275523443	0.000058453212033165444	0.005099769642095221	2.261523744363268e-6	3.011016495307255e-7	8.227994534750736e-8	3.125517827228003e-8	1.4401364205913795e-8
-0.2094660171779821	1.644611917964515e-7	8.3236728961184e-7	0.00001878151435897647	0.00005901766626811852	0.005497633072674551	2.286208793603013e-6	3.0396779763131837e-7	8.301924673399991e-8	3.152697980295658e-8	1.4523968924176233e-8
-0.2093660171779821	1.6546696338832478e-7	8.367436783224906e-7	0.000018807586090432413	0.0000595883478540351	0.005939710697939251	2.311171742126391e-6	3.0686159185200004e-7	8.3765241021498e-8	3.180115619580826e-8	1.4647620673400108e-8
-0.2092660171779821	1.664789064380285e-7	8.411438254614705e-7	0.000018833916830927503	0.00006016533635650857	0.0064325703092247355	2.336415895267909e-6	3.0978331142816965e-7	8.451799163634485e-8	3.2077729189584715e-8	1.4772328829601674e-8
-0.2091660171779821	1.674970632420711e-7	8.455678841868816e-7	0.00001886050695444919	0.0000607487125046397	0.006984021077433957	2.3619446002734995e-6	3.1273323858380286e-7	8.527756264255609e-8	3.235672073448471e-8	1.4898102858139597e-8
-0.20906601717798212	1.685214764185051e-7	8.500160087573026e-7	0.00001888735684789835	0.0000613385582103517	0.007603401648196589	2.3877612468688488e-6	3.1571165856548946e-7	8.604401874865526e-8	3.263815299435222e-8	1.5024952314625573e-8
-0.2089660171779821	1.6955218890962728e-7	8.544883545406817e-7	0.000018914466911053656	0.000061934956588066	0.008301948201227762	2.4138692678359647e-6	3.1871885967688285e-7	8.681742531458177e-8	3.2922048348896435e-8	1.515288684584412e-8
-0.20886601717798212	1.7058924398469084e-7	8.589850780232408e-7	0.00001894183755653602	0.00006253799197474368	0.009093268485878629	2.440272139598048e-6	3.2175513331355266e-7	8.759784835868114e-8	3.3208429395935827e-8	1.5281916190682304e-8
-0.2087660171779821	1.7163268524266494e-7	8.635063368185635e-7	0.000018969469209776976	0.00006314774995030755	0.009993957598691662	2.466973382813021e-6	3.2482077399828843e-7	8.838535456477511e-8	3.349731895366841e-8	1.5412050181070632e-8
-0.2086660171779821	1.726825566149985e-7	8.680522896766926e-7	0.000018997362308986975	0.00006376431735844529	0.011024405177667097	2.4939765629755923e-6	3.279160794168149e-7	8.918001128931237e-8	3.3788740062967254e-8	1.5543298742933307e-8
-0.20856601717798212	1.7373890236841794e-7	8.726230964932839e-7	0.000019025517305125844	0.00006438778232780182	0.012209863734691956	2.521285291028006e-6	3.3104135045393105e-7	8.99818865686e-8	3.40827159896991e-8	1.5675671897148414e-8
-0.2084660171779821	1.7480176710775785e-7	8.772189183189479e-7	0.000019053934661875357	0.00006501823429357938	0.01358187705831762	2.5489032239799623e-6	3.341968912301276e-7	9.07910491261214e-8	3.437927022707303e-8	1.580917976052074e-8
-0.20836601717798212	1.7587119577879996e-7	8.818399173685562e-7	0.000019082614855612504	0.00006565576401953611	0.01518021065651695	2.5768340655372203e-6	3.37383009138598e-7	9.160756837993253e-8	3.46784264980106e-8	1.5943832546762355e-8
-0.2082660171779821	1.7694723367115757e-7	8.864862570307075e-7	0.000019111558375384887	0.00006630046362041147	0.01705549031776443	2.605081566739759e-6	3.406000148827492e-7	9.243151445015012e-8	3.498020875754621e-8	1.6079640567486313e-8
-0.2081660171779821	1.7802992642117348e-7	8.911581018772378e-7	0.000019140765722887793	0.00006695242658477001	0.01927285137470174	2.633649526608982e-6	3.4384822251414085e-7	9.326295816651897e-8	3.528464119525237e-8	1.621661423320988e-8
-0.20806601717798212	1.7911932001484976e-7	8.95855617672843e-7	0.000019170237412442164	0.00006761174779828445	0.021917047908192006	2.662541792804509e-6	3.4712794947089244e-7	9.410197107607043e-8	3.559174823769192e-8	1.6354764054369176e-8
-0.2079660171779821	1.80215460790804e-7	9.005789713847774e-7	0.00001919997397097478	0.00006827852356746244	0.025099695626309575	2.691762262290667e-6	3.50439516616574e-7	9.494862545087127e-8	3.590155455089902e-8	1.6494100642345378e-8
-0.20786601717798212	1.813183954432543e-7	9.053283311926135e-7	0.000019229975937999792	0.00006895285164382507	0.02896966696229855	2.7213148820125887e-6	3.5378324827955095e-7	9.580299429585447e-8	3.621408504288643e-8	1.663463471050142e-8
-0.2077660171779821	1.8242817102502806e-7	9.101038664981406e-7	0.000019260243865601268	0.00006963483124855167	0.033728184354526694	2.751203649582383e-6	3.5715947229283284e-7	9.666515135674711e-8	3.652936486618172e-8	1.677637707523055e-8
-0.2076660171779821	1.8354483495060226e-7	9.14905747935302e-7	0.000019290778318418013	0.00007032456309759472	0.03965094940027698	2.7814326139753146e-6	3.6056852003438714e-7	9.753517112808721e-8	3.6847419420391164e-8	1.6919338657016464e-8
-0.20756601717798212	1.8466843499917386e-7	9.197341473802647e-7	0.000019321579873629074	0.00007102214942728169	0.04712077550959119	2.812005876236251e-6	3.640107264679723e-7	9.841312886133311e-8	3.716827435479412e-8	1.706353048150487e-8
-0.2074660171779821	1.8579901931774903e-7	9.245892379615312e-7	0.000019352649120941325	0.00007172769402040802	0.05667560067407143	2.842927590196536e-6	3.674864301844501e-7	9.92991005730666e-8	3.7491955570963944e-8	1.72089636805871e-8
-0.20736601717798211	1.8693663642427402e-7	9.294711940701875e-7	0.000019383986662578243	0.00007244130223283599	0.06907780361960811	2.8742019632013516e-6	3.709959734436162e-7	1.0019316305329097e-7	3.781848922542007e-8	1.7355649493495428e-8
-0.2072660171779821	1.880813352107848e-7	9.343801913702137e-7	0.000019415593113269798	0.00007316308102060799	0.08540874753379468	2.9058332568479165e-6	3.7453970221654434e-7	1.0109539387382552e-7	3.8147901732309505e-8	1.7503599267910652e-8
-0.2071660171779821	1.892331649465904e-7	9.393164068089044e-7	0.000019447469100244304	0.00007389313896758774	0.1071782840542479	2.9378257877344827e-6	3.781179662284437e-7	1.0200587139679665e-7	3.848021976611827e-8	1.765282446108191e-8
-0.20706601717798212	1.903921752814905e-7	9.442800186273648e-7	0.000019479615263221485	0.00007463158631363886	0.1363848804039872	2.9701839282205637e-6	3.817311190020609e-7	1.0292467478322909e-7	3.8815470264414204e-8	1.78033366409587e-8
-0.2069660171779821	1.9155841624901093e-7	9.492712063711295e-7	0.00001951203225440669	0.00007537853498335271	0.1752964511753063	3.0029121071982155e-6	3.8537951790159534e-7	1.0385188400173294e-7	3.9153680430618684e-8	1.795514748733577e-8
-0.20686601717798211	1.92731938269682e-7	9.542901509008403e-7	0.000019544720738487045	0.00007613409861533843	0.2253217860003683	3.0360148108749054e-6	3.8906352417716884e-7	1.0478757983729732e-7	3.949487773681206e-8	1.8108268793010127e-8
-0.2067660171779821	1.9391279215433677e-7	9.593370344030464e-7	0.000019577681392627783	0.00007689839259208599	0.28382199311815176	3.069496583567884e-6	3.9278350300984046e-7	1.0573184390017913e-7	3.9839089926568423e-8	1.826271246495144e-8
-0.2066660171779821	1.9510102910745346e-7	9.644120404011176e-7	0.000019610914906472008	0.0000776715340704189	0.3388435856932241	3.1033620285105048e-6	3.965398235571855e-7	1.0668475863490411e-7	4.018634501782478e-8	1.841849052548516e-8
-0.20656601717798212	1.962967007305122e-7	9.695153537661946e-7	0.00001964442198213943	0.00007845364201254144	0.36862681162651123	3.1376158086703173e-6	4.003328589994165e-7	1.0764640732936278e-7	4.053667130578035e-8	1.8575615113488657e-8
-0.2064660171779821	1.9749985902539572e-7	9.746471607282966e-7	0.000019678203334227948	0.00007924483721770218	0.35724541896721634	3.172262647579478e-6	4.0416298658609663e-7	1.0861687412401955e-7	4.0890097365829485e-8	1.8734098485600702e-8
-0.20636601717798211	1.9871055639782124e-7	9.79807648887517e-7	0.000019712259689816658	0.00008004524235448279	0.31232086871277165	3.207307330177496e-6	4.080305876834234e-7	1.0959624402122589e-7	4.1246652056528544e-8	1.8893953017444576e-8
-0.2062660171779821	1.9992884566079863e-7	9.849970072253132e-7	0.000019746591788468974	0.00008085498199372667	0.2556117091076033	3.2427547036665986e-6	4.1193604782209754e-7	1.1058460289464585e-7	4.160636452259572e-8	1.90551912048649e-8
-0.2061660171779821	2.011547800381185e-7	9.902154261158647e-7	0.00001978120038223808	0.00008167418264211857	0.20317415729519128	3.2786096783796215e-6	4.1587975674576683e-7	1.1158203749878075e-7	4.196926419794351e-8	1.92178256651769e-8
-0.20606601717798212	2.0238841316789298e-7	9.954630973376484e-7	0.000019816086235673792	0.00008250297277644214	0.16070112432969166	3.3148772286613428e-6	4.198621084601313e-7	1.1258863547862592e-7	4.2335380808749656e-8	1.938186913843256e-8
-0.2059660171779821	2.0362979910609666e-7	1.000740214084928e-6	0.00001985125012582929	0.00008334148287850702	0.12809580691588085	3.3515623937623602e-6	4.2388350128256257e-7	1.1360448537941406e-7	4.2704744376556254e-8	1.9547334488696625e-8
-0.2058660171779821	2.04878992330178e-7	1.0060469709795647e-6	0.000019886692842271496	0.00008418984547078888	0.1034582181487533	3.3886702787469867e-6	4.2794433789243906e-7	1.1462967665649609e-7	4.3077385221411874e-8	1.9714234705341278e-8
-0.2057660171779821	2.061360477426705e-7	1.0113835640827569e-6	0.000019922415187090274	0.00008504819515277335	0.08480187829423055	3.4262060554142516e-6	4.3204502538203337e-7	1.1566429968532158e-7	4.345333396504279e-8	1.9882582904351914e-8
-0.2056660171779821	2.0740102067486626e-7	1.0167501909070066e-6	0.000019958417974910655	0.00008591666863803715	0.07052995133054804	3.4641749632330824e-6	4.361859753080755e-7	1.1670844577154663e-7	4.383262153406463e-8	2.005239232964944e-8
-0.20556601717798212	2.0867396689050047e-7	1.022147050428109e-6	0.00001999470203290533	0.00008679540479207016	0.05946443519682709	3.502582310291209e-6	4.403676037439304e-7	1.1776220716125238e-7	4.4215279163227076e-8	2.0223676354425828e-8
-0.2054660171779821	2.0995494258949047e-7	1.0275743430973297e-6	0.00002003126820080914	0.0000876845446708692	0.05076137153416565	3.541433474258688e-6	4.4459033133245865e-7	1.1882567705128912e-7	4.460133839869988e-8	2.039644848249678e-8
-0.2053660171779821	2.1124400441169613e-7	1.0330322708536056e-6	0.000020068117330933843	0.00008858423156030212	0.043819548998712626	3.5807339033655215e-6	4.488545833394931e-7	1.1989894959973877e-7	4.499083110139119e-8	2.0570722349666917e-8
-0.2052660171779821	2.1254120944072367e-7	1.0385210371359599e-6	0.000020105250288185513	0.00008949461101628215	0.03820848438640893	3.6204891173944426e-6	4.5316078970803174e-7	1.2098211993650213e-7	4.538378945030861e-8	2.0746511725112388e-8
-0.2051660171779821	2.1384661520776453e-7	1.0440408468959366e-6	0.000020142667950081572	0.00009041583090574892	0.03361679859970046	3.6607047086882576e-6	4.5750938511306346e-7	1.2207528417400877e-7	4.578024594595444e-8	2.0923830512777905e-8
-0.20506601717798212	2.1516027969546223e-7	1.0495919066101987e-6	0.00002018037120677037	0.00009134804144849109	0.029816470155988224	3.701386343172734e-6	4.619008090171141e-7	1.2317853941805564e-7	4.618023341376344e-8	2.1102692752789803e-8
-0.2049660171779821	2.1648226134183114e-7	1.0551744242932335e-6	0.00002021836096105139	0.0000922913952598214	0.026638325601076637	3.742539761394709e-6	4.663355057264651e-7	1.2429198377877049e-7	4.658378500757713e-8	2.1283112622884626e-8
-0.2048660171779821	2.178126190441944e-7	1.0607886095101611e-6	0.000020256638128396218	0.00009324604739412333	0.023955206011699825	3.7841707795759702e-6	4.7081392444807753e-7	1.254157163817047e-7	4.6990934213157574e-8	2.146510443985398e-8
-0.2047660171779821	2.191514121631799e-7	1.0664346733896933e-6	0.000020295203636972412	0.00009421215538929815	0.021670319630859372	3.826285290683274e-6	4.753365193472602e-7	1.2654983737906238e-7	4.7401714851746115e-8	2.164868266100645e-8
-0.2046660171779821	2.2049870052673503e-7	1.072112828637181e-6	0.00002033405842766627	0.00009518987931211878	0.019709100078753143	3.86888926551429e-6	4.799037496060155e-7	1.276944479610553e-7	4.7816161083656314e-8	2.1833861885644343e-8
-0.20456601717798212	2.2185454443418778e-7	1.0778232895477584e-6	0.000020373203454108534	0.00009617938180452302	0.018013449166311275	3.911988753800216e-6	4.845160794821446e-7	1.28849650367393e-7	4.8234307411912244e-8	2.2020656856558394e-8
-0.2044660171779821	2.232190046603496e-7	1.0835662720196937e-6	0.00002041263968270063	0.00009718082813086496	0.01653761693868165	3.955589885325112e-6	4.891739783690978e-7	1.3001554789891378e-7	4.865618868592808e-8	2.220908246153858e-8
-0.2043660171779821	2.2459214245965465e-7	1.0893419935677675e-6	0.000020452368092642206	0.00009819438622614277	0.015245217972661703	3.999698871062202e-6	4.938779208565646e-7	1.3119224492934794e-7	4.908184010522827e-8	2.2399153734902306e-8
-0.2042660171779821	2.259740195703328e-7	1.09515067333682e-6	0.00002049238967595978	0.00009922022674523082	0.014107045260509739	4.0443220043276105e-6	4.986283867918328e-7	1.3237984691722344e-7	4.951129722321246e-8	2.2590885859040036e-8
-0.2041660171779821	2.2736469821863322e-7	1.1009925321154478e-6	0.000020532705437536835	0.00010025852311313673	0.013099450422195529	4.0894656619515266e-6	5.034258613419301e-7	1.3357846041791145e-7	4.994459595096348e-8	2.2784294165978272e-8
-0.20406601717798212	2.287642411230799e-7	1.1068677923497587e-6	0.000020573316395144636	0.00010130945157630473	0.012203130619221798	4.1351363054672635e-6	5.082708350565184e-7	1.3478819309581453e-7	5.0381772561096516e-8	2.2979394138959242e-8
-0.2039660171779821	2.3017271149877007e-7	1.1127766781573157e-6	0.0000206142235794746	0.00010237319125499852	0.011402210765075065	4.181340482318672e-6	5.131638039316289e-7	1.3600915373670173e-7	5.0822863691657026e-8	2.3176201414040527e-8
-0.2038660171779821	2.3159017306171351e-7	1.1187194153411709e-6	0.00002065542803417189	0.0001034499241967759	0.010683542424333876	4.228084827085676e-6	5.181052694741501e-7	1.372414522601859e-7	5.1267906350059556e-8	2.337473178171043e-8
-0.2037660171779821	2.3301669003321903e-7	1.1246962314040737e-6	0.000020696930815869928	0.00010453983543109608	0.010036163335601348	4.275376062728952e-6	5.230957387671802e-7	1.384851997323566e-7	5.171693791707513e-8	2.3575001188523774e-8
-0.2036660171779821	2.344523271443169e-7	1.1307073555627546e-6	0.00002073873299422638	0.00010564311302507081	0.00945087715372199	4.32322100185337e-6	5.281357245361703e-7	1.3974050837855604e-7	5.216999615086252e-8	2.3777025738755e-8
-0.20356601717798212	2.3589714964021365e-7	1.1367530187623613e-6	0.000020780835651959594	0.00010675994814039726	0.008919923999853292	4.371626547990877e-6	5.332257452159096e-7	1.4100749159630748e-7	5.2627119191046316e-8	2.3980821696069657e-8
-0.2034660171779821	2.3735122328482227e-7	1.1428334536910885e-6	0.000020823239884887555	0.00010789053509150084	0.008436720203836475	4.420599696903406e-6	5.383663250183954e-7	1.4228626396840846e-7	5.3088345562845234e-8	2.4186405485217046e-8
-0.2033660171779821	2.3881461436529165e-7	1.148948894794808e-6	0.000020865946801966284	0.00010903507140490212	0.007995651206519391	4.47014753790515e-6	5.435579940014943e-7	1.435769412761625e-7	5.355371418124181e-8	2.4393793693738903e-8
-0.2032660171779821	2.4028738969661964e-7	1.155099578291995e-6	0.0000209089575253311	0.00011019375787986316	0.00759190562636131	4.520277255206003e-6	5.488012881385577e-7	1.4487964051278647e-7	5.402326435520845e-8	2.460300307370092e-8
-0.2031660171779821	2.4176961662628347e-7	1.1612857421886676e-6	0.00002095227319033777	0.00011136679865031346	0.007221341439855749	4.5709961292749365e-6	5.540967493888461e-7	1.4619447989696547e-7	5.4497035791975617e-8	2.4814050543440896e-8
-0.20306601717798212	2.4326136303892894e-7	1.1675076262935335e-6	0.00002099589494560547	0.00011255440124811195	0.006880377392977184	4.622311538224992e-6	5.594449257689024e-7	1.47521578886576e-7	5.497506860135385e-8	2.5026953189339003e-8
-0.2029660171779821	2.4476269736109837e-7	1.1737654722332602e-6	0.000021039823953060823	0.00011375677666766238	0.006565904369645609	4.674230959219308e-6	5.648463714248105e-7	1.4886105819257434e-7	5.545740330010338e-8	2.5241728267607637e-8
-0.2028660171779821	2.462736885660092e-7	1.1800595234678779e-6	0.000021084061387982934	0.00011497413943191723	0.006275212646727782	4.726761969899048e-6	5.703016467053714e-7	1.5021303979304585e-7	5.594408081635717e-8	2.5458393206101408e-8
-0.2027660171779821	2.4779440617837314e-7	1.1863900253063302e-6	0.000021128608439049565	0.00011620670765980611	0.0060059318723595	4.77991224983327e-6	5.758113182362181e-7	1.5157764694742437e-7	5.643514249409145e-8	2.5676965606147416e-8
-0.2026660171779821	2.4932492027926286e-7	1.1927572249221814e-6	0.000021173466308384808	0.00011745470313512343	0.005755981293283219	4.833689581991487e-6	5.8137595899488e-7	1.5295500421088857e-7	5.693063009765341e-8	2.589746324439756e-8
-0.20256601717798212	2.508653015110285e-7	1.1991613713694352e-6	0.000021218636211607176	0.00011871835137690623	0.005523528283659089	4.888101854238795e-6	5.869961483867843e-7	1.5434523744892202e-7	5.743058581633634e-8	2.6119904074701266e-8
-0.2024660171779821	2.5241562108226646e-7	1.2056027155985962e-6	0.000021264119377880277	0.00011999788171134584	0.0053069536332754075	4.943157060854563e-6	5.926724723222771e-7	1.5574847385205656e-7	5.7935052269013785e-8	2.6344306230000407e-8
-0.2023660171779821	2.539759507728237e-7	1.2120815104727416e-6	0.000021309917049962822	0.00012129352734526098	0.00510482236717582	4.9988633040742835e-6	5.984055232945596e-7	1.5716484195078379e-7	5.84440725088214e-8	2.6570688024244505e-8
-0.2022660171779821	2.555463629388563e-7	1.2185980107838348e-6	0.000021356030484261037	0.00012260552544117703	0.00491585911350955	5.0552287956557905e-6	6.04195900458684e-7	1.5859447163065471e-7	5.895769002789926e-8	2.67990679543294e-8
-0.2021660171779821	2.5712693051794287e-7	1.2251524732692015e-6	0.000021402460950882027	0.00012393411719405405	0.004738927228305884	5.112261858469682e-6	6.100442097115215e-7	1.600374941475565e-7	5.947594876218607e-8	2.702946470205747e-8
-0.20206601717798212	2.5871772703424347e-7	1.2317451566281218e-6	0.000021449209733688327	0.00012527954790969432	0.004573011037141996	5.169970928114746e-6	6.159510637727867e-7	1.6149404214317768e-7	5.999889309627185e-8	2.726189713612076e-8
-0.2019660171779821	2.603188266037005e-7	1.238376321538542e-6	0.0000214962781303523	0.00012664206708487427	0.004417200673553351	5.228364554558121e-6	6.219170822670555e-7	1.629642496606471e-7	6.052656786830244e-8	2.7496384314105615e-8
-0.2018660171779821	2.6193030393930713e-7	1.2450462306740624e-6	0.00002154366745241473	0.0001280219284892536	0.004270679089530472	5.287451403801853e-6	6.279428918069006e-7	1.6444825216038654e-7	6.10590183749508e-8	2.773294548452296e-8
-0.2017660171779821	2.635522343564112e-7	1.2517551487209686e-6	0.000021591379025340973	0.00012941939024908763	0.004132710889889321	5.347240259574783e-6	6.340291260770294e-7	1.659461865361256e-7	6.159629037643577e-8	2.7971600088859254e-8
-0.2016660171779821	2.651846937780782e-7	1.2585033423954597e-6	0.000021639414188580996	0.00013083471493280157	0.004002632703783077	5.407740025051407e-6	6.40176425919555e-7	1.674581911311335e-7	6.213843010160812e-8	2.8212367763652297e-8
-0.20156601717798212	2.668277587405091e-7	1.2652910804611013e-6	0.000021687774295629523	0.00013226816963846986	0.003879844856296349	5.468959724597579e-6	6.463854394203403e-7	1.6898440575463723e-7	6.268548425309195e-8	2.845526834259192e-8
-0.2014660171779821	2.684815063985055e-7	1.272118633746317e-6	0.00002173646071408684	0.00013372002608324124	0.003763804143368005	5.530908505543484e-6	6.526568219964485e-7	1.7052497169843573e-7	6.32375000124884e-8	2.8700321858642737e-8
-0.2013660171779821	2.701460145309844e-7	1.2789862751621624e-6	0.000021785474825721784	0.00013519056069476765	0.0036540175461361236	5.593595639984601e-6	6.589912364847397e-7	1.720800317537228e-7	6.379452504563769e-8	2.8947548546192987e-8
-0.2012660171779821	2.71821361546568e-7	1.2858942797202206e-6	0.000021834818026535634	0.00013668005470468593	0.0035500367476654815	5.657030526611106e-6	6.653893532316108e-7	1.7364973022811158e-7	6.435660750794938e-8	2.9196968843228723e-8
-0.2011660171779821	2.735076264891915e-7	1.2928429245506324e-6	0.000021884491726826347	0.00013818879424419174	0.003451453337092689	5.721222692565751e-6	6.718518501838592e-7	1.7523421296286152e-7	6.492379604978657e-8	2.9448603393530475e-8
-0.20106601717798211	2.7520488904380667e-7	1.299832488920383e-6	0.0000219344973512553	0.00013971707044178078	0.003357894604414037	5.786181795331535e-6	6.783794129807841e-7	1.768336273503236e-7	6.549613982192258e-8	2.9702473048899188e-8
-0.2009660171779821	2.769132295421126e-7	1.306863254251667e-6	0.00002198483633891427	0.00014126517952318997	0.003269019844198581	5.851917624648755e-6	6.84972735047421e-7	1.7844812235158924e-7	6.607368848105548e-8	2.9958598871404733e-8
-0.2008660171779821	2.786327289683501e-7	1.3139355041404985e-6	0.00002203551014339375	0.00014283342291360236	0.0031845170990043763	5.918440104462422e-6	6.916325176889998e-7	1.800778485143542e-7	6.665649219539051e-8	3.021700213566166e-8
-0.2007660171779821	2.8036346896515755e-7	1.3210495243754512e-6	0.00002208652023285262	0.00014442210734218831	0.003104100283688712	5.985759294900778e-6	6.983594701866534e-7	1.8172295799101033e-7	6.724460165028814e-8	3.047770433113205e-8
-0.2006660171779821	2.8210553183948585e-7	1.328205602956629e-6	0.000022137868090089295	0.00014603154494901224	0.003027506640504727	6.053885394284893e-6	7.051543098943406e-7	1.8338360455694747e-7	6.783806805397957e-8	3.0740727164454186e-8
-0.20056601717798211	2.8385900056856496e-7	1.3354040301147642e-6	0.000022189555212613325	0.00014766205339439544	0.002954494482171112	6.122828741170258e-6	7.120177623370361e-7	1.8505994362908292e-7	6.843694314334918e-8	3.1006092561799164e-8
-0.2004660171779821	2.8562395880591934e-7	1.3426450983304934e-6	0.000022241583112718483	0.00014931395597077326	0.002884841186236331	6.19259981642051e-6	7.189505613101728e-7	1.867521322846102e-7	6.90412791897832e-8	3.127382267125255e-8
-0.2003660171779821	2.874004908874774e-7	1.3499291023539078e-6	0.000022293953317557834	0.00015098758171713512	0.002818341409232299	6.263209245314739e-6	7.259534489804416e-7	1.8846032927999702e-7	6.965112900509441e-8	3.154393986522854e-8
-0.2002660171779821	2.891886818376982e-7	1.3572563392241396e-6	0.000022346667369218426	0.00015268326553608908	0.002754805493487852	6.334667799687603e-6	7.330271759878187e-7	1.901846950701876e-7	7.026654594750925e-8	3.181646674290667e-8
-0.2001660171779821	2.9098861737579236e-7	1.3646271082892983e-6	0.000022399726824798915	0.0001544013483136398	0.00269405804318366	6.406986400104118e-6	7.4017250154899e-7	1.9192539182806188e-7	7.088758392773092e-8	3.209142613270086e-8
-0.20006601717798211	2.92800383921976e-7	1.3720417112264595e-6	0.000022453133256486737	0.00015614217704173518	0.0026359366493848733	6.4801761180687725e-6	7.473901935620813e-7	1.9368258346412246e-7	7.151429741507267e-8	3.2368841094756017e-8
-0.1999660171779821	2.946240686038314e-7	1.379500452061968e-6	0.000022506888251638706	0.00015790610494367037	0.002580290746478669	6.554248178270336e-6	7.546810287128068e-7	1.9545643564643592e-7	7.214674144366842e-8	3.2648734923474254e-8
-0.1998660171779821	2.964597592626566e-7	1.3870036371917833e-6	0.00002256099341285957	0.0001596934916023922	0.002526980584742454	6.629213960861779e-6	7.620457925819086e-7	1.972471158207912e-7	7.278497161874633e-8	3.2931131150068534e-8
-0.1997660171779821	2.9830754445996056e-7	1.3945515754021905e-6	0.00002261545035808533	0.00016150470309182928	0.0024758763057386468	6.705085003777719e-6	7.694852797541184e-7	1.990547932311395e-7	7.34290441229915e-8	3.321605354515002e-8
-0.1996660171779821	3.0016751348396863e-7	1.402144577890589e-6	0.000022670260720665504	0.00016334011211127726	0.0024268571089229953	6.781873005088243e-6	7.770002939284629e-7	2.0087963894026453e-7	7.407901572297388e-8	3.350352612134252e-8
-0.1995660171779821	3.020397563562072e-7	1.4097829582865263e-6	0.000022725426149447012	0.00016520009812294892	0.002379810499309192	6.859589825390742e-6	7.845916480300393e-7	2.0272182585071104e-7	7.473494377565755e-8	3.379357313592885e-8
-0.1994660171779821	3.039243638381589e-7	1.4174670326729245e-6	0.000022780948308860127	0.0001670850474927677	0.0023346316072891263	6.938247490240237e-6	7.92260164323258e-7	2.0458152872597487e-7	7.539688623498709e-8	3.408621909352822e-8
-0.1993660171779821	3.058214274379709e-7	1.4251971196074943e-6	0.000022836828879004465	0.000168995353634478	0.0022912225727927025	7.017858192618472e-6	8.000066745265515e-7	2.0645892421194471e-7	7.606490165854969e-8	3.4381488748804103e-8
-0.1992660171779821	3.0773103941725354e-7	1.432973540144424e-6	0.000022893069555737674	0.00017093141715718977	0.0022494919869122756	7.098434295443483e-6	8.078320199286432e-7	2.0835419085862802e-7	7.67390492143251e-8	3.4679407109206757e-8
-0.1991660171779821	3.0965329279791827e-7	1.4407966178561866e-6	0.000022949672050763906	0.0001728936460164047	0.0022093543849327595	7.1799883341186576e-6	8.157370515062673e-7	2.102675091421208e-7	7.741938868750585e-8	3.497999943774402e-8
-0.1990660171779821	3.115882813691015e-7	1.4486666788555903e-6	0.000023006638091724366	0.00017488245566865912	0.0021707297854185645	7.26253301912369e-6	8.237226300434976e-7	2.1219906148686696e-7	7.810598048740636e-8	3.5283291255787555e-8
-0.1989660171779821	3.1353609969416274e-7	1.4565840518180867e-6	0.000023063969422289218	0.00017689826922985785	0.002133543270627276	7.3460812386470465e-6	8.317896262526196e-7	2.1414903228818504e-7	7.879888565445401e-8	3.558930834591162e-8
-0.1988660171779821	3.154968431177238e-7	1.4645490680042204e-6	0.000023121667802250165	0.00017894151763739877	0.0020977246040600342	7.430646061261041e-6	8.399389208965879e-7	2.1611760793507208e-7	7.949816586726063e-8	3.5898076754763914e-8
-0.1987660171779821	3.174706077728122e-7	1.4725620612823601e-6	0.00002317973500761512	0.00018101263981620466	0.0020632078814311417	7.51624073864041e-6	8.481714049131412e-7	2.1810497683329907e-7	8.020388344978418e-8	3.620962279597285e-8
-0.1986660171779821	3.1945749058806044e-7	1.480623368151588e-6	0.000023238172830703423	0.00018311208284874602	0.0020299312117530986	7.6028787083247464e-6	8.564879795404925e-7	2.2011132942878296e-7	8.091610137857152e-8	3.65239730530868e-8
-0.1985660171779821	3.214575892949708e-7	1.4887333277648863e-6	0.000023296983080242685	0.0001852403021491847	0.00199783642559733	7.690573596525945e-6	8.648895564447378e-7	2.221368582312546e-7	8.163488329009241e-8	3.684115438254888e-8
-0.1984660171779821	3.234710024352712e-7	1.4968922819524725e-6	0.00002335616758146702	0.00018739776164173634	0.0019668688079092	7.779339220981204e-6	8.733770578489111e-7	2.2418175783821621e-7	8.236029348815976e-8	3.71611939167084e-8
-0.1983660171779821	3.2549782936831715e-7	1.5051005752453934e-6	0.00002341572817621618	0.0001895849339433672	0.0019369768530384658	7.869189593852332e-6	8.819514166637501e-7	2.2624622495920064e-7	8.309239695143825e-8	3.7484119066864326e-8
-0.1982660171779821	3.27538170278608e-7	1.5133585548993982e-6	0.000023475666723037112	0.0001918023005509597	0.0019081120398934226	7.96013892467272e-6	8.906135766202403e-7	2.2833045844033423e-7	8.383125934104774e-8	3.780995752634989e-8
-0.1981660171779821	3.2959212618333113e-7	1.5216665709189154e-6	0.00002353598509728484	0.0001940503520330394	0.0018802286253467976	8.052201623341678e-6	8.993644924038263e-7	2.3043465928919337e-7	8.457694700825288e-8	3.8138737273648447e-8
-0.1980660171779821	3.3165979894002986e-7	1.5300249760814157e-6	0.000023596685191226734	0.00019632958822622565	0.0018532834542154054	8.14539230316845e-6	9.082051297905087e-7	2.3255903069998884e-7	8.53295270022509e-8	3.8470486575550526e-8
-0.1979660171779821	3.3374129125429824e-7	1.538434125961892e-6	0.00002365776891414697	0.00019864051843650142	0.0018272357843069304	8.239725783965442e-6	9.171364657846585e-7	2.3470377807905054e-7	8.608906707805005e-8	3.880523399034634e-8
-0.1978660171779821	3.358367066876054e-7	1.5468943789576227e-6	0.000023719238192452478	0.0002009836616454598	0.001802047125180591	8.335217095192196e-6	9.261594887587168e-7	2.3686910907063193e-7	8.685563570444458e-8	3.914300837105621e-8
-0.1977660171779821	3.3794614966516183e-7	1.5554060963132409e-6	0.000023781094969780935	0.00020335954672166248	0.0017776810894030023	8.431881479151257e-6	9.352751985947472e-7	2.3905523358305014e-7	8.76293020720889e-8	3.948383886870119e-8
-0.1976660171779821	3.400697254838741e-7	1.56396964214591e-6	0.000023843341207108986	0.00020576871263723026	0.001754103255201735	8.529734394235919e-6	9.444846068278433e-7	2.412623638151315e-7	8.841013610166407e-8	3.982775493560956e-8
-0.1975660171779821	3.4220754032038483e-7	1.5725853834708559e-6	0.000023905978882862666	0.00020821170868984685	0.0017312810395267784	8.628791518231686e-6	9.537887367914825e-7	2.4349071428300394e-7	8.919820845214784e-8	4.017478632876621e-8
-0.1974660171779821	3.443597012391953e-7	1.5812536902270935e-6	0.000023969009993028778	0.00021068909473029705	0.0017091835806250619	8.729068751672011e-6	9.631886237647861e-7	2.4574050184721717e-7	8.999359052918416e-8	4.0524963113198885e-8
-0.1973660171779821	3.465263162008611e-7	1.5899749353034672e-6	0.000024032436551268275	0.00021320144139571717	0.001687781629320049	8.830582221249196e-6	9.726853151217826e-7	2.4801194574021275e-7	9.079635449355425e-8	4.087831566540739e-8
-0.1972660171779821	3.487074940702815e-7	1.5987494945648577e-6	0.000024096260589030288	0.00021574933034870227	0.0016670474482639714	8.93334828328171e-6	9.8227987048264e-7	2.503052675941245e-7	9.160657326975128e-8	4.123487467683249e-8
-0.1971660171779821	3.509033446250529e-7	1.6075777468787112e-6	0.000024160484155667874	0.00021833335452244205	0.0016469547184998208	9.037383527238322e-6	9.919733618669037e-7	2.5262069146893783e-7	9.242432055465646e-8	4.159467115736543e-8
-0.1970660171779821	3.5311397856394754e-7	1.6164600741418286e-6	0.00002422510931855545	0.00022095411837206786	0.0016274784527310787	9.142704779321236e-6	1.001766873848848e-6	2.5495844388100095e-7	9.324967082632736e-8	4.195773643890253e-8
-0.19696601717798212	3.5533950751541935e-7	1.6253968613073602e-6	0.000024290138163207115	0.00022361223813236136	0.0016085949147528423	9.249329106107723e-6	1.0116615037148355e-6	2.57318753831895e-7	9.408269935288546e-8	4.2324102178938346e-8
-0.1968660171779821	3.575800440462584e-7	1.634388496412121e-6	0.00002435557279339668	0.0002263083420820348	0.0015902815445476212	9.357273818252611e-6	1.0216583616228309e-6	2.597018528376643e-7	9.492348220151966e-8	4.269380036420471e-8
-0.1967660171779821	3.5983570167028856e-7	1.643435370604199e-6	0.00002442141533127996	0.00022904307081475595	0.0015725168885935708	9.466556474252143e-6	1.0317585707640661e-6	2.621079749584248e-7	9.577209624759446e-8	4.306686331435389e-8
-0.1966660171779821	3.621065948571658e-7	1.6525378781707197e-6	0.000024487667917516303	0.0002318170775171045	0.0015552805349734252	9.577194884269963e-6	1.041963267526816e-6	2.645373568283239e-7	9.662861918387158e-8	4.344332368568241e-8
-0.1965660171779821	3.6439283904128076e-7	1.6616964165660065e-6	0.000024554332711394275	0.00023463102825368518	0.0015385530529086807	9.689207114027267e-6	1.0522736016624405e-6	2.669902376859102e-7	9.749312952984411e-8	4.382321447490414e-8
-0.19646601717798212	3.666945506307344e-7	1.670911386439996e-6	0.00002462141189095715	0.00023748560225958116	0.001522315936376248	9.802611488757543e-6	1.062690736453658e-6	2.69466859404864e-7	9.836570664118829e-8	4.420656902296552e-8
-0.1963660171779821	3.6901184701640483e-7	1.6801831916668387e-6	0.000024688907653129876	0.00024038149224036144	0.0015065515514945949	9.917426597226967e-6	1.0732158488850173e-6	2.719674665251125e-7	9.924643071932354e-8	4.4593421018908296e-8
-0.1962660171779821	3.713448465811271e-7	1.6895122393739027e-6	0.00002475682221384854	0.0002433194046798823	0.001491243087393021	0.000010033671295822197	1.0838501298157526e-6	2.744923062843639e-7	1.0013538282109805e-7	4.4983804503777674e-8
-0.1961660171779821	3.7369366870894463e-7	1.6988989399710322e-6	0.00002482515780819084	0.00024630006015609215	0.0014763745103022123	0.000010151364712706633	1.094594784154933e-6	2.77041628650017e-7	1.0103264486858895e-7	4.537775387458003e-8
-0.1960660171779821	3.760584337944646e-7	1.7083437071800155e-6	0.000024893916690507407	0.0002493241936650762	0.0014619305206260106	0.000010270526252045801	1.105451031038951e-6	2.7961568635148784e-7	1.0193829965902321e-7	4.5775303888284575e-8
-0.19596601717798212	3.7843926325230546e-7	1.7178469580644719e-6	0.000024963101134555796	0.00025239255495359284	0.0014478965127744557	0.000010391175598303945	1.1164201040114914e-6	2.8221473491293884e-7	1.0285243087482261e-7	4.6176489665877504e-8
-0.1958660171779821	3.8083627952664804e-7	1.7274091130599283e-6	0.000025032713433635062	0.000255505908860336	0.0014342585375562386	0.000010513332720612174	1.1275032512058098e-6	2.848390326864279e-7	1.0377512309376792e-7	4.658134669646126e-8
-0.19576601717798212	3.832496061008808e-7	1.7370305960042596e-6	0.000025102755900722852	0.0002586650356662086	0.0014210032669452607	0.000010637017877210773	1.1387017355296243e-6	2.874888408854826e-7	1.0470646179929615e-7	4.69899108414069e-8
-0.1956660171779821	3.8567936750733407e-7	1.74671183416838e-6	0.00002517323086861281	0.00026187073145383835	0.0014081179610507565	0.000010762251619965308	1.1500168348523884e-6	2.901644236190904e-7	1.0564653339091521e-7	4.7402218338553715e-8
-0.1955660171779821	3.881256893371495e-7	1.75645325828736e-6	0.00002524414069005555	0.00026512380847665474	0.001395590437134622	0.000010889054798959909	1.161449842195222e-6	2.9286604792614213e-7	1.065954251947593e-7	4.781830580646438e-8
-0.19546601717798212	3.905886982501942e-7	1.7662553025916222e-6	0.000025315487737898488	0.00026842509553775786	0.0013834090405312547	0.000011017448567166557	1.1730020659232964e-6	2.955939838102844e-7	1.0755322547425923e-7	4.8238210248724395e-8
-0.1953660171779821	3.930685219851237e-7	1.7761184048387008e-6	0.00002538727440522956	0.00027177543837893285	0.0013715626173374696	0.00001114745438519446	1.1846748299409227e-6	2.983485042752383e-7	1.0852002344095921e-7	4.866196905830104e-8
-0.19526601717798212	3.9556528936953564e-7	1.786043006345144e-6	0.00002545950310552157	0.0002751757000800676	0.0013600404887497526	0.000011279094026118936	1.1964694738892703e-6	3.011298853605697e-7	1.0949590926545707e-7	4.908962002195058e-8
-0.1951660171779821	3.980791303302219e-7	1.796029552018827e-6	0.000025532176272778613	0.00027862676146932393	0.0013488324269358392	0.000011412389580392707	1.2083873533467883e-6	3.0393840617790614e-7	1.1048097408848923e-7	4.9521201324682054e-8
-0.1950660171779821	4.006101759035307e-7	1.8060784903915703e-6	0.000025605296361683654	0.000282129521544353	0.0013379286323363887	0.000011547363460839657	1.2204298400323368e-6	3.067743489476211e-7	1.1147531003214573e-7	4.995675155427431e-8
-0.19496601717798212	4.0315855824583244e-7	1.8161902736520051e-6	0.000025678865847747924	0.00028568489790491575	0.001327319712300175	0.000011684038407733755	1.2325983220110884e-6	3.0963799903598895e-7	1.124790102112265e-7	5.039630970584621e-8
-0.1948660171779821	4.0572441064410473e-7	1.826365357678915e-6	0.000025752887227462092	0.0002892938271972572	0.00131699666096388	0.00001182243749396428	1.244894203903279e-6	3.125296449928142e-7	1.134921687447404e-7	5.083991518648555e-8
-0.19476601717798211	4.083078675266074e-7	1.836604202074757e-6	0.00002582736301844937	0.0002929572655705732	0.0013069508402938153	0.000011962584130288781	1.2573189070957735e-6	3.1544957858954455e-7	1.145148807675456e-7	5.128760781993389e-8
-0.1946660171779821	4.10909064473691e-7	1.8469072701996558e-6	0.000025902295759619683	0.0002966761891459644	0.001297173962213277	0.000012104502070675526	1.2698738699565364e-6	3.183980948578739e-7	1.15547242442137e-7	5.17394278513267e-8
-0.1945660171779821	4.135281382287069e-7	1.8572750292056464e-6	0.0000259776880113263	0.0003004515944982457	0.0012876580717448918	0.000012248215417737137	1.2825605480520659e-6	3.213754921288375e-7	1.1658935097057651e-7	5.219541595199382e-8
-0.19446601717798212	4.161652267090154e-7	1.8677079500712854e-6	0.000026053542355523623	0.0003042844991510231	0.001278395531102209	0.000012393748628257025	1.2953804143677641e-6	3.2438207207242047e-7	1.1764130460657732e-7	5.265561322431749e-8
-0.1943660171779821	4.1882046901713923e-7	1.8782065076366046e-6	0.000026129861395926424	0.0003081759420854261	0.001269379004669836	0.000012541126518809925	1.3083349595313375e-6	3.2741813973764905e-7	1.1870320266773197e-7	5.3120061206649316e-8
-0.19426601717798211	4.2149400545200327e-7	1.8887711806384766e-6	0.000026206647758172292	0.0003121269842629626	0.0012606014448155664	0.000012690374271479455	1.3214256920393356e-6	3.3048400359324075e-7	1.1977514554790183e-7	5.3588801878289684e-8
-0.1941660171779821	4.2418597752031413e-7	1.8994024517462221e-6	0.00002628390408998412	0.00031613870916288276	0.001252056078482045	0.00001284151743967278	1.3346541384866816e-6	3.335799755687364e-7	1.2085723472975296e-7	5.406187766452586e-8
-0.1940660171779821	4.268965279480463e-7	1.9101008075976895e-6	0.00002636163306133551	0.00032021222333456374	0.001243736394509305	0.000012994581954035894	1.3480218437994869e-6	3.3670637109619125e-7	1.219495727974573e-7	5.453933144173343e-8
-0.19396601717798212	4.2962580069204103e-7	1.920866738835627e-6	0.00002643983736461723	0.00032434865696533296	0.0012356361316426703	0.00001314959412846974	1.361530371470942e-6	3.3986350915238583e-7	1.2305226344954144e-7	5.502120654253993e-8
-0.1938660171779821	4.323739409517535e-7	1.9317007401444676e-6	0.000026518519714806607	0.00032854916446427914	0.001227749267184051	0.00001330658066625094	1.3751813038006262e-6	3.4305171230160594e-7	1.2416541151191146e-7	5.5507546761053436e-8
-0.19376601717798211	4.3514109518108836e-7	1.942603310287421e-6	0.000026597682849637243	0.0003328149250624828	0.0012200700062471425	0.000013465568666256705	1.3889762421369264e-6	3.4627130673894245e-7	1.2528912295102625e-7	5.599839635815167e-8
-0.1936660171779821	4.3792741110038493e-7	1.9535749521440392e-6	0.000026677329529771633	0.0003371471434302705	0.0012125927715800902	0.000013626585629298175	1.4029168071229606e-6	3.49522622334184e-7	1.2642350488724652e-7	5.649380006684194e-8
-0.1935660171779821	4.407330377085132e-7	1.964616172748079e-6	0.000026757462538975984	0.0003415470503119684	0.001205312193921427	0.00001378965946456291	1.417004638945812e-6	3.528059926762623e-7	1.2756866560834893e-7	5.699380309768238e-8
-0.19346601717798212	4.435581252951017e-7	1.9757274833257615e-6	0.0000268380846842951	0.0003460159031787513	0.00119822310285747	0.000013954818496168288	1.4312413975892553e-6	3.56121755118275e-7	1.2872471458320456e-7	5.7498451144271864e-8
-0.1933660171779821	4.464028254529017e-7	1.9869093993344856e-6	0.00002691919879623168	0.0003505549869001719	0.001191320518151566	0.000014122091469829516	1.445628763089961e-6	3.5947025082309647e-7	1.2989176247564084e-7	5.800779038881027e-8
-0.19326601717798209	4.49267291090258e-7	1.9981624405018174e-6	0.000027000807728925177	0.00035516561443493545	0.0011845996415173845	0.000014291507559641744	1.4601684357972394e-6	3.6285182480957376e-7	1.3106992115846433e-7	5.852186750772167e-8
-0.1931660171779821	4.5215167644373735e-7	2.0094871308649973e-6	0.00002708291436033448	0.00035984912754160876	0.001178055848810361	0.000014463096374981819	1.4748621366364279e-6	3.6626682599934253e-7	1.322593037276747e-7	5.9040729677353734e-8
-0.1930660171779821	4.5505613709087585e-7	2.020883998810787e-6	0.000027165521592421237	0.00036460689750984	0.001171684682613241	0.000014636887967528534	1.4897116073759217e-6	3.697156072642279e-7	1.33460024516847e-7	5.956442457974289e-8
-0.19296601717798212	4.579808299630599e-7	2.0323535771157037e-6	0.000027248632351335822	0.0003694403259128072	0.0011654818451928334	0.000014812912838405806	1.5047186108978822e-6	3.7319852547427776e-7	1.3467219911169973e-7	6.009300040845336e-8
-0.1928660171779821	4.60925913358549e-7	2.0438964029867535e-6	0.000027332249587605454	0.0003743508453815861	0.0011594431918070893	0.000014991201945450631	1.5198849314727847e-6	3.7671594154642783e-7	1.358959443648507e-7	6.062650587449026e-8
-0.19276601717798209	4.638915469556214e-7	2.055513018102397e-6	0.000027416376276322732	0.0003793399204021086	0.0011535647243424063	0.00001517178671060674	1.5352123750376547e-6	3.802682204937702e-7	1.371313784107483e-7	6.116499021227865e-8
-0.1926660171779821	4.668778918258872e-7	2.0672039686542134e-6	0.000027501015417339324	0.0003844090481355564	0.0011478425852629042	0.000015354699027449473	1.5507027694783862e-6	3.8385573147551945e-7	1.3837862068080863e-7	6.170850318572844e-8
-0.1925660171779821	4.698851104477121e-7	2.078969805388725e-6	0.000027586170035458386	0.0003895597592628545	0.001142273051853953	0.000015539971268840625	1.5663579649158179e-6	3.87478847847583e-7	1.3963779191873162e-7	6.225709509436552e-8
-0.19246601717798212	4.729133667197924e-7	2.0908110836497815e-6	0.00002767184318063113	0.0003947936188541456	0.001136852530743885	0.000015727636294718287	1.5821798339958904e-6	3.9113794721381373e-7	1.4090901419601463e-7	6.281081677954321e-8
-0.1923660171779821	4.7596282597488967e-7	2.102728363421395e-6	0.000027758037928154653	0.00040011222726404015	0.001131577552688552	0.00001591772746002347	1.5981702721838444e-6	3.9483341147793875e-7	1.4219241092766528e-7	6.336971963073103e-8
-0.19226601717798208	4.790336549936803e-7	2.114722209370892e-6	0.00002784475737887191	0.0004055172210535229	0.0011264447676042745	0.000016110278622765444	1.614331198062531e-6	3.9856562689615754e-7	1.4348810688811146e-7	6.393385559188007e-8
-0.1921660171779821	4.82126022018787e-7	2.1267931908926937e-6	0.000027932004659374486	0.000411010273939404	0.0011214509398358664	0.000016305324152229927	1.630664553634904e-6	4.0233498413043715e-7	1.4479622822731845e-7	6.450327716787096e-8
-0.1920660171779821	4.852400967689197e-7	2.138941882152348e-6	0.000028019782922206162	0.0004165930977722462	0.0011165929436469514	0.000016502898937331215	1.6471723046307649e-6	4.0614187830250876e-7	1.461169024871019e-7	6.507803743103943e-8
-0.19196601717798212	4.883760504532198e-7	2.151168862131187e-6	0.00002810809534607039	0.0004222674435437447	0.0011118677589208009	0.000016703038395112152	1.6638564408178063e-6	4.0998670904857316e-7	1.474502586176635e-7	6.565819002778607e-8
-0.1918660171779821	4.915340557856894e-7	2.163474714671324e-6	0.000028196945136038378	0.000428035102424535	0.001107272467060418	0.000016905778479394017	1.6807189763170087e-6	4.138698805747214e-7	1.4879642699432064e-7	6.624378918526771e-8
-0.19176601717798208	4.947142869998223e-7	2.1758600285211117e-6	0.000028286335523759783	0.0004338979068334766	0.0011028042470774089	0.00001711115568957907	1.6977619499224352e-6	4.177918017130812e-7	1.5015553943445946e-7	6.683488971816956e-8
-0.1916660171779821	4.979169198634064e-7	2.1883253973812707e-6	0.00002837626976767728	0.0004398577315395568	0.0010984603718598419	0.00001731920707961098	1.7149874254257244e-6	4.2175288597873906e-7	1.5152772921471152e-7	6.743154703557193e-8
-0.1915660171779821	5.011421316934103e-7	2.2008714199511593e-6	0.000028466751153240108	0.00044591649479739547	0.0010942382046095459	0.000017529970267091228	1.7323974919448346e-6	4.2575355162735355e-7	1.5291313108833065e-7	6.803381714789059e-8
-0.19146601717798212	5.043901013711045e-7	2.2134986999757884e-6	0.000028557782993122987	0.000452076159517661	0.0010901351954404185	0.00001774348344256014	1.7499942642576938e-6	4.297942217135821e-7	1.543118813028093e-7	6.864175667391384e-8
-0.1913660171779821	5.076610093573074e-7	2.2262078462932808e-6	0.000028649368627446072	0.00045833873447352337	0.0010861488781292112	0.000017959785378942096	1.7677798831404794e-6	4.3387532415026205e-7	1.5572411761771744e-7	6.925542284792506e-8
-0.1912660171779821	5.109550377077936e-7	2.238999472882644e-6	0.00002874151142399637	0.00046470627554440544	0.00108227686701114	0.000018178915441158138	1.785756515710574e-6	4.379972917683601e-7	1.5714997932275987e-7	6.987487352691282e-8
-0.1911660171779821	5.142723700888804e-7	2.2518741989122873e-6	0.000028834214778453244	0.00047118088699838	0.0010785168540130105	0.000018400913595911826	1.8039263557745428e-6	4.421605623777422e-7	1.5858960725608302e-7	7.050016719787542e-8
-0.1910660171779821	5.176131917931759e-7	2.264832648788875e-6	0.00002892748211461516	0.0004777647228145181	0.0010748666058169175	0.00001862582042164838	1.8222916241808968e-6	4.4636557882872813e-7	1.6004314382279972e-7	7.113136298521648e-8
-0.19096601717798212	5.209776897554968e-7	2.2778754522067448e-6	0.000029021316884628867	0.00048445998804663254	0.001071323961147898	0.000018853677118693083	1.8408545691779537e-6	4.5061278907447875e-7	1.6151073301376464e-7	7.176852065823234e-8
-0.1908660171779821	5.243660525689421e-7	2.2910032441978534e-6	0.000029115722569221448	0.0004912689402298719	0.0010678868281795801	0.000019084525519570845	1.8596174667767214e-6	4.549026462342052e-7	1.6299252042458642e-7	7.241170063869644e-8
-0.1907660171779821	5.277784705011704e-7	2.3042166651821495e-6	0.00002921070267793412	0.0004981938908316527	0.0010645531820518517	0.000019318408099510386	1.8785826211189076e-6	4.5923560865720495e-7	1.6448865327488114e-7	7.306096400853777e-8
-0.1906660171779821	5.312151355108206e-7	2.3175163610186574e-6	0.00002930626074935954	0.0005052372067486076	0.0010613210624951018	0.00001955536798713849	1.8977523648502668e-6	4.6361213998778365e-7	1.6599928042778596e-7	7.371637251761815e-8
-0.1905660171779821	5.346762412641297e-7	2.330902983056853e-6	0.000029402400351380236	0.0005124013118510591	0.0010581885715558847	0.000019795448975365206	1.9171290594991225e-6	4.6803270923100195e-7	1.6752455240970862e-7	7.437798859160692e-8
-0.19046601717798212	5.381619831517306e-7	2.3443771881888034e-6	0.000029499125081411022	0.0005196886885768713	0.0010551538714190622	0.000020038695532466295	1.9367150958604066e-6	4.7249779081933905e-7	1.6906462143034746e-7	7.504587533995636e-8
-0.1903660171779821	5.416725583055944e-7	2.357939638901684e-6	0.000029596438566642176	0.0005271018795763395	0.001052215182321755	0.00002028515281336457	1.9565128943850457e-6	4.770078646802023e-7	1.7061964140296083e-7	7.57200965639769e-8
-0.1902660171779821	5.452081656162218e-7	2.371591003330937e-6	0.00002969434446428729	0.0005346434894100688	0.0010493707805548902	0.00002053486667111595	1.9765249055750334e-6	4.815634163043796e-7	1.7218976796490013e-7	7.640071676501827e-8
-0.1901660171779821	5.487690057499623e-7	2.385331955313944e-6	0.000029792846461831843	0.000542316186301712	0.0010466189965478937	0.000020787883668603097	1.996753610384067e-6	4.861649368153884e-7	1.7377515849841605e-7	7.708780115275098e-8
-0.1900660171779821	5.523552811665367e-7	2.399163174444307e-6	0.000029891948277285507	0.0005501227039475725	0.0010439582130328964	0.000021044251090440453	2.017201520623909e-6	4.908129230397442e-7	1.7537597215172292e-7	7.778141565355576e-8
-0.18996601717798212	5.559671961367648e-7	2.4130853461265745e-6	0.000029991653659435933	0.0005580658433851991	0.0010413868632845494	0.000021304016955095224	2.0378711793765677e-6	4.955078775781814e-7	1.7699236986034454e-7	7.848162691901679e-8
-0.1898660171779821	5.596049567604736e-7	2.427099161631791e-6	0.00003009196638810728	0.0005661484749231389	0.001038903429432022	0.00002156723002723001	2.0587651614124684e-6	5.002503088778431e-7	1.7862451436874175e-7	7.918850233453015e-8
-0.1897660171779821	5.632687709845855e-7	2.441205318153317e-6	0.000030192890274418942	0.0005743735401340518	0.0010365064408397445	0.000021833939830267768	2.0798860736144707e-6	5.05040731305403e-7	1.8027257025220683e-7	7.990211002801346e-8
-0.1896660171779821	5.669588486214343e-7	2.4554045188634547e-6	0.000030294429161048538	0.0005827440539136528	0.001034194472553867	0.00002210419665918737	2.10123655540809e-6	5.098796652212067e-7	1.8193670393905482e-7	8.062251887873253e-8
-0.1895660171779821	5.706754013672627e-7	2.469697472970645e-6	0.000030396586922497648	0.0005912631066078371	0.0010319661438113023	0.00002237805159355218	2.1228192791978635e-6	5.147676370543884e-7	1.8361708373310437e-7	8.134979852624069e-8
-0.18946601717798212	5.744186428209088e-7	2.4840848957771773e-6	0.000030499367465359675	0.0005999338662106304	0.001029820116608591	0.00002265555651077674	2.1446369508100076e-6	5.19705179379018e-7	1.8531387983644588e-7	8.208401937942998e-8
-0.1893660171779821	5.781887885027109e-7	2.498567508737549e-6	0.0000306027747285901	0.0006087595806355398	0.0010277550943278307	0.000022936764099635244	2.166692309941342e-6	5.246928309912294e-7	1.870272643725053e-7	8.282525262569971e-8
-0.1892660171779821	5.819860558736274e-7	2.513146039517479e-6	0.00003070681268378117	0.0006177435800631798	0.0010257698204171762	0.000023221727874018884	2.1889881306148634e-6	5.297311369874502e-7	1.8875741140941632e-7	8.35735702402427e-8
-0.1891660171779821	5.858106643545391e-7	2.527821222053529e-6	0.000030811485335438403	0.0006268892793680407	0.0010238630771234503	0.000023510502186945803	2.2115272216417895e-6	5.348206488436544e-7	1.9050449698370039e-7	8.432904499545333e-8
-0.1890660171779821	5.896628353457886e-7	2.5425937966133234e-6	0.00003091679672125951	0.0006362001806273524	0.0010220336842744551	0.00002380314224482672	2.2343124270902423e-6	5.399619244956815e-7	1.922686991242457e-7	8.509175047045024e-8
-0.18896601717798212	5.935427922469175e-7	2.5574645098564083e-6	0.0000310227509124172	0.0006456798757152899	0.001020280498109008	0.000024099704121994628	2.25734662676075e-6	5.4515552842064e-7	1.9405019787660508e-7	8.586176106072804e-8
-0.1888660171779821	5.974507604766111e-7	2.5724341148957916e-6	0.000031129352013844377	0.000655332048985767	0.0010186024101523608	0.000024400244775502046	2.28063273666867e-6	5.504020317194481e-7	1.9584917532762067e-7	8.663915198792952e-8
-0.1887660171779821	6.013869674928933e-7	2.587503371360116e-6	0.00003123660416452252	0.0006651604800472127	0.001016998346135282	0.000024704822060190833	2.304173709533498e-6	5.557020122004444e-7	1.9766581563035955e-7	8.742399930974494e-8
-0.1886660171779821	6.053516428135104e-7	2.6026730454565347e-6	0.00003134451153777335	0.0006751690466329823	0.0010154672649546612	0.000025013494744041534	2.327972535275401e-6	5.610560544641723e-7	1.995003050293886e-7	8.821637992994017e-8
-0.1885660171779821	6.093450180365556e-7	2.6179439100341005e-6	0.000031453078341552347	0.0006853617275710167	0.0010140081576740423	0.000025326322523804953	2.352032241518771e-6	5.664647499892847e-7	2.013528318863674e-7	8.901637160851197e-8
-0.18846601717798211	6.133673268613122e-7	2.6333167446480954e-6	0.00003156230881874741	0.000695742605856804	0.001012620046562298	0.00002564336604092626	2.3763558941033386e-6	5.71928697219643e-7	2.0322358670599876e-7	8.982405297197718e-8
-0.1883660171779821	6.174188051093248e-7	2.6487923356247353e-6	0.0000316722072474779	0.0007063158718335218	0.0010113019841687903	0.000025964686897761778	2.4009465976024616e-6	5.774485016525719e-7	2.051127621622969e-7	9.063950352379062e-8
-0.1882660171779821	6.214996907457152e-7	2.664371476126835e-6	0.00003178277794139968	0.0007170858264837835	0.0010100530524336064	0.000026290347674099695	2.4258074958491623e-6	5.830247759283501e-7	2.0702055312522665e-7	9.146280365490588e-8
-0.1881660171779821	6.256102239007353e-7	2.680054966220066e-6	0.000031894025250011713	0.0007280568848373017	0.001008872361831216	0.0000266204119439874	2.4509417724697603e-6	5.886581399208991e-7	2.0894715668767604e-7	9.22940346544658e-8
-0.1880660171779821	6.297506468914977e-7	2.6958436129397423e-6	0.000032005953558964716	0.0007392335794990786	0.001007759050546259	0.000026954944292870717	2.4763526514251233e-6	5.943492208296818e-7	2.1089277219278563e-7	9.313327872062954e-8
-0.18796601717798211	6.339212042440486e-7	2.7117382303587377e-6	0.000032118567290376505	0.0007506205643031544	0.0010067122836801981	0.00002729401033505775	2.5020433975601998e-6	6.000986532729352e-7	2.12857601261662e-7	9.398061897155333e-8
-0.18786601717798213	6.381221427156174e-7	2.7277396396557454e-6	0.0000322318709031476	0.0007622226180966974	0.0010057312524874129	0.000027637676731505072	2.528017317161232e-6	6.059070793821059e-7	2.1484184782143218e-7	9.483613945650099e-8
-0.1877660171779821	6.423537113171063e-7	2.7438486691844267e-6	0.000032345868893280686	0.0007740446486599017	0.001004815173639596	0.000027986011207938572	2.554277758521252e-6	6.117751488975906e-7	2.1684571813367812e-7	9.569992516710215e-8
-0.1876660171779821	6.466161613358466e-7	2.760066154543262e-6	0.000032460565794204386	0.0007860916967671347	0.0010039632885173125	0.00002833908257331399	2.580828112513835e-6	6.177035192658068e-7	2.188694208232512e-7	9.657206204875969e-8
-0.1875660171779821	6.509097463586431e-7	2.7763929386462076e-6	0.00003257596617709941	0.0007983689403951956	0.0010031748625276445	0.000028696960738625097	2.6076718131753313e-6	6.236928557375856e-7	2.2091316690747148e-7	9.74526370122058e-8
-0.1874660171779821	6.552347222949938e-7	2.7928298717941038e-6	0.00003269207465122938	0.0008108816990846035	0.001002449184446779	0.000029059716736064807	2.634812338295597e-6	6.297438314679197e-7	2.22977169825714e-7	9.834173794520653e-8
-0.18736601717798212	6.595913474006491e-7	2.8093778117467813e-6	0.000032808895864273574	0.0008236354384603055	0.001001785565786644	0.0000294274227385477	2.6622532100174122e-6	6.358571276170761e-7	2.2506164546938362e-7	9.923945372442266e-8
-0.1872660171779821	6.639798823013774e-7	2.8260376237959555e-6	0.00003292643450266368	0.000836635774918368	0.0010011833401845235	0.000029800152079599926	2.689997995444602e-6	6.420334334530752e-7	2.2716681221228805e-7	1.0014587422741957e-7
-0.1871660171779821	6.684005900169989e-7	2.8428101808389707e-6	0.000033044695291924415	0.0008498884804856328	0.0010006418628148786	0.000030177979273626127	2.718050307259289e-6	6.482734464556272e-7	2.2929289094142573e-7	1.0106109034483989e-7
-0.1870660171779821	6.728537359857425e-7	2.8596963634533587e-6	0.00003316368299701836	0.0008633994878595346	0.0010001605098224021	0.000030560980036560625	2.74641380434819e-6	6.545778724214754e-7	2.3144010508818118e-7	1.0198519399273595e-7
-0.1869660171779821	6.773395880887819e-7	2.876697059972052e-6	0.000033283402422692384	0.0008771748956356173	0.00099973867777547	0.00003094923130690758	2.7750921924380613e-6	6.609474255711783e-7	2.3360868065993016e-7	1.0291827812506023e-7
-0.18686601717798212	6.818584166751368e-7	2.8938131665595473e-6	0.00003340385841382954	0.0008912209737307365	0.0009993757831392729	0.000031342811267182934	2.8040892247406154e-6	6.673828286573963e-7	2.3579884627207236e-7	1.0386043674631993e-7
-0.1867660171779821	6.864104945868042e-7	2.9110455872889e-6	0.00003352505585580403	0.0009055441690102686	0.0009990712617678262	0.00003174179936576304	2.833408702606963e-6	6.738848130746599e-7	2.380108331804995e-7	1.0481176492440372e-7
-0.1866660171779821	6.909960971841306e-7	2.928395234219397e-6	0.00003364699967483917	0.0009201511111279426	0.0009988245684140727	0.00003214627633914831	2.8630544761916423e-6	6.804541189706249e-7	2.402448753144784e-7	1.0577235880356644e-7
-0.1865660171779821	6.956155023715932e-7	2.9458630274752544e-6	0.00003376969483837074	0.0009350486185875544	0.000998635176257539	0.00003255632423465369	2.893030445126641e-6	6.870914953589297e-7	2.4250120931000193e-7	1.0674231561759713e-7
-0.1864660171779821	7.002689906237389e-7	2.96344989532514e-6	0.0000338931463554129	0.0009502437050360101	0.0009985025764487324	0.00003297202643353134	2.9233405592053444e-6	6.937977002335822e-7	2.447800745435703e-7	1.0772173370315179e-7
-0.18636601717798212	7.049568450114566e-7	2.9811567742623804e-6	0.00003401735927692767	0.0009657435857977265	0.000998426277669682	0.0000333934676745344	2.953988819076535e-6	7.005735006849147e-7	2.4708171316642353e-7	1.0871071251326529e-7
-0.1862660171779821	7.096793512285883e-7	2.9989846090862203e-6	0.00003414233869619916	0.0009815556846609805	0.0009984058057101034	0.00003382073407793398	2.984979276948835e-6	7.07419673017173e-7	2.4940637013924615e-7	1.097093526310392e-7
-0.1861660171779821	7.144367976188015e-7	3.0169343529840235e-6	0.000034268089749212264	0.0009976876409271602	0.0009984407030585209	0.000034253913169997056	3.016316037305652e-6	7.143370028677656e-7	2.5175429326733823e-7	1.1071775578351696e-7
-0.1860660171779821	7.192294752027334e-7	3.0350069676141227e-6	0.00003439461761503324	0.0010141473167344906	0.0009985305285077823	0.00003469309390793267	3.048003257630584e-6	7.213262853281035e-7	2.541257332362449e-7	1.1173602485573326e-7
-0.1859660171779821	7.240576777054971e-7	3.053203423189755e-6	0.00003452192751619589	0.0010309428046683436	0.0009986748567745024	0.000035138366705320184	3.0800451491437812e-6	7.28388325066172e-7	2.565209436478855e-7	1.1276426390495582e-7
-0.18586601717798212	7.289217015844915e-7	3.0715246985639166e-6	0.0000346500247190922	0.0010480824356709955	0.0009988732781319224	0.00003558982345802826	3.1124459775493964e-6	7.355239364508214e-7	2.5894018105716317e-7	1.1380257817511723e-7
-0.1857660171779821	7.338218460574555e-7	3.089971781315045e-6	0.00003477891453436524	0.0010655747872639625	0.000999125398055589	0.0000360475575706309	3.1452100637938725e-6	7.427339436777441e-7	2.6138370500906285e-7	1.1485107411143097e-7
-0.1856660171779821	7.387584131309302e-7	3.108545667833694e-6	0.0000349086023173078	0.001083428692097184	0.0009994308368815794	0.000036511663983337825	3.1783417848358687e-6	7.500191808972442e-7	2.638517780762595e-7	1.1590985937520878e-7
-0.1855660171779821	7.437317076289946e-7	3.127247363410214e-6	0.00003503909346826508	0.0011016532468397248	0.0009997892294766357	0.00003698223919944548	3.2118455744276456e-6	7.573804923438016e-7	2.663446658972388e-7	1.1697904285887101e-7
-0.1854660171779821	7.487420372223431e-7	3.1460778823232687e-6	0.00003517039343304101	0.0011202578214273761	0.001000200224919913	0.0000374593813133192	3.2457259239080628e-6	7.648187324674227e-7	2.688626372149215e-7	1.1805873470116032e-7
-0.18536601717798212	7.537897124576375e-7	3.1650382479294252e-6	0.00003530250770330822	0.0011392520686835923	0.001000663486195842	0.00003794319003891977	3.2799873830075115e-6	7.723347660668403e-7	2.714059639158207e-7	1.1914904630255057e-7
-0.1852660171779821	7.588750467872922e-7	3.1841294927536586e-6	0.000035435441817024794	0.0011586459343308217	0.0010011786898978193	0.000038433766738885676	3.314634560664983e-6	7.799294684245928e-7	2.7397492106973344e-7	1.2025009034087082e-7
-0.1851660171779821	7.63998356599519e-7	3.2033526585809262e-6	0.00003556920135885271	0.0011784496674101795	0.0010017455259422356	0.000038931214454181644	3.349672125857423e-6	7.876037254439871e-7	2.765697869699631e-7	1.2136198078713242e-7
-0.1850660171779821	7.691599612487157e-7	3.2227087965486497e-6	0.00003570379196058181	0.0011986738311284204	0.0010023636972925488	0.00003943563793432461	3.385104808441398e-6	7.953584337879812e-7	2.791908431740962e-7	1.2248483292156372e-7
-0.1849660171779821	7.743601830862568e-7	3.242198967240342e-6	0.00003583921930155933	0.0012193293141521656	0.0010030329196930776	0.00003994714366820384	3.4209374000077443e-6	8.031945010200572e-7	2.8183837454533735e-7	1.2361876334987189e-7
-0.18486601717798212	7.795993474915634e-7	3.2618242407801378e-6	0.00003597548910912146	0.001240427342370226	0.0010037529214120889	0.00004046583991550067	3.4571747547487774e-6	8.111128457470104e-7	2.8451266929439556e-7	1.2476389001970642e-7
-0.1847660171779821	7.848777829035869e-7	3.2815856969284847e-6	0.00003611260715903228	0.0012619794911462004	0.0010045234429939985	0.00004099183673872771	3.4938217903388775e-6	8.191143977638328e-7	2.872140190219562e-7	1.259203322373561e-7
-0.1846660171779821	7.901958208525966e-7	3.301484425178742e-6	0.00003625057927592497	0.001283997698084401	0.0010053442370202322	0.0000415252460358947	3.5308834888281235e-6	8.272000982005508e-7	2.8994271876172336e-7	1.2708821068466332e-7
-0.1845660171779821	7.955537959923834e-7	3.3215215248550315e-6	0.000036389411333748895	0.0013064942763336962	0.0010062150678785862	0.000042066181573818874	3.5683648975495974e-6	8.353708996712172e-7	2.926990670240516e-7	1.2826764743616356e-7
-0.1844660171779821	8.009520461327949e-7	3.3416981052110094e-6	0.00003652910925622181	0.0013294819284550465	0.0010071357115407395	0.000042614759022091905	3.6062711300405244e-6	8.436277664249745e-7	2.954833658401889e-7	1.2945876597646484e-7
-0.18436601717798212	8.06390912272654e-7	3.3620152855298755e-6	0.00003666967901728562	0.0013529737608796424	0.0010081059553476357	0.00004317109598771571	3.644607366977087e-6	8.5197167449924e-7	2.982959208071052e-7	1.3066169121785184e-7
-0.1842660171779821	8.118707386330451e-7	3.3824741952253246e-6	0.000036811126641567876	0.0013769832989865482	0.001009125597802534	0.00004373531205042422	3.6833788571236935e-6	8.604036118750867e-7	3.01137041132951e-7	1.318765495181275e-7
-0.1841660171779821	8.173918726910056e-7	3.4030759739437934e-6	0.00003695345820484811	0.001401524502829789	0.001010194448371448	0.0000443075287987041	3.722590918296532e-6	8.689245786348273e-7	3.040070396831313e-7	1.331034686987008e-7
-0.1840660171779821	8.2295466521358e-7	3.423821771667689e-6	0.00003709667983452863	0.0014266117835467819	0.0010113123272907085	0.00004488786986653027	3.7622489383418113e-6	8.775355871218106e-7	3.069062330270194e-7	1.34342578062915e-7
-0.1839660171779821	8.285594702922751e-7	3.4447127488199447e-6	0.000037240797710111016	0.001452260020481736	0.0010124790653814985	0.00004547646097083116	3.802358376128961e-6	8.862376621025157e-7	3.0983494148531223e-7	1.3559400841462302e-7
-0.18386601717798212	8.342066453778826e-7	3.4657500763694356e-6	0.00003738581806367627	0.0014784845790591736	0.0010136945038710513	0.00004607342994969792	3.842924762558769e-6	8.950318409309239e-7	3.1279348917802863e-7	1.3685789207701165e-7
-0.1837660171779821	8.398965513157766e-7	3.4869349359380456e-6	0.000037531747180373105	0.0015053013294453917	0.00101495849422038	0.000046678906801359244	3.883953701587234e-6	9.039191737152895e-7	3.157822040731911e-7	1.381343629116902e-7
-0.1836660171779821	8.456295523815172e-7	3.5082685199083837e-6	0.00003767859139890712	0.0015327266660367961	0.001016270897958282	0.00004729302372392821	3.925450871264668e-6	9.129007234871842e-7	3.1880141803614886e-7	1.3942355633802498e-7
-0.1835660171779821	8.514060163169641e-7	3.529752031533151e-6	0.00003782635711203942	0.0015607775278173113	0.0010176315865214696	0.000047915915155949866	3.967422024791021e-6	9.219775663730621e-7	3.218514668796125e-7	1.407256093527445e-7
-0.1834660171779821	8.572263143667075e-7	3.5513866850454606e-6	0.00003797505076708755	0.001589471419628566	0.0010190404411005783	0.000048547717817756835	4.009872991587181e-6	9.311507917682124e-7	3.249326904143643e-7	1.4204066054980756e-7
-0.18336601717798212	8.630908213150159e-7	3.5731737057704927e-6	0.00003812467886643313	0.0016188264343995758	0.0010204973524919458	0.00004918857075365623	4.052809678382701e-6	9.404215025132055e-7	3.280454325006656e-7	1.4336885014054342e-7
-0.1832660171779821	8.68999915523127e-7	3.595114330238401e-6	0.0000382752479680345	0.0016488612763851092	0.00102200222095496	0.000049838615374964506	4.096238070320258e-6	9.497908150728726e-7	3.31190041100393e-7	1.447103199740601e-7
-0.1831660171779821	8.74953978967036e-7	3.6172098062984966e-6	0.0000384267646859458	0.0016795952854648211	0.0010235549560747865	0.000050497995503907635	4.140164232077124e-6	9.592598597178806e-7	3.3436686832988637e-7	1.4606521355794111e-7
-0.1830660171779821	8.809533972756802e-7	3.639461393234662e-6	0.000038579235690839706	0.0017110484625581781	0.0010251554766303526	0.000051166857418406644	4.184594309003706e-6	9.68829780708827e-7	3.375762705135317e-7	1.474336760792131e-7
-0.1829660171779821	8.869985597695861e-7	3.66187036188209e-6	0.00003873266771053779	0.0017432414962135732	0.0010268037104674346	0.00005184534989776923	4.229534528279852e-6	9.785017364830868e-7	3.40818608238098e-7	1.4881585442560706e-7
-0.18286601717798212	8.93089859499931e-7	3.684437994745305e-6	0.000038887067530544554	0.0017761957904331828	0.0010284995943766503	0.0000525336242693013	4.274991200088668e-6	9.882768998442283e-7	3.4409424640780566e-7	1.502118972071033e-7
-0.1827660171779821	8.992276932881376e-7	3.70716558611766e-6	0.000039042441994589776	0.001809933493799163	0.0010302430739763098	0.00005323183445586945	4.3209707188088534e-6	9.98156458154276e-7	3.4740355430020227e-7	1.5162195477778152e-7
-0.1826660171779821	9.054124617658253e-7	3.7300544422019235e-6	0.00003919879800517373	0.001844477529970103	0.0010320341035999128	0.00005394013702442198	4.367479564224942e-6	1.0081416135286265e-6	3.5074690562277333e-7	1.5304617925795607e-7
-0.1825660171779821	9.116445694153076e-7	3.7531058812324662e-6	0.000039356142524120903	0.0018798516296214237	0.0010338726461881775	0.000054658691235501764	4.414524302756761e-6	1.0182335830338652e-6	3.541246785703784e-7	1.5448472455662617e-7
-0.1824660171779821	9.179244246105141e-7	3.7763212335986723e-6	0.00003951448257313719	0.0019160803639073265	0.0010357586731854786	0.0000553876590937636	4.4621115887074946e-6	1.0284335988883689e-6	3.575372558834637e-7	1.5593774639422722e-7
-0.18236601717798212	9.242524396584336e-7	3.7997018419698278e-6	0.00003967382523437543	0.0019531891795268454	0.001037692164440628	0.00005612720539952466	4.5102481655314e-6	1.0387429086658654e-6	3.6098502490711125e-7	1.574054023256957e-7
-0.1822660171779821	9.306290308409772e-7	3.8232490614214676e-6	0.00003983417765100591	0.0019912044354815995	0.001039673108111809	0.000056877497801368334	4.558940867121025e-6	1.049162775501893e-6	3.6446837765089815e-7	1.5888785176385733e-7
-0.1821660171779821	9.370546184573903e-7	3.846964259562956e-6	0.00003999554702779224	0.002030153441617805	0.0010417015005755445	0.000057638706849820815	4.60819661911437e-6	1.0596944783032688e-6	3.6798771084959825e-7	1.603852560031209e-7
-0.1820660171779821	9.435296268671481e-7	3.870848816666727e-6	0.000040157940631675146	0.0020700644990517716	0.0010437773463397172	0.0000584110060521337	4.658022440222518e-6	1.070339311960576e-6	3.71543426024743e-7	1.6189777824351925e-7
-0.1819660171779821	9.500544845333068e-7	3.8949041257988836e-6	0.000040321365792361166	0.0021109669425829736	0.0010459006579603641	0.00005919457192818828	4.7084254435778185e-6	1.0810985875637542e-6	3.751359295470343e-7	1.6342558361506235e-7
-0.18186601717798212	9.56629624066459e-7	3.919131592951345e-6	0.00004048582990291854	0.002152891185206457	0.0010480714559623044	0.000059989584067551395	4.7594128381031795e-6	1.0919736326208325e-6	3.7876563269965327e-7	1.6496883920244238e-7
-0.1817660171779821	9.632554822690732e-7	3.943532637175411e-6	0.00004065134042037906	0.002195868764842613	0.0010502897687633976	0.00006079622518770583	4.810991929902555e-6	1.1029657912797857e-6	3.824329517424374e-7	1.6652771407006928e-7
-0.1816660171779821	9.69932500180474e-7	3.968108690716887e-6	0.0000408179048663461	0.0022399323934100815	0.001052555632602394	0.0000616146811934828	4.863170123673174e-6	1.1140764245536587e-6	3.861383079769715e-7	1.6810237928744971e-7
-0.1815660171779821	9.766611231223137e-7	3.992861199152905e-6	0.0000409855308276117	0.002285116008375999	0.0010548690914703204	0.00006244514123772795	4.915954924140248e-6	1.1253069105490166e-6	3.898821278126182e-7	1.6969300795493794e-7
-0.1814660171779821	9.834418007445303e-7	4.017791621529927e-6	0.00004115422595677559	0.0023314548269251574	0.0010572301970451913	0.00006328779778321539	4.969353937513326e-6	1.1366586446976049e-6	3.9366484283343366e-7	1.712997752298137e-7
-0.18136601717798212	9.902749870718912e-7	4.0429014305036875e-6	0.00004132399797287526	0.002378985402900507	0.0010596390086301181	0.00006414284666585384	5.023374872966204e-6	1.1481330399914925e-6	3.9748688986606947e-7	1.7292285835274391e-7
-0.1812660171779821	9.97161140551123e-7	4.068192112480686e-6	0.000041494854662021845	0.0024277456866759442	0.0010620955930946828	0.00006501048715920543	5.0780255441398196e-6	1.159731527221656e-6	4.0134871104862357e-7	1.745624366746046e-7
-0.18116601717798209	1.0041007240984952e-6	4.093665167761054e-6	0.00004166680387804093	0.002477775088133386	0.0010646000248194323	0.00006589092204034396	5.133313870668503e-6	1.1714555552199636e-6	4.052507539004549e-7	1.7621869168367363e-7
-0.1810660171779821	1.0110942051480768e-6	4.119322110683316e-6	0.00004183985354312271	0.0025291145429277074	0.0010671523856435293	0.00006678435765709147	5.189247879730514e-6	1.1833065911047763e-6	4.091934713930025e-7	1.7789180703320219e-7
-0.1809660171779821	1.0181420557004872e-6	4.145164469770751e-6	0.00004201401164847882	0.0025818065822349745	0.001069752764815442	0.00006769100399665911	5.245835707623015e-6	1.1952861205301747e-6	4.1317732202160487e-7	1.795819685693787e-7
-0.18086601717798212	1.0252447523722577e-6	4.171193787879362e-6	0.00004218928625500426	0.002635895406192231	0.0010724012589465948	0.00006861107475572137	5.303085601361484e-6	1.2073956479387438e-6	4.172027698783347e-7	1.8128936435966406e-7
-0.1807660171779821	1.0324027764457655e-6	4.197411622347559e-6	0.0000423656854939494	0.002691426961252042	0.0010750979719679375	0.00006954478741196369	5.361005920304767e-6	1.219636696818156e-6	4.212702847258707e-7	1.8301418472154473e-7
-0.18066601717798209	1.0396166139197634e-6	4.223819545147671e-6	0.000042543217567597506	0.002748449021688919	0.001077843015089379	0.00007049236329713127	5.4196051378056165e-6	1.232010809961493e-6	4.2538034207243226e-7	1.8475662225166696e-7
-0.1805660171779821	1.0468867555605236e-6	4.250419143039083e-6	0.00004272189074995005	0.002807011275511865	0.0010806365067620122	0.00007145402767161485	5.478891842887217e-6	1.2445195497314212e-6	4.295334232477615e-7	1.8651687185539307e-7
-0.1804660171779821	1.054213696953591e-6	4.277212017723201e-6	0.00004290171338742033	0.0028671654150545416	0.001083478572643098	0.00007243000980061077	5.5388747419465544e-6	1.2571644983282432e-6	4.337300154802131e-7	1.8829513077676752e-7
-0.18036601717798212	1.0615979385561018e-6	4.304199786000171e-6	0.000043082693899532755	0.00292896523253271	0.0010863693455636886	0.00007342054303188581	5.5995626604843896e-6	1.2699472580618938e-6	4.379706119749157e-7	1.9009159862889425e-7
-0.1802660171779821	1.0690399857497874e-6	4.33138407992749e-6	0.00004326484077963253	0.0029924667208799795	0.0010893089654989729	0.00007442586487519217	5.6609645448630595e-6	1.2828694516280051e-6	4.422557119930921e-7	1.9190647742475704e-7
-0.18016601717798209	1.0765403488945958e-6	4.358766546980357e-6	0.00004344816259560059	0.0030577281801935905	0.0010922975795411333	0.00007544621708336091	5.723089464091897e-6	1.2959327223879939e-6	4.465858209324689e-7	1.937399716084561e-7
-0.1800660171779821	1.0840995433829074e-6	4.3863488502137824e-6	0.000043632667990576886	0.0031248103301461253	0.0010953353418747846	0.00007648184573511728	5.785946611641002e-6	1.3091387346532873e-6	4.5096145040885696e-7	1.9559228808688762e-7
-0.1799660171779821	1.0917180896945136e-6	4.414132668426989e-6	0.000043818365683694175	0.0031937764287445374	0.001098422413754935	0.00007753300131966534	5.849545307284437e-6	1.3224891739738878e-6	4.553831183389334e-7	1.9746363626188449e-7
-0.17986601717798212	1.099396513452072e-6	4.4421196963292185e-6	0.000044005264470815625	0.0032646923978441214	0.001101558963487352	0.00007859993882306258	5.913894998972001e-6	1.335985747431009e-6	4.5985134902414224e-7	1.9935422806278505e-7
-0.1797660171779821	1.1071353454774148e-6	4.470311644707806e-6	0.000044193373225284197	0.003337626955856398	0.0011047451664114088	0.00007968291781644937	5.979005264731492e-6	1.3496301839342812e-6	4.643666732358805e-7	2.0126427797947872e-7
-0.17966601717798208	1.114935121848403e-6	4.498710240597909e-6	0.00004438270089867755	0.0034126517581198786	0.0011079812048852518	0.00008078220254615602	6.04488581460088e-6	1.3634242345231536e-6	4.68929628301831e-7	2.0319400309591216e-7
-0.1795660171779821	1.1227963839565316e-6	4.527317227454731e-6	0.0000445732565215744	0.0034898415454391375	0.0011112672682733636	0.00008189806202575097	6.111546492591997e-6	1.3773696726730084e-6	4.7354075819362155e-7	2.0514362312406972e-7
-0.1794660171779821	1.1307196785651872e-6	4.556134365327086e-6	0.00004476504920432546	0.003569274301332798	0.0011146035529364055	0.00008303077013005324	6.178997278684879e-6	1.3914682946056414e-6	4.782006136156625e-7	2.071133604384325e-7
-0.17936601717798212	1.1387055578686365e-6	4.585163431033508e-6	0.00004495808813783662	0.0036510314185737324	0.0011179902622233393	0.00008418060569117556	6.247248290854841e-6	1.4057219196044998e-6	4.829097520953447e-7	2.0910344011093273e-7
-0.1792660171779821	1.1467545795516845e-6	4.614406218340156e-6	0.000045152382594357675	0.003735197875646438	0.0011214276064657985	0.00008534785259663058	6.316309787131419e-6	1.4201323903345619e-6	4.876687380744796e-7	2.1111408994639137e-7
-0.17916601717798208	1.1548673068501457e-6	4.6438645381409484e-6	0.000045347941928282616	0.0038218624237954814	0.0011249158029747004	0.0000865327998895586	6.386192167691002e-6	1.4347015731670485e-6	4.924781430021016e-7	2.1314554051847103e-7
-0.1790660171779821	1.163044308611875e-6	4.673540218639532e-6	0.0000455447755769554	0.003911117785389266	0.001128455076038956	0.00008773574187111598	6.456905976982388e-6	1.4494313585088835e-6	4.973385454285803e-7	2.1519802520612473e-7
-0.1789660171779821	1.1712861593587223e-6	4.703435105533864e-6	0.00004574289306148901	0.0040030608643803955	0.0011320456569264786	0.00008895697820509312	6.528461905887533e-6	1.464323661137289e-6	5.022505311011491e-7	2.1727178023058874e-7
-0.17886601717798212	1.1795934393491528e-6	4.7335510622025514e-6	0.000045942303987589605	0.004097792969702331	0.0011356877838871963	0.00009019681402479004	6.6008707939162466e-6	1.4793804205392103e-6	5.07214693060757e-7	2.1936704469287026e-7
-0.1787660171779821	1.18796673464157e-6	4.763889969893363e-6	0.00004614301804639177	0.004195420052510274	0.0011393817021582422	0.00009145556004222216	6.674143631436759e-6	1.4946036012559065e-6	5.122316317403695e-7	2.2148406061179398e-7
-0.17866601717798208	1.1964066371585033e-6	4.794453727914395e-6	0.00004634504501530328	0.004296052958243664	0.0011431276639712411	0.00009273353265970597	6.748291561942264e-6	1.50999519323276e-6	5.173019550646962e-7	2.2362307296257842e-7
-0.1785660171779821	1.2049137447515124e-6	4.825244253826827e-6	0.000046548394758857116	0.004399807694566348	0.0011469259285615812	0.00009403105408387346	6.823325884354004e-6	1.5255572121742438e-6	5.22426278551331e-7	2.2578432971596586e-7
-0.1784660171779821	1.213488661266944e-6	4.856263483640708e-6	0.00004675307722957702	0.004506805716325625	0.0011507767621798729	0.0000953484524421893	6.899258055362021e-6	1.5412916999043945e-6	5.276052254134362e-7	2.279680818779175e-7
-0.17836601717798212	1.222131996612397e-6	4.887513372012346e-6	0.000046959102468848336	0.004617174228760988	0.0011546804381052695	0.00009668606190201044	6.976099691803353e-6	1.5572007247325715e-6	5.328394266638586e-7	2.3017458352987263e-7
-0.1782660171779821	1.230844366824068e-6	4.918995892444464e-6	0.000047166480607800955	0.004731046510297372	0.0011586372366609546	0.00009804422279226489	7.053862573079249e-6	1.5732863818248065e-6	5.38129521220799e-7	2.3240409186957936e-7
-0.1781660171779821	1.2396263941348851e-6	4.950713037488612e-6	0.00004737522186820229	0.004848562256363876	0.0011626474452314905	0.00009942328172780264	7.1325586436114935e-6	1.5895507935807752e-6	5.434761560150244e-7	2.3465686725251863e-7
-0.1780660171779821	1.2484787070435086e-6	4.9826668189499715e-6	0.0000475853365633588	0.004969867945800649	0.0011667113582822545	0.00010082359173648926	7.212200015338837e-6	1.605996110016442e-6	5.488799860986423e-7	2.369331732339259e-7
-0.1779660171779821	1.2574019403840967e-6	5.014859268094381e-6	0.00004779683509902836	0.005095117231545175	0.001170829277380744	0.00010224551238909838	7.292798970253718e-6	1.6226245091524858e-6	5.543416747554671e-7	2.392332766113987e-7
-0.17786601717798212	1.266396735397036e-6	5.047292435858367e-6	0.00004800972797434443	0.005224471357434064	0.0011750015112199405	0.00010368940993208805	7.374367962981169e-6	1.6394381974087344e-6	5.59861893613028e-7	2.41557447468147e-7
-0.1777660171779821	1.2754637398004296e-6	5.079968393060914e-6	0.000048224025782746534	0.005358099603108999	0.0011792283756434873	0.00010515565742330344	7.456919623398817e-6	1.6564394100043855e-6	5.65441322756182e-7	2.439059592168362e-7
-0.1776660171779821	1.2846036078625406e-6	5.112889230618421e-6	0.00004843973921292629	0.005496179759190011	0.001183510193672922	0.00010664463487070586	7.540466759300606e-6	1.6736304113644953e-6	5.710806508424358e-7	2.462790886440847e-7
-0.1775660171779821	1.2938170004750597e-6	5.146057059761888e-6	0.00004865687904977968	0.005638898635062383	0.001187847295536754	0.0001081567293741788	7.625022359103608e-6	1.6910134955325494e-6	5.767805752189465e-7	2.486771159555907e-7
-0.1774660171779821	1.3031045852273554e-6	5.179474012256625e-6	0.000048875456175372984	0.005786452601830523	0.001192240018701465	0.00010969233527049685	7.710599594599444e-6	1.7085909865893771e-6	5.825418020412418e-7	2.511003248219192e-7
-0.17736601717798212	1.3124670364815115e-6	5.21314224062481e-6	0.00004909548156991792	0.005939048173216265	0.0011966887079044406	0.00011125185428153113	7.797211823750675e-6	1.726365239078395e-6	5.883650463937066e-7	2.5354900242494454e-7
-0.1772660171779821	1.3219050354484522e-6	5.2470639183706065e-6	0.000049316966312758394	0.006096902627424491	0.001201193715188771	0.00011283569566576965	7.88487259353341e-6	1.7443386384373781e-6	5.942510324118374e-7	2.560234395049782e-7
-0.1771660171779821	1.3314192702648317e-6	5.281241240207806e-6	0.00004953992158336865	0.006260244673271192	0.0012057553999399735	0.00011444427637323299	7.973595642826313e-6	1.7625136014368411e-6	6.002004934063073e-7	2.585239304085585e-7
-0.1770660171779821	1.3410104360710084e-6	5.3156764222905035e-6	0.00004976435866236177	0.006429315164166	0.0012103741289245552	0.00011607802120387078	8.063394905347488e-6	1.7808925766250965e-6	6.062141719888586e-7	2.610507731369592e-7
-0.1769660171779821	1.350679235089906e-6	5.35037170244633e-6	0.00004999028893251152	0.006604367863868811	0.0012150502763305566	0.00011773736296952286	8.154284512639805e-6	1.7994780447801701e-6	6.12292820200094e-7	2.6360426939538506e-7
-0.17686601717798212	1.360426376706896e-6	5.385329340412459e-6	0.00005021772387978256	0.00678567026830102	0.0012197842238098385	0.00011942274265952566	8.246278797105175e-6	1.8182725193685792e-6	6.184371996391058e-7	2.661847246428895e-7
-0.1767660171779821	1.3702525775506149e-6	5.42055161807462e-6	0.00005044667509437622	0.006973504488089895	0.0012245763605224131	0.00012113460961007093	8.339392295089506e-6	1.8372785470112776e-6	6.246480815950965e-7	2.6879244814302305e-7
-0.1766660171779821	1.3801585615748023e-6	5.456040839708717e-6	0.00005067715427178399	0.007168168196961699	0.0012294270831824821	0.00012287342167738205	8.433639750017929e-6	1.8564987079565647e-6	6.309262471808835e-7	2.714277530152056e-7
-0.1765660171779821	1.3901450601412186e-6	5.491799332225674e-6	0.00005090917321385697	0.007369975651585961	0.0012343367961065094	0.00012463964541483406	8.529036115583013e-6	1.8759356165605013e-6	6.372724874684648e-7	2.740909562868723e-7
-0.1764660171779821	1.400212812103464e-6	5.5278294454189076e-6	0.000051142743829884404	0.007579258789005486	0.0012393059112630778	0.00012643375625408639	8.625596558984882e-6	1.89559192177455e-6	6.436876036265403e-7	2.767823789463585e-7
-0.17636601717798212	1.4103625638920097e-6	5.564133552215201e-6	0.00005137787813768767	0.007796368408380811	0.0012443348483247051	0.00012825623869035043	8.723336464226166e-6	1.9154703076408906e-6	6.501724070601511e-7	2.7950234599658304e-7
-0.1762660171779821	1.4205950696000513e-6	5.6007140489279506e-6	0.00005161458826472111	0.008021675444430287	0.0012494240347214276	0.0001301075864718677	8.82227143546025e-6	1.9355734937951463e-6	6.567277195523103e-7	2.822511865094781e-7
-0.1761660171779821	1.4309110910706784e-6	5.637573355514165e-6	0.00005185288644919283	0.008255572340676162	0.001254573905696429	0.00013198830279373663	8.922417300397075e-6	1.9559042359771842e-6	6.633543734078575e-7	2.850292336812656e-7
-0.1760660171779821	1.4413113979849983e-6	5.67471391583427e-6	0.00005209278504119289	0.008498474531408408	0.0012597849043634536	0.0001338989004961738	9.023790113764501e-6	1.9764653265496086e-6	6.700532115993936e-7	2.878368248885145e-7
-0.1759660171779821	1.4517967679513544e-6	5.712138197914842e-6	0.000052334296503835926	0.008750822042172922	0.0012650574817661374	0.00013583990226731494	9.12640616082762e-6	1.9972595950243014e-6	6.768250879154153e-7	2.9067430174502337e-7
-0.17586601717798211	1.462367986595682e-6	5.749848694214832e-6	0.00005257743341441651	0.009013081219584404	0.0012703920969392717	0.0001378118408506943	9.230281960967122e-6	2.0182899085972303e-6	6.836708671106896e-7	2.9354201015954867e-7
-0.1757660171779821	1.4730258476530744e-6	5.787847921895198e-6	0.000052822208465580895	0.009285746602366467	0.001275789216972022	0.00013981525925750517	9.335434271317965e-6	2.039559172691588e-6	6.905914250588929e-7	2.964403003943901e-7
-0.1756660171779821	1.4837711530602666e-6	5.8261384230910376e-6	0.00005306863446650492	0.009569342946747996	0.0012812493170729032	0.0001418507109837407	9.441880090467471e-6	2.0610703315090847e-6	6.97587648907485e-7	2.993695271248074e-7
-0.1755660171779821	1.4946047130496168e-6	5.864722765187987e-6	0.00005331672434409435	0.009864427420723165	0.0012867728806369154	0.0001439187602323906	9.549636662217483e-6	2.082826368590252e-6	7.046604372350029e-7	3.0233004949936224e-7
-0.1754660171779821	1.5055273462439594e-6	5.9036035411013176e-6	0.000053566491144192714	0.010171591983196396	0.0012923603993144335	0.0001460199821407652	9.658721479408194e-6	2.104830307383161e-6	7.118107002106566e-7	3.0532223120111e-7
-0.17536601717798211	1.516539879752786e-6	5.942783369558663e-6	0.000053817948032804444	0.01049146596575047	0.0012980123730821456	0.00014815496301310956	9.76915228780683e-6	2.1270852118211177e-6	7.190393597563541e-7	3.083464405097158e-7
-0.1752660171779821	1.5276431492696836e-6	5.98226489538628e-6	0.000054071108297334457	0.010824718876675365	0.001303729310315907	0.00015032430055863757	9.880947090061938e-6	2.14959418690942e-6	7.263473497111917e-7	3.1140305036449516e-7
-0.1751660171779821	1.5388379991708136e-6	6.022050789798513e-6	0.000054325985347837495	0.011172063449028971	0.0013095117278655772	0.00015252860413510452	9.994124149723685e-6	2.172360379321164e-6	7.337356159983711e-7	3.1449243842836876e-7
-0.1750660171779821	1.5501252826149241e-6	6.062143750691233e-6	0.00005458259271828753	0.011534258956891384	0.0013153601511318779	0.00015476849499809506	0.00001010870199533314	2.195386978002578e-6	7.412051167947442e-7	3.1761498715279366e-7
-0.1749660171779821	1.5615058616443144e-6	6.10254650293849e-6	0.00005484094406785719	0.011912114826647216	0.0013212751141452068	0.00015704460655613183	0.000010224699424579523	2.2186772147876557e-6	7.487568227028247e-7	3.2077108384364115e-7
-0.1748660171779821	1.5729806072872995e-6	6.143261798692903e-6	0.00005510105318221404	0.012306494573138385	0.001327257159646466	0.0001593575846317821	0.000010342135508528374	2.242234365022536e-6	7.563917169254707e-7	3.23961120728056e-7
-0.17476601717798212	1.584550399661817e-6	6.184292417689866e-6	0.00005536293397483087	0.012718320093906322	0.0013333068391699469	0.0001617080877289021	0.000010461029595921154	2.2660617481996456e-6	7.641107954431886e-7	3.2718549502231696e-7
-0.1746660171779821	1.596216128080501e-6	6.225641167555391e-6	0.00005562660048831374	0.01314857635853582	0.0013394247131282668	0.00016409678730618964	0.000010581401317548354	2.290162728601914e-6	7.719150671941803e-7	3.304446090007145e-7
-0.1745660171779821	1.6079786911569118e-6	6.267310884117589e-6	0.00005589206689574026	0.013598316534390805	0.0013456113508992854	0.00016652436805717996	0.000010703270590695418	2.314540715956899e-6	7.798055542570395e-7	3.3373887006543165e-7
-0.1744660171779821	1.6198389969132988e-6	6.3093044317223924e-6	0.000056159347502020264	0.014068667594851484	0.0013518673309152337	0.0001689915281968947	0.000010826657623666307	2.339199166101586e-6	7.8778329203635e-7	3.370686908175108e-7
-0.1743660171779821	1.6317979628895369e-6	6.351624703552639e-6	0.000056428456745265825	0.014560836461596413	0.0013581932407538105	0.00017149897975526812	0.000010951582920382254	2.36414158165732e-6	7.958493294510231e-7	3.4043448912884204e-7
-0.17426601717798212	1.6438565162536354e-6	6.394274621951574e-6	0.00005669940919818184	0.015076116738617447	0.001364589677231498	0.0001740474488775634	0.000011078067285060097	2.389371512715657e-6	8.040047291255607e-7	3.4383668821525526e-7
-0.1741660171779821	1.6560155939135052e-6	6.437257138750026e-6	0.00005697221956946959	0.015615896102600096	0.0013710572464989176	0.0001766376761319352	0.000011206131826969756	2.414892557534916e-6	8.122505675842092e-7	3.472757167106914e-7
-0.1740660171779821	1.6682761426302804e-6	6.480575235597752e-6	0.00005724690270524979	0.016181664422164916	0.0013775965641384573	0.00017927041682434477	0.000011335797965273621	2.4407083632478877e-6	8.205879354481317e-7	3.507520087425102e-7
-0.1739660171779821	1.680639119132937e-6	6.524231924298943e-6	0.00005752347359049906	0.01677502268737433	0.0013842082552639502	0.00018194644132099724	0.000011467087433948067	2.466822626580629e-6	8.290179376355529e-7	3.542660040079024e-7
-0.1738660171779821	1.6931054902344845e-6	6.568230247151657e-6	0.000057801947350504905	0.017397692841023382	0.0013908929546226365	0.0001846665353785202	0.000011600022286789902	2.4932390945827848e-6	8.375416935649988e-7	3.5781814785146596e-7
-0.17376601717798212	1.7056762329496472e-6	6.612573277291768e-6	0.00005808233925233855	0.018051528614704434	0.0013976513066993501	0.00018743150048207153	0.000011734624902508445	2.5199615653694858e-6	8.461603373616813e-7	3.6140889134396463e-7
-0.1736660171779821	1.7183523346140148e-6	6.657264119041123e-6	0.00005836466470634394	0.018738527485696817	0.0014044839658229407	0.00019024215419159046	0.000011870917989905352	2.546993888875106e-6	8.54875018067023e-7	3.6503869136224826e-7
-0.1735660171779821	1.7311347930046482e-6	6.702305908259548e-6	0.000058648939267641405	0.019460843885577162	0.0014113915962748894	0.00019309933049638827	0.000012008924593142446	2.5743399676187714e-6	8.63686899851397e-7	3.6870801067038624e-7
-0.1734660171779821	1.7440246164624386e-6	6.747701812702088e-6	0.00005893517863765652	0.02022080380837635	0.0014183748724003844	0.0001960038801783449	0.00001214866809710219	2.602003757482565e-6	8.725971622302084e-7	3.724173180020508e-7
-0.1733660171779821	1.7570228240157864e-6	6.793455032380051e-6	0.00005922339866565859	0.021020920985386313	0.0014254344787215747	0.0001989566711838812	0.000012290172232838806	2.629989268501678e-6	8.816070002832613e-7	3.7616708814411946e-7
-0.17326601717798212	1.770130445506072e-6	6.839568799926695e-6	0.000059513615350321985	0.02186391481574609	0.0014325711100532574	0.00020195858900497342	0.000012433461083124375	2.6583005656674775e-6	8.907176248775024e-7	3.7995780202155465e-7
-0.1731660171779821	1.783348521714641e-6	6.886046380967596e-6	0.000059805844841305564	0.02275273026708145	0.001439785471620901	0.00020501053706945091	0.000012578559088090788	2.6869417697433776e-6	8.999302628932852e-7	3.8378994678357704e-7
-0.1730660171779821	1.7966781044914105e-6	6.932891074495529e-6	0.000060100103440847986	0.023690559989211827	0.0014470782791811056	0.00020811343714079958	0.000012725491050968887	2.71591705809371e-6	9.092461574540235e-7	3.8766401589112967e-7
-0.1729660171779821	1.8101202568852155e-6	6.980106213250211e-6	0.000060396407605385644	0.024680868916816166	0.0014544502591444931	0.0002112682297277549	0.000012874282143927778	2.7452306655259695e-6	9.186665681595351e-7	3.915805092056978e-7
-0.1728660171779821	1.823676053275818e-6	7.027695164102674e-6	0.00006069477394718751	0.02572742167458399	0.0014619021487010974	0.00021447587450392828	0.00001302495791401512	2.774886885146671e-6	9.281927713229332e-7	3.955399330794667e-7
-0.17276601717798212	1.8373465795075375e-6	7.0756613284442715e-6	0.00006099521923600861	0.026834313141446957	0.0014694346959481723	0.0002177373507377285	0.000013177544289200339	2.8048900692307897e-6	9.378260602111795e-7	3.995428004468445e-7
-0.1726660171779821	1.8511329330247288e-6	7.124008142581115e-6	0.0000612977604007651	0.028006002579859326	0.0014770486600206366	0.0002210536577328765	0.000013332067584523519	2.8352446301053183e-6	9.475677452894538e-7	4.0358963091740477e-7
-0.1725660171779821	1.865036223008922e-6	7.172739078132862e-6	0.00006160241453122861	0.029247351792587913	0.0014847448112240192	0.0002244258152797834	0.000013488554508351349	2.8659550410471315e-6	9.574191544692818e-7	4.0768095087022716e-7
-0.1724660171779821	1.8790575705177993e-6	7.2218576424368426e-6	0.0000619091988797386	0.03056366783424796	0.0014925239311700295	0.00022785486411807903	0.000013647032168741522	2.8970258371951555e-6	9.673816333605337e-7	4.1181729354968994e-7
-0.1723660171779821	1.893198108625974e-6	7.27136737895739e-6	0.0000622181308629384	0.0319607508789302	0.0015003868129147622	0.00023134186641061535	0.00001380752807991944	2.928461616477511e-6	9.774565455273868e-7	4.1599919916273417e-7
-0.17226601717798212	1.9074589825675875e-6	7.3212718677e-6	0.00006252922806353011	0.033444947930074326	0.0015083342610995936	0.0002348879062292339	0.000013970070168867304	2.9602670405535595e-6	9.876452727482575e-7	4.202272149776176e-7
-0.1721660171779821	1.921841349880725e-6	7.371574725630906e-6	0.00006284250823204944	0.035023213155671425	0.001516367092094735	0.00023849409005262024	0.00001413468678202875	2.9924468357710893e-6	9.979492152798414e-7	4.245018954241698e-7
-0.1720660171779821	1.936346380553793e-6	7.422279607102207e-6	0.00006315798928866472	0.03670317574245644	0.0015244861341456384	0.00024216154727658946	0.000014301406692131795	3.02500579413937e-6	1.0083697921252555e-6	4.2882380219561704e-7
-0.1719660171779821	1.9509752571737463e-6	7.473390204281698e-6	0.00006347568932499327	0.038493216288632844	0.001532692227522057	0.00024589143073711295	0.000014470259105130101	3.057948774317571e-6	1.0189084413063916e-6	4.3319350435193296e-7
-0.1718660171779821	1.9657291750762475e-6	7.524910247588928e-6	0.00006379562660594334	0.040402552897516396	0.0015409862246700333	0.00024968491724647394	0.00001464127366726777	3.0912807026196487e-6	1.0295666201405796e-6	4.3761157842482505e-7
-0.17176601717798212	1.980609342497884e-6	7.576843506136372e-6	0.00006411781957157654	0.042441338295914996	0.001549368990366764	0.0002535432081428806	0.000014814480472268125	3.1250065740354226e-6	1.0403458055215996e-6	4.420786085243207e-7
-0.1716660171779821	1.9956169807302332e-6	7.629193788176117e-6	0.00006444228683899085	0.04462076948246439	0.0015578414018782736	0.00025746752985390407	0.000014989910068648335	3.1591314532682473e-6	1.0512474942050496e-6	4.465951864469792e-7
-0.1715660171779821	2.0107533242760544e-6	7.681964941552541e-6	0.00006476904720422983	0.046953211613531325	0.001566404349120166	0.0002614591344741568	0.000015167593467164321	3.1936604757897505e-6	1.0622732030983222e-6	4.5116191178581144e-7
-0.1714660171779821	2.0260196210075023e-6	7.735160854160593e-6	0.00006509811964421152	0.04945233805773679	0.0015750587348213082	0.00026551930035756665	0.000015347562148386594	3.2285988489117513e-6	1.0734244695550845e-6	4.557793920418884e-7
-0.1713660171779821	2.0414171323264007e-6	7.788785454409866e-6	0.0000654295233186821	0.05213328879365074	0.0015838054746905737	0.00026964933272466857	0.000015529848070410426	3.263951852875714e-6	1.0847028516744197e-6	4.604482427376611e-7
-0.17126601717798212	2.0569471333266883e-6	7.842842711694738e-6	0.00006576327757219318	0.055012849585339085	0.0015926454975866804	0.00027385056428533375	0.000015714483676702672	3.2997248419600912e-6	1.0961099286047449e-6	4.6516908753206644e-7
-0.1711660171779821	2.072610912958851e-6	7.897336636870366e-6	0.00006609940193610158	0.05810965464084555	0.001601579745691164	0.00027812435587735	0.00001590150190408749	3.3359232456057828e-6	1.1076473008524987e-6	4.6994255833740954e-7
-0.1710660171779821	2.0884097741967643e-6	7.952271282734786e-6	0.00006643791613059433	0.06144441572781594	0.0016106091746845503	0.00028247209712130864	0.000016090936190874223	3.3725525695600877e-6	1.1193165905957357e-6	4.747692954380449e-7
-0.1709660171779821	2.1043450342064524e-6	8.007650744517352e-6	0.00006677884006673825	0.0650401809696574	0.0016197347539257383	0.0002868952070922511	0.00001628282048513006	3.4096183970395053e-6	1.131119442002712e-6	4.796499476109404e-7
-0.1708660171779821	2.1204180245173917e-6	8.063479160373377e-6	0.00006712219384855427	0.06892262674531233	0.0016289574666347622	0.0002913951350085532	0.000016477189253100172	3.4471263899117678e-6	1.14305752155557e-6	4.845851722481065e-7
-0.17076601717798212	2.136630091195765e-6	8.119760711884926e-6	0.00006746799777511535	0.07312038622054057	0.0016382783100787398	0.00029597336093849214	0.00001667407748777719	3.4850822898970997e-6	1.1551325183790961e-6	4.895756354809157e-7
-0.1706660171779821	2.1529825950202505e-6	8.176499624568274e-6	0.0000678162723426717	0.07766541798082253	0.0016476982957613667	0.0003006313965250553	0.00001687352071762483	3.523491919789586e-6	1.167346144574773e-6	4.946220123063983e-7
-0.1705660171779821	2.1694769116600237e-6	8.23370016838777e-6	0.00006816703824680079	0.08259341791457592	0.001657218449615775	0.0003053707857294496	0.00001707555501545693	3.562361184698548e-6	1.1797001355601718e-6	4.997249867154829e-7
-0.1704660171779821	2.186114431855149e-6	8.291366658276432e-6	0.0000685203163845841	0.08794427676342645	0.0016668398122009326	0.00031019310559388054	0.00001728021700747593	3.6016960733105822e-6	1.1921962504137353e-6	5.04885251823279e-7
-0.1703660171779821	2.2028965615994056e-6	8.349503454663163e-6	0.00006887612785680961	0.0937625844003235	0.0016765634389015998	0.0003150999670241223	0.000017487543882473198	3.641502659172452e-6	1.2048362722251189e-6	5.10103510001374e-7
-0.17026601717798212	2.219824722325452e-6	8.408114964006728e-6	0.00006923449397020119	0.10009817961084921	0.0016863904001318964	0.0003200930155924438	0.000017697573401194497	3.6817871019951923e-6	1.2176220084510666e-6	5.153804730122167e-7
-0.1701660171779821	2.23690035109258e-6	8.46720563933685e-6	0.00006959543623967566	0.10700674050342711	0.001696321781542567	0.00032517393236149844	0.000017910343905874454	3.722555648980086e-6	1.2305552912771115e-6	5.207168621456219e-7
-0.1700660171779821	2.254124900776921e-6	8.526779980802083e-6	0.00006995897639062795	0.11455040504888268	0.0017063586842320023	0.0003303444347297329	0.00001812589432994209	3.7638146361664657e-6	1.243637977984979e-6	5.261134083574179e-7
-0.1699660171779821	2.271499840264036e-6	8.586842536224675e-6	0.00007032513636124032	0.12279840279857705	0.00171650222496099	0.0003356062772989512	0.000018344264207901213	3.8055704898020225e-6	1.2568719513259057e-6	5.315708524102508e-7
-0.1698660171779821	2.289026654644494e-6	8.647397901663411e-6	0.0000706939383048275	0.13182766638534435	0.0017267535363714884	0.00034096125276471777	0.00001856549368539099	3.847829727736194e-6	1.2702591199001163e-6	5.370899450166943e-7
-0.16976601717798212	2.3067068454115505e-6	8.70845072198231e-6	0.00007106540459220047	0.14172337339848426	0.0017371137672091267	0.0003464111928301347	0.00001878962352942533	3.890598960836344e-6	1.2838014185421444e-6	5.426714469845002e-7
-0.1696660171779821	2.324541930661918e-6	8.770005691428571e-6	0.00007143955781407057	0.15257934357106331	0.0017475840825499633	0.0003519579691438319	0.000019016695138821504	3.93388489442822e-6	1.2975008087126864e-6	5.483161293642702e-7
-0.1695660171779821	2.3425334452988448e-6	8.832067554215981e-6	0.00007181642078347002	0.1644981802832244	0.0017581656640310135	0.00035760349426269437	0.000019246750554813604	3.977694329759797e-6	1.3113592788964695e-6	5.540247735993413e-7
-0.1694660171779821	2.3606829412383436e-6	8.894641105117997e-6	0.00007219601653821647	0.17759099597590403	0.0017688597100852304	0.00036334972264022425	0.000019479832471862875	4.022034165490489e-6	1.3253788450068646e-6	5.597981716781756e-7
-0.1693660171779821	2.378991987617771e-6	8.957731190066879e-6	0.00007257836834339449	0.191976494629137	0.001779667436180446	0.00036919865164111325	0.00001971598424866139	4.066911399204526e-6	1.3395615507967884e-6	5.656371262890575e-7
-0.16926601717798212	2.3974621710075454e-6	9.021342706761692e-6	0.00007296349969387802	0.20777909765111088	0.001790590075062752	0.0003751523225829239	0.00001995524991933802	4.1123331289504255e-6	1.3539094682764615e-6	5.715424509773318e-7
-0.1691660171779821	2.416095095625553e-6	9.085480605283854e-6	0.00007335143431687756	0.22512569049404324	0.0018016288770041676	0.0003812128218055919	0.00002019767420486782	4.158306554805935e-6	1.3684246981378357e-6	5.775149703050966e-7
-0.1690660171779821	2.4348923835543854e-6	9.150149888720651e-6	0.00007374219617452102	0.24414043815897474	0.001812785110054778	0.0003873822817695897	0.000020443302524689873	4.2048389804695005e-6	1.383109370185957e-6	5.835555200134496e-7
-0.1689660171779821	2.45385567496179e-6	9.215355613797269e-6	0.0000741358094664667	0.2649369788676845	0.0018240600602993492	0.00039366288218360625	0.00002069218100853746	4.251937814878632e-6	1.3979656437773768e-6	5.896649471873422e-7
-0.1688660171779821	2.4729866283237555e-6	9.281102891516685e-6	0.00007453229863254766	0.2876071822633446	0.0018354550321185938	0.0004000568511625931	0.000020944356508485366	4.2996105738554e-6	1.4129957082656587e-6	5.958441104230416e-7
-0.16876601717798212	2.4922869206508832e-6	9.347396887808689e-6	0.0000749316883554506	0.3122056026875799	0.0018469713484550736	0.00040656646641708694	0.00002119987661121748	4.34786488178003e-6	1.4282017834542216e-6	6.020938799982917e-7
-0.1686660171779821	2.5117582477176695e-6	9.414242824186251e-6	0.00007533400356342448	0.3387288583737022	0.0018586103510838364	0.0004131940564747146	0.000021458789650519445	4.396708473292598e-6	1.4435861200564942e-6	6.084151380451826e-7
-0.16856601717798209	2.531402324295037e-6	9.481645978411946e-6	0.00007573926943302712	0.3670895612096561	0.0018703734008879787	0.00041994200193486896	0.000021721144720001635	4.446149195023627e-6	1.459151000163684e-6	6.148087787258029e-7
-0.1684660171779821	2.5512208843858876e-6	9.549611685172031e-6	0.00007614751139190249	0.3970852929022205	0.001882261878139056	0.00042681273675751805	0.000021986991686056118	4.496195007354251e-6	1.4748987377201601e-6	6.212757084107068e-7
-0.1683660171779821	2.571215681463929e-6	9.618145336760013e-6	0.00007655875512159377	0.42836466714935756	0.0018942771827825196	0.000433808749587161	0.00002225638120105177	4.5468539862059105e-6	1.490831679006611e-6	6.278168458602462e-7
-0.16826601717798212	2.5913884887157937e-6	9.68725238376915e-6	0.00007697302656039293	0.46039484270355746	0.001906420734728379	0.00044093258511302915	0.000022529364716774733	4.598134324861009e-6	1.5069522031312618e-6	6.344331224088379e-7
-0.1681660171779821	2.6117410992863823e-6	9.756938335793966e-6	0.00007739035190622214	0.49243779620670314	0.0019186939741468604	0.00044818684546654296	0.00002280599449811488	4.650044335814074e-6	1.5232627225289585e-6	6.411254821521718e-7
-0.16806601717798209	2.632275326527609e-6	9.82720876214123e-6	0.00007781075761955554	0.5235455381694096	0.0019310983617695568	0.0004555741916572236	0.00002308632363700828	4.702592452654921e-6	1.5397656834687e-6	6.478948821374679e-7
-0.1679660171779821	2.6529930042505226e-6	9.898069292550287e-6	0.00007823427042637397	0.552585853159352	0.001943635379195869	0.0004630973450481613	0.00002337040606663572	4.755787231983727e-6	1.5564635665693326e-6	6.547422925567794e-7
-0.1678660171779821	2.6738959869809014e-6	9.969525617922881e-6	0.00007866091732115825	0.578308088483136	0.001956306529204945	0.00047075908887228286	0.000023658296575886604	4.809637355358995e-6	1.5733588873238896e-6	6.616686969434506e-7
-0.16776601717798212	2.6949861502184006e-6	0.00001004158349106314	0.00007909072556992163	0.5994512846486201	0.0019691133360732935	0.00047856226979062894	0.000023950050824091774	4.864151631278947e-6	1.5904541966326003e-6	6.686750923717457e-7
-0.1676660171779821	2.7162653906990586e-6	0.000010114248727426496	0.00007952372271327531	0.6148846078991084	0.0019820573458979285	0.0004865097994938983	0.00002424572535602841	4.9193389971966315e-6	1.607752081344577e-6	6.757624896596803e-7
-0.16756601717798209	2.7377356266616152e-6	0.000010187527205879466	0.00007995993656953713	0.6237559303203549	0.001995140126925505	0.0004946046563486371	0.000024545377617207248	4.9752085215698695e-6	1.6252551648086388e-6	6.829319135752103e-7
-0.1674660171779821	2.75939879811755e-6	0.000010261424869469422	0.0000803993952378802	0.6256148724986821	0.00200836326988726	0.0005028498870894124	0.000024849065969444705	5.031769405946564e-6	1.64296610743322e-6	6.901844030457275e-7
-0.1673660171779821	2.7812568671244913e-6	0.000010335947726204011	0.00008084212710151445	0.620478094211137	0.0020217283883399734	0.0005112486085583309	0.000025156849706724613	5.089030987085596e-6	1.6608876072555305e-6	6.975210113709697e-7
-0.16726601717798212	2.8033118180637716e-6	0.000010411101849841783	0.00008128816083091473	0.6088189644971351	0.0020352371190130577	0.000519804009493441	0.000025468789071358327	5.147002739114376e-6	1.6790224005202128e-6	7.049428064394073e-7
-0.1671660171779821	2.825565657921657e-6	0.000010486893380693192	0.00008173752538708866	0.5914857541919198	0.0020488911221619864	0.0005285193523674865	0.00002578494527044845	5.2056942757239655e-6	1.697373262267715e-6	7.124508709481738e-7
-0.16706601717798208	2.8480204165743803e-6	0.000010563328526431711	0.00008219025002488202	0.5695723393887205	0.002062692081927939	0.0005373979752785375	0.00002610538049265904	5.265115352401617e-6	1.715943006932308e-6	7.200463026265542e-7
-0.1669660171779821	2.870678147077312e-6	0.000010640413562916944	0.00008264636429632995	0.5442747335855975	0.0020766417067040305	0.0005464432938941759	0.00002643015792530443	5.3252758687024146e-6	1.7347344889502317e-6	7.277302144631585e-7
-0.1668660171779821	2.893540925957992e-6	0.000010718154835027974	0.0000831058980540499	0.5167635377598797	0.002090741729508173	0.0005556588034508603	0.00002675934177175795	5.386185870560132e-6	1.7537506033779996e-6	7.355037349368258e-7
-0.16676601717798212	2.9166108535132283e-6	0.0000107965587575082	0.00008356888145467528	0.4880908428006973	0.0021049939083625357	0.0005650480808101691	0.000027092997269188936	5.4478555526380865e-6	1.7729942865209365e-6	7.433680082512711e-7
-0.1666660171779821	2.939890054110467e-6	0.000010875631815821424	0.00008403534496233573	0.45913685670690924	0.0021194000266800106	0.0005746147865737592	0.000027431190706635768	5.510295260721035e-6	1.7924685165723922e-6	7.513241945736327e-7
-0.16656601717798208	2.9633806764931566e-6	0.000010955380567019786	0.00008450531935217863	0.43059155011096917	0.0021339618936575626	0.0005843626672588226	0.00002777398944341926	5.573515494148463e-6	1.812176314263567e-6	7.593734702769061e-7
-0.1664660171779821	2.9870848940904324e-6	0.000011035811640622999	0.00008497883571393717	0.40296167605288935	0.0021486813446767628	0.0005942955575359884	0.00002812146192790588	5.637526908290485e-6	1.8321207435243218e-6	7.675170281863855e-7
-0.1663660171779821	3.0110049053313025e-6	0.000011116931739510006	0.00008545592545554513	0.376592848095152	0.002163560241711576	0.0006044173825316333	0.000028473677716627185	5.702340317067056e-6	1.8523049121551602e-6	7.757560778301742e-7
-0.16626601717798212	3.035142933962931e-6	0.000011198747640822114	0.000085936620306795	0.35169816810662674	0.002178600473743519	0.0006147321601965955	0.000028830707493761296	5.767966695510718e-6	1.8727319725103823e-6	7.840918456938296e-7
-0.1661660171779821	3.059501229373473e-6	0.000011281266196878936	0.00008642095232304391	0.32838754430282757	0.002193803957184372	0.0006252440037434529	0.00002919262309098541	5.834417182374744e-6	1.893405122192905e-6	7.92525575479186e-7
-0.16606601717798208	3.0840820669195265e-6	0.000011364494336106261	0.00008690895388896786	0.30669431004550307	0.0022091726363065983	0.000635957124154514	0.00002955949750770686	5.901703082786467e-6	1.914327604760727e-6	8.010585283674877e-7
-0.1659660171779821	3.1088877482580444e-6	0.000011448439063976741	0.00008740065772236154	0.28659761416368273	0.0022247084836815346	0.000646875832762785	0.00002993140493167911	5.969835870947602e-6	1.935502710445373e-6	8.096919832868917e-7
-0.1658660171779821	3.133920601683112e-6	0.000011533107463963848	0.00008789609687799224	0.2680402537821174	0.002240413500625736	0.0006580045439082982	0.000030308420760014465	6.038827192881851e-6	1.956933776882622e-6	8.184272371843939e-7
-0.16576601717798212	3.159182982466937e-6	0.000011618506698507821	0.00008839530475149414	0.2509422852334345	0.002256289717655161	0.0006693477776720657	0.000030690621620593927	6.108688869230419e-6	1.9786241898553376e-6	8.27265605302247e-7
-0.1656660171779821	3.1846772732064315e-6	0.00001170464400999575	0.00008889831508332366	0.23521104427935005	0.002272339194948055	0.0006809101626903948	0.00003107808539389279	6.179432898097719e-6	2.0005773840492716e-6	8.362084214590429e-7
-0.16556601717798208	3.2104058841738505e-6	0.000011791526721754274	0.00008940516196275416	0.22074827920122972	0.0022885640228158814	0.0006926964390519028	0.000031470891235220046	6.251071457946031e-6	2.0227968438213852e-6	8.452570383353828e-7
-0.1654660171779821	3.2363712536729565e-6	0.000011879162239056503	0.00008991587983193219	0.20745505467175726	0.0023049663221832023	0.0007047114612801371	0.00003186911959738928	6.323616910542409e-6	2.0452861039815043e-6	8.544128277644051e-7
-0.1653660171779821	3.262575848400067e-6	0.000011967558050142633	0.00009043050348998184	0.195234987886495	0.0023215482450762793	0.0007169602014044333	0.00003227285225382441	6.397081803957194e-6	2.0680487505872356e-6	8.636771810271291e-7
-0.16526601717798212	3.2890221638099636e-6	0.000012056721727253825	0.00009094906809715874	0.18399626966003504	0.002338311975120509	0.0007294477521219006	0.00003268217232210926	6.4714788756154545e-6	2.0910884217523194e-6	8.730515091526931e-7
-0.1651660171779821	3.3157127244872166e-6	0.000012146660927681023	0.00009147160917906337	0.17365282149223318	0.002355259728047139	0.0007421793300535862	0.00003309716428799368	6.546821055402861e-6	2.1144088084689473e-6	8.825372432236873e-7
-0.1650660171779821	3.3426500845227413e-6	0.000012237383394828106	0.00009199816263090482	0.16412485299640478	0.002372393752209284	0.0007551602790978095	0.00003351791402986295	6.623121468826496e-6	2.138013655444087e-6	8.921358346865445e-7
-0.1649660171779821	3.3698368278957337e-6	0.000012328896959289638	0.00009252876472182527	0.15533901434302266	0.0023897163291075676	0.0007683960738840039	0.00003394450884368286	6.700393440232439e-6	2.1619067619502836e-6	9.018487556672455e-7
-0.1648660171779821	3.3972755688607277e-6	0.000012421209539942642	0.00009306345209926971	0.14722828428971377	0.0024072297739251196	0.0007818923233300922	0.00003437703746842301	6.778650496079309e-6	2.186091982690686e-6	9.116774992921331e-7
-0.16476601717798212	3.4249689523406477e-6	0.000012514329145055049	0.00009360226179342781	0.13973169353889509	0.0024249364360729637	0.000795654774307243	0.00003481559011198172	6.857906368271922e-6	2.2105732286794775e-6	9.216235800143825e-7
-0.1646660171779821	3.45291965432504e-6	0.00001260826387340794	0.00009414523122171857	0.13279395296415816	0.0024428386997450845	0.0008096893154151332	0.000035260258477608306	6.9381749975530555e-6	2.235354468136983e-6	9.316885339457456e-7
-0.1645660171779821	3.4811303822741565e-6	0.000012703021915434074	0.00009469239819334278	0.12636503427097343	0.002460938984483987	0.0008240019808716917	0.00003571113579084329	7.019470536956559e-6	2.2604397274004588e-6	9.418739191940229e-7
-0.1644660171779821	3.509603875528743e-6	0.000012798611554371764	0.00009524380091389061	0.12039973489023374	0.0024792397457567513	0.0008385989545210116	0.000036168316826983224	7.101807355322034e-6	2.2858330918504593e-6	9.521813162062012e-7
-0.1643660171779821	3.5383429057258185e-6	0.000012895041167435566	0.00009579947799001422	0.11485724773494185	0.0024977434755417923	0.0008534865739634463	0.00003663189793908368	7.185200040872811e-6	2.3115387068534113e-6	9.62612328117408e-7
-0.16426601717798212	3.567350277220216e-6	0.000012992319227001955	0.00009635946843415184	0.10970074864100518	0.00251645270292645	0.0008686713348118844	0.000037101977086506264	7.269663404857674e-6	2.3375607787201755e-6	9.731685811057371e-7
-0.1641660171779821	3.5966288275122593e-6	0.00001309045430181254	0.00009692381166932537	0.10489700892768748	0.002535369994715912	0.0008841598950786204	0.00003757865386402988	7.3552124852585185e-6	2.3639035756815416e-6	9.838517247531525e-7
-0.1640660171779821	3.626181427681594e-6	0.00001318945505819337	0.00009749254753399157	0.10041603685950191	0.0025544979560533435	0.0008999590796970548	0.000038062029531528857	7.4418625505645396e-6	2.3905714288804142e-6	9.946634324124708e-7
-0.1639660171779821	3.6560109828271582e-6	0.00001328933026129174	0.0000980657162869623	0.09623074936280275	0.002573839231051726	0.0009160758851829434	0.00003855220704423804	7.5296291036145284e-6	2.417568733381339e-6	1.0056054015806387e-6
-0.1638660171779821	3.6861204325134826e-6	0.000013390088776329448	0.00009864335861238527	0.09231667378075198	0.0025933965034374775	0.0009325174844397639	0.00003904929108360974	7.618527885508249e-6	2.444899949197527e-6	1.0166793542782865e-6
-0.16376601717798211	3.7165127512236596e-6	0.000013491739569874853	0.00009922551562479534	0.08865167847641106	0.002613172497206264	0.0009492912317133837	0.00003955338808878401	7.708574879589231e-6	2.472569602335896e-6	1.0278870374358665e-6
-0.1636660171779821	3.747190948818434e-6	0.000013594291711131217	0.00009981222887422755	0.08521573052820884	0.002633169977290966	0.0009664046677007762	0.000040064606288674804	7.799786315498795e-6	2.5005822858601063e-6	1.0392302232862766e-6
-0.1635660171779821	3.778158071002202e-6	0.00001369775437324396	0.00010040354035139885	0.08199067847237715	0.0026533917502423753	0.0009838655248183847	0.00004058305573469436	7.892178673304178e-6	2.5289426609723928e-6	1.05071070976426e-6
-0.1634660171779821	3.8094171997956152e-6	0.000013802136834626255	0.00010099949249296004	0.0789600579399711	0.002673840664922666	0.0010016817326354598	0.000041108848334124214	7.98576868770125e-6	2.5576554581141873e-6	1.0623303209126332e-6
-0.1633660171779821	3.8409714540152374e-6	0.000013907448480302958	0.00010160012818681582	0.07610891804690745	0.002694519613212026	0.0010198614234781214	0.000041642097884148715	8.080573352293993e-6	2.5867254780860374e-6	1.0740909072954696e-6
-0.16326601717798211	3.87282398975978e-6	0.000014013698803273286	0.00010220549077751383	0.07342366647927676	0.002715431530728577	0.0010384129382100208	0.00004218292010656373	8.176609923951481e-6	2.6161575931871895e-6	1.0859943464183835e-6
-0.1631660171779821	3.9049780009037085e-6	0.000014120897405893198	0.0001028156240717084	0.07089193134237222	0.002736579397562013	0.0010573448321957977	0.00004273143268317699	8.273895927244672e-6	2.6459567483751555e-6	1.0980425431560372e-6
-0.1630660171779821	3.937436719597736e-6	0.000014229054001276304	0.00010343057234369043	0.06850243798973359	0.002757966239021099	0.0010766658814535786	0.00004328775529191167	8.372449158963615e-6	2.676127962445597e-6	1.1102374301869796e-6
-0.1629660171779821	3.970203416777059e-6	0.000014338178414715807	0.0001040503803410011	0.06624489920449352	0.002779595126395529	0.001096385089003366	0.00004385200964363397	8.472287692718026e-6	2.7066763292331935e-6	1.1225809684360613e-6
-0.1628660171779821	4.003281402676386e-6	0.000014448280585125592	0.00010467509329010933	0.06410991726057928	0.002801469177732143	0.0011165116914178877	0.00004442431951971389	8.57342988362154e-6	2.737607018833468e-6	1.1350751475243798e-6
-0.16276601717798211	4.036674027352846e-6	0.000014559370566501657	0.00010530475690216995	0.06208889654045935	0.0028235915586260142	0.0011370551655832412	0.000045004810810338356	8.675894373061866e-6	2.7689252788462247e-6	1.1477219862270857e-6
-0.1626660171779821	4.070384681216642e-6	0.000014671458529404857	0.00010593941737886213	0.06017396552599514	0.002845965483026756	0.0011580252356767182	0.00004559361155359408	8.779700093558877e-6	2.800636435641117e-6	1.1605235329390766e-6
-0.1625660171779821	4.104416795568901e-6	0.000014784554762464041	0.00010657912141829424	0.058357907107957206	0.0028685942140600777	0.0011794318803693563	0.000046190851975332504	8.884866273711396e-6	2.832745895645393e-6	1.1734818661487353e-6
-0.1624660171779821	4.138773843148154e-6	0.000014898669673901055	0.00010722391622100353	0.056634096277255346	0.002891481064865311	0.0012012853402614378	0.00004679666452983989	8.991412443235807e-6	2.865259146654687e-6	1.1865990949199651e-6
-0.1623660171779821	4.173459338684101e-6	0.00001501381379307671	0.00010787384949602054	0.054996444367074085	0.002914629399448905	0.001223596125559007	0.0000474111839413232	9.099358438096867e-6	2.898181759166895e-6	1.1998773593825278e-6
-0.1622660171779821	4.208476839460047e-6	0.000015129997772059724	0.00010852896946702555	0.05343934911022462	0.0029380426335543774	0.00124637502400019	0.000048034547246235416	9.20872440573384e-6	2.931519387739903e-6	1.213318831230951e-6
-0.1621660171779821	4.243829945883228e-6	0.000015247232387216791	0.0001091893248785822	0.05195764986093797	0.002961724235549069	0.0012696331090402272	0.00004866689383645532	9.319530810382675e-6	2.9652777723734196e-6	1.2269257142321154e-6
-0.1620660171779821	4.279522302063729e-6	0.00001536552854082664	0.00010985496500245806	0.05054658740577243	0.002985677727328065	0.0012933817483044981	0.0000493083655033405	9.431798438497435e-6	2.999462739915437e-6	1.2407002447417225e-6
-0.1619660171779821	4.315557596401867e-6	0.000015484897262715996	0.00011052593964402534	0.04920176785514697	0.003009906685235495	0.001317632612319296	0.000049959106482674295	9.545548404271499e-6	3.0340802054938274e-6	1.254644692229745e-6
-0.1618660171779821	4.3519395621841745e-6	0.00001560534971191952	0.00011120229914875371	0.04791913016615001	0.003034414741003844	0.0013423976835303514	0.00005061926350052402	9.660802155261737e-6	3.0691361739734825e-6	1.2687613598151146e-6
-0.1617660171779821	4.388671978188234e-6	0.00001572689717836332	0.00011188409440878358	0.046694916899454895	0.003059205582711332	0.0013676892656195895	0.000051288985820032344	9.777581478117018e-6	3.1046367414395276e-6	1.2830525848097027e-6
-0.16166601717798212	4.425758669296573e-6	0.00001584955108457328	0.0001125713768695994	0.04552564785916061	0.0030842829557582974	0.0013935199931311608	0.00005196842528916443	9.895908504414347e-6	3.1405880967073874e-6	1.2975207392720388e-6
-0.1615660171779821	4.463203507119327e-6	0.0000159733229874063	0.00011326419853677845	0.04440809630495287	0.0031096506638620303	0.0014199028414176571	0.00005265773638942179	0.000010015805716601937	3.176996522859439e-6	1.3121682305704518e-6
-0.1614660171779821	4.501010410626323e-6	0.00001609822457980773	0.00011396261198283874	0.043339267461668156	0.003135312570071548	0.0014468511369187486	0.000053357076285557594	0.000010137295954054793	3.2138683988096404e-6	1.3269975019563577e-6
-0.1613660171779821	4.539183346788781e-6	0.0000162242676925944	0.00011466667035418627	0.042316379082787015	0.003161272597802113	0.0014743785677843492	0.00005406660487630974	0.000010260402419243748	3.251210200896499e-6	1.3420110331476164e-6
-0.1612660171779821	4.577726331230062e-6	0.000016351464296262014	0.0001153764273781411	0.04133684385208368	0.003187534731889835	0.0015024991948547988	0.00005478648484616853	0.000010385148684018622	3.2890285045042284e-6	1.3572113409220853e-6
-0.16116601717798212	4.616643428886303e-6	0.00001647982650281929	0.00011609193737007035	0.04039825343201215	0.003214103019667181	0.0015312274630116557	0.00005551688171821092	0.000010511558696010372	3.3273299857136063e-6	1.37260097972171e-6
-0.1610660171779821	4.655938754677123e-6	0.000016609366567648878	0.00011681325524061648	0.0394983639889365	0.0032409815720596266	0.001560578212912798	0.000056257963908020615	0.000010639656785153405	3.3661214229824814e-6	1.3881825422673303e-6
-0.1609660171779821	4.695616474185886e-6	0.0000167400968913946	0.00011754043650301845	0.03863508304421509	0.003268174564703867	0.0015905666931260885	0.000057009902778717656	0.000010769467670330072	3.4054096988567775e-6	1.4039586601843415e-6
-0.1608660171779821	4.735680804350573e-6	0.000016872030021876455	0.00011827353728053915	0.03780645751686007	0.0032956862390881095	0.0016212085726766655	0.00005777287269712275	0.000010901016466140588	3.445201801712396e-6	1.419932004639443e-6
-0.1607660171779821	4.77613601416452e-6	0.000017005178656033385	0.00011901261431399082	0.037010662838250254	0.0033235209037150984	0.0016525199540235068	0.00005854705109108459	0.00001103432868980125	3.4855048275289833e-6	1.4361052869887644e-6
-0.16066601717798212	4.816986425388189e-6	0.00001713955564189371	0.00011975772496936301	0.03624599303236855	0.0033516829352879638	0.0016845173864812068	0.00005933261850799054	0.000011169430268171856	3.5263259816956094e-6	1.452481259437424e-6
-0.1605660171779821	4.858236413270973e-6	0.000017275173980574603	0.0001205089272455565	0.03551085166655772	0.003380176779919772	0.0017172178801041521	0.00006012975867449028	0.00001130634754491707	3.5676725808496022e-6	1.4690627157109148e-6
-0.1604660171779821	4.899890407284449e-6	0.000017412046828311128	0.0001212662797822235	0.03480374358795582	0.0034090069543671695	0.0017506389200505242	0.00006093865855746234	0.000011445107287803185	3.609552054748755e-6	1.48585249173847e-6
-0.1603660171779821	4.941952891866132e-6	0.000017550187498513558	0.00012202984186770934	0.03412326736979202	0.003438178047288465	0.001784798481444389	0.00006175950842624292	0.000011585736696132913	3.651971948177687e-6	1.5028534663485193e-6
-0.1602660171779821	4.984428407174778e-6	0.000017689609463856074	0.000122799673447114	0.03346810839969743	0.003467694720527108	0.0018197150447551845	0.00006259250191615751	0.000011728263408322374	3.6949399228892814e-6	1.5200685619767684e-6
-0.16016601717798212	5.0273215498569825e-6	0.000017830326358395146	0.0001235758351304549	0.03283703254928284	0.0034975617104206244	0.0018554076117142833	0.00006343783609337225	0.000011872715509621515	3.738463759581373e-6	1.5375007453868136e-6
-0.1600660171779821	5.070636973825042e-6	0.000017972351979719087	0.00012435838820094595	0.032228880370495046	0.003527783829135929	0.0018918957217893884	0.00006429571152110272	0.000012019121539982104	3.7825513599098365e-6	1.5551530284037588e-6
-0.1599660171779821	5.114379391047153e-6	0.000018115700291129205	0.0001251473946233908	0.03164256176988508	0.0035583659660314484	0.001929199469238485	0.00006516633232720913	0.000012167510502075753	3.827210748538647e-6	1.5730284686609777e-6
-0.1598660171779821	5.158553572348845e-6	0.000018260385423852598	0.00012594291705268976	0.031077051116859107	0.003589313089046626	0.001967339520765699	0.00006604990627320534	0.000012317911869465032	3.8724500752274885e-6	1.5911301703602934e-6
-0.1597660171779821	5.203164348227382e-6	0.00001840642167928842	0.00012674501884247036	0.03053138274642194	0.003620630246119608	0.0020063371338028308	0.00006694664482472337	0.000012470355594932002	3.9182776169581225e-6	1.6094612850459715e-6
-0.15966601717798212	5.248216609677491e-6	0.000018553823531285317	0.0001275537640538246	0.030004646820868234	0.003652322566633362	0.0020462141754405633	0.00006785676322345054	0.000012624872118964748	3.964701780099483e-6	1.6280250123924643e-6
-0.1595660171779821	5.293715309030763e-6	0.000018702605628454638	0.00012836921746418515	0.0294959855183844	0.003684395262891318	0.002086993142035477	0.00006878048056059268	0.000012781492378408751	4.0117311026133065e-6	1.6468246010066363e-6
-0.1594660171779821	5.339665460806713e-6	0.00001885278279651557	0.0001291914445763046	0.029004589519667626	0.0037168536316226942	0.0021286971795189224	0.00006971801985187672	0.000012940247815282902	4.059374256299958e-6	1.6658633492442228e-6
-0.1593660171779821	5.386072142577694e-6	0.000019004370040676614	0.0001300205116273774	0.02852969476648037	0.003749703055518804	0.002171350104436125	0.00007066960811414897	0.000013101170385766816	4.107640049086406e-6	1.685144606041373e-6
-0.1592660171779821	5.432940495846386e-6	0.000019157382548051443	0.00013085648559827776	0.028070579468566243	0.0037829490048002633	0.0022149764257440013	0.00007163547644358756	0.000013264292569360535	4.156537427356288e-6	1.7046717717610574e-6
-0.15916601717798212	5.480275726937089e-6	0.000019311835690110257	0.0001316994342229277	0.027626561337600938	0.003816597038816468	0.002259601367398246	0.00007261586009557605	0.00001342964737822159	4.206075478323297e-6	1.72444829905494e-6
-0.1590660171779821	5.528083107900239e-6	0.000019467745025168344	0.00013254942599780025	0.02719699502887197	0.003850652807677711	0.0023052508917612495	0.00007361099856627587	0.000013597268366682577	4.25626343244889e-6	1.744477693740971e-6
-0.1589660171779821	5.576367977431028e-6	0.000019625126300909983	0.00013340653019154779	0.026781269773191167	0.0038851220539206396	0.0023519517238635985	0.0000746211356759282	0.000013767189640952932	4.307110665904633e-6	1.7647635156968277e-6
-0.1588660171779821	5.625135741802278e-6	0.000019783995456952444	0.0001342708168547742	0.02637880718315924	0.0039200106142081945	0.0023997313765540393	0.00007564651965394039	0.00001393944586900969	4.358626703081125e-6	1.785309379769884e-6
-0.1587660171779821	5.674391875810821e-6	0.000019944368627444722	0.000135142356829932	0.025989059219378698	0.003955324421064164	0.0024486181765732097	0.00007668740322577835	0.000014114072290679333	4.410821219143005e-6	1.8061189567035116e-6
-0.15866601717798212	5.724141923739673e-6	0.000020106262143708342	0.00013602122176137362	0.025611506303512235	0.00399106950464394	0.0024986412915894416	0.00007774404370172829	0.000014291104727917484	4.463704042632539e-6	1.827195974080667e-6
-0.1585660171779821	5.774391500333782e-6	0.00002026969253691488	0.00013690748410552476	0.02524565556627403	0.004027251994541392	0.0025498307582349938	0.0000788167030675481	0.000014470579595286921	4.517285158121257e-6	1.8485442172844772e-6
-0.1584660171779821	5.825146291791521e-6	0.000020434676540805014	0.00013780121714121932	0.02489103921950861	0.004063878121633559	0.002602217511184485	0.0000799056480770726	0.000014652533910641875	4.571574708911995e-6	1.8701675304765912e-6
-0.1583660171779821	5.876412056771191e-6	0.000020601231094447453	0.0001387024949801636	0.0245472130424751	0.0041009542199633405	0.0026558334133178546	0.00008101115034680482	0.00001483700530602056	4.62658299979113e-6	1.8920698175935248e-6
-0.1582660171779821	5.928194627413263e-6	0.000020769373345039858	0.0001396113925775615	0.024213754973322114	0.004138486728661484	0.002710711287012639	0.000082133486452545	0.000015024032038750773	4.682320499833103e-6	1.914255043361287e-6
-0.15816601717798212	5.980499910378221e-6	0.00002093912065075084	0.00014052798574287713	0.023890263797530575	0.0041764821939085615	0.002766884946612581	0.0000832729380281024	0.00001521365300277392	4.738797845257463e-6	1.9367272343287266e-6
-0.1580660171779821	6.033333887900585e-6	0.000021110490583605585	0.00014145235115076098	0.02357635792580618	0.004214947270937891	0.0028243892321211505	0.0000844297918661408	0.00001540590774019084	4.79602584233996e-6	1.959490479919983e-6
-0.1579660171779821	6.086702618859044e-6	0.000021283500932413483	0.00014238456635211954	0.02327167425455734	0.004253888726080271	0.002883260044171175	0.00008560434002120289	0.000015600836453034914	4.854015470378609e-6	1.982548933506261e-6
-0.1578660171779821	6.140612239863842e-6	0.000021458169705741905	0.0001433247097853496	0.022975867102664606	0.004293313438851796	0.0029435343803242233	0.00008679687991497248	0.00001579848001527738	4.912777884715972e-6	2.0059068134976803e-6
-0.1577660171779821	6.1950689663599946e-6	0.000021634515134932174	0.00014427286078772718	0.02268860721879491	0.0043332284040852554	0.003005250372755356	0.0000880077144438163	0.00001599887998506936	4.972324419818615e-6	2.0295684044550966e-6
-0.15766601717798212	6.250079093748912e-6	0.000021812555677163487	0.0001452290996069643	0.022409580853978938	0.0043736407341066885	0.0030684473273820644	0.00008923715208867253	0.00001620207861722604	5.032666592415236e-6	2.0535380582228244e-6
-0.1575660171779821	6.305648998526291e-6	0.000021992310018561047	0.0001461935074129154	0.022138488894615328	0.004414557660957412	0.0031331657644980268	0.00009048550702732072	0.00001640811887595678	5.093816104694081e-6	2.077820195082112e-6
-0.1574660171779821	6.36178513943874e-6	0.000022173797077352763	0.00014716616630946957	0.02187504605146511	0.004455986538663563	0.0031994474609765232	0.00009175309924911625	0.000016617044447849634	5.155784847561686e-6	2.102419304926433e-6
-0.1573660171779821	6.418494058657904e-6	0.00002235703600707286	0.0001481471593465995	0.021618980100553423	0.0044979348455531625	0.0032673354941097576	0.00009304025467222144	0.00001682889975511166	5.2185849039634325e-6	2.1273399484583948e-6
-0.1572660171779821	6.475782382973264e-6	0.000022542046199814904	0.00014913657053258463	0.02137003117222971	0.004540410186622835	0.0033368742871547957	0.00009434730526341224	0.00001704372996907409	5.2822285522677575e-6	2.1525867584092456e-6
-0.15716601717798212	6.533656825003138e-6	0.000022728847289532216	0.00015013448484640693	0.02112795108494387	0.004583420295954353	0.003408109656659149	0.00009567458916050256	0.00001726158102396477	5.346728269714689e-6	2.178164440780902e-6
-0.1570660171779821	6.592124184425484e-6	0.000022917459155391762	0.00015114098825033242	0.020892502720555393	0.004626973039183257	0.0034810888616433754	0.00009702245079747187	0.00001748249963095699	5.412096735931107e-6	2.2040777761115704e-6
-0.1569660171779821	6.651191349227006e-6	0.000023107901925175103	0.00015215616770265837	0.020663459438257023	0.004671076416019552	0.0035558606547206107	0.00009839124103233138	0.0000177065332924975	5.478346836512496e-6	2.230331620764761e-6
-0.1568660171779821	6.710865296973014e-6	0.000023300195978735448	0.00015318011117066243	0.02044060452441608	0.004715738562822952	0.0036324753352385405	0.00009978131727782581	0.000017933730316922398	5.5454916666745835e-6	2.2569309082428073e-6
-0.1567660171779821	6.771153096096355e-6	0.000023494361951503365	0.00015421290764371364	0.02022373067584471	0.004760967755232945	0.00371098480453079	0.00010119304363500829	0.00001816413983336502	5.613544534974402e-6	2.2838806505249044e-6
-0.15666601717798212	6.832061907207132e-6	0.00002369042073804955	0.00015525464714659636	0.02001263951420678	0.004806772410855583	0.003791442623371636	0.00010262679102977997	0.000018397811806963503	5.682518967103388e-6	2.3111859394304252e-6
-0.1565660171779821	6.893598984422883e-6	0.000023888393495699074	0.00015630542075300723	0.01980714112943775	0.00485316109200792	0.003873904071730401	0.00010408293735244733	0.000018634797054373337	5.7524287097535426e-6	2.3388519480078972e-6
-0.1564660171779821	6.9557716767202005e-6	0.000024088301648203774	0.00015736532059925203	0.019607053650221497	0.004900142508522018	0.003958426210927843	0.00010556186760038777	0.000018875147259593383	5.82328773455865e-6	2.3668839319503426e-6
-0.1563660171779821	7.018587429306967e-6	0.000024290166889468492	0.00015843443989814896	0.019412202839708168	0.004947725520609187	0.0040450679483009224	0.00010706397402387717	0.000019118914990109645	5.8951102421111225e-6	2.395287231037201e-6
-0.1562660171779821	7.082053785017297e-6	0.000024494011187336708	0.0001595128729531197	0.019222421714796312	0.004995919141786646	0.004133890104488108	0.00010858965627517873	0.00001936615371336614	5.967910666057565e-6	2.4240672706038005e-6
-0.15616601717798212	7.146178385727819e-6	0.00002469985678743283	0.00016060071517248918	0.01903755018742799	0.005044732541867599	0.004224955483452645	0.00011013932156094799	0.000019616917813568486	6.041703677273115e-6	2.453229563038522e-6
-0.1560660171779821	7.210968973796842e-6	0.00002490772621706451	0.00016169806222258418	0.01885743472645295	0.0050941750500163325	0.	0.00011171338479805176	0.000019871262608827503	6.116504188117298e-6	2.48277970930856e-6
-0.15596601717798209	7.276433393526535e-6	0.00002511764228918469	0.0001628050143495003	0.01868192803873091	0.005144256157870061	0.004414077482486334	0.00011331226877287521	0.00002012924436865133	6.192327356772644e-6	2.5127234005145457e-6
-0.1558660171779821	7.3425795926477256e-6	0.00002532962810641457	0.00016392166777993728	0.018510888768232134	0.005194985522728859	0.004512270298151514	0.00011493640430419987	0.000020390920331792136	6.269188591667939e-6	2.543066419474997e-6
-0.1557660171779821	7.40941562382973e-6	0.000025543707065130528	0.00016504812335044254	0.018344181211984244	0.00524637297081582	0.004612978889056044	0.00011658623040975428	0.000020656348724457744	6.347103555988081e-6	2.5738146423409348e-6
-0.15566601717798212	7.4769496462124e-6	0.000025759902859610806	0.00016618448221572413	0.018181675051801793	0.005298428500608142	0.004716277130933549	0.00011826219447649442	0.0000209255887788918	6.426088172271542e-6	2.6049740402412438e-6
-0.1555660171779821	7.545189926964803e-6	0.000025978239486251228	0.00016733084672566868	0.018023245100802526	0.005351162286242356	0.004822241367820085	0.0001199647524347492	0.00002119870075233657	6.506158627098861e-6	2.636550680959836e-6
-0.15546601717798209	7.614144842866926e-6	0.00002619874124784134	0.00016848732044114344	0.017868771063787526	0.005404584680993681	0.004930950505054894	0.00012169436893627632	0.000021475745946380162	6.5873313758719616e-6	2.668550730644534e-6
-0.1553660171779821	7.683822881918242e-6	0.000026421432757911175	0.0001696540081500607	0.017718137310628938	0.005458706220833044	0.005042486106195037	0.0001234515175363694	0.000021756786726702874	6.669623147688404e-6	2.7009804555492394e-6
-0.1552660171779821	7.754232644971056e-6	0.00002664633894514283	0.00017083101588365505	0.017571232661861752	0.005513537628062417	0.005156932494024482	0.00012523668088008143	0.00002204188654322682	6.753050950311076e-6	2.733846223809237e-6
-0.15516601717798212	7.825382847390883e-6	0.000026873485057852305	0.00017201845093301255	0.01742795018573944	0.005569089815030976	0.005274376855849276	0.00012705035089268502	0.00002233110995068049	6.837632075235795e-6	2.7671545072509185e-6
-0.1550660171779821	7.897282320742994e-6	0.00002710289666854093	0.00017321642186583232	0.017288187006054036	0.0056253738879337555	0.00539490935327944	0.00012889302897446154	0.00002262452262958577	6.92338410285913e-6	2.800911883236274e-6
-0.15496601717798208	7.969940014506502e-6	0.00002733459967851731	0.0001744250385434423	0.017151844120079068	0.005682401150695206	0.005518623236709513	0.00013076522619993747	0.000022922191407678598	7.01032490774828e-6	2.8351250365430747e-6
-0.1548660171779821	8.043364997816011e-6	0.00002756862032259232	0.00017564441213805868	0.017018826226025685	0.005740183108939156	0.0056456149647189985	0.0001326674635216637	0.000023224184281770246	7.0984726640153786e-6	2.8698007612814277e-6
-0.1547660171779821	8.117566461231487e-6	0.0000278049851738478	0.0001768746551503073	0.016889041559453376	0.005798731474048086	0.005775984328627372	0.00013460027197866796	0.00002353057044006305	7.1878458507983905e-6	2.904945962847521e-6
-0.15466601717798212	8.19255371853663e-6	0.000028043721148478904	0.00017811588142699198	0.01676240173810477	0.005858058167312917	0.005909834582448142	0.0001365641929096715	0.00002384142028492583	7.278463257850617e-6	2.9405676599151085e-6
-0.1545660171779821	8.268336208566519e-6	0.000028284855510713597	0.00017936820617913643	0.016638821614675548	0.005918175324176502	0.006047272578501415	0.00013855977817121143	0.000024156805456143274	7.370343991241841e-6	2.9766729864658904e-6
-0.15446601717798208	8.344923497064758e-6	0.000028528415877808945	0.0001806317460002833	0.016518219137057113	0.005979095298572502	0.0061884089089567105	0.00014058759036077653	0.000024476798854647543	7.463507479172517e-6	3.0132691938592836e-6
-0.1543660171779821	8.42232527857135e-6	0.000028774430225126167	0.00018190661888507073	0.016400515215624592	0.006040830667362371	0.006333358053592461	0.00014264820304508746	0.000024801474666744815	7.5579734779043615e-6	3.0503636529426053e-6
-0.1542660171779821	8.500551378340462e-6	0.000029022926891286283	0.00018319294424808236	0.016285633597164163	0.006103394234872586	0.006482238534073262	0.00014474220099364632	0.00002513090838884593	7.653762077809464e-6	3.0879638562024257e-6
-0.15416601717798212	8.579611754290006e-6	0.000029273934583406225	0.00018449084294297274	0.016173500745066675	0.00616679903753492	0.006635173075062371	0.00014687018041768498	0.00002546517685271354	7.750893709540108e-6	3.126077419957934e-6
-0.1540660171779821	8.659516498983002e-6	0.00002952748238241809	0.00018580043728188186	0.016064045725431065	0.006231058348632074	0.006792288772504096	0.00014903274921465454	0.000025804358251237048	7.84938915032268e-6	3.1647120865973733e-6
-0.15396601717798208	8.740275841641093e-6	0.000029783599748473174	0.0001871218510551388	0.01595720009875018	0.006296185683151467	0.006953717269427258	0.00015123052721838971	0.000026148532164748592	7.949269530377744e-6	3.2038757268582203e-6
-0.1538660171779821	8.821900150191211e-6	0.000030042316526430335	0.00018845520955125002	0.015852897816865167	0.00636219480274974	0.007119594939641323	0.00015346414645508365	0.000026497779587888524	8.050556339469055e-6	3.243576342152169e-6
-0.1537660171779821	8.904399933345586e-6	0.000030303662951432962	0.00018980063957719782	0.01575107512490112	0.006429099720830886	0.007290063079715595	0.00015573425140523684	0.000026852182957038686	8.153271433584828e-6	3.2838220669358736e-6
-0.15366601717798212	8.987785842716203e-6	0.00003056766965457383	0.00019115826947903487	0.015651670467908947	0.006496914707740964	0.007465268109653497	0.00015804149927171402	0.00002721182617833072	8.257437041753547e-6	3.3246211711284264e-6
-0.1535660171779821	9.072068674963386e-6	0.00003083436766864923	0.00019252822916278353	0.015554624401957812	0.006565654296081774	0.007645361782695626	0.00016038656025406633	0.000027576794656245227	8.363075772997288e-6	3.3659820625764152e-6
-0.15346601717798208	9.157259373980512e-6	0.00003110378843400692	0.00019391065011565577	0.01545987950943703	0.006635333286147384	0.007830501404710335	0.0001627701178292864	0.00002794717532281549	8.47021062342615e-6	3.4079132895678096e-6
-0.1533660171779821	9.243369033114096e-6	0.00003137596380448534	0.0001953056654275866	0.015367380318342989	0.006705966751485826	0.00802085006365335	0.0001651928690391485	0.00002832305666744859	8.57886498347611e-6	3.4504235433955267e-6
-0.1532660171779821	9.330408897420674e-6	0.00003165092605344877	0.00019671340981308833	0.015277073225335662	0.0067775700445895206	0.00821657686960653	0.00016765552478430386	0.000028704528767377768	8.689062645293884e-6	3.4935216609718503e-6
-0.15316601717798212	9.418390365961395e-6	0.0000319287078799188	0.00019813401963344093	0.015188906422368446	0.006850158802717791	0.00841785720593248	0.0001701588101253085	0.000029091683318762006	8.800827810272054e-6	3.5372166274947685e-6
-0.1530660171779821	9.5073249941335e-6	0.00003220934241480351	0.00019956763291920348	0.01510282982670001	0.006923748953854184	0.008624872992111432	0.00017270346459074637	0.00002948461366844448	8.914185096737142e-6	3.581517579167098e-6
-0.15296601717798208	9.597224496041592e-6	0.00003249286322722776	0.0002010143893930788	0.015018795014113167	0.006998356722803169	0.008837812958859399	0.00017529024249264555	0.00002988341484638994	9.029159547795026e-6	3.6264338059701715e-6
-0.1528660171779821	9.688100746907439e-6	0.00003277930433096332	0.00020247443049311025	0.014936755155173972	0.007073998637428525	0.009056872936158053	0.0001779199132493582	0.000030288183598810778	9.145776639336024e-6	3.671974754492336e-6
-0.1527660171779821	9.779965785520112e-6	0.00003306870019096464	0.00020394789939624038	0.014856664954372985	0.00715069153503814	0.00928225615486419	0.00018059326171611284	0.00003069901842200366	9.264062288204484e-6	3.718150030814409e-6
-0.15266601717798212	9.872831816726967e-6	0.000033361085730007547	0.00020543494104221559	0.014778480592003056	0.007228452568918066	0.009514173562600692	0.00018331108852341353	0.00003111601959690707	9.384042860534761e-6	3.764969403452496e-6
-0.1525660171779821	9.9667112139658e-6	0.00003365649633543702	0.00020693570215785876	0.014702159668631346	0.00730729921502042	0.009752844154674705	0.00018607421042350945	0.000031539289224401574	9.505745180259185e-6	3.8124428063600307e-6
-0.15246601717798208	0.000010061616521839015	0.00003395496786602187	0.000208450331281703	0.014627661152036894	0.007387249278808362	0.009998495320806062	0.00018888346064511758	0.00003196893126136533	9.629196537789865e-6	3.860580341989655e-6
-0.1523660171779821	0.000010157560458731844	0.00003425653665892279	0.00020997897878901418	0.014554945326488128	0.007468320902263296	0.010251363208498555	0.0001917396892566504	0.00003240505155750841	9.754424698880412e-6	3.909392284417264e-6
-0.1522660171779821	0.000010254555919472657	0.00003456123953676995	0.00021152179691717054	0.014483973744243756	0.007550532571056821	0.010511693103927295	0.00019464376353811385	0.00003284775789299578	9.881457913669123e-6	3.958889082528178e-6
-0.15216601717798212	0.0000103526159780397	0.00003486911381485862	0.000213078939791452	0.014414709179166776	0.007633903121893827	0.010779739831272993	0.00019759656836195862	0.00003329716001688567	0.000010010324925910063	4.009081363268184e-6
-0.1520660171779821	0.00001045175389031128	0.00003518019730845851	0.00021465056345120379	0.014347115582347376	0.007718451750028953	0.01105576817147875	0.00020059900658306258	0.00003375336968639561	0.000010141054982393745	4.059979934959706e-6
-0.1519660171779821	0.00001055198309686372	0.000035494528340244875	0.00021623682587641207	0.014281158039635644	0.007804198016962915	0.01134005330146863	0.00020365199943812772	0.00003421650070702007	0.00001027367784256431	4.111595790685446e-6
-0.1518660171779821	0.00001065331722581533	0.00003581214574784775	0.0002178378870146761	0.014216802730991433	0.007891161858321937	0.011632881254921757	0.00020675648695470092	0.0000346866689735165	0.000010408223788335237	4.163940111740158e-6
-0.1517660171779821	0.000010755770095718529	0.00003613308889152599	0.00021945390880859738	0.014154016891563183	0.007979363591925834	0.01193454940575988	0.0002099134283700875	0.000035163992511781205	0.000010544723634109226	4.217024271152687e-6
-0.15166601717798212	0.000010859355718500773	0.000036457397661965186	0.0002210850552235873	0.014092768774412876	0.008068823926049478	0.012245366975576419	0.00021312380256041956	0.000035648591521636463	0.000010683208737006982	4.270859837279455e-6
-0.1515660171779821	0.000010964088302455446	0.00003678511248820597	0.0002227314922761077	0.014033027614807838	0.008159563967883166	0.012565655566301254	0.00021638860848013548	0.00003614058842055165	0.000010823711007309135	4.325458577471207e-6
-0.1514660171779821	0.000011069982255281817	0.00003711627434569578	0.00022439338806232075	0.01397476359600441	0.008251605232195458	0.01289574971947292	0.0002197088656121246	0.00003664010788831156	0.000010966262919115015	4.380832461813907e-6
-0.1513660171779821	0.000011177052187178849	0.00003745092476448082	0.00022607091278721906	0.013917947816454623	0.008344969650206988	0.013235997503574954	0.00022308561442888113	0.000037147276912670774	0.000011110897521226741	4.436993666946931e-6
-0.1512660171779821	0.000011285312913989045	0.000037789105837524366	0.00022776423879416395	0.013862552258367283	0.008439679578677117	0.013586761130966275	0.0002265199168648664	0.000037662224835999095	0.000011257648448258457	4.493954579958356e-6
-0.15116601717798211	0.000011394779460397092	0.00003813086022916759	0.00022947354059490402	0.013808549757561172	0.008535757809211885	0.013948417606039123	0.00023001285680045787	0.000038185083402954134	0.00001140654993198084	4.55172780236052e-6
-0.1510660171779821	0.00001150546706318211	0.00003847623118372557	0.0002311989949000463	0.013755913974549516	0.008633227577797853	0.014321359406323257	0.00023356554055773484	0.00003871598680919991	0.000011557636812902455	4.610326154146926e-6
-0.1509660171779821	0.000011617391174525642	0.00003882526253422743	0.0002329407806500006	0.013704619366800931	0.008732112574568	0.014705995198362258	0.00023717909740843918	0.00003925507175119699	0.000011710944552095608	4.6697626779324585e-6
-0.1508660171779821	0.000011730567465375667	0.00003917799871129911	0.0002346990790464036	0.013654641162119431	0.008832436953806165	0.015102750590294369	0.0002408546800944387	0.000039802477477091044	0.000011866509243271552	4.730050643178772e-6
-0.1507660171779821	0.000011845011828868372	0.00003953448475219302	0.0002364740735840286	0.013605955333096385	0.008934225344196224	0.015512068923181611	0.00024459346536099955	0.00004035834583872386	0.000012024367625109998	4.791203550506663e-6
-0.15066601717798211	0.000011960740383807676	0.00003989476630996669	0.0002382659500831838	0.013558538572582464	0.009037502859322031	0.01593441210325654	0.0002483966545032299	0.00004092282134479329	0.000012184557093849503	4.853235136097375e-6
-0.1505660171779821	0.000012077769478205205	0.00004025888966281593	0.00024007489672263284	0.01351236827013613	0.009142295108426362	0.016370261477382814	0.00025226547392605796	0.00004149605121519495	0.000012347115716145337	4.916159376185087e-6
-0.1504660171779821	0.000012196115692879611	0.00004062690172355617	0.00024190110407299156	0.013467422489402962	0.009248628207433383	0.016820118754157898	0.00025620117571804413	0.000042078185436562386	0.000012512082242198222	4.979990491641784e-6
-0.1503660171779821	0.000012315795845118993	0.00004099885004926973	0.00024374476513068738	0.013423679946385844	0.00935652879024481	0.0172845069732412	0.00026020503823949334	0.000042669376819048886	0.000012679496119164368	5.044742952657911e-6
-0.1502660171779821	0.000012436826992405055	0.00004137478285110506	0.0002456060753524109	0.013381119988566045	0.009466024020313962	0.017763971525631594	0.00026427836672515676	0.00004326978105436769	0.000012849397504848565	5.110431483519531e-6
-0.15016601717798211	0.000012559226436201884	0.00004175474900424659	0.00024748523269013195	0.013339722574836921	0.009577141602508093	0.01825908122779237	0.0002684224939019857	0.00004387955677513094	0.000013021827281691102	5.177071067485247e-6
-0.1500660171779821	0.000012683011725809956	0.00004213879805804433	0.00024938243762664324	0.013299468256216381	0.009689909795264457	0.01877042945268568	0.00027263878062229403	0.00004449886561550943	0.000013196827071051722	5.244676951764403e-6
-0.1499660171779821	0.000012808200662285761	0.00004252698024631474	0.00025129789321166695	0.01326033815730223	0.009804357423049468	0.01929863532096546	0.00027692861651276495	0.000045127872273251936	0.00001337443924779971	5.3132646525990265e-6
-0.1498660171779821	0.000012934811302430732	0.00004291934649781689	0.00025323180509853783	0.013222313958440665	0.009920513889129456	0.01984434495577508	0.0002812934206397535	0.00004576674457309673	0.00001355470695521683	5.382849960452542e-6
-0.1497660171779821	0.000013062861962846663	0.00004331594844689654	0.0002551843815814317	0.013185377878573672	0.010038409188659335	0.020408232804786538	0.0002857346421912473	0.00004641565353159793	0.000013737674120218327	5.453448945305835e-6
-0.1496660171779821	0.000013192371224064052	0.000043716838444316044	0.0002571558336332182	0.013149512658741293	0.010158073922101425	0.020991003033360545	0.0002902537611760608	0.000047074773423422275	0.000013923385468903291	5.525077962065753e-6
-0.1495660171779821	0.000013323357934739745	0.00004412206956826149	0.0002591463749438735	0.013114701546205539	0.010279539308979957	0.021593390992905803	0.0002948522891406018	0.000047744281849128064	0.000014111886542437561	5.597753656085895e-6
-0.1494660171779821	0.00001345584121592834	0.00004453169563553353	0.00026115622195951334	0.013080928279173381	0.010402837201982188	0.02221616476878607	0.0002995317699037681	0.00004842435980447662	0.000014303223713279779	5.671492968803837e-6
-0.1493660171779821	0.000013589840465428425	0.00004494577121293185	0.00026318559392204786	0.013048177072093044	0.010528000101416515	0.022860126812365402	0.0003042937803104656	0.00004911519175131506	0.0000144974442017582	5.746313143497473e-6
-0.1492660171779821	0.000013725375362202351	0.00004536435162882417	0.00026523471290943867	0.01301643260149741	0.010655061170034586	0.02352611566205489	0.0003091399310041963	0.00004981696569005402	0.000014694596093004521	5.822231731161806e-6
-0.1491660171779821	0.000013862465870875735	0.000045787492984916514	0.00026730380387661966	0.012985679992374984	0.0107840542482309	0.024215007758519952	0.0003140718672193274	0.000050529873233798825	0.000014894728354256388	5.899266596510719e-6
-0.1490660171779821	0.000014001132246313098	0.0000462152521682165	0.00026939309469704175	0.0129559048050441	0.010915013869627333	0.024927719359494366	0.0003190912695934904	0.00005125410968415661	0.000015097890852533006	5.977435924105033e-6
-0.1489660171779821	0.000014141395038274532	0.00004664768686320371	0.00027150281620488923	0.012927093022511493	0.011047975277055325	0.02566520855998377	0.00032419985500073645	0.000051989874108772655	0.00001530413437269657	6.056758224610681e-6
-0.1488660171779821	0.00001428327509615404	0.00004708485556420258	0.00027363320223796147	0.012899231038293577	0.011182974438945744	0.02642847742396146	0.00032939937740597347	0.000052737369420632444	0.00001551351063590591	6.137252341189719e-6
-0.1487660171779821	0.000014426793573799275	0.0000475268175879659	0.00027578448968123144	0.012872305644683559	0.011320048066137567	0.027218574234020198	0.00033469162874128405	0.00005349680245917246	0.000015726072318472094	6.218937456026667e-6
-0.1486660171779821	0.000014571971934418046	0.00004797363308647186	0.00027795691851110126	0.012846304021444871	0.011459233629118394	0.02803659586581593	0.00034007843980474276	0.000054268384073249065	0.000015941873071126278	6.301833096994279e-6
-0.14856601717798212	0.00001471883195556951	0.000048425363059938556	0.0002801507318403618	0.01282121372491498	0.011600569375707007	0.028883690294521695	0.0003455616811823339	0.0000550523292060053	0.000016160967538708526	6.385959144461185e-6
-0.1484660171779821	0.000014867395734242606	0.000048882069370058773	0.0002823661759638637	0.01279702267750195	0.011744094349191641	0.02976105924092067	0.00035114326419361875	0.00005584885698168519	0.00001638341138028769	6.471335838244618e-6
-0.1483660171779821	0.000015017685692025492	0.000049343814753461555	0.0002846035004049192	0.012773719157559144	0.011889848406936314	0.030669960965194584	0.00035682514186181387	0.00005665819079444318	0.000016609261289722758	6.557983784712092e-6
-0.1482660171779821	0.000015169724580364677	0.000049810662835401074	0.00028686295796244877	0.01275129178962303	0.012037872239468336	0.03161171321690436	0.00036260930990896314	0.00005748055839919913	0.000016838575016675765	6.645923964034982e-6
-0.1481660171779821	0.000015323535485917542	0.00005028267814368167	0.0002891448047588716	0.012729729534998941	0.01218820739006034	0.0325876963501224	0.00036849780777688257	0.00005831619200458692	0.000017071411388087437	6.735177737597782e-6
-0.14806601717798212	0.000015479141835999927	0.00005075992612281946	0.0002914493002887786	0.012709021682682769	0.012340896274821657	0.033599356613155766	0.00037449271967463974	0.000059165328368052984	0.00001730783033012617	6.825766855566517e-6
-0.1479660171779821	0.00001563656740412844	0.00005124247314844555	0.00029377670746836746	0.012689157840603559	0.012495982203311743	0.03464820962279201	0.0003805961756532518	0.000060028208893150656	0.000017547892890620812	6.917713464619655e-6
-0.1478660171779821	0.000015795836315663444	0.0000517303865419582	0.00029612729268568394	0.012670127927176799	0.012653509399692137	0.03573584403351496	0.0003868103527084178	0.000060905079729093804	0.000017791661261990378	7.011040115846213e-6
-0.1477660171779821	0.00001595697305354893	0.000052223734585422504	0.00029850132585165854	0.012651922163154476	0.01281352302443102	0.03686392541265515	0.00039313747591203217	0.00006179619187261818	0.00001803919880468078	7.105769772813516e-6
-0.1476660171779821	0.000016120002464157596	0.00005272258653673052	0.0003008990804519735	0.012634531063761806	0.012976069196576486	0.03803420033298246	0.0003995798195733259	0.00006270180127221452	0.000018290570071121713	7.201925819809874e-6
-0.14756601717798212	0.000016284949763237978	0.00005322701264501972	0.0003033208335997719	0.012617945431110016	0.013141195016615708	0.03924850069478211	0.00040613970843045646	0.00006362216893479024	0.000018545840830216694	7.299532070265928e-6
-0.1474660171779821	0.000016451840541967374	0.000053737084166355794	0.00030576686608919034	0.01260215634687305	0.013308948589933632	0.04050874829000647	0.0004128195188733702	0.00006455756103481481	0.000018805078092376163	7.398612775357572e-6
-0.1473660171779821	0.000016620700773113766	0.00005425287337968762	0.00030823746244978224	0.012587155165220455	0.01347937905089216	0.04181695962164434	0.00041962168019887895	0.00006550824902602174	0.00001906835013510993	7.499192632796722e-6
-0.1472660171779821	0.000016791556817306692	0.000054774453603077796	0.00031073291100180793	0.012572933505995223	0.013652536587545025	0.04317525099198329	0.00042654867589884303	0.00006647450975572408	0.00001933572652919075	7.601296795812801e-6
-0.1471660171779821	0.00001696443542942079	0.00005530189921021163	0.00031325350391241716	0.012559483248128509	0.013828472467006693	0.04458584387397137	0.00043360304498236805	0.00006745662558180942	0.000019607278165402303	7.70495088232962e-6
-0.14706601717798212	0.000017139363765073727	0.00005583528564719442	0.00031579953725275586	0.012546796523282326	0.014007239061495896	0.046051070580388064	0.0004407873833330497	0.00006845488449248635	0.000019883077281887147	7.810180984343123e-6
-0.1469660171779821	0.000017316369387239754	0.000056374689449636765	0.00031837131105597787	0.012534865709711043	0.01418888987507021	0.047573380245999636	0.0004481043451021854	0.00006946958022884446	0.0000201631974921068	7.917013677503314e-6
-0.1468660171779821	0.000017495480272982582	0.000056920188260038984	0.00032096912937621167	0.012523683426334883	0.014373479571074066	0.0491553451383111	0.00045555664413903825	0.00007050101241030611	0.000020447713813430516	8.025476030906124e-6
-0.1467660171779821	0.000017676724820309046	0.0000574718608454748	0.0003235933003484859	0.012513242527017356	0.014561064000320154	0.05079966731289132	0.0004631470554592084	0.00007154948666304015	0.000020736702696368168	8.135595617100036e-6
-0.1466660171779821	0.000017860131855146517	0.00005802978711558624	0.00032624413624963137	0.01250353609503904	0.014751700230024452	0.05250918562952509	0.0004708784167521776	0.00007261531475141336	0.000021030242054460992	8.247400522312425e-6
-0.14656601717798212	0.0000180457306384446	0.00005859404814088745	0.0003289219535601608	0.01249455743776033	0.014945446573517212	0.05428688314564855	0.00047875362992915696	0.00007369881471255134	0.00002132841129484681	8.36091935690001e-6
-0.1464660171779821	0.00001823355087340642	0.00005916472617138975	0.000331627073027176	0.012486300081467764	0.015142362620752843	0.056135894903590396	0.00048677566271241256	0.0000748003109940988	0.00002163129134951737	8.476181266030238e-6
-0.1463660171779821	0.000018423622712849584	0.000059741904655552444	0.00033435981972828894	0.012478757766396294	0.015342509269641102	0.05805951612804535	0.0004949475502672524	0.00007592013459524912	0.000021938964707282265	8.593215940597715e-6
-0.1462660171779821	0.00001861597676670034	0.00006032566825956219	0.0003371205231365968	0.012471924441921457	0.015545948758223668	0.06006121084994347	0.000503272396877913	0.00007705862321113453	0.000022251515446458496	8.712053628381752e-6
-0.1461660171779821	0.000018810644109624064	0.00006091610288695373	0.00033990951718671777	0.012465794261916038	0.015752744697721303	0.06214462097237493	0.0005117533776686141	0.00007821612138066088	0.00002256902926830296	8.832725145451116e-6
-0.14606601717798212	0.00001900765628879251	0.00006151329569856895	0.00034272714034190284	0.012460361580264999	0.015962962106475485	0.06431357579344622	0.0005203937403710717	0.00007939298063787016	0.000022891593531204567	8.955261887820637e-6
-0.1459660171779821	0.000019207045331793763	0.00006211733513287124	0.00034557373566225817	0.012455620946533755	0.01617666744481199	0.06657210199984931	0.000529196807139837	0.00008058955966692711	0.000023219297285655727	9.079695843367241e-6
-0.1458660171779821	0.000019408843754684442	0.00006272831092661132	0.0003484496508740792	0.012451567101783934	0.01639392865085271	0.06892443414343462	0.0005381659764168567	0.00008180622446082236	0.00002355223131002302	9.206059604010117e-6
-0.1457660171779821	0.000019613084570188773	0.00006334631413586097	0.00035135523844032535	0.012448194974531987	0.01661481517730339	0.07137502561108106	0.0005473047248466527	0.00008304334848388053	0.00002389048814713374	9.334386378162205e-6
-0.1456660171779821	0.000019819801296048517	0.00006397143715741457	0.00035429085563227277	0.012445499676846059	0.01683939802924658	0.07392856009569435	0.0005566166092436756	0.00008430131283818598	0.00002423416214170236	9.464710003459574e-6
-0.14556601717798212	0.000020029027963521355	0.00006460377375056606	0.0003572568646023046	0.012443476500575678	0.017067749802966763	0.07658996357291864	0.0005661052686132111	0.00008558050643400311	0.00002458334947861188	9.597064959773763e-6
-0.1454660171779821	0.000020240799126039924	0.00006524341905927624	0.0003602536324579647	0.012442120913711292	0.017299944725843112	0.079364416784304	0.0005757744262276181	0.00008688132616432696	0.00002493814822207925	9.73148638251671e-6
-0.1453660171779821	0.00002045514986802275	0.00006589046963472154	0.000363281531337165	0.01244142855686704	0.01753605869733374	0.08225736822272907	0.0005856278917592777	0.0000882041770836312	0.00002529865835571545	9.868010076241592e-6
-0.1452660171779821	0.00002067211581385246	0.0000665450234582521	0.00036634093848469517	0.012441395239885694	0.017776169331091617	0.08527454761010324	0.0005956695634721452	0.00008954947259096359	0.000025664981823514258	0.000010006672528550408
-0.1451660171779821	0.000020891733137013656	0.00006720717996474742	0.0003694322363299588	0.012442016938558887	0.018020355998238743	0.08842197985017337	0.0006059034304734621	0.00009091763461746632	0.000026037222571782864	0.000010147510924312608
-0.14506601717798212	0.000021114038569402004	0.00006787704006639448	0.0003725558125660245	0.012443289791461282	0.018268699871837487	0.09170599943078885	0.0006163335750275214	0.00009230909381846214	0.00002641548659204368	0.000010290563160204384
-0.1449660171779821	0.000021339069410801678	0.00006855470617687808	0.0003757120602299625	0.012445210096893103	0.018521283972590657	0.09513326523976481	0.000626964174933197	0.00009372428977020149	0.000026799881964927667	0.00001043586785957453
-0.1448660171779821	0.000021566863538538615	0.00006924028223600838	0.0003789013777845382	0.012447774309929155	0.018778193215809945	0.09871077574644031	0.0006377995059672388	0.00009516367117141398	0.0000271905189050854	0.000010583464387646202
-0.1447660171779821	0.000021797459417310846	0.00006993387373478294	0.00038212416920124933	0.012450979039569703	0.019039514459687445	0.1024458844867425	0.0006488439443952291	0.00009662769604977642	0.000027587509807141752	0.000010733392867062045
-0.1446660171779821	0.000022030896109199994	0.00007063558774089697	0.000385380844044748	0.012454821045991198	0.019305336554910985	0.10634631577275223	0.0006601019695521848	0.00009811683197342457	0.00002799096929271742	0.00001088569419378074
-0.14456601717798212	0.00002226721328386828	0.00007134553292470648	0.00038867181755868063	0.012459297237892481	0.01957575039566158	0.11042018052819916	0.0006715781664949643	0.00009963155626765441	0.00002840101425854814	0.000011040410053334186
-0.1444660171779821	0.000022506451228942456	0.00007206381958565433	0.0003919975107529308	0.012464404669934651	0.01985084897203386	0.11467599212813907	0.0006832772287284381	0.00010117235623692136	0.000028817763925721528	0.000011197582937452547
-0.1443660171779821	0.00002274865086059106	0.00007279055967916997	0.0003953583504923512	0.012470140540270989	0.020130727423923144	0.11912268209470032	0.0006952039610078917	0.00010273972939231397	0.000029241339890069442	0.000011357256161068499
-0.1442660171779821	0.0000229938537342965	0.00007352586684404979	0.0003987547695869511	0.012476502188164484	0.020415483096421536	0.12376961546940808	0.0007073632822196454	0.00010433418368460584	0.00002967186617373453	0.000011519473879706816
-0.1441660171779821	0.000023242102055831226	0.00007426985643033772	0.0004021872068837165	0.01248348709169378	0.02070521559676931	0.12862660564696393	0.0007197602283424976	0.00010595623774306879	0.000030109469277948937	0.000011684281107272173
-0.14406601717798212	0.00002349343869241959	0.00007502264552764295	0.00040565610735935834	0.012491092865522345	0.021000026852898524	0.1337039284164657	0.0007323999554922354	0.00010760642112016778	0.00003055427823704696	0.00001185172373424059
-0.1439660171779821	0.00002374790718414754	0.0000757843529941219	0.00040916192221608237	0.012499317258794595	0.021300021173643133	0.1390123348999772	0.0007452877430516478	0.00010928527454231046	0.00003100642467375135	0.00001202184854626895
-0.1438660171779821	0.000024005551755532374	0.00007655509948577322	0.00041270510897703234	0.012508158153047606	0.02160530531062225	0.14456306304280492	0.0007584289968889604	0.00011099335016681027	0.00003146604285575717	0.000012194703243228603
-0.1437660171779821	0.000024266417327346537	0.00007733500748641275	0.0004162861315847751	0.01251761356024414	0.021915988521887055	0.15036784722565932	0.0007718292526669355	0.0001127312118452175	0.00003193326975365134	0.000012370336458676372
-0.1436660171779821	0.000024530549528647075	0.00007812420133813284	0.00041990546050088004	0.012527681620861583	0.02223218263736164	0.15643892551776714	0.0007854941792456162	0.00011449943539319921	0.000032408245100199006	0.00001254879777977231
-0.14356601717798212	0.000024797994709031455	0.00007892280727231127	0.0004235635728072559	0.012538360602053636	0.022554002126135814	0.16278904400302055	0.0007994295821814975	0.00011629860886712899	0.00003289111145103075	0.000012730137767654708
-0.1434660171779821	0.000025068799951122306	0.00007973095344118838	0.00042726095230919564	0.012549648895882474	0.02288156416566716	0.1694314575258666	0.0008136414073259848	0.00011812933284756995	0.00003338201424676672	0.000012914407978284943
-0.14336601717798209	0.000025343013083286117	0.00008054876995000577	0.00043099808964016073	0.01256154501761712	0.023214988712946763	0.1763799261060368	0.0008281357445262191	0.00011999222072983855	0.00003388110187661335	0.000013101660983772201
-0.1432660171779821	0.00002562068269258924	0.00008137638888973553	0.0004347754823683411	0.012574047604097829	0.023554398577688585	0.18364870616285986	0.0008429188314313571	0.00012188789902182765	0.000034388525743471155	0.000013291950394190649
-0.1431660171779821	0.000025901858137999118	0.00008221394437039259	0.00043859363510500546	0.012587155412163918	0.023899919497601466	0.1912525355712468	0.000857997057407473	0.00012381700764929073	0.000034904440330588984	0.000013485330879901158
-0.14306601717798212	0.000026186589563829427	0.00008306157255495718	0.0004424530596146857	0.012600867317143237	0.024251680215806756	0.1992066114418041	0.0008733769675644329	0.00012578020026877891	0.000035429003269806744	0.000013681858194389491
-0.1429660171779821	0.00002647492791344115	0.00008391941169391024	0.0004463542749272351	0.012615182311402635	0.024609812560465003	0.20752655937798223	0.0008890652668981471	0.00012777814458844142	0.00003596237541142471	0.000013881589197634065
-0.14286601717798209	0.000026766924943199767	0.00008478760216039209	0.0004502978074517682	0.012630099502955915	0.02497445152667596	0.21622839281414388	0.0009050688245516694	0.00012981152269688889	0.00003650472089574073	0.000014084581880015708
-0.1427660171779821	0.000027062633236694888	0.00008566628648600528	0.0004542841910925464	0.012645618114130067	0.025345735360722533	0.22532846088212394	0.0009213946781988616	0.0001318810314003506	0.00003705620722629984	0.000014290895386783679
-0.1426660171779821	0.000027362106219229538	0.00008655560939726899	0.0004583139673668382	0.012661737480286558	0.02572380564672568	0.23484338309249492	0.0009380500385543564	0.0001339873825683354	0.00003761700534489707	0.000014500590043091413
-0.14256601717798212	0.000027665398172579757	0.00008745571785272871	0.00046238768552474795	0.012678457048596836	0.02610880739578117	0.2447899689542415	0.0009550422940135747	0.00013613130348802424	0.00003818728970837761	0.000014713727379614507
-0.1424660171779821	0.000027972564250036762	0.00008836676108075276	0.0004665059026711247	0.012695776376871352	0.026500889137655626	0.25518512049810743	0.0009723790154269803	0.00013831353722763517	0.00003876723836728428	0.0000149303701587682
-0.14236601717798208	0.000028283660491729984	0.00008928889061801241	0.00047066918388952123	0.012713695132439641	0.026900203015112752	0.2660457155210478	0.0009900679610125305	0.0001405348430089979	0.00003935703304639343	0.000015150582401536373
-0.1422660171779821	0.00002859874384024112	0.00009022226034866185	0.00047487810236824905	0.012732213091080606	0.027306904880949816	0.2773884692412708	0.0010081170814106428	0.00014279599658957823	0.0000399568592271902	0.000015374429414928345
-0.1421660171779821	0.00002891787215651568	0.00009116702654424468	0.0004791332395286367	0.012751330136002758	0.02772115439782695	0.28922977195607563	0.0010265345248861573	0.00014509779065423068	0.00004056690623233665	0.000015601977820080377
-0.14206601717798212	0.00002924110423607399	0.00009212334790431918	0.00048343518515542105	0.012771046256871754	0.028143115140965902	0.3015855002422889	0.0010453286426816203	0.00014744103521690464	0.00004118736731217471	0.00001583329558101515
-0.1419660171779821	0.000029568499825529522	0.00009309138559783102	0.00048778453752938597	0.01279136154888502	0.02857295470380707	0.3144707992484873	0.001064507994526734	0.0001498265580326023	0.00004181843973332206	0.000016068452034076595
-0.14186601717798208	0.000029900119639424376	0.00009407130330525037	0.0004921819035622866	0.012812276211892471	0.02901084480671097	0.32789983371943054	0.0010840813543088162	0.00015225520501985614	0.00004246032486941543	0.000016307517918059156
-0.1417660171779821	0.00003023602537737881	0.00009506326726146896	0.0004966278989340313	0.012833790549561288	0.02945696140879059	0.34188550558947145	0.0011040577159090069	0.00015472784069399335	0.00004311322829404942	0.000016550565405043347
-0.1416660171779821	0.00003057627974157507	0.00009606744629950075	0.0005011231482322905	0.01285590496858557	0.029911484822972498	0.3564391363108701	0.001124446299209812	0.00015724534861152162	0.00004377735987597689	0.000016797668131962704
-0.14156601717798212	0.00003092094645456575	0.00009708401189496915	0.0005056682850944075	0.01287861997793774	0.030374599834371883	0.37157011257254263	0.0011452565562787478	0.00015980863182587436	0.00004445293387661778	0.000017048901232911477
-0.1414660171779821	0.000031270090277430046	0.00009811313821142925	0.000510263952351833	0.012901936188162972	0.030846495822088243	0.38728549474915286	0.0011664981777340972	0.00016241861335489162	0.00004514016904994747	0.000017304341372220675
-0.14136601717798208	0.00003162377702826799	0.00009915500214650613	0.000514910802176945	0.012925854310713443	0.03132736688450972	0.403589588328854	0.0011881810992979145	0.0001650762366602851	0.00004583928874481073	0.00001756406677831261
-0.1412660171779821	0.000031982073601055636	0.0001002097833789005	0.0005196094962324772	0.012950375157324145	0.03181741196823959	0.42048347973448186	0.0012103155085426446	0.00016778246613948018	0.00004655052100974176	0.00001782815727836139
-0.1411660171779821	0.00003234504798485616	0.00010127766441624983	0.0005243607058234645	0.012975499639427129	0.032316835000740035	0.43796453940213786	0.0012329118518369393	0.00017053828763012086	0.00004727409870033959	0.00001809669433377382
-0.14106601717798212	0.00003271276928339906	0.00010235883064387761	0.0005291651120518175	0.013001228767604857	0.03282584502680388	0.45602589673405547	0.0012559808414971325	0.0001733447089276023	0.00004801025958927022	0.000018369761076513948
-0.1409660171779821	0.00003308530773503585	0.00010345347037444041	0.0005340234059735487	0.013027563651081174	0.03334465634896348	0.4746558936061375	0.0012795334631506888	0.00017620276031597728	0.00004875924647896466	0.00001864744234629057
-0.14086601717798208	0.000033462734733075886	0.00010456177489849147	0.0005389362887587153	0.013054505497249768	0.033873488671948664	0.4938375254739368	0.0013035809833183006	0.0001791134951126086	0.0000495213073170778	0.000018929824728631228
-0.1407660171779821	0.00003384512284651547	0.0001056839385359878	0.0005439044718541278	0.013082055611239108	0.034412567251310734	0.5135478817506423	0.0013281349572214806	0.00018207799022694523	0.00005029669531478695	0.00001921699659386383
-0.1406660171779821	0.000034232545841161645	0.00010682015868873992	0.0005489286771488493	0.013110215395512898	0.034962123046325684	0.5337575999621778	0.001353207236822637	0.00018509734673378153	0.00005108566906799246	0.00001950904813702782
-0.14056601717798212	0.0000346250787011641	0.0001079706358938401	0.0005540096371425532	0.01313898634950601	0.0355223928773015	0.5544303511171826	0.0013788099791049535	0.000188172690461427	0.00005188849268150345	0.000019806071418739293
-0.1404660171779821	0.000035022797650959224	0.00010913557387808071	0.0005591480951168107	0.013168370069295247	0.03609361958740994	0.5755223766215676	0.0014049556545996243	0.00019130517259517119	0.00005270543589628454	0.000020108160407033882
-0.14036601717798208	0.00003542578017763864	0.0001103151796133777	0.0005643448053092976	0.013198368247303693	0.03667605220916966	0.5969820997310777	0.00143165705616806	0.00019449597029646352	0.00005353677421983802	0.000020415411020210577
-0.1402660171779821	0.00003583410505374589	0.00011150966337322807	0.0005696005330910608	0.01322898267203874	0.03726994613570804	0.6187498367421266	0.001458927308047294	0.0001977462873382483	0.00005438278905980608	0.000020727921170703386
-0.1401660171779821	0.00003624785236051483	0.00011271923879021545	0.0005749160551468205	0.013260215227863302	0.03787556329693482	0.6407576346015129	0.0014867798751666155	0.00020105735475688458	0.00005524376786087878	0.00002104579081000557
-0.14006601717798212	0.00003666710351155593	0.00011394412291458473	0.0005802921596584126	0.013292067894799243	0.03849317234075917	0.6629292620774982	0.0015152285727441368	0.00020443043152111248	0.00005612000424508726	0.000021369121974672785
-0.1399660171779821	0.000037091941276995226	0.00011518453627390087	0.0005857296464913856	0.013324542748362872	0.039123048819485674	0.6851803807779376	0.0015442875761718445	0.0002078668052185123	0.00005701179815556898	0.00002169801883343124
-0.13986601717798208	0.0000375224498080883	0.00011644070293382924	0.0005912293273848755	0.013357641959431784	0.039765475381533036	0.7074189198490781	0.0015739714311985785	0.00021136779275997036	0.00005791945600390761	0.00002203258773542234
-0.1397660171779821	0.00003795871466230077	0.0001177128505600404	0.0005967920261447285	0.013391367794143419	0.040420741968609376	0.7295456739183265	0.001604295064419875	0.0002149347411026043	0.00005884329082111911	0.000022372937259606418
-0.1396660171779821	0.000038400822828878585	0.00011900121048126681	0.0006024185788400009	0.013425722613823207	0.04108914601849328	0.751455137631479	0.0016352737940846232	0.00021856902799167986	0.000059783622412398294	0.000022719178265360122
-0.13956601717798212	0.00003884886275491341	0.00012030601775354513	0.0006081098340028645	0.01346070887494401	0.041770992673565405	0.7730365819864733	0.0016669233412284303	0.00022227206272202983	0.00006074077751570975	0.000023071423944293828
-0.1394660171779821	0.00003930292437191117	0.0001216275112256495	0.0006138666528320009	0.013496329129115157	0.04246659499523555	0.7941753677618848	0.0016992598411438725	0.00022604528691950817	0.00006171508996432885	0.00002342978987332163
-0.13936601717798208	0.00003976309912287352	0.00012296593360574547	0.00061968990939949	0.013532586023100517	0.04317627418441851	0.814754480051995	0.0017322998551982923	0.00022989017534301567	0.00006270690085343122	0.000023794394069013416
-0.1392660171779821	0.0000402294799899098	0.00012432153152930065	0.0006255804908613556	0.01356948229886659	0.043900359808209645	0.8346562558238714	0.0017660603830101686	0.0002338082367076983	0.00006371655871084214	0.000024165357043264152
-0.1391660171779821	0.00004070216152237851	0.00012569455562824681	0.0006315392976717121	0.013607020793658664	0.04463919003291168	0.8537642642611356	0.0018005588749950851	0.00023780101452983596	0.00006474441967204104	0.000024542801860309424
-0.13906601717798212	0.00004118123986557829	0.00012708526060145446	0.0006375672438006964	0.013645204440106275	0.0453931118635714	0.8719652883435393	0.0018358132452932418	0.00024187008799408659	0.00006579084765954694	0.000024926854195125177
-0.1389660171779821	0.00004166681278999533	0.00012849390528650936	0.0006436652569561465	0.013684036266356342	0.046162481390176605	0.8891513465855925	0.001871841885090172	0.0002460170728436292	0.0000668562145667828	0.000025317642393242508
-0.13886601717798208	0.00004215897972111793	0.0001299207527328435	0.0006498342788091659	0.013723519396234674	0.04694766404067625	0.9052216870436981	0.0019086636763432302	0.00025024362229387966	0.00006794090044654521	0.00002571529753201513
-0.1387660171779821	0.00004265784176983251	0.00013136607027623424	0.0006560752652236295	0.013763657049435114	0.04774903484097839	0.920084682385369	0.0019462980059265958	0.0002545514279704067	0.00006904529370419488	0.000026119953483376972
-0.1386660171779821	0.00004316350176340768	0.00013283012961469096	0.0006623891864896552	0.013804452541736196	0.04856697868208238	0.93365955554219	0.0019847647802077317	0.00025894222087170186	0.00007016979129568655	0.00002653174697812298
-0.13856601717798211	0.00004367606427708417	0.00013431320688577633	0.0006687770275611831	0.013845909285244803	0.049401890594507836	0.9458778704613652	0.0020240844400690695	0.0002634177723575007	0.00007131479893056973	0.00002695081767175642
-0.1384660171779821	0.000044195635666277366	0.00013581558274536811	0.0006752397882976805	0.01388803078866778	0.05025417603017293	0.9566847315746031	0.0020642779763887114	0.000267979895163334	0.00007248073128008267	0.000027377308211938267
-0.1383660171779821	0.00004472232409940611	0.0001373375424478991	0.0006817784837100459	0.01393082065760893	0.05112425115187917	0.9660396482838834	0.0021053669459944694	0.00027263044444202767	0.00007366801219047197	0.000027811364307578633
-0.1382660171779821	0.000045256239591363556	0.00013887937592810793	0.0006883941442108674	0.013974282594894395	0.052012543130564005	0.9739170361441148	0.002147373488106376	0.00027737131883292046	0.00007487707490167923	0.00002825313479961572
-0.1381660171779821	0.000045797494037636635	0.00014044137788431595	0.0006950878158689498	0.014018420400923015	0.05291949045046222	0.9803063433792361	0.0021903203412823686	0.00028220446155947736	0.00007610836227151831	0.000028702771733516407
-0.13806601717798211	0.00004634620124909419	0.00014202384786327735	0.0007018605606684026	0.01406323797404425	0.05384554322234152	0.9852118086391337	0.0022342308608834997	0.0002871318615561766	0.00007736232700550379	0.000029160430433551437
-0.1379660171779821	0.00004690247698744832	0.00014362709034660917	0.0007087134567721382	0.014108739310961337	0.05479116350494329	0.988651872236948	0.0022791290370741657	0.0002921555546253611	0.0000786394318924558	0.000029626269578878894
-0.1378660171779821	0.00004746643900141109	0.00014525141483885898	0.0007156475987900718	0.014154928507161556	0.05575682563478669	0.9906582773763553	0.0023250395133746875	0.00029727762462495547	0.00007994015004604751	0.000030100451281490028
-0.1377660171779821	0.00004803820706355531	0.0001468971359572155	0.0007226640980519228	0.014201809757371226	0.05674301656446366	0.9912749092105407	0.0023719876057827507	0.000302500204687821	0.00008126496515243211	0.00003058314116605751
-0.1376660171779821	0.000048617903007891016	0.00014856457352290805	0.0007297640828848358	0.014249387356037545	0.05775023620956053	0.9905564274031008	0.0024199993224818164	0.00030782547847365324	0.0000826143717241175	0.000031074508451736566
-0.13756601717798211	0.00004920565076818049	0.0001502540526543235	0.0007369486988958317	0.014297665697835782	0.05877899780433719	0.9885667519668071	0.0024691013841544505	0.0003132556814542804	0.00008398887536024221	0.000031574726035966434
-0.1374660171779821	0.00004980157641699645	0.00015196590386187732	0.0007442191092591985	0.014346649278202233	0.059829828266271784	0.985377462645685	0.0025193212449192716	0.0003187931022332731	0.00008538899301341622	0.000032083970580322666
-0.1373660171779821	0.0000504058082055412	0.00015370046314465568	0.0007515764950088889	0.014396342693892427	0.06090326856958795	0.9810661693667736	0.0025706871139105935	0.0003244400839007777	0.00008681525326329569	0.000032602422598467305
-0.1372660171779821	0.00005101847660424917	0.00015545807208888532	0.0007590220553360436	0.014446750643565551	0.061999874127861426	0.9757149059075034	0.0026232279775208057	0.0003301990254245526	0.000088268196597065	0.000033130266546255414
-0.1371660171779821	0.00005163971434417327	0.0001572390779682469	0.0007665570078917069	0.014497877928393492	0.0631202151857905	0.9694085916142037	0.002676973622325478	0.00033607238307815267	0.00008974837569699597	0.00003366769091404386
-0.1370660171779821	0.00005226965645918488	0.00015904383384607434	0.0007741825890948157	0.014549729452695908	0.06426487722020703	0.9622335975062543	0.002731954658712154	0.0003420626719072738	0.00009125635573526988	0.000034214888321262484
-0.1369660171779821	0.00005290844032899392	0.00016087269867948002	0.0007819000544455954	0.014602310224600635	0.06543446135038992	0.9542764441172553	0.0027882025452344314	0.00034817246723529353	0.00009279271467624741	0.00003477205561329999
-0.1368660171779821	0.00005355620572300893	0.00016272603742542008	0.0007897106788443788	0.014655625356729058	0.0666295847577098	0.945622649570906	0.002845749613712776	0.00035440440620899754	0.00009435804358636133	0.000035339393960759104
-0.1367660171779821	0.000054213094845052335	0.00016460422114877423	0.0007976157569160653	0.014709680066907229	0.06785088111465434	0.9363557381548716	0.0029046290951055477	0.00036076118938568175	0.00009595294695184943	0.00003591710896114864
-0.1366660171779821	0.000054879252378950266	0.0001665076271324389	0.0008056166033401706	0.014764479678902346	0.06909900102321018	0.9265564123886928	0.0029648751461723586	0.00036724558236258593	0.00009757804300449866	0.00003650541074305826
-0.1365660171779821	0.00005555482553500483	0.0001684366389894896	0.0008137145531866699	0.014820029623184022	0.0703746124626005	0.9163018854932805	0.003026522876954455	0.0003738604174499028	0.0000992339640556173	0.000037104514072887445
-0.1364660171779821	0.000056239964097379934	0.00017039164677745566	0.0008219109622576976	0.014876335437711767	0.07167840124632659	0.9056653663503473	0.0030896083790958456	0.00038060859538845577	0.00010092135683844146	0.000037714638464185436
-0.1363660171779821	0.00005693482047240452	0.00017237304711473025	0.0008302072074352043	0.014933402768747054	0.07301107148844097	0.8947156854748971	0.0031541687550305166	0.00038749308711324195	0.00010264088285917664	0.000038336008289667116
-0.1362660171779821	0.00005763954973782113	0.00017438124329917305	0.0008386046870346708	0.01499123737169134	0.0743733460789508	0.8835170481301443	0.0032202421480611917	0.0003945169355640522	0.00010439321875690269	0.00003896885289596939
-0.1361660171779821	0.000058354309692987804	0.00017641664542892663	0.0008471048211649761	0.015049845111949295	0.07576596716820866	0.8721288993509314	0.0032878677733557625	0.0004016832575443878	0.00010617905667254826	0.00003961340672121215
-0.1360660171779821	0.00005907926091006347	0.0001784796705255034	0.0008557090520945427	0.015109231965817179	0.0771896966601212	0.8606058851456333	0.0033570859498882897	0.00040899524562995393	0.00010799910462717309	0.000040269909415435085
-0.1359660171779821	0.00005981456678618523	0.00018057074265918007	0.0008644188446238754	0.015169404021397805	0.07864531671396004	0.8489978943434912	0.0034279381333521645	0.00041645617012803536	0.00010985408690978252	0.00004093860596397633
-0.1358660171779821	0.00006056039359666082	0.00018269029307673408	0.0008732356864645285	0.015230367479539994	0.08013363025450411	0.8373501662741557	0.003500466950072906	0.0004240693810890151	0.00011174474447490015	0.00004161974681386262
-0.1357660171779821	0.00006131691054919433	0.00018483876033157526	0.0008821610886247216	0.015292128654804199	0.08165546149021831	0.8257034505548441	0.0035747162319500047	0.0004318383103714756	0.00011367183535015645	0.00004231358800328646
-0.1356660171779821	0.00006208428983916405	0.00018701659041629604	0.0008911965858015705	0.015354693976453527	0.08321165643908571	0.8140942065836381	0.003650731052455941	0.0004397664737621346	0.00011563613505411198	0.000043020391294234886
-0.1355660171779821	0.00006286270670597932	0.00018922423689773186	0.0009003437367802621	0.0154180699894716	0.08480308346169861	0.8025548317822689	0.0037285577637238294	0.0004478574731522201	0.00011763843702460208	0.00004374042430836063
-0.13546601717798212	0.00006365233949051946	0.00019146216105450314	0.0009096041248400083	0.01548226335560496	0.08643063380108813	0.791113909112105	0.003808244034752064	0.0004561149987714713	0.00011967955305781057	0.00004447396066614929
-0.1353660171779821	0.00006445336969369643	0.00019373083201715337	0.0009189793581671399	0.01554728085443237	0.08809522212876608	0.7797964658334333	0.003889838890758595	0.0004645428314814422	0.00012176031375837344	0.000045221280129480836
-0.1352660171779821	0.00006526598203613989	0.00019603072691087782	0.0009284710702752873	0.015613129384459943	0.0897977870963285	0.7686242368460731	0.003973392753715061	0.0004731448451294646	0.0001238815690007423	0.00004598266874764834
-0.1351660171779821	0.00006609036451905176	0.00019836233100093513	0.000938080920432905	0.01567981596424287	0.09153929189192822	0.7576159272048204	0.004058957484094002	0.0004819250089649053	0.00012604418840211383	0.00004675841900692784
-0.1350660171779821	0.00006692670848621965	0.00020072613784073704	0.000947810594098099	0.015747347733532566	0.09332072480078915	0.7467874695310782	0.004146586423860209	0.0004908873901191453	0.00012824906180715646	0.000047548829983767816
-0.13496601717798212	0.00006777520868724014	0.00020312264942271227	0.0009576618033610465	0.015815731954451462	0.09514309976889172	0.7361522730324731	0.0042363344407402755	0.0005000361561509685	0.00013049709978484776	0.00004835420750169117
-0.1348660171779821	0.00006863606334195546	0.00020555237633195766	0.0009676362873939895	0.01588497601269363	0.09700745696880828	0.7257214616972657	0.004328257973803247	0.0005093755776589064	0.00013278923413769113	0.00004917486429199143
-0.1347660171779821	0.00006950947420613034	0.00020801583790274727	0.000977735812909007	0.01595508741875229	0.09891486336658492	0.7155040999543649	0.004422415080385949	0.0005189100309621865	0.0001351264184235943	0.00005001112015830401
-0.1346660171779821	0.00007039564663839469	0.00021051356237792947	0.0009879621746236487	0.016026073809174143	0.1008664132884341	0.7055074046928616	0.004518865484397382	0.0005286440008519487	0.00013750962849071958	0.00005086330214514937
-0.1345660171779821	0.00007129478966847323	0.00021304608707129445	0.0009983171957346241	0.016097942947841108	0.10286322898587016	0.695736943028132	0.004617670626036633	0.0005385820834144631	0.00013993986302559638	0.00005173174471052953
-0.13446601717798212	0.0000722071160667154	0.00021561395853290897	0.0010088027283995367	0.016170702727278573	0.10490646119777812	0.6861968155974739	0.004718893712958189	0.0005487289889279288	0.00014241814411477874	0.00005261678990266819
-0.1343660171779821	0.00007313284241497059	0.00021821773271752968	0.001019420654226947	0.016244361169991547	0.10699728970776473	0.6768898254789117	0.004822599772920318	0.0005590895448347808	0.00014494551782039255	0.00005351878754099029
-0.1342660171779821	0.00007407218917880525	0.00022085797515609905	0.001030172884774793	0.016318926429827917	0.10913692389496049	0.6678176330655263	0.004928855707950625	0.0005696686987910827	0.0001475230547698495	0.00005443809540142796
-0.1341660171779821	0.00007502538078110408	0.00022353526113040242	0.0010410613620573193	0.01639440679336943	0.1113266032762848	0.6589808974040566	0.005037730350064011	0.0005804715217949306	0.00015015185076005754	0.0000553750794061512
-0.1340660171779821	0.0000759926456770805	0.0002262501758509368	0.0010520880590606976	0.016470810681350683	0.1135675980379837	0.65037940463304	0.005149294518567959	0.0005915032113956135	0.0001528330273764566	0.00005633011381781718
-0.13396601717798212	0.00007697421643069858	0.00022900331463802075	0.0010632549802673725	0.01654814665010576	0.11586120955404482	0.6420121842397787	0.00526362107898891	0.0006027690949853084	0.00015556773262716934	0.00005730358143843009
-0.1338660171779821	0.00007797032979256144	0.0002317952831062356	0.0010745641621893551	0.016626423393043377	0.11820877088890272	0.6338776139059815	0.005380785003655021	0.000614274633175257	0.0001583571415926351	0.0000582958738129147
-0.1337660171779821	0.00007898122677926523	0.00023462669735222296	0.0010860176739105711	0.016705649742150237	0.12061164728158327	0.6259735137359128	0.005500863433968603	0.0006260254232582133	0.00016120245709102615	0.000059307391437499134
-0.1336660171779821	0.00008000715275425612	0.00023749818414590102	0.0010976176176383655	0.016785834669522638	0.12307123660821062	0.6182972306641593	0.005623935744401407	0.0006380272027590111	0.00016410491035978459	0.00006033854397300288
-0.1335660171779821	0.0000810483575102145	0.00024041038112516407	0.0011093661292643554	0.01686698728892717	0.12558896981953113	0.6108457138270706	0.005750083608245923	0.0006502858530752205	0.0001670657617536299	0.00006138975046313579
-0.13346601717798212	0.00008210509535298854	0.0002433639369941119	0.001121265378934743	0.016949116857390412	0.12816631134982465	0.6036155816578457	0.005879391065154125	0.0006628074032097297	0.00017008630145935773	0.00006246143955790667
-0.1333660171779821	0.00008317762518710038	0.0002463595117248547	0.0011333175716301892	0.01703223277681716	0.1308047594932724	0.5966031814323353	0.006011944590494033	0.0006755980335971156	0.00017316785022777057	0.00006355404974223614
-0.1332660171779821	0.00008426621060285687	0.0002493977767629693	0.0011455249477554626	0.017116344595638586	0.13350584674353094	0.5898046419541313	0.006147833166554095	0.0006886640800257795	0.00017631176012309244	0.000064668029569887
-0.1331660171779821	0.00008537111996508816	0.00025247941523665686	0.0011578897837389427	0.01720146201048956	0.13627114009194377	0.5832159200257042	0.006287148355623358	0.0007020120376577145	0.00017951941529020124	0.00006580383790280619
-0.1330660171779821	0.00008649262650353431	0.0002556051221696477	0.001170414392642161	0.017287594867915836	0.13910224127942478	0.5768328413085813	0.006429984374973409	0.0007156485651478022	0.00018279223274002455	0.00006696194415598516
-0.13296601717798212	0.00008763100840491159	0.0002587756046979156	0.0011831011247794474	0.017374753166110993	0.14200078699669236	0.5706511361313398	0.006576438173766583	0.0007295804888644875	0.00018613166315343302	0.00006814282854793534
-0.1328660171779821	0.00008878654890668658	0.00026199158229026857	0.0011959523683479328	0.01746294705668356	0.1449684490271392	0.564666470760501	0.006726609511912953	0.0007438148072137833	0.00018953919170398685	0.00006934698235688957
-0.1327660171779821	0.0000899595363925774	0.00026525378697286124	0.0012089705500679447	0.017552186846454914	0.14800693432617115	0.5588744746068833	0.006880601040895397	0.0007583586950684003	0.0001930163388998701	0.00007057490818282757
-0.1326660171779821	0.00009115026448980506	0.0002685629635576779	0.0012221581358339755	0.017642482999286578	0.15111798503041313	0.5532707637992865	0.007038518386579357	0.0007732195083038258	0.0001965646614453376	0.00007182712021542347
-0.1325660171779821	0.00009235903216814082	0.00027191986987507656	0.0012355176313764294	0.017733846137939824	0.15430337838973573	0.5478509615186585	0.0072004702340222	0.0007884047884432446	0.00020018575312204476	0.00007310414450802844
-0.13246601717798212	0.00009358614384074821	0.00027532527701040765	0.00124905158293416	0.017826287045965068	0.15756492661449706	0.5426107154496256	0.0073665684142903785	0.0008039222674129493	0.0002038812456905575	0.00007440651925777791
-0.1323660171779821	0.00009483190946686883	0.0002787799695447997	0.0012627625779380466	0.017919816669623004	0.16090447662995702	0.5375457126722604	0.007536927993291881	0.0008197798724100346	0.00020765280981238692	0.00007573479509192793
-0.1322660171779821	0.00009609664465635462	0.0002822847458001334	0.0012766532457056609	0.01801444611983659	0.16432390972920316	0.5326516922856062	0.007711667362624651	0.0008359857308840172	0.00021150215599286033	0.00007708953536051556
-0.1321660171779821	0.00009738067077610367	0.00028584041808832014	0.0012907262581473209	0.0181101866741758	0.16782514111544256	0.5279244560254025	0.007890908332439234	0.0008525481756340911	0.00021543103554517927	0.00007847131643545373
-0.1320660171779821	0.00009868431505839352	0.0002894478129648562	0.0013049843304834426	0.018207049778872993	0.17141011932384242	0.5233598771118062	0.008074776226304856	0.0008694757500233989	0.00021944124157591993	0.00007988072801613295
-0.13196601717798212	0.00010000791071115342	0.0002931077714867882	0.0013194302219735048	0.01830504705087069	0.17508082551256146	0.5189539075386257	0.008263399978065435	0.000886777213311937	0.00022353460999231093	0.00008131837344164173
-0.1318660171779821	0.00010135179703020156	0.0002968211494750946	0.001334066736656725	0.018404190279902047	0.17883927261196414	0.5147025839932564	0.008456912230664427	0.0009044615461094432	0.00022771302053157735	0.00008278487000969032
-0.1317660171779821	0.00010271631951346969	0.0003005888177815716	0.0013488967241045687	0.018504491430603953	0.18268750432035338	0.5106020325765364	0.008655449436909584	0.0009225379559495614	0.00023197839781261836	0.00008428084930232348
-0.1316660171779821	0.00010410182997722663	0.000304411662560221	0.0013639230801851066	0.01860596264466085	0.18662759393388653	0.506648472473245	0.008859151962139458	0.0009410158829863269	0.00023633271241026616	0.0000858069575185016
-0.1315660171779821	0.00010550868667435882	0.0003082905855433057	0.0013791487478397046	0.018708616242984855	0.1906616429977386	0.5028382187076677	0.00906816418875081	0.0009599050058144419	0.00024077798195244412	0.00008736385581365349
-0.13146601717798212	0.00010693725441468812	0.000312226504321969	0.0013945767178716875	0.018812464727925925	0.1947917797647371	0.499167684103692	0.009282634622525932	0.0009792152474136636	0.00024531627224035253	0.00008895222064624158
-0.1313660171779821	0.00010838790468738735	0.00031622035263162364	0.0014102100297475613	0.018917520785516853	0.19902015744719068	0.4956333805554511	0.009502716000700843	0.0009989567812186673	0.00024994969839200435	0.00009057274413144693
-0.1312660171779821	0.00010986101578548849	0.00032027308064204153	0.001426051772410581	0.019023797287751273	0.2033489522467569	0.4922319197026426	0.009728565401692792	0.0010191400373145872	0.0002546804260092195	0.00009222613440201383
-0.1311660171779821	0.00011135697293253296	0.0003243856552522842	0.0014421050851070503	0.019131307294896135	0.2077803611466481	0.48896001309376086	0.009960344356402364	0.00103977570875894	0.0002595106723683203	0.00009391311597633533
-0.1310660171779821	0.00011287616841135751	0.00032855906039044484	0.0014583731582252463	0.01924006405783671	0.21231659944968284	0.48581447191084015	0.01019821896098504	0.001060874758029982	0.0002644427076346189	0.00009563443013382005
-0.1309660171779821	0.00011441900169505747	0.0003327942973183098	0.0014748592341472598	0.019350081020456912	0.21695989804508098	0.48279220632077	0.01044235999097708	0.0010824484236016043	0.00026947885610085164	0.0000973908352975967
-0.1308660171779821	0.00011598587958013504	0.00033709238494094966	0.001491566608113776	0.019461371822053205	0.22171250038625873	0.4798902245103887	0.01069294301664336	0.001104508226644563	0.00027462149744964263	0.00009918310742459162
-0.1307660171779821	0.00011757721632186525	0.0003414543601212985	0.0015084986291019676	0.01957395029978349	0.2265766591612386	0.4771056314558085	0.010950148519397213	0.0011270659778535438	0.00027987306804005393	0.00010101204040302049
-0.1306660171779821	0.00011919343377187565	0.00034588127799975584	0.0015256587007165118	0.019687830491150093	0.23155463263674167	0.4744356274702623	0.011214162009125332	0.001150133784399258	0.0002852360622182425	0.00010287844645730423
-0.1305660171779821	0.00012083496151798496	0.0003503742123188507	0.0015430502820939628	0.019803026636517916	0.2366486806565397	0.4718775065692941	0.011485174142229843	0.001173724057004589	0.0002907130336522154	0.00010478315656043427
-0.1304660171779821	0.00012250223702629096	0.00035493425575301566	0.0015606768888204506	0.019919553181667233	0.24186106027417234	0.46942865468732053	0.011763380840178935	0.0011978495171433346	0.000296306596690611	0.00010672702085378388
-0.1303660171779821	0.00012419570578553823	0.00035956252024347337	0.0015785420938628683	0.020037424780381525	0.24719402099980003	0.4670865477752279	0.012048983408334235	0.0012225232043597482	0.000302019427745418	0.00010871090907435406
-0.1302660171779821	0.00012591582145378145	0.0003642601373383422	0.001596649528513717	0.020156656297071373	0.25264979964073747	0.4648487498049116	0.01234218865480005	0.0012477584837069327	0.00030785426669848695	0.00011073571098945105
-0.1301660171779821	0.0001276630460073312	0.0003690282585378731	0.0016150028833494443	0.020277262809432522	0.258230614714982	0.462712910703278	0.01264320900900818	0.0012735690533011777	0.00031381391833158745	0.00011280233683872664
-0.1300660171779821	0.00012943784989203402	0.0003738680556449619	0.0016336059092026062	0.0203992596111401	0.26393866041718755	0.46067676423517645	0.012952262639730846	0.0012999689519894973	0.00031990125377978927	0.00011491171778356464
-0.1299660171779821	0.00013124071217685584	0.000378780721120898	0.001652462418147845	0.02052266221457854	0.26977610011660014	0.45873812585217283	0.013269573572178726	0.0013269725671268273	0.0003261192120078357	0.0001170648063637331
-0.1298660171779821	0.00013307212070979974	0.0003837674684463544	0.0016715762845015945	0.020647486353606463	0.27574505936683047	0.45689489052164417	0.013595371803808305	0.0013545946424585995	0.0003324708013090778	0.00011926257696121559
-0.1297660171779821	0.00013493257227615752	0.00038882953248769515	0.0016909514458358366	0.020773747986358646	0.2818476184079568	0.45514503054870614	0.013929893418432617	0.0013828502861044356	0.0003389591008265597	0.00012150602627113488
-0.1296660171779821	0.00013682257275909285	0.0003939681698685549	0.0017105919040057032	0.020901463298082217	0.2880858041421292	0.45348659340157277	0.01427338069818661	0.0014117549786374145	0.00034558726209566127	0.00012379617377963146
-0.1295660171779821	0.00013874263730255821	0.0003991846593467069	0.0017305017261910382	0.0210306487040098	0.29446158156501273	0.45191769954937844	0.01462608223286279	0.0014413245812531907	0.0003523585106076913	0.0001261340622485629
-0.1294660171779821	0.00014069329047656574	0.00040448030219630176	0.0017506850459521924	0.021161320852269162	0.30097684463671925	0.4504365403201451	0.014988253026092066	0.0014715753440226026	0.00035927614739377265	0.0001285207582068828
-0.1293660171779821	0.00014267506644476046	0.00040985642259529654	0.0017711460642994622	0.021293496626826672	0.30763340657740007	0.4490413757852191	0.015360154597790407	0.0015025239142197734	0.00036634355062804363	0.00013095735244844506
-0.1292660171779821	0.00014468850913434018	0.00041531436801828443	0.0017918890507769125	0.02142719315046922	0.31443298957501997	0.44773053267550417	0.015742055082261217	0.0015341873447184539	0.00037356417724947606	0.00013344496053610454
-0.1291660171779821	0.00014673417240828606	0.00042085550963454597	0.001812918344560045	0.021562427787820873	0.32137721389488966	0.4465024023338462	0.016134229321275805	0.001566583102446905	0.00038094156460112896	0.0001359847233118048
-0.1290660171779821	0.00014881262023988762	0.0004264812427113762	0.001834238355567482	0.021699218148395462	0.3284675863836145	0.4453554387070687	0.016536958951413105	0.0015997290768917367	0.00038847933208574335	0.00013857780741240546
-0.1289660171779821	0.0001509244268895632	0.0004321929870226509	0.0018558535655866452	0.021837582089685448	0.33570548836333947	0.44428815638045294	0.01695053248487793	0.001633643588639789	0.00039618118283644	0.0001412254057909504
-0.1288660171779821	0.00015307017708394416	0.00043799218726258776	0.00187776852941333	0.02197753772028631	0.34309216291593375	0.4432991286568076	0.017375245382960855	0.0016683453979459935	0.0004040509054010705	0.00014392873824302623
-0.1287660171779821	0.0001552504661972085	0.0004438803134646823	0.0018999878760051882	0.022119103403057137	0.3506287015611329	0.44238698568174395	0.01781140012123864	0.0017038537133143505	0.0004120923754387415	0.00014668905193784265
-0.1286660171779821	0.0001574659004346267	0.0004498588614257703	0.0019225163096489722	0.02226229775831666	0.358316030337465	0.4415504126162665	0.01825930624554986	0.0017401882000776757	0.00042030955742675667	0.00014950762195362787
-0.1285660171779821	0.00015971709701829238	0.00045592935313510584	0.0019453586111413796	0.02240713966707425	0.36615489530024103	0.44078814785739606	0.018719280417710284	0.0017773689889604976	0.0004287065063761495	0.00015238575181686216
-0.1284660171779821	0.00016200468437502436	0.00046209333720851654	0.00196851963898369	0.022553648274297705	0.37414584745705165	0.44009898130717606	0.019191646449867303	0.0018154166846087731	0.00043728736955382896	0.00015532477404489736
-0.1283660171779821	0.00016432930232635037	0.0004683523893274008	0.0019920043305895916	0.022701842992214435	0.38228922716764735	0.43948175269010287	0.019676735326304935	0.001854352374067426	0.00044605638820902446	0.00015832605069136056
-0.1282660171779821	0.0001666916022805869	0.00047470811268264307	0.0020158177035065326	0.022851743503648946	0.3905851480426997	0.43893534991876526	0.020174885211450545	0.001894197635186783	0.0004550178993017563	0.00016139097389380474
-0.1281660171779821	0.00016909224742692332	0.00048116213842322485	0.002039964856650068	0.023003369765394577	0.399033480383604	0.4384587075072541	0.020686441442737732	0.001934974544935901	0.00046417633723062966	0.0001645209664229259
-0.1280660171779821	0.0001715319129314652	0.0004877161261095149	0.0020644509715511856	0.023156742011619175	0.40763383421425237	0.43805080503170707	0.021211756506907365	0.001976705687600221	0.0004735362355571891	0.00016771748223266516
-0.1279660171779821	0.00017401128613519292	0.0004943717641710964	0.0020892813136163977	0.023311880757305878	0.4163855419648709	0.43771066563718763	0.0217511899982385	0.002019414162838565	0.0004831022287237758	0.00017098200701043284
-0.1278660171779821	0.00017653106675374024	0.000501130770368998	0.002114461233400285	0.023468806801727148	0.4252876408777309	0.43743735458999367	0.022305108557111417	0.002063123593572877	0.0004928790537615895	0.00017431605872663864
-0.1277660171779821	0.00017909196707894257	0.0005079948922621805	0.0021399961678902455	0.02362754123195144	0.4343388552149949	0.43722997787431855	0.022873885787217323	0.0021078581336819576	0.0005028715519853964	0.00017772118818263757
-0.1276660171779821	0.0001816947121820679	0.0005149659076781817	0.002165891641803276	0.02378810542638478	0.4435375783597774	0.43708768083218413	0.023457902149636695	0.0021536424754687814	0.0005130846706711284	0.00018119897955615422
-0.1275660171779821	0.00018434004011862935	0.0005220456251876721	0.0021921532688942537	0.023950521058342427	0.4528818549126422	0.43700964684538496	0.02405754483191108	0.0022005018568679543	0.0005235234647121722	0.00018475105094313324
-0.1274660171779821	0.00018702870213471173	0.0005292358845828279	0.0022187867532756176	0.024114810099654663	0.4623693628975618	0.43699509605822456	0.024673207590146153	0.00224846206835875	0.0005341930982500654	0.00018837905489495143
-0.1273660171779821	0.00018976146287467548	0.0005365385573592492	0.002245797890747799	0.024280994824302377	0.4719973962029116	0.43704328413971516	0.025305290562079228	0.002297549459545442	0.0005450988462747826	0.00019208467894976888
-0.1272660171779821	0.000192539100590172	0.00054395554720128	0.002273192570140354	0.02444909781208518	0.48176284739513303	0.4371535010838872	0.025954200048962078	0.002347790945365384	0.0005562460961896432	0.00019586964615679278
-0.1271660171779821	0.00019536240735029055	0.0005514887904704394	0.0023009767746629385	0.024619141952317965	0.49166219105436076	0.4373250700468501	0.026620348264005226	0.002399214011881466	0.0005676403493353906	0.00019973571559206047
-0.1270660171779821	0.0001982321892527667	0.0005591402566967702	0.002329156583265939	0.024791150447558353	0.5016914677928572	0.43755734621921233	0.027304153045047446	0.0024518467216136453	0.0005792872224676853	0.00020368468286431117
-0.12696601717798212	0.00020114926663607362	0.0005669119490728026	0.0023577381720101746	0.024965146817362262	0.5118462691282063	0.4378497157324708	0.028006037529023444	0.0025057177183611125	0.0005911924491819006	0.00020771838060940653
-0.1268660171779821	0.00020411447429227316	0.0005748059049498776	0.0023867278154450474	0.025141154902067496	0.5221217233934601	0.43820159459793984	0.028726429785719116	0.002560856231463401	0.0006033618812786495	0.00021183867897162022
-0.1267660171779821	0.00020712866168043692	0.0005828241963364984	0.002416131887994604	0.02531919886660472	0.5325124828759263	0.4386124276768713	0.02946576240822451	0.0026172920794458156	0.0006158014900630376	0.0002160474860700621
-0.1266660171779821	0.00021019269314050587	0.000590968930398422	0.0024459568653509185	0.025499303204334682	0.5430127123844715	0.4390816876803226	0.030224472057428297	0.0026750556729915006	0.0006285173675703208	0.00022034674844835628
-0.1265660171779821	0.0002133074481073688	0.000599242249960065	0.002476209325873878	0.025681492740910177	0.5536160794518059	0.43960887419740713	0.031002998957825597	0.0027341780171783393	0.0006415157277099618	0.00022473845150556816
-0.12646601717798212	0.0002164738213249993	0.0006076463340069746	0.0025068959519970666	0.02586579263816256	0.5643157463834086	0.4401935127505737	0.03180178634187243	0.002794690712916507	0.0006548029073199032	0.00022922461990629019
-0.1263660171779821	0.00021969272306040477	0.0006161833981888506	0.00253802353163851	0.026052228398012044	0.5751043643671879	0.4408351538765395	0.03262127984006427	0.00285662595751779	0.0006683853671220642	0.00023380731796761572
-0.1262660171779821	0.0002229650793171992	0.0006248556953227147	0.00256959895961564	0.026240825866397612	0.5859740698587567	0.4415333722315088	0.03346192681389836	0.002920016544324441	0.0006822696925697254	0.0002384886500206283
-0.1261660171779821	0.0002262918320485611	0.0006336655158958869	0.002601629239063784	0.02643161123723095	0.5969164834547729	0.44228776571944356	0.0343241756288744	0.0029848958613221347	0.0006964625945770121	0.0002432707607439088
-0.1260660171779821	0.00022967393936930598	0.0006426151885681172	0.002634121482856887	0.026624611056366623	0.6079227114615576	0.44309795464198143	0.03520847486468072	0.003051297888656388	0.0007109709101198273	0.00024815583546635664
-0.12596601717798211	0.00023311237576682304	0.0006517070806724953	0.002667082915029658	0.026819852225591714	0.6189833503577589	0.4439635808687921	0.03611527245976117	0.0031192571949688066	0.0007258016026973153	0.0002531461004365267
-0.1258660171779821	0.0002366081323106096	0.0006609435987145803	0.0027005208722001624	0.027017362006632274	0.6300884943379281	0.4448843070270918	0.037045014787500816	0.003188808932465287	0.0007409617626422435	0.0002582438230555358
-0.1257660171779821	0.00024016221686005705	0.000670327188869064	0.0027344428049913875	0.02721716802517238	0.6412277461080972	0.44585981570905814	0.0379981456613475	0.003259988830623064	0.000756458607267848	0.00026345131207031376
-0.1256660171779821	0.00024377565427024557	0.0006798603374735736	0.002768856279451167	0.02741929827488982	0.6523902310852835	0.44688980869598316	0.038975105266317096	0.0033328331884414164	0.0007722994808385685	0.00026877091772402567
-0.1255660171779821	0.00024744948659532947	0.0006895455715187196	0.0028037689784684173	0.02762378112149907	0.6635646151292222	0.4479740061978995	0.0399763290144379	0.0034073788651336626	0.0007884918543507834	0.00027420503186003427
-0.12546601717798211	0.0002511847732892508	0.0006993854591339808	0.002839188703185242	0.027830645306807896	0.6747391259078266	0.44911214610758604	0.041002246321916284	0.0034836632691569837	0.0008050433251096643	0.0002797560879758914
-0.1253660171779821	0.00025498259140332324	0.0007093826100684507	0.0028751233744027265	0.02803991995277843	0.6859015779664928	0.45030398326774934	0.042053279305980525	0.003561724345469274	0.000821961616086984	0.000285426561223388
-0.1252660171779821	0.00025884403578035003	0.0007195396761658815	0.002911581033979302	0.02825163456559518	0.6970394015370187	0.4515492887502694	0.04312984139965842	0.00364160056090016	0.0008392545750444229	0.0002912189683507107
-0.1251660171779821	0.0002627702192448388	0.0007298593518331286	0.002948569846220114	0.02846581903973596	0.7081396750837698	0.452847849146424	0.044232335883038355	0.0037233308875183713	0.0008569301734061108	0.00029713586758245257
-0.1250660171779821	0.00026676227278888716	0.0007403443745011947	0.0029860980992556653	0.028682503662044057	0.719189161543655	0.4541994658669865	0.045361154329922486	0.003806954783872852	0.0008749965048632604	0.0003031798584330426
-0.12496601717798211	0.00027082134575326204	0.0007509975250779843	0.0030241742064079126	0.0289017191157989	0.7301743481729226	0.45560395445114654	0.04651667496920541	0.0038925121739822027	0.0008934617836932492	0.00030935358144897626
-0.1248660171779821	0.0002749486060032	0.0007618216283918157	0.0030628067075421524	0.02912349648478304	0.7410814898681305	0.45706114388320274	0.04769926096077117	0.003980043423942329	0.0009123343427746372	0.0003156597178750258
-0.12476601717798211	0.0002791452400984217	0.0007728195536247025	0.0031020042704025036	0.029347867257341537	0.7518966557816316	0.458570875916015	0.04890925858623436	0.004069589316018294	0.0009316226312788624	0.0003221009892393347
-0.12466601717798209	0.00028341245345681667	0.0007839942147344577	0.0031417756919293574	0.02957486333043372	0.7626057790045249	0.4601330044002223	0.05014699535545303	0.004161191020084447	0.0009513352120188199	0.000328680156852225
-0.1245660171779821	0.0002877514705112343	0.0007953485708643811	0.003182129899556087	0.029804517013670696	0.7731947090423554	0.4617473946182221	0.05141277803037324	0.004254890062271224	0.0009714807584333965	0.0003354000212131583
-0.12446601717798211	0.0002921635348588052	0.0008068856267396025	0.003223075952483471	0.030036861033339524	0.7836492667629142	0.46341392262197934	0.052706890568518315	0.004350728290677285	0.0009920680511869132	0.00034226342132024625
-0.1243660171779821	0.0002966499094021624	0.0008186084330486327	0.003264623042928726	0.030271928536407037	0.7939553014509055	0.46513247457369394	0.054029591989190315	0.004448747838000056	0.0010131059743610238	0.0003492732338763544
-0.12426601717798211	0.0003012118764818797	0.0008305200868090974	0.0033067804973471765	0.030509753094502143	0.8040987495631611	0.4669029460884247	0.05538111416633212	0.004548991080938466	0.0010346035112165288	0.00035643237238570214
-0.12416601717798209	0.00030585073799955283	0.0008426237317162474	0.0033495577776240363	0.030750368707874034	0.814065694740647	0.4687252415777666	0.056761659552914366	0.004651500596219098	0.001056569739501675	0.00036374378613468884
-0.1240660171779821	0.0003105678155306456	0.0008549225584727944	0.0033929644822329142	0.030993809809318477	0.8238424286006233	0.47059927359367	0.05817139884267786	0.004756319113095443	0.0010790138262826072	0.00037121045905031275
-0.12396601717798211	0.00031536445042653217	0.0008674198050988127	0.003437010347359157	0.03124011126807428	0.8334155118058275	0.4725249621715782	0.05961046857614495	0.00486348946217203	0.0011019450222717483	0.0003788354084295581
-0.1238660171779821	0.0003202420039048113	0.0008801187572200177	0.003481705247984235	0.03148930839367994	0.8427718348864415	0.47450223417199705	0.06107896869888398	0.004973054520403226	0.0011253726556284642	0.000386621683532738
-0.12376601717798211	0.0003252018571271626	0.0008930227483329385	0.0035270591989283095	0.031741436939790015	0.8518986782775959	0.47653102261968655	0.06257696008118915	0.005085057152119865	0.001149306125206589	0.0003945723640336909
-0.12366601717798209	0.00033024541126386726	0.00090613516004538	0.0035730823558481456	0.031996533107946847	0.8607837710290761	0.47861126603967774	0.06410446200954252	0.005199540145939459	0.0011737548932227036	0.0004026905583195882
-0.1235660171779821	0.00033537408754409794	0.0009194594222903113	0.0036197850161861357	0.03225463355129969	0.8694153476460802	0.4807429077893079	0.06566144966144104	0.0053165461474169754	0.0011987284773184706	0.0004109794016327574
-0.12346601717798211	0.00034058932729106277	0.0009329990135115438	0.00366717762006761	0.03251577537827054	0.8777822025301798	0.4829258953855093	0.0672478515764731	0.0054361175873012205	0.001224236441990563	0.00041944205404703276
-0.1233660171779821	0.00034589259194103876	0.0009467574608192521	0.00371527075114244	0.03277999615615955	0.8858737415082877	0.48516017982662085	0.06886354713777451	0.005558296605265007	0.0012502883893610532	0.00042808169827077917
-0.1232660171779821	0.00035128536304525646	0.0009607383401132953	0.003764075137366747	0.033047333914683646	0.8936800299638283	0.4874457149079738	0.07050836407928554	0.005683124968985369	0.0012768939492612973	0.0004369015372687027
-0.12316601717798209	0.00035676914225366284	0.0009749452761725721	0.0038136016517214236	0.03331782714944704	0.9011918371189417	0.489782456530578	0.0721820760355126	0.0058106439884606995	0.0013040627686025398	0.00044590479169454944
-0.1230660171779821	0.0003623454512793625	0.0009893819427079275	0.0038638613128623104	0.033591514825331674	0.9084006760575899	0.49217036200220116	0.0738844001516792	0.005940894425458052	0.0013318045000061346	0.00045509469712649945
-0.12296601717798211	0.00036801583184273377	0.0010040520623767503	0.003914865285698522	0.03386843637980921	0.915298839127797	0.4946093893302112	0.07561499477338107	0.006073916398000834	0.001360128789667278	0.00046447450109727276
-0.1228660171779821	0.00037378184559390485	0.0010189594067566787	0.0039666248818935315	0.03414863172616022	0.9218794284143575	0.4970994965055247	0.07737345723590586	0.006209749279816158	0.00138904526442594	0.0004740474599107145
-0.1227660171779821	0.0003796450740124929	0.001034107796276292	0.004019151560285023	0.03443214125660224	0.9281363810318963	0.49964064077709525	0.07915932177442196	0.006348431594681326	0.0014185635180199506	0.0004838168352368277
-0.12266601717798209	0.0003856071182832655	0.0010495011001000758	0.00407245692721787	0.0347190058453132	0.9340644890493579	0.5022327779163381	0.0809720575770822	0.006490000905623297	0.0014486930964955772	0.0004937858904771461
-0.1225660171779821	0.0003916695991464188	0.0010651432359652677	0.004126552736785504	0.03500926685134816	0.9396594139212521	0.5048758614709623	0.08281106700383563	0.006634493698946978	0.0014794434827521857	0.0005039578868924732
-0.12246601717798211	0.0003978341567211439	0.001081038169967831	0.004181450890974272	0.035302966121439336	0.9449176953659446	0.5075698420076925	0.0846756839942937	0.006781945263090277	0.0015108240801989209	0.0005143360794852252
-0.1223660171779821	0.0004041024503010348	0.0010971899162947564	0.004237163439704836	0.035600145992671854	0.9498367546961285	0.5103146663434006	0.08656517268832556	0.0069323895623268385	0.001542844195502555	0.0005249237126286214
-0.1222660171779821	0.00041047615811990785	0.0011136025368999642	0.004293702580765487	0.03590084929503082	0.9544148926705021	0.5131102767642162	0.08847872628322549	0.007085859105367214	0.0015755130204078832	0.0005357240154354592
-0.12216601717798209	0.0004169569770865279	0.0011302801411206844	0.004351080659630727	0.036205119353806485	0.9586512819966264	0.5159566102321864	0.09041546615112489	0.007242384808935873	0.001608839612613587	0.0005467401968592606
-0.1220660171779821	0.0004235466224866604	0.001147226885231331	0.004409310169159181	0.036512999991852375	0.9625459546727402	0.5188535975791385	0.09237444123994429	0.007401995856435169	0.0016428328756891693	0.0005579754405211148
-0.12196601717798211	0.0004302468276508905	0.0011644469719317258	0.004468403749164697	0.036824535531689066	0.9660997844096549	0.5218011626874286	0.0943546277804795	0.00756471955184194	0.0016775015380212344	0.0005694328992559307
-0.1218660171779821	0.00043705934358653087	0.0011819446497662843	0.004528374185853103	0.03713977079743857	0.9693144644216634	0.5247992216572541	0.09635492932118735	0.007730581169018344	0.0017128541307799144	0.000581115689372201
-0.1217660171779821	0.0004439859385719236	0.0011997242124709357	0.004589234411118763	0.037458751116588015	0.9721924809176151	0.5278476819603657	0.09837417711090617	0.007899603796660016	0.001748898964900286	0.0005930268846201833
-0.12166601717798209	0.0004510283977113888	0.0012177899982441032	0.004650997501692757	0.037781522321564245	0.97473708265897	0.530946441579919	0.1004111308480405	0.008071808179145292	0.0017856441070764422	0.0006051695098638056
-0.1215660171779821	0.00045818852244904106	0.001236146388938331	0.004713676678136054	0.03810813075111758	0.9769522469804257	0.5340953881364149	0.10246447981272097	0.00824721255359533	0.0018230973547708384	0.0006175465344526019
-0.12146601717798211	0.00046546813003962276	0.0012547978091688053	0.004777285303669758	0.038438623251498175	0.9788426426908754	0.5372943979996092	0.1045328443960475	0.008425832483501492	0.001861266210245234	0.0006301608652906393
-0.1213660171779821	0.0004728690529744462	0.001273748725334817	0.0048418368828341074	0.03877304717741586	0.9804135902872366	0.5405433353863789	0.10661477803780169	0.008607680689324349	0.0019001578536245792	0.0006430153396003469
-0.1212660171779821	0.00048039313836054646	0.0012930036445504783	0.004907345059968815	0.039111450392773306	0.9816710199221016	0.5438420514446145	0.10870876958096151	0.008792766876523007	0.0019397791150107847	0.0006561127173803717
-0.12116601717798209	0.0004880422472510802	0.0013125671134806116	0.004973823617505906	0.03945388127116109	0.9826214275676662	0.5471903833232837	0.11081324604798652	0.008981097561524216	0.0019801364456686374	0.0006694556735575309
-0.1210660171779821	0.0004958182539248669	0.0013324437170774887	0.005041286474066121	0.03980038869609873	0.9832718298138634	0.550588153228765	0.11292657584015546	0.00917267589619437	0.0020212358883118678	0.0006830467898341708
-0.12096601717798211	0.0005037230451131532	0.0013526380772145641	0.005109747682350639	0.04015102206101525	0.9836297177285459	0.5540351674678194	0.11504707235740655	0.00936750149143768	0.0020630830465248086	0.0006968885462338268
-0.1208660171779821	0.0005117585191713731	0.0013731548512125903	0.005179221426818211	0.04050583126895085	0.9837030101920857	0.5575312154774741	0.11717299803195275	0.009565570240595336	0.0021056830533609976	0.0007109833123493184
-0.1207660171779821	0.0005199265851938572	0.0013939987302537548	0.005249722021138635	0.040864866731969623	0.9835000070990975	0.5610760688422516	0.11930256876472353	0.0097668741433808	0.0021490405391678385	0.0007253333382990434
-0.12066601717798209	0.0005282291620693358	0.001415174437679566	0.00532126390541298	0.04122817937026954	0.9830293427962894	0.5646694802992944	0.12143395874932095	0.009971401131142978	0.002193159598694439	0.0007399407453991502
-0.1205660171779821	0.00053666817747495	0.0014366867271674284	0.0053938616431497355	0.04159582061097149	0.9822999400987338	0.5683111827318927	0.12356530566372809	0.010179134894302881	0.002238043757546761	0.0007548075165607177
-0.12046601717798211	0.0005452455668066978	0.0014585403807818031	0.005467529917987954	0.041967842386579655	0.9813209651977138	0.5720008881522339	0.12569471620569336	0.010390054712868984	0.0022836959380641993	0.0007699354864234636
-0.1203660171779821	0.000553963272043968	0.0014807402068946704	0.005542283530155642	0.04234429713309071	0.9801017837423119	0.5757382866740368	0.12782027194335405	0.010604135290984966	0.002330118424698973	0.0007853263312391505
-0.1202660171779821	0.0005628232405459583	0.001503291037970785	0.0056181373926531535	0.0427252377877406	0.9786519183447837	0.5795230454760545	0.12994003544858726	0.010821346596516958	0.0023773128289896364	0.0008009815585203105
-0.12016601717798212	0.0005718274237777236	0.0015261977282127527	0.005695106527150821	0.043110717786372606	0.9769810077274488	0.583354807757417	0.1320520566766794	0.01104165370673563	0.002425280054229254	0.0008169024964721454
-0.1200660171779821	0.0005809777759635769	0.0015494651510608963	0.005773206059588921	0.04350079106040739	0.9750987676958768	0.5872331916858884	0.13415437955230922	0.011265016661188306	0.0024740202599378897	0.0008330902832277151
-0.11996601717798211	0.0005902762526655567	0.001573098196543027	0.005852451215469048	0.04389551203340095	0.9730149540916412	0.5911577893403402	0.13624504871866247	0.011491390322898696	0.0025235328262590484	0.0008495458559092205
-0.11986601717798209	0.000599724809284747	0.0015971017684688821	0.005932857314824609	0.04429493561716869	0.9707393278464084	0.595128165648693	0.13832211640372089	0.011720724249061381	0.0025738163184093354	0.0008662699395406071
-0.1197660171779821	0.0006093253994831824	0.0016214807814644426	0.006014439766859061	0.04469911720746369	0.968281622229916	0.5991438573228779	0.14038364935552636	0.011952962572427514	0.0026248684513205276	0.0008832630358395286
-0.11966601717798211	0.0006190799735241111	0.0016462401578407292	0.00609721406423911	0.04510811267918348	0.9656515123559714	0.6032043717923351	0.14242773579648974	0.012188043894593374	0.0026766860546224144	0.0009005254119192766
-0.1195660171779821	0.0006289904765284585	0.0016713848242921419	0.006181195777030775	0.04552197838109006	0.9628585869847207	0.6073091861378145	0.14445249234571833	0.012425901192416723	0.0027292650381250225	0.0009180570889342356
-0.11946601717798211	0.0006390588466452818	0.0016969197084191667	0.0062664005462657385	0.04594077113002256	0.9599123226353019	0.6114577460273123	0.14645607085783377	0.012666461738785733	0.0027826003579674214	0.0009358578307051258
-0.11936601717798209	0.0006492870131342426	0.001722849735070527	0.006352844077125245	0.04636454820458222	0.9568220600010484	0.6156494646561463	0.1484366651269122	0.01290964703895772	0.002836685983609841	0.0009539271323632977
-0.1192660171779821	0.000659676894357878	0.0017491798224993811	0.006440542131728097	0.04679336733826687	0.9535969826399372	0.619883721693246	0.1503925174049619	0.013155372783663098	0.0028915148658536297	0.0009722642090559479
-0.11916601717798211	0.0006702303956818871	0.0017759148783290512	0.006529510521510748	0.0472272867120363	0.9502460978955328	0.6241598622359821	0.15232192468584038	0.013403548820143213	0.002947078906082351	0.0009908679847573194
-0.1190660171779821	0.0006809494072814396	0.001803059795322863	0.006619765099184815	0.047666364946284095	0.9467782199887604	0.6284771957759021	0.15422324470755278	0.013654079142243114	0.0030033689269233646	0.0010097370812333249
-0.11896601717798211	0.0006918358018517517	0.0018306194469536981	0.006711321750260224	0.04811066109219346	0.9432019552078398	0.6328349951779061	0.15609490162859282	0.01390686190062974	0.0030603746445369163	0.0010288698072101724
-0.11886601717798209	0.0007028914322212846	0.0018585986827682319	0.006804196384119427	0.04856023462245538	0.9395256891132127	0.6372324956755835	0.15793539133720302	0.014161789434133704	0.0031180846427438925	0.0010482641477998426
-0.1187660171779821	0.000714118128865948	0.0018870023235413415	0.0068984049246295425	0.049015145421321314	0.935757575665468	0.6416688938854963	0.15974328635620097	0.014418748323133765	0.0031764863492086707	0.0010679177542379503
-0.11866601717798211	0.0007255176973230021	0.0019158351562164738	0.006993963300279738	0.04947545377397283	0.9319055281775928	0.646143346843448	0.1615172403102118	0.014677619465809252	0.003235566013896485	0.0010878279339919114
-0.1185660171779821	0.000737091915503298	0.0019451019286273088	0.007090887433829051	0.04994122035517483	0.9279772119877744	0.6506549710657439	0.1632559919267128	0.014938278177973783	0.003295308690025649	0.0011079916412992518
-0.11846601717798211	0.0007488425309008167	0.001974807343997043	0.007189193231452058	0.05041250621719165	0.9239800387457422	0.6552028416387967	0.1649583685471869	0.0152005943170874	0.003355698217736598	0.0011284054681980243
-0.11836601717798209	0.0007607712576986801	0.0020049560552114123	0.007288896571369326	0.05088937277694129	0.9199211622034427	0.6597859913403987	0.16662328912978466	0.015464432430908526	0.00341671721069741	0.0011490656361129192
-0.1182660171779821	0.0007728797737707316	0.0020355526588615434	0.007390013291947726	0.051371881802352665	0.9158074754004825	0.6644034097961625	0.1682497667300916	0.01572965193109996	0.003478347045862389	0.0011699679880617258
-0.11816601717798211	0.0007851697175785989	0.0020666016890542806	0.00749255917926058	0.05186009539791217	0.9116456091350735	0.6690540426748558	0.16983691045197571	0.01599610729195405	0.0035405678565971492	0.001191107981548571
-0.1180660171779821	0.0007976426849635448	0.00209810761098593	0.0075965499540908265	0.05235407598935539	0.9074419316127831	0.673736790926266	0.17138392686562126	0.016263648274223132	0.0036033585293734796	0.0012124806822097504
-0.11796601717798211	0.0008103002258335715	0.0021300748142778457	0.007702001258368011	0.052853886307488995	0.9032025491678022	0.6784505100655567	0.1728901208951458	0.01653212017388094	0.0036666967042325404	0.001234080758279629
-0.11786601717798209	0.000823143840745927	0.0021625076060713525	0.007808928641025057	0.05335958937110671	0.898933307954445	0.6831940095080847	0.17435489618306668	0.01680136409544707	0.003730558779201045	0.0012559024759428495
-0.1177660171779821	0.0008361749773855781	0.0021954102038801433	0.007917347543262534	0.05387124846897042	0.8946397965103086	0.6879660519587052	0.17577775494363887	0.017071217249323194	0.0037949199188332325	0.001277939695638705
-0.11766601717798211	0.000849395026940786	0.002228786728199226	0.008027273283209733	0.054388927140826104	0.8903273490966325	0.6927653528597486	0.17715829732148725	0.01734151327239745	0.003859754067036631	0.0013001858693825403
-0.1175660171779821	0.0008628053203770505	0.0022626411948698283	0.008138721039971599	0.054912689157429924	0.8860010497259545	0.6975905799019514	0.17849622027599282	0.017612082570981742	0.003925033964322274	0.001322634039167202
-0.11746601717798211	0.0008764071246109937	0.00229697750719956	0.00825170583704903	0.055442598499540016	0.8816657367918511	0.7024403526025241	0.1797913160154762	0.017882752684946036	0.003990731169599179	0.0013452768365048709
-0.11736601717798209	0.0008902016385864743	0.0023317994478390795	0.008366242525125373	0.05597871933585742	0.877326008220568	0.7073132419548064	0.18104347000847534	0.01815334867173544	0.004056816086614473	0.0013681064831676522
-0.1172660171779821	0.0009041899892552903	0.0023671106704158625	0.008482345764207026	0.05652111599987294	0.872986227069417	0.7122077701538208	0.18225265860203096	0.018423693508755955	0.004123257995113822	0.0013911147931807138
-0.11716601717798211	0.0009183732274655176	0.0024029146909272	0.008600030005112126	0.057069852965594164	0.8686505275017966	0.7171224104021388	0.18341894627919098	0.018693608512448123	0.00419002508677389	0.0014142931761187403
-0.1170660171779821	0.0009327523237607784	0.0024392148788947537	0.008719309470296765	0.05762499482211291	0.8643228210739441	0.7220555868003947	0.18454248258961706	0.01896291377218943	0.004257084505929867	0.0014376326417508856
-0.1169660171779821	0.0009473281640945137	0.002476014448284361	0.008840198134014822	0.058186606246988126	0.8600068032733276	0.7270056743268865	0.18562349878848455	0.019231428597016594	0.004324402395093981	0.001461123806074901
-0.11686601717798209	0.0009621015454635219	0.0025133164481951366	0.00896270970180315	0.05875475197840318	0.8557059602536243	0.7319709989105122	0.18666230421957242	0.019498971973009174	0.004391943945229084	0.0014847568987745687
-0.1167660171779821	0.0009770731714658157	0.002551123753322918	0.009086857589288726	0.059329496786066804	0.8514235757159072	0.7369498376013044	0.18765928247881478	0.019765363029053448	0.0044596734507115566	0.0015085217721284884
-0.11666601717798211	0.0009922436477882623	0.002589439054204373	0.00921265490031376	0.05991090544082428	0.8471627378901982	0.7419404188427714	0.1886148873944475	0.020030421508594926	0.004527554368885476	0.0015324079113911546
-0.1165660171779821	0.0010076134776300589	0.002628264847248508	0.009340114404376225	0.06049904268294206	0.842926346575972	0.7469409228500182	0.18952963885938048	0.020293968244898233	0.0045955493840760565	0.0015564044466595203
-0.1164660171779821	0.0010231830570687672	0.002667603424563893	0.009469248513385261	0.06109397318903226	0.8387171202043373	0.7519494820976259	0.19040411855056374	0.020555825637267145	0.004663620475899065	0.001580500166230443
-0.11636601717798209	0.001038952670376196	0.0027074568635908174	0.00960006925773181	0.06169576153758415	0.8345376028884853	0.756964181921005	0.19123896556892472	0.020815818125631186	0.004731728991668449	0.0016046835314456223
-0.1162660171779821	0.0010549224852919312	0.0027478270165483725	0.00973258826167621	0.06230447217306274	0.8303901714328268	0.7619830612347537	0.19203487203196828	0.02107377266088415	0.004799835722672096	0.0016289426930120691
-0.11616601717798211	0.0010710925482632606	0.002788715499708363	0.00986681671805726	0.06292016936854514	0.8262770422745899	0.7670041133714183	0.1927925786494519	0.021329519168364345	0.0048679009840540514	0.0016532655087766334
-0.1160660171779821	0.0010874627796604842	0.0028301236825085895	0.010002765362327772	0.06354291718685728	0.82220027833494	0.7720252870436731	0.19351287031059736	0.021582891001890828	0.004935884698009731	0.0016776395629239569
-0.1159660171779821	0.0011040329689776928	0.002872052676519421	0.01014044444592424	0.06417277944017609	0.8181617957597398	0.7770444874327826	0.19419657170927576	0.021833725385824482	0.005003746479971462	0.0017020521865572708
-0.11586601717798209	0.0011208027700294134	0.0029145033242792113	0.010279863708980467	0.06480981964806282	0.8141633705327062	0.7820595774058059	0.1948445430313924	0.022081863842697162	0.005071445727434226	0.0017264904796121484
-0.1157660171779821	0.0011377716961544699	0.0029574761880150962	0.010421032352396527	0.06545410099389636	0.81020664494649	0.787068378863763	0.1954576757264698	0.022327152604052575	0.0051389417110448464	0.0017509413340432126
-0.11566601717798211	0.0011549391154388093	0.003000971538267117	0.010563959009276848	0.06610568627966572	0.8062931339193001	0.7920686742224857	0.19603688838310498	0.022569443002261037	0.005206193667555144	0.0017753914582144122
-0.1155660171779821	0.001172304245970096	0.003044989342435536	0.0107086517157545	0.06676463787909714	0.8024242311471177	0.7970582080276662	0.1965831227256947	0.02280859184121784	0.005273160894219516	0.0017998274024141807
-0.1154660171779821	0.0011898661511371307	0.003089529253271728	0.010855117881219506	0.06743101768907589	0.7986012150832443	0.8020346887049887	0.19709733974751376	0.023044461743989435	0.0053398028441986635	0.0018242355854072737
-0.11536601717798209	0.0012076237349882327	0.003134590597335755	0.01100336425797372	0.06810488707933483	0.7948252547388616	0.8069957904459513	0.1975805159930336	0.023276921475656513	0.005406079222518095	0.0018486023219268333
-0.1152660171779821	0.0012255757376629373	0.0031801723634436855	0.011153396910335539	0.06878630684037523	0.7910974152998185	0.8119391552294168	0.19803364000015863	0.02350584623979173	0.005471950082119232	0.0018729138510015992
-0.11516601717798211	0.0012437207309124046	0.00322627319113092	0.011305221183222327	0.06947533712959374	0.7874186635562562	0.8168623949784427	0.1984577089110216	0.02373111794721772	0.005537375919533034	0.0018971563650058891
-0.1150660171779821	0.001262057113724369	0.0032728913591577474	0.011458841670240062	0.07017203741558019	0.783789873143044	0.821763093851455	0.19885372525799128	0.023952625455906724	0.005602317769704572	0.001921316039312575
-0.1149660171779821	0.0012805831080688723	0.003320024774085902	0.01161426218131366	0.07087646642056306	0.780211829590052	0.8266388106662342	0.19922269392970102	0.024170264781106093	0.005666737299496057	0.0019453790624236477
-0.11486601717798209	0.0012992967547819278	0.0033676709589558276	0.011771485709893859	0.07158868206097134	0.7766852351823363	0.8314870814546396	0.19956561932018554	0.024383939275001855	0.005730596899401722	0.001969331666447008
-0.1147660171779821	0.0013181959096045506	0.003415827042096423	0.011930514399781628	0.0723087413860912	0.7732107136312051	0.8363054221454619	0.19988350266263744	0.024593559775461682	0.005793859773016698	0.001993160157784349
-0.11466601717798211	0.0013372782393949868	0.003464489746099415	0.012091349511610778	0.07303670051478725	0.7697888145578236	0.8410913313720693	0.2001773395478148	0.02479904472362867	0.005856490023813477	0.002016850947890867
-0.1145660171779821	0.0013565412185327836	0.0035136553769934942	0.01225399138903841	0.07377261457027486	0.7664200177918391	0.8458422934010784	0.20044811762587963	0.02500032025036349	0.005918452738797757	0.00204039058396591
-0.1144660171779821	0.0013759821255330165	0.0035633198136529264	0.012418439424690123	0.07451653761290988	0.7631047374878899	0.8505557811775075	0.20069681448921947	0.025197320231748557	0.005979714068633736	0.002063765779431546
-0.11436601717798209	0.0013955980398902407	0.0036134784974785655	0.012584692025916723	0.07526852257099291	0.7598433260635145	0.8552292594813657	0.2009243957328245	0.025389986314087423	0.006040241303853918	0.002086963444056738
-0.1142660171779821	0.0014153858391708447	0.003664126422388431	0.012752746580416995	0.0760286211695532	0.7566360779622764	0.8598601881898996	0.20113181318785858	0.025578267909022807	0.006100002946793469	0.0021099707135848033
-0.11416601717798211	0.0014353421963739297	0.003715258125158418	0.012922599421791211	0.0767968838571191	0.7534832332463273	0.8644460256392585	0.2013200033233286	0.025762122159600786	0.006158968778920823	0.0021327749787248182
-0.11406601717798209	0.0014554635775794662	0.003766867676152359	0.013094245795086678	0.07757335973044018	0.7503849810228764	0.8689842320785084	0.2014898858100921	0.02594151387826919	0.00621710992326589	0.0021553639133700753
-0.1139660171779821	0.0014757462399039435	0.0038189486704840723	0.013267679822407567	0.07835809645717305	0.7473414627092614	0.8734722732085699	0.20164236224090695	0.0261164154579697	0.006274398901683188	0.0021777255019114028
-0.11386601717798212	0.001496186229782523	0.003871494219652906	0.0134428944686599	0.079151140196511	0.7443527751414664	0.8779076237978464	0.20177831499983195	0.026286806757623387	0.006330809686723295	0.002199848065518486
-0.1137660171779821	0.0015167793815970398	0.00392449694369637	0.01361988150750894	0.07995253551775938	0.7414189735310922	0.8822877713659033	0.20189860627393275	0.026452674963433974	0.006386317747921737	0.0022217202872683913
-0.11366601717798211	0.0015375213166687848	0.0039779489639032006	0.01379863148762943	0.08076232531685719	0.7385400742758587	0.8866102199259328	0.2020040772000462	0.026614014427548415	0.006440900092355496	0.0022433312360082085
-0.11356601717798209	0.0015584074426347667	0.004031841896131528	0.013979133699333438	0.08158055073085052	0.7357160576286983	0.8908724937762529	0.20209554713917666	0.02677082648569815	0.006494535299354557	0.002264670388846562
-0.1134660171779821	0.0015794329532251216	0.004086166844775966	0.014161376141662593	0.08240725105031808	0.7329468702306492	0.8950721413306282	0.20217381307105664	0.026923119255522394	0.006547203549295658	0.0022857276521778564
-0.11336601717798211	0.001600592828459581	0.00414091439742891	0.014345345490038536	0.08324246362977163	0.7302324275125864	0.8992067389766666	0.20223964910136238	0.027070907417327237	0.006598886646445204	0.0023064933811527515
-0.1132660171779821	0.0016218818352792734	0.004196074620280315	0.014531027064565681	0.08408622379604153	0.727572615970955	0.9032738949513626	0.20229380607417255	0.027214211979073706	0.006649568035856163	0.0023269583975187445
-0.11316601717798211	0.0016432945286298454	0.004251637054299661	0.014718404799083552	0.08493856475466029	0.7249672953224611	0.9072712532221187	0.20233701128229334	0.027353060027401087	0.0066992328143603026	0.0023471140057649224
-0.11306601717798209	0.0016648252530107174	0.004307590712245252	0.014907461211074818	0.08579951749428692	0.7224163005427178	0.9111964973617687	0.20236996826830572	0.027487484466507565	0.00674786773573622	0.002366952007517036
-0.1129660171779821	0.0016864681445042404	0.004363924076542508	0.01509817737253055	0.08666911068918667	0.7199194437937129	0.9150473544054096	0.2023933567092977	0.027617523746685562	0.006795461210164192	0.0023864647141393683
-0.11286601717798211	0.001708217133297236	0.004420625098074588	0.015290532881882918	0.0875473705998089	0.7174765162448318	0.918821598676954	0.20240783237850699	0.027743221584293053	0.006842003298114866	0.002405644957512134
-0.1127660171779821	0.0017300659467059916	0.0044776811959256245	0.01548450583711544	0.08843432097150165	0.7150872897921144	0.9225170555730214	0.20241402717731974	0.027864626674897336	0.0068874856988465965	0.0024244860989642843
-0.11266601717798211	0.0017520081127144868	0.004535079258116539	0.015680072810164827	0.08932998293141152	0.7127515186802953	0.9261316052918152	0.2024125492313562	0.027981792401280094	0.006931901733715798	0.002442982036353218
-0.11256601717798209	0.0017740369640339472	0.004592805643371451	0.015877208822729263	0.09023437488361856	0.7104689410319855	0.92966318649451	0.2024039830446107	0.028094776537930098	0.0069752463245290434	0.0024611272092941827
-0.1124660171779821	0.0017961456426901178	0.0046508461839504574	0.01607588732360192	0.09114751240256937	0.7082392802883294	0.9331097998868251	0.2023888897059498	0.028203640953577917	0.007017515967188366	0.0024789166025531413
-0.11236601717798211	0.0018183271051426726	0.004709186189582821	0.016276080167647176	0.09206940812486825	0.7060622465652359	0.9364695117085148	0.20236780714253721	0.028308451313252745	0.0070587087009010025	0.0024963457476272054
-0.1122660171779821	0.0018405741279397332	0.004767810452531995	0.016477757596541402	0.09300007163950649	0.7039375379292122	0.9397404571187195	0.20234125041505324	0.028409276781250815	0.007098824073241526	0.002513410722547403
-0.11216601717798211	0.0018628793139077993	0.004826703253820683	0.0166808882213973	0.09393950937659733	0.7018648415966648	0.9429208434653595	0.2023097120499044	0.028506189726319946	0.007137863101367427	0.002530108149947458
-0.11206601717798209	0.0018852350988759232	0.0048858483706424255	0.016885439007395787	0.09488772449471666	0.6998438350603673	0.9460089534270882	0.20227366240388753	0.02859926543026767	0.007175828229701593	0.0025464351934517135
-0.1119660171779821	0.0019076337589303447	0.0049452290849812605	0.017091375260544047	0.09584471676693368	0.6978741871467181	0.9490031480167006	0.2022335500570914	0.028688581801105152	0.007212723284401147	0.0025623895524432365
-0.11186601717798211	0.0019300674181937168	0.005004828193459	0.0172986606166825	0.09681048246563773	0.695955559007211	0.9519018694353336	0.20218980223008018	0.02877421909173976	0.007248553424938819	0.0025779694552808124
-0.1117660171779821	0.0019525280571208842	0.005064628018425128	0.01750725703285934	0.09778501424627074	0.6940876050474242	0.9547036437673233	0.20214282522173524	0.028856259625131064	0.007283325093124432	0.0025931736510401114
-0.11166601717798211	0.001975007521300507	0.005124610420300037	0.01771712478118988	0.09876830103008173	0.692269973796719	0.9574070835061154	0.20209300486434043	0.028934787526726367	0.0073170459598943405	0.0026080013998601497
-0.11156601717798209	0.001997497530749644	0.005184756811179221	0.0179282224453183	0.0997603278860309	0.6905023087216768	0.9600108899023292	0.20204070699282276	0.02900988846489483	0.007349724870194073	0.002622452461981731
-0.1114660171779821	0.0020199896896862476	0.005245048169700527	0.018140506919592687	0.10076107591197976	0.6887842489861897	0.9625138551256688	0.20198627792526472	0.029081649399983853	0.007381371786274241	0.002636527085567726
-0.11136601717798211	0.0020424754967615726	0.005305465057172375	0.01835393341106531	0.10177052211531201	0.6871154301609859	0.9649148642331704	0.2019300449520869	0.029150158342531096	0.007411997729713167	0.002650225993399817
-0.1112660171779821	0.002064946355732528	0.005365987634955972	0.018568455444420668	0.10278863929313078	0.6854954848852396	0.9672128969369737	0.20187231683149218	0.029215504121072183	0.007441614722470465	0.0026635503685473938
-0.11116601717798211	0.002087393586551647	0.005426595683089844	0.018784024869935596	0.10381539591220774	0.6839240434828348	0.969407029165743	0.20181338428902373	0.02927777615990618	0.007470235727265506	0.002676501839107368
-0.11106601717798209	0.002109808436849812	0.005487268620139278	0.019000591874564442	0.10485075598884079	0.6824007345356563	0.9714964344145415	0.2017535205192562	0.02933706426709296	0.007497874587562567	0.002689082462113604
-0.1109660171779821	0.002132182093784969	0.005547985524249062	0.019218104996241242	0.10589467896881917	0.6809251854162742	0.9734803848790026	0.2016929816878691	0.029393458432886488	0.007524545967431195	0.0027012947067155185
-0.11086601717798211	0.002154505696227276	0.005608725155370954	0.01943651114147887	0.10694711960765955	0.679497022782154	0.9753582523703794	0.20163200743250576	0.029447048638731904	0.0075502652915354195	0.002713141436724352
-0.1107660171779821	0.0021767703472501555	0.005669465978634751	0.019655755606346092	0.10800802785134836	0.6781158730335552	0.9771295090091533	0.20157082136102605	0.029497924676893977	0.007575048685491664	0.0027246258926250867
-0.1106660171779821	0.002198967126893396	0.005730186188822662	0.0198757821008846	0.10907734871776632	0.6767813627370538	0.9787937276955804	0.20150963154588217	0.029546175980716433	0.007598912916816574	0.00273575167314947
-0.11056601717798209	0.0022210871051640533	0.005790863735905572	0.020096532777030766	0.11015502217903922	0.6754931190166049	0.9803505823567145	0.20144863101353855	0.029591891465463302	0.00762187533667312	0.0027465227165037274
-0.1104660171779821	0.0022431213552378277	0.005851476351590523	0.020317948260088255	0.11124098304502766	0.6742507699139633	0.9817998479701928	0.20138799822796097	0.029635159379635134	0.007643953822602777	0.0027569432813414913
-0.11036601717798211	0.0022650609668234526	0.005912001576826876	0.020539967683795297	0.11233516084820663	0.6730539447201142	0.9831414003660679	0.2013278975673482	0.029676067166615302	0.0076651667224180665	0.002767017927569273
-0.1102660171779821	0.0022868970596499915	0.0059724167902108554	0.020762528729013494	0.11343747973017078	0.671902274279406	0.9843752158088886	0.20126847979339935	0.029714701336452917	0.007685532799410171	0.0027767514970676865
-0.1101660171779821	0.0023086207970369707	0.006032699237225216	0.020985567666060013	0.11454785833003284	0.6707953912678724	0.9855013703630692	0.20120988251249997	0.029751147347560142	0.0077050711790116215	0.002786149094408225
-0.11006601717798209	0.002330223399505399	0.006092826060244719	0.02120901940068876	0.11566620967497648	0.6697329304472205	0.986520039045471	0.2011522306283424	0.029785489498065133	0.0077238012970363935	0.0027952160676403977
-0.1099660171779821	0.0023516961583874294	0.0061527743292343565	0.021432817523717396	0.11679244107323915	0.6687145288958684	0.9874314947699359	0.20109563678554898	0.029817810826537845	0.007741742849603756	0.0028039579892198507
-0.10986601717798211	0.002373030449391958	0.00621252107306231	0.021656894364282222	0.11792645400981021	0.6677398262183368	0.9882361070893482	0.20104020180398546	0.029848193021782796	0.007758915744837501	0.0028123806371432147
-0.1097660171779821	0.00239421774608283	0.006272043311346471	0.02188118104669159	0.11906814404513441	0.6668084647342475	0.9889343407414775	0.20098601510351335	0.02987671634137364	0.007775340056415997	0.0028204899763505055
-0.1096660171779821	0.002415249633226533	0.006331318086748824	0.022105607550835772	0.12021740071712599	0.6659200896480844	0.9895267540056151	0.20093315511898596	0.02990345953858979	0.007791035979035022	0.0028282921404511863
-0.10956601717798209	0.0024361178199661963	0.006390322497629262	0.022330102776094554	0.1213741074467918	0.6650743492008401	0.9900139968776859	0.20088168970538525	0.029928499797403998	0.007806023785831279	0.002835793413824593
-0.1094660171779821	0.002456814152779377	0.0064490337309674696	0.02255459460867467	0.12253814144778913	0.664270894804599	0.9903968090720678	0.2008316765330261	0.029951912675161445	0.007820323787801727	0.0028430002141410535
-0.10936601717798211	0.0024773306281774426	0.006507429095458376	0.02277900999229135	0.12370937364023285	0.6635093811610382	0.9906760178589635	0.20078316347281697	0.029973772052583964	0.007833956295241602	0.0028499190753444523
-0.1092660171779821	0.002497659405105556	0.0065654860546859066	0.023003275002096882	0.12488766856908326	0.6627894663648083	0.9908525357466247	0.20073618897160234	0.02999415009073325	0.007846941581213015	0.0028565566311328006
-0.1091660171779821	0.002517792817002738	0.006623182260275958	0.023227314921742126	0.12607288432743732	0.6621108119926559	0.9909273580181943	0.20069078241767746	0.03001311719456377	0.007859299847044992	0.0028629195989682125
-0.10906601717798209	0.002537723383483765	0.006680495584931374	0.02345105432344768	0.12726487248508123	0.6614730831791366	0.9909015601332704	0.20064696449655475	0.03003074198269843	0.007871051189857007	0.0028690147646433344
-0.1089660171779821	0.0025574438216053063	0.006737404155248083	0.023674417150941783	0.12846347802262453	0.6608759486797086	0.9907762950046599	0.20060474753713217	0.030047091263065533	0.007882215572088251	0.002874848967426753
-0.10886601717798211	0.0025769470566806736	0.006793886384213266	0.023897326805113344	0.1296685392715705	0.6603190809219609	0.9905527901610062	0.20056413584843763	0.030062230014038443	0.007892812793008151	0.0028804290858059833
-0.1087660171779821	0.0025962262326097224	0.006849921003286083	0.024119706232211248	0.13087988786066918	0.6598021560456522	0.9902323448061656	0.20052512604710487	0.030076221370727477	0.007902862462174745	0.002885762023842067
-0.1086660171779821	0.0026152747216924444	0.0069054870939628055	0.02434147801441274	0.1320973486688996	0.659324853932268	0.9898163267863999	0.20048770737582133	0.030089126616082953	0.007912383974803424	0.0028908546981466854
-0.10856601717798209	0.002634086133896678	0.006960564118728635	0.024562564462565568	0.1333207397854306	0.6588868582246766	0.989306169476403	0.20045186201294168	0.030101005176474193	0.007921396489000782	0.0028957140254886717
-0.1084660171779821	0.00265265432555315	0.007015131951301383	0.024782887710900637	0.13454987247690228	0.6584878563375028	0.9887033685953488	0.2004175653735162	0.0301119146214236	0.00792991890481437	0.0029003469110335306
-0.10836601717798211	0.002670973407453872	0.007069170906074479	0.025002369813502203	0.13578455116238702	0.6581275394587607	0.9880094789639796	0.20038478640197743	0.030121910667182138	0.007937969845045505	0.0029047602372167156
-0.1082660171779821	0.0026890377523316206	0.007122661766668428	0.025220932842304172	0.13702457339635374	0.6578056025432815	0.9872261112137132	0.20035348785673857	0.03013104718384674	0.007945567637767537	0.002908960853248232
-0.1081660171779821	0.002706842001701946	0.007175585813504927	0.02543849898638202	0.13826972985999142	0.657521744298411	0.9863549284585957	0.20032362658695757	0.030139376205730487	0.00795273030048986	0.0029129555652438487
-0.10806601717798209	0.0027243810720516044	0.007227924850320489	0.02565499065229285	0.13951980436121716	0.6572756671624544	0.9853976429407425	0.20029515380174318	0.030146947944709773	0.007959475525905476	0.0029167511269754315
-0.1079660171779821	0.0027416501603599037	0.007279661229540478	0.025870330565210556	0.14077457384368836	0.6570670772763012	0.984356012659628	0.20026801533206273	0.030153810806284462	0.007965820669158151	0.0029203542312311605
-0.10786601717798211	0.002758644748942995	0.0073307778764404325	0.02608444187059851	0.14203380840515215	0.6568956844486423	0.9832318379953596	0.20024215188561612	0.030160011408100103	0.007971782736563541	0.002923771501774206
-0.10776601717798209	0.002775360609613393	0.007381258312024444	0.026297248236152825	0.1432972713254255	0.6567612021151362	0.9820269583356711	0.20021749929494678	0.03016559460069312	0.007977378375718238	0.0029270094858866746
-0.1076660171779821	0.0027917938071504405	0.007431086674557898	0.026508673953746186	0.14456471910431126	0.6566633472919582	0.980743248716154	0.20019398875906216	0.030170603490234996	0.007982623866930633	0.0029300746474846184
-0.10756601717798209	0.0028079407020803354	0.00748024773969592	0.026718644041099585	0.14583590150973672	0.6566018405239844	0.9793826164826501	0.20017154707880555	0.03017507946306033	0.007987535115906096	0.002932973360787846
-0.1074660171779821	0.0028237979527663977	0.00752872693915466	0.02692708434290325	0.14711056163637054	0.6565764058279903	0.9779469979845173	0.2001500968862558	0.03017906221177853	0.007992127647620972	0.002935711904527858
-0.10736601717798211	0.0028393625168145423	0.007576510377880894	0.02713392163111424	0.14838843597500195	0.6565867706311534	0.976438355306903	0.20012955686839343	0.03018258976278042	0.00799641660131945	0.0029382964566759054
-0.10726601717798209	0.0028546316518001597	0.0076235848496780285	0.027339083704148018	0.14966925449288365	0.6566326657051286	0.9748586730498119	0.20010984198529116	0.030185698504962923	0.008000416726568732	0.0029407330896726517
-0.1071660171779821	0.0028696029153259845	0.007669937851256721	0.02754249948469276	0.15095274072529116	0.6567138250959662	0.9732099551611241	0.2000908636830558	0.030188423219505642	0.008004142380308674	0.002943027766140157
-0.10706601717798211	0.0028842741644232225	0.007715557594682217	0.027744099115871185	0.15223861187847787	0.6568299860501323	0.9714942218303938	0.20007253010175727	0.030190797110544832	0.008007607524833857	0.0029451863350564477
-0.1069660171779821	0.002898643554309993	0.007760433018198247	0.027943814055481807	0.15352657894420743	0.65698088893685	0.9697135064496913	0.20005474627857397	0.030192851836602117	0.008010825726647476	0.0029472145283729006
-0.10686601717798211	0.0029127095365239983	0.0078045537954142446	0.0281415771680566	0.15481634682602857	0.6571662771669958	0.9678698526471935	0.2000374143463591	0.030194617542632977	0.008013810156128141	0.00294911795805418
-0.10676601717798209	0.0029264708564479356	0.007847910342847866	0.028337322814475364	0.156107614477403	0.6573858971087427	0.9659653113988339	0.2000204337278434	0.030196122892573136	0.00801657358795218	0.0029509021135205077
-0.1066660171779821	0.0029399265502488706	0.007890493825822983	0.028530986938891657	0.1574000750518107	0.6576394980001469	0.9640019382227114	0.20000370132566556	0.030197395102267936	0.008019128402216445	0.002952572359472182
-0.10656601717798211	0.002953075941253604	0.007932296162728478	0.02872250715272544	0.15869341606489473	0.657926831858865	0.9619817904605101	0.19998711170841252	0.030198459972679486	0.008021486586208524	0.0029541339340762585
-0.1064660171779821	0.002965918635784538	0.007973310027649793	0.028911822815495404	0.1599873195687005	0.6582476533891761	0.9599069246497067	0.1999705572928625	0.03019934192327767	0.00802365973677321	0.0029555919474956306
-0.10636601717798211	0.00297845451848168	0.008013528851391479	0.029098875112269634	0.16128146233802002	0.6586017198864341	0.9577793939897535	0.19995392852257649	0.030200064025523433	0.008025659063225938	0.0029569513807409273
-0.10626601717798209	0.002990683747137895	0.008052946820915135	0.02928360712752913	0.1625755160688389	0.6589887911391628	0.9556012459050781	0.19993711404301842	0.03020064803636807	0.00802749539076722	0.0029582170848262523
-0.1061660171779821	0.0030026067470749545	0.008091558877221086	0.029465963915248396	0.16386914758882404	0.6594086293288598	0.9533745197071627	0.19992000087332845	0.030201114431692135	0.008029179164352224	0.0029593937802098232
-0.10606601717798211	0.003014224205090055	0.008129360711710276	0.029645892565015496	0.16516201907978764	0.6598609989277112	0.951101244357586	0.19990247457490046	0.030201482439621525	0.00803072045297425	0.0029604860565013704
-0.1059660171779821	0.0030255370630021075	0.008166348761065286	0.029823342264023892	0.16645378831200097	0.6603456665942818	0.9487834363334279	0.19988441941688506	0.030201770073657982	0.008032128954320884	0.002961498372418565
-0.10586601717798211	0.003036546510828241	0.00820252020069535	0.02999826435478768	0.16774410889021144	0.6608624010673438	0.946423097596067	0.19986571853873383	0.030201994165574553	0.008033413999765274	0.0029624350559752733
-0.10576601717798209	0.003047253979621355	0.008237872936794987	0.030170612388447458	0.16903263051118578	0.6614109730579268	0.9440222136639582	0.19984625410989032	0.030202170398025318	0.008034584559655864	0.0029633003048849522
-0.1056660171779821	0.0030576611339996713	0.008272405597068886	0.030340342173546836	0.17031899923254062	0.6619911551396984	0.9415827517896179	0.19982590748672666	0.030202313336829375	0.00803564924887112	0.0029640981871632377
-0.10556601717798211	0.0030677698643990824	0.008306117520179512	0.030507411820182406	0.1716028577526145	0.6626027216377742	0.9391066592406879	0.19980455936680014	0.03020243646289194	0.008036616332607091	0.0029648326419142693
-0.1054660171779821	0.0030775822790797725	0.008339008743978596	0.030671781779443224	0.17288384570107826	0.6632454485160663	0.9365958616846075	0.19978208994052685	0.03020255220372992	0.008037493732367248	0.0029655074802860453
-0.10536601717798211	0.0030871006959172853	0.00837107999258407	0.030833414878073142	0.17416159993994515	0.6639191132632056	0.9340522616761	0.19975837904031027	0.030202671964573314	0.008038289032127579	0.0029661263865805696
-0.10526601717798209	0.0030963276340090075	0.008402332662368988	0.030992276348312767	0.1754357548746295	0.6646234947772077	0.9314777372464041	0.1997333062872081	0.030202806159021493	0.008039009484649464	0.0029666929195053962
-0.1051660171779821	0.0031052658051253386	0.008432768806929246	0.03114833385288375	0.1767059427746042	0.6653583732488548	0.9288741405929004	0.19970675123516535	0.030202964239230204	0.008039662017916728	0.0029672105135535557
-0.10506601717798211	0.0031139181050353973	0.008462391121099358	0.03130155750511024	0.17797179410325437	0.66612353004396	0.9262432968674824	0.1996785935128615	0.030203154725615744	0.008040253241673567	0.002967682480499864
-0.1049660171779821	0.0031222876047354168	0.008491202924087634	0.03145191988417804	0.17923293785641956	0.6669187475845411	0.9235870030619361	0.1996487129631986	0.030203385236061957	0.008040789454042576	0.002968112011001797
-0.10486601717798211	0.0031303775416077553	0.008519208141800953	0.03159939604555448	0.18048900190910527	0.6677438092289648	0.9209070269881754	0.19961698978045192	0.030203662514619197	0.008041276648203102	0.002968502176294023
-0.10476601717798209	0.0031381913105371227	0.008546411288432122	0.03174396352660658	0.18173961336982059	0.6685984991511627	0.9182051063512017	0.19958330464509208	0.03020399245968701	0.008041720519111919	0.0029688559299663538
-0.1046660171779821	0.003145732455010017	0.008572817447381876	0.03188560234747428	0.1829843989419437	0.6694826022189304	0.9154829479123376	0.19954753885629306	0.03020438015167637	0.008042126470249673	0.002969176109815105
-0.10456601717798211	0.0031530046582220928	0.008598432251587388	0.03202429500726746	0.18422298529150885	0.6703959038714377	0.9127422267402275	0.19950957446211395	0.03020482988014709	0.008042499620377999	0.002969465439758906
-0.1044660171779821	0.0031600117342166383	0.00862326186332939	0.03216002647567222	0.1854549994207463	0.671338189995941	0.9099845855469325	0.19946929438734495	0.030205345170419392	0.008042844810293156	0.0029697265318101686
-0.1043660171779821	0.0031667576190773285	0.008647312953588376	0.032292784180066154	0.18668006904670326	0.6723092468037987	0.9072116341063574	0.19942658255901177	0.03020592880966105	0.008043166609563664	0.002969961888094232
-0.10426601717798209	0.00317324636219554	0.008670592681019888	0.032422557988257286	0.18789782298424093	0.6733088607058335	0.9044249487521174	0.19938132402950517	0.03020658287245042	0.008043469323240175	0.0029701739029085682
-0.1041660171779821	0.003179482117632881	0.008693108670617542	0.03254934018696999	0.18910789153266028	0.6743368181870862	0.9016260719519626	0.19933340509730615	0.030207308745821285	0.008043756998527636	0.002970364864815157
-0.10406601717798211	0.003185469135597203	0.008714868992130757	0.032673125456219206	0.19030990686521326	0.6753929056810412	0.898816511955728	0.1992827134252821	0.030208107153792824	0.008044033431409813	0.002970536958759211
-0.1039660171779821	0.0031912117540493774	0.008735882138301593	0.03279391083971804	0.19150350342069977	0.6764769094433405	0.8959977425137873	0.19922913815650603	0.030208978181391268	0.008044302173218318	0.0029706922682084906
-0.1038660171779821	0.0031967143904571118	0.008756157002984995	0.03291169571148141	0.19268831829637503	0.6775886154250709	0.8931712026629384	0.19917257002755215	0.03020992129817064	0.008044566537137815	0.0029708327773073926
-0.10376601717798209	0.003201981533710393	0.008775702859212095	0.03302648173879143	0.19386399164132687	0.6787278091456709	0.8903382965766892	0.19911290147923247	0.030210935381239798	0.008044829604642052	0.002970960373040648
-0.1036660171779821	0.003207017736212123	0.008794529337256286	0.033138272841701254	0.19503016704951648	0.6798942755655023	0.8875003934767947	0.1990500267647028	0.030212018737805546	0.00804509423185367	0.0029710768474019516
-0.10356601717798211	0.003211827606155811	0.008812646402756346	0.03324707514926071	0.19618649195161847	0.6810877989581291	0.884658827603037	0.19898384205489383	0.030213169127239637	0.00804536305582316	0.0029711838995629884
-0.1034660171779821	0.0032164158000015657	0.008830064334952061	0.03335289695265308	0.19733261800482776	0.6823081627823874	0.881814898238158	0.1989142455412116	0.030214383782681143	0.008045638500722884	0.0029712831380389773
-0.1033660171779821	0.0032207870151599446	0.008846793705081098	0.033455748655437594	0.19846820147977776	0.6835551495542886	0.8789698697849857	0.198841137535432	0.03021565943218333	0.008045922783952218	0.0029713760828470543
-0.10326601717798209	0.003224945982892095	0.008862845354986168	0.03355564272109553	0.19959290364370408	0.6848285407187947	0.8761249718926722	0.19876442056673568	0.030216992319415933	0.00804621792215013	0.002971464167654025
-0.1031660171779821	0.0032288974614334215	0.008878230375976145	0.033652593618081574	0.20070639113900146	0.6861281165215379	0.8732813996292313	0.19868399947581258	0.03021837822393435	0.008046525737113728	0.0029715487419107486
-0.10306601717798211	0.0032326462293472765	0.008892960087984611	0.033746617762585494	0.20180833635633624	0.6874536558805477	0.8704403136973851	0.19859978150597588	0.0302198124810253	0.00804684786161961	0.0029716310729701635
-0.1029660171779821	0.0032361970791133098	0.008907046019063315	0.03383773345920677	0.2028984178014434	0.6888049362580309	0.8676028406909878	0.1985116763912046	0.030221290001142154	0.008047185745147303	0.0029717123481866866
-0.1028660171779821	0.0032395548109549624	0.008920499885247495	0.033925960839748595	0.20397632045479994	0.6901817335322589	0.864770073389206	0.1984195964410604	0.03022280528893886	0.008047540659502661	0.002971793676994827
-0.10276601717798209	0.0032427242269089263	0.008933333570826008	0.03401132180033651	0.2050417361233411	0.6915838218696548	0.8619430710858208	0.19832345662240455	0.030224352461916147	0.008047913704341728	0.0029718760929650033
-0.1026660171779821	0.0032457101251388023	0.008945559109045962	0.03409383993706349	0.2060943637834173	0.6930109735971065	0.8591228599510157	0.19822317463784653	0.03022592526868897	0.008048305812593373	0.0029719605558349723
-0.10256601717798211	0.003248517294494119	0.008957188663279953	0.03417354048036355	0.20713390991421293	0.6944629590745983	0.8563104334231176	0.19811867100085634	0.030227517106886894	0.00804871775578153	0.0029720479535152644
-0.1024660171779821	0.003251150509315216	0.008968234508679434	0.03425045022831029	0.20816008882086212	0.695939546568215	0.8535067526278725	0.19800986910748525	0.030229121040699483	0.008049150149246695	0.0029721391040675718
-0.1023660171779821	0.0032536145244835384	0.008978709014336544	0.03432459747903702	0.20917262294652492	0.6974405021235806	0.8507127468228496	0.1978966953046131	0.03023072981807496	0.008049603457267518	0.002972234757654721
-0.10226601717798209	0.0032559140707161863	0.008988624625972818	0.03439601196246626	0.2101712431727275	0.6989655894398417	0.8479293138647346	0.19777907895468336	0.03023233588758515	0.008050077998083204	0.0029723355984616483
-0.1021660171779821	0.003258053850103067	0.008997993849171668	0.034464724771535483	0.21115568910727536	0.7005145697442051	0.8451573206972938	0.19765695249684884	0.03023393141496437	0.008050573948817344	0.002972442246586327
-0.10206601717798211	0.0032600385318839846	0.009006829233167594	0.03453076829309686	0.21212570935911543	0.7020872016671731	0.8423976038579017	0.19753025150448253	0.03023550829933411	0.008051091350304709	0.0029725552599002046
-0.1019660171779821	0.003261872748462804	0.009015143355204671	0.0345941761386674	0.21308106179952957	0.7036832411185072	0.8396509700006597	0.19739891473899518	0.030237058189122208	0.008051630111822012	0.002972675135877698
-0.1018660171779821	0.0032635610916553017	0.009022948805471557	0.034654983075192776	0.2140215138091017	0.7053024411640204	0.8369181964341158	0.19726288419992075	0.030238572497685075	0.008052190015724462	0.002972802313394419
-0.10176601717798209	0.003265108109166171	0.00903025817262167	0.0347132249559905	0.2149468425099261	0.7069445519032896	0.8342000316717925	0.19712210517120632	0.03024004241864256	0.008052770721989042	0.0029729371744937087
-0.1016660171779821	0.0032665183012913794	0.009037084029881692	0.03476893865202113	0.21585683498258235	0.7086093203483519	0.8314971959937625	0.19697652626369036	0.030241458940934142	0.008053371772667078	0.0029730800461217188
-0.10156601717798211	0.003267796117840502	0.00904343892175159	0.03482216198363628	0.21675128846743194	0.7102964903034981	0.8288103820175939	0.1968260994537101	0.03024281286360325	0.008053992596247027	0.0029732312018307277
-0.10146601717798209	0.003268945955274162	0.009049335351297162	0.03487293365294185	0.21763001054984762	0.7120058022462442	0.8261402552771041	0.19667078011782813	0.03024409481031878	0.008054632511930027	0.0029733908634508944
-0.1013660171779821	0.003269972154050925	0.009054785768033046	0.03492129317690533	0.21849281932902695	0.7137369932095671	0.8234874548074163	0.19651052706363228	0.03024529524363954	0.00805529073381964	0.002973559202730597
-0.10126601717798209	0.0032708789961779865	0.009059802556394736	0.034967280821331895	0.21933954357010188	0.7154897966655287	0.8208525937349044	0.19634530255660007	0.030246404479029678	0.00805596637502802	0.00297373634294558
-0.1011660171779821	0.0032716707029597026	0.009064398024793766	0.035010937535822836	0.2201700228392789	0.7172639424103512	0.8182362598707172	0.196175072343015	0.03024741269863039	0.00805665845170047	0.002973922360477073
-0.10106601717798211	0.0032723514329377123	0.009068584395252065	0.03505230488982405	0.22098410762183465	0.7190591564511003	0.8156390163065954	0.19599980566891617	0.0302483099647946	0.008057365886960485	0.0029741172863595243
-0.10096601717798209	0.003272925280016515	0.009072373793606495	0.035091425009861225	0.22178165942279926	0.7208751608940158	0.8130614020118325	0.19581947529507981	0.030249086233389597	0.008058087514776949	0.002974321107797988
-0.1008660171779821	0.0032733962717679133	0.009075778240277294	0.0351283405180554	0.22256255085023754	0.722711673834665	0.8105039324302737	0.19563405750804094	0.030249731366872434	0.008058822083756164	0.0029745337696558535
-0.10076601717798211	0.00327376836790796	0.009078809641588869	0.0351630944719981	0.22332666568107967	0.724568409249981	0.8079671000763129	0.19544353212715807	0.03025023514714371	0.008059568260860128	0.0029747551759133507
-0.1006660171779821	0.0032740454589397843	0.009081479781634533	0.03519573030606362	0.224073898909506	0.7264450768923432	0.8054513751289342	0.19524788250773698	0.03025058728818249	0.008060324635053523	0.002974985191097208
-0.10056601717798211	0.0032742313649559104	0.00908380031467263	0.03522629177422443	0.22480415677793114	0.7283413821857831	0.8029572060229242	0.19504709554023578	0.030250777448467252	0.008061089720881194	0.00297522364168226
-0.10046601717798209	0.003274329834593058	0.009085782758042305	0.035254822894428925	0.2255173567906918	0.7302570261244495	0.8004850200363929	0.19484116164557477	0.030250795243185396	0.00806186196197801	0.0029754703174652785
-0.1003660171779821	0.0032743445441332643	0.00908743848558625	0.03528136789459402	0.22621342771058253	0.7321917051734795	0.7980352238738727	0.19463007476658908	0.030250630256234378	0.008062639734513528	0.0029757249729118747
-0.10026601717798211	0.0032742790967447304	0.009088778721566866	0.03530597116025884	0.22689230953843895	0.7341451111723613	0.7956082042442715	0.19441383235566168	0.030250272052018124	0.008063421350572602	0.0029759873284769525
-0.1001660171779821	0.0032741370218557528	0.009089814535061965	0.03532867718393484	0.22755395347599777	0.7361169312409536	0.7932043284330386	0.194192435358577	0.030249710187037746	0.00806420506147425	0.002976257071899183
-0.10006601717798211	0.0032739217746553966	0.009090556834825562	0.03534953051618744	0.22819832187232722	0.7381068476882767	0.7908239448679729	0.19396588819466865	0.030248934221282865	0.008064989061030989	0.0029765338594705346
-0.09996601717798209	0.0032736367357148327	0.009091016364599577	0.035368575718470595	0.22882538815414422	0.7401145379242179	0.7884673836780823	0.19373419873327916	0.03024793372941984	0.008065771488749004	0.0029768173172810405
-0.0998660171779821	0.003273285210722836	0.009091203698859905	0.035385857317735976	0.22943513674038166	0.7421396743742749	0.7861349572450641	0.19349737826664043	0.030246698311781946	0.008066550432972603	0.0029771070424396227
-0.09976601717798211	0.0032728704303295925	0.00909112923898413	0.03540141976282921	0.2300275629414223	0.7441819243975102	0.7838269607469328	0.19325544147921675	0.03024521760516027	0.008067323933973193	0.002977402604271761
-0.0996660171779821	0.0032723955500926103	0.009090803209822706	0.035415307382678334	0.23060267284340882	0.7462409502078041	0.7815436726933885	0.19300840641358868	0.03024348129339442	0.008068089986984796	0.0029777035454942387
-0.09956601717798211	0.003271863650519458	0.009090235656660525	0.035427564346281845	0.2311604831781406	0.7483164087986245	0.779285355452633	0.1927562944329762	0.03024147911776713	0.0080688465451881	0.0029780093833681
-0.09946601717798209	0.003271277737200767	0.009089436442551379	0.03543823462448683	0.2317010211790191	0.7504079518713694	0.7770522557692136	0.19249913018046022	0.030239200887196546	0.008069591522643336	0.002978319610829885
-0.0993660171779821	0.0032706407410291317	0.009088415246011918	0.03544736195355692	0.23222432442360796	0.7525152257675265	0.7748446052727508	0.192236941535019	0.03023663648823127	0.008070322797174404	0.0029786336976021927
-0.09926601717798211	0.0032699555184973633	0.009087181559057484	0.03545498980051236	0.2327304406633443	0.7546378714047197	0.7726626209772075	0.19196975956446607	0.030233775894843693	0.008071038213205078	0.002978951091283999
-0.0991660171779821	0.0032692248520720672	0.00908574468556628	0.03546116133023077	0.23321942764099468	0.7567755242168527	0.7705065057705355	0.19169761847537858	0.030230609178020756	0.008071735584548292	0.002979271218421146
-0.09906601717798211	0.003268451450636496	0.009084113739955857	0.03546591937428544	0.23369135289644774	0.7589278140984377	0.7683764488945467	0.19142055556014814	0.03022712651515311	0.008072412697149974	0.002979593485557911
-0.09896601717798209	0.0032676379499985194	0.0090822976461573	0.03546930640150145	0.2341462935614782	0.7610943653533435	0.7662726264148221	0.1911386111412359	0.030223318199217853	0.008073067311788322	0.0029799172802699027
-0.0988660171779821	0.0032667869134589207	0.009080305136872002	0.03547136449020217	0.23458433614411506	0.763274796648058	0.7641952016805976	0.19085182851276564	0.030219174647754962	0.008073697166729479	0.00298024197217898
-0.09876601717798211	0.0032659008324351204	0.009078144753096946	0.03547213530211479	0.23500557630325128	0.7654687209696187	0.7621443257744882	0.19056025387955866	0.030214686411635674	0.00807429998034055	0.0029805669139507172
-0.0986660171779821	0.0032649821271366762	0.009075824843904677	0.035471660057908146	0.2354101186141845	0.7676757455884325	0.7601201379520389	0.19026393629374244	0.03020984418361927	0.008074873453661048	0.0029808914422747696
-0.09856601717798211	0.0032640331472876378	0.009073353566462602	0.03546997951432359	0.23579807632572525	0.769895472026021	0.7581227660710008	0.18996292758904001	0.030204638806696573	0.008075415272932622	0.0029812148788287895
-0.09846601717798209	0.003263056172892613	0.009070738886279845	0.035467133942866616	0.2361695711095813	0.7721274960280031	0.7561523270103909	0.1896572823128817	0.030199061282217953	0.008075923112089052	0.0029815365312263046
-0.0983660171779821	0.0032620534150419023	0.009067988577667533	0.0354631631100191	0.23652473280266423	0.7743714075423163	0.7542089270792698	0.18934705765645882	0.030193102777803172	0.008076394635206142	0.0029818556939488574
-0.09826601717798211	0.0032610270167528137	0.00906511022439949	0.03545810625893342	0.23686369914302519	0.7766267907029328	0.7522926624152867	0.18903231338284632	0.03018675463503003	0.00807682749891227	0.00298217164926307
-0.0981660171779821	0.003259979053843126	0.009062111220561287	0.03545200209256741	0.23718661550007383	0.7788932238191872	0.7504036193730442	0.18871311175334193	0.030180008376899565	0.008077219354760313	0.002982483668122853
-0.0980660171779821	0.003258911535833798	0.009058998771575637	0.03544488875821846	0.23749363459977554	0.7811702793708619	0.748541874902299	0.1883895174521256	0.0301728557150748	0.00807756785156112	0.002982791011057146
-0.09796601717798209	0.0032578264068774516	0.00905577989539146	0.03543680383341189	0.2377849162454743	0.7834575240091989	0.7467074969160851	0.18806159750940635	0.0301652885568899	0.008077870637678914	0.0029830929290436386
-0.0978660171779821	0.0032567255467099384	0.00905246142382712	0.03542778431310232	0.23806062703501174	0.7857545185639624	0.7449005446488516	0.18772942122316413	0.03015729901212796	0.00807812536328882	0.002983388664368707
-0.09776601717798211	0.0032556107716221194	0.009049050004054784	0.03541786659814212	0.23832094007479598	0.7880608180567318	0.7431210690046767	0.18739306007963896	0.030148879399563164	0.008078329682596988	0.002983677451473966
-0.0976660171779821	0.0032544838354488367	0.009045552100216741	0.035407086484971276	0.23856603469143947	0.7903759717205201	0.7413691128956801	0.187052587672688	0.03014002225326528	0.00807848125602309	0.0029839585177895596
-0.0975660171779821	0.0032533464305730506	0.009041973995163457	0.035395479156486366	0.2387960961416132	0.7926995230259056	0.7396447115707564	0.18670807962216057	0.030130720328665025	0.008078577752345495	0.00298423108455467
-0.09746601717798209	0.0032522001889424366	0.009038321792303176	0.03538307917403977	0.23901131532070324	0.795031009713776	0.7379478929347008	0.18635961349140773	0.030120966608373604	0.008078616850809035	0.002984494367625349
-0.0973660171779821	0.003251046683096414	0.009034601417553752	0.03536992047052844	0.23921188847088368	0.7973699638348456	0.7362786778579382	0.18600726870407622	0.030110754307759745	0.00807859624319588	0.0029847475782699864
-0.09726601717798211	0.0032498874272010726	0.009030818621388515	0.035356036344522244	0.23939801688915763	0.7997159117960401	0.7346370804769008	0.18565112646030466	0.030100076880275304	0.008078513635858086	0.0029849899239524007
-0.0971660171779821	0.003248723878090649	0.009026978980966547	0.03534145945539168	0.23956990663594108	0.8020683744139123	0.7330231084852666	0.18529126965245954	0.03008892802253268	0.008078366751713485	0.002985220609103049
-0.0970660171779821	0.0032475574363131955	0.009023087902340226	0.035326221819387875	0.23972776824471242	0.8044268669751546	0.7314367634161577	0.1849277827805351	0.03007730167912736	0.008078153332203188	0.0029854388358782928
-0.09696601717798209	0.0032463894471787577	0.009019150622731583	0.03531035480663326	0.23987181643324526	0.806790899304392	0.729878040915494	0.18456075186735363	0.030065192047206635	0.008077871139211736	0.002985643804907909
-0.0968660171779821	0.0032452212018087914	0.009015172212870352	0.03529388913897726	0.24000226981691133	0.809159975839269	0.7283469310066122	0.1841902643736714	0.030052593580779604	0.008077517956948279	0.0029858347160309977
-0.09676601717798211	0.003244053938184861	0.00901115757938649	0.03527685488867708	0.2401193506245352	0.811533595713015	0.7268434183463421	0.18381640911333003	0.03003950099477	0.008077091593790085	0.0029860107690202753
-0.0966660171779821	0.0032428888421955158	0.009007111467251035	0.035259281477860394	0.24022328441722776	0.8139112528445317	0.7253674824726986	0.18343927616856667	0.030025909268806817	0.008076589884086516	0.0029861711642951215
-0.0965660171779821	0.0032417270486799626	0.009003038462258181	0.035241197678730025	0.24031429981063893	0.8162924360361045	0.7239190980443405	0.18305895680559112	0.03001181365075346	0.008076010689924522	0.0029863151036229676
-0.09646601717798209	0.0032405696424672443	0.008998942993542928	0.035222631614469216	0.24039262820100696	0.8186766290787949	0.7224982350719594	0.18267554339054926	0.029997209659973705	0.008075351902853821	0.0029864417908095236
-0.0963660171779821	0.0032394176594098887	0.00899482933612902	0.035203610760810175	0.24045850349540318	0.8210633108656262	0.7211048591417977	0.1822891293059895	0.0299820930903325	0.008074611445572593	0.0029865504323776573
-0.09626601717798211	0.0032382720874111074	0.008990701613501356	0.03518416194822695	0.24051216184649274	0.82345195551256	0.7197389316314201	0.18189980886791998	0.029966460012932822	0.008073787273572672	0.00298664023823489
-0.0961660171779821	0.0032371338674444233	0.008986563800197682	0.03516431136471535	0.24055384139216152	0.8258420324873862	0.7184004099179432	0.18150767724357436	0.02995030677858532	0.00807287737674372	0.0029867104223296193
-0.0960660171779821	0.003236003894565011	0.008982419724415559	0.035144084559123934	0.24058378200028835	0.8282330067464833	0.7170892475788678	0.18111283036997847	0.029933630020012904	0.00807187978093613	0.002986760203296022
-0.09596601717798209	0.0032348830189118352	0.008978273070629402	0.03512350644500268	0.24060222501895487	0.8306243388795863	0.7158053945857057	0.18071536487341372	0.02991642665378916	0.0080707925494821	0.002986788805087542
-0.0958660171779821	0.0032337720467000247	0.008974127382214071	0.03510260130493266	0.24060941303233138	0.8330154852624577	0.7145487974905328	0.18031537798986472	0.029898693882010514	0.008069613784674336	0.0029867954575989396
-0.09576601717798211	0.0032326717412029704	0.0089699860640705	0.035081392795306525	0.2406055896224743	0.8354058982175927	0.7133193996056804	0.1799129674865432	0.029880429193703078	0.008068341629201921	0.002986779397276917
-0.0956660171779821	0.0032315828237229646	0.008965852385250172	0.03505990395152667	0.24059099913723894	0.8377950261828633	0.7121171411766888	0.17950823158456136	0.029861630365964734	0.008066974267542826	0.0029867398677190706
-0.0955660171779821	0.0032305059745507893	0.008961729481575151	0.035038157193591726	0.24056588646449023	0.8401823138881577	0.7109419595487257	0.17910126888284553	0.029842295464843967	0.008065509927312501	0.0029866761202612976
-0.09546601717798209	0.003229441833913064	0.008957620358249875	0.03501617433204005	0.24053049681276026	0.842567202539925	0.7097937893265879	0.1786921782833521	0.02982242284595632	0.008063946880568308	0.002986587414553353
-0.0953660171779821	0.0032283910029072983	0.00895352789246258	0.03499397657422495	0.24048507549851428	0.8449491300136615	0.708672562528502	0.1782810589176593	0.02980201115483963	0.008062283445068617	0.0029864730191226673
-0.09526601717798211	0.003227354044424245	0.008949454835973345	0.03497158453089127	0.2404298677401125	0.8473275310542145	0.7075782087338282	0.17786801007500153	0.029781059327050843	0.00806051798548722	0.0029863322119260518
-0.09516601717798209	0.0032263314840571783	0.008945403817685849	0.034949018223029184	0.24036511845858474	0.8497018374839003	0.7065106552248552	0.1774531311317999	0.029759566588006235	0.00805864891458101	0.0029861642808893763
-0.0950660171779821	0.003225323810998144	0.008941377346201401	0.0349262970889805	0.2402910720852882	0.8520714784183213	0.7054698271228489	0.17703652148275936	0.029737532452567546	0.008056674694312213	0.00298596852443508
-0.09496601717798209	0.003224331478920517	0.008937377812352494	0.034903439991771694	0.24020797237650537	0.8544358804898183	0.7044556475184732	0.1766182804735647	0.029714956724376154	0.00805459383692302	0.002985744251997182
-0.0948660171779821	0.003223354906848088	0.008933407491714167	0.03488046522665313	0.24011606223501933	0.8567944680784311	0.7034680375967628	0.17619850733523756	0.029691839494938924	0.0080524049059636	0.0029854907845238508
-0.09476601717798211	0.0032223944800105027	0.008929468547091517	0.034857390528821475	0.24001558353869315	0.8591466635502865	0.7025069167567908	0.17577730112019505	0.02966818114247022	0.008050106517272063	0.0029852074549673742
-0.09466601717798209	0.0032214505506847164	0.008925563030981765	0.0348342330813032	0.23990677697605428	0.8614918875032264	0.7015722027261501	0.17535476064003835	0.02964398233049026	0.00804769733990661	0.002984893608761195
-0.0945660171779821	0.0032205234390226766	0.008921692888009475	0.03481100952298409	0.23978988188888156	0.8638295590195864	0.7006638116704323	0.17493098440512425	0.029619244006188143	0.00804517609702895	0.002984548604284126
-0.09446601717798209	0.003219613433865169	0.008917859957333144	0.03478773595675912	0.23966513612175191	0.8661590959259348	0.6997816582978008	0.17450607056593156	0.02959396739854915	0.008042541566739399	0.0029841718133113105
-0.0943660171779821	0.003218720793541683	0.008914065975023425	0.03476442795779202	0.2395327758785336	0.8684799150596014	0.6989256559588299	0.17408011685625935	0.029568154016254903	0.008039792582862412	0.002983762621452024
-0.09426601717798211	0.003217845746656541	0.008910312576409916	0.03474110058186172	0.23939303558574374	0.8707914325418041	0.6980957167417149	0.17365322053827964	0.029541805645357976	0.008036928035683136	0.002983320428573949
-0.09416601717798209	0.003216988492861075	0.00890660129839799	0.03471776837378431	0.23924614776273703	0.8730930640571947	0.6972917515630007	0.17322547834945642	0.029514924346737324	0.008033946872634161	0.002982844649213975
-0.0940660171779821	0.003216149203612224	0.008902933581752715	0.03469444537589134	0.2390923428986143	0.875384225139543	0.6965136702539526	0.17279698645135141	0.029487512453339065	0.008030848098932425	0.0029823347129751543
-0.09396601717798211	0.00321532802291747	0.008899310773350884	0.03467114513655501	0.2389318493357996	0.8776643314634206	0.6957613816426945	0.172367840380328	0.029459572567208735	0.008027630778166378	0.002981790064909807
-0.0938660171779821	0.003214525068066265	0.008895734128399628	0.034647880718741024	0.2387648931601525	0.879932799141533	0.6950347936322134	0.1719381350001514	0.029431107556319433	0.008024294032832618	0.0029812101658885657
-0.09376601717798211	0.003213740430348094	0.008892204812621653	0.034624664708583094	0.2385916980975453	0.8821890450275273	0.6943338132744035	0.17150796445650793	0.02940212055120326	0.008020837044822763	0.002980594492955293
-0.09366601717798209	0.003212974175757358	0.008888723904406728	0.03460150922396075	0.23841248541675691	0.8844324870239301	0.6936583468402006	0.1710774221334184	0.02937261494139004	0.00801725905585974	0.0029799425396675604
-0.0935660171779821	0.0032122263456851544	0.008885292396928897	0.03457842592307495	0.23822747383859044	0.886662544394986	0.693008299885964	0.17064660061157133	0.029342594371661423	0.008013559367884004	0.0029792538164227908
-0.09346601717798211	0.003211496957598195	0.008881911200229261	0.03455542601300742	0.23803687945105786	0.8888786380840203	0.6923835773161986	0.1702155916285435	0.029312062738125956	0.008009737343389434	0.002978527850769644
-0.0933660171779821	0.003210786005705048	0.008878581143264801	0.034532520258255574	0.23784091563052273	0.8910801910350991	0.691784083442724	0.16978448604092075	0.029281024184120923	0.008005792405709054	0.002977764187704861
-0.09326601717798211	0.0032100934616099536	0.008875302975922494	0.03450971898923473	0.2376397929686422	0.8932666285185684	0.6912097220404076	0.1693533737882923	0.029249483095949307	0.008001724039250944	0.0029769623899551685
-0.09316601717798209	0.00320941927495428	0.008872077370998932	0.03448703211073715	0.23743371920496628	0.8954373784601869	0.6906603963995316	0.16892234385911797	0.029217444098457036	0.007997531789684095	0.0029761220382442354
-0.0930660171779821	0.0032087633740459846	0.008868904926146066	0.03446446911034268	0.2372228991650546	0.8975918717734747	0.6901360093749438	0.16849148425843666	0.0291849120504591	0.007993215264074942	0.0029752427315446884
-0.09296601717798211	0.0032081256664770836	0.008865786165782286	0.034442039066771415	0.2370075347039401	0.8997295426949077	0.6896364634320186	0.16806088197740773	0.029151892040019216	0.007988774130974114	0.0029743240873148216
-0.0928660171779821	0.003207506039729835	0.008862721542969994	0.034419750658174306	0.23678782465480386	0.9018498291215927	0.6891616606896078	0.1676306229646664	0.0291183893795942	0.007984208120454797	0.0029733657417203374
-0.09276601717798211	0.003206904361771189	0.008859711441259329	0.03439761217035343	0.23656396478268477	0.9039521729510267	0.6887115029599736	0.1672007920994554	0.02908440960104507	0.007979517024102042	0.0029723673498405823
-0.09266601717798209	0.0032063204816363167	0.008856756176498379	0.03437563150490787	0.23633614774307785	0.9060360204225248	0.6882858917858784	0.16677147316652086	0.0290499584505273	0.007974700694953875	0.0029713285858596105
-0.0925660171779821	0.0032057542300012527	0.008853855998610523	0.034353816187299574	0.2361045630452478	0.9081008224599443	0.6878847284748706	0.16634274883274447	0.029015041883264665	0.007969759047395174	0.002970249143241834
-0.09246601717798211	0.003205205419744677	0.008851011093338862	0.034332173374834296	0.23586939702010523	0.9101460350152488	0.6875079141308379	0.16591470062546612	0.028979666058214296	0.00796469205700345	0.002969128734892145
-0.0923660171779821	0.003204673846499634	0.008848221583958626	0.034310709864554895	0.23563083279247787	0.9121711194125085	0.687155349682963	0.1654874089124952	0.028943837332631724	0.007959499760348866	0.0029679670933007614
-0.09226601717798211	0.0032041592891947305	0.008845487532957623	0.03428943210104141	0.235389050257618	0.9141755426919036	0.6868269359120954	0.16506095288374892	0.028907562256543076	0.007954182254747848	0.002966763970672549
-0.09216601717798209	0.0032036615105856705	0.008842808943685011	0.03426834618411577	0.23514422606177315	0.9161587779532662	0.6865225734746624	0.1646354105345047	0.028870847567130292	0.007948739697971052	0.0029655191390409127
-0.0920660171779821	0.0032031802577770457	0.008840185761969628	0.03424745787644809	0.23489653358667753	0.91812030469875	0.6862421629241617	0.16421085865021906	0.028833700183040163	0.007943172307907217	0.0029642323903662183
-0.09196601717798211	0.0032027152627346614	0.008837617877707742	0.034226772611062044	0.2346461429377856	0.9200596091741521	0.6859856047303288	0.1637873727928872	0.028796127198620493	0.007937480362182813	0.0029629035366189305
-0.0918660171779821	0.0032022662427888173	0.008835105126420491	0.034206295498736224	0.23439322093609757	0.9219761847084423	0.6857527992960318	0.16336502728889873	0.028758135878095465	0.007931664197738402	0.0029615324098472644
-0.0917660171779821	0.0032018329011284583	0.008832647290782673	0.03418603133530127	0.23413793111342118	0.9238695320510216	0.6855436469719677	0.1629438952183547	0.028719733649683506	0.007925724210363113	0.0029601188622296443
-0.09166601717798209	0.0032014149272868186	0.00883024410212243	0.034165984608828866	0.23388043371091188	0.9257391597062954	0.6853580480692255	0.1625240484058074	0.028680928099668303	0.007919660854187391	0.0029586627661119065
-0.0915660171779821	0.003201011997618488	0.008827895241892472	0.034146159506714	0.2336208856807343	0.9275845842650445	0.6851959028697715	0.16210555741238375	0.028641726966427597	0.007913474641135485	0.002957164014029337
-0.09146601717798211	0.0032006237757683663	0.008825600343114158	0.034126559922646994	0.23335944069070816	0.9294053307321689	0.6850571116349298	0.16168849152925377	0.028602138134429193	0.0079071661403383	0.002955622518713718
-0.0913660171779821	0.0032002499131325753	0.008823358991793928	0.03410718946347589	0.23309624913177188	0.9312009328503245	0.6849415746118919	0.16127291877239822	0.02856216962820003	0.007900735977507642	0.002954038213085445
-0.0912660171779821	0.0031998900493115418	0.008821170728314023	0.03408805145595869	0.2328314581281406	0.9329709334190114	0.6848491920383568	0.16085890587864538	0.028521829606276045	0.007894184834273354	0.0029524110502307925
-0.09116601717798209	0.0031995438125556413	0.008819035048796485	0.034069148953403544	0.23256521154999607	0.9347148846086323	0.6847798641452971	0.1604465183029242	0.02848112635513898	0.007887513447483431	0.002950741003364648
-0.0910660171779821	0.003199210820203556	0.008816951406442602	0.034050484742199315	0.23229765002858535	0.9364323482690766	0.6847334911579579	0.1600358202167019	0.028440068283147827	0.007880722608469351	0.0029490280657785872
-0.09096601717798211	0.0031988906791133843	0.00881491921284718	0.034032061348234686	0.23202891097358652	0.9381228962324099	0.6847099732951107	0.15962687450756172	0.02839866391447177	0.007873813162276996	0.002947272250774806
-0.0908660171779821	0.003198582986087005	0.008812937839289171	0.03401388104320612	0.23175912859260858	0.9397861106091667	0.6847092107666144	0.15921974277987808	0.028356921883029285	0.007866786006864423	0.0029454735915857588
-0.0907660171779821	0.0031982873282876884	0.008811006617998511	0.033995945850815765	0.23148843391270027	0.9414215840778718	0.6847311037693462	0.15881448535655093	0.028314850926442595	0.00785964209226799	0.0029436321412799403
-0.09066601717798209	0.0031980032836512865	0.008809124843400138	0.03397825755286036	0.23121695480374235	0.9430289201673194	0.6847755524815339	0.1584111612817571	0.02827245988001189	0.007852382419737822	0.0029417479726539272
-0.0905660171779821	0.003197730421290939	0.008807291773335972	0.03396081769521009	0.23094481600359826	0.9446077335312021	0.6848424570555386	0.1580098283246805	0.02822975767071535	0.007845008040843657	0.00293982117811089
-0.09046601717798211	0.0031974683018959676	0.008805506630265005	0.03394362759368031	0.23067213914491186	0.9461576502147014	0.6849317176091367	0.15761054298417404	0.02818675331124225	0.007837520056552824	0.002937851869525827
-0.0903660171779821	0.0031972164781246	0.008803768602442127	0.03392668833979453	0.23039904278343187	0.947678307912595	0.6850432342153419	0.15721336049432194	0.028143455894063325	0.007829919616281062	0.0029358401780978792
-0.0902660171779821	0.0031969744949911115	0.008802076845077035	0.03391000080644414	0.230125642427761	0.9491693562185478	0.6851769068908099	0.15681833483085825	0.02809987458554556	0.00782220791691806	0.0029337862541897056
-0.09016601717798209	0.003196741890247342	0.008800430481472514	0.03389356565343955	0.22985205057041092	0.9506304568651626	0.6853326355828515	0.1564255187184014	0.028056018620114996	0.007814386201828394	0.002931690267154569
-0.0900660171779821	0.0031965181947587818	0.008798828604143695	0.03387738333296114	0.2295783767200729	0.9520612839544559	0.685510320155123	0.15603496363846936	0.028011897294474397	0.007806455759829654	0.0029295524051510566
-0.08996601717798211	0.0031963029328754317	0.008797270275918454	0.03386145409490583	0.22930472743499794	0.9534615241784149	0.6857098603719959	0.15564671983823528	0.027967519961880308	0.007798417924149029	0.002927372874946062
-0.0898660171779821	0.0031960956227976532	0.008795754531019488	0.03384577799213395	0.2290312063573926	0.9548308770292894	0.6859311558816766	0.15526083633998708	0.027922896026482832	0.007790274071359195	0.0029251519017060392
-0.0897660171779821	0.0031958957769368814	0.008794280376128661	0.03383035488561576	0.2287579142487364	0.956169054999299	0.6861741061980772	0.15487736095125013	0.027878034937735413	0.007782025620295656	0.0029228897287770115
-0.08966601717798209	0.003195702902271824	0.008792846791434227	0.033815184449482075	0.22848494902594227	0.9574757837694978	0.6864386106815222	0.15449634027554832	0.027832946184877277	0.007773674030956349	0.002920586617453697
-0.0895660171779821	0.003195516500699688	0.008791452731661034	0.03380026617597688	0.22821240579825733	0.9587508023874378	0.6867245685182459	0.1541178197237508	0.0277876392914921	0.007765220803384538	0.002918242846737909
-0.08946601717798211	0.0031953360693830544	0.008790097127084836	0.03378559938031687	0.22794037690484054	0.959993863433457	0.6870318786988063	0.15374184352598302	0.027742123810149125	0.007756667476537479	0.0029158587130867705
-0.0893660171779821	0.00319516110109234	0.008788778884530819	0.03377118320545826	0.22766895195293366	0.961204733175291	0.687360439995378	0.15336845474406616	0.027696409317128447	0.007748015627140803	0.0029134345301509925
-0.0892660171779821	0.003194991084543845	0.008787496888356963	0.033757016626771774	0.22739821785654518	0.9623831917107813	0.6877101509379845	0.15299769528444404	0.02765050540723501	0.007739266868531079	0.002910970628503516
-0.08916601717798209	0.0031948255047336894	0.008786250001422156	0.0337430984566305	0.22712825887558585	0.9635290330985232	0.6880809097896984	0.15262960591157415	0.027604421688704642	0.0077304228494872165	0.002908467355359074
-0.0890660171779821	0.003194663843267721	0.00878503706604085	0.033729427348908034	0.22685915665538073	0.9646420654762105	0.6884726145208304	0.15226422626174382	0.02755816777820434	0.007721485253052238	0.002905925074284839
-0.08896601717798211	0.003194505578687266	0.008783856904922916	0.03371600180339347	0.22659099026649954	0.9657221111665556	0.6888851627821492	0.15190159485728785	0.02751175329593182	0.007712455795346869	0.002903344164902644
-0.08886601717798209	0.003194350186791109	0.008782708322100883	0.0337028201701218	0.22632383624483926	0.9667690067706286	0.6893184518771539	0.15154174912117055	0.02746518786081425	0.00770333622437606	0.0029007250225832064
-0.0887660171779821	0.003194197140953701	0.008781590103843405	0.03368988065362275	0.2260577686319028	0.9677826032484864	0.6897723787334242	0.15118472539190742	0.027418481085811394	0.007694128318829663	0.0028980680581325675
-0.08866601717798209	0.0031940459124394104	0.008780501019556465	0.03367718131709019	0.22579285901521676	0.9687627659870047	0.6902468398730778	0.15083055893879438	0.027371642573323172	0.007684833886878672	0.002895373697471306
-0.0885660171779821	0.0031938959707134115	0.008779439822672394	0.03366472008647313	0.22552917656884242	0.9697093748548372	0.6907417313823704	0.15047928397742474	0.02732468191070576	0.007675454764968552	0.00289264238130691
-0.08846601717798211	0.0031937467837487767	0.008778405251526648	0.03365249475449187	0.22526678809392126	0.970622324244437	0.6912569488804573	0.1501309336854553	0.027277608665896524	0.007665992816610028	0.0028898745647995506
-0.08836601717798209	0.0031935978183299882	0.008777396030223535	0.0336405029845785	0.22500575805921202	0.9715015231011099	0.691792387487337	0.14978554021860596	0.027230432383150614	0.007656449931169611	0.0028870707172218286
-0.0882660171779821	0.003193448540353262	0.008776410869490093	0.03362874231474669	0.22474614864158143	0.9723468949391111	0.6923479417910221	0.14944313472686457	0.02718316257888976	0.007646828022660233	0.0028842313216128693
-0.08816601717798209	0.0031932984151231032	0.008775448467519783	0.0336172101613902	0.22448801976639607	0.9731583778447497	0.6929235058139421	0.14910374737087095	0.027135808737665714	0.007637129028533517	0.0028813568744269625
-0.0880660171779821	0.003193146907645582	0.008774507510804974	0.03360590382301313	0.22423142914778263	0.9739359244665752	0.6935189729786074	0.14876740733845706	0.027088380308238673	0.007627354908474776	0.002878447885177525
-0.08796601717798211	0.003192993482918507	0.008773586674959713	0.03359482048389422	0.22397643232872652	0.9746795019927245	0.6941342360725977	0.14843414286132778	0.027040886699771623	0.007617507643201945	0.002875504876076459
-0.08786601717798209	0.003192837606217853	0.008772684625532177	0.033583957217685326	0.22372308272095487	0.9753890921154046	0.6947691872128222	0.14810398123184712	0.026993337278141866	0.007607589233269206	0.002872528381669396
-0.0877660171779821	0.0031926787433812862	0.008771800018807436	0.033573310990947416	0.22347143164459546	0.9760646909827432	0.6954237178091537	0.14777694881992484	0.026945741362370133	0.007597601697876724	0.002869518948467317
-0.08766601717798209	0.003192516361088105	0.008770931502600767	0.03356287866662498	0.22322152836756404	0.9767063091380151	0.6960977185274245	0.14745307108996733	0.02689810822116699	0.007587547073687289	0.0028664771345748314
-0.0875660171779821	0.003192349927136311	0.008770077717041955	0.03355265700746275	0.22297342014466623	0.977313971446466	0.6967910792518149	0.14713237261789303	0.02685044706959907	0.007577427413651102	0.0028634035093156396
-0.08746601717798211	0.003192178910716033	0.008769237295350082	0.03354264267936138	0.22272715225636971	0.9778877170098248	0.6975036890466438	0.14681487710816912	0.02680276706587124	0.007567244785839253	0.0028602986528553894
-0.08736601717798209	0.0031920027826800204	0.008768408864600084	0.0335328322546805	0.2224827680472479	0.9784275990687593	0.698235436117635	0.14650060741087967	0.02675507730822978	0.007557001272287399	0.0028571631558224546
-0.0872660171779821	0.0031918210158107386	0.008767591046480385	0.033523222215485315	0.22224030896404862	0.9789336848933925	0.6989862077726157	0.14618958553878394	0.02670738683198122	0.007546698967849936	0.002853997618926994
-0.08716601717798211	0.0031916330850844466	0.00876678245804203	0.03351380895674174	0.22199981459338355	0.9794060556621753	0.6997558903817375	0.14588183268436405	0.026659704606630624	0.007536339979066054	0.0028508026525786347
-0.0870660171779821	0.00319143846793177	0.008765981712439835	0.03350458878945956	0.22176132269901708	0.9798448063292833	0.7005443693371947	0.14557736923684084	0.026612039533136195	0.0075259264230381215	0.0028475788765031534
-0.08696601717798211	0.003191236644495222	0.008765187419665064	0.03349555794378647	0.22152486925872863	0.9802500454808502	0.7013515290125002	0.14527621479914465	0.02656440044128129	0.00751546042632335	0.0028443269193585783
-0.08686601717798209	0.003191027097883433	0.008764398187270728	0.03348671257205487	0.22129048850074853	0.9806218951802661	0.7021772527213269	0.14497838820482686	0.02651679608716147	0.007504944123839821	0.0028410474183510137
-0.0867660171779821	0.003190809314422027	0.008763612621088379	0.033478048751780815	0.22105821293973751	0.980960490802822	0.7030214226759369	0.1446839075348974	0.026469235150787244	0.00749437965778674	0.0028377410188505183
-0.08666601717798211	0.0031905827839014433	0.008762829325937428	0.03346956248861979	0.22082807341231367	0.9812659808600633	0.7038839199452547	0.1443927901345791	0.026421726233801113	0.007483769176580704	0.002834408374007592
-0.0865660171779821	0.0031903469998209965	0.008762046906327217	0.03346124971927738	0.22060009911210088	0.9815385268140708	0.7047646244125634	0.14410505262996404	0.026374277857306876	0.007473114833807768	0.002831050144370221
-0.08646601717798211	0.0031901014596300526	0.008761263967150821	0.03345310631437876	0.2203743176242971	0.98177830288206	0.7056634147328872	0.14382071094456272	0.026326898459811097	0.007462418787192348	0.002827666997502223
-0.08636601717798209	0.0031898456649656014	0.00876047911437207	0.03344512808129747	0.22015075495975556	0.9819854958316548	0.7065801682900932	0.1435397803157315	0.026279596395275443	0.007451683197583608	0.0028242596076029623
-0.0862660171779821	0.003189579121886339	0.008759690955704653	0.03343731076694425	0.2199294355885653	0.9821603047671045	0.7075147611536879	0.143262275310975	0.026232379931277465	0.007440910227959486	0.00282082865512888
-0.08616601717798211	0.0031893013411034023	0.008758898101284343	0.03342965006051838	0.21971038247313138	0.9823029409069004	0.7084670680354069	0.14298820984410734	0.026185257247279436	0.007430102042449427	0.0028173748264170317
-0.0860660171779821	0.0031890118382076893	0.008758099164333313	0.033422141596221776	0.21949361710074333	0.9824136273530898	0.709436962245574	0.1427175971912672	0.0261382364330034	0.007419260805375682	0.0028138988133110396
-0.08596601717798211	0.0031887101338934822	0.008757292761817791	0.03341478095593749	0.21927915951563226	0.9824925988527229	0.71042431564928	0.14245045000677764	0.026091325486910313	0.007408388680314304	0.0028104013127897625
-0.08586601717798209	0.0031883957541785153	0.008756477515098131	0.03340756367187342	0.21906702835051223	0.9825401015517709	0.7114289986224069	0.1421867803388411	0.026044532314782022	0.007397487829175585	0.002806883026598765
-0.0857660171779821	0.003188068230620454	0.008755652050571446	0.03340048522917399	0.21885724085760658	0.9825563927419556	0.7124508800075364	0.14192659964506762	0.025997864728404617	0.007386560411304913	0.0028033446608852117
-0.08566601717798211	0.003187727100529779	0.008754815000307335	0.033393541068497026	0.21864981293914532	0.9825417406008456	0.713489827069747	0.1416699188078187	0.025951330444350253	0.007375608582603802	0.0027997869258360314
-0.0855660171779821	0.003187371907178631	0.008753965002676096	0.03338672658856196	0.21844475917735162	0.9824964239256716	0.7145457054523664	0.14141674814937616	0.02590493708285658	0.007364634494671937	0.0027962105353200126
-0.0854660171779821	0.0031870022000062338	0.008753100702969936	0.033380037148666074	0.2182420928639094	0.982420731861246	0.7156183791326911	0.14116709744691427	0.025858692166801745	0.007353640293970316	0.0027926162065336864
-0.08536601717798209	0.003186617534820266	0.008752220754015966	0.0333734680711723	0.21804182602889643	0.9823149636223683	0.7167077103776933	0.1409209759472821	0.025812603120772003	0.007342628121005479	0.0027890046596516426
-0.0852660171779821	0.0031862174739943467	0.008751323816783074	0.03336701464396776	0.2178439694692201	0.9821794282112021	0.7178135596997816	0.14067839238158192	0.025766677270221153	0.007331600109535452	0.002785376617481049
-0.08516601717798211	0.0031858015866616184	0.008750408560980572	0.033360672122896215	0.21764853277652382	0.9820144441299871	0.7189357858126274	0.1404393549795484	0.025720921840719127	0.007320558385797393	0.0027817328051209958
-0.0850660171779821	0.003185369448904245	0.008749473665649045	0.033354435734162025	0.2174555243645831	0.9818203390895084	0.7200742455870799	0.14020387148371313	0.025675343957287357	0.007309505067756947	0.002778073949626616
-0.0849660171779821	0.0031849206439389464	0.008748517819744615	0.033348300676709144	0.21726495149619457	0.9815974497137443	0.7212287940072329	0.13997194916336164	0.025629950643819222	0.0072984422643798995	0.0027744007796782263
-0.08486601717798209	0.003184454762298237	0.008747539722714687	0.03334226212457545	0.21707682030955625	0.9813461212411368	0.722399284126673	0.13974359482827575	0.025584748822583735	0.007287372074925547	0.002770714025255801
-0.0847660171779821	0.0031839714020076367	0.00874653808506621	0.03333631522922161	0.21689113584414974	0.9810667072228297	0.7235855670249207	0.13951881484225218	0.025539745313809162	0.007276296588262451	0.002767014417318647
-0.08466601717798211	0.003183470168758612	0.008745511628926339	0.03333045512183607	0.21670790206611926	0.9807595692183556	0.724787491764133	0.13929761513640287	0.025494946835345353	0.007265217882206233	0.002763302687490868
-0.0845660171779821	0.003182950676076907	0.008744459088594942	0.03332467691561807	0.2165271218931629	0.9804250764891201	0.7260049053460774	0.13908000122223466	0.02545036000240257	0.007254138022879856	0.0027595795677523736
-0.0844660171779821	0.003182412545487049	0.008743379211089088	0.033318975708036734	0.21634879721893838	0.9800636056901391	0.7272376526694662	0.1388659782044974	0.025405991327364316	0.00724305906409573	0.0027558457901357978
-0.08436601717798209	0.003181855406671861	0.008742270756679415	0.03331334658306867	0.21617292893698403	0.9796755405603524	0.7284855764876055	0.1386555507938087	0.025361847219670886	0.007231983046760078	0.00275210208642938
-0.0842660171779821	0.0031812788976279057	0.008741132499418273	0.03330778461341394	0.2159995169641686	0.9792612716119932	0.7297485173664876	0.138448723319049	0.02531793398577432	0.007220911998299583	0.0027483491878860073
-0.08416601717798211	0.003180682664816089	0.008739963227659566	0.03330228486269103	0.2158285602636716	0.9788211958193077	0.7310263136433178	0.1382454997395249	0.0252742578291591	0.007209847932109782	0.0027445878249383383
-0.0840660171779821	0.0031800663633077915	0.008738761744569815	0.03329684238761046	0.2156600568674998	0.9783557163070699	0.7323188013855314	0.138045883656903	0.025230824850428702	0.007198792847025384	0.002740818726920382
-0.0839660171779821	0.0031794296569263997	0.00873752686863095	0.033291452240129166	0.21549400389855453	0.9778652420392108	0.7336258143503254	0.13784987832691206	0.025187641047455033	0.0071877487268125154	0.0027370426217954097
-0.08386601717798209	0.003178772218383954	0.008736257434134018	0.03328610946958389	0.21533039759224806	0.977350187507971	0.7349471839447992	0.13765748667080993	0.025144712315588496	0.007176717539682461	0.002733260235890366
-0.0837660171779821	0.0031780937294131123	0.008734952291664315	0.03328080912480555	0.21516923331768067	0.9768109724238622	0.7362827391866797	0.13746871128662247	0.025102044447926537	0.007165701237826709	0.002729472293636832
-0.08366601717798211	0.003177393880894367	0.008733610308576997	0.0332755462562137	0.21501050559838322	0.9762480214068491	0.7376323066657221	0.13728355446014434	0.025059643135638476	0.007154701756973517	0.0027256795173186015
-0.0835660171779821	0.0031766723729781763	0.008732230369464168	0.03327031591789232	0.21485420813263995	0.9756617636790256	0.7389957105058305	0.13710201817571144	0.025017513968344653	0.007143721015965211	0.002721882626826002
-0.0834660171779821	0.003175928915202394	0.008730811376611818	0.03326511316964592	0.21470033381339146	0.9750526327591591	0.7403727723279171	0.1369241041267374	0.024975662434547793	0.007132760916356646	0.002718082339416834
-0.08336601717798209	0.0031751632266046512	0.00872935225044829	0.03325993307903802	0.2145488747477277	0.9744210661593536	0.7417633112135796	0.13674981372602266	0.024934093922114	0.007121823342033934	0.0027142793694841464
-0.0832660171779821	0.0031743750358296284	0.008727851929982074	0.033254770723409495	0.21439982227598406	0.9737675050842006	0.7431671436696131	0.13657914811582575	0.024892813718801594	0.00711091015885354	0.002710474428330774
-0.08316601717798211	0.0031735640812313834	0.008726309373230684	0.03324962119187928	0.21425316699043973	0.9730923941326314	0.7445840835934378	0.1364121081777094	0.024851827012835972	0.007100023214301696	0.0027066682239506724
-0.0830660171779821	0.003172730110970649	0.008724723557639086	0.033244479587326674	0.21410889875363928	0.972396181002831	0.7460139422394726	0.1362486945421547	0.02481113889352825	0.007089164337173185	0.0027028614608171166
-0.0829660171779821	0.0031718728831067328	0.008723093480488277	0.033239341028353575	0.21396700671632898	0.971679316200398	0.7474565281864891	0.1360889075979462	0.024770754351935317	0.007078335337269874	0.0026990548396776497
-0.08286601717798209	0.003170992165684548	0.008721418159293818	0.03323420065123056	0.2138274793350354	0.9709422527500663	0.7489116473060417	0.13593274750132897	0.024730678281559577	0.007067538005118242	0.0026952490573559137
-0.0827660171779821	0.003170087736816336	0.008719696632193484	0.03322905361182273	0.21369030438927622	0.9701854459111964	0.7503791027319858	0.13578021418494196	0.024690915479087337	0.007056774111705849	0.0026914448065602854
-0.08266601717798211	0.003169159384757997	0.008717927958324998	0.033223895087497145	0.21355546899842826	0.9694093528972846	0.7518586948311418	0.13563130736652232	0.024651470645161714	0.007046045408236311	0.002687642775699253
-0.08256601717798209	0.003168206907980472	0.008716111218192768	0.03321872027901198	0.21342295963824642	0.9686144325996907	0.753350221175182	0.1354860265573889	0.02461234838519084	0.007035353625902319	0.0026838436487036594
-0.0824660171779821	0.0031672301152356193	0.008714245514023949	0.03321352441238685	0.21329276215705437	0.9678011453158097	0.7548534765137546	0.1353443710707048	0.024573553210187612	0.007024700475676732	0.0026800481048555908
-0.08236601717798209	0.0031662288256168163	0.008712329970113444	0.03320830274075341	0.2131648617916053	0.9669699524818538	0.7563682527489362	0.1352063400295133	0.024535089537639408	0.007014087648120759	0.0026762568186239873
-0.0822660171779821	0.0031652028686144453	0.008710363733158111	0.03320305054618825	0.2130392431826315	0.9661213164104643	0.7578943389110425	0.13507193237456422	0.024496961692407213	0.007003516813209614	0.00267247045950695
-0.08216601717798211	0.003164152084165751	0.008708345972579402	0.033197763141524325	0.2129158903900782	0.9652557000332769	0.7594315211358489	0.13494114687191425	0.024459173907650754	0.006992989620174746	0.0026686896918806037
-0.08206601717798209	0.0031630763226996117	0.00870627588083516	0.03319243587214483	0.21279478690804524	0.9643735666486349	0.7609795826433147	0.13481398212031917	0.024421730325779583	0.006982507697362306	0.0026649151748545825
-0.0819660171779821	0.0031619754451758563	0.008704152673719151	0.03318706411775581	0.21267591567943087	0.9634753796745685	0.7625383037177901	0.1346904365584075	0.02438463499942655	0.006972072652107875	0.002661147562133904
-0.08186601717798209	0.003160849323119301	0.008701975590650233	0.03318164329413999	0.21255925911029508	0.9625616024072007	0.7641074616898557	0.13457050847164645	0.0243478918924443	0.006961686070626534	0.0026573875018873878
-0.0817660171779821	0.0031596978386483313	0.00869974389494834	0.03317616885488833	0.21244479908394837	0.9616326977846592	0.7656868309197629	0.13445419599909628	0.024311504880921046	0.006951349517918353	0.0026536356366223613
-0.08166601717798211	0.003158520884498246	0.00869745687410001	0.033170636293112815	0.21233251697476732	0.9606891281566436	0.7672761827825915	0.13434149713995722	0.024275477754215	0.006941064537688435	0.002649892603065638
-0.08156601717798209	0.0031573183640393222	0.008695113840011107	0.033165041143136995	0.21222239366176324	0.9597313550597336	0.7688752856551545	0.13423240975991285	0.024239814216007342	0.006930832652281637	0.002646159032050754
-0.0814660171779821	0.003156090191289349	0.008692714129247936	0.03315937898216528	0.21211440954188363	0.9587598389984988	0.7704839049046913	0.13412693159726766	0.024204517885368725	0.006920655362631228	0.002642435548411291
-0.08136601717798209	0.003154836290921169	0.008690257103265951	0.03315364543193073	0.21200854454308563	0.9577750392325358	0.7721018028794484	0.13402506026888375	0.024169592297842095	0.0069105341482210815	0.00263872277088025
-0.0812660171779821	0.003153556598264608	0.008687742148626653	0.03314783616032085	0.21190477813716416	0.956777413569443	0.773728738901157	0.13392679327592036	0.024135040906536988	0.00690047046706136	0.0026350213119953544
-0.08116601717798211	0.003152251059303446	0.008685168677201704	0.033141946882980125	0.21180308935235728	0.9557674181638397	0.7753644692594979	0.133832128009375	0.024100867083236256	0.006890465755676772	0.0026313317780102207
-0.08106601717798209	0.0031509196306669005	0.008682536126365109	0.03313597336488984	0.21170345678572816	0.954745507322401	0.7770087472085672	0.13374106175542633	0.024067074119512026	0.006880521429107271	0.0026276547688112457
-0.0809660171779821	0.0031495622796161474	0.008679843959172569	0.03312991142192516	0.21160585861533787	0.9537121333150479	0.7786613229654605	0.1336535917005906	0.024033665227851792	0.006870638880921198	0.002623990877840197
-0.08086601717798211	0.003148178984025499	0.00867709166452869	0.033123756922387566	0.21151027261220967	0.9526677461922093	0.7803219437109662	0.1335697149366824	0.02400064354279133	0.006860819483239547	0.002620340692022357
-0.0807660171779821	0.0031467697323585542	0.008674278757341211	0.033117505788513135	0.21141667615209794	0.9516127936082291	0.7819903535924444	0.1334894284655872	0.023968012122054093	0.0068510645867717445	0.0026167047917000285
-0.08066601717798211	0.003145334523639176	0.008671404778662916	0.03311115399795616	0.21132504622706555	0.9505477206509333	0.7836662937289737	0.13341272920384986	0.023935773947696824	0.006841375520862493	0.0026130837505714964
-0.08056601717798209	0.0031438733674175327	0.008668469295821006	0.03310469758524801	0.2112353594568766	0.949472969677294	0.7853495022187656	0.1333396139870763	0.02390393192725805	0.006831753593548615	0.002609478135635158
-0.0804660171779821	0.003142386283731111	0.008665471902533172	0.03309813264322922	0.21114759210021372	0.9483889801552631	0.787039714148947	0.1332700795741537	0.023872488894910966	0.006822200091626451	0.002605888507138742
-0.08036601717798211	0.003140873303060796	0.008662412219011718	0.03309145532445651	0.21106172006572532	0.9472961885116695	0.7887366616077203	0.13320412265129042	0.02384144761261758	0.006812716280728753	0.0026023154185335854
-0.0802660171779821	0.0031393344662820144	0.008659289892054382	0.03308466184258235	0.21097771892290842	0.9461950279862235	0.7904400736989821	0.13314173983587735	0.023810810771284434	0.006803303405410906	0.00259875941643384
-0.08016601717798211	0.003137769824611214	0.008656104595122517	0.03307774847370783	0.21089556391283434	0.9450859284915478	0.7921496765594355	0.13308292768017402	0.023780580991917655	0.006793962689246132	0.0025952210405803177
-0.08006601717798209	0.0031361794395473297	0.008652856028406824	0.03307071155770753	0.21081522995872756	0.9439693164792141	0.7938651933782421	0.1330276826748192	0.02375076082677828	0.0067846953349294135	0.002591700823809141
-0.0799660171779821	0.003134563382808935	0.008649543918879985	0.03306354749952644	0.2107366916763953	0.9428456148117306	0.7955863444192635	0.13297600125217043	0.02372135276053483	0.006775502524389349	0.0025881992920248646
-0.07986601717798211	0.0031329217362663993	0.008646168020336601	0.033056252770448706	0.21065992338452383	0.9417152426404309	0.7973128470459411	0.13292787978947246	0.023692359211413556	0.006766385418908135	0.002584716964178013
-0.0797660171779821	0.0031312545918697693	0.00864272811342066	0.03304882390933607	0.21058489911483919	0.9405786152891931	0.7990444157488518	0.13288331461185943	0.023663782532345533	0.006757345159249024	0.0025812543522470022
-0.0796660171779821	0.003129562051572029	0.008639224005640272	0.033041257523837284	0.21051159262214478	0.9394361441439228	0.8007807621759713	0.1328423019951887	0.023635625012109005	0.006748382865790679	0.0025778119612241152
-0.07956601717798209	0.003127844227248106	0.00863565553136944	0.03303355029156865	0.21043997739423548	0.9382882365477545	0.8025215951657194	0.1328048381687108	0.023607888876466986	0.006739499638668703	0.0025743902891057317
-0.0794660171779821	0.0031261012406094656	0.008632022551837728	0.03302569896126122	0.21037002666169904	0.9371352957018445	0.8042666207827803	0.13277091931757742	0.023580576289298556	0.0067306965579233555	0.0025709898268862844
-0.07936601717798211	0.0031243332231145754	0.008628324955107123	0.033017700353879624	0.21030171340760814	0.9359777205717262	0.8060155423567733	0.13274054158518878	0.023553689353724688	0.006721974683653468	0.002567611058556238
-0.0792660171779821	0.003122540315875142	0.008624562656036412	0.03300955136370751	0.21023501037710554	0.9348159057990871	0.8077680605237731	0.13271370107538075	0.0235272301132253	0.006713335056176234	0.0025642544611036845
-0.0791660171779821	0.003120722669558481	0.008620735596233485	0.03300124895940217	0.21016989008689346	0.9336502416189486	0.8095238732707599	0.13269039385445786	0.023501200552749978	0.0067047786961924	0.0025609205045195446
-0.07906601717798209	0.0031188804442857736	0.008616843743995193	0.03299279018501574	0.2101063248346286	0.9324811137820664	0.8112826759829641	0.13267061595306745	0.023475602599819453	0.006696306604956511	0.002557609651806245
-0.0789660171779821	0.0031170138095265427	0.008612887094234554	0.03298417216098428	0.21004428670822278	0.9313089034825388	0.8130441614942007	0.13265436336792205	0.02345043812561776	0.006687919764452327	0.0025543223589897797
-0.07886601717798211	0.003115122943989465	0.008608865668396741	0.032975392085082364	0.20998374759506702	0.9301339872904524	0.8148080201401624	0.13264163206337076	0.023425708946075482	0.006679619137572323	0.0025510590751349344
-0.0787660171779821	0.003113208035509504	0.008604779514362655	0.03296644723334546	0.20992467919116845	0.9289567370895138	0.8165739398147418	0.13263241797281755	0.023401416822942146	0.0066714056683019	0.002547820242363735
-0.0786660171779821	0.0031112692809313804	0.00860062870634015	0.032957334960956916	0.20986705301021596	0.9277775200195332	0.8183416060293506	0.13262671699999415	0.023377563464848136	0.006663280281907101	0.002544606295876841
-0.07856601717798209	0.0031093068859897434	0.008596413344744553	0.03294805270310023	0.20981084039257175	0.9265966984236481	0.820110701975308	0.13262452502008146	0.023354150528355624	0.00665524388512633	0.0025414176639778348
-0.0784660171779821	0.0031073210651860364	0.008592133556066766	0.032938597975777015	0.2097560125141928	0.9254146298001968	0.8218809085892637	0.13262583788069032	0.023331179618997194	0.006647297366365198	0.0025382547681002806
-0.07836601717798211	0.003105312041662106	0.00858778949273031	0.03292896837658967	0.20970254039550099	0.9242316667591207	0.823651904621709	0.13263065140269367	0.023308652292303087	0.006639441595894745	0.0025351180228375255
-0.0782660171779821	0.003103280047070641	0.008583381332936969	0.03291916158548734	0.2096503949101734	0.923048156982776	0.825423366708545	0.1326389613809199	0.02328657005481547	0.006631677426052201	0.0025320078359749565
-0.0781660171779821	0.0031012253214427092	0.008578909280501172	0.032909175365476426	0.2095995467938942	0.9218644431910259	0.8271949694457321	0.13265076358470002	0.023264934365089474	0.006624005691444508	0.0025289246085247554
-0.07806601717798209	0.0030991481130524076	0.008574373564673903	0.032899007563295474	0.20954996665304676	0.9206808631105583	0.8289663854670404	0.132666053758281	0.02324374663468192	0.006616427209154156	0.002525868734763007
-0.0779660171779821	0.0030970486782787737	0.008569774439955135	0.0328886561100514	0.2095016249733507	0.9194977494482203	0.8307372855248467	0.13268482762109435	0.02322300822912503	0.0066089427789470905	0.0025228406022690117
-0.07786601717798211	0.0030949272814649142	0.008565112185896095	0.03287811902182079	0.20945449212846287	0.9183154298683246	0.8325073385740324	0.1327070808678923	0.023202720468887106	0.00660155318348225	0.0025198405919666946
-0.0777660171779821	0.003092784194774795	0.008560387106891248	0.03286739440021253	0.2094085383885267	0.9171342269737907	0.8342762118589243	0.1327328091687434	0.023182884630318285	0.006594259188523125	0.002516869078168119
-0.0776660171779821	0.003090619698047552	0.008555599531959519	0.03285648043289358	0.20936373392868768	0.9159544582909838	0.8360435710033091	0.1327620081688986	0.02316350194658241	0.006587061543150225	0.0025139264286188467
-0.07756601717798209	0.0030884340786493806	0.008550749814516229	0.0328453753940775	0.2093200488375616	0.9147764362581574	0.8378090801034496	0.13279467348851925	0.023144573608572694	0.006579960979975078	0.0025110130045451666
-0.0774660171779821	0.003086227631323562	0.008545838332134565	0.03283407764497332	0.20927745312567603	0.9136004682173514	0.839572401824133	0.1328308007222726	0.02312610076581352	0.006572958215354912	0.002508129160702976
-0.07736601717798211	0.0030840006580380055	0.008540865486297771	0.03282258563419814	0.20923591673387312	0.9124268564096886	0.8413331974977133	0.13287038543880011	0.02310808452734577	0.006566053949608165	0.002505275245428365
-0.0772660171779821	0.003081753467831342	0.008535831702142366	0.03281089789815116	0.20919540954168556	0.9112558979738727	0.8430911272260962	0.1329134231800515	0.023090525962597495	0.00655924886723044	0.0025024516006896666
-0.0771660171779821	0.0030794863766568192	0.00853073742819127	0.03279901306134776	0.2091559013756782	0.9100878849478304	0.8448458499856457	0.1329599094604897	0.02307342610223745	0.0065525436371109535	0.0024996585621410105
-0.07706601717798209	0.0030771997072247463	0.008525583136079201	0.03278692983671785	0.2091173620177693	0.9089231042733639	0.8465970237350068	0.13300983976617137	0.023056785939013953	0.006545938912748956	0.002496896459177097
-0.0769660171779821	0.0030748937888432	0.008520369320268338	0.03277464702586219	0.20907976121351743	0.9077618378036828	0.848344305525735	0.13306320955369302	0.023040606428575906	0.006539435332470052	0.0024941656149893424
-0.07686601717798211	0.00307256895725745	0.00851509649775648	0.03276216351927368	0.20904306868039402	0.9066043623137476	0.8500873516157648	0.13312001424901979	0.023024888490278977	0.006533033519642541	0.00249146634662314
-0.0767660171779821	0.0030702255544879146	0.00850976520777657	0.03274947829651698	0.2090072541160273	0.9054509495132526	0.8518258175856022	0.13318024924618121	0.02300963300797387	0.0065267340828930286	0.002488798965036187
-0.0766660171779821	0.0030678639286670153	0.008504376011488242	0.03273659042637127	0.20897228720642663	0.9043018660621833	0.8535593584572292	0.1332439099058465	0.02299484083077857	0.006520537616321844	0.002486163775157803
-0.07656601717798209	0.003065484433874865	0.008498929491662102	0.03272349906693354	0.20893813763418767	0.9031573735888179	0.8552876288156315	0.13331099155377385	0.02298051277383341	0.006514444699717195	0.002483561075949162
-0.0764660171779821	0.003063087429973978	0.008493426252356297	0.032710203465683235	0.2089047750866781	0.9020177287100778	0.8570102829329171	0.1333814894791403	0.022966649619039204	0.006508455898769093	0.002480991160464398
-0.07636601717798211	0.003060673282443255	0.008487866918586254	0.0326967029595089	0.20887216926420415	0.9008831830541066	0.8587269748949345	0.13345539893274586	0.022953252115778353	0.006502571765281639	0.0024784543159123594
-0.07626601717798209	0.0030582423622110082	0.00848225213598721	0.03268299697469574	0.20884028988815992	0.8997539832849779	0.8604373587303165	0.13353271512509785	0.022940320981618318	0.006496792837384443	0.002475950823719117
-0.0761660171779821	0.0030557950454876697	0.008476582570470436	0.03266908502687497	0.20880910670916278	0.8986303711294334	0.8621410885418984	0.1336134332243756	0.022927856902998374	0.006491119639742689	0.0024734809595910495
-0.07606601717798209	0.003053331713597596	0.008470858907873252	0.032654966720935145	0.20877858951516537	0.8975125834055523	0.8638378186404103	0.13369754835427436	0.022915860535898353	0.006485552683765596	0.0024710449935784105
-0.0759660171779821	0.0030508527528108845	0.008465081853602764	0.0326406417508956	0.2087487081395589	0.896400852053243	0.8655272036803463	0.13378505559173046	0.022904332506490595	0.006480092467813364	0.0024686431901394033
-0.07586601717798211	0.0030483585541746083	0.008459252132273883	0.032626109899741025	0.20871943246925312	0.8952954041664664	0.8672088987979618	0.13387594996452823	0.02289327341177344	0.0064747394774025005	0.0024662758082046217
-0.07576601717798209	0.003045849513344034	0.008453370487342078	0.032611371039220065	0.20869073245274972	0.8941964620270901	0.8688825597512639	0.13397022644878936	0.022882683820188012	0.006469494185409164	0.0024639431012417274
-0.0756660171779821	0.003043326030413682	0.008447437680730722	0.03259642512960507	0.20866257810818392	0.8931042431402989	0.870547843061911	0.13406787996634414	0.022872564272216865	0.006464357052270491	0.002461645317320534
-0.07556601717798209	0.0030407885097485676	0.00844145449245372	0.03258127221941528	0.20863493953136766	0.8920189602714318	0.8722044061589418	0.13416890538198906	0.022862915280965034	0.0064593285261841235	0.0024593826991780774
-0.0754660171779821	0.003038237359815397	0.008435421720233338	0.032565912445103935	0.2086077869037988	0.8909408214842032	0.8738519075241753	0.1342732975006234	0.02285373733272328	0.00645440904330522	0.0024571554842839705
-0.07536601717798211	0.0030356729930141554	0.008429340179114064	0.0325503460307074	0.2085810905006656	0.8898700301801947	0.8754900068392436	0.1343810510642787	0.02284503088751389	0.006449599027941502	0.002454963904905716
-0.07526601717798209	0.003033095825510012	0.00842321070107162	0.03253457328745949	0.20855482069882386	0.8888067851395262	0.8771183651340606	0.134492160749025	0.022836796379618156	0.0064448988927456345	0.0024528081881740713
-0.0751660171779821	0.0030305062770656817	0.008417034134619241	0.032518594613369714	0.20852894798475977	0.8877512805626375	0.8787366449366865	0.13460662116176905	0.022829034218086706	0.006440309038905368	0.0024506885561483105
-0.07506601717798209	0.0030279047708742933	0.008410811344409843	0.032502410492765754	0.20850344296253154	0.886703706113117	0.8803445104244175	0.13472442683693803	0.022821744787231334	0.006435829856330945	0.002448605225881436
-0.0749660171779821	0.003025291733392924	0.0084045432108349	0.032486021495801515	0.20847827636168734	0.8856642469614451	0.8819416275759814	0.13484557223304763	0.022814928447099855	0.006431461723839997	0.0024465584094851387
-0.07486601717798211	0.003022667594176969	0.008398230629620852	0.03246942827793029	0.20845341904516365	0.8846330838296409	0.8835276643247272	0.134970051729162	0.02280858553393227	0.006427205009339533	0.0024445483141946186
-0.07476601717798209	0.0030200327857151364	0.008391874511422454	0.032452631579344596	0.20842884201715764	0.8836103930366905	0.8851022907126729	0.1350978596212381	0.022802716360599606	0.006423060070005329	0.002442575142433081
-0.0746660171779821	0.003017387743265566	0.008385475781414043	0.03243563222438179	0.20840451643097851	0.8825963465447081	0.8866651790452529	0.13522899011836323	0.022797321217024956	0.0064190272524581975	0.0024406390918759093
-0.07456601717798209	0.0030147329046928493	0.008379035378878644	0.0324184311208969	0.20838041359686296	0.8815911120057568	0.8882160040466613	0.1353634373388771	0.02279240037058645	0.006415106892937509	0.0024387403555145484
-0.0744660171779821	0.003012068710306049	0.008372554256795088	0.032401029259603704	0.20835650498977512	0.8805948528092594	0.8897544430156242	0.1355011953063893	0.022787954066503045	0.006411299317471536	0.002436879121719867
-0.07436601717798211	0.0030093956026981594	0.008366033381423957	0.032383427713382616	0.20833276225716452	0.879607728129924	0.8912801759814666	0.13564225794568294	0.02278398252820168	0.0064076048420447385	0.0024350555743051323
-0.07426601717798209	0.003006714026586472	0.008359473731891777	0.03236562763655836	0.20830915722669702	0.8786298929761494	0.8927928858603286	0.13578661907851086	0.022780485957667167	0.006404023772761867	0.002433269892588447
-0.0741660171779821	0.003004024428654576	0.008352876299774745	0.03234763026414698	0.20828566191395595	0.8776614982388218	0.8942922586113806	0.13593427241928605	0.02277746453577478	0.006400556406009019	0.0024315222514546936
-0.07406601717798211	0.003001327257395492	0.008346242088681198	0.03232943691107165	0.20826224853009684	0.8767026907404483	0.8957779833928807	0.13608521157065984	0.02277491842260419	0.006397203028611065	0.002429812821416814
-0.0739660171779821	0.0029986229629565026	0.008339572113834041	0.03231104897135055	0.20823888948947372	0.8757536132845903	0.897249752717938	0.13623943001899932	0.022772847757736733	0.006393963917986108	0.0024281417686765686
-0.07386601717798211	0.0029959119969853007	0.008332867401652717	0.03229246791725445	0.20821555741722	0.8748144047055173	0.8987072626098057	0.1363969211297508	0.022771252660534154	0.006390839342296358	0.002426509255184526
-0.07376601717798209	0.002993194812478011	0.00832612898933516	0.0322736952984377	0.20819222515678945	0.87388519991804	0.900150212756567	0.13655767814270545	0.02277013323040043	0.006387829560595667	0.0024249154386994866
-0.0736660171779821	0.0029904718636285504	0.008319357924440154	0.032254732741040355	0.20816886577744753	0.8729661299674744	0.9015783066650402	0.13672169416715343	0.022769489547025727	0.006384934822973462	0.0024233604728470114
-0.07356601717798211	0.0029877436056800267	0.008312555264470292	0.032235581946765055	0.20814545258171818	0.8720573220796781	0.9029912518137714	0.1368889621769391	0.022769321670612828	0.006382155370695289	0.0024218445071773954
-0.0734660171779821	0.002985010494777671	0.008305722076455543	0.03221624469192629	0.20812195911278264	0.871158899711128	0.9043887598049128	0.13705947500540774	0.022769629642086158	0.006379491436339801	0.0024203676872226235
-0.0733660171779821	0.002982272987823822	0.00829885943653764	0.032196722826476	0.20809835916181957	0.8702709825989761	0.9057705465148809	0.137233225340254	0.02277041348328329	0.0063769432439320095	0.0024189301545526885
-0.07326601717798209	0.002979531542334614	0.008291968429556316	0.03217701827300359	0.20807462677529437	0.8693936868110493	0.9071363322435836	0.13741020571826448	0.022771673197129052	0.006374511009073048	0.00241753204683092
-0.0731660171779821	0.002976786616298772	0.008285050148636317	0.032157133025712756	0.20805073626218767	0.8685271247957601	0.908485841862093	0.1375904085199627	0.022773408767792255	0.006372194939066179	0.002416173497868528
-0.07306601717798211	0.0029740386680382246	0.008278105694776463	0.03213706914937453	0.20802666220116486	0.8676714054318696	0.9098188049585978	0.13777382596415047	0.022775620160825245	0.00636999523303915	0.0024148546376781474
-0.0729660171779821	0.0029712881560709403	0.008271136176440552	0.03211682877825989	0.20800237944767916	0.8668266340780858	0.9111349559824597	0.13796045010235283	0.022778307323285757	0.006367912082062672	0.0024135755925265103
-0.0728660171779821	0.002968535538975738	0.008264142709150333	0.03209641411504882	0.20797786314100702	0.8659929126224359	0.9124340343862278	0.13815027281316108	0.022781470183842103	0.006365945669265445	0.002412336484986142
-0.07276601717798209	0.002965781275259107	0.008257126415080763	0.032075827429720094	0.20795308871121546	0.8651703395314068	0.9137157847654593	0.13834328579648125	0.02278510865286051	0.006364096169944957	0.0024111374339859885
-0.0726660171779821	0.0029630258232244406	0.008250088422657906	0.03205507105842122	0.20792803188606046	0.8643590098988203	0.9149799569962036	0.13853948056768714	0.02278922262247613	0.006362363751674925	0.002409978554861184
-0.07256601717798211	0.0029602696408432276	0.00824302986615921	0.032034147402318726	0.2079026686977982	0.8635590154943508	0.9162263063699349	0.13873884845167206	0.02279381196664599	0.006360748574408541	0.002408859959401639
-0.0724660171779821	0.0029575131856285192	0.008235951885317208	0.03201305892643116	0.20787697548992604	0.862770444811759	0.9174545937258647	0.13894138057681288	0.022798876541185478	0.0063592507905779905	0.0024077817558996748
-0.0723660171779821	0.0029547569145107243	0.00822885562492583	0.031991808158444546	0.20785092892384088	0.8619933831167447	0.9186645855804457	0.1391470678688382	0.022804416183787913	0.006357870545190136	0.0024067440491965146
-0.07226601717798209	0.0029520012837155477	0.008221742234450125	0.0319703976875101	0.20782450598540556	0.8612279124943678	0.9198560542538784	0.13935590104460333	0.022810430714026532	0.006356607975918256	0.0024057469407276653
-0.0721660171779821	0.0029492467486443436	0.008214612867639512	0.03194883016302898	0.20779768399143292	0.8604741118961137	0.9210287779935713	0.13956787060577833	0.022816919933340125	0.006355463213189741	0.0024047905285673474
-0.07206601717798211	0.002946493763756691	0.008207468682144349	0.03192710829341924	0.20777044059607488	0.8597320571864665	0.9221825410943199	0.13978296683244332	0.02282388362500173	0.006354436380270101	0.002403874907471504
-0.0719660171779821	0.0029437427824553558	0.008200310839136523	0.031905234844871115	0.20774275379711937	0.8590018211890389	0.9233171340151262	0.140001179776599	0.022831321554070083	0.00635352759334284	0.0024030001689199524
-0.0718660171779821	0.002940994256973641	0.008193140502933958	0.031883212640087914	0.2077146019421813	0.8582834737322305	0.9244323534924901	0.14022249925558802	0.022839233467324565	0.0063527369615852605	0.002402166401157173
-0.07176601717798209	0.0029382486382649987	0.008185958840628784	0.03186104455701536	0.20768596373480325	0.8575770816943474	0.9255280026500726	0.1404469148454357	0.022847619093183783	0.006352064587240748	0.002401373689232022
-0.0716660171779821	0.002935506375895082	0.008178767021720235	0.03183873352755895	0.20765681824044044	0.8568827090482308	0.9266038911045625	0.14067441587410395	0.022856478141606507	0.006351510565686398	0.002400622115036171
-0.07156601717798211	0.0029327679179361457	0.008171566217751088	0.03181628253629099	0.2076271448923461	0.8562004169053284	0.9276598350676664	0.1409049914146664	0.02286581030397708	0.006351074985497206	0.002399911757341386
-0.0714660171779821	0.0029300337108640346	0.008164357601949732	0.0317936946191479	0.20759692349733744	0.855530263559208	0.9286956574440728	0.14113863027840262	0.02287561525297312	0.006350757928505945	0.0023992426918355934
-0.0713660171779821	0.002927304199457156	0.008157142348875532	0.03177097286211895	0.20756613424145914	0.8548723045285278	0.9297111879253047	0.1413753210078188	0.022885892642417926	0.00635055946985911	0.0023986149911576406
-0.07126601717798209	0.002924579826698379	0.008149921634069747	0.03174812039992603	0.20753475769551208	0.8542265925993785	0.9307062630793088	0.14161505186958664	0.02289664210711517	0.00635047967806882	0.002398028724930864
-0.0711660171779821	0.0029218610336788145	0.008142696633710674	0.031725140414697005	0.20750277482047794	0.8535931778670593	0.9316807264357255	0.14185781084741392	0.022907863262667773	0.006350518615060698	0.0023974839597954247
-0.07106601717798211	0.0029191482595044716	0.008135468524274377	0.031702036134632294	0.20747016697281004	0.8529721077772369	0.9326344285667149	0.14210358563484313	0.022919555705280484	0.006350676336217627	0.00239698075943925
-0.0709660171779821	0.0029164419412048776	0.008128238482199466	0.03167881083266601	0.20743691590960234	0.8523634271664918	0.9335672271632317	0.14235236362798012	0.022931719011545743	0.00635095289041957	0.0023965191846277885
-0.0708660171779821	0.002913742513644506	0.00812100768355776	0.03165546782512213	0.20740300379362092	0.8517671783022194	0.9344789871067227	0.14260413191815727	0.02294435273821359	0.006351348320079322	0.002396099293232504
-0.07076601717798209	0.0029110504094362255	0.008113777303729893	0.031632010470367	0.2073684131982157	0.851183400921909	0.9353695805360751	0.14285887728453261	0.02295745642194491	0.006351862661173992	0.0023957211402579697
-0.0706660171779821	0.0029083660588573785	0.008106548517085787	0.03160844216745788	0.20733312711207946	0.850612132271774	0.9362388869098063	0.14311658618662762	0.022971029579049076	0.006352495943272777	0.0023953847778676774
-0.07056601717798211	0.002905689889768073	0.008099322496670997	0.031584766354790156	0.20729712894388225	0.8500534071447227	0.9370867930634231	0.143377244756807	0.022985071705204946	0.006353248189560398	0.0023950902554085583
-0.0704660171779821	0.002903022327531943	0.008092100413897798	0.03156098650874201	0.20726040252675518	0.8495072579176791	0.9379131932618343	0.14364083879270115	0.02299958227516574	0.006354119416856458	0.002394837619434175
-0.0703660171779821	0.002900363794939133	0.008084883438242563	0.03153710614231891	0.2072229321226356	0.8489737145882471	0.9387179892468314	0.14390735374958	0.023014560742448616	0.006355109635631009	0.0023946269137265757
-0.07026601717798209	0.0028977147121317264	0.008077672736947863	0.031513128803797336	0.20718470242646167	0.8484528048106875	0.9395010902795249	0.14417677473267224	0.023030006539007494	0.006356218850015661	0.002394458179316729
-0.0701660171779821	0.0028950754965313256	0.008070469474730212	0.03148905807536934	0.20714569857021242	0.8479445539312336	0.9402624131777215	0.14444908648944027	0.023045919074890012	0.006357447057810944	0.002394331454503723
-0.07006601717798211	0.0028924465627691237	0.008063274813494033	0.031464897571789545	0.20710590612681026	0.8474489850227516	0.9410018823482258	0.14472427340181587	0.023062297737879364	0.006358794250489398	0.0023942467748725555
-0.06996601717798209	0.002889828322618042	0.008056089912050165	0.0314406509390217	0.2070653111138476	0.8469661189186863	0.9417194298139574	0.14500231947838896	0.023079141893119614	0.0063602604131947375	0.002394204173310525
-0.0698660171779821	0.0028872211849272434	0.008048915925841149	0.031416321852890915	0.2070238999971757	0.8464959742463626	0.9424149952359689	0.14528320834656697	0.023096450882725366	0.006361845524736723	0.0023942036800223415
-0.06976601717798209	0.0028846255555587596	0.008041754006671507	0.03139191401773747	0.20698165969432122	0.8460385674595989	0.9430885259302592	0.1455669232446997	0.02311422402537634	0.006363549557582314	0.002394245322543785
-0.0696660171779821	0.0028820418373264366	0.008034605302443666	0.03136743116507524	0.20693857757774575	0.8455939128706335	0.9437399768793999	0.1458534470141749	0.023132460615895793	0.006365372477842298	0.002394329125754033
-0.06956601717798211	0.0028794704299369522	0.008027470956899988	0.031342877052255184	0.20689464147793568	0.8451620226813767	0.9443693107389786	0.14614276209149157	0.023151159924813487	0.0063673142452543114	0.002394455111886558
-0.06946601717798209	0.0028769117299331007	0.008020352109370394	0.03131825546113428	0.20684983968633813	0.8447429070139973	0.9449764978388734	0.14643485050031269	0.023170321197913464	0.00636937481316158	0.0023946233005387287
-0.0693660171779821	0.002874366130638919	0.008013249894525405	0.03129357019675001	0.2068041609581136	0.8443365739408177	0.9455615161793107	0.1467296938435021	0.023189943655766404	0.006371554128487462	0.002394833708679911
-0.06926601717798209	0.0028718340221072975	0.008006165442135406	0.031268825086002705	0.20675759451472664	0.8439430295135439	0.9461243514218032	0.14702727329514959	0.023210026493246456	0.006373852131706291	0.00239508635065827
-0.0691660171779821	0.002869315791069285	0.007999099876835268	0.0312440239763432	0.20671013004636687	0.8435622777918205	0.9466649968749233	0.1473275695925914	0.023230568879033093	0.0063762687568098145	0.002395381238206093
-0.06906601717798211	0.002866811820885577	0.007992054317894577	0.031219170734470773	0.2066617577141869	0.8431943208711252	0.9471834534749692	0.14763056302842723	0.023251569955097806	0.006378803931269841	0.002395718380443801
-0.06896601717798209	0.0028643224915001434	0.007985029878994307	0.031194269245038066	0.20661246815237558	0.8428391589099942	0.9476797297615838	0.14793623344254334	0.023273028836175914	0.006381457575996801	0.0023960977838824865
-0.0688660171779821	0.0028618481793954674	0.007978027668008139	0.031169323409365277	0.20656225247004886	0.8424967901565826	0.9481538418482954	0.14824456021413857	0.023294944609222882	0.006384229605294183	0.0023965194524250854
-0.06876601717798209	0.0028593892575499553	0.007971048786790075	0.03114433714416368	0.20651110225296226	0.8421672109745794	0.948605813388115	0.1485555222537716	0.023317316332856743	0.006387119926808953	0.0023969833873661215
-0.0686660171779821	0.002856946095397261	0.007964094330967633	0.031119314380270192	0.20645900956504945	0.8418504158684639	0.9490356755341933	0.14886909799542056	0.023340143036784795	0.0063901284414782066	0.0023974895873900737
-0.06856601717798211	0.0028545190587873004	0.00795716538974053	0.031094259061390895	0.20640596694976993	0.8415463975081177	0.949443466895592	0.14918526538857138	0.023363423721216203	0.0063932550434713355	0.0023980380485682847
-0.06846601717798209	0.002852108509949249	0.007950263045684972	0.031069175142857397	0.20635196743129242	0.8412551467528125	0.9498292334882886	0.14950400189033758	0.02338715735626036	0.00639649962012883	0.002398628764354554
-0.0683660171779821	0.0028497148074561017	0.007943388374563161	0.031044066590393316	0.20629700451547622	0.8409766526745326	0.9501930286814132	0.14982528445761245	0.02341134288131012	0.006399862051896477	0.0023992617255791534
-0.06826601717798209	0.0028473383061913414	0.007936542445139033	0.031018937378892834	0.2062410721906858	0.8407109025807005	0.9505349131388658	0.15014908953926848	0.023435979204411313	0.0064033422122559865	0.002399936920441661
-0.0681660171779821	0.0028449793573169357	0.007929726318998673	0.030993791491213007	0.20618416492841518	0.8404578820362739	0.9508549547563419	0.15047539306840296	0.02346106520161804	0.006406939967651544	0.002400654334502158
-0.06806601717798211	0.002842638308243144	0.007922941050376327	0.030968632916976508	0.2061262776837245	0.8402175748852129	0.9511532285938901	0.15080417045464037	0.023486599716333413	0.006410655177412295	0.002401413950671174
-0.06796601717798209	0.0028403155026001294	0.007916187685986141	0.030943465651389775	0.2060674058955036	0.8399899632713744	0.9514298168040857	0.15113539657649713	0.023512581558637592	0.006414487693671077	0.002402215749198139
-0.0678660171779821	0.00283801128021086	0.007909467264858583	0.030918293694073094	0.2060075454865405	0.8397750276587682	0.9516848085559044	0.15146904577381545	0.02353900950460081	0.006418437361279093	0.0024030597076584344
-0.06776601717798211	0.0028357259770657715	0.00790278081818252	0.030893121047905744	0.20594669286340592	0.8395727468512564	0.9519182999544237	0.15180509184027177	0.023565882295583502	0.006422504017716738	0.0024039458009390965
-0.0676660171779821	0.0028334599252988744	0.007896129369152178	0.03086795171788431	0.20588484491616363	0.8393830980116675	0.9521303939564358	0.1521435080159706	0.023593198637523183	0.006426687493000474	0.0024048740012230095
-0.06756601717798211	0.0028312134531653516	0.007889513932819352	0.030842789709996318	0.20582199901788195	0.8392060566803051	0.9523212002821153	0.1524842669801295	0.02362095720020778	0.006430987609585875	0.002405844277971807
-0.06746601717798209	0.0028289868850205203	0.007882935515950712	0.030817639030108413	0.20575815302397485	0.8390415967929497	0.952490835322805	0.15282734084385818	0.023649156616535532	0.006435404182266731	0.0024068565979072434
-0.0673660171779821	0.002826780541300318	0.00787639511688961	0.030792503682869083	0.2056933052713458	0.8388896906982363	0.9526394220450944	0.1531727011430478	0.023677795481763093	0.006439937018070487	0.002407910924991265
-0.06726601717798211	0.002824594738502986	0.007869893725423495	0.03076738767062819	0.20562745457736065	0.8387503091745536	0.9527670898912972	0.15352031883137382	0.023706872352739695	0.006444585916149568	0.002409007220404642
-0.0671660171779821	0.0028224297891721963	0.007863432322655378	0.030742294992370328	0.20556060023862968	0.8386234214463527	0.9528739746764129	0.1538701642734156	0.02373638574713003	0.006449350667669147	0.0024101454425242033
-0.0670660171779821	0.0028202860018813098	0.007857011880880598	0.03071722964266528	0.20549274202961157	0.8385089951999644	0.9529602184817834	0.15422220723791452	0.02376633414262361	0.006454231055690984	0.00241132554689865
-0.06696601717798209	0.00281816368121903	0.007850633363467904	0.030692195610634077	0.2054238802010358	0.8384069965988881	0.9530259695454854	0.15457641689116366	0.023796715976133528	0.006459226855053654	0.002412547486223028
-0.0668660171779821	0.0028160631277761097	0.007844297724745108	0.030667196878930974	0.20535401547814763	0.8383173902985719	0.9530713821496731	0.15493276179054608	0.02382752964298186	0.0064643378322487505	0.0024138112103118006
-0.06676601717798211	0.0028139846381331508	0.00783800590988952	0.030642237422742684	0.20528314905876713	0.838240139460686	0.9530966165049412	0.15529120987823133	0.023858773496074837	0.006469563745293693	0.002415116666070484
-0.0666660171779821	0.0028119285048497987	0.007831758854822396	0.030617321208803127	0.2052112826111843	0.8381752057669462	0.9531018386319057	0.15565172847503433	0.023890445845065843	0.006474904343600627	0.002416463797465972
-0.0665660171779821	0.002809895016454629	0.007825557486107847	0.030592452194425065	0.20513841827185894	0.8381225494324259	0.953087220240101	0.15601428427444758	0.023922544955507746	0.0064803593678417	0.00241785254549545
-0.06646601717798209	0.0028078844574362964	0.00781940272085604	0.030567634326549888	0.2050645586429704	0.8380821292184198	0.9530529386043538	0.15637884333685917	0.023955069047994316	0.0064859285498108325	0.00241928284815393
-0.0663660171779821	0.00280589710823559	0.007813295466630493	0.03054287154081188	0.2049897067897718	0.8380539024448468	0.9529991764387694	0.15674537108395828	0.023988016297291224	0.006491611612281761	0.002420754640400491
-0.06626601717798211	0.0028039332452384196	0.0078072366213593125	0.03051816776062164	0.20491386623778884	0.8380378250022321	0.9529261217684893	0.15711383229334613	0.024021384831456754	0.006497408268862342	0.0024222678541230124
-0.0661660171779821	0.0028019931407697505	0.007801227073250359	0.03049352689626523	0.20483704096984293	0.8380338513632286	0.95283396779934	0.1574841910933577	0.0240551727309528	0.0065033182238458465	0.0024238224181017624
-0.0660660171779821	0.002800077063088296	0.00779526770071038	0.030468952844021208	0.20475923542291183	0.8380419345937407	0.9527229127855505	0.1578564109581005	0.024089378027745974	0.006509341172058024	0.002425418257971429
-0.06596601717798209	0.002798185276382198	0.0077893593722680185	0.030444449485294074	0.2046804544848179	0.8380620263636334	0.952593159895654	0.15823045470273103	0.024123998704399907	0.006515476798701353	0.0024270552961819483
-0.0658660171779821	0.0027963180407652895	0.007783502946500063	0.030420020685766165	0.20460070349076187	0.8380940769570532	0.9524449170767595	0.15860628447896513	0.02415903269315858	0.0065217247791955505	0.0024287334519580116
-0.06576601717798211	0.0027944756122742316	0.007777699271961577	0.030395670294564484	0.20451998821969522	0.8381380352823455	0.9522783969172625	0.15898386177084356	0.024194477875020687	0.006528084779014537	0.002430452641257121
-0.0656660171779821	0.002792658242866343	0.00777194918711959	0.03037140214344759	0.20443831489053094	0.8381938488816271	0.9520938165082536	0.15936314739075666	0.024230332078807017	0.006534556453520522	0.002432212776726475
-0.0655660171779821	0.0027908661804179704	0.0077662535202896845	0.030347220046006578	0.20435569015819915	0.8382614639399718	0.9518913973036629	0.1597441014757401	0.02426659308021816	0.006541139447794216	0.002434013767658445
-0.06546601717798209	0.0027890996687236764	0.007760613089576385	0.030323127796886215	0.2042721211095615	0.8383408252942879	0.9516713649793519	0.1601266834840543	0.024303258600887535	0.0065478333964623875	0.0024358555199448556
-0.0653660171779821	0.0027873589474957865	0.007755028702816342	0.030299129171020307	0.20418761525915563	0.8384318764417954	0.951433949291254	0.16051085219205258	0.02434032630742468	0.00655463792352156	0.0024377379360298293
-0.06526601717798211	0.00278564425236468	0.007749501157524875	0.030275227922885936	0.2041021805448113	0.8385345595482594	0.951179383932758	0.1608965656913552	0.024377793810454657	0.006561552642159231	0.002439660914861583
-0.0651660171779821	0.0027839558148794984	0.007744031240845071	0.03025142778577434	0.20401582532311452	0.8386488154558501	0.9509079063913948	0.16128378138633478	0.024415658663649597	0.00656857715457139	0.002441624351842698
-0.0650660171779821	0.002782293862509333	0.007738619729500325	0.030227732471077982	0.20392855836473184	0.838774583690743	0.9506197578050608	0.16167245599192565	0.024453918362755737	0.0065757110517774015	0.0024436281387793866
-0.06496601717798209	0.002780658618644744	0.007733267389748981	0.03020414566759453	0.20384038884959568	0.8389118024704094	0.9503151828178266	0.16206254553176566	0.024492570344615088	0.006582953913431677	0.0024456721638293094
-0.0648660171779821	0.0027790503025999502	0.007727974977342355	0.030180671040847862	0.20375132636195753	0.8390604087106583	0.9499944294355287	0.1624540053366881	0.024531611986182752	0.0065903053076325005	0.002447756311448312
-0.06476601717798211	0.0027774691296150156	0.0077227432374845735	0.03015731223242515	0.20366138088530594	0.8392203380323925	0.9496577488812394	0.16284679004356262	0.024571040603539828	0.006597764790727898	0.0024498804623359015
-0.0646660171779821	0.002775915310858729	0.007717572904795682	0.03013407285933112	0.20357056279716493	0.839391524768162	0.9493053954507847	0.16324085359450935	0.024610853450903688	0.006605331907118945	0.0024520444933795464
-0.0645660171779821	0.0027743890534314224	0.007712464703276301	0.030110956513356647	0.2034788828637549	0.8395739019684159	0.9489376263683637	0.16363614923648243	0.024651047719634365	0.006613006189059924	0.0024542482775977157
-0.06446601717798209	0.002772890560368293	0.0077074193462752065	0.030087966760466024	0.2033863522345453	0.8397674014076129	0.9485547016425034	0.1640326295212483	0.024691620537239736	0.006620787156456346	0.0024564916840818882
-0.0643660171779821	0.0027714200306429185	0.007702437536458695	0.03006510714019717	0.20329298243667912	0.8399719535900604	0.948156883922362	0.16443024630575725	0.02473256896637787	0.006628674316659903	0.0024587745779372965
-0.06426601717798211	0.002769977659170784	0.007697519965782177	0.030042381165080727	0.20319878536929273	0.8401874877556089	0.9477444383545722	0.164828950752926	0.024773890003859222	0.006636667164261265	0.0024610968202226006
-0.0641660171779821	0.002768563636813143	0.007692667315463784	0.030019792320071625	0.20310377329771667	0.8404139318851214	0.9473176324407147	0.16522869333283777	0.024815580579648226	0.006644765180880086	0.002463458267888425
-0.0640660171779821	0.0027671781503808943	0.007687880255959639	0.02999734406199794	0.20300795884757242	0.8406512127058196	0.9468767358955222	0.1656294238243726	0.024857637555864245	0.006652967834953132	0.0024658587737148496
-0.06396601717798209	0.002765821382638628	0.0076831594469410165	0.029975039819024402	0.20291135499877516	0.8408992556964509	0.946422020505975	0.16603109131727933	0.024900057725784942	0.0066612745815198115	0.0024682981862477423
-0.0638660171779821	0.0027644935123086775	0.007678505537273289	0.029952882990130887	0.20281397507942134	0.8411579850923133	0.9459537599913213	0.16643364421469367	0.024942837812850182	0.006669684862005539	0.0024707763497341653
-0.06376601717798211	0.002763194714075105	0.007673919164996231	0.02993087694460419	0.20271583275958915	0.8414273238901785	0.9454722298641773	0.16683703023611673	0.024985974469668142	0.0066781981040032416	0.0024732931040566
-0.06366601717798209	0.0027619251585879016	0.007669400957306051	0.02990902502154675	0.20261694204505262	0.8417071938530701	0.9449777072927957	0.1672411964208669	0.02502946427702546	0.006686813721052713	0.002475848284666288
-0.0635660171779821	0.0027606850124668463	0.007664951530538536	0.02988733052939792	0.20251731727089758	0.8419975155149718	0.9444704709646038	0.1676460891320073	0.02507330374290031	0.006695531112418233	0.002478441722515591
-0.06346601717798209	0.0027594744383056297	0.007660571490153684	0.029865796745468912	0.2024169730950577	0.842298208185437	0.9439508009510634	0.1680516540607614	0.02511748930148065	0.006704349662864167	0.002481073243989295
-0.0633660171779821	0.002758293594675642	0.007656261430721406	0.029844426915492744	0.20231592449177394	0.84260918995413	0.9434189785740208	0.1684578362314306	0.025162017312187555	0.006713268742429276	0.002483742670835067
-0.06326601717798211	0.0027571426361295867	0.007652021935908669	0.029823224253186884	0.20221418674497496	0.8429303776952962	0.9428752862735377	0.16886458000681354	0.025206884058704946	0.006722287706199148	0.002486449820092999
-0.06316601717798209	0.002756021713205229	0.0076478535784670395	0.02980219193982886	0.20211177544158085	0.8432616870722222	0.9423200074773618	0.16927182909414762	0.0252520857480168	0.006731405894077508	0.0024891945040242764
-0.0630660171779821	0.002754930972428724	0.0076437569202215125	0.029781333123845483	0.20200870646474586	0.843603032541626	0.9417534264720823	0.1696795265515663	0.02529761850945135	0.006740622630555866	0.002491976530038964
-0.06296601717798209	0.0027538705563176823	0.007639732512060536	0.029760650920413852	0.20190499598703818	0.8439543273580613	0.9411758282760255	0.17008761479509704	0.02534347839373534	0.006749937224482232	0.0024947957006230337
-0.0628660171779821	0.0027528406033842253	0.0076357808939258665	0.02974014841107572	0.20180066046354536	0.8443154835782994	0.9405874985140029	0.17049603560619356	0.025389661372057306	0.006759348968828782	0.002497651813264574
-0.06276601717798211	0.002751841248137585	0.0076319025948039035	0.029719828643363314	0.20169571662494062	0.8446864120657468	0.9399887232939501	0.1709047301398209	0.02543616333514191	0.006768857140458591	0.0025005446603792655
-0.06266601717798209	0.0027508726210865152	0.007628098132717314	0.029699694630436653	0.20159018147048643	0.8450670224948512	0.9393797890855193	0.17131363893308954	0.025482980092335742	0.006778460999891438	0.002503474029235136
-0.0625660171779821	0.0027499348487413167	0.007624368014716811	0.029679749350733604	0.20148407226098944	0.8454572233555864	0.938760982600699	0.1717227019144564	0.025530107370706157	0.006788159791069011	0.002506439701876652
-0.062466017177982086	0.002749028053615516	0.00762071273687393	0.029659995747629245	0.20137740651171507	0.8458569219579696	0.9381325906764975	0.17213185841349246	0.025577540814153237	0.006797952741119974	0.0025094414550481444
-0.0623660171779821	0.002748152354227308	0.0076171327842735614	0.029640436729108266	0.20127020198525766	0.8462660244366407	0.9374949001597672	0.17254104717122373	0.025625275982536826	0.0068078390601241205	0.0025124790601166506
-0.06226601717798211	0.002747307865100425	0.007613628631007121	0.02962107516744633	0.20116247668437803	0.8466844357555396	0.9368481977941794	0.17295020635105235	0.025673308350819584	0.0068178179408768975	0.002515552282994178
-0.06216601717798209	0.0027464946967647175	0.007610200740165531	0.02960191389890243	0.20105424884479844	0.8471120597126668	0.9361927701094257	0.17335927355026307	0.025721633308226157	0.006827888558653394	0.0025186608840594643
-0.0620660171779821	0.0027457129557562554	0.007606849563832443	0.029582955723420908	0.2009455369279785	0.8475487989449588	0.9355289033126895	0.17376818581211928	0.02577024615742077	0.006838050070973076	0.002521804618079232
-0.061966017177982086	0.0027449627446169576	0.007603575543077506	0.029564203404344156	0.20083635961385868	0.8479945549332727	0.9348568831823753	0.17417687963855286	0.02581914211370357	0.00684830161736422	0.0025249832341290293
-0.0618660171779821	0.002744244161893816	0.0076003791079493465	0.029545659668132773	0.20072673579358696	0.8484492280075255	0.9341769949642067	0.17458529100344844	0.025868316304227285	0.006858642319129241	0.002528196475513675
-0.06176601717798211	0.0027435573021374676	0.007597260677468589	0.029527327204097092	0.20061668456221915	0.8489127173519709	0.9334895232696417	0.174993355366534	0.025917763767235317	0.006869071279110735	0.00253144407968735
-0.06166601717798209	0.002742902255900493	0.007594220659620331	0.02950920866413541	0.20050622521141137	0.8493849210106523	0.9327947519766968	0.17540100768786687	0.025967479451321537	0.006879587581457995	0.002534725778173418
-0.0615660171779821	0.00274227910973483	0.007591259451346635	0.029491306662481447	0.20039537722210454	0.8498657358929984	0.9320929641331517	0.17580818244292867	0.026017458214714906	0.006890190291395018	0.0025380412964839624
-0.061466017177982085	0.0027416879461890464	0.007588377438538425	0.029473623775461096	0.20028416025718598	0.8503550577796656	0.931384441862214	0.17621481363832744	0.02606769482458797	0.006900878454989557	0.0025413903540391657
-0.061366017177982096	0.002741128843804623	0.007585574996026996	0.029456162541254154	0.20017259415416752	0.8508527813285256	0.9306694662705775	0.1766208348281011	0.026118183956391823	0.006911651098923616	0.002544772664086525
-0.06126601717798211	0.002740601877111916	0.007582852487574892	0.02943892545966665	0.20006069891784373	0.851358800080918	0.9299483173589689	0.1770261791306328	0.026168920193218488	0.0069225072302656196	0.0025481879336200115
-0.06116601717798209	0.002740107116625431	0.007580210265866186	0.029421914991908073	0.19994849471296758	0.8518730064681005	0.9292212739351507	0.17743077924616849	0.026219898025191812	0.0069334458362445665	0.0025516358632991665
-0.0610660171779821	0.002739644628838402	0.007577648672496286	0.0294051335603763	0.1998360018569195	0.8523952918179541	0.9284886135293849	0.17783456747494122	0.02627111184888777	0.0069444658840261495	0.0025551161473682388
-0.06096601717798211	0.002739214476216873	0.007575168037960732	0.029388583548449282	0.1997232408124027	0.8529255463619655	0.9277506123123838	0.1782374757358977	0.02632255596678719	0.006955566320491294	0.0025586284735754686
-0.060866017177982096	0.0027388167171928926	0.007572768681643329	0.029372267300282334	0.19961023218012725	0.8534636592424212	0.9270075450157257	0.17863943558602235	0.02637422458675918	0.006966746072016997	0.002562172523092381
-0.06076601717798211	0.0027384514061572812	0.007570450911803406	0.029356187120611856	0.1994969966915333	0.8540095185199675	0.9262596848547587	0.17904037824026137	0.026426111821579765	0.006978004044260393	0.0025657479704334907
-0.06066601717798209	0.002738118593451523	0.007568215025562049	0.02934034527456393	0.19938355520151732	0.8545630111813854	0.9255073034539685	0.17944023459203579	0.026478211688485423	0.006989339121945373	0.002569354483376102
-0.0605660171779821	0.0027378183253589762	0.007566061308887576	0.029324743987468954	0.1992699286811824	0.8551240231477302	0.9247506707748043	0.17983893523434302	0.026530518108762006	0.0070007501686527385	0.0025729917228805572
-0.06046601717798211	0.002737550644095536	0.007563990036579618	0.02930938544468081	0.19915613821062395	0.8556924392827585	0.9239900550459786	0.18023641048144018	0.026583024907373087	0.007012236026613794	0.0025766593430109285
-0.060366017177982095	0.002737315587799293	0.007562001472252434	0.029294271791400477	0.19904220497172498	0.8562681434017073	0.9232257226961917	0.18063259039109963	0.02663572581262635	0.0070237955165076815	0.00258035699085607
-0.060266017177982106	0.0027371131905196745	0.0075600958683167685	0.029279405132504596	0.19892815024099939	0.8568510182803988	0.9224579382893073	0.18102740478743545	0.026688614455881093	0.007035427437262747	0.002584084306451409
-0.06016601717798209	0.0027369434822056772	0.007558273465960764	0.02926478753237689	0.19881399538244732	0.8574409456647223	0.9216869644619118	0.1814207832842853	0.0267416843712972	0.007047130565862157	0.002587840922701169
-0.0600660171779821	0.00273680648869347	0.007556534495129217	0.02925042101474484	0.1986997618404726	0.8580378062804632	0.9209130618633141	0.1818126553091456	0.02679492899562806	0.007058903657154242	0.002591626465301482
-0.05996601717798211	0.0027367022316931028	0.0075548791745021745	0.02923630756251856	0.1985854711328074	0.8586414798435428	0.9201364890978859	0.18220295012764706	0.026848341668058027	0.0070707454436674715	0.0025954405526641936
-0.059866017177982095	0.0027366307287744526	0.00755330771147124	0.029222449117632828	0.19847114484350614	0.8592518450705995	0.9193575026697695	0.18259159686855514	0.02690191563008542	0.007082654635430552	0.002599282795841503
-0.059766017177982106	0.0027365919933524437	0.007551820302115505	0.02920884758089347	0.19835680461596475	0.8598687796900358	0.9185763569299319	0.18297852454929783	0.026955644025454376	0.007094629919798082	0.0026031527984517193
-0.05966601717798209	0.0027365860346714446	0.007550417131174872	0.0291955048118231	0.19824247214597998	0.8604921604534088	0.9177933040254984	0.1833636621019884	0.02700951990013392	0.0071066699612818175	0.002607050156605806
-0.0595660171779821	0.0027366128577886928	0.007549098372022992	0.029182422628512797	0.1981281691748794	0.8611218631473144	0.9170085938513877	0.18374693839994968	0.02706353620234884	0.007118773401387813	0.002610974458835293
-0.05946601717798211	0.002736672463557163	0.007547864186637799	0.029169602807472828	0.19801391748267266	0.8617577626056477	0.9162224740041833	0.1841282822847133	0.027117685782661792	0.007130938858459893	0.0026149252860211795
-0.059366017177982094	0.0027367648486073854	0.007546714725570834	0.029157047083486272	0.1978997388812724	0.862399732722332	0.9154351897382393	0.1845076225934829	0.027171961394108147	0.0071431649275298485	0.002618902211324291
-0.059266017177982105	0.0027368900053286083	0.007545650127914799	0.02914475714946415	0.19778565520776567	0.8630476464645142	0.9146469839239656	0.18488488818704515	0.02722635569238585	0.007155450180174329	0.002622904800116927
-0.05916601717798209	0.0027370479218489707	0.0075446705212697885	0.029132734656300976	0.19767168831773205	0.8637013758862055	0.913858097008281	0.18526000797811568	0.027280861236101073	0.0071677931643790984	0.002626932609916046
-0.0590660171779821	0.0027372385820149197	0.007543776021706943	0.02912098121273146	0.19755786007862786	0.8643607921423907	0.9130687669771664	0.18563291096009232	0.027335470487070794	0.007180192404410498	0.0026309851903179595
-0.05896601717798211	0.0027374619653697863	0.0075429667337315	0.029109498385187678	0.19744419236321795	0.8650257655036413	0.9122792293203356	0.18600352623621227	0.02739017581068451	0.007192646400695224	0.0026350620829347746
-0.058866017177982094	0.002737718047131452	0.007542242750243072	0.029098287697656492	0.1973307070430823	0.8656961653711964	0.9114897169979445	0.186371783049082	0.027444969476325704	0.0072051536297077935	0.0026391628213325337
-0.058766017177982105	0.0027380067981692116	0.007541604152494689	0.029087350631536914	0.19721742598217268	0.8663718602925586	0.9107004604093071	0.18673761081056262	0.027499843657853944	0.00721771254386673	0.002643286930971225
-0.05866601717798209	0.0027383281849798443	0.007541051010049816	0.029076688625497376	0.19710437103043316	0.8670527179775889	0.9099116873636092	0.18710093913199707	0.027554790434151034	0.00723032157143963	0.0026474339291468287
-0.0585660171779821	0.002738682169662649	0.007540583380737463	0.029066303075332263	0.1969915640174865	0.8677386053151106	0.9091236230525459	0.18746169785474598	0.027609801789729188	0.007242979116456964	0.0026516033249353505
-0.05846601717798211	0.002739068709893788	0.007540201310605405	0.02905619533381788	0.19687902674639118	0.8684293883900545	0.9083364900248618	0.18781981708102372	0.027664869615406127	0.0072556835586359385	0.0026557946191390677
-0.058366017177982094	0.0027394877588997526	0.0075399048338715205	0.02904636671056693	0.19676678098745462	0.869124932501113	0.9075505081627592	0.18817522720499744	0.027719985709045245	0.007268433253313657	0.0026600073042350684
-0.058266017177982105	0.002739939265429949	0.007539693972873254	0.029036818471882643	0.19665484847212572	0.8698251021789256	0.9067658946601143	0.1885278589441366	0.027775141776363962	0.007281226531390662	0.0026642408643261597
-0.05816601717798209	0.002740423173728336	0.007539568738014747	0.029027551840610236	0.19654325088693722	0.870529761204832	0.9059828640024863	0.18887764337078447	0.027830329431810606	0.0072940616992850215	0.002668494775094255
-0.0580660171779821	0.002740939423504474	0.007539529127712675	0.029018567995987732	0.1964320098675456	0.8712387726301427	0.9052016279488466	0.18922451194392434	0.027885540199511533	0.007306937038896938	0.00267276850375639
-0.05796601717798211	0.0027414879499034267	0.0075395751283391325	0.02900986807349374	0.1963211469928173	0.8719519987959816	0.9044223955150207	0.1895683965411187	0.027940765514288778	0.0073198508075849504	0.002677061509023495
-0.05786601717798209	0.0027420686834750186	0.007539706714163628	0.029001453164694654	0.1962106837789909	0.8726693013536638	0.9036453729587761	0.1899092294905954	0.027995996722750358	0.00733280123815329	0.002681373241061914
-0.057766017177982104	0.0027426815501422107	0.00753992384729175	0.02899332431708714	0.19610064167391678	0.8733905412856628	0.9028707637665139	0.19024694360344493	0.028051225084453013	0.007345786538851267	0.0026857031414579268
-0.05766601717798209	0.0027433264711686617	0.00754022647760303	0.0289854825339401	0.19599104205137322	0.874115578927121	0.9020987686415493	0.1905814722059184	0.028106441773140072	0.0073588048933848115	0.0026900506431853264
-0.0575660171779821	0.0027440033631253805	0.007540614542685847	0.028977928774133025	0.1958819062054409	0.8748442739879246	0.9013295854938987	0.1909127491717797	0.028161637878053394	0.007371854460940626	0.0026944151705761707
-0.05746601717798211	0.0027447121378566374	0.0075410879677707396	0.028970663951990945	0.19577325534495393	0.8755764855753685	0.9005634094315644	0.19124070895469517	0.028216804405321552	0.007384933376223003	0.002698796139294792
-0.05736601717798209	0.002745452702445117	0.007541646665661421	0.028963688937116646	0.1956651105880384	0.8763120722173806	0.8998004327532497	0.19156528662062888	0.02827193227942547	0.007398039749504193	0.00270319295631531
-0.057266017177982104	0.002746224959176157	0.007542290536664009	0.028957004554219574	0.19555749295670605	0.87705089188632	0.899040844942486	0.1918864178802116	0.028327012344740908	0.007411171666688053	0.002707605019902527
-0.05716601717798209	0.002747028805501344	0.00754301946851377	0.028950611582940846	0.19545042337153506	0.8777928020233768	0.8982848326631095	0.19220403912106038	0.028382035367159865	0.0074243271893878965	0.002712031719596665
-0.0570660171779821	0.0027478641340010507	0.007543833336300017	0.028944510757674357	0.19534392264641523	0.8785376595634903	0.8975325797560383	0.1925180874400026	0.028436992035790205	0.007437504355018022	0.0027164724362016886
-0.05696601717798211	0.0027487308323466534	0.007544732002389031	0.028938702767384538	0.19523801148337563	0.8792853209609156	0.8967842672373593	0.19282850067520246	0.028491872964736153	0.007450701176900709	0.0027209265417776334
-0.05686601717798209	0.0027496287832616223	0.0075457153163447435	0.028933188255419472	0.19513271046747965	0.880035642215321	0.8960400732975895	0.19313521743812515	0.028546668694957856	0.007463915644387126	0.002725393399636892
-0.0567660171779821	0.0027505578644819585	0.0075467831148474706	0.02892796781931992	0.1950280400617903	0.8807884788984724	0.8953001733021887	0.19343817714533426	0.02860136969621254	0.007477145722994267	0.0027298723643447115
-0.056666017177982086	0.0027515179487160603	0.007547935221610425	0.028923042010624043	0.194924020602431	0.8815436861815005	0.8945647397931712	0.19373732005008143	0.02865596636907617	0.0074903893545569256	0.002734362781723805
-0.0565660171779821	0.002752508903603763	0.007549171447294401	0.028918411334667087	0.19482067229368752	0.8823011188627308	0.893833942491838	0.19403258727365033	0.02871044904704677	0.0075036444573957405	0.0027388639888634675
-0.05646601717798211	0.0027535305916746447	0.007550491589420435	0.028914076250377393	0.194718015203197	0.8830606313960806	0.8931079483025834	0.1943239208364376	0.028764807998729637	0.007516908926501464	0.0027433753141331255
-0.05636601717798209	0.0027545828703057587	0.007551895432280258	0.028910037170066575	0.19461606925724062	0.8838220779200584	0.8923869213177205	0.19461126368873174	0.028819033430104512	0.0075301806337355745	0.0027478960772005243
-0.0562660171779821	0.0027556655916786696	0.007553382746844733	0.02890629445921461	0.19451485423603634	0.8845853122872476	0.8916710228232825	0.19489455974114897	0.028873115486874247	0.007543457428047582	0.0027524255890546277
-0.056166017177982086	0.0027567786027359502	0.007554953290670959	0.02890284843625129	0.19441438976916858	0.8853501880944601	0.8909604113057975	0.19517375389472172	0.02892704425689645	0.007556737135709809	0.0027569631520334274
-0.0560660171779821	0.0027579217451368164	0.007556606807806333	0.028899699372330577	0.19431469513791833	0.8861165587133227	0.8902552424599307	0.	0.028980809772696226	0.007570017560568892	0.0027615080598566207
-0.05596601717798211	0.00275909485521246	0.007558343028691772	0.028896847491101232	0.19421579023662122	0.8868842773215109	0.8895556691970331	0.1957196212391844	0.0290344020140616	0.007583296484315532	0.0027660595976635033
-0.05586601717798209	0.0027602977639207453	0.007560161670062428	0.028894292968471232	0.19411769363660333	0.8876531969344836	0.8888618416545004	0.1959861894491821	0.02908781091072039	0.0075965716667717575	0.002770617042056035
-0.0557660171779821	0.0027615302968001325	0.007562062434846721	0.02889203593236653	0.19402042451358043	0.8884231704377163	0.8881739072059276	0.19624844585565843	0.02914102634509745	0.007609840846196206	0.0027751796611471297
-0.055666017177982086	0.002762792273923512	0.0075640450120634025	0.028890076462484805	0.19392400167755172	0.8891940506195481	0.8874920104720296	0.19650634074796147	0.029194038155154693	0.00762310173960828	0.0027797467146145447
-0.0555660171779821	0.0027640835098511254	0.007566109076717316	0.028888414590043803	0.1938284437617978	0.8899656902044656	0.8868162933322798	0.19675982557694113	0.029246836137310002	0.007636352043130481	0.002784317453760219
-0.05546601717798211	0.0027654038135833097	0.007568254289692765	0.028887050297523014	0.19373376921876986	0.8907379418869391	0.8861468949372263	0.1970088529816129	0.029299410049436432	0.007649589432349698	0.002788891121575279
-0.05536601717798209	0.0027667529885126575	0.00757048029764572	0.02888598351839987	0.19363999631604645	0.8915106583657445	0.8854839517214602	0.19725337681522165	0.029351749613940305	0.007662811562697668	0.002793466952810824
-0.0552660171779821	0.0027681308323759288	0.007572786732893914	0.028885214136880954	0.19354714313235497	0.8922836923787875	0.8848275974172232	0.19749335217066485	0.029403844520917957	0.007676016069850473	0.002798044174054642
-0.055166017177982085	0.002769537137205403	0.007575173213305853	0.028884741987626215	0.19345522755365757	0.8930568967384063	0.8841779630685682	0.1977287354052572	0.02945568443139008	0.007689200570147684	0.002802622003813841
-0.055066017177982096	0.002770971689280052	0.007577639342187753	0.028884566855468176	0.1933642672692943	0.8938301243671105	0.8835351770460771	0.19795948416479764	0.029507258980610705	0.007702362661030858	0.002807199652603517
-0.05496601717798211	0.002772434269076372	0.007580184708169428	0.028884688475124445	0.193274279768199	0.8946032283338367	0.8828993650621264	0.19818555740693092	0.029558557781454105	0.007715499921502161	0.002811776323041762
-0.05486601717798209	0.0027739246512189057	0.00758280888508837	0.028885106530905078	0.19318528233516227	0.8953760618905847	0.8822706501865885	0.19840691542375202	0.02960957042787298	0.007728609912602332	0.0028163512099507937
-0.0547660171779821	0.0027754426044305264	0.007585511431872667	0.028885820656413184	0.19309729204716572	0.8961484785095246	0.8816491528630342	0.198623519863653	0.029660286498431502	0.007741690177909234	0.0028209235004645035
-0.054666017177982085	0.0027769878914827456	0.007588291892422763	0.028886830434240326	0.1930103257697664	0.8969203319205058	0.8810349909253411	0.19883533375237547	0.02971069555990766	0.007754738244056076	0.002825492374142468
-0.054566017177982096	0.002778560269145456	0.007591149795491372	0.028888135395655035	0.19292440015354154	0.8976914761489697	0.8804282796146904	0.19904232151324247	0.029760787170966495	0.007767751621270165	0.002830057003090538
-0.05446601717798211	0.0027801594881370155	0.007594084654562843	0.02888973502028692	0.19283953163058934	0.8984617655542328	0.8798291315969535	0.19924444898655633	0.029810550885900934	0.0077807278039316394	0.002834616552087943
-0.05436601717798209	0.002781785293073963	0.007597095967731369	0.028891628735802994	0.1927557364110821	0.8992310548681726	0.8792376569804052	0.19944168344813376	0.029859976258438333	0.007793664271152804	0.0028391701787212112
-0.0542660171779821	0.0027834374224208393	0.007600183217577561	0.02889381591757946	0.192673030479875	0.8999991992342351	0.8786539633337351	0.1996339936269614	0.029909052845611957	0.007806558487377585	0.0028437170335247762
-0.05416601717798211	0.0027851156084399836	0.007603345871044865	0.028896295888367698	0.19259142959316533	0.9007660542467939	0.8780781557043832	0.19982134972195081	0.02995777021169434	0.007819407903001655	0.0028482562601284747
-0.054066017177982095	0.002786819577141419	0.00760658337931462	0.02889906791795338	0.19251094927520082	0.9015314759908206	0.8775103366370957	0.20000372341776998	0.030006117932190383	0.007832209955012428	0.0028527869954119373
-0.053966017177982106	0.002788549048232927	0.0076098951776804435	0.028902131222811097	0.19243160481504132	0.9022953210818664	0.8769506061927392	0.20018108789974395	0.030054085597889597	0.007844962067650067	0.002857308369665895
-0.05386601717798209	0.0027903037350701303	0.007613280685422253	0.028905484965752768	0.1923534112633648	0.9030574467063106	0.87639906196732	0.20035341786779892	0.030101662818972294	0.007857661653088037	0.0028618195067605617
-0.0537660171779821	0.0027920833446068404	0.007616739305678963	0.028909128255570404	0.1922763834293187	0.9038177106618754	0.8758557991111784	0.2005206895494361	0.03014883922917006	0.007870306112134403	0.0028663195243210505
-0.05366601717798211	0.002793887577345894	0.0076202704253215455	0.02891306014667381	0.1922005358774201	0.9045759713983853	0.8753209103483623	0.20068288071172394	0.030195604489976265	0.007882892834953005	0.0028708075339098204
-0.053566017177982095	0.0027957161272899886	0.007623873414825255	0.028917279638723387	0.19212588292449762	0.9053320880587489	0.8747944859961421	0.20083997067229867	0.030241948294904657	0.007895419201804728	0.0028752826412164474
-0.053466017177982106	0.0027975686818930796	0.00762754762814152	0.028921785676256043	0.19205243863667562	0.9060859205201314	0.8742766139846305	0.2009919403093493	0.03028786037379314	0.007907882583808422	0.0028797439462543567
-0.05336601717798209	0.002799444922012274	0.007631292402569811	0.028926577148307816	0.19198021682639566	0.906837329435304	0.8737673798765105	0.201138772070589	0.03033333049714919	0.007920280343721692	0.0028841905435648355
-0.0532660171779821	0.0028013445218599896	0.007635107058629406	0.028931652888031133	0.1919092310494859	0.9075861762741625	0.8732668668868377	0.20128044998120065	0.03037834848053528	0.007932609836741095	0.002888621522428266
-0.05316601717798211	0.002803267148956891	0.007638990899931417	0.028937011672306116	0.1918394946022571	0.9083323233653656	0.8727751559029114	0.2014169596507439	0.03042290418899013	0.007944868411321604	0.0028930359670825273
-0.053066017177982094	0.0028052124640854294	0.007642943213050506	0.028942652221349018	0.19177102051864417	0.9090756339380829	0.8722923255041649	0.20154828827902083	0.030466987541483023	0.007957053410014991	0.002897432956948665
-0.052966017177982105	0.0028071801212438494	0.007646963267397444	0.028948573198315165	0.19170382156737914	0.9098159721638407	0.8718184519821085	0.2016744246608972	0.030510588515397827	0.007969162170327197	0.002901811566863734
-0.05286601717798209	0.002809169767601276	0.007651050315091821	0.028954773208897742	0.19163791024919707	0.9105532031984073	0.8713536093602348	0.20179535919006703	0.03055369715104324	0.007981192025593853	0.0029061708673207972
-0.0527660171779821	0.002811181043453205	0.007655203590835187	0.028961250800922496	0.1915732987940734	0.9112871932237364	0.8708978694139526	0.20191108386176815	0.030596303556186182	0.007993140305874074	0.0029105099247162336
-0.05266601717798211	0.0028132135821783435	0.007659422311785459	0.02896800446393881	0.1915099991584954	0.9120178094899174	0.870451301690455	0.20202159227443844	0.030638397910604503	0.008005004338862165	0.0029148278016040397
-0.052566017177982094	0.0028152670101959736	0.00766370567743136	0.028975032628807147	0.1914480230227584	0.912744920357103	0.870013973528575	0.2021268796303197	0.030679970470655567	0.00801678145081639	0.0029191235569573943
-0.052466017177982105	0.0028173409469246413	0.007668052869468725	0.02898233366728313	0.19138738178829387	0.913468395337406	0.8695859500785524	0.20222694273500275	0.030721011573856403	0.008028468967505	0.002923396246437115
-0.05236601717798209	0.0028194350047416497	0.007672463051677024	0.028989905891597875	0.19132808657501935	0.9141881051367292	0.8691672943217434	0.20232177999592377	0.030761511643472714	0.00804006421516873	0.0029276449226673055
-0.0522660171779821	0.0028215487889440803	0.007676935369798163	0.028997747554036554	0.19127014821871913	0.9149039216965006	0.8687580670902377	0.20241139141981224	0.030801461193112032	0.008051564521499441	0.00293186863551786
-0.05216601717798211	0.002823681897710733	0.007681468951415797	0.029005856846513207	0.19121357726844201	0.9156157182353046	0.8683583270863691	0.20249577860909365	0.030840850831317428	0.008062967216634215	0.002936066432393873
-0.052066017177982094	0.002825833922065489	0.007686062905836998	0.029014231900143652	0.1911583839839247	0.9163233692903425	0.867968130902111	0.20257494475725502	0.030879671266157767	0.008074269634164806	0.0029402373585317777
-0.051966017177982105	0.0028280044458421877	0.0076907163239751915	0.02902287078481732	0.1911045783330378	0.917026750758751	0.8675875330383596	0.2026488946431871	0.03091791330981057	0.008085469112161407	0.0029443804573023626
-0.05186601717798209	0.0028301930456507657	0.0076954282782353495	0.029031771508765604	0.1910521699892467	0.9177257399386997	0.8672165859240624	0.20271763462449746	0.030955567883133365	0.00809656299421061	0.0029484947705202625
-0.0517660171779821	0.0028323992908451364	0.007700197822401097	0.02904093201813026	0.19100116832909414	0.9184202155702644	0.8668553399352009	0.20278117262981857	0.03099262602021891	0.008107548630466432	0.002952579338759975
-0.05166601717798211	0.002834622743492575	0.007705023991524226	0.029050350196530194	0.19095158242969754	0.9191100578760616	0.8665038434136143	0.2028395181501171	0.03102907887293128	0.008118423378714601	0.0029566332016783352
-0.05156601717798209	0.0028368629583448803	0.0077099058018167636	0.029060023864627697	0.19090342106626365	0.9197951486015908	0.8661621426856693	0.20289268222901669	0.031064917715417376	0.008129184605448501	0.002960655398343195
-0.051466017177982104	0.0028391194828114655	0.007714842250545495	0.029069950779694254	0.19085669270961658	0.920475371055258	0.8658302820807269	0.20294067745214298	0.031100133948590295	0.008139829686956817	0.002964644967568251
-0.05136601717798209	0.0028413918569339565	0.007719832315929448	0.029080128635176547	0.190811405523737	0.9211506101480748	0.86550830394943	0.20298351793551733	0.031134719104579836	0.00815035601042172	0.0029686009482538635
-0.0512660171779821	0.0028436796133633553	0.007724874957040556	0.029090555060263302	0.1907675673633184	0.9218207524329854	0.8651962486818123	0.20302121931300576	0.031168664851147165	0.00816076097502745	0.002972522379733713
-0.05116601717798211	0.002845982277338633	0.007729969113707291	0.029101227619451896	0.19072518577132658	0.9224856861438172	0.8648941547251765	0.2030537987228388	0.031201962996057053	0.00817104199307753	0.0029764083021270697
-0.05106601717798209	0.0028482993666679997	0.007735113706421977	0.029112143812117578	0.19068426797657603	0.923145301233769	0.8646020586017804	0.20308127479323013	0.031234605491405814	0.008181196491121088	0.002980257756696614
-0.050966017177982104	0.002850630391712142	0.007740307636251694	0.029123301072084235	0.19064482089131096	0.9237994894135059	0.8643199949263046	0.203103667627102	0.031266584437898745	0.008191221911086474	0.0029840697862115414
-0.05086601717798209	0.002852974855369863	0.007745549784752875	0.029134696767196253	0.1906068511087926	0.9244481441887232	0.8640479964230815	0.20312099878594397	0.03129789208907386	0.008201115711421816	0.002987843435315795
-0.0507660171779821	0.002855332253066113	0.007750839013890342	0.029146328198894567	0.19057036490089552	0.9250911608972398	0.8637860939431187	0.2031332912728232	0.031328520855468035	0.00821087536824169	0.002991577750901137
-0.05066601717798211	0.002857702072742731	0.007756174165960311	0.029158192601794624	0.1905353682157076	0.925728436745562	0.8635343164808663	0.20314056951456827	0.031358463308719366	0.008220498376478726	0.0029952717824850116
-0.05056601717798209	0.0028600837948515034	0.00776155406351795	0.02917028714326941	0.1905018666751369	0.9263598708448524	0.8632926911907515	0.2031428593431492	0.03138771218560362	0.008229982251039646	0.0029989245825928204
-0.0504660171779821	0.0028624768923502224	0.007766977509309968	0.029182608923035418	0.1904698655725173	0.9269853642463642	0.8630612434034776	0.20314018797627945	0.03141626039200047	0.008239324527964604	0.0030025352071444767
-0.050366017177982086	0.002864880830701395	0.0077724432862116746	0.029195154972744046	0.19043936987021945	0.9276048199762066	0.8628399966420586	0.2031325839972535	0.03144410100678239	0.008248522765588651	0.003006102715844873
-0.0502660171779821	0.0028672950678738447	0.007777950157169676	0.029207922255577744	0.19041038419726555	0.9282181430695228	0.8626289726376175	0.20312007733406398	0.031471227285627255	0.008257574545705157	0.003009626172578281
-0.05016601717798211	0.002869719054347475	0.00778349686514992	0.029220907665853304	0.19038291284694123	0.9288252406039651	0.8624281913449173	0.20310269923780166	0.03149763266474538	0.008266477474729356	0.003013104645805992
-0.05006601717798209	0.0028721522331209884	0.007789082133091032	0.02923410802862962	0.1903569597744076	0.9294260217324949	0.8622376709576396	0.20308048226038056	0.03152331076452089	0.00827522918486131	0.003016537208967374
-0.0499660171779821	0.0028745940397228095	0.007794704663864117	0.029247520099324183	0.1903325285943171	0.9300203977154501	0.8620574279234023	0.20305346023160764	0.03154825539306104	0.008283827335247834	0.0030199229408838
-0.049866017177982086	0.0028770439022253887	0.007800363140238351	0.02926114056333654	0.19030962257842246	0.9306082819519153	0.8618874769585206	0.20302166823562537	0.03157246054965118	0.008292269613141513	0.003023260926165217
-0.0497660171779821	0.0028795012412628886	0.007806056224853183	0.02927496603568014	0.19028824465318855	0.9311895900102481	0.8617278310624877	0.2029851425867526	0.03159592042811075	0.008300553735056294	0.003026550255619144
-0.04966601717798211	0.0028819654700523163	0.007811782560196835	0.029288993060622756	0.1902683973973984	0.9317642396578909	0.8615785015322088	0.2029439208047563	0.031618629420046805	0.008308677447918546	0.00302979002666161
-0.04956601717798209	0.0028844359944182455	0.007817540768592113	0.029303218111337043	0.1902500830397582	0.9323321508903163	0.8614394979759588	0.20289804158957736	0.031640582118001866	0.008316638530212648	0.003032979343729971
-0.0494660171779821	0.002886912212821326	0.007823329452189129	0.02931763758956114	0.1902333034564978	0.9328932459591575	0.8613108283270686	0.20284754479554248	0.031661773318491945	0.008324434793119609	0.0030361173186971234
-0.049366017177982086	0.0028893935163905354	0.007829147192965645	0.029332247825270056	0.19021806016896964	0.9334474493994857	0.8611924988573637	0.2027924714050896	0.031682198024932176	0.008332064081648315	0.0030392030712867403
-0.0492660171779821	0.0028918792889592202	0.007834992552734631	0.02934704507635884	0.19020435434124153	0.9339946880561704	0.861084514190319	0.20273286350203437	0.031701851450446045	0.008339524275757643	0.0030422357294894475
-0.04916601717798211	0.0028943689071053162	0.007840864073160292	0.0293620255283382	0.19019218677768326	0.9345348911093714	0.8609868773139361	0.202668764244409	0.03172072902055506	0.008346813291469054	0.0030452144299792467
-0.04906601717798209	0.0028968617401955448	0.007846760275782067	0.029377185294042846	0.1901815579205547	0.9350679900990907	0.8608995895933943	0.20260021783690366	0.03173882637574724	0.008353929081968053	0.003048138318530244
-0.0489660171779821	0.002899357150433742	0.007852679662046612	0.029392520413354117	0.1901724678475813	0.9355939189487742	0.8608226507833958	0.20252726950293604	0.03175613937391929	0.00836086963869366	0.0030510065504329113
-0.048866017177982085	0.002901854492913647	0.007858620713349558	0.02940802685293743	0.19016491626953264	0.9361126139879652	0.860756059040273	0.2024499654563817	0.03177266409269147	0.008367632992414834	0.003053818290909904
-0.048766017177982096	0.002904353115675812	0.007864581891085035	0.029423700505994018	0.19015890252779083	0.9366240139739563	0.8606998109338245	0.20236835287299312	0.031788396831591945	0.008374217214292781	0.0030565727155308564
-0.04866601717798211	0.00290685235976923	0.007870561636705313	0.029439537192029994	0.19015442559191462	0.9371280601124539	0.8606539014588988	0.20228247986153788	0.03180333411410796	0.008380620416927947	0.0030592690106258083
-0.04856601717798209	0.0029093515593173894	0.007876558371789614	0.02945553265664181	0.19015148405720037	0.9376246960772121	0.8606183240467036	0.2021923954346818	0.03181747268960141	0.008386840755390937	0.00306190637369694
-0.0484660171779821	0.0029118500415889824	0.007882570498122377	0.02947168257131987	0.19015007614223822	0.9381138680286486	0.8605930705758872	0.2020981494796527	0.031830809535087656	0.008392876428235715	0.003064484013828295
-0.048366017177982085	0.0029143471270733283	0.007888596397782334	0.029487982533270188	0.19015019968646374	0.9385955246313845	0.860578131383346	0.20199979272870625	0.03184334185687415	0.00839872567849482	0.0030670011520930055
-0.048266017177982096	0.0029168421295608185	0.007894634433241014	0.0295044280652561	0.19015185214770303	0.9390696170707483	0.860573495274795	0.20189737672942645	0.031855067092057925	0.00840438679465485	0.0030694570219576248
-0.04816601717798211	0.0029193343562279967	0.007900682947472414	0.02952101461545986	0.19015503059972044	0.9395360990681771	0.8605791495350873	0.2017909538148904	0.03186598290987994	0.008409858111611749	0.003071850869683422
-0.04806601717798209	0.0029218231077277816	0.007906740264073278	0.029537737557366085	0.1901597317297553	0.9399949268955462	0.8605950799383004	0.20168057707372108	0.031876087212934785	0.008415138011604439	0.0030741819547239107
-0.0479660171779821	0.0029243076782849028	0.00791280468739421	0.02955459218966611	0.19016595183606344	0.9404460593883633	0.8606212707575789	0.2015663003200599	0.03188537813823473	0.00842022492512603	0.003076449550118528
-0.04786601717798211	0.002926787355796147	0.00791887450268255	0.02957157373618644	0.19017368682544894	0.9408894579578783	0.860657704774735	0.20144817806348186	0.031893854058126	0.008425117331811515	0.003078652942881855
-0.047766017177982095	0.002929261421936303	0.007924947976236628	0.029588677345840485	0.19018293221080337	0.9413250866020461	0.8607043632896457	0.20132626547888832	0.03190151358105771	0.008429813761301428	0.0030807914343882496
-0.047666017177982106	0.002931729152268941	0.007931023355571765	0.02960589809260538	0.19019368310863616	0.941752911915375	0.8607612261294003	0.20120061837639272	0.031908355552201	0.008434312794079548	0.0030828643407511853
-0.04756601717798209	0.0029341898163629462	0.007937098869598362	0.029623230975523333	0.1902059342366104	0.942172903097587	0.8608282716572393	0.20107129317123348	0.031914379053918765	0.008438613062284925	0.0030848709931972054
-0.0474660171779821	0.0029366426779143724	0.007943172728812627	0.029640670918731838	0.19021967991107908	0.9425850319611873	0.8609054767812819	0.20093834685374	0.03191958340608595	0.008442713250496304	0.003086810738434012
-0.04736601717798211	0.002939086994873672	0.007949243125499484	0.02965821277151865	0.19023491404462106	0.942989272937814	0.8609928169630331	0.20080183695936651	0.03192396816625779	0.008446612096488663	0.003088682939012151
-0.047266017177982095	0.002941522019578856	0.007955308233948476	0.029675851308407653	0.19025163014358257	0.9433856030834704	0.861090266225709	0.20066182153883313	0.031927533129689524	0.008450308391961073	0.003090486973680262
-0.047166017177982106	0.002943946998893905	0.007961366210682778	0.02969358122927261	0.19026982130562414	0.9437740020825531	0.8611977971623341	0.2005183591283853	0.03193027832920395	0.008453800983234562	0.0030922222377332033
-0.04706601717798209	0.002946361174353103	0.007967415194701255	0.02971139715948186	0.19028948021726919	0.9441544522507268	0.8613153809436791	0.2003715087202014	0.03193220403490938	0.008457088771919509	0.0030938881433528074
-0.0469660171779821	0.0029487637823111114	0.007973453307734281	0.029729293650074047	0.19031059915146517	0.9445269385366191	0.8614429873259852	0.20022132973297013	0.03193331075376784	0.008460170715552082	0.0030954841199410245
-0.04686601717798211	0.0029511540540986905	0.007979478654513128	0.02974726517796652	0.19033316996514738	0.9448914485223244	0.8615805846585264	0.20006788198265632	0.03193359922901397	0.008463045828198325	0.0030970096144448136
-0.046766017177982094	0.0029535312161844004	0.007985489323053166	0.02976530614619656	0.19035718409681754	0.9452479724227523	0.8617281398909993	0.19991122565348152	0.031933070439425046	0.008465713181025842	0.0030984640916727384
-0.046666017177982105	0.002955894490342115	0.007991483384951443	0.029783410884197052	0.19038263256413288	0.9455965030837628	0.8618856185807304	0.19975142126913595	0.03193172559844399	0.008468171902842029	0.0030998470346026924
-0.04656601717798209	0.0029582430938243473	0.007997458895698292	0.029801573648107104	0.19040950596150613	0.9459370359791653	0.8620529848997486	0.19958852966424437	0.031929566153155814	0.008470421180598528	0.0031011579446806013
-0.0464660171779821	0.002960576239541752	0.00800341389500366	0.029819788621119347	0.1904377944577241	0.9462695692064986	0.8622302016416827	0.19942261195610161	0.031926593783118774	0.00847246025986086	0.003102396342109597
-0.04636601717798211	0.0029628931362482374	0.008009346407138062	0.029838049913862966	0.190467487793581	0.9465941034816725	0.8624172302285338	0.1992537295167007	0.031922810399051905	0.008474288445243214	0.00310356176612946
-0.046266017177982094	0.002965192988732332	0.008015254441288325	0.029856351564826588	0.19049857527953265	0.9469106421324204	0.8626140307172929	0.1990819439450683	0.031918218141381245	0.008475905100807734	0.003104653775286015
-0.046166017177982105	0.002967474998014417	0.008021135991928333	0.029874687540818512	0.19053104579336858	0.9472191910905805	0.8628205618064398	0.19890731703992331	0.03191281937864397	0.008477309650427374	0.0031056719476900683
-0.04606601717798209	0.002969738361549855	0.008026989039205012	0.029893051737468188	0.19056488777791333	0.9475197588832528	0.8630367808423227	0.19872991077268093	0.031906616705757	0.008478501578112705	0.00310661588126581
-0.0459660171779821	0.0029719822734383073	0.008032811549339571	0.029911437979767655	0.19060008923874572	0.9478123566227579	0.8632626438254095	0.19854978726080924	0.03189961294214638	0.00847948042830154	0.003107485193988063
-0.04586601717798211	0.0029742059246388943	0.008038601475044203	0.029929840022654874	0.19063663774195375	0.9480969979954904	0.863498105416446	0.1983670087415596	0.03189181112974551	0.008480245806111668	0.0031082795241085706
-0.04576601717798209	0.0029764085031912866	0.008044356755954093	0.029948251551640836	0.19067452041191346	0.9483736992496171	0.8637431189425159	0.1981816375460826	0.03188321453085962	0.008480797377555667	0.0031089985303705213
-0.045666017177982104	0.0029785891944428358	0.008050075319075674	0.02996666618347874	0.1907137239291061	0.9486424791816377	0.8639976364030003	0.19799373607394263	0.03187382662590296	0.008481134869718299	0.0031096418922115336
-0.04556601717798209	0.002980747181281665	0.008055755079249745	0.02998507746687894	0.19075423452796603	0.9489033591218727	0.8642616084754671	0.19780336676804375	0.031863651111008334	0.00848125807089598	0.0031102093099546085
-0.0454660171779821	0.002982881644375414	0.008061393939631378	0.03000347888326879	0.19079603799477232	0.9491563629187865	0.8645349845214876	0.19761059208997822	0.031852691895514096	0.008481166830697731	0.003110700504986899
-0.04536601717798211	0.0029849917624162137	0.008066989792184774	0.030021863847599025	0.19083911966557712	0.9494015169222778	0.8648177125923743	0.19741547449581115	0.031840953099330126	0.008480861060108126	0.003111115219926037
-0.04526601717798209	0.0029870767123710614	0.008072540518194837	0.0300402257091976	0.1908834644241808	0.9496388499658438	0.8651097394348921	0.19721807641230776	0.03182843905018642	0.008480340731512057	0.003111453218773947
-0.045166017177982104	0.002989135669738203	0.008078043988794166	0.030058557752670415	0.1909290567001555	0.9498683933477036	0.8654110104968926	0.19701846021361502	0.03181515428076743	0.008479605878680727	0.003111714287057784
-0.04506601717798209	0.002991167808809219	0.008083498065506492	0.030076853198852643	0.19097588046691252	0.9500901808108576	0.8657214699329282	0.19681668819840606	0.031801103525735425	0.008478656596719626	0.003111898231957952
-0.0449660171779821	0.002993172302936522	0.008088900600805618	0.03009510520580814	0.19102391923983492	0.9503042485221269	0.8660410606098395	0.19661282256749782	0.031786291718645755	0.00847749304197801	0.0031120048824231084
-0.04486601717798211	0.002995148324806637	0.008094249438690948	0.030113306869880323	0.19107315607445735	0.9505106350501602	0.8663697241123262	0.19640692540194418	0.03177072398875897	0.00847611543192031	0.0031120340892717914
-0.04476601717798209	0.0029970950467187005	0.008099542415278336	0.030131451226793306	0.19112357356471008	0.9507093813424283	0.8667074007484824	0.19619905864161408	0.03175440565775088	0.008474524044959379	0.003111985725280722
-0.044666017177982104	0.002999011640868695	0.0081047773594074	0.030149531252806297	0.19117515384122666	0.950900530701259	0.8670540295553785	0.1959892840642642	0.03173734223632769	0.008472719220252006	0.0031118596852596934
-0.04456601717798209	0.003000897279638496	0.008109952093264391	0.030167539865918948	0.1912278785697232	0.9510841287588805	0.8674095483046107	0.19577766326510462	0.03171953942074593	0.008470701357456758	0.0031116558861128446
-0.0444660171779821	0.0030027511358904197	0.008115064433021063	0.030185469927131475	0.19128172894944198	0.9512602234515277	0.8677738935078914	0.1955642576368653	0.03170100308924482	0.008468470916454236	0.0031113742668862246
-0.04436601717798211	0.0030045723832667435	0.008120112189488915	0.030203314241757845	0.1913366857116778	0.9514288649926286	0.8681470004226648	0.19534912835037285	0.03168173929839186	0.008466028417030976	0.003111014788801818
-0.04426601717798209	0.0030063601964940897	0.008125093168789291	0.03022106556079328	0.19139272911837613	0.9515901058450551	0.8685288030577617	0.1951323363356268	0.03166175427934769	0.008463374438525809	0.0031105774352776297
-0.0441660171779821	0.0030081137516925938	0.008130005173038843	0.030238716582337948	0.191449838960824	0.9517440006925009	0.8689192341791003	0.19491394226339642	0.03164105443405352	0.008460509619440768	0.0031100622119340894
-0.044066017177982086	0.003009832226689864	0.008134846001050201	0.030256259953075137	0.19150799455842046	0.951890606410014	0.8693182253154516	0.1946940065273244	0.03161964633134484	0.00845743465701581	0.0031094691465866843
-0.0439660171779821	0.0030115148013392695	0.008139613449047841	0.03027368826980607	0.19156717475754242	0.9520299820336356	0.8697257067642634	0.19447258922654756	0.03159753670299522	0.008454150306768219	0.003108798289224695
-0.04386601717798211	0.00301316065784273	0.008144305311398677	0.030290994081041273	0.19162735793050478	0.9521621887292591	0.8701416075975708	0.19424975014883344	0.031574732439696385	0.008450657381997425	0.003108049711976264
-0.04376601717798209	0.0030147689810775392	0.008148919381357709	0.030308169888648824	0.19168852197462669	0.9522872897606668	0.8705658556680025	0.1940255487542329	0.03155124058697563	0.008446956753255398	0.0031072235090596535
-0.0436660171779821	0.0030163389589273793	0.008153453451827653	0.030325208149559964	0.1917506443113921	0.9524053504567973	0.8709983776148676	0.19380004415924804	0.031527068341057354	0.008443049347783732	0.00310631979672086
-0.043566017177982086	0.0030178697826169446	0.008157905316133302	0.03034210127753254	0.19181370188573324	0.9525164381782583	0.8714390988703618	0.19357329512151736	0.03150222304467134	0.008438936148917492	0.0031053387131575864
-0.0434660171779821	0.0030193606470504766	0.008162272768809264	0.030358841644971553	0.19187767116541526	0.9526206222831098	0.8718879436658962	0.1933453600250114	0.031476712182812595	0.008434618195456866	0.0031042804184296525
-0.04336601717798211	0.003020810751153416	0.008166553606401812	0.030375421584808947	0.19194252814055127	0.9527179740919366	0.8723448350385489	0.1931162968657448	0.031450543378457076	0.008430096581007367	0.0031031450943560194
-0.04326601717798209	0.0030222192982175995	0.008170745628283453	0.030391833392441583	0.1920082483232331	0.9528085668522434	0.8728096948376586	0.1928861632379945	0.031423724388236714	0.008425372453289122	0.0031019329443984713
-0.0431660171779821	0.0030235854962493577	0.008174846637481381	0.030408069327726012	0.19207480674729546	0.9528924757022054	0.8732824437315646	0.19265501632103119	0.03139626309807876	0.008420447013415924	0.003100644193532047
-0.043066017177982086	0.0030249085583202513	0.008178854441517332	0.030424121617034144	0.19214217796821223	0.9529697776337722	0.8737630012145123	0.19242291286634747	0.03136816751881374	0.008415321515145404	0.0030992790881024974
-0.042966017177982097	0.0030261877029206814	0.008182766853260389	0.030439982455365375	0.1922103360631292	0.9530405514551722	0.8742512856137185	0.19218990918539375	0.0313394457817543	0.008409997264100424	0.0030978378956708174
-0.04286601717798211	0.003027422154315631	0.0081865816917919	0.03045564400851833	0.19227925463104967	0.9531048777528462	0.8747472140966396	0.1919560611378101	0.03131010613425232	0.008404475616963255	0.0030963209048450436
-0.04276601717798209	0.0030286111429024764	0.008190296783280367	0.030471098415319683	0.19234890679315483	0.9531628388528043	0.8752507026783889	0.19172142412014417	0.031280156935234574	0.008398757980642593	0.0030947284250995555
-0.0426660171779821	0.003029753905570871	0.008193909961869037	0.030486337789912662	0.19241926519329264	0.9532145187814924	0.8757616662294007	0.19148605305506863	0.03124960665072459	0.008392845811415492	0.0030930607865820043
-0.042566017177982085	0.0030308496860638997	0.008197419070572249	0.030501354224101773	0.19249030199861658	0.953260003226113	0.8762800184832664	0.19125000238107162	0.03121846384935133	0.008386740614043837	0.0030913183399081715
-0.042466017177982096	0.0030318977353407358	0.008200821962182915	0.030516139789755602	0.1925619889003943	0.9532993794945103	0.8768056720448193	0.19101332604262955	0.031186737197851696	0.008380443940867113	0.003089501455944926
-0.04236601717798211	0.0030328973119403504	0.008204116500188676	0.03053068654126708	0.19263429711498656	0.9533327364745808	0.8773385383984295	0.1907760774808531	0.031154435456568468	0.008373957390872579	0.0030876105255815637
-0.04226601717798209	0.0030338476823458214	0.008207300559697192	0.030544986518069812	0.19270719738499795	0.9533601645932697	0.8778785279165436	0.19053830962459478	0.03112156747494818	0.008367282608742989	0.0030856459594896368
-0.0421660171779821	0.003034748121349335	0.00821037202836964	0.030559031747211057	0.19278065998061464	0.953381755775171	0.8784255498684844	0.19030007488202186	0.03108814218704414	0.008360421283883819	0.0030836081878718507
-0.042066017177982085	0.003035597912417244	0.00821332880736207	0.03057281424597909	0.19285465470112426	0.9533976034007479	0.8789795124294897	0.1900614251326372	0.03105416860702497	0.008353375149430364	0.003081497660199973
-0.041966017177982096	0.0030363963480550217	0.008216168812273394	0.030586326024587183	0.19292915087663084	0.9534078022642316	0.8795403226900501	0.18982241171975198	0.03101965582469616	0.008346145981236073	0.003079314844942212
-0.04186601717798211	0.0030371427301717465	0.008218889974100528	0.030599559088909312	0.19300411736996725	0.9534124485311682	0.8801078866654855	0.18958308544339353	0.030984613001035083	0.00833873559684282	0.0030770602292803117
-0.04176601717798209	0.0030378363704441276	0.008221490240198498	0.030612505443271553	0.19307952257880895	0.953411639695711	0.8806821093058483	0.18934349655364874	0.03094904936374494	0.008331145854434799	0.003074734318816806
-0.0416660171779821	0.003038476590679183	0.008223967575246568	0.030625157093293717	0.19315533443800104	0.9534054745376056	0.8812628945060975	0.1891036947444315	0.030912974202829638	0.00832337865177639	0.003072337637272437
-0.041566017177982084	0.0030390627231756404	0.008226319962217905	0.030637506048782934	0.19323152042209404	0.9533940530789617	0.8818501451165861	0.18886372914766447	0.030876396866193624	0.008315435925135149	0.0030698707261744085
-0.041466017177982095	0.003039594111083964	0.008228545403354002	0.030649544326678994	0.19330804754810893	0.9533774765408173	0.8824437629538797	0.18862364832788006	0.030839326755270707	0.008307319648192093	0.0030673341445356696
-0.041366017177982106	0.003040070108763927	0.008230641921140962	0.03066126395404533	0.1933848823785162	0.9533558472994736	0.8830436488118647	0.188383500277209	0.030801773320681798	0.008299031830938079	0.0030647284685253657
-0.04126601717798209	0.0030404900821403118	0.00823260755928918	0.030672656971111736	0.19346199102445735	0.9533292688427006	0.8836497024732225	0.18814333241077583	0.030763746057929343	0.008290574518560112	0.0030620542911312535
-0.0411660171779821	0.00304085340905553	0.008234440383713562	0.0306837154343608	0.19353933914919577	0.9532978457257916	0.8842618227212302	0.18790319156247223	0.030725254503127217	0.008281949790316281	0.0030593122218140053
-0.04106601717798211	0.0030411594796197613	0.008236138483515244	0.030694431419661328	0.19361689197181495	0.9532616835274964	0.8848799073519115	0.18766312398111196	0.03068630822877102	0.00827315975840199	0.0030565028861539866
-0.040966017177982095	0.0030414076965573473	0.008237699971962739	0.030704797025443334	0.1936946142711607	0.9532208888058609	0.8855038531865472	0.18742317532695185	0.0306469168395509	0.008264206566807429	0.0030536269254908192
-0.040866017177982106	0.0030415974755497264	0.008239122987472418	0.03071480437591781	0.1937724703900397	0.9531755690540118	0.8861335560845462	0.18718339066857495	0.030607089968209617	0.00825509239016828	0.0030506849965561225
-0.04076601717798209	0.003041728245574437	0.008240405694587106	0.030724445624333987	0.19385042423967372	0.9531258326558784	0.8867689109567038	0.18694381448012495	0.030566837271448377	0.0082458194326101	0.0030476777710997283
-0.0406660171779821	0.0030417994492397517	0.008241546284952753	0.03073371295627866	0.19392843930442258	0.9530717888419197	0.887409811778826	0.1867044906388866	0.030526168425883324	0.008236389926587455	0.003044605935509902
-0.04056601717798211	0.003041810543114677	0.00824254297829098	0.030742598593008985	0.1940064786467708	0.9530135476448232	0.888056151605754	0.1864654624231983	0.030485093124053543	0.00822680613171941	0.0030414701904277097
-0.040466017177982094	0.003041760998053821	0.008243394023367502	0.030751094794822978	0.19408450491259244	0.9529512198552399	0.8887078225857705	0.18622677251069158	0.03044362107048436	0.008217070333621448	0.003038271250356221
-0.040366017177982105	0.0030416502995172894	0.008244097698956218	0.03075919386446164	0.19416248033669298	0.9528849169775766	0.889364715975429	0.18598846297684934	0.03040176197780774	0.008207184842735868	0.003035009843264677
-0.04026601717798209	0.0030414779478844505	0.00824465231479628	0.030766888150542356	0.19424036674863668	0.9528147511858327	0.8900267221547621	0.1857505752938719	0.030359525562940515	0.008197151993160604	0.00303168671018804
-0.0401660171779821	0.0030412434587622408	0.008245056212543086	0.030774170051021697	0.19431812557886477	0.9527408352795468	0.890693730642945	0.18551315032984492	0.030316921543324247	0.008186974141478665	0.0030283026048225476
-0.04006601717798211	0.0030409463632867246	0.008245307766711101	0.030781032016684355	0.19439571786510296	0.952663282639848	0.8913656301143446	0.18527622834819907	0.030273959633227144	0.008176653665587931	0.003024858293117344
-0.039966017177982094	0.003040586208418221	0.008245405385608176	0.030787466554656397	0.19447310425907258	0.9525822071856184	0.8920423084150088	0.18503984900744852	0.03023064954010988	0.00816619296353313	0.0030213545528626723
-0.039866017177982105	0.003040162557229521	0.008245347512260477	0.030793466231940504	0.1945502450334992	0.9524977233298286	0.8927236525795934	0.18480405136121086	0.03018700096105717	0.008155594452340417	0.003017792173275252
-0.03976601717798209	0.003039674989186647	0.008245132625326598	0.030799023678972075	0.19462710008943634	0.9524099459360414	0.8934095488487261	0.18456887385848844	0.030143023579277218	0.008144860566855875	0.003014171954580772
-0.0396660171779821	0.003039123100422152	0.008244759240000489	0.030804131593189475	0.1947036289638901	0.9523189902750703	0.8940998826867977	0.18433435434420625	0.030098727060668025	0.008133993758588535	0.003010494707594343
-0.03956601717798211	0.003038506504000523	0.008244225908902478	0.030808782742622314	0.19477979083776847	0.9522249719818959	0.8947945388002294	0.18410053006000274	0.03005412105045556	0.008122996494558929	0.003006761253298932
-0.03946601717798209	0.0030378248301754208	0.008243531222956608	0.030812969969488697	0.1948555445441449	0.9521280070127587	0.8954934011561544	0.1838674376452587	0.03000921516990085	0.008111871256153952	0.0030029724224223515
-0.039366017177982104	0.0030370777266382092	0.008242673812253888	0.030816686193802827	0.19493084857684326	0.952028211602521	0.8961963530015903	0.18363511313835684	0.029964019013080496	0.00810062053798879	0.002999129055013109
-0.03926601717798209	0.003036264858757996	0.008241652346901319	0.030819924416989348	0.19500566109935433	0.9519257022222741	0.8969032768830391	0.18340359197816894	0.029918542143738975	0.008089246846777183	0.002995232000015534
-0.0391660171779821	0.00303538590981239	0.00824046553785399	0.0308226777254996	0.19507993995407547	0.9518205955372186	0.8976140546665772	0.18317290900575597	0.029872794092215382	0.008077752700209974	0.00299128211484438
-0.03906601717798211	0.003034440581209038	0.008239112137731356	0.030824939294429986	0.19515364267188517	0.9517130083648522	0.8983285675583832	0.18294309846627616	0.029826784352444374	0.008066140625843638	0.002987280264959521
-0.03896601717798209	0.003033428592697548	0.008237590941615363	0.03082670239113697	0.19522672648205466	0.9516030576334352	0.8990466961257543	0.18271419401109448	0.029780522379032313	0.008054413159998771	0.0029832273234408568
-0.038866017177982104	0.0030323496825714587	0.008235900787830035	0.030827960378847497	0.19529914832248796	0.9514908603407951	0.8997683203185688	0.18248622870008058	0.029734017584409043	0.008042572846669654	0.0029791241705639186
-0.03876601717798209	0.0030312036078602306	0.00823404055870217	0.0308287067202599	0.19537086485031507	0.9513765335134583	0.9004933194912499	0.18225923500409538	0.02968727933605606	0.008030622236445491	0.0029749716933764408
-0.0386660171779821	0.003029990144510706	0.008232009181301214	0.030828934981133614	0.1954418324528116	0.9512601941661304	0.9012215724251549	0.1820332448076475	0.02964031695381051	0.008018563885443922	0.002970770785276207
-0.03856601717798211	0.0030287090875582303	0.008229805628158542	0.03082863883386473	0.19551200725867157	0.9511419592615195	0.9019529573514751	0.1818082894117231	0.029593139707246835	0.008006400354257452	0.002966522345590626
-0.03846601717798209	0.0030273602512868084	0.008227428917964675	0.03082781206104279	0.19558134514962014	0.9510219456705811	0.902687351974605	0.18158439953677788	0.029545756813135413	0.00799413420691358	0.0029622272791582404
-0.038366017177982104	0.0030259434693782985	0.00822487811624385	0.03082644855898686	0.1956498017723718	0.9509002701330748	0.9034246334959481	0.1813616053258762	0.029498177432977588	0.007981768009848782	0.002957886495912425
-0.03826601717798209	0.0030244585950504285	0.008222152336004934	0.030824542341256866	0.19571733255093504	0.9507770492185875	0.9041646786382334	0.18113993634798464	0.029450410670618522	0.007969304330897537	0.002953500910467813
-0.0381660171779821	0.0030229055011833	0.008219250738368567	0.030822087542136972	0.19578389269925867	0.9506523992879063	0.9049073636702716	0.18091942160139707	0.029402465569937114	0.007956745738296054	0.0029490714417094465
-0.03806601717798211	0.0030212840804346415	0.008216172533168763	0.030819078420089026	0.1958494372342341	0.950526436454853	0.9056525644322062	0.18070008951729993	0.02935435111261271	0.007944094799702239	0.002944599012385134
-0.03796601717798209	0.0030195942453430636	0.00821291697952926	0.03081550936117039	0.19591392098903188	0.9503992765485196	0.9064001563612072	0.18048196796345867	0.029306076215968986	0.007931354081231504	0.0029400845487012827
-0.0378660171779821	0.003017835928419469	0.008209483386413191	0.030811374882414318	0.19597729862678978	0.9502710350759301	0.907150014517627	0.18026508424802012	0.029257649730894054	0.007918526146509142	0.002935528979922332
-0.037766017177982086	0.0030160090822266717	0.00820587111314564	0.030806669635169846	0.19603952465464305	0.9501418271851912	0.9079020136116507	0.18004946512343542	0.029209080439837037	0.007905613555739882	0.002930933237974234
-0.0376660171779821	0.0030141136794467095	0.008202079569908639	0.030801388408396618	0.19610055343809624	0.9500117676290425	0.9086560280303415	0.17983513679047936	0.029160377054880213	0.00789261886479481	0.0029262982570520952
-0.03756601717798211	0.003012149712935957	0.008198108218207692	0.030795526131912325	0.19616033921573695	0.9498809707289044	0.90941193186521	0.17962212490237633	0.02911154821588697	0.007879544624315957	0.002921624973232237
-0.03746601717798209	0.0030101171957680308	0.0081939565713092	0.030789077879588424	0.1962188361142845	0.949749550339375	0.9101695989401615	0.179410454569014	0.029062602488724283	0.00786639337883902	0.002916914324088967
-0.0373660171779821	0.003008016161264169	0.008189624194648283	0.030782038872492038	0.19627599816397745	0.9496176198131996	0.9109289028399401	0.1792001503612487	0.02901354836355926	0.007853167665934642	0.0029121672483162697
-0.037266017177982086	0.00300584666301124	0.008185110706207185	0.030774404481969768	0.1963317793142913	0.9494852919667578	0.9116897169389805	0.17899123631528943	0.02896439425323008	0.007839870015368204	0.0029073846853545993
-0.0371660171779821	0.0030036087748671245	0.008180415776861929	0.0307661702326701	0.196386133449984	0.9493526790459628	0.9124519144306904	0.17878373593715624	0.02891514849168851	0.007826502948278403	0.0029025675750228544
-0.03706601717798211	0.0030013025909537733	0.00817553913069903	0.030757331805501793	0.19643901440746805	0.9492198926927324	0.9132153683571724	0.178577672207211	0.02886581933251628	0.007813068976375397	0.002897716857156061
-0.03696601717798209	0.0029989282256373145	0.008170480545299664	0.03074788504052438	0.19649037599149913	0.9490870439119011	0.9139799516393473	0.17837306758475094	0.028816414947511082	0.007799570601158013	0.0028928334712486053
-0.0368660171779821	0.00299648581349604	0.008165239851992866	0.03073782593976803	0.19654017199218565	0.948954243038669	0.914745537107492	0.17816994401266187	0.02876694342534479	0.007786010313150553	0.002887918356103331
-0.036766017177982085	0.0029939755092754225	0.008159816936075568	0.030727150669978533	0.19658835620229992	0.9488215997065067	0.9155119975321746	0.17796832292212292	0.02871741277028961	0.007772390591159386	0.002882972449486659
-0.036666017177982096	0.0029913974878307535	0.008154211737000762	0.030715855565286918	0.1966348824348993	0.9486892228156297	0.9162792056555874	0.17776822523736327	0.028667830901014588	0.007758713901549284	0.002877996687789946
-0.03656601717798211	0.002988751944057394	0.008148424248531802	0.030703937129796383	0.19667970454124362	0.9485572205019391	0.9170470342232512	0.17756967138045912	0.028618205649448475	0.007744982697539564	0.0028729920056970236
-0.03646601717798209	0.0029860390928082145	0.008142454518864417	0.030691392040088174	0.19672277642899816	0.9484257001064911	0.9178153560161012	0.17737268127617134	0.02856854475971008	0.007731199418520681	0.002867959335858313
-0.0363660171779821	0.002983259168798979	0.008136302650714616	0.030678217147639682	0.19676405208072828	0.9482947681454803	0.918584043882929	0.17717727435681765	0.028518855887104247	0.007717366489390343	0.0028628996085713855
-0.036266017177982085	0.002980412426501232	0.008129968801373363	0.03066440948115445	0.19680348557266175	0.9481645302807356	0.9193529707731766	0.17698346956717143	0.02846914659718214	0.00770348631991013	0.002857813751468306
-0.036166017177982096	0.002977499140022983	0.0081234531827269	0.030649966248799416	0.1968410310937208	0.9480350912907519	0.9201220097700646	0.17679128536938948	0.02841942436486551	0.007689561304082104	0.0028527026892096624
-0.03606601717798211	0.0029745196029773383	0.008116756061244007	0.030634884840348344	0.19687664296481427	0.947906555042212	0.9208910341240611	0.17660073974795845	0.02836969657363274	0.0076755938195455405	0.002847567343185583
-0.03596601717798209	0.002971474128339001	0.008109877757928466	0.030619162829227147	0.1969102756583762	0.9477790244620605	0.9216599172866512	0.17641185021465786	0.028319970514766677	0.007661586226993826	0.0028424086312235997
-0.0358660171779821	0.0029683630482890675	0.0081028186482378	0.030602797974459924	0.19694188381814212	0.9476526015100787	0.9224285329443944	0.17622463381353545	0.02827025338666224	0.0076475408696113235	0.0028372274673035985
-0.035766017177982085	0.002965186714048066	0.008095579161968298	0.0305857882225125	0.19697142227915998	0.94752738715199	0.923196755053317	0.17603910712589396	0.02822055229419291	0.007633460072530392	0.0028320247612799126
-0.035666017177982096	0.0029619454956973427	0.008088159783105642	0.03056813170903074	0.19699884608801224	0.9474034813330783	0.9239644578735243	0.1758552862752809	0.02817087424813504	0.007619346142308125	0.002826801418610531
-0.03556601717798211	0.0029586397819892697	0.008080561049641779	0.030549826760472878	0.19702411052324798	0.9472809829523233	0.9247315160040988	0.17567318693247716	0.028121226164648225	0.007605201366423037	0.0028215583400934617
-0.03546601717798209	0.0029552699801461482	0.008072783553358089	0.030530871895631553	0.19704717111601025	0.9471599898370872	0.9254978044182413	0.17549282432048977	0.028071614864811273	0.0075910280127915375	0.0028162964216104963
-0.0353660171779821	0.002951836515648128	0.008064827939575093	0.030511265827045525	0.19706798367084574	0.9470405987182524	0.9262631984986235	0.17531421321953297	0.02802204707421147	0.0075768283293036805	0.0028110165538781083
-0.035266017177982084	0.002948339832010435	0.0080566949068682	0.030491007462297434	0.19708650428668126	0.9469229052059697	0.9270275740729782	0.17513736797200413	0.02797252942258734	0.007562604543378831	0.0028057196222057274
-0.035166017177982095	0.0029447803905499905	0.008048385206751161	0.030470095905197826	0.1971026893779634	0.9468070037658264	0.9277908074498569	0.17496230248744685	0.027923068443522048	0.007548358861539974	0.002800406506261345
-0.035066017177982106	0.00294115867014176	0.00803989964332602	0.030448530456850652	0.1971164956959324	0.9466929876955881	0.9285527754545801	0.1747890302474977	0.027873670574186896	0.007534093469007748	0.0027950780798443944
-0.03496601717798209	0.002937475166965141	0.00803123907290055	0.030426310616602125	0.1971278803500345	0.94658094910244	0.9293133554653521	0.17461756431081657	0.027824342155134057	0.007519810529312878	0.0027897352106660066
-0.0348660171779821	0.0029337303942403225	0.00802240440357381	0.030403436082869544	0.19713680082943957	0.9464709788807146	0.9300724254494974	0.1744479173179968	0.027775089430136412	0.007505512183927601	0.00278437876013662
-0.034766017177982084	0.00292992488195542	0.008013396594789673	0.030379906753847843	0.1971432150246652	0.9463631666901614	0.9308298639998418	0.17428010149644982	0.027725918546073636	0.007491200551915496	0.0027790095831607764
-0.034666017177982095	0.0029260591765840438	0.008004216656859037	0.03035572272809563	0.19714708124927777	0.9462576009346843	0.9315855503711925	0.1741141286652651	0.027676835552863297	0.007476877729599463	0.002773628527939341
-0.034566017177982106	0.002922133840794246	0.007994865650451198	0.030330884304997533	0.19714835826166757	0.9461543687416053	0.9323393645168905	0.17395001024004111	0.027627846403435224	0.007462545790247973	0.002768236435778928
-0.03446601717798209	0.002918149453148474	0.007985344686054434	0.030305391985100946	0.1971470052868703	0.9460535559414003	0.9330911871254464	0.17378775723768614	0.02757895695374861	0.007448206783778635	0.002762834140908504
-0.0343660171779821	0.002914106607795435	0.007975654923407653	0.03027924647033036	0.19714298203842603	0.9459552470479762	0.9338408996572144	0.17362738028118524	0.027530172962849795	0.0074338627364799025	0.002757422470303265
-0.03426601717798211	0.0029100059141537356	0.007965797570901602	0.030252448664073676	0.19713624874025631	0.945859525239372	0.9345883843810804	0.17346888960433002	0.027481500092969423	0.00741951565074938	0.002752002243515591
-0.034166017177982094	0.0029058479965878696	0.007955773884952106	0.03022499967114476	0.19712676614854036	0.9457664723390102	0.9353335244111861	0.1733122950564174	0.027432943909659155	0.00740516750484957	0.0027465742725131066
-0.034066017177982105	0.0029016334940768556	0.007945585169345095	0.030196900797617686	0.19711449557357139	0.9456761687973892	0.936076203743594	0.1731576061068991	0.027384509881964024	0.007390820252680028	0.002741139361523783
-0.03396601717798209	0.0028973630598756648	0.007935232774554195	0.030168153550535495	0.1970993989015831	0.9455886936742753	0.9368163072929392	0.1730048318499983	0.027336203382631853	0.007376475823565909	0.002735698306887931
-0.0338660171779821	0.0028930373611700195	0.007924718097031703	0.030138759637492633	0.19708143861651586	0.9455041246213695	0.9375537209290311	0.17285398100927946	0.02728802968835679	0.007362136122062883	0.0027302518969172505
-0.03376601717798211	0.0028886570787247687	0.007914042578473201	0.030108720966090623	0.19706057782171466	0.9454225378654536	0.9382883315133358	0.17270506194217217	0.02723999398005598	0.007347803027777441	0.0027248009117604986
-0.033666017177982094	0.0028842229065263185	0.007903207705057584	0.030078039643266767	0.1970367802615344	0.9453440081919774	0.9390200269354043	0.17255808264445294	0.027192101343179176	0.007333478395202876	0.0027193461232760813
-0.033566017177982105	0.0028797355514191716	0.007892215006662102	0.030046717974498986	0.197010010342833	0.9452686089291599	0.9397486961491232	0.17241305075467425	0.02714435676804852	0.007319164053570502	0.002713888294911228
-0.03346601717798209	0.00287519573273735	0.007881066056053876	0.03001475846288338	0.19698023315633273	0.945196411932486	0.940474229208842	0.17226997355854426	0.027096765150227797	0.007304861806715459	0.0027084281815876687
-0.0333660171779821	0.0028706041819306217	0.007869762468058655	0.02998216380808915	0.19694741449783726	0.9451274875697298	0.9411965173053425	0.17212885799326227	0.0270493312909216	0.00729057343295726	0.002702966529594034
-0.03326601717798211	0.002865961642186315	0.007858305898707573	0.029948936905188614	0.19691152088927424	0.9450619047063872	0.9419154528015758	0.17198971065179217	0.02700205989739987	0.007276300684994365	0.002697504076484358
-0.03316601717798209	0.0028612688680467978	0.007846698044362567	0.0299150808433653	0.19687251959954855	0.9449997306915658	0.9426309292682065	0.17185253778709103	0.026954955583450402	0.007262045289812601	0.0026920415509830873
-0.033066017177982104	0.0028565266250229066	0.007834940640821677	0.029880598904500247	0.19683037866518668	0.9449410313443182	0.9433428415189045	0.17171734531627694	0.0269080228698549	0.0072478089486073234	0.002686579672896205
-0.03296601717798209	0.0028517356892041835	0.007823035462405174	0.029845494561638247	0.19678506691075476	0.944885870940452	0.9440510856453791	0.17158413882474596	0.026861266184889952	0.0072335933367184465	0.00268111915302847
-0.0328660171779821	0.002846896846865522	0.007810984321022722	0.02980977147733591	0.19673655396901987	0.9448343121997117	0.9447555590521098	0.17145292357022984	0.026814689864850194	0.007219400103578379	0.0026756606931066284
-0.03276601717798211	0.0028420108940714244	0.00779878906522359	0.02977343350189109	0.19668481030084317	0.9447864162734491	0.9454561604907716	0.17132370448679543	0.026768298154592994	0.007205230872672653	0.0026702049857084786
-0.03266601717798209	0.0028370786362774915	0.007786451579229765	0.02973648467145901	0.1966298072147912	0.944742242732714	0.9461527900943318	0.1711964861887893	0.026722095208104448	0.007191087241512489	0.002664752714197791
-0.032566017177982104	0.0028321008879299593	0.007773973781953853	0.029698929206052698	0.19657151688642172	0.9447018495567454	0.9468453494107729	0.17107127297471933	0.026676085089084076	0.007176970781619373	0.0026593045526647698
-0.03246601717798209	0.0028270784720635543	0.0077613576260019464	0.0296607715074327	0.19650991237724943	0.9446652931219134	0.9475337414364254	0.17094806883107783	0.026630271771548166	0.007162883038520825	0.002653861165872165
-0.0323660171779821	0.0028220122198978227	0.007748605096663313	0.02962201615688789	0.1964449676533598	0.9446326281910772	0.9482178706489267	0.17082687743610664	0.02658465914045119	0.007148825531757632	0.0026484232092067435
-0.03226601717798211	0.0028169029704326587	0.007735718210886469	0.029582667912907368	0.19637665760364578	0.9446039079033345	0.9488976430396936	0.170707702163493	0.026539250992322457	0.007134799754901567	0.002642991328635978
-0.03216601717798209	0.0028117515700428974	0.007722699016244391	0.02954273170874926	0.19630495805766202	0.9445791837642215	0.9495729661459965	0.17059054608601548	0.026494051035919165	0.007120807175583977	0.0026375661606701664
-0.032066017177982103	0.002806558872072848	0.007709549589888584	0.029502212649904713	0.19622984580306288	0.9445585056362882	0.9502437490825112	0.17047541197911625	0.02644906289289381	0.0071068492355338695	0.0026321483323293563
-0.03196601717798209	0.002801325736430565	0.0076962720374932105	0.029461116011464283	0.1961512986026131	0.9445419217300914	0.950909902572392	0.17036230232441754	0.02640429009847446	0.0070929273506264295	0.002626738461115337
-0.0318660171779821	0.002796053029182818	0.007682868492190699	0.0294194472353853	0.196069295210754	0.9445294785956156	0.9515713389778211	0.17025121931317355	0.0263597361021586	0.007079042910940618	0.00262133715498848
-0.03176601717798211	0.0027907416221503506	0.007669341113499502	0.029377211927665178	0.19598381538969098	0.9445212211140521	0.9522279723299831	0.17014216484965602	0.02631540426841747	0.0070651972808259	0.0026159450123491314
-0.03166601717798209	0.0027853923925044194	0.0076556920862447956	0.029334415855423245	0.1958948399250058	0.9445171924899958	0.9528797183585064	0.17003514055447966	0.0262712978774125	0.007051391798977831	0.002610562622023744
-0.0315660171779821	0.0027800062223645615	0.007641923619473584	0.02929106494389379	0.19580235064076099	0.9445174342440444	0.9535264945202855	0.1699301477678612	0.026227420125720782	0.007037627778522193	0.0026051905632553545
-0.031466017177982086	0.002774583998398014	0.007628037945364913	0.029247165273333528	0.19570633041407898	0.9445219862057918	0.9541682200276904	0.1698271875528153	0.026183774127069685	0.007023906507107065	0.0025998294056983856
-0.0313660171779821	0.002769126611421071	0.007614037318136108	0.029202723075845812	0.19560676318918593	0.9445308865071824	0.9548048158761567	0.16972626069828609	0.026140362913080487	0.0070102292470029266	0.002594479709417718
-0.03126601717798211	0.0027636349560027163	0.007599924012945826	0.02915774473212654	0.19550363399089635	0.9445441715762931	0.9554362048710877	0.16962736772221101	0.026097189434018016	0.006996597235210069	0.0025891420248917068
-0.03116601717798209	0.002758109930070692	0.0075857003247957345	0.029112236768133317	0.19539692893752583	0.9445618761314808	0.9560623116541047	0.16953050887452728	0.026054256559548933	0.006983011683573253	0.002583816893019291
-0.031066017177982103	0.0027525524345205082	0.00757136856743053	0.02906620585168206	0.1952866352532122	0.9445840331759042	0.9566830627285757	0.16943568414010368	0.026011567079503875	0.006969473778903425	0.0025785048451308166
-0.030966017177982086	0.002746963372827437	0.007556931072238267	0.029019658788974667	0.19517274127963688	0.9446106739924645	0.9572983864844407	0.1693428932416177	0.02596912370464664	0.006955984683105687	0.0025732064030025916
-0.030866017177982097	0.002741343650662025	0.007542390187151072	0.02897260252106012	0.1950552364871193	0.9446418281390815	0.957908213222264	0.1692521356423593	0.02592692906744584	0.006942545533313763	0.002567922078875087
-0.030766017177982108	0.002735694175509053	0.00752774827554788	0.028925044120233757	0.1949341114850864	0.9446775234444037	0.9585124751765768	0.16916341054897802	0.02588498572285265	0.006929157442030504	0.0025626523754744457
-0.03066601717798209	0.002730015856290383	0.0075130077151597556	0.02887699078637776	0.19480935803188362	0.9447177860038427	0.9591111065383823	0.16907671691415738	0.025843296149079042	0.006915821497273726	0.0025573977860374624
-0.030566017177982102	0.002724309602992145	0.007498170896978427	0.028828449843246173	0.19468096904393692	0.9447626401760297	0.9597040434769019	0.16899205343923307	0.025801862748380817	0.0069025387627278945	0.0025521587943397243
-0.030466017177982085	0.0027185763262960274	0.007483240224169312	0.028779428734698964	0.19454893860422953	0.9448121085796249	0.9602912241604885	0.16890941857674083	0.025760687847840524	0.0068893102779005585	0.0025469358747267955
-0.030366017177982096	0.0027128169372152198	0.007468218110989802	0.028729935020887165	0.19441326197010422	0.9448662120905269	0.960872588776709	0.16882881053290444	0.025719773700152746	0.006876137058283912	0.002541729492148506
-0.030266017177982107	0.002707032346735136	0.007453106981713268	0.028679976374394515	0.19427393558035985	0.9449249698394271	0.9614480795515656	0.16875022727005556	0.025679122484409043	0.006863020095520581	0.0025365401021958957
-0.03016601717798209	0.002701223465459248	0.007437909269559759	0.02862956057633841	0.19413095706165226	0.9449883992097953	0.9620176407678666	0.168673666508996	0.025638736306883635	0.006849960357574159	0.002531368151141135
-0.0300660171779821	0.002695391203259964	0.007422627415634955	0.028578695512434235	0.19398432523416706	0.945056515836171	0.9625812187826972	0.16859912573129074	0.02559861720181772	0.006836958788903234	0.002526214075979885
-0.029966017177982085	0.0026895364689348937	0.007407263867876313	0.02852738916902551	0.1938340401165788	0.9451293336029069	0.9631387620439912	0.16852660218150234	0.025558767132203054	0.006824016310639702	0.0025210783044762168
-0.029866017177982096	0.002683660169868898	0.007391821080009354	0.028475649629085966	0.19368010293026908	0.945206864643238	0.9636902211062044	0.16845609286936142	0.025519187990563855	0.0068111338207702465	0.0025159612552100186
-0.029766017177982107	0.0026777632117014538	0.0073763015105126496	0.02842348506819499	0.19352251610280952	0.9452891193387659	0.9642355486450404	0.16838759457187433	0.025479881599736208	0.006798312194321284	0.0025108633376265425
-0.02966601717798209	0.0026718464980003726	0.0073607076215944246	0.02837090375049087	0.19336128327069826	0.9453761063192957	0.9647746994712438	0.16832110383536877	0.025440849713644853	0.006785552283546822	0.00250578495208825
-0.0295660171779821	0.0026659109299412014	0.007345041878179098	0.028317914024605872	0.19319640928134196	0.9454678324630882	0.9653076305434385	0.16825661697748184	0.025402094018077033	0.006772854918119211	0.0025007264899286888
-0.029466017177982085	0.002659957405992963	0.007329306746906301	0.028264524319587436	0.19302790019428512	0.9455643028974584	0.9658343009800093	0.1681941300890804	0.025363616131452618	0.006760220905322463	0.0024956883335083384
-0.029366017177982096	0.0026539868216102006	0.0073135046951422365	0.028210743140805874	0.1928557632816769	0.9456655209997954	0.9663546720699769	0.1681336390361272	0.02532541760558963	0.006747651030247801	0.002490670856272296
-0.029266017177982107	0.0026480000689313196	0.007297638190003442	0.02815657906585667	0.19268000702797528	0.945771488398953	0.9668687072829243	0.16807513946148323	0.025287499926466006	0.006735146055991415	0.0024856744228097436
-0.02916601717798209	0.0026419980364836633	0.007281709697394797	0.028102040740457853	0.19250064112888704	0.9458822049770246	0.9673763722778901	0.16801862678665122	0.025249864514975837	0.006722706723854089	0.002480699388915065
-0.0290660171779821	0.0026359816088951053	0.007265721681061075	0.028047136874346307	0.1923176764895446	0.9459976688715351	0.9678776349112852	0.1679640962134631	0.02521251272768113	0.006710333753542602	0.0024757461016505816
-0.028966017177982084	0.0026299516666123844	0.007249676601653272	0.0279918762371781	0.19213112522190967	0.9461178764779983	0.9683724652437693	0.16791154272570358	0.02517544585755661	0.006698027843372545	0.002470814899410636
-0.028866017177982095	0.002623909085626228	0.007233576915810035	0.027936267654433553	0.19194100064141698	0.9462428224528852	0.9688608355461168	0.1678609610906788	0.02513866513472957	0.006685789670472371	0.0024659061119871274
-0.028766017177982106	0.0026178547372034803	0.0072174250752544454	0.027880320003333674	0.1917473172628552	0.9463724997170118	0.9693427203040657	0.16781234586073018	0.025102171727212994	0.0066736198909886435	0.0024610200606363583
-0.02866601717798209	0.0026117894876260166	0.0072012235259071135	0.02782404220876756	0.19155009079548016	0.9465068994592893	0.9698180962220917	0.16776569137468345	0.02506596674163154	0.006661519140292179	0.0024561570581469027
-0.0285660171779821	0.0026057141979368703	0.007184974707015149	0.027767443239237497	0.1913493381373788	0.946646011140931	0.9702869422262014	0.1677209917592516	0.025030051223941426	0.006649488033184931	0.0024513174089088093
-0.028466017177982084	0.002599629723693189	0.007168681050298412	0.02771053210282251	0.1911450773690715	0.9467898225000306	0.9707492394656219	0.1676782409303732	0.02499442616014165	0.006637527164107352	0.0024465014089835833
-0.028366017177982095	0.002593536914726482	0.007152344979112417	0.02765331784316436	0.1909373277463706	0.9469383195565783	0.9712049713134864	0.16763743259450115	0.024959092476979045	0.006625637107346123	0.0024417093461752406
-0.028266017177982106	0.002587436614909928	0.0071359689076290886	0.027595809535479035	0.19072610969249784	0.9470914866178783	0.971654123366445	0.16759856024983433	0.024924051042644144	0.006613818417242275	0.002436941500102132
-0.02816601717798209	0.0025813296619327224	0.007119555240035101	0.027538016282596035	0.19051144478946141	0.9472493062844131	0.972096683443231	0.16756161718749615	0.02488930266745947	0.006602071628399064	0.0024321981422695677
-0.0280660171779821	0.002575216887081816	0.007103106369748158	0.027479947211029185	0.19029335576871115	0.9474117594561098	0.9725326415821691	0.16752659649266022	0.024854848104559908	0.006590397255890037	0.0024274795361430793
-0.02796601717798211	0.0025690991150305828	0.0070866246786517924	0.027421611467081525	0.19007186650107086	0.9475788253390496	0.9729619900376462	0.16749349104562292	0.024820688050563	0.0065787957954665625	0.002422785937222301
-0.027866017177982094	0.0025629771636349005	0.007070112536348397	0.027363018212986354	0.18984700198596485	0.9477504814526372	0.9733847232755051	0.16746229352282402	0.024786823146232016	0.006567267723765192	0.002418117593115403
-0.027766017177982105	0.00255685184373617	0.007053572299431303	0.027304176623087158	0.18961878833994175	0.9479267036371377	0.9738008379674029	0.1674329963978164	0.024753253977128572	0.006555813498514224	0.0024134747436139257
-0.02766601717798209	0.0025507239589716083	0.007037006310775605	0.02724509588005977	0.18938725278451374	0.9481074660617645	0.9742103329841174	0.16740559194218488	0.02471998107425694	0.0065444335587398865	0.0024088576207680623
-0.0275660171779821	0.0025445943055916126	0.007020416898847986	0.02718578517117882	0.1891524236333204	0.9482927412331207	0.9746132093877954	0.16738007222641538	0.024687004914698097	0.00653312832497129	0.0024042664489621417
-0.02746601717798211	0.0025384636722842933	0.00700380637703591	0.02712625368462914	0.1889143302786269	0.9484825000041569	0.9750094704231843	0.16735642912071352	0.024654325922234828	0.0065218981994448364	0.00239970144499049
-0.027366017177982094	0.0025323328400069997	0.0069871770429958974	0.02706651060586798	0.18867300317717337	0.9486767115835681	0.9753991215077974	0.1673346542957785	0.02462194446796644	0.006510743566307267	0.002395162818133415
-0.027266017177982105	0.0025262025818248036	0.006970531178021598	0.027006565114035683	0.18842847383539102	0.9488753435456524	0.9757821702210593	0.16731473922352355	0.02458986087091391	0.006499664791817645	0.0023906507702331947
-0.027166017177982088	0.002520073662756112	0.006953871046430578	0.02694642637842082	0.1881807747939938	0.9490783618406544	0.976158626292425	0.16729667517775315	0.024558075398614126	0.00648866222454795	0.0023861654957703497
-0.0270660171779821	0.0025139468396250565	0.006937198894971603	0.026886103554979394	0.1879299396119722	0.9492857308055839	0.9765285015884888	0.16728045323479498	0.024526588267705516	0.0064777361955824	0.002381707181939685
-0.02696601717798211	0.002507822860920786	0.006920516952250518	0.026825605782910288	0.18767600284998853	0.9494974131754993	0.9768918100990613	0.16726606427408053	0.024495399644501294	0.00646688701871502	0.00237727600872639
-0.026866017177982093	0.0025017024666635617	0.0069038274281761226	0.026764942181289757	0.18741900005320744	0.9497133700953007	0.9772485679222535	0.16725349897868655	0.024464509645553384	0.006456114990645738	0.0023728721489819833
-0.026766017177982104	0.0024955863882774863	0.006887132513425602	0.026704121845765143	0.18715896773357107	0.9499335611320071	0.9775987932485721	0.16724274783582904	0.024433918338205733	0.0064454203911747535	0.0023684957685000435
-0.026666017177982088	0.0024894753484700004	0.006870434378928892	0.02664315384531081	0.18689594335153478	0.9501579442875365	0.9779425063440272	0.1672338011373148	0.024403625741136338	0.0064348034833950464	0.0023641470260917894
-0.0265660171779821	0.002483370061117885	0.0068537351753731246	0.02658204721904569	0.18662996529728626	0.9503864760119893	0.9782797295322588	0.16722664897995035	0.024373631824888966	0.006424264513882879	0.0023598260736613225
-0.02646601717798211	0.0024772712311596358	0.006837037032725957	0.026520810973116715	0.18636107287146894	0.9506191112174363	0.9786104871757163	0.16722128126590663	0.02434393651239375	0.006413803712886453	0.0023555330562805197
-0.026366017177982093	0.002471179554494399	0.006820342059777902	0.02645945407764675	0.1860893062654184	0.9508558032922257	0.9789348056558678	0.1672176877030458	0.024314539679476863	0.0064034212945124945	0.0023512681122636026
-0.026266017177982104	0.0024650957178871304	0.006803652343704421	0.026397985463748972	0.18581470654094806	0.951096504115831	0.9792527133525075	0.16721585780520515	0.024285441155359227	0.006393117456910506	0.002347031373241257
-0.026166017177982087	0.002459020398879872	0.00678696994964635	0.026336414020609888	0.18553731560968614	0.9513411640742023	0.9795642406220867	0.16721578089244094	0.024256640723144155	0.0063828923824549	0.0023428229642342606
-0.026066017177982098	0.002452954265709264	0.006770296920309545	0.026274748592639986	0.18525717621200427	0.9515897320756538	0.9798694197751927	0.16721744609123376	0.02422813812029379	0.006372746237924934	0.0023386430037266592
-0.02596601717798211	0.00244689797722991	0.006753635275582807	0.026212997976694713	0.1849743318955383	0.9518421555673018	0.980168285053085	0.16722084233465612	0.02419993303909414	0.006362679174681966	0.0023344916037383034
-0.025866017177982092	0.0024408521828437374	0.006736987012174595	0.026151170919364794	0.184688826993339	0.9520983805520488	0.9804608726033857	0.1672259583625019	0.024172025127109656	0.006352691328844667	0.002330368869896898
-0.025766017177982103	0.0024348175224350992	0.0067203541032678565	0.026089276114338287	0.18440070660166655	0.9523583516060844	0.98074722045488	0.16723278272137523	0.024144413987625395	0.006342782821461321	0.0023262749015093087
-0.025666017177982087	0.002428794626311497	0.006703738498193108	0.026027322199833784	0.1841100165574522	0.9526220118970048	0.9810273684914936	0.1672413037647518	0.024117099180079222	0.006332953758679987	0.0023222097916322944
-0.025566017177982098	0.0024227841151499667	0.006687142122118878	0.025965317756105572	0.1838168034154483	0.9528893032024215	0.9813013584254228	0.16725150965299537	0.024090080220481647	0.006323204231915744	0.002318173627142521
-0.02546601717798211	0.0024167865999486964	0.006670566875760346	0.025903271303020944	0.18352111442508567	0.9531601659291733	0.9815692337694507	0.16726338835334395	0.02406335658182478	0.006313534318015221	0.002314166488805756
-0.025366017177982092	0.0024108026819841537	0.006654014635105015	0.025841191297710862	0.1832229975070743	0.9534345391331225	0.9818310398084797	0.16727692763986293	0.02403692769448021	0.006303944079418801	0.002310188451345448
-0.025266017177982103	0.0024048329527733762	0.006637487251155627	0.025779086132292618	0.18292250122975023	0.9537123605394794	0.9820868235702875	0.1672921150933624	0.024010792946585476	0.006294433564319839	0.002306239583510336
-0.025166017177982086	0.002398877994041131	0.006620986549689706	0.02571696413166604	0.1826196747852017	0.9539935665637548	0.9823366337955042	0.16730893810128347	0.023984951684418495	0.006285002806820734	0.0023023199481414167
-0.025066017177982097	0.002392938377692323	0.0066045143310360785	0.025654833551382514	0.18231456796520235	0.9542780923332486	0.9825805209068768	0.16732738385754983	0.023959403212761975	0.006275651827086901	0.00229842960223785
-0.02496601717798211	0.002387014665788975	0.0065880723698672535	0.02559270257558787	0.18200723113695963	0.9545658717091748	0.9828185369778044	0.16734743936239443	0.02393414679525553	0.006266380631497142	0.002294568597022185
-0.02486601717798209	0.002381107410532071	0.006571662415007928	0.02553057931503681	0.18169771521871295	0.9548568373093467	0.9830507357001778	0.1673690914221495	0.023909181654737155	0.006257189212791698	0.002290736978004571
-0.024766017177982103	0.0023752171542477593	0.006555286189259343	0.02546847180518089	0.1813860716551968	0.9551509205314535	0.9832771723515268	0.16739232664900824	0.023884506973572896	0.006248077550216806	0.002286934785046001
-0.024666017177982086	0.0023693444293782524	0.006538945389238891	0.02540638800432937	0.18107235239299502	0.9554480515769554	0.9834979037615348	0.16741713146076018	0.023860121893975985	0.006239045609666734	0.0022831620524207275
-0.024566017177982097	0.002363489758476873	0.006522641685234712	0.025344335791881206	0.18075660985580616	0.9557481594755671	0.9837129882778942	0.16744349208049575	0.02383602551831439	0.006230093343822547	0.0022794188088775713
-0.024466017177982108	0.002357653654207225	0.006506376721074955	0.025282322966630362	0.1804388969196432	0.9560511721103441	0.9839224857315698	0.1674713945362833	0.02381221690940693	0.006221220692287935	0.0022757050777003334
-0.02436601717798209	0.0023518366193465905	0.0064901521140120905	0.025220357245140462	0.1801192668879869	0.9563570162433989	0.9841264574014532	0.1675008246608218	0.023788695090809442	0.006212427581722042	0.002272020876767152
-0.024266017177982102	0.00234603914679316	0.006473969454620078	0.025158446260191963	0.17979777346691525	0.9566656175421794	0.9843249659784455	0.16753176809106335	0.02376545904708847	0.006203713925969049	0.0022683662186088276
-0.024166017177982085	0.002340261719576905	0.006457830306706684	0.02509659755929862	0.17947447074023185	0.9569769006063963	0.9845180755290025	0.16756421026781232	0.023742507724084948	0.00619507962618482	0.0022647411104660554
-0.024066017177982096	0.002334504810874435	0.006441736207238014	0.025034818603293946	0.1791494131446129	0.9572907889955563	0.9847058514581525	0.16759813643530058	0.0237198400291666	0.006186524570960467	0.0022611455543457
-0.023966017177982107	0.002328768884027082	0.006425688666276866	0.024973116764986245	0.17882265544479028	0.9576072052570949	0.9848883604719965	0.16763353164073744	0.02369745483146954	0.006178048636442667	0.002257579547075894
-0.02386601717798209	0.002323054392562599	0.00640968916693337	0.024911499327881857	0.17849425270879846	0.9579260709551246	0.985065670539757	0.16767038073383508	0.023675350962129044	0.006169651686450861	0.0022540430803600726
-0.0237660171779821	0.0023173617802199173	0.0063937391653280575	0.024849973484975557	0.17816426028329146	0.9582473066998002	0.9852378508553206	0.16770866836631182	0.023653527214499218	0.0061613335725913465	0.002250536140829877
-0.023666017177982085	0.0023116914809773073	0.006377840090567216	0.024788546337608314	0.17783273376897152	0.9585708321773211	0.9854049717984164	0.1677483789913767	0.023631982344362954	0.0061530941343683815	0.0022470587100970074
-0.023566017177982096	0.0023060439190833756	0.006361993344729383	0.024727224894388306	0.17749972899611838	0.9588965661804706	0.985567104895306	0.1677894968631846	0.023610715070129917	0.006144933199291723	0.002243610764803839
-0.023466017177982107	0.0023004195090909766	0.006346200302863556	0.02466601607017945	0.17716530200026737	0.9592244266398638	0.9857243227791415	0.1678320060362786	0.023589724073025068	0.006136850582981387	0.0022401922766730137
-0.02336601717798209	0.002294818655894035	0.006330462312998049	0.024604926685151345	0.17682950899803515	0.9595543306557232	0.985876699149933	0.1678758903650071	0.023569007997266217	0.0061288460892689935	0.0022368032125557363
-0.0232660171779821	0.002289241754766773	0.006314780696160219	0.024543963463892805	0.1764924063631189	0.9598861945303205	0.9860243087341906	0.16792113350292465	0.02354856545023133	0.006120919510296203	0.0022334435344791045
-0.023166017177982084	0.0022836891914057205	0.0062991567464059164	0.024483133034585707	0.1761540506024774	0.9602199338009655	0.9861672272442226	0.16796771890216863	0.023528395002615374	0.006113070626609567	0.002230113199692022
-0.023066017177982095	0.002278161341973949	0.006283591730859344	0.024422441928241313	0.17581449833272844	0.9605554632736405	0.986305531337166	0.1680156298128243	0.023508495188577304	0.006105299207252634	0.0022268121607102007
-0.022966017177982107	0.002272658573147629	0.006268086889762188	0.024361896577993453	0.17547380625675524	0.9608926970572075	0.986439298573724	0.16806484928226548	0.02348886450587606	0.0060976050098546335	0.0022235403653597767
-0.02286601717798209	0.0022671812421648048	0.0062526434365315344	0.02430150331845165	0.17513203114055823	0.9612315485982217	0.9865686073766781	0.16811536015448467	0.023469501415997983	0.006089987780716062	0.0022202977568198416
-0.0227660171779821	0.002261729696876204	0.006237262557827307	0.024241268385109538	0.1747892297903517	0.9615719307163028	0.986693536989145	0.16816714506939848	0.023450404344272483	0.006082447254891128	0.002217084273663755
-0.022666017177982084	0.002256304275797886	0.006221945413627535	0.02418119791380993	0.17444545902992886	0.9619137556401174	0.9868141674326564	0.1682201864621441	0.023431571679979175	0.006074983156266889	0.002213899849899253
-0.022566017177982095	0.0022509053081657955	0.0062066931373119865	0.0241212979402647	0.17410077567830903	0.9622569350439324	0.9869305794650536	0.168274466562359	0.023413001776444932	0.00606759519763966	0.0022107444150074214
-0.022466017177982106	0.002245533113992045	0.006191506835753313	0.02406157439962566	0.17375523652766955	0.9626013800847011	0.9870428545382045	0.1683299673934391	0.023394692951130558	0.006060283080787689	0.0022076178939803084
-0.02236601717798209	0.002240188004122726	0.006176387589416031	0.024002033126110316	0.17340889832159126	0.962947001439749	0.9871510747556231	0.16838667077179378	0.02337664348570907	0.00605304649654118	0.0022045202073575584
-0.0222660171779821	0.0022348702802971886	0.006161336452462041	0.02394267985267501	0.17306181773361798	0.9632937093449914	0.9872553228299501	0.16844455830607644	0.023358851626133343	0.006045885124849008	0.002201451271261631
-0.022166017177982084	0.0022295802352088325	0.00614635445286324	0.02388352021073969	0.17271405134614262	0.9636414136336928	0.9873556820403477	0.1685036113964079	0.02334131558269513	0.006038798634842324	0.0021984109974319687
-0.022066017177982095	0.002224318152566983	0.006131442592520267	0.02382455972995964	0.17236565562963488	0.9639900237757579	0.9874522361898428	0.16856381123358605	0.023324033530074586	0.006031786684895172	0.0021953992932578483
-0.021966017177982106	0.002219084307160092	0.0061166018473874685	0.023765803838042776	0.1720166869222206	0.9643394489175482	0.9875450695626059	0.16862513879828017	0.023307003607380587	0.0060248489226818434	0.0021924160618100952
-0.02186601717798209	0.0022138789649198973	0.006101833167603558	0.023707257860613968	0.1716672014096135	0.9646895979221953	0.9876342668812155	0.16868757486021785	0.02329022391818187	0.006017984985231362	0.0021894612018715526
-0.0217660171779821	0.0022087023829866605	0.006087137477627462	0.023648927021121723	0.17131725510542295	0.9650403794104384	0.9877199132639263	0.16875109997735735	0.023273692530529303	0.006011194498978856	0.0021865346079664155
-0.021666017177982083	0.0022035548097751843	0.00607251567637963	0.02359081644078765	0.1709669038318347	0.9653917018019155	0.9878020941819472	0.16881569449505007	0.023257407476969746	0.006004477079813891	0.0021836361703882275
-0.021566017177982094	0.0021984364850416785	0.006057968637387756	0.023532931138597106	0.17061620320067256	0.9657434733569437	0.9878808954167646	0.16888133854519308	0.023241366754550446	0.005997832333125842	0.002180765775226847
-0.021466017177982105	0.002193347639951159	0.006043497208937066	0.02347527603132963	0.17026520859485875	0.9660956022187639	0.9879564030175292	0.16894801204537155	0.023225568324815263	0.005991259853846119	0.0021779233043940915
-0.02136601717798209	0.002188288497145707	0.006029102214224867	0.023417855933627146	0.16991397515026382	0.9664479964562035	0.9880287032585168	0.16901569469799055	0.02321001011379235	0.005984759226487701	0.0021751086356482205
-0.0212660171779821	0.002183259270812921	0.006014784451518757	0.023360675558099463	0.16956255773796802	0.9668005641067882	0.9880978825966964	0.1690843659893995	0.023194690011973322	0.005978330025181486	0.002172321642617263
-0.02116601717798211	0.0021782601667549853	0.0060005446943184925	0.02330373951546522	0.16921101094692376	0.9671532132202593	0.9881640276294243	0.1691540051890071	0.023179605874284408	0.005971971813709783	0.002169562194821147
-0.021066017177982094	0.0021732913824580573	0.005986383691521074	0.02324705231472678	0.16885938906703768	0.9675058519024712	0.9882272250522744	0.16922459134838766	0.023164755520048964	0.005965684145537007	0.002166830157692619
-0.020966017177982105	0.0021683531071617548	0.005972302167588786	0.023190618363378233	0.16850774607267083	0.9678583883596874	0.9882875616170259	0.1692961033003807	0.02315013673294279	0.005959466563837429	0.0021641253925970194
-0.020866017177982088	0.002163445521928949	0.005958300822720009	0.023134441967644394	0.16815613560655096	0.9682107309431971	0.9883451240898448	0.16936851965818162	0.023135747260940545	0.005953318601519828	0.0021614477568508736
-0.0207660171779821	0.0021585687997156054	0.005944380333022322	0.023078527332750082	0.16780461096412425	0.9685627881943234	0.9883999992096487	0.169441818814428	0.023121584816255376	0.005947239781249968	0.0021587971037393345
-0.02066601717798211	0.0021537231054405957	0.005930541350687746	0.023022878563218236	0.16745322507831703	0.9689144688896739	0.9884522736466904	0.16951597894027426	0.023107647075269806	0.005941229615469412	0.002156173282532463
-0.020566017177982093	0.0021489085960554257	0.0059167845041701375	0.022967499663194564	0.167102030504739	0.9692656820867674	0.9885020339613958	0.16959097798446682	0.023093931678460456	0.005935287606412263	0.002153576138500366
-0.020466017177982104	0.0021441254206138976	0.005903110398363672	0.022912394536799625	0.1667510794073084	0.9696163371698612	0.9885493665634273	0.16966679367240617	0.02308043623031399	0.0059294132461188845	0.0021510055129271527
-0.020366017177982088	0.0021393737203414536	0.005889519614783216	0.022857566988504115	0.16640042354431164	0.9699663438960779	0.988594357671033	0.16974340350520895	0.023067158299236817	0.005923606016446832	0.0021484612431238144
-0.0202660171779821	0.00213465362870435	0.005876012711745567	0.022803020723528574	0.16605011425489152	0.9703156124417446	0.9886370932706943	0.1698207847587623	0.02305409541745706	0.005917865389079215	0.002145943162439967
-0.02016601717798211	0.002129965271478375	0.005862590224551411	0.02274875934826421	0.16570020244596395	0.9706640534489157	0.9886776590770329	0.169898914482771	0.023041245080919766	0.00591219082553036	0.002143451100274387
-0.020066017177982093	0.002125308766817176	0.005849252665668377	0.02269478637071573	0.16535073857956947	0.971011578072104	0.9887161404931113	0.1699777694998057	0.023028604749175237	0.005906581777148863	0.0021409848820845945
-0.019966017177982104	0.0021206842253201413	0.005836000524913908	0.022641105200962828	0.16500177266064936	0.9713580980251606	0.9887526225709905	0.17005732640434118	0.023016171845260724	0.005901037685118028	0.0021385443293952043
-0.019866017177982087	0.0021160917500996942	0.0058228342696386715	0.022587719151639776	0.1646533542252482	0.9717035256282424	0.9887871899727013	0.1701375615617921	0.023003943755575122	0.005895557980453662	0.0021361292598052204
-0.019766017177982098	0.0021115314368480216	0.005809754344910072	0.022534631438433005	0.16430553232914227	0.9720477738549356	0.9888199269315517	0.17021845110754769	0.02299191782974765	0.005890142083999549	0.0021337394869942994
-0.01966601717798211	0.002107003373903061	0.005796761173694871	0.022481845180593374	0.16395835553688906	0.9723907563794026	0.9888509172138215	0.17029997094599844	0.02298009138050009	0.0058847894064200995	0.0021313748207278612
-0.019566017177982092	0.00210250764231387	0.0057838551570420366	0.02242936340146398	0.1636118719112921	0.9727323876235926	0.9888802440808668	0.17038209674956353	0.02296846168350258	0.005879499348190851	0.0021290350668611863
-0.019466017177982103	0.002098044315905181	0.00577103667426439	0.022377189029020507	0.16326612900328996	0.973072582804476	0.9889079902516182	0.1704648039577112	0.022957025977223582	0.00587427129958637	0.0021267200273424863
-0.019366017177982087	0.002093613461341019	0.005758306083119816	0.02232532489642477	0.16292117384224516	0.9734112579812337	0.9889342378655234	0.17054806777598128	0.022945781462774362	0.0058691046406656525	0.0021244295002148536
-0.019266017177982098	0.0020892151381877236	0.005745663719990929	0.02227377374258868	0.16257705292664731	0.9737483301024192	0.9889590684459085	0.1706318631749993	0.022934725303746583	0.005863998741255419	0.002122163279617242
-0.01916601717798211	0.0020848493989756643	0.005733109900063762	0.02222253821274805	0.16223381221521752	0.9740837170530353	0.9889825628638126	0.17071616488949404	0.02292385462604554	0.0058589529609308555	0.002119921155784426
-0.019066017177982092	0.002080516289260336	0.005720644917505144	0.022171620859045865	0.16189149711840684	0.9744173377015117	0.9890048013022803	0.1708009474173084	0.02291316651771706	0.005853966648994206	0.002117702915045927
-0.018966017177982103	0.002076215847682189	0.005708269045637958	0.02212102414112315	0.16155015249029148	0.9747491119465165	0.9890258632211244	0.17088618501841182	0.02290265802876965	0.005849039144450933	0.002115508339823974
-0.018866017177982086	0.002071948106025491	0.005695982537115184	0.022070750426715795	0.16120982262084943	0.9750789607636224	0.9890458273221943	0.17097185171390816	0.022892326170990886	0.005844169775983865	0.002113337208630444
-0.018766017177982097	0.0020677130892761716	0.005683785624091563	0.02202080199225817	0.16087055122862123	0.9754068062517401	0.9890647715151455	0.17105792128504527	0.02288216791775955	0.00583935786192505	0.0021111892960629128
-0.018666017177982108	0.0020635108156782608	0.005671678518393263	0.0219711810234904	0.16053238145374077	0.9757325716793125	0.9890827728837067	0.1711443672722195	0.022872180203851955	0.005834602710225395	0.002109064372799603
-0.01856601717798209	0.0020593412967894326	0.005659661411685397	0.021921889616069473	0.16019535585133862	0.9760561815302627	0.9890999076525021	0.17123116297398416	0.022862359925244845	0.005829903618422434	0.00210696220559356
-0.018466017177982103	0.0020552045375351264	0.005647734475636704	0.021872929776183	0.15985951638529888	0.9763775615495607	0.9891162511543785	0.17131828144605016	0.022852703938911915	0.005825259873605705	0.00210488255726576
-0.018366017177982086	0.0020511005362614937	0.005635897862082295	0.02182430342116524	0.1595249044223788	0.9766966387885353	0.9891318777983289	0.17140569550029602	0.022843209062618136	0.005820670752380442	0.0021028251866973937
-0.018266017177982097	0.002047029284787065	0.0056241517031829875	0.021776012380112387	0.15919156072666357	0.9770133416497259	0.9891468610379178	0.17149337770376707	0.022833872074707887	0.005816135520829065	0.0021007898488211987
-0.018166017177982108	0.0020429907684529685	0.005612496111582202	0.0217280583944983	0.15885952545436807	0.9773275999313399	0.9891612733403181	0.17158130037768046	0.022824689713890085	0.005811653434470717	0.0020987762946118693
-0.01806601717798209	0.0020389849661719655	0.005600931180559706	0.02168044311878988	0.1585288381489658	0.9776393448712815	0.9891751861559209	0.1716694355964313	0.022815658679019253	0.005807223738219099	0.0020967842710757204
-0.017966017177982102	0.002035011850475942	0.0055894569841822336	0.021633168121058838	0.158199537736641	0.9779485091906475	0.9891886698885203	0.17175775518659397	0.022806775628872615	0.005802845666338241	0.0020948135212393343
-0.017866017177982085	0.0020310713875620404	0.0055780735774509415	0.021586234883591734	0.15787166252205576	0.9782550271367162	0.989201793866116	0.17184623072592756	0.022798037181923702	0.005798518442396556	0.002092863784137477
-0.017766017177982096	0.002027163537337399	0.005566780996445514	0.021539644803495864	0.15754525018442356	0.9785588345253687	0.9892146263123162	0.17193483354238373	0.022789439916112667	0.005794241279219218	0.002090934794800148
-0.017666017177982107	0.0020232882534622853	0.005555579258464367	0.021493399193299813	0.15722033777387762	0.9788598687828989	0.9892272343183613	0.17202353471310952	0.022780980368613073	0.005790013378838591	0.002089026284238757
-0.01756601717798209	0.0020194454833918616	0.0055444683621620255	0.021447499281550125	0.15689696170813458	0.9791580689871899	0.9892396838157671	0.17211230506345732	0.02277265503559607	0.005785833932443123	0.002087137979431654
-0.0174660171779821	0.002015635168416378	0.005533448287682097	0.02140194621340064	0.15657515776943207	0.9794533759082052	0.9892520395496285	0.1722011151659951	0.02276446037199114	0.005781702120324787	0.0020852696033087153
-0.017366017177982085	0.002011857243699808	0.0055225189967866494	0.02135674105119449	0.15625496110174336	0.9797457320477629	0.9892643650525352	0.17228993533951453	0.022756392791244456	0.005777617111824478	0.0020834208747352485
-0.017266017177982096	0.002008111638316896	0.005511680432981992	0.021311884775040122	0.15593640620824797	0.9800350816785647	0.9892767226191636	0.17237873564804693	0.022748448665074687	0.005773578065276381	0.0020815915084951525
-0.017166017177982107	0.002004398275288734	0.00550093252164005	0.021267378283377197	0.1556195269490655	0.9803213708824168	0.9892891732815309	0.1724674858998782	0.02274062432322645	0.005769584127950552	0.002079781215273327
-0.01706601717798209	0.002000717071616536	0.00549027517011583	0.02122322239353362	0.15530435653922028	0.9806045475876206	0.9893017767848905	0.17255615564656535	0.022732916053221034	0.0057656344359940555	0.0020779897016373343
-0.0169660171779821	0.001997067938314018	0.0054797082678606605	0.021179417842274072	0.15499092754685698	0.9808845616055224	0.98931459156435	0.17264471418196145	0.022725320100106437	0.005761728114370957	0.002076216670018486
-0.016866017177982084	0.001993450780438022	0.005469231686531356	0.021135965286335996	0.15467927189166836	0.9811613646661171	0.9893276747221368	0.1727331305412383	0.022717832666204203	0.005757864276800774	0.0020744618186920947
-0.016766017177982095	0.0019898654971174288	0.005458845280094826	0.02109286530295642	0.1543694208435464	0.981434910452724	0.9893410820055593	0.17282137349991344	0.022710449910855253	0.005754042025695639	0.002072724841757146
-0.016666017177982106	0.001986311981580491	0.005448548884928219	0.021050118390385255	0.15406140502143992	0.9817051546356923	0.9893548677856946	0.17290941157288706	0.022703167950164537	0.005750260452096369	0.002071005429115411
-0.01656601717798209	0.0019827901211805507	0.005438342319915154	0.021007724968388177	0.15375525439240884	0.9819720549050834	0.9893690850367528	0.1729972130134778	0.02269598285674417	0.005746518635607326	0.0020693032664497483
-0.0164660171779821	0.0019792997974198705	0.005428225386536424	0.02096568537873411	0.1534509982708652	0.9822355710022591	0.9893837853161673	0.17308474581246408	0.022688890659455587	0.0057428156443299965	0.002067618035201968
-0.016366017177982084	0.001975840885971924	0.005418197868957136	0.020923999885671802	0.15314866531799756	0.9824956647504525	0.9893990187454114	0.17317197769713574	0.02268188734315083	0.00573915053479577	0.0020659494125500628
-0.016266017177982095	0.0019724132567019536	0.005408259534108422	0.020882668676390388	0.15284828354135932	0.9827523000841359	0.9894148339915241	0.17325887613034552	0.022674968848413503	0.0057355223518974745	0.002064297071384858
-0.016166017177982106	0.0019690167736857497	0.005398410131764974	0.02084169186146574	0.15254988029462085	0.9830054430772659	0.9894312782493915	0.17334540830957415	0.022668131071299252	0.005731930128820178	0.002062660680286138
-0.01606601717798209	0.0019656512952267013	0.005388649394617152	0.020801069475292852	0.15225348227747157	0.9832550619703057	0.9894483972247555	0.17343154116599557	0.022661369863075494	0.005728372886970852	0.002061039903498254
-0.0159660171779821	0.0019623166738711763	0.0053789770383390455	0.02076080147650056	0.15195911553565833	0.9835011271960334	0.9894662351179564	0.1735172413635566	0.02265468102996244	0.005724849635907452	0.0020594344009052224
-0.015866017177982084	0.001959012756422099	0.005369392761651044	0.02072088774835211	0.15166680546116504	0.983743611404056	0.9894848346084595	0.17360247529806078	0.022648060332872963	0.00572135937326701	0.0020578438280053767
-0.015766017177982095	0.0019557393839508726	0.00535989624637782	0.02068132809912798	0.1513765767925044	0.9839824894840417	0.9895042368401181	0.17368720909626703	0.02264150348715417	0.005717901084693288	0.0020562678358855453
-0.015666017177982106	0.0019524963918073608	0.005350487157501156	0.02064212226249167	0.1510884536151291	0.9842177385875789	0.9895244814071943	0.17377140861499016	0.02263500616232869	0.005714473743763418	0.002054706071194761
-0.015566017177982089	0.001949283609628357	0.005341165143207993	0.02060326989783914	0.15080245936194545	0.9844493381487136	0.989545606341184	0.17385503944022257	0.02262856398183801	0.005711076311914348	0.0020531581761176524
-0.0154660171779821	0.001946100861344144	0.005331929834933206	0.02056477059062851	0.1505186168139192	0.9846772699030308	0.9895676480983688	0.17393806688625932	0.022622172522785818	0.005707707738368453	0.002051623788347376
-0.015366017177982083	0.0019429479651833104	0.005322780847397663	0.020526623852693732	0.1502369481007699	0.984901517905341	0.9895906415481943	0.17402045599484295	0.02261582731568392	0.005704366960058896	0.002050102541058174
-0.015266017177982094	0.0019398247336758596	0.005313717778640784	0.020488829122537126	0.14995747470173915	0.9851220685458568	0.9896146199624039	0.17410217153431629	0.02260952384419875	0.005701052901554559	0.0020485940628777156
-0.015166017177982105	0.001936730973654541	0.005304740210048148	0.02045138576560522	0.14968021744642854	0.9853389105649338	0.9896396150049925	0.17418317799879757	0.022603257544901112	0.00569776447498464	0.0020470979778589517
-0.015066017177982088	0.0019336664862544142	0.005295847706374326	0.020414293074543795	0.14940519651569287	0.9855520350662158	0.989665656722932	0.17426343960736415	0.022597023807016996	0.005694500579963005	0.0020456139054518497
-0.0149660171779821	0.0019306310669106952	0.005287039815759963	0.020377550269433515	0.1491324314425866	0.9857614355282744	0.9896927735377136	0.17434292030325987	0.02259081797218141	0.005691260103512334	0.002044141460474752
-0.01486601717798211	0.0019276245053548512	0.005278316069744093	0.020341156498005303	0.14886194111334503	0.9859671078146375	0.9897209922376944	0.17442158375311706	0.02258463533419485	0.005688041919988376	0.0020426802530855714
-0.014766017177982094	0.0019246465856088666	0.005269675983271078	0.02030511083583659	0.14859374376840698	0.9861690501822203	0.9897503379712647	0.17449939334620324	0.02257847113878321	0.005684844891003869	0.0020412298887527436
-0.014666017177982105	0.0019216970859779387	0.005261119054692642	0.020269412286524787	0.14832785700344908	0.9863672632881176	0.9897808342408148	0.17457631219368439	0.022572320583359968	0.005681667865352738	0.00203978996822603
-0.014566017177982088	0.001918775779041273	0.005252644765764336	0.02023405978184213	0.14806429777044486	0.9865617501947217	0.9898125028975436	0.17465230312791477	0.022566178816793205	0.005678509678934393	0.002038360087507116
-0.014466017177982099	0.001915882431641236	0.005244252581636916	0.02019905218186739	0.1478030823787253	0.9867525163731663	0.9898453641370835	0.17472732870175212	0.022560040939175727	0.00567536915467823	0.0020369398378201793
-0.01436601717798211	0.0019130168048708165	0.005235941950842804	0.0201643882750975	0.1475442264960375	0.9869395697050627	0.9898794364959537	0.1748013511878966	0.022553902001599804	0.00567224510246829	0.002035528805582284
-0.014266017177982093	0.0019101786540593607	0.005227712305276909	0.020130066778537292	0.1472877451495953	0.9871229204824896	0.9899147368488705	0.17487433257826246	0.022547757005936146	0.005669136319068573	0.0020341265723737654
-0.014166017177982104	0.0019073677287565229	0.005219563060172649	0.020096086337766175	0.14703365272711033	0.9873025814062274	0.9899512804068497	0.17494623458337358	0.022541600904617723	0.0056660415880485804	0.0020327327149085492
-0.014066017177982088	0.0019045837727146493	0.005211493614072335	0.020062445526984798	0.14678196297779594	0.9874785675822331	0.9899890807162197	0.17501701863179955	0.022535428600429303	0.0056629596797095234	0.002031346805004497
-0.013966017177982099	0.0019018265238694774	0.005203503348792924	0.020029142849037253	0.14653268901333782	0.9876508965163098	0.9900281496584142	0.17508664586961892	0.02252923494630152	0.00565988935101111	0.0020299684095537707
-0.01386601717798211	0.0018990957143190871	0.005195591629386005	0.019996176735412832	0.1462858433088241	0.9878195881069619	0.9900684974506755	0.17515507715992545	0.022523014745111845	0.005656829345499182	0.0020285970904933125
-0.013766017177982093	0.0018963910703012335	0.005187757804093285	0.01996354554622322	0.14604143770362168	0.9879846646364274	0.9901101326475628	0.1752222730823689	0.022516762749491014	0.005653778393233961	0.002027232404775317
-0.013666017177982104	0.0018937123121691571	0.0051800012042962145	0.019931247570158572	0.14579948340220092	0.9881461507598418	0.9901530621433439	0.17528819393273887	0.02251047366163618	0.005650735210719485	0.002025873904337954
-0.013566017177982087	0.0018910591543656041	0.005172321144461123	0.01989928102441953	0.1455599909748889	0.9883040734925687	0.9901972911752543	0.1753527997225945	0.022504142133131386	0.005647698500833833	0.002024521136076216
-0.013466017177982098	0.001888431305395362	0.0051647169220789945	0.01986764405462705	0.14532297035855674	0.9884584621956408	0.990242823327599	0.17541605017894027	0.022497762764774908	0.0056446669527606425	0.002023173641812951
-0.013366017177982109	0.0018858284677961694	0.00515718781760015	0.01983633473470813	0.1450884308572218	0.9886093485592888	0.9902896605367288	0.17547790474394886	0.022491330106414388	0.0056416392419217035	0.002021830958270166
-0.013266017177982092	0.00188325033810809	0.005149733094363765	0.0198053510667591	0.14485638114256888	0.9887567665846034	0.9903378030968932	0.17553832257474225	0.022484838656790327	0.005638614029910956	0.00202049261704062
-0.013166017177982103	0.0018806966068412821	0.00514235199852305	0.019774690980885235	0.14462682925437395	0.9889007525632708	0.990387249666952	0.175597262543224	0.022478282863388058	0.0056355899644299845	0.0020191581445597098
-0.013066017177982087	0.001878166958442312	0.005135043758964396	0.019744352335017205	0.1443997826008265	0.9890413450553642	0.9904379972779639	0.1756546832359739	0.022471657122298268	0.005632565679224871	0.0020178270620777434
-0.012966017177982098	0.00187566107125895	0.005127807587222625	0.019714332914703408	0.1441752479587518	0.9891785848652385	0.9904900413416591	0.17571054295420394	0.02246495577808766	0.005629539794025009	0.0020164988856326014
-0.012866017177982109	0.0018731786175034118	0.005120642677390703	0.01968463043287934	0.14395323147370664	0.9893125150154437	0.990543375659749	0.175764799713778	0.022458173123678538	0.0056265109144832265	0.002015173126022831
-0.012766017177982092	0.0018707192632142398	0.005113548206024945	0.01965524252961388	0.14373373865996947	0.9894431807187332	0.9905979924341763	0.17581741124530922	0.022451303400239625	0.005623477632118382	0.0020138492887812652
-0.012666017177982103	0.0018682826682167486	0.005106523332045249	0.01962616677183062	0.14351677440039176	0.9895706293480887	0.990653882278178	0.1758683349943222	0.022444340797087257	0.0056204385242594615	0.002012526874149125
-0.012566017177982086	0.001865868486081982	0.005099567196630486	0.019597400653006886	0.14330234294611777	0.9896949104047872	0.9907110342282466	0.17591752812149739	0.022437279451597385	0.0056173921539921495	0.0020112053770507264
-0.012466017177982097	0.0018634763640843573	0.005092678923109868	0.019568941592848853	0.14309044791617426	0.9898160754845324	0.9907694357569923	0.1759649475029994	0.022430113449130446	0.005614337070107506	0.0020098842870687997
-0.012366017177982108	0.001861105943157965	0.005085857616848706	0.01954078693694284	0.14288109229690152	0.9899341782415937	0.9908290727868376	0.17601054973088623	0.022422836822967477	0.005611271807053048	0.0020085630884204746
-0.012266017177982091	0.001858756857851531	0.005079102365130312	0.0195129339563835	0.14267427844124123	0.9900492743509967	0.9908899297046223	0.17605429111361645	0.022415443554259833	0.0056081948848865255	0.0020072412599340234
-0.012166017177982102	0.0018564287362821173	0.005072412237033304	0.01948537984737851	0.14247000806786478	0.9901614214687304	0.990951989377046	0.1760961276766448	0.022407927571991525	0.005605104809232132	0.0020059182750262576
-0.012066017177982086	0.0018541212000875058	0.0050657862833042785	0.01945812173082957	0.14226828226013843	0.9902706791900125	0.9910152331670135	0.17613601516312408	0.022400282752956437	0.0056020000712397365	0.0020045936016809093
-0.011966017177982097	0.0018518338643774117	0.005059223536226296	0.01943115665189049	0.14206910146491702	0.990377109005562	0.991079640950828	0.17617390903470956	0.022392502921749453	0.005598879147546944	0.0020032667024277315
-0.011866017177982108	0.0018495663376835681	0.0050527230094830075	0.019404481579502014	0.14187246549116866	0.9904807742559354	0.9911451911362525	0.17620976447247533	0.022384581850772658	0.005595740500244437	0.0020019370343226394
-0.011766017177982091	0.001847318221908511	0.00504628369801867	0.019378093405903685	0.14167837350841447	0.9905817400838781	0.9912118606814223	0.17624353637794637	0.022376513260257667	0.005592582576844272	0.002000604048928714
-0.011666017177982102	0.001845089112273428	0.005039904577893983	0.0193519889461225	0.14148682404498583	0.9906800733847378	0.9912796251146343	0.17627517937425205	0.022368290818304146	0.005589403810252042	0.0019992671922983776
-0.011566017177982085	0.0018428785972648047	0.005033584606138128	0.019326164937438932	0.14129781498609473	0.9907758427549272	0.9913484585549676	0.1763046478074107	0.022359908140935497	0.005586202618742251	0.001997925904956558
-0.011466017177982096	0.0018406862585800996	0.00502732272059643	0.019300618038830777	0.14111134357169924	0.9908691184384262	0.9914183337337485	0.17633189574774086	0.022351358792171854	0.005582977405937657	0.001996579621885058
-0.011366017177982107	0.0018385116710724558	0.005021117839774635	0.01927534483039326	0.14092740639417936	0.9909599722713626	0.9914892220168621	0.17635687699141944	0.022342636284122096	0.005579726560792371	0.001995227772508098
-0.01126601717798209	0.001836354402694448	0.005014968862679485	0.01925034181273896	0.1407459993958034	0.9910484776246647	0.9915610934279053	0.17637954506218423	0.02233373407709465	0.005576448457579402	0.001993869780679264
-0.011166017177982102	0.0018342140144408752	0.005008874668655169	0.019225605406373875	0.1405671178659828	0.9911347093447617	0.9916339166721252	0.17639985321318477	0.022324645579727877	0.005573141455882034	0.0019925050646695847
-0.011066017177982085	0.0018320900602908482	0.005002834117216866	0.01920113195105249	0.14039075643831728	0.9912187436924049	0.9917076591612002	0.1764177544289977	0.022315364149141623	0.0055698039005899706	0.001991133037157226
-0.010966017177982096	0.0018299820871489805	0.004996846047880629	0.01917691770511165	0.1402169090874171	0.9913006582795791	0.9917822870388352	0.17643320142780777	0.022305883091109965	0.005566434121900258	0.0019897531052185673
-0.010866017177982107	0.001827889634785823	0.004990909279990062	0.01915295884478209	0.14004556912550445	0.9913805320044966	0.9918577652071102	0.17644614666376043	0.022296195660255622	0.005563030435322616	0.00198836467032082
-0.01076601717798209	0.0018258122357776737	0.004985022612539756	0.019129251463480657	0.13987672919878966	0.9914584449847356	0.991934057353652	0.1764565423294967	0.02228629506026829	0.00555959114169036	0.001986967128316321
-0.010666017177982101	0.001823749415445763	0.004979184823996138	0.019105791571080322	0.13971038128361196	0.9915344784885024	0.9920111259795493	0.17646434035887695	0.02227617444414615	0.005556114527176262	0.0019855598694384813
-0.010566017177982084	0.0018217006917947596	0.004973394672114753	0.019082575093160838	0.13954651668234683	0.9916087148640226	0.9920889324280308	0.1764694924298991	0.02226582691446218	0.005552598863314049	0.00198414227829953
-0.010466017177982095	0.0018196655754508597	0.004967650893755642	0.019059597870239083	0.13938512601907616	0.9916812374671082	0.9921674369138952	0.17647194996782406	0.022255245523656413	0.005549042407025519	0.001982713733890094
-0.010366017177982106	0.0018176435695994302	0.004961952204695621	0.01903685565698025	0.13922619923501423	0.9917521305868714	0.9922465985536489	0.1764716641485089	0.022244423274354417	0.0055454434006537365	0.0019812736095807405
-0.01026601717798209	0.0018156341699221417	0.004956297299438249	0.0190143441213893	0.13906972558368502	0.9918214793696402	0.9923263753963717	0.17646858590196632	0.02223335311971332	0.005541800072002186	0.001979821273125478
-0.0101660171779821	0.0018136368645339704	0.004950684851021748	0.018992058843983962	0.13891569362585446	0.9918893697410576	0.9924067244552527	0.17646266591614668	0.022222027963796243	0.005538110634380559	0.001978356086667426
-0.010066017177982084	0.0018116511339197469	0.004945113510824821	0.018969995316949893	0.13876409122420488	0.9919558883264062	0.9924876017398275	0.17645385464096341	0.022210440661976364	0.005534373286657047	0.0019768774067466135
-0.009966017177982095	0.001809676450870668	0.004939581908370288	0.018948148943277402	0.13861490553775965	0.9920211223691475	0.9925689622888377	0.1764421022925604	0.02219858402137114	0.005530586213317571	0.0019753845843100905
-0.009866017177982106	0.0018077122804206805	0.004934088651127442	0.01892651503588127	0.138468123016041	0.9920851596477339	0.9926507602037595	0.17642735885784167	0.022186450801308568	0.005526747584532316	0.0019738769647244365
-0.00976601717798209	0.0018057580797827416	0.00492863232431267	0.018905088816703698	0.13832372939296825	0.9921480883906262	0.9927329486828876	0.1764095740992546	0.022174033713825026	0.00552285555622934	0.0019723538877906275
-0.0096660171779821	0.0018038132982852216	0.0049232114906886705	0.018883865415801063	0.1381817096804962	0.9922099971896596	0.9928154800560591	0.17638869755985953	0.02216132542419813	0.005518908270176339	0.001970814687761589
-0.009566017177982084	0.0018018773773084494	0.0049178246903628445	0.01886283987041528	0.1380420481619791	0.9922709749116538	0.9928983058199055	0.17636467856867574	0.02214831855151322	0.005514903854070048	0.001969258693362338
-0.009466017177982095	0.0017999497502213617	0.004912470440584486	0.018842007124029975	0.13790472838526685	0.9923311106083564	0.9929813766736396	0.17633746624632052	0.02213500566926653	0.005510840421634063	0.0019676852278128877
-0.009366017177982106	0.0017980298423186253	0.0049071472355415495	0.018821362025412208	0.13776973315553198	0.9923904934247314	0.9930646425553662	0.1763070095109572	0.022121379306005606	0.0055067160727252555	0.001966093608854085
-0.009266017177982089	0.0017961170707579655	0.004901853546156957	0.018800899327641	0.13763704452781586	0.9924492125055586	0.9931480526788324	0.17627325708454858	0.022107431946007037	0.005502528893448902	0.001964483148776341
-0.0091660171779821	0.001794210844498171	0.004896587819884529	0.018780613687122687	0.1375066437993082	0.9925073569004514	0.9932315555706668	0.17623615749944022	0.022093156029995523	0.00549827695628316	0.0019628531544515094
-0.009066017177982083	0.0017923105642375537	0.004891348480505025	0.01876049966259383	0.1373785115013369	0.9925650154672361	0.9933150991079894	0.17619565910527327	0.02207854395590244	0.005493958320212981	0.001961202927367955
-0.008966017177982094	0.0017904156223531014	0.0048861339279227855	0.018740551714113235	0.13725262739108463	0.9926222767737389	0.9933986305564143	0.17615171007624042	0.022063588079666865	0.005489571030873771	0.0019595317636689077
-0.008866017177982105	0.0017885254028405604	0.004880942537962451	0.01872076420204293	0.137128970443027	0.9926792289980108	0.9934820966084044	0.17610425841870075	0.02204828071608097	0.005485113120705321	0.001957838954194325
-0.008766017177982088	0.0017866392812552452	0.004875772662167059	0.018701131386020156	0.13700751884007797	0.9927359598270064	0.9935654434218975	0.17605325197915123	0.02203261413967899	0.005480582609116121	0.0019561237845262184
-0.0086660171779821	0.0017847566246539854	0.004870622627596791	0.01868164742391943	0.13688824996446358	0.9927925563537277	0.9936486166592378	0.17599863845258365	0.02201658058567376	0.005475977502658678	0.0019543855350377675
-0.008566017177982083	0.0017828767915380745	0.0048654907366297	0.018662306370808023	0.1367711403883029	0.9928491049728557	0.993731561526286	0.17594036539121702	0.022000172250939903	0.005471295795215808	0.0019526234809462068
-0.008466017177982094	0.001780999131797655	0.004860375266763513	0.018643102177893504	0.1366561658639038	0.9929056912749019	0.9938142228117369	0.17587838021363322	0.02198338129504682	0.0054665354681987955	0.0019508368923696168
-0.008366017177982105	0.0017791229866572585	0.004855274470420306	0.018624028691466097	0.13654330131377973	0.9929623999388997	0.9938965449265647	0.17581263021431698	0.021966199841341943	0.005461694490757166	0.0019490250343878962
-0.008266017177982088	0.0017772476886230132	0.004850186574752884	0.018605079651835655	0.13643252082037127	0.9930193146236377	0.9939784719435425	0.17574306257361444	0.02194861997808614	0.005456770820001064	0.0019471871671078698
-0.008166017177982099	0.0017753725614313585	0.004845109781454263	0.018586248692265724	0.1363237976154898	0.9930765178575006	0.9940599476368156	0.17566962436811961	0.02193063375964269	0.005451762401236229	0.0019453225457327875
-0.00806601717798211	0.0017734969199996436	0.004840042266570329	0.018567529337904686	0.13621710406947118	0.9931340909268981	0.9941409155214661	0.17559226258150315	0.021912233207721815	0.005446667168212107	0.0019434304206363711
-0.007966017177982093	0.0017716200703784526	0.0048349821803155965	0.01854891500471505	0.13611241168004173	0.9931921137633148	0.9942213188929853	0.17551092411578545	0.021893410312681258	0.005441483043383468	0.0019415100374414811
-0.007866017177982104	0.0017697413097062327	0.004829927646893238	0.0185303989984039	0.1360096910609042	0.9932506648290383	0.9943011008666479	0.1754255558030741	0.02187415703488547	0.005436207938185973	0.0019395606371035738
-0.0077660171779820875	0.0017678599261658338	0.004824876764319135	0.01851197451335371	0.13590891193003818	0.9933098210015476	0.9943802044167199	0.1753361044177732	0.021854465306125066	0.0054308397533261955	0.0019375814559991597
-0.0076660171779820985	0.0017659751989436898	0.0048198276042507844	0.01849363463155627	0.13581004309771816	0.9933696574566185	0.9944585724154011	0.17524251668927215	0.02183432703109746	0.005425376379086331	0.0019355717260194111
-0.0075660171779821095	0.0017640863981911899	0.004814778211820769	0.01847537232155066	0.13571305245424653	0.9934302475501476	0.9945361476714905	0.17514473931512517	0.021813734088950723	0.005419815695644186	0.0019335306746689634
-0.007466017177982093	0.0017621927849890947	0.004809726605476572	0.018457180437366164	0.1356179069574121	0.9934916626987457	0.9946128729686871	0.1750427189747357	0.0217926783348925	0.00541415557340886	0.001931457525170245
-0.007366017177982104	0.0017602936113144721	0.004804670776825642	0.01843905171747366	0.1355245726196723	0.9935539722591266	0.9946886911034769	0.17493640234355096	0.02177115160186547	0.005408393873372606	0.0019293514965734106
-0.007266017177982087	0.0017583881200108373	0.004799608690487356	0.018420978783744227	0.1354330144950535	0.9936172434062784	0.9947635449224967	0.1748257361077779	0.021749145702290966	0.0054025284474791685	0.0019272118038720252
-0.007166017177982098	0.0017564755447614655	0.004794538283951537	0.01840295414041938	0.13534319666578692	0.9936815410105353	0.9948373773593763	0.1747106669796314	0.021726652429882958	0.005396557139009384	0.0019250376581247644
-0.007066017177982109	0.0017545551100660735	0.0047894574674448385	0.018384970173093033	0.13525508222866964	0.9937469275134676	0.9949101314709053	0.17459114171312154	0.02170366356153315	0.005390477782984174	0.0019228282665832118
-0.006966017177982092	0.0017526260312210411	0.004784364123804678	0.01836701914770681	0.13516863328116432	0.9938134628027365	0.99498175047253	0.17446710712039284	0.02168017085927013	0.005384288206585624	0.0019205828328259682
-0.006866017177982103	0.0017506875143035784	0.0047792561083619305	0.018349093209562472	0.13508381090723665	0.9938812040858455	0.9950521777730282	0.17433851008861853	0.021656166072293544	0.0053779862295966156	0.0019183005568993577
-0.006766017177982087	0.0017487387561596207	0.004774131248832371	0.018331184382351023	0.13500057516292938	0.993950205762909	0.9951213570083453	0.17420529759746387	0.021631640939084998	0.005371569664859429	0.001915980635464683
-0.006666017177982098	0.0017467789443961343	0.004768987345218125	0.0183132845672023	0.13491888506169294	0.9940205192984004	0.9951892320744669	0.1740674167371223	0.02160658718959801	0.005365036318753847	0.001913622261952461
-0.006566017177982109	0.0017448072573778065	0.00476382216971892	0.0182953855417561	0.13483869855945985	0.9940921930919933	0.9952557471592709	0.17392481472693722	0.021580996547528146	0.0053583839916953235	0.0019112246267237072
-0.006466017177982092	0.001742822864228245	0.00475863346665444	0.018277478959257895	0.13475997253948122	0.9941652723484568	0.9953208467732586	0.17377743893460754	0.02155486073266564	0.005351610478653676	0.001908786917238468
-0.006366017177982103	0.0017408249248361365	0.004753418952397824	0.018259556347680637	0.13468266279692578	0.9942397989466847	0.9953844757790746	0.17362523689599274	0.021528171463331205	0.005344713569692721	0.0019063083182317806
-0.006266017177982086	0.0017388125898665516	0.0047481763153216375	0.01824160910887536	0.1346067240232482	0.9943158113079501	0.9954465794197397	0.17346815633552204	0.021500920458898586	0.005337691050531554	0.0019037880118974125
-0.006166017177982097	0.0017367850007775681	0.004742903215756171	0.01822362851775295	0.1345321097903344	0.99439334426331	0.9955071033454771	0.17330614518720575	0.021473099442403446	0.005330540703127874	0.001901225178079273
-0.006066017177982108	0.0017347412898423538	0.00473759728596147	0.018205605721499884	0.1344587725344322	0.9944724289203357	0.9955659936390726	0.1731391516162652	0.021444700143241728	0.005323260306283906	0.0018986189944710833
-0.005966017177982119	0.0017326805801773952	0.004732256130113495	0.01818753173883019	0.13438666353986994	0.9945530925291176	0.9956231968396103	0.17296712404137482	0.02141571429995843	0.0053158476362752585	0.0018959686368241304
-0.005866017177982075	0.001730601985776561	0.004726877324305073	0.018169397459276336	0.13431573292258525	0.9946353583476815	0.9956786599645695	0.17279001115752995	0.02138613366312889	0.005308300467503683	0.0018932732791636115
-0.005766017177982086	0.0017285046115517796	0.004721458416562499	0.0181511936425227	0.13424592961345228	0.9947192455067851	0.9957323305300806	0.1726077619595356	0.021355949998334026	0.00530061657317378	0.001890532094013601
-0.005666017177982097	0.001726387553380292	0.004715996926878746	0.018132910917782952	0.1341772013414374	0.994804768874231	0.9957841565693075	0.17242032576612196	0.02132515508923036	0.005292793725994282	0.0018877442526308791
-0.005566017177982108	0.0017242498981588361	0.004710490347263754	0.018114539783226073	0.13410949461658062	0.9948919389186991	0.995834086648817	0.17222765224468856	0.021293740740717607	0.005284829698904687	0.0018849089252479022
-0.005466017177982119	0.0017220907238653111	0.004704936141812751	0.018096070605452718	0.1340427547128183	0.9949807615731924	0.9958820698828112	0.17202969143667854	0.02126169878220446	0.005276722265827448	0.0018820252813249573
-0.005366017177982074	0.0017199090996276763	0.004699331746793612	0.018077493619027003	0.1339769256506621	0.9950712380981503	0.9959280559451438	0.17182639378357759	0.02122902107097387	0.00526846920244624	0.0018790924898119544
-0.005266017177982085	0.0017177040858011028	0.00469367457075412	0.018058798926064355	0.13391195017973953	0.9951633649443111	0.9959719950789648	0.17161771015354568	0.021195699495650054	0.005260068287011135	0.0018761097194197832
-0.005166017177982096	0.0017154747340530187	0.004687961994649487	0.018039976495882185	0.13384776976121668	0.9952571336153687	0.9960138381039035	0.1714035918686687	0.021161725979766968	0.005251517301170534	0.0018730761389016376
-0.005066017177982107	0.0017132200874569509	0.0046821913719920175	0.018021016164713202	0.13378432455010883	0.9953525305305385	0.9960535364206299	0.17118399073283802	0.021127092485441278	0.005242814030831072	0.0018699909173444406
-0.004966017177982118	0.0017109391805949672	0.004676360029022988	0.018001907635489575	0.13372155337750521	0.9954495368870989	0.9960910420127235	0.17095885906024538	0.02109179101714932	0.005233956267045407	0.001866853224470552
-0.004866017177982074	0.0017086310396696185	0.004670465264908471	0.017982640477697213	0.1336593937327123	0.9955481285229709	0.9961263074456675	0.17072814970449346	0.02105581362561014	0.00522494180692851	0.0018636622309499897
-0.004766017177982085	0.0017062946826253134	0.004664504351959176	0.017963204127307526	0.1335977817453413	0.9956482757794696	0.9961592858628597	0.17049181608831426	0.02101915241177523	0.005215768454603087	0.001860417108723329
-0.004666017177982096	0.001703929119279534	0.004658474535876454	0.017943587886789483	0.13353665216734706	0.995749943364287	0.9961899309785212	0.17024981223388683	0.02098179953092547	0.005206434022174147	0.0018571170313355055
-0.004566017177982107	0.0017015333514645871	0.004652373036024718	0.017923780925205093	0.13347593835505034	0.9958530902148065	0.9962181970673168	0.17000209279374545	0.02094374719687604	0.005196936330733456	0.0018537611742806075
-0.004466017177982118	0.001699106373179824	0.004646197045731458	0.0179037722783955	0.13341557225115422	0.9959576693618927	0.9962440389506246	0.16974861308227585	0.02090498768629116	0.005187273211394227	0.0018503487153580364
-0.004366017177982073	0.0016966471707551005	0.004639943732616531	0.017883550849259605	0.1333554843667747	0.9960636277942236	0.9962674119792279	0.16948932910777828	0.020865513343106802	0.0051774425063561705	0.0018468788350399757
-0.004266017177982084	0.001694154723025603	0.004633610238951195	0.017863105408130405	0.13329560376351066	0.9961709063232796	0.9962882720123462	0.16922419760509053	0.02082531658306394	0.005167442070001519	0.0018433507168504836
-0.004166017177982095	0.0016916280015184901	0.004627193682048173	0.017842424593254858	0.13323585803557622	0.9962794394491559	0.9963065753928173	0.16895317606875762	0.02078438989835087	0.005157269770022051	0.001839763547756308
-0.004066017177982106	0.0016890659706520236	0.00462069115468462	0.017821496911382146	0.1331761732920217	0.9963891552272792	0.996322278918325	0.16867622278673425	0.020742725862356176	0.005146923488577706	0.001836116518569641
-0.003966017177982117	0.0016864675879471572	0.004614099725558156	0.017800310738462836	0.13311647413905778	0.996499975136179	0.996335339808445	0.16839329687459892	0.02070031713453069	0.005136401123486799	0.0018324088243628466
-0.003866017177982073	0.0016838318042523748	0.004607416439777992	0.01777885432046854	0.13305668366252527	0.9966118139464574	0.9963457156674399	0.16810435831026727	0.020657156465359337	0.0051257005894480906	0.0018286396648953954
-0.003766017177982084	0.001681157563982096	0.00460063831939228	0.017757115774333403	0.13299672341052837	0.9967245795910936	0.9963533644425696	0.1678093679691824	0.020613236701441762	0.0051148198192949934	0.0018248082450530766
-0.003666017177982095	0.0016784438053690034	0.00459376236395277	0.01773508308902594	0.13293651337626003	0.9968381730372503	0.9963582443778045	0.1675082876599646	0.0205685507906815	0.005103756765281927	0.001820913775299606
-0.003566017177982106	0.0016756894607307764	0.004586785551118232	0.01771274412675386	0.13287597198105905	0.9969524881597291	0.9963603139627318	0.16720108016049387	0.0205230917875823	0.005092509400403004	0.0018169554721407172
-0.003466017177982117	0.001672893456751885	0.004579704837298044	0.017690086624311832	0.13281501605772483	0.997067411616245	0.9963595318765375	0.16688770925440458	0.02047685285865109	0.005081075719743035	0.0018129325586008413
-0.0033660171779820725	0.0016700547147805007	0.004572517158337121	0.01766709819457339	0.1327535608341204	0.9971828227246834	0.9963558569268312	0.16656813976796833	0.020429827287906117	0.005069453741860909	0.0018088442647124503
-0.0032660171779820835	0.0016671721511413793	0.004565219430244107	0.017643766328137724	0.13269151991711456	0.9972985933425829	0.9963492479832142	0.16624233760733523	0.020382008482488907	0.005057641510205316	0.0018046898280180649
-0.0031660171779820945	0.0016642446774649687	0.004557808549963464	0.017620078395134176	0.13262880527688042	0.9974145877489287	0.99633966390532	0.16591026979610712	0.02033338997837764	0.005045637094562693	0.0018004684940850426
-0.0030660171779821055	0.0016612712010330947	0.004550281396193487	0.017596021647192286	0.13256532723160572	0.9975306625285421	0.996327063465242	0.1655719045132095	0.020283965446200983	0.00503343859253707	0.001796179517033034
-0.0029660171779821165	0.0016582506251421852	0.004542634830251605	0.017571583219584703	0.13250099443265417	0.9976466664592573	0.9963114052641011	0.16522721113103947	0.020233728697149678	0.005021044131062101	0.0017918221600743385
-0.002866017177982072	0.001655181849483832	0.0045348656969882856	0.01754675013354824	0.13243571385020333	0.9977624404020531	0.9962926476425779	0.1648761602538423	0.020182673688982824	0.005008451867944287	0.0017873956960667969
-0.002766017177982083	0.001652063770543732	0.004526970825751026	0.01752150929879156	0.13236939075943965	0.9978778171944415	0.9962707485852406	0.1645187237562986	0.020130794532127756	0.004995659993437878	0.0017828994080795824
-0.002666017177982094	0.0016488952820191837	0.004518947031400282	0.017495847516194343	0.13230192872731503	0.9979926215472534	0.9962456656184726	0.1641548748222689	0.020078085495868127	0.0049826667318502126	0.0017783325899714453
-0.002566017177982105	0.0016456752752556257	0.004510791115378274	0.017469751480707615	0.13223322959995257	0.9981066699451424	0.9962173557017507	0.16378458798366993	0.02002454101461876	0.0049694703431776436	0.001773694546981579
-0.002466017177982116	0.0016424026397029456	0.004502499866832836	0.017443207784461404	0.13216319349072883	0.9982197705510379	0.996185775112187	0.16340783915944213	0.01997015569428346	0.004956069124771384	0.0017689845963329003
-0.0023660171779820716	0.0016390762633916125	0.004494070063797316	0.017416202920086565	0.1320917187690965	0.9983317231147416	0.9961508793220016	0.16302460569455288	0.019914924318690366	0.004942461413032187	0.0017642020678475389
-0.0022660171779820826	0.0016356950334294603	0.004485498474428358	0.017388723284259316	0.13201870205020472	0.9984423188860649	0.9961126228688417	0.16263486639902047	0.019858841856102795	0.004928645585134117	0.0017593463045745684
-0.0021660171779820936	0.0016322578365194922	0.0044767818583029756	0.017360755181475975	0.1319440381853682	0.998551340532621	0.9960709592186294	0.16223860158687967	0.019801903465798836	0.004914620060775287	0.0017544166634295164
-0.0020660171779821046	0.0016287635594989327	0.004467916967776568	0.01733228482806581	0.13186762025346177	0.9986585620627308	0.9960258406208384	0.16183579311507557	0.01974410450471674	0.004900383303956098	0.001749412515845628
-0.0019660171779821156	0.001625211089900365	0.0044589005494030534	0.017303298356449382	0.1317893395532866	0.9987637487535833	0.9959772179559009	0.1614264244222158	0.019685440534159254	0.004885933824782946	0.0017443332484365184
-0.0018660171779820711	0.0016215993165350916	0.0044497293454193645	0.017273781819650474	0.1317090855969887	0.998866657085078	0.9959250405745783	0.16101048056714734	0.019625907326552984	0.004871270181296966	0.001739178263670042
-0.0017660171779820821	0.0016179271300991991	0.004440400095294947	0.017243721196071225	0.13162674610459418	0.9989670346795636	0.9958692561290374	0.16058794826729245	0.019565500872254962	0.004856390981326285	0.0017339469805528161
-0.0016660171779820931	0.00161419342380285	0.004430909537348233	0.01721310239453568	0.13154220699973715	0.999064620247889	0.9958098103954769	0.16015881593671133	0.01950421738640187	0.0048412948843608306	0.001728638835325337
-0.0015660171779821042	0.0016103970940230367	0.00442125441043153	0.017181911259612565	0.1314553524066488	0.9991591435420076	0.9957466470880053	0.15972307372381941	0.019442053315794593	0.004825980603448121	0.0017232532821670297
-0.0014660171779821152	0.0016065370409804002	0.004411431455685448	0.017150133577225155	0.1313660646485008	0.9992503253145505	0.9956797076636029	0.15928071354872192	0.019379005345810944	0.004810446907108813	0.0017177897939109775
-0.0013660171779820707	0.001602612169440127	0.004401437418364886	0.017117755080554475	0.13127422424716859	0.9993378772856759	0.9956089311179303	0.1588317291400978	0.01931507040733992	0.0047946926212702355	0.0017122478627677464
-0.0012660171779820817	0.001598621389437648	0.004391269049736903	0.017084761456247204	0.13117970992451466	0.9994215021175578	0.9955342537717071	0.1583761160715859	0.019250245683728906	0.004778716631216392	0.00170662700105783
-0.0011660171779820927	0.0015945636170292094	0.004380923109052857	0.01705113835093334	0.13108239860527027	0.9995008933968779	0.9954556090475217	0.1579138717976079	0.019184528617736476	0.004762517883552559	0.0017009267419521503
-0.0010660171779821037	0.0015904377750675575	0.004370396365595219	0.01701687137806479	0.1309821654216159	0.999575735625719	0.9953729272367443	0.15744499568857978	0.01911791691848254	0.004746095388182844	0.0016951466402200378
-0.0009660171779821147	0.0015862427940031968	0.004359685600800807	0.016981946125080614	0.13087888371954787	0.9996457042211965	0.9952861352563837	0.15696948906544259	0.019050408568386357	0.004729448220298279	0.0016892862729839858
-0.0008660171779820702	0.0015819776127113908	0.004348787610461149	0.016946348160908765	0.1307724250671444	0.9997104655242428	0.9951951563956156	0.15648735523345902	0.018982001830083826	0.0047125755223738405	0.0016833452404805948
-0.0007660171779820812	0.001577641179344858	0.004337699207001163	0.016910063043810465	0.13066265926481405	0.9997696768179375	0.9950999100517479	0.1559985995152156	0.01891269525331476	0.004695476506171866	0.0016773231668268523
-0.0006660171779820923	0.0015732324522125896	0.00432641722183709	0.016873076329577637	0.13054945435765486	0.9998229863557622	0.9950003114554101	0.15550322928276258	0.018842487681769625	0.004678150454749593	0.0016712197007910917
-0.0005660171779821033	0.001568750400684901	0.004314938507814842	0.016835373580087812	0.130432676650018	0.9998700334002053	0.9948962713847267	0.15500125398884076	0.01877137825988665	0.004660596724468412	0.001665034516567715
-0.0004660171779821143	0.0015641940061244155	0.004303259941728415	0.016796940372225903	0.1303121907224022	0.9999104482721191	0.9947876958682087	0.15449268519712245	0.018699366439587778	0.0046428147470023275	0.0016587673145548418
-0.0003660171779820698	0.0015595622628435367	0.0042913784269206535	0.016757762307180575	0.13018785945078845	0.9999438524112146	0.9946744858761764	0.15397753661141275	0.018626451986943477	0.004624804031342822	0.0016524178221340292
-0.0002660171779820808	0.0015548541790878678	0.0042792908959653755	0.016717825020119738	0.13005954402854283	0.9999698584481661	0.9945565370004475	0.15345582410374667	0.018552634988755187	0.004606564165797491	0.001645985794450977
-0.0001660171779820918	0.0015500687780457816	0.004266994313432043	0.01667711419025362	0.1299271039910083	0.9999880702886657	0.994433739122072	0.15292756574131378	0.018477915859043063	0.004588094819979309	0.0016394710151962806
-0.00006601717798210283	0.0015452050988840054	0.0042544856787327815	0.01663561555129087	0.12979039724292568	0.9999980832099256	0.9943059760669057	0.1523927818121601	0.01840229534542925	0.004569395746783848	0.0016328732973852113
0.00003398282201788616	0.0015402621978087313	0.004241762029052313	0.01659331490229433	0.1296492800887992	0.9999994839699761	0.9941731252487372	0.1518514948495949	0.0183257745354026	0.004550466784350998	0.0016261924841353423
0.00013398282201793066	0.0015352391491522315	0.00422882044236012	0.016550198118938812	0.12950360726636467	0.9999918509302391	0.9940350572998364	0.15130372965524835	0.018248354862454207	0.004531307858008171	0.0016194284494408762
0.00023398282201791964	0.0015301350464846666	0.004215658040504942	0.016506251165181247	0.1293532319832864	0.9999747541917234	0.9938916356886371	0.15074951332071565	0.018170038112070935	0.004511918982191672	0.0016125810989425708
0.00033398282201790863	0.0015249490037503688	0.004202271992390845	0.016461460105339908	0.12919800595723202	0.9999477557453271	0.9937427163243616	0.15018887524772603	0.01809082642757323	0.004492300262342447	0.0016056503706918393
0.0004339828220178976	0.001519680156428316	0.00418865951723463	0.01641581111659392	0.12903777945947884	0.9999104096365954	0.9935881471484285	0.14962184716678417	0.018010722315786352	0.004472451896773228	0.0015986362359079536
0.0005339828220178866	0.0015143276627163106	0.004174817887903102	0.016369290501900138	0.12887240136219325	0.9998622621453745	0.9934277677123673	0.149048463154218	0.017929728652529932	0.004452374178502999	0.0015915386997268166
0.0006339828220179311	0.0015088907047378943	0.004160744434329391	0.016321884703332436	0.12870171918954842	0.9998028519807294	0.9932614087421261	0.1484687596475839	0.01784784868791465	0.004432067497055246	0.001584357801940071
0.0007339828220179201	0.0015033684897714358	0.004146436547007117	0.01627358031584421	0.12852557917282845	0.999731710491527	0.9930888916885722	0.14788277545936757	0.017765086051430807	0.004411532340216263	0.0015770936177230588
0.0008339828220179091	0.0014977602515006776	0.0041318916805604955	0.016224364101454242	0.12834382630969166	0.9996483618930622	0.9929100282640022	0.14729055178892644	0.017681444756816905	0.004390769295749322	0.0015697462583501827
0.0009339828220178981	0.0014920652512854173	0.004117107357388414	0.016174223003855803	0.12815630442774326	0.999552323510088	0.9927246199645442	0.14669213223263008	0.01759692920669434	0.004369779053061299	0.0015623158718962177
0.001033982822017887	0.001486282779451584	0.004102081171380558	0.01612314416344756	0.1279628562525912	0.9994431060365779	0.9925324575782818	0.14608756279213372	0.017511544196953988	0.004348562404817056	0.001554802643921942
0.0011339828220179315	0.0014804121565995083	0.004086810791703235	0.01607111493278288	0.1277633234805563	0.9993202138125974	0.9923333206790077	0.14547689188074994	0.017425294920882673	0.004327120248498116	0.0015472067981426722
0.0012339828220179205	0.001474452734929071	0.004071293966651524	0.016018122892435538	0.12755754685619533	0.9991831451185734	0.992126977105512	0.1448601703278647	0.01733818697301472	0.004305453587901311	0.0015395285970779909
0.0013339828220179095	0.0014684038995802968	0.004055528527565472	0.015964155867275853	0.12734536625481593	0.9990313924872786	0.991913182426273	0.14423745138135252	0.01725022635269572	0.004283563534572881	0.0015317683426810894
0.0014339828220178985	0.0014622650699881467	0.004039512392806024	0.015909201943150608	0.12712662077015346	0.9988644430337705	0.9916916793895565	0.14360879070795526	0.017161419467345538	0.00426145130917457	0.0015239263769461098
0.0015339828220178875	0.0014560357012496346	0.004023243571787827	0.01585324948396077	0.12690114880737755	0.9986817788036041	0.9914621973588456	0.1429742463915765	0.01707177313540644	0.004239118242776648	0.0015160030824917109
0.0016339828220178765	0.0014497152855017942	0.004006720169064058	0.01579628714912634	0.12666878818160446	0.9984828771395051	0.9912244517336334	0.14233387892946578	0.016981294588964864	0.004216565778074493	0.0015079988831193877
0.001733982822017921	0.0014433033533083847	0.003989940388459228	0.015738303911429476	0.12642937622208483	0.9982672110667021	0.99097814335556	0.14168775122624697	0.016889991476032325	0.004193795470523738	0.001499914244344572
0.00183398282201791	0.001436799475053817	0.003972902537244931	0.015679289075222796	0.1261827498822314	0.9980342496971402	0.9907229578999996	0.1410359285857736	0.016797871862474834	0.004170808989390427	0.001491749673899074
0.001933982822017899	0.0014302032623415765	0.003955605030353196	0.015619232294988928	0.125928745855655	0.9977834586526463	0.9904585652531331	0.14037847870076534	0.016704944233576293	0.004147608118711333	0.0014835057222029044
0.002033982822017888	0.0014235143693956918	0.003938046394622211	0.015558123594236832	0.12566720069837856	0.9975143005072585	0.9901846188747333	0.1397154716402263	0.016611217495226788	0.004124194758160985	0.0014751829828040164
0.002133982822017877	0.0014167324944621875	0.003920225273067837	0.015495953384717596	0.12539795095737388	0.9972262352486759	0.9899007551467346	0.1390469798345966	0.016516700974721427	0.004100570923820672	0.0014667820927840199
0.0022339828220179214	0.0014098573812086096	0.0039021404291749704	0.015432712485939075	0.12512083330559345	0.9969187207589684	0.989606592707883	0.13837307805864216	0.01642140442116098	0.004076738748845812	0.001458303733128323
0.0023339828220179104	0.001402888820118742	0.003883790751201724	0.01536839214496031	0.12483568468362656	0.9965912133145016	0.989301731774736	0.13769384341205826	0.016325338005442537	0.004052700484027382	0.001449748629058982
0.0024339828220178994	0.001395826649879852	0.0038651752564888273	0.01530298405644135	0.12454234244813661	0.9962431681050169	0.9889857534493092	0.13700935529777428	0.016228512319829608	0.004028458498243843	0.0014411175503284991
0.0025339828220178884	0.001388670758759755	0.003846293095767316	0.015236480382924423	0.12424064452720168	0.9958740397718315	0.9886582190138199	0.1363196953979634	0.016130938377093795	0.0040040152787994285	0.0014324113114730602
0.0026339828220178774	0.0013814210859705808	0.0038271435574558504	0.015168873775317539	0.12393042958269011	0.9954832829649771	0.9883186692129154	0.1356249476477473	0.016032627609217347	0.003979373431645488	0.0014236307720235457
0.002733982822017922	0.0013740776230161732	0.003807726071939169	0.01510015739355344	0.12361153717977348	0.9950703529191155	0.9879666235239871	0.13492519820659415	0.01593359186564895	0.003954535681480918	0.0014147768366726007
0.002833982822017911	0.001366640415020107	0.0037880402158192673	0.015030324927390535	0.12328380796368839	0.994634706048014	0.9876015794161059	0.13422053542742837	0.015833843411105334	0.003929504871728734	0.0014058504553965162
0.0029339828220179	0.0013591095620307707	0.003768085716129568	0.014959370617323026	0.12294708384382785	0.9941758005572947	0.9872230115983429	0.13351104982344889	0.015733394922911485	0.0039042839643851942	0.00139685262353011
0.003033982822017889	0.001351485220300346	0.00374786245450211	0.014887289275562616	0.12260120818523222	0.9936930970750946	0.9868303712581391	0.13279683403267153	0.015632259487872564	0.0038788760397384723	0.0013877843817934007
0.003133982822017878	0.001343767603533891	0.0037273704712787303	0.014814076307056907	0.12224602600753968	0.9931860593002827	0.9864230852907161	0.13207798278022442	0.01553045059867373	0.003853284295954169	0.001378646816268593
0.0032339828220179223	0.0013359569841052317	0.003706609969554491	0.014739727730499055	0.12188138419143138	0.9926541546678003	0.9860005555203891	0.13135459283840106	0.01542798214980134	0.0038275120485247883	0.0013694410583260756
0.0033339828220179113	0.0013280536942356794	0.0036855813191435144	0.01466424019929012	0.12150713169258606	0.9920968550305362	0.9855621579149089	0.13062676298451373	0.015324868432983573	0.003801562729580805	0.0013601682844982005
0.0034339828220179003	0.0013200581271319855	0.0036642850604556255	0.014587611022406043	0.12112311976313797	0.9915136373573278	0.985107241794008	0.1298945939565644	0.015221124132145875	0.0037754398870609067	0.0013508297162996914
0.0035339828220178893	0.001311970738079613	0.0036427219082721713	0.014509838185123169	0.12072920218061828	0.9909039844462829	0.9846351290334653	0.1291581884067775	0.015116764317880959	0.0037491471837398523	0.0013414266199935755
0.0036339828220178783	0.0013037920454873797	0.0036208927554098732	0.01443092036955231	0.12032523548430701	0.9902673856528885	0.9841451132661041	0.12841765085302675	0.01501180444143115	0.003722688396111586	0.0013319603063016426
0.0037339828220179228	0.0012955226318795711	0.003598798676260123	0.014350856974929594	0.11991107921893872	0.9896033376321025	0.9836364590813255	0.1276730876282017	0.014906260328183587	0.003696067413126686	0.001322432130058621
0.0038339828220179117	0.0012871631448315376	0.003576440930191354	0.014269648137609421	0.11948659618562084	0.9889113450935934	0.9831084012248762	0.12692460682756282	0.014800148170679355	0.0036692882347826596	0.0013128434898091563
0.003933982822017901	0.0012787142978446554	0.003553820964802744	0.014187294750704666	0.11905165269985128	0.9881909215693221	0.9825601438007454	0.12617231825412548	0.014693484521137822	0.0036423549705660837	0.0013031958273469753
0.00403398282201789	0.0012701768711566243	0.0035309404190156145	0.014103798483315203	0.11860611885643502	0.9874415901924941	0.981990859477208	0.1254163333621462	0.01458628628350065	0.0036152718377464835	0.0012934906271956756
0.004133982822017879	0.001261551712483244	0.0035078011259905384	0.01401916179928612	0.11814986880110505	0.9866628844869045	0.9813996886992151	0.12465676519875109	0.01447857070499809	0.003588043159521027	0.001283729416030687
0.004233982822017923	0.001252839737687275	0.003484405115856684	0.013933387975432318	0.11768278100858165	0.9858543491655892	0.9807857389095673	0.12389372834377839	0.014370355367243319	0.0035606733630104866	0.0012739137620419658
0.004333982822017912	0.0012440419313707975	0.0034607546182409475	0.013846481119168455	0.11720473856680416	0.9850155409377503	0.9801480837813628	0.12312733884790268	0.014261658176861753	0.003533166977106843	0.00126404527423743
0.004433982822017901	0.0012351593473867804	0.003436852064583297	0.013758446185478439	0.11671562946697796	0.9841460293226573	0.9794857624645951	0.12235771416910007	0.014152497355660956	0.0035055286301727885	0.001254125601686788
0.00453398282201789	0.0012261931092661402	0.0034127000902260465	0.013669288993159208	0.11621534689909142	0.9832453974694242	0.9787977788497894	0.12158497310753989	0.01404289143035142	0.00347776304759489	0.0012441564327061087
0.004633982822017879	0.0012171444105564815	0.0033883015362637485	0.013579016240271776	0.11570378955245926	0.9823132429812532	0.978083100851925	0.12080923573896984	0.01393285922182645	0.003449875049191035	0.0012341394939830465
0.004733982822017924	0.0012080145150686703	0.00336365945114133	0.013487635518733216	0.11518086192085794	0.9813491787429047	0.977340659718081	0.12003062334667676	0.01382241983401209	0.0034218695464745988	0.0012240765496433594
0.004833982822017913	0.0011988047570278175	0.0033387770919879253	0.013395155327978988	0.11464647461170868	0.9803528337499053	0.9765693493624081	0.11924925835210819	0.013711592642299007	0.003393751539776921	0.0012139694002589404
0.004933982822017902	0.0011895165411251129	0.0033136579256740407	0.013301585087629686	0.11410054465877738	0.9793238539381328	0.9757680257323574	0.11846526424423122	0.013600397281568024	0.003365526115230846	0.0012038198817981148
0.005033982822017891	0.001180151342467149	0.0032883056295802183	0.01320693514909186	0.11354299583775801	0.9782619030122195	0.9749355062103352	0.11767876550772512	0.013488853633824174	0.00333719844161796	0.0011936298645190335
0.00513398282201788	0.001170710706419757	0.0032627240920658196	0.013111216806025118	0.11297375898409509	0.9771666632712542	0.9740705690551075	0.11688988755009132	0.013376981815453033	0.0033087737670829034	0.0011834012518069504
0.005233982822017924	0.0011611962483432793	0.003236917412626904	0.013014442303607675	0.11239277231231534	0.9760378364302794	0.9731719528877336	0.11609875662777948	0.013264802164116006	0.003280257415718181	0.0011731359789566198
0.005333982822017913	0.0011516096532165406	0.003210889901732191	0.012916624846533258	0.1117999817361158	0.9748751444358239	0.9722383562268566	0.11530549977141245	0.013152335225299737	0.00325165478402325	0.0011628360119008952
0.005433982822017902	0.0011419526751471453	0.0031846460803275243	0.012817778605671964	0.11119534118837912	0.9736783302739765	0.9712684370786201	0.11451024471021672	0.013039601738538454	0.003222971337242311	0.0011525033458869673
0.005533982822017891	0.0011322271367657359	0.0031581906789996984	0.012717918723332859	0.11057881294025068	0.9724471587692789	0.9702608125867028	0.11371311979575283	0.012926622623327501	0.0031942126055852556	0.0011421400041018474
0.00563398282201788	0.0011224349285022148	0.0031315286367900944	0.012617061317063883	0.10995036791835262	0.9711814173726734	0.9692140587481798	0.11291425392503829	0.012813418964746658	0.0031653841803367068	0.0011317480362485633
0.0057339828220179245	0.0011125780077424058	0.0031046650996514476	0.01251522348192793	0.10930998601916062	0.9698809169369442	0.9681267102013249	0.11211377646317411	0.012700011998814275	0.0031364917098584185	0.001121329517075122
0.0058339828220179135	0.0011026583978634731	0.0030776054185396307	0.012412423291199345	0.10865765641951881	0.9685454924778183	0.9669972600916292	0.11131181716556379	0.012586423097592357	0.0031075408954904893	0.0011108865448579905
0.0059339828220179025	0.001092678187147345	0.0030503551471348475	0.012308679795422174	0.10799337788221998	0.9671750039190096	0.9658241600226641	0.11050850609983352	0.012472673754064184	0.00307853748735722	0.0011004212398422841
0.0060339828220178915	0.0010826395275711366	0.003022920039186917	0.012204013019781525	0.1073171590555383	0.9657693368195673	0.9646058200986465	0.10970397356755494	0.012358785566807416	0.0030494872800839452	0.0010899357426408887
0.0061339828220178805	0.0010725446334743703	0.002995306045480455	0.012098443959737078	0.10662901876554357	0.9643284030817068	0.9633406090658706	0.10889835002587005	0.012244780224484782	0.003020396108431014	0.0010794322125948436
0.006233982822017925	0.0010623957801028647	0.002967519310416561	0.011991994574875448	0.10592898630000262	0.9628521416374841	0.9620268545603462	0.1080917660091198	0.01213067949017571	0.002991269842851655	0.0010689128260974296
0.006333982822017914	0.001052195302029672	0.002939566168209441	0.011884687780942062	0.10521710168262967	0.9613405191126079	0.9606628434693398	0.10728435205058473	0.012016505185573576	0.0029621143849807804	0.0010583797748846566
0.006433982822017903	0.0010419455914538532	0.0029114531386963505	0.011776547440014487	0.10449341593640525	0.9597935304657271	0.9592468224146327	0.10647623860442726	0.011902279175071457	0.0029329356630614827	0.0010478352642946985
0.006533982822017892	0.001031649096378064	0.0028831869227621044	0.011667598348790354	0.1037579913346746	0.9582111996015831	0.9577769983655853	0.10566755596794795	0.011788023349762264	0.002903739627317076	0.0010372815114992261
0.006633982822017881	0.0010213083186667506	0.002854774397378894	0.011557866224962627	0.10301090163869552	0.9565935799563863	0.9562515393902188	0.10485843420424976	0.011673759611377808	0.002874532245275755	0.0010267207437094645
0.006733982822017925	0.0010109258119866294	0.0028262226102647274	0.011447377691663598	0.10225223232029804	0.9549407550539801	0.9546685755527659	0.10404900306540622	0.01155950985619116	0.002845319497055754	0.001016155196359939
0.006833982822017914	0.0010005041796319687	0.0027975387741644327	0.01133616025996485	0.10148208076830684	0.9532528390312113	0.9530261999661922	0.10323939191624222	0.011445295958909509	0.0028161073706189583	0.0010055871112731195
0.006933982822017903	0.0009900460722373915	0.0027687302607586587	0.011224242309425458	0.10070055647735769	0.951529977131079	0.9513224700082579	0.10242972965880226	0.011331139756579895	0.002786901857000491	0.0009950187348078464
0.007033982822017892	0.0009795541853813328	0.0027398045942078333	0.011111653066689244	0.09990778121777369	0.949772346162393	0.949555408709855	0.10162014465762488	0.011217063032536488	0.002757708945522859	0.0009844523159950385
0.007133982822017881	0.0009690312570838802	0.0027107694443391627	0.01099842258213606	0.09910388918513575	0.9479801549245487	0.9477230063242224	0.10081076466589582	0.011103087500412374	0.0027285346190023666	0.0009738901046636985
0.007233982822017926	0.0009584800652027852	0.0026816326194860148	0.010884581704602377	0.0982890271282353	0.9461536445962953	0.9458232220856442	0.10000171675257864	0.010989234788242326	0.0026993848489561875	0.0009633343495606698
0.007333982822017915	0.0009479034247322921	0.0026524020589907705	0.01077016205418966	0.09746335445410358	0.9442930890873027	0.9438539861661582	0.09919312723060922	0.010875526422680906	0.0026702655908182114	0.0009527872964673656
0.007433982822017904	0.000937304185009243	0.0026230858253830955	0.010655195993189866	0.09662704330884257	0.9423987953515665	0.9418132018385622	0.09838512158623447	0.010761983813360916	0.0026411827791717832	0.0009422511863168724
0.007533982822017893	0.0009266852268320243	0.0025936920962474157	0.010539716595162736	0.09578027863305646	0.940471103661675	0.9396987478537967	0.09757782440958382	0.010648628237416679	0.0026121423230077156	0.0009317282533147874
0.007633982822017882	0.0009160494594974568	0.0025642291557940195	0.010423757612207861	0.09492325819069375	0.9385103878431312	0.9375084810405153	0.09677135932654937	0.010535480824196313	0.0025831501010155087	0.0009212207230671762
0.007733982822017926	0.0009053998177618894	0.002534705386150049	0.01030735344048092	0.09405619257020109	0.9365170554680385	0.9352402391341526	0.09596584893205119	0.010422562540186203	0.0025542119569160067	0.0009107308107189643
0.007833982822017915	0.0008947392587323976	0.0025051292583877427	0.010190539084012037	0.09317930515696025	0.9344915480074587	0.9328918438424014	0.09516141472475902	0.010309894174170867	0.002525333694843198	0.00090026071910609
0.007933982822017904	0.0008840707586947431	0.0024755093233078656	0.010073350116890789	0.09229283207603922	0.932434340942088	0.9304611041534082	0.09435817704334472	0.01019749632265077	0.002496521074783304	0.0008898126369248043
0.008033982822017893	0.0008733973098849556	0.0024458542019983555	0.009955822643890793	0.0913970221044093	0.9303459438307907	0.927945819892297	0.09355625500432882	0.010085389375539926	0.0024677798080785813	0.0008793887369212822
0.008133982822017882	0.0008627219172114806	0.002416172576188499	0.009837993259610893	0.0904921365518586	0.9282269003367579	0.9253437855309214	0.09275576644158445	0.00997359350216435	0.002439115553003649	0.0008689911741048507
0.008233982822017927	0.000852047594935245	0.002386473178419962	0.009719899006221281	0.08957844910994396	0.9260777882112716	0.9226527942547704	0.09195682784755939	0.009862128637581595	0.002410533910421401	0.0008586220839879343
0.008333982822017916	0.0008413773633152432	0.002356764782057485	0.009601577329905539	0.08865624566845356	0.9238992192349733	0.9198706422900169	0.09115955431627126	0.009751014469241273	0.002382040419525876	0.0008482835808558221
0.008433982822017905	0.0008307142452271665	0.002327056191162032	0.009483066036096832	0.08772582409895682	0.9216918391168815	0.916995133492566	0.09036405948812587	0.009640270424004612	0.0023536405536787666	0.0008379777560692359
0.008533982822017894	0.0008200612627632274	0.0022973562302506505	0.009364403243615009	0.08678749400517878	0.9194563273514568	0.9140240841997289	0.08957045549661183	0.009529915655541886	0.002325339716346522	0.0008277066764026912
0.008633982822017883	0.000809421433820779	0.002267673733967277	0.009245627337812404	0.08584157644004983	0.9171933970340449	0.9109553283438009	0.08877885291691204	0.009419969032123613	0.00229714323714417	0.0008174723824213743
0.008733982822017927	0.0007987977686882308	0.002238017536689898	0.009126776922845995	0.08488840358944508	0.9149037946353866	0.9077867228252798	0.08798936071647341	0.009310449124821865	0.0022690563679920914	0.000807276886899332
0.008833982822017916	0.0007881932666359802	0.002208396462099129	0.009007890773194017	0.08392831842277727	0.91258829973579	0.9045161531420062	0.0872020862075729	0.009201374196136841	0.0022410842793915814	0.0007971221732815163
0.008933982822017905	0.0007776109125208391	0.0021788193127344003	0.008889007784541773	0.08296167431075675	0.9102477247198578	0.9011415392685934	0.08641713500191006	0.009092762189061736	0.002213232056824572	0.0007870101941921967
0.009033982822017894	0.0007670536734118791	0.002149294859563315	0.008770166924165603	0.08198883461080397	0.9078829144327033	0.897660841778845	0.08563461096725668	0.008984630716599587	0.0021855046972828417	0.0007769428699920819
0.009133982822017883	0.0007565244952459801	0.0021198318315907936	0.008651407180943784	0.0810101722207533	0.9054947457987832	0.8940720682018394	0.08485461618619027	0.00887699705174343	0.002157907105931428	0.0007669220873863823
0.009233982822017928	0.0007460262995209249	0.0020904389055335115	0.008532767515129996	0.08002606910165026	0.903084127404522	0.8903732796002486	0.08407725091692782	0.008769878117930103	0.002130444092910737	0.0007569496980858606
0.009333982822017917	0.0007355619800341332	0.002061124695585999	0.008414286808022245	0.07903691577062784	0.9006519990461309	0.8865625973574265	0.08330261355628257	0.008663290479978015	0.0021031203702815693	0.000747027517522871
0.009433982822017906	0.0007251343996746367	0.0020318977433036196	0.008296003811665781	0.07804311076497453	0.8981993312440448	0.8826382101574427	0.08253080060475057	0.008557250335515902	0.002075940549116565	0.0007371573236240614
0.009533982822017895	0.0007147463872760215	0.0020027665076281496	0.008177957098725598	0.0770450600787109	0.8957271247255848	0.8785983811399831	0.08176190663374358	0.008451773506911247	0.002048909136741721	0.0007273408556414908
0.009633982822017884	0.000704400734537649	0.001973739355080639	0.008060185012666105	0.07604317657311241	0.8932364098775557	0.874441455209664	0.08099602425496885	0.00834687543370345	0.0020220305341307936	0.000717579813043555
0.009733982822017928	0.0006941001930213265	0.001944824550145722	0.00794272561837502	0.07503787936279395	0.8907282461705259	0.8701658664768345	0.0802332440919608	0.008242571165547146	0.0019953090334552458	0.000707875854467077
0.009833982822017917	0.0006838474712303742	0.0019160302458710076	0.007825616653365107	0.07402959317910217	0.8882037215567926	0.865770145804574	0.0794736547537643	0.008138875355669702	0.001968748815792035	0.0006982305967317261
0.009933982822017906	0.0006736452317774665	0.0018873644747043423	0.007708895479687562	0.0730187477127051	0.8856639518438886	0.8612529284340501	0.07871734281075815	0.008035802254844661	0.0019423539489908433	0.0006886456139176775
0.010033982822017895	0.00066349608864781	0.001858835139590865	0.007592599036688013	0.07200577693740641	0.8831100800458636	0.856612961658075	0.0779643927726191	0.007933365705884037	0.001916128385702506	0.0006791224365074769
0.010133982822017884	0.000653402604563354	0.0018304500053507682	0.007476763794731158	0.07099111841732048	0.8805432757143905	0.8518491125102426	0.07721488706841001	0.007831579138649153	0.0018900759615694907	0.0006696625505926638
0.010233982822017929	0.000643367288453647	0.0018022166903575198	0.007361425710018094	0.06997521259965296	0.8779647342519531	0.8469603754347874	0.07646890602877589	0.007730455565579385	0.0018642003935791793	0.0006602673971457041
0.010333982822017918	0.0006333925930386302	0.001774142658535546	0.007246620180616158	0.06895850209544904	0.8753756762095413	0.8419458799000547	0.07572652787023623	0.007630007577738334	0.0018385052785803455	0.0006509383713576202
0.010433982822017906	0.0006234809125278872	0.0017462352116944908	0.007132382003813152	0.06794143095071731	0.8727773465709405	0.836804897916428	0.07498782868154336	0.007530247341372876	0.0018129940919625275	0.0006416768220413772
0.010533982822017895	0.0006136345804409462	0.001718501482216789	0.0070187453349064574	0.06692444391045047	0.8701710140263278	0.8315368514176913	0.07425288241209109	0.007431186594983455	0.0017876701864981835	0.0006324840511012136
0.010633982822017884	0.0006038558675524392	0.0016909484261129642	0.006905743647529576	0.0659079856780894	0.8675579702374291	0.8261413194630819	0.07352176086234381	0.007332836646899844	0.0017625367913466582	0.000623361313067663
0.010733982822017929	0.0005941469799655479	0.0016635828164586108	0.006793409695610964	0.06489250017302006	0.864939529096737	0.820618045215829	0.07279453367625467	0.007235208373357184	0.00173759701121888	0.0006143098146980596
0.010833982822017918	0.0005845100573168536	0.0016364112372248836	0.006681775477056575	0.06387842978874253	0.8623170259833722	0.8149669426527888	0.07207126833564817	0.007138312217066321	0.0017128538257014415	0.0006053307146421087
0.010933982822017907	0.0005749471711150861	0.0016094400775132848	0.0065708721992364634	0.06286621465431706	0.8596918170180359	0.8091881029588684	0.07135203015652139	0.0070421581862701805	0.0016883100887380553	0.0005964251231718881
0.011033982822017896	0.0005654603232158794	0.0015826755262037865	0.006460730246352657	0.06185629190172924	0.8570652783195684	0.8032818005594469	0.07063688228723813	0.006946755854279117	0.001663968528266554	0.0005875941019756314
0.011133982822017885	0.0005560514444342259	0.0015561235670241646	0.0063513791487533385	0.06084909494175757	0.8544388052656929	0.7972484987436581	0.06992588570857354	0.006852114359476065	0.001639831746008974	0.0005788386640145078
0.01123398282201793	0.0005467223932957443	0.00152978997404648	0.006242847554254621	0.05984505275091383	0.8518138117604237	0.7910888548317629	0.06921909923556768	0.006758242405781688	0.0016159022174119723	0.0005701597734413126
0.011333982822017918	0.0005374749549275516	0.0015036803076155987	0.006135163201519706	0.058844589171945905	0.8491917295106085	0.784803724840267	0.06851657952114731	0.006665148263569648	0.0015921822917348042	0.0005615583455800995
0.011433982822017907	0.0005283108400889005	0.0014777999107125866	0.006028352895539536	0.0578481222303409	0.8465740073140995	0.7783941675995686	0.06781838106146931	0.006572839771020412	0.0015686741922814628	0.0005530352469654867
0.011533982822017896	0.000519231684341569	0.0014521539057549093	0.0059224424852488446	0.05685606346917726	0.8439621103619485	0.7718614482803727	0.06712455620294322	0.006481324335902868	0.0015453800167738035	0.0005445912954403527
0.011633982822017885	0.0005102390473592819	0.001426747191833696	0.005817456843305505	0.055868817304569204	0.8413575195570815	0.7652070412870994	0.06643515515088659	0.00639060893777145	0.001522301737861887	0.0005362272603105646
0.01173398282201793	0.0005013344123751612	0.001401584442386468	0.005713419848050183	0.054886780403834594	0.8387617308516863	0.7584326324787438	0.06575022597975866	0.006300700130565554	0.0014994412037676224	0.0005279438625551259
0.011833982822017919	0.000492519185765838	0.0013766701033031971	0.00561035436765752	0.05391034108840766	0.8361762546056467	0.7515401206808193	0.06506981464493147	0.006211604045599281	0.0014768001390578415	0.0005197417750902798
0.011933982822017908	0.0004837946967703037	0.0013520083914612716	0.005508282246480192	0.05293987876335056	0.833602614968244	0.7445316184549823	0.06439396499594019	0.006123326394926927	0.0014543801455424465	0.0005116216230857869
0.012033982822017897	0.00047516219734139914	0.0013276032936845477	0.005407224293580879	0.051975763375214756	0.8310423492851652	0.7374094520970533	0.06372271879116555	0.0060358724750712	0.0014321827032933048	0.000503583984331706
0.012133982822017886	0.0004666228621273497	0.0013034585661195418	0.005307200273438998	0.05101835489980883	0.8284970075330655	0.7301761608381566	0.06305611571389791	0.005949247171099822	0.0014102091717794814	0.0004956293896538593
0.01223398282201793	0.00045817778858045944	0.0012795777340213995	0.005208228898810194	0.05006800286128965	0.8259681517833568	0.7228344952283194	0.06239419338972274	0.005863454961035517	0.0013884607911139638	0.00048775832337604423
0.01233398282201792	0.00044982799718977056	0.001255964091940606	0.005110327825712635	0.04912504588382905	0.8234573556973978	0.7153874146870164	0.06173698740518493	0.005778499920585758	0.0013669386834074205	0.0004799712238271892
0.012433982822017908	0.00044157443183417565	0.0012326207043006623	0.005013513650504069	0.048189811276909335	0.8209662040546142	0.7078380842101697	0.06108453132766584	0.005694385728175989	0.0013456438542238229	0.00047226848389133523
0.012533982822017897	0.00043341796025225647	0.0012095504063558634	0.004917801909009072	0.047262614655164584	0.81849629231539	0.7001898702290729	0.06043685672643266	0.005611115670272941	0.0013245771941333884	0.00046465045159858827
0.012633982822017886	0.0004253593746248024	0.0011867558055173187	0.0048232070776498695	0.04634375959347108	0.8160492262201106	0.6924463356221531	0.05979399319479391	0.005528692646981406	0.0013037394803576195	0.00045711743075489426
0.01273398282201793	0.00041739939226574874	0.0011642392830347056	0.004729742576526964	0.04543353731783081	0.8136266214259377	0.6846112338867726	0.05915596837331355	0.0054471191779001124	0.0012831313785014677	0.00044966968160860786
0.01283398282201792	0.0004095386564171857	0.001142002996020473	0.004637420774392363	0.04453222643241767	0.8112301031824859	0.6766885024842497	0.05852280797403163	0.005366397408221598	0.0012627534443677942	0.0004423074215518334
0.012933982822017909	0.00040177773714367577	0.0011200488798020942	0.004546252995451537	0.04364009268295694	0.8088613060476625	0.668682255377381	0.05789453580562702	0.005286529115059855	0.0012426061258486855	0.0004350308258543109
0.013033982822017898	0.0003941171323212473	0.0010983786505882605	0.004456249527927813	0.04275738875647615	0.8065218736446536	0.6605967747860786	0.057271173799482884	0.00520751571399187	0.0012226897648889975	0.00042784002842790605
0.013133982822017887	0.000386557268716076	0.0010769938084334322	0.004367419634317129	0.041884354117256814	0.8042134584608768	0.6524365021925077	0.056652742036589605	0.005129358265797024	0.0012030045995167597	0.0004207351226195008
0.013233982822017931	0.00037909850314789094	0.0010558956404853705	0.004279771563258412	0.04102121487868283	0.8019377216897804	0.6442060286332069	0.05603925877523923	0.00505205748337978	0.001183550765935594	0.00041371616203023407
0.01333398282201792	0.0003717411237329718	0.0010350852244997311	0.004193312562941947	0.040168183710519084	0.7996963331158067	0.6359100843211802	0.055430740479456835	0.004975613738860766	0.0011643283006741328	0.00040678316135901504
0.01343398282201791	0.00036448535120160285	0.0010145634326051722	0.0041080488959749015	0.039325459780995296	0.797490971043213	0.6275535276462936	0.05482720184811496	0.004900027070821337	0.0011453371427874333	0.00039993609726822596
0.013533982822017898	0.0003573313402848283	0.0009943309353030356	0.004023985855621702	0.038493228732954646	0.7953233222686719	0.6191413336073647	0.05422865584468565	0.004825297191687712	0.0011265771361056607	0.00039317490926962724
0.013633982822017887	0.00035027918116519027	0.0009743882056845176	0.003941127783334201	0.037671662693168115	0.7931950820977597	0.6106785817336989	0.0536351137275723	0.004751423495239719	0.001108048031525066	0.0003864995006283736
0.013733982822017932	0.00034332890098637487	0.0009547355238490819	0.003859478087487071	0.03686092031382357	0.7911079544053264	0.602170443558051	0.05304658508097944	0.004678405064230954	0.0010897494893367145	0.00037990973928325
0.01383398282201792	0.0003364804654164717	0.0009353729815071411	0.003779039263230788	0.03606114684506491	0.789063651739038	0.5936221697063343	0.052463077846266755	0.004606240678106112	0.001071681081588211	0.0003734054587811251
0.01393398282201791	0.000329733780259692	0.0009163004867506346	0.003699812913375155	0.03527247423737097	0.787063895465726	0.5850390766723567	0.051884598353738896	0.004534928820801956	0.0010538422944738651	0.0003669864592237038
0.014033982822017899	0.00032308869311154485	0.0008975177689750207	0.0036217997702175406	0.03449502127247265	0.7851104159595236	0.5764265333482959	0.051311151354830005	0.004464467688619652	0.0010362325307490229	0.0003606525082247834
0.014133982822017888	0.00031654499505234834	0.0008790243839362807	0.0035449997182275595	0.03372889372142575	0.78320495283075	0.5677899473830441	0.05074274005463172	0.004394855198154825	0.001018851112164083	0.0003544033418761325
0.014233982822017932	0.00031010242237416487	0.00086081971892705	0.0034694118175026115	0.03297418452839235	0.7813492551940702	0.5591347514417306	0.0501793661447219	0.004326088994273402	0.0010016972819140674	0.00034823866572025573
0.014333982822017921	0.00030376065833636674	0.0008429029980561008	0.003395034327909455	0.03223097401862949	0.7795450819743087	0.550466389440022	0.04962102983625289	0.0042581664581213124	0.0009847702070997172	0.0003421581557283272
0.01443398282201791	0.0002975193349450433	0.0008252732876155881	0.0033218647338269635	0.0314993301291299	0.7777942022477895	0.5417903028262844	0.049067729893250346	0.004191084715155734	0.0009680689811960033	0.0003361614592815909
0.014533982822017899	0.000291378034751712	0.0008079295015213847	0.003249899769408877	0.03077930866034388	0.7760983956169645	0.5331119169839981	0.04851946366609136	0.004124840643187626	0.0009515926265244715	0.0003302481961546986
0.014633982822017888	0.00028533629266685334	0.0007908704068114729	0.0031791354442848208	0.03007095354736593	0.774459452615371	0.5244366278247952	0.04797622712511192	0.004059430880423759	0.0009353400967255421	0.0003244179594993584
0.014733982822017933	0.0002793935977839242	0.0007740946291885885	0.0031095670696223753	0.029374297148967412	0.7728791751399926	0.5157697886405278	0.0474380148943121	0.003994851833498336	0.0009193102792273275	0.00031867031682684683
0.014833982822017922	0.00027354939520978996	0.0007576006585931992	0.003041189284473213	0.028689360552855637	0.7713593769072022	0.5071166972797353	0.04690482028511844	0.003931099685484007	0.0009035019977075994	0.00031300481098795244
0.01493398282201791	0.00026780308789743005	0.0007413868547937058	0.0029739960823297624	0.028016153895528972	0.7699018839282689	0.49848258371057114	0.04637663533016625	0.0038681704038723845	0.0008879140145455174	0.0003074209611489562
0.0150339828220179	0.00026215403847724327	0.0007254514529813068	0.0029079808378218975	0.027354676695128425	0.768508534999726	0.48987259802840527	0.045853450817069825	0.0038060597485153145	0.0008725450332601906	0.0003019182637623767
0.015133982822017888	0.00025660157108320483	0.0007097925693573239	0.0028431363334851115	0.02670491819569624	0.7671811822033622	0.48129179896195184	0.04533525632214555	0.003744763279517836	0.0008573937009330242	0.0002964961935312218
0.015233982822017877	0.0002511449731703939	0.0006944082067015568	0.002779454786534972	0.026066857721279906	0.7659216914099402	0.47274514292714814	0.04482204024405413	0.003684276365074385	0.0008424586106110378	0.0002911542043655627
0.015333982822017922	0.00024578349732066936	0.000679296259910679	0.002716927875585746	0.02544046503836225	0.7647319427799115	0.4642374736730047	0.04431378983733322	0.0036245941892405135	0.000827738303688527	0.0002858917303303125
0.015433982822017911	0.00024051636303329535	0.0006644545214963168	0.002655546767254454	0.02482570072513528	0.7636138312537675	0.4557735125584703	0.04381049124578994	0.0035657117596325887	0.0008132312722645928	0.00028070818658319145
0.0155339828220179	0.000235342758497622	0.0006498806870331179	0.002595302142593561	0.02422251654617519	0.7625692670236359	0.4473578494937769	0.04331212953572192	0.0035076239150479303	0.0007989359614740324	0.0002756029703018019
0.01563398282201789	0.0002302618423450748	0.000635572360547609	0.0025361842233009974	0.02363085583114495	0.7616001759769202	0.43899493457451205	0.04281868872894643	0.0034503253329995487	0.0007848507717895878	0.00027057546159900013
0.015733982822017878	0.00022527274537788552	0.0006215270598392648	0.0024781827976570105	0.02305065385618586	0.7607085001013337	0.43068907043071913	0.04233015183560232	0.0033938105371582104	0.0007709740612932767	0.00026562502442559107
0.015833982822017922	0.00022037457227216934	0.0006077422217259912	0.002421287246142517	0.022481838226736415	0.7598961978400702	0.42244440530808675	0.041846500886710616	0.0033380739046969163	0.0007573041479150281	0.0002607510074596222
0.01593398282201791	0.00021556640325316875	0.000594215207206386	0.002365486566695757	0.021924329260564743	0.7591652443838127	0.4142649268925873	0.04136771696646092	0.0032831096735315723	0.0007438393116367299	0.0002559527449814664
0.0160339828220179	0.00021084729574060622	0.0005809433065322788	0.002310769399567579	0.021378040369874788	0.7585176318854328	0.40615445688459517	0.04089378024420662	0.0032289119494530575	0.0007305777966600593	0.00025122955773404027
0.01613398282201789	0.00020621628596232864	0.0005679237441851687	0.0022571240517394913	0.020842878441411913	0.7579553695811329	0.39811664632346105	0.04042467000614776	0.0031754747131461946	0.0007175178135366243	0.0002465807537675316
0.01623398282201788	0.00020167239053456727	0.0005551536837510178	0.002204538520870693	0.02031874421355422	0.7574804838003616	0.3901549716583165	0.03996036468668015	0.00312279182709097	0.0007046575412589613	0.00024200562926803847
0.016333982822017923	0.00019721460800725752	0.0005426302326882654	0.0021530005187444415	0.019805532649453568	0.7570950178442469	0.3822727315564028	0.03950084189939314	0.0030708570423422818	0.0006919951293111981	0.00023750346936961893
0.016433982822017912	0.0001928419203731369	0.000530350446984613	0.0021024974941864015	0.01930313330535231	0.7568010317107984	0.3744730444356798	0.03904607846769853	0.0030196640051845503	0.0006795286996781853	0.00023307354894928046
0.0165339828220179	0.00018855329453937523	0.0005183113356983905	0.0020530166554306893	0.018811430693271982	0.7566006016419611	0.36675884670442815	0.03859605045507443	0.0029692062636578875	0.0006672563488121176	0.0002287151334044911
0.01663398282201789	0.0001843476837607332	0.0005065098653811835	0.0020045449919129385	0.018330304637342292	0.7564958194652894	0.3591328916868671	0.03815073319490812	0.002919477273953077	0.0006551761495557528	0.00022442747941285498
0.01673398282201788	0.0001802240290333515	0.0004949429643786162	0.001957069295471195	0.017859630623098387	0.7564887916997532	0.35159774921046594	0.03771010131992617	0.0028704704066727297	0.0006432861530214499	0.00022020983567363407
0.016833982822017923	0.00017618126044842354	0.00048360752700665814	0.0019105761809392438	0.01739928013914615	0.7565816383918179	0.34415580582755567	0.03727412879119581	0.002822178952956297	0.0006315843904253413	0.0002160614436308542
0.016933982822017912	0.00017221829850513554	0.00047250041760156085	0.001865052106119008	0.016949121010660186	0.7567764916444307	0.336809265641442	0.03684278892668856	0.002774596130467178	0.0006200688748761126	0.0002119815381777599
0.0170339828220179	0.00016833405538240563	0.0004616184744414704	0.0018204833911208466	0.01650901772423216	0.7570754937970035	0.32956015170483377	0.03641605442939238	0.0027277150892400233	0.0006087376031178451	0.00020796934834244383
0.01713398282201789	0.00016452743616904964	0.00045095851353873807	0.0017768562370637992	0.016078831743663903	0.7574807952103535	0.3224103079567721	0.03599389741496433	0.002681528917387078	0.0005975885572266734	0.00020402409795451678
0.01723398282201788	0.00016079734005214604	0.0004405173323018869	0.0017341567441291692	0.015658421816341587	0.7579945516051976	0.315361401662709	0.035576289438915845	0.0026360306466625427	0.0005866197062609165	0.00020014500629272233
0.017333982822017924	0.00015714266146346758	0.000430291713066724	0.0016923709289631639	0.015247644269893538	0.7586189208974085	0.3084149263213373	0.03516320152331788	0.00259121325788379	0.0005758290078644883	0.00019633128871341432
0.017433982822017913	0.00015356229118396395	0.0004202784264966313	0.0016514847414268187	0.0148463532988852	0.7593560594671919	0.3015722050011377	0.03475460418302636	0.0025470696862094255	0.0005652144098235893	0.00019258215725990885
0.0175339828220179	0.00015005511740633532	0.00041047423485190266	0.0016114840806922528	0.01445440124135031	0.7602081177923048	0.2948343940690617	0.03435046745141215	0.002503592826273117	0.0005547738515765054	0.0001888968212526694
0.01763398282201789	0.00014662002675593558	0.00040087589512894143	0.0015723548106874137	0.0140716388450157	0.7611772353683995	0.2882024872739573	0.03395076090559969	0.0024607755371739122	0.000544505265676764	0.0001852744878604241
0.01773398282201788	0.00014325590527019348	0.0003914801620698295	0.0015340827748916198	0.013697915523111998	0.7622655348314152	0.2816773201472947	0.033555453691203226	0.002418610647322592	0.00053440657920964	0.00018171436265223886
0.017833982822017924	0.00013996163933690796	0.00038228379104343445	0.0014966538104870305	0.013333079599709974	0.7634751151877504	0.27525957468441004	0.03316451454655824	0.002377090959144515	0.0005244757151622783	0.00017821565013067582
0.017933982822017913	0.00013673611659186462	0.00037328354079932885	0.0014600537618718052	0.0129769785445639	0.7648080440488123	0.26894978427018984	0.03277791182644779	0.002336209253639779	0.0005147105937477319	0.00017477755424615785
0.018033982822017902	0.00013357822677617913	0.0003644761760959259	0.0014242684935418931	0.012629459197472739	0.766266348755672	0.2627483388139381	0.03239561352531641	0.002295958294800824	0.0005051091336831374	0.00017139927889267662
0.01813398282201789	0.00013048686255399716	0.00035585847020471275	0.0013892839023505739	0.012290367982213727	0.7678520062679587	0.25665549005949917	0.0320175872999752	0.002256330833889024	0.0004956692534225798	0.0001680800283850572
0.01823398282201788	0.00012746092029107704	0.00034742720729233063	0.0013550859291544745	0.011959551110126107	0.7695669316793801	0.2506713570377796	0.03164380049179251	0.0022173196135707846	0.00048638887234492913	0.0001648190079179331
0.018333982822017925	0.00012449930079495172	0.000339179184682671	0.0013216605698572212	0.011636854773455165	0.7714129652081595	0.24479593163042349	0.03127422014837308	0.0021789173719146482	0.0004772659118972373	0.00016161542400668644
0.018433982822017914	0.0001216009100173656	0.00033111121500123755	0.0012889938858616295	0.011322125328594192	0.7733918574968667	0.23902908421481905	0.030908813044725123	0.0021411168462507303	0.0004682982966942404	0.00015846848491058108
0.018533982822017903	0.00011876465971970161	0.00032322012820402307	0.001257072013942733	0.011015209469379804	0.7755052530406663	0.23337056936227765	0.030547545703913107	0.0021039107768936944	0.000459483955574428	0.00015537740103832394
0.01863398282201789	0.00011598946810222345	0.00031550277349355003	0.0012258811755545072	0.010715954390626009	0.7777546715465868	0.2278200315629725	0.030190384417203387	0.002067291910731313	0.0004508208226134732	0.000152341385336361
0.01873398282201788	0.00011327426039790681	0.0003079560211245786	0.0011954076855836709	0.010424207942091477	0.7801414870094556	0.22237701095288062	0.029837295263698105	0.0020312530046798856	0.0004423068380955164	0.00014935965366016064
0.018833982822017925	0.00011061796943173361	0.000300576764102224	0.0011656379605645716	0.010139818773099656	0.7826669042720132	0.21704094901985116	0.02948824412946568	0.001995786829008758	0.0004339399494431141	0.00014643142512880863
0.018933982822017914	0.00010801953614630048	0.0002933619197752274	0.0011365585263695222	0.00986263646803945	0.7853319328182131	0.2118111942676101	0.02914319672616648	0.0019608861705355564	0.0004257181121064893	0.00014355592246320718
0.019033982822017903	0.00010547791009461873	0.000286308431327236	0.0011081560253891883	0.00959251167298966	0.7881373575296464	0.20668700781834082	0.028802118609177002	0.00192654383569413	0.00041763929041283866	0.00014073237230819826
0.019133982822017892	0.00010299204990105094	0.00027941326916901775	0.001080417223218509	0.009329296213721576	0.7910837061155139	0.2016675689362773	0.02846497519522009	0.0018927526534776452	0.00040970145837650694	0.00013796000553895917
0.01923398282201788	0.00010056092369126012	0.0002726734322345071	0.0010533290148629847	0.009072843205340048	0.7941712129081071	0.19675198045638792	0.028131731779500693	0.0018595054782586076	0.00040190260047077276	0.00013523805755198833
0.019333982822017926	0.00009818350949213008	0.00026608594918365935	0.001026878430481087	0.008823007153832151	0.7973997786970286	0.19193927410398653	0.027802353552354133	0.001826795192488203	0.0003942407123620546	0.0001325657685410318
0.019433982822017914	0.0000958587956025827	0.0002596478795151741	0.0010010526406783635	0.008579644049799513	0.8007689262588908	0.18722841569271914	0.0274768056154117	0.001794614709277381	0.0003867138016073995	0.000129942383758316
0.019533982822017903	0.00009358578093623379	0.0002533563145919729	0.0009758389613686671	0.008342611454649202	0.8042777512241875	0.18261831018991515	0.027155052997286495	0.001762956974861641	0.0003793198883160074	0.0001273671537614069
0.019633982822017892	0.00009136347533683139	0.0002472083785825524	0.0009512248582183781	0.008111768579527095	0.8079248679118942	0.17810780663985823	0.02683706066878654	0.001731814970952316	0.00037205700577572345	0.00012483933464609349
0.01973398282201788	0.00008919089986742547	0.00024120122932116608	0.0009271979506892148	0.007886976357275166	0.8117083497554648	0.1736957029369271	0.026522793557662586	0.0017011817169765972	0.00036492320104532006	0.0001223581882656399
0.019833982822017926	0.0000870670870741951	0.00023533205908982005	0.0009037460156950546	0.007668097507693782	0.8156256639424646	0.1693807504418861	0.026212216562891466	0.001671050272208624	0.0003579165355133897	0.00011992298243675998
0.019933982822017915	0.00008499108122588283	0.000229598095325094	0.0008808569908883223	0.0074549965963926134	0.8196735998976258	0.16516165843596636	0.025905294568506838	0.0016414137377944212	0.00035103508542479634	0.00011753299113270779
0.020033982822017904	0.00008296193852973911	0.00022399660125267668	0.0008585189775910685	0.007247540087507863	0.8238481912558246	0.16103709840845667	0.025601992456978383	0.001612265258672811	0.000344276942375455	0.00011518749466381468
0.020133982822017893	0.00008097872732492712	0.00021852487645258284	0.0008367202433859655	0.007045596390564868	0.8281446310011721	0.1570057081747659	0.025302275122150785	0.0015835980253951722	0.00033764021377641416	0.0001128857798458728
0.020233982822017882	0.0000790405282542571	0.00021318025735790884	0.000815449224382047	0.006849035901758275	0.8325571794943114	0.15306609582283706	0.025006107481745567	0.0015554052758463427	0.00033112302328802207	0.00011062714015671067
0.020333982822017926	0.0000771464344151761	0.00020796011768993864	0.0007946945271697667	0.006657731039919429	0.8370790651752186	0.14921684348680284	0.02471345448943389	0.00152768029686921	0.00032472351122509645	0.00010841087588131889
0.020433982822017915	0.00007529555149087723	0.00020286186883245673	0.0007744449304798628	0.006471556277437537	0.8417023778167192	0.14545651094765683	0.02442428114648951	0.0015004164257957438	0.0003184398349339667	0.0001062362942459198
0.020533982822017904	0.00007348699786238766	0.00019788296014789912	0.0007546893865599395	0.006290388166390187	0.8464179543218141	0.14178363906141478	0.024138552513023447	0.0014736070518865587	0.00031227016914217847	0.00010410270954128734
0.020633982822017893	0.00007171990470250044	0.00019302087923814227	0.0007354170222827489	0.006114105360140953	0.851215257207374	0.13819675301608897	0.023856233718813867	0.0014472456176820112	0.0003062127062818196	0.00010200944323572409
0.020733982822017882	0.00006999341605237985	0.00018827315215247194	0.0007166171399995112	0.005942588630649259	0.8560822461065384	0.1346943654193183	0.0235772899737349	0.0014213256202670642	0.00030026565678723	0.00009995582407802014
0.020833982822017927	0.0000683066888816391	0.0001836373435453449	0.0006982792181514511	0.005775720881733749	0.8610052428563665	0.13127497921914444	0.02330168657779214	0.0013958406124524	0.0002944272493679703	0.00009794118819074145
0.020933982822017916	0.0000666588931327093	0.00017911105678644753	0.0006803929116523972	0.005613387158523692	0.8659687910233387	0.12793709046090174	0.023029388930773657	0.0013707842038744775	0.0002886957312578883	0.00009596487915420684
0.021033982822017905	0.00006504921175025427	0.000174691934025462	0.0006629480520547175	0.005455474653325388	0.870955511062143	0.12467919088361724	0.022760362541522573	0.0013461500620166953	0.00028306936844105945	0.00009402624808147307
0.021133982822017894	0.00006347684069640813	0.0001703776562139663	0.0006459346475109571	0.0053018727081229075	0.8759459527105529	0.12149977035973379	0.02249457303683921	0.0013219319131543453	0.00027754644585546365	0.00009212465368467749
0.021233982822017883	0.00006194098895255718	0.00016616594308674942	0.0006293428825426215	0.005152472813926714	0.8809184466970752	0.118397319182266	0.02223198617002094	0.0012981235432256274	0.00027212526757515226	0.00009025946233305552
0.021333982822017927	0.000060440878508398254	0.00016205455310479476	0.0006131631176276859	0.005007168607174645	0.885848958385663	0.11537033020378455	0.021972567829047815	0.001274718798631223	0.0002668041569717317	0.00008843004810296706
0.021433982822017916	0.00005897574433895391	0.00015804128336211138	0.0005973858886177057	0.0048658558633825275	0.8907109465993729	0.11241730083184352	0.02171628404441924	0.0012517115869646268	0.00026158145685589403	0.00008663579282023602
0.021533982822017905	0.00005754483437022675	0.0001541239694585222	0.0005820019059950885	0.004728432488234709	0.8954752315550275	0.10953673488563892	0.021463100996651305	0.001229095877675628	0.0002564555295997626	0.00008487608609511633
0.021633982822017894	0.00005614740943415834	0.00015030048534045854	0.000567002053981018	0.004594798506298223	0.900109876592819	0.10672714431886003	0.021212985023444354	0.001206865702669406	0.0002514247572408508	0.00008315032535020613
0.021733982822017883	0.00005478274321349717	0.0001465687431117	0.0005523773895035331	0.004464856047532736	0.9045800891846263	0.10398705081372712	0.0209659026265203	0.0011850151568430064	0.00024648754156824895	0.00008145791584156902
0.021833982822017928	0.00005345012217722581	0.00014292669281602605	0.0005381191410356446	0.004338509331767305	0.9088481475403236	0.10131498725136165	0.020721820478149983	0.0011635383985620733	0.00024164230419189742	0.00007979827067340438
0.021933982822017917	0.00005214884550710904	0.00013937232219355555	0.0005242187073124418	0.004215664651302282	0.9128733599572649	0.09870949906359751	0.02048070542736704	0.0011424296500795149	0.0002368874865955474	0.00007817081080651223
0.022033982822017906	0.00005087822501594286	0.00013590365641256988	0.0005106676559359028	0.004096230351788961	0.9166120648506144	0.0961691454713663	0.020242524505879655	0.001121683197898315	0.0002322215501741007	0.00007657496506083978
0.022133982822017895	0.00004963758505806384	0.00013251875777852773	0.0004974577218760289	0.003980116811534976	0.9200176800977452	0.0936925006148061	0.020007244933689376	0.001101293393080805	0.00022764297625604894	0.00007501017011239345
0.022233982822017884	0.000048426262432632056	0.00012921572542189884	0.00048458080587627866	0.0038672364193726738	0.9230408108656405	0.09127815458016135	0.019774834124422054	0.0010812546515062496	0.00022315026611163208	0.0000734758704847677
0.022333982822017928	0.00004724360628021372	0.00012599269496639333	0.0004720289727709806	0.0037575035512234884	0.9256294253920423	0.08892471432848321	0.019545259690379208	0.0010615614540788255	0.00021874194094734868	0.00007197151853555008
0.022433982822017917	0.0000460889779731436	0.00012284783817908773	0.000459794449722283	0.0036508345454839487	0.9277291081632564	0.08663080453110027	0.019318489447317035	0.001042208346888013	0.00021441654188747048	0.00007049657443786198
0.022533982822017906	0.00004496175100013386	0.0001197793626039056	0.00044786962438349515	0.003547147677351625	0.929283399482511	0.08439506831666643	0.019094491418959157	0.0010231899413231734	0.00021017262994312347	0.00006905050615726044
0.022633982822017895	0.00004386131084559722	0.0001167855111798243	0.00043624704299574646	0.0034463631322049965	0.9302342294441066	0.08221616793457054	0.018873233841252158	0.0010045009141444049	0.00020600878596956958	0.00006763278942425708
0.022733982822017884	0.00004278705486409941	0.00011386456184514944	0.00042491940842434513	0.0033484029781433635	0.9305224527298501	0.0800927853393027	0.018654685166369905	0.0009861360075114059	0.00020192361061225058	0.00006624290770267333
0.02283398282201793	0.00004173839215036046	0.00011101482712908722	0.00041387957814081276	0.003253191137786943	0.9300884883337055	0.0780236227002739	0.018438814066472128	0.000968090028972046	0.00019791572424211138	0.00006488035215405149
0.022933982822017918	0.000040714743405210034	0.0001082346537318835	0.0004031205621566849	0.0031606533594340375	0.9288730652442881	0.07600740284147924	0.018225589437227626	0.0009503578514126847	0.00019398376688083239	0.00006354462159835272
0.023033982822017907	0.000039715540797858055	0.00010552242209460292	0.00039263552091432796	0.0030707171876626347	0.9268180712533036	0.07404286961518695	0.018014980401105034	0.0009329344129715905	0.00019012639811639571	0.0000622352224711296
0.023133982822017896	0.00003874022782485558	0.0001028765459597119	0.0003824177631402254	0.002983311933462476	0.9238674974441968	0.07212878821376487	0.017806956310440034	0.0009158147169173925	0.00018634229700957455	0.0000609516687773944
0.023233982822017885	0.000037788259166084804	0.00010029547192347671	0.00037246074366558676	0.002898368643975767	0.9199684656601534	0.07026394542355695	0.017601486750285195	0.00089899383149409	0.00018263016199180287	0.000059693482042371025
0.02333398282201793	0.00003685910053810911	0.00009777767898117317	0.0003627580612190629	0.002815820071921118	0.9150723205348182	0.06844714982459446	0.017398541541048685	0.0008824668897341748	0.000178988710754918	0.00005846019125931928
0.023433982822017918	0.00003595222854519136	0.00009532167806606488	0.0003533034561959879	0.0027356006447702423	0.9091357617692907	0.06667723193977183	0.017198090740928054	0.0008662290892414619	0.0001754166801332334	0.00005725133283461852
0.023533982822017907	0.000035067130528279186	0.00009292601158301478	0.0003440908084083326	0.0026576464337419235	0.9021219866112652	0.06495304433695809	0.017000104648145463	0.0008502756919450512	0.00017191282597840005	0.00005606645053028336
0.023633982822017896	0.00003420330441224424	0.00009058925293761016	0.00033511413481938836	0.0025818951226745475	0.8940018073642034	0.06327346168737412	0.016804553802990382	0.0008346020238259006	0.00016847592302747852	0.00005490509540408294
0.023733982822017885	0.000033360258551631994	0.00008831000606158082	0.00032636758726687395	0.002508285976833182	0.8847547047020999	0.061637380783412826	0.01661140898967583	0.0008192034746174347	0.00016510476476465464	0.00005376682574743052
0.02383398282201793	0.00003253751157518887	0.00008608690493528156	0.0003178454501780199	0.0024367598117040396	0.8743697750702197	0.060043720518925765	0.016420641238014445	0.0008040754974815299	0.00016179816327700305	0.00005265120702120036
0.02393398282201792	0.00003173459222939928	0.00008391861310794459	0.00030954213827991616	0.002367258961824967	0.8628465299565731	0.05849142183486397	0.01623222182491966	0.0007892136086612175	0.00015855494910468331	0.00005155781178962246
0.024033982822017907	0.00003095103922125559	0.00008180382321638199	0.00030145219430819796	0.0022997272496969976	0.850195506671732	0.056979447633000085	0.016046122275736784	0.0007746133871113013	0.00015537397108594266	0.000050486219652402594
0.024133982822017896	0.000030186401060486615	0.00007974125650277377	0.00029357028671701476	0.002234109954818954	0.8364386546710059	0.055506782660349994	0.015862314365412074	0.0007602704741082803	0.00015225409619730706	0.00004943601717521204
0.024233982822017885	0.000029440235901440847	0.00007772966233214073	0.00028589120739298547	0.002170353782883528	0.8216094683993305	0.05407243336674125	0.015680770119502654	0.0007461805728406562	0.0001491942093892984	0.00004840679781867883
0.02433398282201793	0.000028712111384810306	0.00007576781771005865	0.00027840986937564734	0.0021084068351701494	0.8057528469066704	0.05267542773786604	0.015501461815033452	0.0007323394479808123	0.00014619321341801007	0.00004739816186600913
0.02443398282201792	0.000028001604479388306	0.00007385452680115505	0.0002711213045868291	0.0020482185781672863	0.7889246716210799	0.05131481510602659	0.015324361981207922	0.0007187429252396766	0.00014325002867289475	0.0000464097163493738
0.024533982822017908	0.00002730830132400878	0.00007198862044884634	0.00026402066157101743	0.001989739813453503	0.7711911060059485	0.04998966594063363	0.01514944339997382	0.0007053868909050366	0.00014036359300101926	0.00004544107497516004
0.024633982822017897	0.000026631797069850233	0.0000701689556968302	0.00025710320324891765	0.0019329226478649955	0.7526276335502462	0.04869907162044332	0.014976679106453861	0.0006922672913648552	0.00013753286152816218	0.0000444918580482274
0.024733982822017886	0.000025971695723229335	0.00006839441531271419	0.00025036430468597083	0.0018777204639735692	0.7333178627373996	0.04744214418935105	0.014806042389241783	0.0006793801326163227	0.00013475680647697465	0.000043561692395256823
0.02483398282201793	0.000025327609989039047	0.00006666390731420536	0.00024379945087762636	0.0018240878908977634	0.7133521384128861	0.046218016097489274	0.014637506790571561	0.0006667214797618036	0.00013203441698252563	0.00004265021128731145
0.02493398282201792	0.000024699161114952836	0.00006497636449823912	0.00023740423455299915	0.001771980775466981	0.6928260075338196	0.0450258399292527	0.014471046106362899	0.0006542874564925414	0.00012936469890547565	0.0000417570543617032
0.02503398282201791	0.00002408597873651558	0.00006333074397336548	0.00023117435399830653	0.00172135615375648	0.6718385930264481	0.043864788119764186	0.014306634386147385	0.00064207424456101	0.00012674667464313387	0.000040881867543261246
0.025133982822017897	0.000023487700723236845	0.00006172602669574705	0.00022510561090154953	0.0016721722230095039	0.6504909320521911	0.04273405266122328	0.014144245932880706	0.0006300780832428525	0.0001241793829386501	0.00004002430296509695
0.025233982822017886	0.000022903973025788093	0.000060161217009037193	0.0002191939082195866	0.0016243883139606184	0.6288843343089394	0.04163284480045643	0.013983855302644373	0.0006182952687891928	0.00012166187868856967	0.000039184018888950696
0.02533398282201793	0.000022334449524401765	0.00005863534218842768	0.00021343524806878268	0.0015779648635726173	0.6071188122849163	0.04056039472891897	0.013825437304241918	0.0006067221538701761	0.00011919323274897982	0.00003836067962520496
0.02543398282201792	0.00002177879187855764	0.00005714745198910264	0.0002078257296402187	0.0015328633881978838	0.5852916290743909	0.03951595126630473	0.013668966998691877	0.0005953551470104357	0.00011677253174044231	0.000037553955452639686
0.02553398282201791	0.000021236669378042664	0.000055696618199334805	0.000202361547140396	0.0014890464571735448	0.5634960010884091	0.03849878153884052	0.013514419698624314	0.0005841907120173385	0.00011439887785194127	0.000036763522538010386
0.025633982822017898	0.000020707758795459846	0.000054281934198434353	0.00019703898775825805	0.001446477666858319	0.541819983471829	0.03750817065326961	0.013361770967581782	0.0005732253674026443	0.00011207138864402125	0.00003598906285551716
0.025733982822017887	0.000020191744240248487	0.000052902514519728285	0.00019185442965926561	0.0014051216151175026	0.5203455560193667	0.036543421367449695	0.013210996619230402	0.0005624556857982921	0.00010978919685130323	0.00003523026410623258
0.02583398282201793	0.000019688317014288625	0.00005155749441875825	0.00018680434000717554	0.0013649438762616411	0.49914791756618604	0.03560385375842493	0.013062072716484071	0.0005518782933670008	0.00010755145018456408	0.00003448681963755611
0.02593398282201792	0.000019197175469138025	0.00005024602944683437	0.00018188527301409978	0.0013259109764429378	0.47829498780062796	0.03468880488877161	0.012914975570545278	0.0005414898692082957	0.00010535731113253921	0.00003375842836275386
0.02603398282201791	0.00001871802486495839	0.00004896729503008909	0.0001770938680193069	0.0012879903695123846	0.4578471076531677	0.03379762847193957	0.012769681739865755	0.0005312871447605324	0.00010320595676360209	0.00003304479468064043
0.026133982822017898	0.000018250577231175483	0.00004772048605415448	0.0001724268475972388	0.0012511504133400817	0.437856923141415	0.032929694537274914	0.012626168029030672	0.0005212669031995625	0.00010109657852748523	0.00003234562839546052
0.026233982822017887	0.00001779455122891469	0.00004650481645457013	0.0001678810156950636	0.001215360346599582	0.4183694329216484	0.03208438909533746	0.012484411487569078	0.0005114259788345588	0.00009902838205717714	0.000031660644637020554
0.02633398282201793	0.000017349672015249908	0.00004531951881300972	0.00016345325580007744	0.0011805902660169737	0.39942217680392084	0.03126111380408479	0.012344389408694778	0.00050176125650155	0.00009700058697113801	0.00003098956378112085
0.02643398282201792	0.00001691567110929748	0.000044163843959413785	0.00015914052913717572	0.001146811104083889	0.38104554100806415	0.030459285636437107	0.012206079327979024	0.000492269670955149	0.00009501242667595445	0.000030332111370330943
0.02653398282201791	0.000016492286260182134	0.00004303706058008782	0.00015493987289658053	0.0011139946072335283	0.36326315577364643	0.029678336549701315	0.01206945902195905	0.00048294820625896523	0.00009306314816956085	0.000029688018035154368
0.0266339828220179	0.000016079261316901938	0.00004193845483183155	0.0001508483984919474	0.0010821133144778494	0.3460923618446599	0.028917713157282976	0.011934506506685106	0.00047379389517518075	0.00009115201184514304	0.00002905701941562194
0.026733982822017888	0.00001567634610011069	0.00004086732996214045	0.00014686328984895065	0.0010511405365034095	0.3295447240684384	0.028176876403078036	0.011801200036208449	0.00046480381855371896	0.00008927829129583361	0.000028438856083354265
0.026833982822017932	0.000015283296275835214	0.00003982300593550966	0.0001429818017243471	0.0010210503352228808	0.31362657262498694	0.02745530123889548	0.011669518101013295	0.0004559751047214244	0.00008744127312029747	0.000027833273464125767
0.02693398282201792	0.000014899873231143394	0.000038804819065878343	0.00013920125805554445	0.0009918175037788564	0.2983395550074604	0.026752476305230484	0.01153943942639465	0.000447304928871658	0.0000856402567293122	0.000027240021760966547
0.02703398282201791	0.00001452584395176876	0.00003781212165521432	0.0001355190503405946	0.0009634175469957047	0.283681184610429	0.026067903615668384	0.011410942970784975	0.00043879051245465395	0.00008387455415341809	0.000026658855877829984
0.0271339828220179	0.000014160980901704988	0.00003684428163826432	0.00013193263604856323	0.0009358266622753743	0.26964537449337833	0.02540109824518049	0.011284007924032013	0.0004304291225690738	0.00008214348985174749	0.00002608953534386057
0.027233982822017888	0.000013805061904771257	0.00003590068223345483	0.00012843953706012795	0.000909021720932228	0.25622294745384494	0.024751588022529584	0.011158613705629742	0.00042221807135502175	0.0000804464005220914	0.000025531824238283288
0.027333982822017933	0.00001345787002815173	0.00003498072159994696	0.00012503733813827063	0.0008829802499617454	0.24340211588762345	0.02411891322698768	0.011034739962904836	0.00041415471538888216	0.00007878263491228906	0.000024985491115942156
0.02743398282201792	0.000013119193467911419	0.00003408381250082755	0.00012172368542889218	0.0008576804142378836	0.23116892698259853	0.023502626289539405	0.010912366569160975	0.00040623645508030843	0.00007715155363301378	0.00002445030893351395
0.02753398282201791	0.000012788825436481208	0.00003320938197240926	0.0001184962849911211	0.0008331009991330333	0.21950767056588624	0.02290229149871598	0.010791473621781837	0.0003984607340715721	0.0000755525289720019	0.000023926054976410144
0.0276339828220179	0.000012466564052112723	0.00003235687099962579	0.00011535290135712028	0.0008092213935550745	0.20840124839927404	0.02231748471119846	0.010672041440296818	0.000390825038639662	0.00007398494470981336	0.000023412510786397335
0.02773398282201789	0.000012152212230294006	0.00003152573419748135	0.00011229135612111236	0.0007860215733950115	0.1978315049073774	0.021747793067288922	0.010554050564409084	0.00038332689710130255	0.0000724481959371562	0.00002290946208994655
0.027833982822017933	0.000011845577577117046	0.000030715439498516126	0.00010930952655736544	0.0007634820853790916	0.18777952025042632	0.02119281471134682	0.01043748175198908	0.00037596387922116364	0.00007094168887383762	0.000022416698727329336
0.027933982822017922	0.000011546472284589632	0.000029925467846254158	0.00010640534426685256	0.0007415840313188136	0.17822586734776916	0.020652158517262372	0.010322315977035158	0.00036873359562352543	0.0000694648406893944	0.00002193401458247964
0.02803398282201791	0.000011254713027877885	0.00002915531289457506	0.00010357679385225479	0.0007203090527521182	0.16915083495032518	0.020125443819021583	0.010208534427601725	0.00036163369720753843	0.00006801707932542948	0.00002146120751362736
0.0281339828220179	0.000010970120864466725	0.000028404480712971915	0.00010082191162101522	0.0006996393159692462	0.160534619183132	0.019612300146411375	0.010096118503698088	0.00035466187456636663	0.00006659784331971685	0.000020998079284723373
0.02823398282201789	0.000010692521135225917	0.000027672489497630772	0.00009813878431608329	0.0006795574974161866	0.15235748616249503	0.019112366965890897	0.009985049815158215	0.0003478158574103472	0.00006520658163209635	0.00002054443549766166
0.028333982822017878	0.000010421743367362717	0.000026958869288281483	0.00009552554787401553	0.0006600467694689783	0.14459990836512376	0.018625293426648943	0.009875310179483569	0.0003410934139943721	0.00006384275347219966	0.000020100085525310965
0.028433982822017922	0.000010157621179247877	0.00002626316169075479	0.00009298038621005127	0.0006410907865717737	0.13724267741317825	0.018150738111852204	0.009766881619659537	0.00033449235054963845	0.0000625058281290335	0.000019664842445361948
0.02853398282201791	9.899992187094211e-6	0.000025584919605186187	0.00009050153002982741	0.0006226736717317682	0.13026699586169285	0.017688368795082694	0.009659746361947665	0.0003280105107199508	0.00006119528480245205	0.000019238522974999272
0.0286339828220179	9.648697913470864e-6	0.00002492370695979536	0.00008808725566730812	0.0006047800033638713	0.12365455045106688	0.017237862201948843	0.009553886833653717	0.0003216457750026751	0.000059910612436537086	0.000018820947406402593
0.02873398282201789	9.403583697632937e-6	0.00002427909845017902	0.0000857358839485851	0.0005873948024781447	0.11738756913281657	0.01679890377685106	0.00944928566087373	0.00031539606019452717	0.000058651309554913445	0.000018411939543083464
0.02883398282201788	9.164498607646394e-6	0.00002365067928404526	0.00008344577908112722	0.0005705035202029608	0.11144886400306984	0.016371187454871285	0.009345925666218557	0.00030925931884228985	0.000057416884098015866	0.000018011326637061397
0.028933982822017923	8.931295354286506e-6	0.00002303804493131269	0.00008121534756809835	0.0005540920256368117	0.10582186209558624	0.01595441543874922	0.009243789866517442	0.00030323353869856956	0.00005620685326232168	0.000017618939326881488
0.029033982822017912	8.70383020668869e-6	0.000022440800879509983	0.00007904303714732617	0.0005381465940218687	0.10049062580105221	0.015548297980906291	0.009142861470502818	0.0002973167421827309	0.00005502074334157154	0.000017234611576478446
0.0291339828220179	8.481962909729014e-6	0.00002185856239439175	0.00007692733575452748	0.0005226538952321582	0.09543986449798761	0.015152553170462537	0.009043123876475262	0.0002915069858470449	0.00005385808956997537	0.000016858180614884617
0.02923398282201789	8.26555660311139e-6	0.000021290954285700833	0.00007486677051037097	0.0005076009825696557	0.09065493880638101	0.014766906725200315	0.0089445606699514	0.00028580235984820433	0.00005271843596742908	0.000016489486876786728
0.02933398282201788	8.054477742138866e-6	0.00002073761067799817	0.00007285990673097676	0.0004929752818612499	0.0861218587109532	0.014391091788411354	0.008847155621293483	0.00028020098742423746	0.00005160133518673828	0.000016128373943928504
0.029433982822017923	7.848596020144334e-6	0.000020198174786480877	0.00007090534696142908	0.0004787645808498528	0.08182727664819042	0.014024848730568362	0.008750892683323044	0.000274701024376918	0.000050506348362859854	0.000015774688487360278
0.029533982822017912	7.64778429255755e-6	0.000019672298697712595	0.00006900173003189747	0.0004649570188729171	0.07775847651115007	0.01366792495575374	0.008655755988917688	0.0002693006585597226	0.00004943304496416407	0.000015428280210532693
0.0296339828220179	7.451918502583203e-6	0.000019159643155184015	0.00006714773013594424	0.00045154107682164406	0.07390335939850232	0.013320074712777396	0.008561729848592546	0.00026399810937138824	0.00004838100264571547	0.000015089001793233357
0.02973398282201789	7.260877608466554e-6	0.00001865987734962687	0.00006534205593061458	0.0004385055673743412	0.07025042681940522	0.012981058910912738	0.008468798748066067	0.0002587916272551383	0.000047349807104578846	0.00001475670883636369
0.02983398282201788	7.074543512320817e-6	0.00001817267871399918	0.00006358344965789125	0.00042583962549740703	0.06678876196311989	0.012650644940176287	0.008376947345811242	0.0002536794932035994	0.00004633905193714386	0.000014431259807553028
0.029933982822017924	6.8928009904923894e-6	0.000017697732723063525	0.00006187068628710644	0.0004135326992075108	0.06350800955099863	0.012328606496076092	0.008286160470591676	0.0002486600182694637	0.00004534833849846765	0.000014112515987605551
0.030033982822017913	6.715537625438529e-6	0.000017234732697478242	0.0000602025726779021	0.0004015745405886802	0.06039835470808077	0.01201472340875144	0.008196423118983946	0.0002437315430819287	0.00004437727576363382	0.000013800341417778126
0.030133982822017902	6.542643739091626e-6	0.000016783379612317914	0.000058577946763324726	0.0003899551970579606	0.05745050122083468	0.011708781476422844	0.008107720452884458	0.0002388924373688949	0.00004342548019110983	0.000013494602847879204
0.03023398282201789	6.3740123276870765e-6	0.000016343381909949655	0.00005699567675267116	0.0003786650028736466	0.05465564948608645	0.011410572303077314	0.008020037797003433	0.00023414109948503034	0.00004249257558811642	0.0000131951696851917
0.03033398282201788	6.2095389980269134e-6	0.000015914455317180173	0.000055454660353658367	0.00036769457087995497	0.05200547440259524	0.011119893140303086	0.007933360636343654	0.0002294759559456226	0.00004157819297798072	0.000012901913944206476
0.030433982822017924	6.049121905156458e-6	0.000015496322666597033	0.000053953824013546555	0.0003570347844822179	0.049492103410644236	0.01083654673319656	0.007847674613665586	0.00022489546096629917	0.00004068197046947675	0.000012614710197166414
0.030533982822017913	5.892661691428417e-6	0.000015088713722025718	0.0000524921221788073	0.00034667678984683277	0.047108094845236384	0.010560341170257628	0.007762965526938138	0.00022039809600859096	0.00003980355312813939	0.000012333435525412498
0.030633982822017902	5.74006142692764e-6	0.000014691365008018941	0.00005106853657294345	0.00033661198832006875	0.044846416734564576	0.010291089737191002	0.007679219326774306	0.0002159823693313181	0.00003894259284953427	0.000012057969471523701
0.03073398282201789	5.5912265512349155e-6	0.000014304019643309075	0.00004968207549209634	0.00032683202906036966	0.04270042614652112	0.010028610774534381	0.007596422113852903	0.0002116468155478598	0.00003809874823448389	0.000011788193992248776
0.03083398282201788	5.446064816502616e-6	0.000013926427178138972	0.000048331773118039825	0.0003173288018783855	0.04066384916149598	0.009772727539029394	0.007514560136324682	0.00020738999518923773	0.00003727168446622673	0.000011523993412218197
0.030933982822017925	5.304486231818551e-6	0.000013558343435397657	0.00004701668884819257	0.00030809443027949906	0.03873076152911907	0.009523268068654049	0.007433619787203164	0.00020321049427303548	0.00003646107318949822	0.000011265254378431598
0.031033982822017914	5.166403008833964e-6	0.000013199530355485752	0.000045735906642287276	0.000299121264703485	0.03689557004931677	0.009280065051237352	0.007353587601739648	0.00019910692387814117	0.000035666592391522474	0.000011011865815512745
0.031133982822017903	5.0317295086305994e-6	0.000012849755844832024	0.000044488534385308267	0.00029040187595607224	0.03515299470367165	0.009042955696572725	0.00727445025478148	0.00019507791972526463	0.0000348879262848926	0.00001076371888172281
0.03123398282201789	4.900382189803929e-6	0.000012508793627991215	0.000043273703266362555	0.0002819290488274335	0.03349805155120766	0.008811781611953604	0.007196194558113798	0.0001911221417632611	0.000034124765192331516	0.00001052070692572694
0.03133398282201788	4.7722795577378575e-6	0.00001217642310324622	0.000042090567173110986	0.00027369577589252657	0.03192603639297376	0.008586388681049283	0.007118807457783078	0.00018723827376118424	0.00003337680543331038	0.000010282725444103512
0.031433982822017925	4.647342115048053e-6	0.00001185242920164362	0.000040938302101417565	0.0002656952514884759	0.03043250920189493	0.008366626946044549	0.007042276031402474	0.00018342502290608173	0.00003264374921251144	0.000010049672039588546
0.031533982822017914	4.525492313170573e-6	0.000011536602249390458	0.00003981610557987004	0.0002579208658642437	0.029013279308014776	0.008152350492965341	0.006966587485438067	0.00017968111940649338	0.00003192530451011758	9.821446380048553e-6
0.0316339828220179	4.406654505071602e-6	0.0000112287378335397	0.00003872319610882821	0.0002503661994978651	0.027664391324206873	0.007943417340112264	0.006891729152474329	0.00017600531610159362	0.000031221184973905304	9.597950158169393e-6
0.03173398282201789	4.290754899057689e-6	0.000010928636670898569	0.000037658812613675904	0.0002430250175768036	0.02638211179355979	0.007739689329529784	0.006817688488459017	0.00017239638807599808	0.00003053110981313218	9.37908705185765e-6
0.03183398282201788	4.177721513662137e-6	0.00001063610448008631	0.000036622213911940417	0.00023589126463689636	0.02516291653662443	0.007541032021433841	0.00674445306992534	0.0001688531322801474	0.0000298548036941904	9.16476268534136e-6
0.031933982822017926	4.067484133585918e-6	0.000010350951856675834	0.00003561267819395854	0.000228959059355593	0.024003478674565547	0.0073473145915260414	0.006672010591191051	0.0001653743671562632	0.000029191996638014256	8.954884590963997e-6
0.032033982822017915	3.959974266671992e-6	0.000010072994151353519	0.0000346295025167772	0.0002222226894952595	0.0229006573027003	0.007158409731122936	0.0066003488615325725	0.0001619589322698272	0.000028542423919218873	8.749362171662117e-6
0.032133982822017904	3.855125101889869e-6	9.802051351026484e-6	0.00003367200231096735	0.0002156766069923382	0.02185148678793323	0.0069741935500275635	0.006529455802332975	0.00015860568794652408	0.000027905825966948782	8.548106664116665e-6
0.03223398282201789	3.7528714683105353e-6	9.53794796281851e-6	0.00003273951090005811	0.0002093154231884331	0.0208531666630517	0.006794545482075907	0.006459319444202765	0.0001553135149146392	0.000027281948267421758	8.351031102570863e-6
0.03233398282201788	3.653149795050135e-6	9.280512900886402e-6	0.000031831379032281934	0.0002031339041992873	0.019903052090652077	0.006619348193288956	0.006389927924071333	0.00015208131395284233	0.00002667054126814222	8.158050283304524e-6
0.032433982822017926	3.555898072161468e-6	9.029579375995393e-6	0.00003094697442434047	0.00019712696641786587	0.01899864486960152	0.006448487492562729	0.006321269482247718	0.0001489080055433145	0.000026071360283767435	7.969080729755698e-6
0.032533982822017915	3.461055812453819e-6	8.784984787792946e-6	0.000030085681316905116	0.00019128967214777505	0.018137584957262566	0.006281852244831817	0.006253332459449066	0.00014579252953018075	0.00002548416540360445	7.784040658281228e-6
0.032633982822017904	3.368564014219588e-6	8.546570619717424e-6	0.000029246900041560454	0.00018561722536334575	0.01731764248125908	0.0061193342866406155	0.006186105293794197	0.00014273384478318324	0.00002490872140071618	7.602849944546439e-6
0.03273398282201789	3.278365124849787e-6	8.314182336484933e-6	0.000028430046598926307	0.0001801049675928699	0.016536710215232286	0.005960828344060145	0.006119576517761351	0.00013973092886656477	0.000024344797642618377	7.425430090535408e-6
0.03283398282201788	3.190403005317379e-6	8.087669284094274e-6	0.000027634552247675022	0.00017474837392146493	0.015792796493812652	0.005806231952887932	0.006053734755106905	0.0001367827777130976	0.0000237921680035452	7.2517041921726875e-6
0.032933982822017926	3.1046228955105754e-6	7.866884592292315e-6	0.000026859863104185573	0.00016954304911020914	0.015084018542907508	0.005655445381070839	0.005988568717743745	0.00013388840530321314	0.00002325061077826135	7.081596907547222e-6
0.033033982822017915	3.0209713803964304e-6	7.651685079444254e-6	0.000026105439752570822	0.00016448472382826415	0.014408596202312681	0.0055083715532913075	0.005924067202576055	0.00013104684334917793	0.000022719908597403387	6.9150344257298465e-6
0.033133982822017904	2.939396356996819e-6	7.441931159751736e-6	0.000025370756864819773	0.00015956925099473002	0.01376484601861641	0.005364915977658872	0.005860219088288489	0.0001282571409842561	0.0000221998483443231	6.751944436174266e-6
0.03323398282201789	2.8598470021585173e-6	7.237486752766307e-6	0.000024655302830812632	0.00015479260222716837	0.013151175687334893	0.005224986674451045	0.005797013332087135	0.00012551836445682269	0.000021690221073419754	6.592256098694571e-6
0.03333398282201788	2.7822737410996064e-6	7.038219195143863e-6	0.000023958579397957126	0.00015015086439369466	0.012566078824192957	0.005088494106847599	0.00573443896638886	0.0001228295968293521	0.000021190821929933435	6.435900014008106e-6
0.03343398282201793	2.7066282167145603e-6	6.843999154587189e-6	0.000023280101320209598	0.0001456402362657075	0.01200813004644424	0.004955351113604075	0.005672485095456684	0.00012018993768224087	0.00002070145007118248	6.282808194836474e-6
0.033533982822017916	2.632863259621329e-6	6.65470054592674e-6	0.00002261939601624771	0.00014125702526837487	0.011475980346076595	0.004825472843612584	0.005611140891977468	0.000117598502822407	0.00002022190858922321	6.1329140375552955e-6
0.033633982822017905	2.5609328589327543e-6	6.470200449287668e-6	0.000021976003236562264	0.00013699764432602824	0.010968352737694365	0.004698776692296689	0.005550395593578897	0.00011505442399659825	0.000019752004434908983	5.986152294383335e-6
0.033733982822017894	2.4907921337367214e-6	6.290379030295528e-6	0.000021349474739249514	0.0001328586087997954	0.010484038164784033	0.0045751822397922075	0.005490238499281973	0.00011255684860937553	0.000019291548343332077	5.842459046103381e-6
0.03383398282201788	2.422397305268211e-6	6.115119462271086e-6	0.000020739373974280023	0.00012883653351476016	0.010021891648951325	0.004454611190862917	0.00543065896588552	0.00011010493944569527	0.00001884035476062379	5.7017716753057484e-6
0.03393398282201793	2.3557056697575396e-6	5.944307850367247e-6	0.000020145275776032806	0.00012492812987409366	0.009580828667576185	0.004336987316504243	0.0053716464042782505	0.00010769787439803854	0.000018398241772093576	5.5640288401451035e-6
0.034033982822017916	2.2906755719393925e-6	5.777833157602703e-6	0.00001956676606388723	0.00012113020305764386	0.009159821746151897	0.004222236397188421	0.005313190275675018	0.00010533484619804633	0.000017965031031688502	5.429170448603993e-6
0.034133982822017905	2.227266379206781e-6	5.615587132744725e-6	0.000019003441550662062	0.00011743964930249859	0.008757897252356888	0.00411028616770439	0.0052552800877716825	0.00010301506215256966	0.000017540547692748347	5.297137633251858e-6
0.034233982822017894	2.165438456395889e-6	5.457464239999519e-6	0.000018454909458708863	0.00011385345326320592	0.008374132379664272	0.004001066263549697	0.005197905390814988	0.0001007377438841185	0.000017124620340041197	5.1678727264941e-6
0.03433398282201788	2.1051531411861087e-6	5.303361590464329e-6	0.00001792078724346176	0.00011036868544928769	0.008007652309003781	0.003894508168829625	0.005141055773581759	0.00009850212707561917	0.000016717080923055325	5.041319236300762e-6
0.03443398282201793	2.0463727201016555e-6	5.1531788752999324e-6	0.000017400702324251988	0.00010698249973781446	0.007657627537671578	0.003790545165622553	0.005084720859262626	0.00009630746121944236	0.000016317764690530213	4.917421822407633e-6
0.03453398282201792	1.9890604051005157e-6	5.006818300582164e-6	0.00001689429182220407	0.00010369213095887853	0.007323271365330447	0.003689112284769956	0.005028890301244535	0.00009415300937064329	0.000015926510126205993	4.796126272981772e-6
0.034633982822017906	1.933180310736289e-6	4.864184523789879e-6	0.00001640120230502775	0.00010049489255178768	0.007003837527546863	0.0035901462580506683	0.004973553778786	0.00009203804790433916	0.000015543158885769694	4.6773794817423014e-6
0.034733982822017895	1.8786974318805073e-6	4.725184591892411e-6	0.000015921089538532756	0.00009738817428997169	0.006698617967900233	0.003493585471701518	0.0049187009925794525	0.00008996186627719436	0.000015167555734982767	4.56112942553009e-6
0.034833982822017884	1.8255776219913932e-6	4.5897278809947544e-6	0.000015453618244690386	0.00009436944007256223	0.006406940740232082	0.0033993699212455804	0.004864321660193614	0.00008792376679293891	0.000014799548488967488	4.447325142317303e-6
0.03493398282201793	1.7737875719162575e-6	4.457726037504379e-6	0.00001499846186607377	0.00009143622578069663	0.006128168033127261	0.003307441167591341	0.004810405511389156	0.00008592306437186537	0.000014438987952634028	4.335916709649503e-6
0.03503398282201792	1.7232947892153276e-6	4.329092920781554e-6	0.0000145553023365125	0.00008858613719667174	0.005861694309201976	0.003217742294367328	0.004756942283300741	0.00008395908632426	0.000014085727862230665	4.226855223512918e-6
0.035133982822017906	1.6740675779936753e-6	4.203744547236269e-6	0.000014123829857798246	0.00008581684798407028	0.0056069445522261745	0.0031302178664561935	0.004703921715476606	0.00008203117212768946	0.000013739624827994845	4.120092777618243e-6
0.035233982822017895	1.6260750192303005e-6	4.081599035837523e-6	0.000013703742682287755	0.0000831260977271126	0.005363372615545904	0.0030448138896956314	0.0046513335447689085	0.00008013867320811572	0.000013400538277891044	4.015582443094986e-6
0.035333982822017884	1.5792869515914645e-6	3.962576554999105e-6	0.000013294746901247607	0.0000805116900274668	0.005130459665667429	0.0029614777717119588	0.0045991675000650835	0.00007828095272476193	0.000013068330402414052	3.913278248587852e-6
0.03543398282201793	1.533673952717129e-6	3.846599270807876e-6	0.000012896556238791223	0.0000779714906568357	0.004907712715251016	0.0028801582838545543	0.004547413296851351	0.00007645738535868201	0.000012742866100440027	3.813135160748121e-6
0.03553398282201792	1.489207320969414e-6	3.733591296562539e-6	0.00001250889185126494	0.0000755034257636963	0.004694663240115788	0.0028008055242003025	0.004496060631599054	0.00007466735710498833	0.000012424012926109457	3.715109065113596e-6
0.03563398282201791	1.4458590576311198e-6	3.6234786435883964e-6	0.000012131482131935808	0.00007310548013256486	0.004490865875193182	0.002723370881596458	0.004445099175962523	0.00007291026506865915	0.000012111641036719947	3.619156747368281e-6
0.035733982822017896	1.4036018495444203e-6	3.5161891732983334e-6	0.000011764062520849313	0.00007077569549428915	0.004295897184681853	0.002647807000713846	0.004394518570778802	0.00007118551726390261	0.000011805623141616738	3.5252358749770432e-6
0.035833982822017885	1.3624090521784905e-6	3.4116525504679835e-6	0.000011406375319714881	0.0000685121688858177	0.004109354501950906	0.0025740677480802373	0.004344308419856478	0.00006949253241699984	0.00001150583445205954	3.4333049791864304e-6
0.03593398282201793	1.3222546731158216e-6	3.3098001976950094e-6	0.000011058169511692785	0.00006631305105802304	0.003930854835014551	0.0025021081790668875	0.004294458283542106	0.00006783073977258594	0.00001121215263205019	3.3433234373860387e-6
0.03603398282201792	1.2831133559473112e-6	3.210565251013521e-6	0.000010719200585950822	0.00006417654493014889	0.0037600338336633427	0.002431884505800673	0.004244957672050914	0.00006619957890331707	0.000010924457750105162	3.2552514558233175e-6
0.03613398282201791	1.2449603645657214e-6	3.113882516633528e-6	0.000010389230366865405	0.00006210090408949597	0.003596544814575123	0.002363354065975054	0.0041957960385476	0.00006459849952285858	0.000010642632231953475	3.1690500526648505e-6
0.036233982822017896	1.2077715678484187e-6	3.019688428778717e-6	0.000010068026847747627	0.000060084431335036146	0.0034400578409638735	0.0022964752925350553	0.004146962771963322	0.00006302696130216323	0.000010366560814147219	3.0846810413984545e-6
0.036333982822017885	1.1715234247194124e-6	2.927921008594094e-6	9.755364028971694e-6	0.00005812547726363745	0.003290258853530909	0.0022312076842103097	0.004098447189532309	0.00006148443368896978	0.0000100961304985655	3.0021070145689375e-6
0.03643398282201793	1.1361929695816919e-6	2.8385198240968226e-6	9.4510217603919e-6	0.00005622243889764955	0.003146848849688114	0.002167511776872635	0.004050238529032294	0.00005997039573048179	9.83123050779737e-6	2.921291327841548e-6
0.03653398282201792	1.1017577981109126e-6	2.7514259511448048e-6	9.154785587935748e-6	0.00005437375835263785	0.003009543108207754	0.0021053491156943194	0.004002325940710641	0.0000584843358991776	9.571752241388572e-6	2.842198084387044e-6
0.03663398282201791	1.0681960534011325e-6	2.666581935395752e-6	8.866446604258874e-6	0.000052577921544050096	0.002878070456629199	0.002044682228083869	0.003954698478877392	0.00005702575192168717	9.3175892329333e-6	2.764792119581596e-6
0.0367339828220179	1.0354864124546415e-6	2.5839317552337324e-6	8.585801303360082e-6	0.000050833456931708676	0.0027521725789182755	0.0019854745973775984	0.0039073450931456505	0.00005559415061071004	9.068637108000525e-6	2.6890389860165262e-6
0.036833982822017886	1.0036080730068544e-6	2.5034207856374617e-6	8.312651439047321e-6	0.00004913893430097037	0.0026316033610284018	0.0019276906372649766	0.0038602546192974606	0.000054189047699904674	8.82479354287558e-6	2.6149049388110773e-6
0.03693398282201793	9.725407406784632e-7	2.4249957629672326e-6	8.046803887154876e-6	0.00004749296357949722	0.002516128272155906	0.0018712956669268525	0.00381341576975323	0.00005280996768171496	8.585958224104612e-6	2.5423569212228488e-6
0.03703398282201792	9.422646164465058e-7	2.3486047506470314e-6	7.788070511412412e-6	0.00004589419368857265	0.0024055237796191276	0.0018162558868662852	0.0037668171236198435	0.00005145644364808096	8.352032808826383e-6	2.471362550550154e-6
0.03713398282201791	9.127603844266913e-7	2.2741971057191184e-6	7.536268032866783e-6	0.00004434131142793858	0.0022995767954153323	0.0017625383554117178	0.0037204471162921235	0.00005012801713398243	8.122920885876384e-6	2.401890104320244e-6
0.0372339828220179	8.840091999592258e-7	2.201723446249389e-6	7.291217902766039e-6	0.000042833040393177865	0.0021980841526295573	0.0017101109658739565	0.0036742940285803796	0.00004882423796378126	7.898527937650522e-6	2.3339085067585586e-6
0.037333982822017886	8.559926779907219e-7	2.131135619561568e-6	7.052746178811e-6	0.00004136813992466275	0.0021008521099794724	0.0016589424243375365	0.0036283459753343955	0.00004754466410030478	7.678761302713177e-6	2.267387315532925e-6
0.03743398282201793	8.28692881744795e-7	2.0623866712793815e-6	6.820683404685455e-6	0.000039945404087146175	0.002007695882885197	0.001609002228068768	0.003582590893532787	0.00004628886149663021	7.463530139136128e-6	2.2022967087675973e-6
0.03753398282201792	8.020923116743187e-7	1.9954308151563335e-6	6.594864492779312e-6	0.000038563660679086346	0.0019184391995495593	0.0015602606445226821	0.003537016529804559	0.00004505640395052816	7.252745388555492e-6	2.1386074723220844e-6
0.03763398282201791	7.761738946882861e-7	1.930223403672855e-6	6.375128610017512e-6	0.00003722177027082505	0.00183291388062677	0.0015126886909316486	0.0034916104273468333	0.000043846872961512484	7.046319740931696e-6	2.0762909873290265e-6
0.0377339828220179	7.509209736464611e-7	1.8667208993813696e-6	6.161319066714152e-6	0.00003591862527076606	0.0017509594411414654	0.0014662581144591572	0.0034463599122009783	0.00004265985759046169	6.8441676000012e-6	2.015319217986616e-6
0.037833982822017886	7.26317297115365e-7	1.804880846980605e-6	5.9532832083702325e-6	0.000034653149018730286	0.0016724227134023101	0.00142094137290264	0.003401252078846288	0.00004149495432176559	6.646205049405924e-6	1.9556646996002225e-6
0.03793398282201793	7.023470093788827e-7	1.7446618461000692e-6	5.750872310336879e-6	0.00003342429490567628	0.001597157489727294	0.0013767116159294041	0.0033562737750675252	0.000040351766927952575	6.452349819487711e-6	1.8973005268684508e-6
0.03803398282201792	6.78994640697356e-7	1.6860235247770297e-6	5.553941475268298e-6	0.000032231045519017636	0.0015250241838703305	0.0013335426668308616	0.0033114115860499076	0.00003922990633676166	6.262521254736188e-6	1.840200342408771e-6
0.03813398282201791	6.562450978088136e-7	1.6289265136080868e-6	5.362349533288755e-6	0.00003107241181276488	0.0014558895101027917	0.0012914090047796592	0.003266651817651127	0.000038128990500607544	6.0766402818758874e-6	1.7843383255178067e-6
0.0382339828220179	6.340836546665744e-7	1.573332420558322e-6	5.175958944802873e-6	0.00002994743230177702	0.0013896261789680064	0.0012502857475759658	0.003221980478797191	0.000037048644268410975	5.8946293785828035e-6	1.7296891811619777e-6
0.03833398282201789	6.124959434070723e-7	1.5192038064112561e-6	4.994635705877692e-6	0.00002885517227939399	0.0013261126087822823	0.0012101486348685773	0.003177383262944458	0.000035988499259743724	5.716412542816672e-6	1.6762281291936578e-6
0.03843398282201793	5.914679455423886e-7	1.4665041608429948e-6	4.818249256128472e-6	0.000027794723057770255	0.0012652326520122901	0.0011709740118373642	0.003132845528546237	0.00003494819374125378	5.5419152627580826e-6	1.6239308937883556e-6
0.03853398282201792	5.70985983371794e-7	1.4151978791052697e-6	4.646672389041433e-6	0.00002676520123023598	0.0012068753357092896	0.0011327388133241263	0.0030883522784579225	0.00003392737250533289	5.3710644873392915e-6	1.5727736930987943e-6
0.03863398282201791	5.510367116067975e-7	1.3652502393007425e-6	4.479781164667399e-6	0.000025765747955027115	0.001150934615227703	0.0010954205483985728	0.003043888138208953	0.00003292568675097849	5.203788597355565e-6	1.5227332291209864e-6
0.0387339828220179	5.316071092045608e-7	1.3166273802367462e-6	4.317454824625017e-6	0.000024795528259770768	0.001097309140502517	0.0010589972853477265	0.0029994373330663143	0.00003194279396682734	5.040017377148717e-6	1.4737866777687574e-6
0.03883398282201789	5.126844714042971e-7	1.2692962798416327e-6	4.159575709349993e-6	0.000023853730366096033	0.001045902034200016	0.0010234476370761126	0.002954983663806209	0.00003097835781630949	4.879681986849518e-6	1.4259116791520046e-6
0.03893398282201793	4.942564019616813e-7	1.2232247341298706e-6	4.0060291775316535e-6	0.00002293956503378696	0.0009966206810975832	0.0009887507469053436	0.0029105104811064284	0.000030032048024893737	4.722714935169375e-6	1.3790863280548448e-6
0.03903398282201792	4.7631080557634585e-7	1.1783813367018198e-6	3.8567035276780554e-6	0.000022052264923899212	0.0009493765280850426	0.0009548862747617627	0.002866000658463651	0.000029103540269386584	4.569050052730859e-6	1.3332891646096328e-6
0.03913398282201791	4.588358805075524e-7	1.1347354587641787e-6	3.7114899217522162e-6	0.000021191083980275914	0.0009040848942144154	0.0009218343837409048	0.0028214365635334305	0.000028192516069245196	4.418622465925596e-6	1.2884991651626685e-6
0.0392339828220179	4.4182011137344846e-7	1.0922572296582556e-6	3.5702823108251265e-6	0.00002035529682892963	0.0008606647902589344	0.0008895757270383333	0.0027768000277821553	0.000027298662679875165	4.271368571290664e-6	1.2446957333281005e-6
0.03933398282201789	4.2525226212925657e-7	1.0509175178826927e-6	3.4329773626913612e-6	0.000019544198194755463	0.0008190387472720833	0.0008580914352363057	0.002732072314331906	0.00002642167298787383	4.1272260103927575e-6	1.2018586912258828e-6
0.03943398282201793	4.091213692199193e-7	1.0106879125981462e-6	3.2994743913942526e-6	0.000018757102335070048	0.0007791326536666538	0.000827363103936269	0.0026872340838693283	0.000025561245408186914	3.986133645210213e-6	1.1599682709002823e-6
0.03953398282201792	3.9341673490292245e-7	9.715407056016912e-7	3.1696752886108794e-6	0.0000179933424894804	0.0007408756003614365	0.0007973727817273614	0.0026422653584797936	0.000024717083783145997	3.8480315340039875e-6	1.1190051059152314e-6
0.03963398282201791	3.781279207368642e-7	9.334488737584708e-7	3.043484456845541e-6	0.000017252270345596956	0.0007041997335679102	0.0007681029584812998	0.002597145483255991	0.00002388889728334743	3.7128609076665775e-6	1.0789502231227007e-6
0.0397339828220179	3.6324474123184563e-7	8.963860618795088e-7	2.9208087443850324e-6	0.000016533255520132992	0.0006690401148146084	0.0007395365539646739	0.0025518530855193258	0.000023076400310349838	3.5805641465414957e-6	1.0397850346010138e-6
0.03983398282201789	3.487572576574646e-7	8.603265660337487e-7	2.8015573819677935e-6	0.000015835685054931425	0.0006353345878282551	0.0007116569067594615	0.0025063660314774278	0.00002227931240115026	3.4510847577027015e-6	1.0014913297592908e-6
0.03993398282201793	3.3465577200454414e-7	8.252453172834729e-7	2.685641921121053e-6	0.000015158962927482706	0.0006030236519127273	0.000684447763483154	0.0024606613801278865	0.000021497358134410475	3.3243673526855512e-6	9.640512676047808e-7
0.04003398282201792	3.209308210967498e-7	7.911178658321239e-7	2.572976174122286e-6	0.000014502509575509123	0.0005720503414870361	0.0006578932683000932	0.0024147153342015085	0.000020730267038403288	3.200357625660618e-6	9.274473691697892e-7
0.04013398282201791	3.075731708482745e-7	7.579203655739233e-7	2.4634761555401984e-6	0.00001386576143519766	0.0005423601114616523	0.0006319779527156127	0.002368503187920954	0.00001997777350064335	3.0790023320409804e-6	8.916625100947527e-7
0.0402339828220179	2.945738106640294e-7	7.256295590351832e-7	2.3570600253146846e-6	0.00001324817049268798	0.0005139007281511437	0.0006066867256453224	0.0023219992713323866	0.000019239616679179903	2.9602492675155345e-6	8.566799133645901e-7
0.04033398282201789	2.8192394797870655e-7	6.942227626970851e-7	2.253648033333311e-6	0.000012649203848420222	0.0004866221654371905	0.0005820048637515357	0.002275176890945394	0.000018515540415515118	2.8440472474990966e-6	8.224831421948853e-7
0.04043398282201793	2.69615002931253e-7	6.636778526901627e-7	2.1531624654652634e-6	0.000012068343293969364	0.0004604765059118189	0.0005579180020394805	0.0022280082663947032	0.000017805293149122222	2.7303460869915406e-6	7.89056093065024e-7
0.04053398282201792	2.57638603171394e-7	6.339732508511379e-7	2.0555275910135147e-6	0.000011505084900998903	0.0004354178467458287	0.0005344121247060001	0.002180464462811359	0.000017108627833535526	2.619096580838038e-6	7.563829888952577e-7
0.04063398282201791	2.4598657879479407e-7	6.050879111325006e-7	1.96066961154702e-6	0.000010958938621977103	0.000411402210040823	0.0005114735562334781	0.0021325153185632003	0.000016425301853978746	2.510250484381733e-6	7.244483723645333e-7
0.0407339828220179	2.346509574038048e-7	5.770013063561764e-7	1.8685166110769443e-6	0.000010429427902315118	0.0003883874574370429	0.0004890889527224338	0.0020841293679946687	0.00001575507694651202	2.4037604945023365e-6	6.932370993665733e-7
0.04083398282201789	2.236239592904697e-7	5.49693415302116e-7	1.7789985075403717e-6	9.916089303589698e-6	0.0003663332087608051	0.0004672452934558179	0.0020352737587615495	0.000015097719118663309	2.299580231031939e-6	6.627343326010161e-7
0.040933982822017934	2.1289799273886454e-7	5.231447101234419e-7	1.6920470055567397e-6	9.41847213752724e-6	0.00034520076450772263	0.00044592987268868094	0.0019859141633200234	0.000014452998571520555	2.1976642185411733e-6	6.3292553529701e-7
0.04103398282201792	2.0246564944371551e-7	4.973361440797594e-7	1.607595550423583e-6	8.936138110435828e-6	0.00032495303196845897	0.0004251302916569515	0.0019360146840883123	0.000013820689623259832	2.097967868488493e-6	6.037964650666042e-7
0.04113398282201791	1.923197000423512e-7	4.722491395802752e-7	1.5255792833175592e-6	8.468660977776262e-6	0.00030555445481411306	0.00040483445079898334	0.0018855377517540313	0.000013200570634076946	2.00044746172457e-6	5.753331678849598e-7
0.0412339828220179	1.8245308975725183e-7	4.4786557652910076e-7	1.4459349976695927e-6	8.01562620858127e-6	0.0002869709459685076	0.0003850305421842606	0.0018344440161512702	0.000012592423932505678	1.9050601313459489e-6	5.47521972195168e-7
0.04133398282201789	1.7285893414632126e-7	4.2416778096477303e-7	1.368601096682407e-6	7.5766306594315344e-6	0.000269169823603416	0.00036570704214324836	0.001782692229075791	0.00001199603574309111	1.8117638458901473e-6	5.203494831348137e-7
0.04143398282201788	1.635305149582409e-7	4.011385139865017e-7	1.2935175519599528e-6	7.151282257711305e-6	0.00025211975010167254	0.0003468527040929046	0.0017302391183463093	0.000011411196115396176	1.720517392865821e-6	4.938025768818778e-7
0.04153398282201792	1.5446127609024553e-7	3.7876096095984643e-7	1.2206258632192366e-6	6.739199693872887e-6	0.0002357906738413391	0.0003284565515523635	0.0016770392523521556	0.000010837698854316058	1.631280362611176e-6	4.67868395117505e-7
0.04163398282201791	1.4564481964580075e-7	3.570187209946666e-7	1.1498690190559363e-6	6.340012122448598e-6	0.00022015377366185683	0.00031050787134360546	0.0016230448942531493	0.000010275341451679001	1.5440131324744695e-6	4.425343396032862e-7
0.0417339828220179	1.3707490208958132e-7	3.358957966882431e-7	1.0811914587351012e-6	5.953358871552568e-6	0.0002051814058801468	0.00029299620697180033	0.0015682058449135333	9.723925019104381e-6	1.4586768513093425e-6	4.177880668704584e-7
0.04183398282201789	1.2874543049743895e-7	3.1537658412698237e-7	1.0145390349805174e-6	5.57888916062934e-6	0.00019084705373212147	0.00027591135218057615	0.0015124692735608534	9.183254222102889e-6	1.3752334242798765e-6	3.936174830190514e-7
0.04193398282201788	1.206504588988898e-7	2.954458631399389e-7	9.498589777354928e-7	5.2162618262066665e-6	0.0001771252791208444	0.0002592433446771984	0.0014557795350563665	8.653137215389767e-6	1.2936454979682814e-6	3.7001073862440584e-7
0.04203398282201792	1.1278418470983345e-7	2.76088787797768e-7	8.870998588695623e-7	4.865145055420921e-6	0.00016399167655940604	0.00024298246002305715	0.0013980779725497668	8.133385579391927e-6	1.2138764457796294e-6	3.4695622374900994e-7
0.04213398282201791	1.0514094525326875e-7	2.5729087715081776e-7	8.262115578059797e-7	4.525216127089923e-6	0.00015142282920192017	0.00022711920568486402	0.0013393027041630214	7.623814257927013e-6	1.1358903536376884e-6	3.244425630574186e-7
0.0422339828220179	9.771521436573928e-8	2.390380062002118e-7	7.671452280451304e-7	4.196161160112109e-6	0.00013939626686180698	0.00021164431524210624	0.001279388392204704	7.124241497030478e-6	1.0596520059656795e-6	3.02458611032067e-7
0.04233398282201789	9.050159908744259e-8	2.2131639709604626e-7	7.09853264560714e-7	3.87767486898261e-6	0.00012789042592165702	0.0001965487427465268	0.001218265993257371	6.634488784913582e-6	9.851268719469185e-7	2.8099344728800405e-7
0.04243398282201788	8.349483643385146e-8	2.0411261055679916e-7	6.542892720449446e-7	3.569460326217652e-6	0.00011688461104384743	0.00018182365722937166	0.0011558624873002448	6.154380793028018e-6	9.122810920591493e-7	2.6003637198438856e-7
0.042533982822017924	7.668979024682908e-8	1.8741353750434938e-7	6.004080339805006e-7	3.271228731487696e-6	0.0001063589585957425	0.00016746043735238575	0.0010921005838298897	5.683745318218551e-6	8.410814648774009e-7	2.395769013307794e-7
0.04263398282201791	7.00814481232639e-8	1.7120639090913027e-7	5.481654825173903e-7	2.9826991872666442e-6	0.00009629440170778476	0.0001534506661986324	0.0010268984027155424	5.222413225944369e-6	7.71495434140131e-7	2.1960476318630617e-7
0.0427339828220179	6.366491841923161e-8	1.5547869783991014e-7	4.975186691328883e-7	2.7035984808053825e-6	0.00008667263688669471	0.0001397861261991946	0.00096016912727186	4.770218394545753e-6	7.034910760727713e-7	2.0010989274961258e-7
0.04283398282201789	5.743542732787385e-8	1.4021829171315125e-7	4.4842573605446447e-7	2.4336608722507277e-6	0.0000774760921103142	0.00012645879419220907	0.00089182062674771	4.326997660542275e-6	6.370370869643883e-7	1.8108242833793692e-7
0.04293398282201788	5.138831602909172e-8	1.2541330473673862e-7	4.008458884249694e-7	2.1726278887296453e-6	0.00006868789633395816	0.00011346083661046427	0.0008217550451062172	3.8925907649391924e-6	5.721027709917447e-7	1.6251270725327613e-7
0.043033982822017924	4.55190379092795e-8	1.1105216054313699e-7	3.5473936719059193e-7	1.920248124227359e-6	0.00006029185034188952	0.00010078460479412653	0.000749868352608686	3.4668403005250783e-6	5.086580282860369e-7	1.4439126173391837e-7
0.04313398282201791	3.98231558493552e-8	9.712356700718491e-8	3.100674226925319e-7	1.6762770450927501e-6	0.00005227239888082348	0.00008842263042517876	0.0006760498563036525	3.0495916601430624e-6	4.46673343237547e-7	1.2670881498956055e-7
0.0432339828220179	3.429633957935885e-8	8.361650924371842e-8	2.6679228894348105e-7	1.440476801007386e-6	0.0000446146040154084	0.00007636762108019436	0.0006001816650560431	2.6406929859151478e-6	3.861197730330893e-7	1.0945627731820264e-7
0.04333398282201789	2.8934363097988513e-8	7.052024278056551e-8	2.2487715857114354e-7	1.212616041262637e-6	0.00003730411964880867	0.00006461245589830974	0.0005221381042238033	2.2399951194052662e-6	3.2696893642203546e-7	9.262474230322982e-8
0.04343398282201788	2.373310215542861e-8	5.782428690235093e-8	1.842861584109333e-7	9.92469736190959e-7	0.000030327167154176774	0.00005315018136121747	0.00044178507448794266	1.8473515527015492e-6	2.6919300270604026e-7	7.620548308893374e-8
0.043533982822017925	1.8688531797896902e-8	4.551841816077886e-8	1.449843257307092e-7	7.798190036032156e-7	0.00002367051206555004	0.0000419740071821276	0.0003589793486585173	1.462618380401074e-6	2.1276468094801245e-7	6.018994873284976e-8
0.043633982822017914	1.379672397238389e-8	3.359266404718516e-8	1.0693758507096858e-7	5.744509400887678e-7	0.00001732144177924927	0.00003107730230079407	0.00027356779949960135	1.0856542524816406e-6	1.5765720939611073e-7	4.4569760633362796e-8
0.0437339828220179	9.05384519005013e-9	2.2037296823154545e-8	7.011272568400328e-8	3.76158457037424e-7	0.000011267744219222314	0.00002045359098165042	0.00018538655072501253	7.163203280414956e-7	1.0384434511807723e-7	2.933670903090575e-8
0.04383398282201789	4.456154246860405e-9	1.0842827505268705e-8	3.447737955650259e-8	1.8474012124931927e-7	5.497687422124044e-6	0.00001009654901235957	0.0000942600422981746	3.544802298941197e-7	5.130035384213613e-8	1.4482749581351484e-8
0.04393398282201788	4.934113175356072e-38	1.2001866905197065e-37	3.814119043336058e-37	2.0411540926008e-36	6.034825446668684e-35	1.121256981584787e-34	1.0786231431426426e-33	0.	5.70135454062104e-37	1.6084622465096704e-37

==> v0p3_onegate.dat <==
0.04393398282201788	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.044033982822017884	2.7268268413057675e-11	6.117569932868607e-11	1.6938775281816901e-10	6.764982417853184e-10	6.209735365238731e-9	5.237022574598924e-6	1.1470294230742629e-6	7.972160270391356e-9	7.731637734497518e-10	1.858262543480825e-10
0.04413398282201788	5.3868983361709116e-11	1.2083008495858816e-10	3.344579924212614e-10	1.3349587061801545e-9	1.2233758563512954e-8	0.000010746732667714215	2.235030197734686e-6	1.5824094393665722e-8	1.5318349323084747e-9	3.6793632858730074e-10
0.04423398282201788	7.981553402730604e-11	1.789941212454496e-10	4.953006712405751e-10	1.975773872905821e-9	1.8076603604439375e-8	0.00001655240177895999	3.2668357985427015e-6	2.3557489233310247e-8	2.2762452875883493e-9	5.463927043211031e-10
0.04433398282201788	1.0512104899318432e-10	2.356981615465731e-10	6.520039271792443e-10	2.5993279672931977e-9	2.374269751422755e-8	0.000022679699573796032	4.245132734703238e-6	3.117400726245388e-8	3.0066229422679485e-9	7.212568224534683e-10
0.04443398282201788	1.2979840142710223e-10	2.90971960528814e-10	8.046541209337303e-10	3.2059971369988365e-9	2.9236362904342516e-8	0.000029156996340775024	5.172469040664648e-6	3.86752869402077e-8	3.7231923532930488e-9	8.9258910119243e-10
0.044533982822017884	1.5386021415593474e-10	3.4484468621759875e-10	9.533358725144683e-10	3.796149624781375e-9	3.456182047600903e-8	0.000036015710676651865	6.051262218950581e-6	4.606294308170926e-8	4.426174392471274e-9	1.0604489537230912e-9
0.04463398282201788	1.7731886463525223e-10	3.9734493179331106e-10	1.0981320969854404e-9	4.3701459374371214e-9	3.972319146230216e-8	0.00004329071027699249	6.883806674469514e-6	5.333856722206252e-8	5.115786406289377e-9	1.224894805558416e-9
0.04473398282201788	2.0018648981596233e-10	4.485007271403714e-10	1.2391240394395588e-9	4.928339010981901e-9	4.472450000943121e-8	0.00005102077528479854	7.672280676435624e-6	6.050372797425123e-8	5.792242274670251e-9	1.3859841115732985e-9
0.04483398282201788	2.2247499091025292e-10	4.983395501544241e-10	1.3763913092269808e-9	5.471074372166291e-9	4.956967549880424e-8	0.00005924913558201137	8.41875288121099e-6	6.755997138112662e-8	6.455752468689493e-9	1.5437733727279342e-9
0.04493398282201788	2.4419603805914305e-10	5.468883378132816e-10	1.510011913453804e-9	5.998690296412767e-9	5.4262554811443545e-8	0.00006802409578957228	9.125188446796884e-6	7.450882126161118e-8	7.106524107274243e-9	1.6983181524874053e-9
0.04503398282201788	2.6536107490361075e-10	5.941734970163294e-10	1.6400622897664713e-9	6.5115179622533896e-9	5.880688453621644e-8	0.0000773997646880478	9.793454767324798e-6	8.135177955116945e-8	7.74476101289885e-9	1.8496730929420552e-9
0.04513398282201788	2.8598132306154234e-10	6.402209151979298e-10	1.7666173384387735e-9	7.0098816023533296e-9	6.320632312337453e-8	0.00008743690943411209	0.000010425326853740253	8.809032663668865e-8	8.370663766300155e-9	1.997891930635499e-9
0.04523398282201788	3.060677865124756e-10	6.850559707195574e-10	1.8897504537766723e-9	7.494098651197983e-9	6.746444298481121e-8	0.00009820395952457843	0.000011022492384880675	9.472592168585507e-8	8.98442976022928e-9	2.1430275121055523e-9
0.04533398282201788	3.2563125589208885e-10	7.287035430454481e-10	2.0095335548558824e-9	7.964479889519192e-9	7.158473254240525e-8	0.0001097781912059122	0.0000115865564513228	1.0126000297110002e-7	9.586253252256136e-9	2.285131809143105e-9
0.04543398282201788	3.4468231269860116e-10	7.711880227069086e-10	2.126037115608228e-9	8.42132958554171e-9	7.557059822584096e-8	0.00012224713028055256	0.000012119046012716878	1.0769398818828075e-7	1.0176325416650976e-8	2.424255933775917e-9
0.04553398282201788	3.632313334126797e-10	8.125333210593423e-10	2.2393301942696885e-9	8.864945633115995e-9	7.942536642114971e-8	0.0001357102204674673	0.000012621414087766304	1.1402927477009523e-7	1.0754834395351109e-8	2.560450152980539e-9
0.04563398282201788	3.812884935329643e-10	8.527628798369221e-10	2.3494804622056478e-9	9.295619686814626e-9	8.31522853712933e-8	0.00015028081622763724	0.000013095043694622689	1.202672401943948e-7	1.1321965348036788e-8	2.6937639031291957e-9
0.045733982822017884	3.988637715289389e-10	8.918996805092262e-10	2.4565542321265753e-9	9.713637294060865e-9	8.675452703001125e-8	0.00016608857406138057	0.00001354125155815517	1.2640924228746126e-7	1.1877900501331033e-8	2.824245804176122e-9
0.04583398282201788	4.1596695271287414e-10	9.299662534439786e-10	2.5606164857074948e-9	1.0119278024355862e-8	9.023518887011917e-8	0.0001832823357991302	0.000013961291599359114	1.3245661952231387e-7	1.242281919713691e-8	2.951943673587961e-9
0.04593398282201788	4.32607633032776e-10	9.669846868805256e-10	2.661730900625569e-9	1.051281559567586e-8	9.359729564747517e-8	0.00020203362280504786	0.000014356358221079716	1.3841069131219964e-7	1.2956897940135075e-8	3.0769045400243894e-9
0.04603398282201788	4.4879522278778126e-10	1.0029766357176776e-9	2.759959877027017e-9	1.0894517998098836e-8	9.684380112169718e-8	0.00022254089330154043	0.000014727589403196383	1.4427275829926665e-7	1.3480310444449346e-8	3.199174656772198e-9
0.04613398282201788	4.645389502678394e-10	1.0379633301202333e-9	2.8553645634373734e-9	1.126464761472777e-8	9.99775897347781e-8	0.0002450347589851668	0.000015076069619494901	1.5004410263856473e-7	1.3993227679500744e-8	3.3187995149383752e-9
0.04623398282201788	4.798478653192752e-10	1.0719655839480923e-9	2.9480048821266466e-9	1.1623461339972007e-8	1.0300147824866885e-7	0.0002697844156229961	0.00001540283258758472	1.5572598827743763e-7	1.449581791506418e-8	3.4358238564069624e-9
0.04633398282201788	4.947308428377265e-10	1.1050038030116552e-9	3.0379395539415866e-9	1.1971210695245304e-8	1.0591821734286649e-7	0.0002971056208725903	0.000015708863862422794	1.613196612303712e-7	1.4988246765540672e-8	3.5502916865633934e-9
0.04643398282201788	5.091965861902079e-10	1.1370979931575445e-9	3.1252261226172214e-9	1.2308141942143217e-8	1.087304931730565e-7	0.00032737065896219276	0.000015995103283278463	1.668263498494216e-7	1.5470677233463826e-8	3.662246286791895e-9
0.04653398282201788	5.232536305675453e-10	1.1682677681879748e-9	3.209920978578234e-9	1.2634496193153254e-8	1.1144092889176882e-7	0.00036102087733872867	0.000016262447283283553	1.7224726509023998e-7	1.5943269752249195e-8	3.771730226748946e-9
0.04663398282201788	5.36910346268899e-10	1.1985323576175637e-9	3.292079382242171e-9	1.2950509519956662e-8	1.1405208613204022e-7	0.00039858258131314245	0.000016511751070093626	1.775836007738164e-7	1.640618222820485e-8	3.8787853764180475e-9
0.04673398282201788	5.501749419197173e-10	1.2279106142711264e-9	3.3717554868351072e-9	1.3256413059376403e-8	1.1656646645501605e-7	0.00044068735324660687	0.000016743830685602656	1.8283653384400222e-7	1.6859570081815364e-8	3.983452917949524e-9
0.04683398282201788	5.630554676245362e-10	1.2564210217257021e-9	3.449002360730668e-9	1.3552433117024186e-8	1.1898651276240777e-7	0.0004880982589989652	0.00001695946495211412	1.8800722462088623e-7	1.730358628831208e-8	4.085773357289611e-9
0.04693398282201788	5.755598180559802e-10	1.2840817016001971e-9	3.523872009322043e-9	1.3838791268698083e-8	1.2131461067468613e-7	0.0005417439708483182	0.0000171593973118744	1.9309681705006878e-7	1.7738381417542177e-8	4.185786535602114e-9
0.04703398282201788	5.876957354815008e-10	1.3109104206962348e-9	3.5964153964388684e-9	1.4115704459585675e-8	1.2355308987591621e-7	0.0006027636569344878	0.00001734433756641851	1.981064389479828e-7	1.816410367315398e-8	4.283531640488241e-9
0.04713398282201788	5.994708127288845e-10	1.336924597992854e-9	3.666682465317001e-9	1.4383385101316278e-8	1.2570422542602464e-7	0.0006725666938304856	0.000017514963521739085	2.030372022432262e-7	1.8580898931103727e-8	4.379047217006259e-9
0.04723398282201788	6.108924960920795e-10	1.3621413114986276e-9	3.734722159132282e-9	1.4642041166917057e-8	1.2777023904136737e-7	0.0007529130600116339	0.000017671922544905656	2.078902032140573e-7	1.8988910777502623e-8	4.472371178496409e-9
0.04733398282201788	6.219680881783806e-10	1.3865773049639466e-9	3.8005824411069974e-9	1.4891876283714452e-8	1.2975330034436078e-7	0.000846023002306398	0.00001781583303738102	2.1266652272205744e-7	1.9388280545811108e-8	4.5635408172135975e-9
0.047433982822017884	6.327047506985284e-10	1.4102489944568967e-9	3.86431031419933e-9	1.513308982423478e-8	1.3165552808300693e-7	0.0009547287948372385	0.000017947285829954065	2.1736722644210815e-7	1.9779147353399356e-8	4.652592814772833e-9
0.04753398282201788	6.431095072005232e-10	1.4331724748050442e-9	3.925951840383462e-9	1.5365876995141006e-8	1.3347899132100597e-7	0.0010826880775412788	0.000018066845503872122	2.2199336508864313e-7	2.0161648137476454e-8	4.7395632524092855e-9
0.04763398282201788	6.531892457486766e-10	1.4553635259064302e-9	3.985552159530432e-9	1.55904289242558e-8	1.352257105992461e-7	0.0012346890103245745	0.000018175051642479326	2.2654597463832195e-7	2.053591769040721e-8	4.824487621057689e-9
0.04773398282201788	6.62950721548868e-10	1.476837618912435e-9	4.043155507897902e-9	1.5806932745711186e-8	1.3689765906936672e-7	0.0014170952306686961	0.000018272420017379255	2.3102607654914295e-7	2.090208869442407e-8	4.907400831253879e-9
0.04783398282201788	6.724005595212137e-10	1.4976099222851853e-9	4.098805236237273e-9	1.6015571683268184e-8	1.384967636001034e-7	0.0016385087132521172	0.00001835944371289388	2.3543467797608406e-7	2.1260291755746708e-8	4.9883372228620625e-9
0.047933982822017884	6.815452568212187e-10	1.5176953077321818e-9	4.152543827526483e-9	1.6216525131845892e-8	1.4002490585708375e-7	0.00191078124760653	0.000018436594192344532	2.3977277198329363e-7	2.1610655438118147e-8	5.067330574630768e-9
0.04803398282201788	6.903911853105319e-10	1.5371083560208882e-9	4.204412914336791e-9	1.640996873730303e-8	1.4148392335676092e-7	0.0022506003174398463	0.000018504322309470093	2.440413377529424e-7	2.1953306295771398e-8	5.144414113581155e-9
0.04813398282201788	6.989445939782777e-10	1.5558633626755743e-9	4.254453295841136e-9	1.6596074474507294e-8	1.428756104951032e-7	0.002682053527127084	0.000018563059268078335	2.482413407907397e-7	2.2288368905832862e-8	5.2196205242302365e-9
0.04823398282201788	7.072116113141451e-10	1.5739743435591685e-9	4.30270495447201e-9	1.6775010723734556e-8	1.442017195516943e-7	0.0032409250243261513	0.000018613217532847204	2.5237373312821264e-7	2.2615965900175994e-8	5.292981957652516e-9
0.04833398282201788	7.151982476339966e-10	1.5914550403422717e-9	4.3492070722359595e-9	1.694694234543091e-8	1.454639616698286e-7	0.003982196007522295	0.000018655191694000886	2.564394535217592e-7	2.293621799673178e-8	5.364530040382583e-9
0.048433982822017885	7.22910397359363e-10	1.608318925862078e-9	4.393998046693329e-9	1.711203075338081e-8	1.4666400781324504e-7	0.00499378701034841	0.000018689359288432783	2.604394276486071e-7	2.3249244030272074e-8	5.43429588316266e-9
0.04853398282201788	7.303538412513534e-10	1.624579209373195e-9	4.437115506608627e-9	1.727043398630849e-8	1.478034897000201e-7	0.006423227925849403	0.00001871608157967463	2.6437456829962883e-7	2.3555160982666705e-8	5.502310089536329e-9
0.048633982822017884	7.375342486002791e-10	1.6402488416926897e-9	4.478596327280034e-9	1.742230677795412e-8	1.4888400071423406e-7	0.008533154136280037	0.000018735704298979817	2.682457755691457e-7	2.3854084012630287e-8	5.5686027642927546e-9
0.04873398282201788	7.444571793717026e-10	1.6553405202418513e-9	4.518476645554372e-9	1.756780062565533e-8	1.499070967959423e-7	0.01182717096890652	0.00001874855834964554	2.720539370417373e-7	2.414612648496623e-8	5.633203521763519e-9
0.04883398282201788	7.511280863099454e-10	1.669866693986545e-9	4.55679187453437e-9	1.7707063857469275e-8	1.5087429730999314e-7	0.017368155477769955	0.00001875496047657187	2.75799927976125e-7	2.443139999931647e-8	5.696141493974803e-9
0.04893398282201788	7.575523169998111e-10	1.6838395682782796e-9	4.593576717984376e-9	1.784024169786434e-8	1.5178708589420077e-7	0.027705409334633637	0.000018755213902937307	2.794846114861361e-7	2.4710014418424183e-8	5.7574453386574285e-9
0.04903398282201788	7.637351158875444e-10	1.6972711095984585e-9	4.628865184442104e-9	1.796747633201847e-8	1.5264691128741816e-7	0.05013064273466316	0.000018749608935762917	2.8310883871887656e-7	2.4982077895923096e-8	5.817143247118227e-9
0.049133982822017884	7.696816262617494e-10	1.7101730502073564e-9	4.662690601041261e-9	1.8088906968749733e-8	1.5345518813796752e-7	0.11113051594111605	0.00001873842354202527	2.8667344903007976e-7	2.5247696903657247e-8	5.875262951974146e-9
0.04923398282201788	7.75396892195115e-10	1.7225568927000276e-9	4.695085627052264e-9	1.8204669902111877e-8	1.5421329779292946e-7	0.32049582335298554	0.00001872192389688873	2.9017927015671806e-7	2.5506976258540214e-8	5.931831734752288e-9
0.04933398282201788	7.808858604477827e-10	1.7344339144712086e-9	4.7260822671464286e-9	1.831489857168434e-8	1.5492258906876304e-7	0.45443340099259266	0.000018700364905530757	2.936271183869139e-7	2.5760019148964233e-8	5.986876433358049e-9
0.04943398282201788	7.861533823332115e-10	1.7458151720909369e-9	4.755711884390122e-9	1.8419723621586082e-8	1.5558437900371966e-7	0.16289661430028646	0.00001867399069995465	2.970177987272197e-7	2.6006927160766396e-8	6.040423449414384e-9
0.04953398282201788	7.912042155471276e-10	1.7567115055927934e-9	4.784005212974012e-9	1.8519272958238787e-8	1.561999535924796e-7	0.06736146079589579	0.00001864303511209659	3.003521050672611e-7	2.6247800302758127e-8	6.092498755473645e-9
0.04963398282201788	7.960430259605331e-10	1.7671335426766065e-9	4.81099237068322e-9	1.8613671806909895e-8	1.5677056850346454e-7	0.035410861996164104	0.000018607722124463806	3.036308203418295e-7	2.6482737031827513e-8	6.143127902104739e-9
0.04973398282201788	8.006743893773554e-10	1.7770917028274537e-9	4.83670287111423e-9	1.8703042767060767e-8	1.5729744977924733e-7	0.02162065891622278	0.000018568266299471355	3.0685471669045984e-7	2.6711834277622332e-8	6.192336024858423e-9
0.04983398282201788	8.051027932575783e-10	1.7865962013525806e-9	4.861165635643485e-9	1.8787505866527004e-8	1.577817945204641e-7	0.014530782242401303	0.000018524873188573738	3.10024555614517e-7	2.693518746681906e-8	6.240147851111991e-9
0.04993398282201788	8.093326384064402e-10	1.795657053337978e-9	4.884409005152848e-9	1.8867178614554686e-8	1.5822477155363708e-7	0.010428884824282569	0.00001847773972223028	3.131410881318403e-7	2.715289054698736e-8	6.2865877067959095e-9
0.05003398282201788	8.133682406305498e-10	1.8042840775264474e-9	4.906460751517755e-9	1.894217605372136e-8	1.5862752208331077e-7	0.007848730741062394	0.000018427054581684904	3.162050549290194e-7	2.736503601005735e-8	6.331679523005444e-9
0.05013398282201788	8.172138323614282e-10	1.8124869001184802e-9	4.927348088862244e-9	1.9012610810761793e-8	1.5899116032886152e-7	0.006122061058698838	0.000018372998553481475	3.192171865112768e-7	2.7571714915394136e-8	6.375446842497693e-9
0.05023398282201788	8.208735642473128e-10	1.8202749584978716e-9	4.947097684586395e-9	1.9078593146325978e-8	1.5931677414637375e-7	0.004910220545604969	0.000018315744867591984	3.2217820335005747e-7	2.7773016912489455e-8	6.417912826077505e-9
0.050333982822017884	8.243515067136783e-10	1.8276575048833022e-9	4.96573567017028e-9	1.914023100368971e-8	1.596054256359355e-7	0.00402706066415996	0.000018255459519979658	3.2508881602832e-7	2.7969030263275002e-8	6.459100258873554e-9
0.05043398282201788	8.276516514933501e-10	1.8346436099076959e-9	4.98328765176014e-9	1.9197630056444236e-8	1.5985815173471304e-7	0.0033634897139360248	0.00001819230158037945	3.2794972538360325e-7	2.81598418640662e-8	6.499031556507081e-9
0.05053398282201788	8.307779131265986e-10	1.8412421661267062e-9	4.999778720540393e-9	1.9250893755183143e-8	1.600759647961437e-7	0.0028521773522041634	0.000018126423486030998	3.3076162264887693e-7	2.834553726714062e-8	6.537728771154647e-9
0.05063398282201788	8.337341304319911e-10	1.8474618914578528e-9	5.015233462896661e-9	1.930012337321211e-8	1.6025985315559286e-7	0.0024497556990396817	0.000018057971322063437	3.335251895912311e-7	2.8526200701960017e-8	6.5752135975075265e-9
0.05073398282201788	8.365240679484992e-10	1.853311332551561e-9	5.029675970373512e-9	1.9345418051299793e-8	1.6041078168278761e-7	0.0021272735362277604	0.00001798708508918953	3.362410986484246e-7	2.8701915096039458e-8	6.611507378628759e-9
0.050833982822017884	8.391514173495087e-10	1.8587988680958258e-9	5.043129849432004e-9	1.938687484149212e-8	1.605296923213619e-7	0.0018648067021286993	0.000017913898959334374	3.3891001306333673e-7	2.8872762095471426e-8	6.6466311117104495e-9
0.05093398282201788	8.416197988292599e-10	1.8639327120555393e-9	5.05561823101078e-9	1.9424588750010817e-8	1.6061750461582103e-7	0.001648279623560851	0.000017838541519789928	3.41532587016371e-7	2.9038822085112106e-8	6.6806054537329515e-9
0.05103398282201788	8.439327624623241e-10	1.868720916848056e-9	5.067163779894561e-9	1.9458652779254834e-8	1.6067511622622003e-7	0.0014675194537522782	0.000017761136006452646	3.441094657558112e-7	2.9200174208432848e-8	6.713450727027303e-9
0.05113398282201788	8.460937895365673e-10	1.8731713764561742e-9	5.077788703894892e-9	1.9489157968924572e-8	1.6070340343086238e-7	0.0013150255479997246	0.000017681800526675353	3.466412857261915e-7	2.9356896387044194e-8	6.7451869247430006e-9
0.05123398282201788	8.481062938602853e-10	1.8772918294798415e-9	5.0875147628460585e-9	1.9516193436288377e-8	1.6070322161730304e-7	0.0011851688848645342	0.000017600648272233943	3.4912867469470234e-7	2.9509065339899456e-8	6.775833716222905e-9
0.051333982822017885	8.499736230439099e-10	1.881089862127873e-9	5.096363277420809e-9	1.9539846415608692e-8	1.6067540576193683e-7	0.0010736579785534976	0.00001751778772288528	3.515722518756627e-7	2.9656756602180383e-8	6.805410452286556e-9
0.05143398282201788	8.516990597568126e-10	1.8845729111508917e-9	5.104355137769401e-9	1.9560202296747686e-8	1.6062077089845037e-7	0.0009771745334267268	0.000017433322840965208	3.539726280530994e-7	2.98000445438736e-8	6.833936170424066e-9
0.05153398282201788	8.53285822959832e-10	1.887748266716686e-9	5.111510811985202e-9	1.9577344662968566e-8	1.6054011257539754e-7	0.0008931198764957105	0.000017347353257454384	3.5633040570145514e-7	2.9939002388041716e-8	6.861429599901583e-9
0.05163398282201788	8.547370691137886e-10	1.890623075229084e-9	5.117850354401361e-9	1.9591355327950703e-8	1.6043420730316556e-7	0.0008194352809613349	0.000017259974449917464	3.5864617910445643e-7	3.0073702228793624e-8	6.887909166780381e-9
0.05173398282201788	8.560558933647331e-10	1.8932043420917656e-9	5.123393413721164e-9	1.960231437203504e-8	1.603038129905863e-7	0.0007544725565168753	0.000017171277912698143	3.609205344721827e-7	3.020421504896136e-8	6.9133929988510296e-9
0.051833982822017885	8.572453307061771e-10	1.8954989344176663e-9	5.128159240985965e-9	1.9610300177716854e-8	1.6014966937143012e-7	0.0006968994514555639	0.000017081351319735003	3.631540500563417e-7	3.033061073748576e-8	6.9378989304838066e-9
0.05193398282201788	8.583083571188773e-10	1.89751358368558e-9	5.132166697384165e-9	1.9615389464401694e-8	1.5997249842103922e-7	0.0006456295589653574	0.000016990278680344458	3.6534729626381197e-7	3.045295810651911e-8	6.961444507397479e-9
0.05203398282201788	8.592478906886387e-10	1.8992548883447e-9	5.135434261904123e-9	1.961765732244052e-8	1.5977300476332677e-7	0.0005997697308351831	0.000016898140488298075	3.675008357684623e-7	3.057132490824806e-8	6.984046991347375e-9
0.05213398282201788	8.600667927025153e-10	1.9007293163682943e-9	5.1379800388346976e-9	1.9617177246459416e-8	1.5955187606837038e-7	0.0005585801719041644	0.00001680501386450547	3.69615223621268e-7	3.068577785144059e-8	7.00572336473425e-9
0.05223398282201788	8.607678687238564e-10	1.901943207757505e-9	5.139821765116126e-9	1.961402116799861e-8	1.5930978344082905e-7	0.0005214438358150253	0.00001671097269359994	3.7169100735877416e-7	3.079638261772415e-8	7.026490335135816e-9
0.052333982822017885	8.613538696466619e-10	1.9029027769962476e-9	5.140976817544633e-9	1.960825948747656e-8	1.5904738179939779e-7	0.0004878427232810651	0.000016616087754706057	3.7372872710990833e-7	3.090320387759723e-8	7.046364339761441e-9
0.05243398282201788	8.618274927296433e-10	1.9036141154583433e-9	5.141462219833706e-9	1.9599961105492446e-8	1.587653102475184e-7	0.00045733935842064556	0.00001652042684665764	3.7572891570119963e-7	3.1006305306181944e-8	7.065361549832544e-9
0.05253398282201788	8.621913826103311e-10	1.9040831937676222e-9	5.141294649534909e-9	1.9589193453482027e-8	1.5846419243554608e-7	0.0004295621887997563	0.00001642405490791847	3.7769209876039077e-7	3.110574959871816e-8	7.08349787488869e-9
0.05263398282201788	8.624481322997604e-10	1.9043158641122114e-9	5.140490444821296e-9	1.957602252374001e-8	1.5814463691458104e-7	0.0004041939867019743	0.00001632703413144798	3.7961879481850665e-7	3.120159848580752e-8	7.100788967021803e-9
0.05273398282201788	8.626002841579791e-10	1.9043178625136868e-9	5.139065611135983e-9	1.9560512898823366e-8	1.578072374821627e-7	0.00038096256623712185	0.00001622942407474026	3.81509515410382e-7	3.129391274840897e-8	7.117250225039318e-9
0.05283398282201788	8.62650330850858e-10	1.9040948110521306e-9	5.137035827708996e-9	1.954272778034757e-8	1.5745257352001164e-7	0.00035963330215547457	0.00001613128176525478	3.8336476517367435e-7	3.138275223259084e-8	7.132896798557262e-9
0.05293398282201788	8.626007162885676e-10	1.9036522200480676e-9	5.134416453944815e-9	1.9522729017189692e-8	1.5708121032402067e-7	0.0003400030612224128	0.000016032661801445993	3.8518504194640683e-7	3.146817586404483e-8	7.1477435920250656e-9
0.05303398282201788	8.624538365459632e-10	1.90299549020182e-9	5.131222535683237e-9	1.9500577133110286e-8	1.566936994266587e-7	0.0003218952491158935	0.000015933616449588486	3.869708368630203e-7	3.155024166236317e-8	7.161805268682748e-9
0.05313398282201788	8.622120407654977e-10	1.9021299146915932e-9	5.1274688113366765e-9	1.947633135380738e-8	1.5629057891199266e-7	0.000305155744309781	0.00001583419573658701	3.8872263444902416e-7	3.1629006755087217e-8	7.175096254452318e-9
0.05323398282201788	8.618776320426991e-10	1.901060681230749e-9	5.123169717905546e-9	1.9450049633413013e-8	1.558723737234749e-7	0.00028964954178784273	0.000015734447538947523	3.9044091271420343e-7	3.1704527391526583e-8	7.187630741763758e-9
0.05333398282201788	8.614528682947704e-10	1.8997928740852646e-9	5.118339396875055e-9	1.9421788680445735e-8	1.554395959646834e-7	0.00027525796828916277	0.000015634417668081527	3.9212614324443734e-7	3.17768589563565e-8	7.199422693317343e-9
0.05343398282201788	8.609399631125997e-10	1.8983314760520807e-9	5.112991699995292e-9	1.939160398323009e-8	1.5499274519317663e-7	0.0002618763603947451	0.0000155341499521038	3.937787912921636e-7	3.184605598299506e-8	7.210485845783269e-9
0.05353398282201788	8.603410865964634e-10	1.896681370399268e-9	5.1071401949473085e-9	1.93595498347936e-8	1.545323087076229e-7	0.00024941211949198045	0.000015433686314279275	3.9539931586547297e-7	3.1912172166765445e-8	7.220833713439575e-9
0.05363398282201788	8.596583661757775e-10	1.894847342768625e-9	5.100798170897367e-9	1.9325679357253467e-8	1.5405876182836338e-7	0.00023778307521859016	0.000015333066848264253	3.9698816981589357e-7	3.197526037784589e-8	7.230479591749411e-9
0.053733982822017884	8.58893887413247e-10	1.892834083041502e-9	5.093978643941602e-9	1.929004452570311e-8	1.5357256817156455e-7	0.0002269161026516109	0.000015232329890283538	3.985457999248624e-7	3.2035372674011236e-8	7.239436560879049e-9
0.05383398282201788	8.580496947936011e-10	1.890646187168598e-9	5.086694362443408e-9	1.925269619160906e-8	1.5307417991710454e-7	0.00021674594920289314	0.000015131512088375047	4.000726469889055e-7	3.209256031316912e-8	7.2477174891570765e-9
0.05393398282201788	8.571277924974051e-10	1.8882881589645506e-9	5.078957812265707e-9	1.921368410572892e-8	1.52564038070352e-7	0.00020721423560441784	0.0000150306484688304	4.015691459035671e-7	3.214687376569616e-8	7.255335036476503e-9
0.05403398282201788	8.561301451600598e-10	1.885764411867798e-9	5.0707812219004075e-9	1.9173056940560675e-8	1.5204257271796632e-7	0.00019826860203529887	0.000014929772499952138	4.0303572574608837e-7	3.219836272657528e-8	7.262301657640264e-9
0.05413398282201788	8.550586786163852e-10	1.88307927066652e-9	5.062176567496567e-9	1.9130862312331266e-8	1.5151020327786665e-7	0.0001898619757516086	0.00001482891615324204	4.04472809856851e-7	3.224707612733755e-8	7.268629605651161e-9
0.054233982822017884	8.539152806310679e-10	1.8802369731915027e-9	5.053155577790118e-9	1.908714680253812e-8	1.509673387435085e-7	0.00018195194082827026	0.000014728109962132907	4.0588081591963693e-7	3.229306214781505e-8	7.27433093494752e-9
0.05433398282201788	8.527018016151653e-10	1.877241671976199e-9	5.043729738936592e-9	1.9041955979047947e-8	1.5041437792259168e-7	0.00017450019403835858	0.000014627383078366016	4.07260156040676e-7	3.23363682277032e-8	7.279417504585082e-9
0.05443398282201788	8.514200553291126e-10	1.8740974358851108e-9	5.0339102992489044e-9	1.8995334416767305e-8	1.4985170967034194e-7	0.00016747207365518533	0.000014526763326117395	4.08611236826557e-7	3.237704107794035e-8	7.283900981366634e-9
0.05453398282201788	8.500718195722532e-10	1.8708082517105912e-9	5.0237082738423914e-9	1.8947325717889108e-8	1.4927971311747822e-7	0.00016083615020221953	0.000014426277253965668	4.09934459460957e-7	3.241512669190363e-8	7.287792842919502e-9
0.05463398282201788	8.486588368594026e-10	1.8673780257392563e-9	5.013134449188387e-9	1.8897972531727817e-8	1.4869875789300232e-7	0.00015456387000148102	0.000014325950184795194	4.1123021978026633e-7	3.2450670356427756e-8	7.291104380722473e-9
0.054733982822017885	8.471828150845203e-10	1.8638105852880777e-9	5.002199387578979e-9	1.8847316574149562e-8	1.4810920434192242e-7	0.00014862924386514924	0.000014225806263719697	4.1249890834808377e-7	3.248371666264674e-8	7.29384670308284e-9
0.05483398282201788	8.456454281718581e-10	1.8601096802111665e-9	4.990913431504016e-9	1.8795398646606342e-8	1.4751140373803242e-7	0.0001430085745026992	0.000014125868504111093	4.1374091052862407e-7	3.251430951666389e-8	7.296030738064217e-9
0.054933982822017884	8.440483167147483e-10	1.856278984377617e-9	4.979286707942649e-9	1.8742258654783507e-8	1.4690569849186295e-7	0.00013768021722848045	0.000014026158831811265	4.1495660655904664e-7	3.254249215005164e-8	7.297667236366309e-9
0.05503398282201788	8.423930886023039e-10	1.8523220971210334e-9	4.967329132570743e-9	1.8687935626866824e-8	1.4629242235391058e-7	0.00013262436939303964	0.000013926698127604464	4.16146371620721e-7	3.2568307130183954e-8	7.298766774157152e-9
0.05513398282201788	8.406813196343166e-10	1.8482425446612593e-9	4.955050413886108e-9	1.8632467731438514e-8	1.4567190061326031e-7	0.00012782288465774093	0.00001382750626802081	4.173105759094464e-7	3.259179637040465e-8	7.299339755858821e-9
0.055233982822017885	8.389145541244643e-10	1.8440437814989361e-9	4.942460057253191e-9	1.8575892295009445e-8	1.4504445029170703e-7	0.00012325910881297468	0.000013728602164542113	4.184495847046499e-7	3.261300114003552e-8	7.299396416887574e-9
0.05533398282201788	8.370943054921932e-10	1.8397291917834077e-9	4.92956736886853e-9	1.8518245819195153e-8	1.444103803334739e-7	0.00011891773432563169	0.000013630003801273864	4.19563758437559e-7	3.263196207422301e-8	7.2989468263486275e-9
0.05543398282201788	8.352220568433897e-10	1.8353020906543955e-9	4.916381459649136e-9	1.845956399754283e-8	1.437699917906414e-7	0.00011478467120910505	0.000013531728271148897	4.20653452758398e-7	3.264871918363204e-8	7.298000889687144e-9
0.05553398282201788	8.332992615401161e-10	1.8307657255581171e-9	4.90291124904486e-9	1.8399881732017488e-8	1.4312357800437372e-7	0.00011084693215172726	0.000013433791810721572	4.217190186025845e-7	3.2663311863983595e-8	7.296568351295473e-9
0.05563398282201788	8.313273437595886e-10	1.826123277538204e-9	4.889165468776268e-9	1.833923314915245e-8	1.4247142478204565e-7	0.00010709253012908956	0.000013336209833610112	4.2276080225596886e-7	3.267577890544285e-8	7.294658797077937e-9
0.05573398282201788	8.293076990426615e-10	1.821377862502078e-9	4.875152666499981e-9	1.8277651615873958e-8	1.418138105703682e-7	0.00010351038697059503	0.000013238996962643778	4.23779145419126e-7	3.268615850185872e-8	7.292281656973366e-9
0.05583398282201788	8.272416948319055e-10	1.8165325324630188e-9	4.860881209402337e-9	1.8215169755003184e-8	1.4115100662459126e-7	0.00010009025155851496	0.000013142167060765948	4.247743852707008e-7	3.2694488259856445e-8	7.289446207436609e-9
0.05593398282201788	8.251306709996839e-10	1.811590276758745e-9	4.8463592877234564e-9	1.8151819460446628e-8	1.4048327717389626e-7	0.00009682262651481811	0.00001304573326074474	4.2574685452985376e-7	3.270080520778856e-8	7.286161573879599e-9
0.05603398282201788	8.229759403661652e-10	1.8065540232465553e-9	4.83159491821223e-9	1.808763191207643e-8	1.398108795830396e-7	0.00009369870238200317	0.00001294970799373875	4.2669688151776894e-7	3.27051458045423e-8	7.282436733072153e-9
0.05613398282201788	8.207787892076691e-10	1.8014266394759281e-9	4.81659594751456e-9	1.8022637590311534e-8	1.3913406451035543e-7	0.00009071029843338845	0.000012854103016764826	4.276247902183015e-7	3.270754594821058e-8	7.27828051550412e-9
0.05623398282201788	8.185404777554844e-10	1.7962109338386761e-9	4.801370055495646e-9	1.7956866290402715e-8	1.384530760621914e-7	0.00008784980935901293	0.000012758929439111355	4.2853090033772746e-7	3.2708040984624685e-8	7.273701607708598e-9
0.05633398282201788	8.162622406852184e-10	1.7909096566971864e-9	4.785924758497476e-9	1.7890347136429428e-8	1.3776815194385505e-7	0.0000851101571685668	0.000012664197747739617	4.294155273636228e-7	3.270666571575351e-8	7.268708554547554e-9
0.05643398282201788	8.139452875971075e-10	1.7855255014913596e-9	4.770267412533471e-9	1.7823108595013476e-8	1.370795236071644e-7	0.00008248474773474823	0.000012569917831714403	4.302789826229189e-7	3.270345440797082e-8	7.263309761460319e-9
0.05653398282201788	8.115908034871587e-10	1.7800611058243275e-9	4.754405216420741e-9	1.7755178488755993e-8	1.3638741639466536e-7	0.00007996743147127497	0.00001247609900570135	4.311215733390856e-7	3.269844080019227e-8	7.257513496675094e-9
0.056633982822017884	8.091999492095942e-10	1.774519052527694e-9	4.738345214851845e-9	1.768658400940228e-8	1.3569204968060203e-7	0.00007755246770104065	0.000012382750032569045	4.3194360268851103e-7	3.269165811188499e-8	7.251327893385072e-9
0.05673398282201788	8.067738619305606e-10	1.7689018707064871e-9	4.722094301406773e-9	1.7617351730742445e-8	1.3499363700871327e-7	0.00007523449232303684	0.000012289879145131438	4.3274536985606543e-7	3.2683139050951636e-8	7.244760951888972e-9
0.05683398282201788	8.043136555733299e-10	1.7632120367642663e-9	4.705659221506881e-9	1.754750762124987e-8	1.3429238622692004e-7	0.00007300848843280518	0.00001219749406706408	4.3352717008984907e-7	3.2672915821490503e-8	7.237820541696512e-9
0.05693398282201788	8.018204212552215e-10	1.7574519754088456e-9	4.689046575311188e-9	1.7477077056466654e-8	1.3358849961899098e-7	0.00007086975959138961	0.000012105602033027362	4.3428929475518163e-7	3.2661020131434907e-8	7.23051440360047e-9
0.05703398282201788	7.992952277163037e-10	1.7516240606389156e-9	4.6722628205568236e-9	1.7406084831138203e-8	1.3288217403323202e-7	0.00006881390547277692	0.000012014209808027416	4.350320313877846e-7	3.2647483200072054e-8	7.222850151714499e-9
0.057133982822017884	7.967391217400873e-10	1.7457306167119074e-9	4.655314275344661e-9	1.7334555171103527e-8	1.3217360100829276e-7	0.0000668367996504424	0.000011923323706045085	4.357556637462201e-7	3.2632335765445504e-8	7.214835275478301e-9
0.05723398282201788	7.941531285663634e-10	1.7397739190936828e-9	4.638207120870578e-9	1.726251174494636e-8	1.314629668961343e-7	0.00006493456931045201	0.000011832949607961475	4.364604718635695e-7	3.2615608091640905e-8	7.206477141630228e-9
0.05733398282201788	7.915382522963259e-10	1.7337561953900427e-9	4.6209474041043695e-9	1.7189977675411535e-8	1.3075045298223685e-7	0.00006310357670203253	0.00001174309297880745	4.371467320983706e-7	3.259732997595848e-8	7.197782996148081e-9
0.05743398282201788	7.888954762901468e-10	1.7276796262608522e-9	4.603541040416729e-9	1.7116975550591475e-8	1.3003623560310595e-7	0.0000613404021572283	0.000011653758884363854	4.378147171848376e-7	3.257753075597468e-8	7.188759966158583e-9
0.05753398282201788	7.862257635570671e-10	1.721546346316611e-9	4.585993816155334e-9	1.7043527434887707e-8	1.2932048626113437e-7	0.00005964182852939279	0.000011564952007136795	4.384646962823404e-7	3.2556239316491826e-8	7.1794150618157706e-9
0.057633982822017885	7.83530057138292e-10	1.715358444998285e-9	4.5683113911713036e-9	1.6969654879751982e-8	1.286033717368854e-7	0.000058004826916303114	0.000011476676661733385	4.390969350241988e-7	3.253348409638104e-8	7.1697551781494314e-9
0.05773398282201788	7.808092804826969e-10	1.709117967440374e-9	4.550499301296939e-9	1.6895378934211347e-8	1.2788505419885572e-7	0.00005642654354782576	0.000011388936809660224	4.397116955657706e-7	3.250929309531831e-8	7.159787096883505e-9
0.05783398282201788	7.780643378155352e-10	1.7028269153177962e-9	4.532562960775454e-9	1.6820720155181626e-8	1.2716569131076927e-7	0.0000549042877305501	0.000011301736073567369	4.403092366318476e-7	3.248369388041562e-8	7.149517488225216e-9
0.05793398282201788	7.752961145002867e-10	1.6964872476766765e-9	4.5145076646441595e-9	1.6745698617574147e-8	1.264454363364688e-7	0.00005343552075289219	0.000011215077750959078	4.408898135633991e-7	3.2456713592749635e-8	7.138952912625642e-9
0.05803398282201788	7.725054773937637e-10	1.6901008817494746e-9	4.4963385910711864e-9	1.6670333924198353e-8	1.2572443824244367e-7	0.00005201784566397663	0.000011128964827391344	4.4145367836361126e-7	3.2428378953787996e-8	7.128099822511498e-9
0.058133982822017885	7.696932751945987e-10	1.683669693754839e-9	4.4780608036478326e-9	1.659464521546744e-8	1.2500284179806865e-7	0.000050648997848339276	0.00001104339998917707	4.4200107974332203e-7	3.2398716271717476e-8	7.1169645639895775e-9
0.05823398282201788	7.668603387852766e-10	1.6771955196821956e-9	4.4596792536360455e-9	1.6518651178907234e-8	1.2428078767358166e-7	0.00004932683632621923	0.000010958385635616072	4.4253226316576655e-7	3.2367751447672694e-8	7.1055533785234995e-9
0.058333982822017884	7.64007481567745e-10	1.6706801560617318e-9	4.441198782173133e-9	1.644237005847533e-8	1.2355841253587122e-7	0.000048049335716151906	0.000010873923890769384	4.4304747089070683e-7	3.2335509981868514e-8	7.0938724045835546e-9
0.05843398282201788	7.611354997928521e-10	1.6641253607197263e-9	4.422624122433778e-9	1.6365819663693415e-8	1.2283584914211485e-7	0.00004681457880269581	0.000010790016614794738	4.435469420179465e-7	3.2302016979638985e-8	7.081927679270328e-9
0.05853398282201788	7.58245172883636e-10	1.6575328535197751e-9	4.403959901750568e-9	1.6289017378595805e-8	1.2211322643131447e-7	0.00004562074965765972	0.000010706665414859737	4.4403091253020553e-7	3.2267297157381004e-8	7.069725139911981e-9
0.058633982822017885	7.553372637525916e-10	1.6509043170899254e-9	4.385210643693535e-9	1.6211980170499166e-8	1.213906696137809e-7	0.000044466127268077164	0.000010623871655648854	4.44499615335407e-7	3.2231374848407284e-8	7.0572706256360735e-9
0.05873398282201788	7.524125191130344e-10	1.6442413975362321e-9	4.366380770109914e-9	1.6134724598595858e-8	1.206683002586126e-7	0.000043349079628606566	0.000010541636469479552	4.449532803083547e-7	3.2194274008708225e-8	7.044569878916252e-9
0.05883398282201788	7.49471669784785e-10	1.6375457051428988e-9	4.347474603124553e-9	1.6057266822375982e-8	1.1994623637921442e-7	0.00004226805825996624	0.000010459960766042874	4.4539213433183623e-7	3.2156018222626225e-8	7.031628547094264e-9
0.05893398282201788	7.465154309940196e-10	1.630818815059108e-9	4.328496367101898e-9	1.5979622609879783e-8	1.1922459251689634e-7	0.00004122159311855559	0.000010378845241781392	4.4581640133713047e-7	3.211663070844065e-8	7.018452183877394e-9
0.05903398282201788	7.435445026677056e-10	1.6240622679731261e-9	4.309450190570273e-9	1.590180734578539e-8	1.1850347982260236e-7	0.00004020828786558777	0.000010298290388919393	4.462263023439548e-7	3.207613432386801e-8	7.005046250812143e-9
0.05913398282201788	7.405595697224898e-10	1.617277570773583e-9	4.290340108109198e-9	1.5823836039334206e-8	1.1778300613680462e-7	0.000039226815466940786	0.000010218296504157602	4.4662205549984537e-7	3.203455157147737e-8	6.991416118734313e-9
0.05923398282201788	7.375613023482679e-10	1.6104661971984368e-9	4.2711700622004966e-9	1.5745723332098347e-8	1.1706327606761098e-7	0.000038275914097479285	0.000010138863697045617	4.470038761189943e-7	3.199190460402216e-8	6.977567069196259e-9
0.05933398282201788	7.345503562865015e-10	1.6036295884716953e-9	4.2519439050437786e-9	1.5667483505591652e-8	1.1634439106711814e-7	0.00003735438332595217	0.000010059991898043173	4.4737197672051824e-7	3.194821522968993e-8	6.963504295870627e-9
0.05943398282201788	7.315273731033503e-10	1.596769153928163e-9	4.232665400337271e-9	1.5589130488729166e-8	1.1562644950605656e-7	0.00003646108055864237	9.981680866282664e-6	4.477265670662152e-7	3.190350491727153e-8	6.949232905932605e-9
0.059533982822017883	7.284929804577709e-10	1.5898862716265203e-9	4.213338225024102e-9	1.5510677865137283e-8	1.1490954674676566e-7	0.00003559491772185695	9.90393019704409e-6	4.480678541977793e-7	3.185779480125147e-8	6.934757921419526e-9
0.059633982822017886	7.254477923646789e-10	1.5829822889508698e-9	4.193965971005566e-9	1.5432138880317252e-8	1.141937752145269e-7	0.00003475485816504362	9.826739328952145e-6	4.483960424734935e-7	3.181110568681932e-8	6.920084280569221e-9
0.05973398282201788	7.223924094531841e-10	1.5760585232009733e-9	4.1745521468211785e-9	1.53535264486661e-8	1.1347922446730781e-7	0.000033939913767881654	9.750107550907052e-6	4.487113336044193e-7	3.176345805480521e-8	6.905216839136706e-9
0.05983398282201788	7.193274192200634e-10	1.5691162621714584e-9	4.155100179296604e-9	1.5274853160356402e-8	1.1276598126393387e-7	0.00003314914223608693	9.674034008757755e-6	4.4901392669005744e-7	3.171487206653852e-8	6.890160371690296e-9
0.05993398282201788	7.162533962786224e-10	1.5621567647201721e-9	4.135613415160165e-9	1.5196131288079593e-8	1.120541296307438e-7	0.00003238164457196138	9.598517711728324e-6	4.4930401825355005e-7	3.1665367568633785e-8	6.874919572886978e-9
0.060033982822017884	7.131709026028197e-10	1.5551812613258057e-9	4.116095122628025e-9	1.5117372793653257e-8	1.1134375092674105e-7	0.000031636562706855084	9.523557538605102e-6	4.495818022763452e-7	3.161496409770172e-8	6.859499058727456e-9
0.06013398282201788	7.100804877670086e-10	1.5481909546352227e-9	4.096548492959488e-9	1.503858933449735e-8	1.1063492390729402e-7	0.000030913077283776486	9.449152243695014e-6	4.4984747023241954e-7	3.1563680884989825e-8	6.8439033677913875e-9
0.06023398282201788	7.069826891811864e-10	1.5411870200003128e-9	4.076976641982025e-9	1.4959792269980902e-8	1.0992772478640497e-7	0.00003021040557933126	9.375300462562332e-6	4.5010121112199946e-7	3.151153686095073e-8	6.8281369624530385e-9
0.06033398282201788	7.038780323218829e-10	1.534170606005044e-9	4.057382611587305e-9	1.4880992667641135e-8	1.0922222729758282e-7	0.000029527799555047337	9.302000717552243e-6	4.503432115048148e-7	3.145855065974163e-8	6.812204230077534e-9
0.06043398282201788	7.007670309588431e-10	1.527142834982418e-9	4.037769371198742e-9	1.4802201309279543e-8	1.0851850275335514e-7	0.00002886454402893416	9.229251423109636e-6	4.505736555329096e-7	3.1404740623654774e-8	6.7961094841984e-9
0.060533982822017884	6.976501873774833e-10	1.5201048035219395e-9	4.018139819210673e-9	1.4723428696935287e-8	1.0781662010344492e-7	0.00002821995495884696	9.15705089089976e-6	4.507927249829727e-7	3.135012480748036e-8	6.779856965676177e-9
0.06063398282201788	6.945279925972457e-10	1.5130575829674442e-9	3.998496784400106e-9	1.4644685058739836e-8	1.0711664599164265e-7	0.00002759337782988833	9.085397334738623e-6	4.5100059928824023e-7	3.129472098280374e-8	6.763450843838986e-9
0.06073398282201788	6.914009265859381e-10	1.5060022199056922e-9	3.978843027311546e-9	1.4565980354654343e-8	1.0641864481140498e-7	0.000026984186138685985	9.014288875339738e-6	4.5119745556994216e-7	3.123854664223556e-8	6.746895217604829e-9
0.06083398282201788	6.882694584701235e-10	1.4989397366457893e-9	3.9591812416151364e-9	1.4487324282092997e-8	1.0572267876020718e-7	0.000026391779967926134	8.943723544884052e-6	4.51383468668323e-7	3.118161900357936e-8	6.73019411658624e-9
0.06093398282201788	6.851340467416047e-10	1.4918711316896872e-9	3.939514055439057e-9	1.4408726281433498e-8	1.0502880789267507e-7	0.000025815584645043643	8.873699291419485e-6	4.515588111732304e-7	3.1123955013934556e-8	6.713351502177655e-9
0.061033982822017885	6.819951394601189e-10	1.48479738019381e-9	3.919844032676137e-9	1.4330195541417581e-8	1.0433709017252704e-7	0.000025255049479412373	8.804213983096078e-6	4.5172365345427493e-7	3.1065571353737457e-8	6.69637126862522e-9
0.06113398282201788	6.788531744523099e-10	1.477719434422134e-9	3.900173674265834e-9	1.4251741004444545e-8	1.0364758152335269e-7	0.00002470964657282458	8.735265412243241e-6	4.5187816369059136e-7	3.100648444074158e-8	6.679257244080208e-9
0.06123398282201788	6.757085795070151e-10	1.47063822419075e-9	3.880505419451455e-9	1.4173371371758363e-8	1.029603358782491e-7	0.000024178869698413558	8.666851299294094e-6	4.5202250790017265e-7	3.094671043393636e-8	6.6620131916354665e-9
0.06133398282201788	6.725617725669371e-10	1.4635546573041334e-9	3.860841647013372e-9	1.4095095108531002e-8	1.0227540522834499e-7	0.00002366223324355126	8.598969296562945e-6	4.5215684996880473e-7	3.0886265237407266e-8	6.644642810345632e-9
0.06143398282201788	6.694131619168425e-10	1.456469619983212e-9	3.841184676478728e-9	1.401692044884513e-8	1.0159283967023592e-7	0.000023159271212565897	8.531616991881065e-6	4.522813516786004e-7	3.082516450413691e-8	6.627149736231345e-9
0.061533982822017885	6.662631463682403e-10	1.4493839772855863e-9	3.8215367693081125e-9	1.393885540057716e-8	1.0091268745235793e-7	0.000022669536285434656	8.464791912096204e-6	4.523961727361648e-7	3.0763423639749746e-8	6.609537543267631e-9
0.06163398282201788	6.631121154406731e-10	1.4422985735177317e-9	3.801900130059321e-9	1.3860907750182372e-8	1.0023499502031208e-7	0.00002219259892887326	8.39849152643972e-6	4.525014708003334e-7	3.070105780619814e-8	6.591809744356692e-9
0.06173398282201788	6.599604495396917e-10	1.4352142326395578e-9	3.782276907528993e-9	1.378308506738461e-8	9.955980706117943e-8	0.000021728046556513255	8.332713249767605e-6	4.5259740150956164e-7	3.063808192539448e-8	6.573969792285436e-9
0.06183398282201788	6.568085201315216e-10	1.4281317586614996e-9	3.762669195872627e-9	1.3705394709773325e-8	9.888716654683756e-8	0.000021275482735080993	8.267454445678729e-6	4.5268411850893203e-7	3.0574510682787644e-8	6.556021080667949e-9
0.06193398282201788	6.536566899145648e-10	1.4210519360340852e-9	3.743079035702825e-9	1.3627843827307586e-8	9.82171147763017e-8	0.000020834526433711335	8.202712429515267e-6	4.527617734767839e-7	3.0510358530885075e-8	6.537966944873135e-9
0.062033982822017886	6.505053129876711e-10	1.413975530030241e-9	3.7235084151669364e-9	1.3550439366730806e-8	9.754969141711636e-8	0.000020404811313734636	8.138484471249406e-6	4.528305161509833e-7	3.0445639692722445e-8	6.519810662937903e-9
0.06213398282201788	6.47354735015394e-10	1.406903287120575e-9	3.703959271003797e-9	1.3473188075897656e-8	9.688493454581803e-8	0.000019985985056452984	8.074767798260503e-6	4.5289049435484404e-7	3.0380368165280715e-8	6.5015554564659375e-9
0.06223398282201788	6.442052933901578e-10	1.3998359353415137e-9	3.6844334895805015e-9	1.3396096508014109e-8	9.622288068748285e-8	0.00001957770872659357	8.011559598006422e-6	4.5294185402267696e-7	3.0314557722851185e-8	6.48320449151228e-9
0.06233398282201788	6.41057317391439e-10	1.3927741846566562e-9	3.664932907909315e-9	1.3319171025793075e-8	9.556356485439026e-8	0.00001917965616928865	7.948857020593168e-6	4.5298473922500743e-7	3.024822192035058e-8	6.464760879454342e-9
0.06243398282201788	6.379111283420634e-10	1.3857187273113513e-9	3.6454593146451307e-9	1.3242417805526832e-8	9.490702058381163e-8	0.000018791513438571387	7.886657181246092e-6	4.5301929219343897e-7	3.0181374096585755e-8	6.446227677848932e-9
0.06253398282201789	6.347670397615925e-10	1.378670238180693e-9	3.6260144510639124e-9	1.3165842841078856e-8	9.425327997495193e-8	0.000018412978255513707	7.824957162686523e-6	4.5304565334518504e-7	3.011402737746911e-8	6.427607891276131e-9
0.06263398282201788	6.316253575168874e-10	1.3716293751109815e-9	3.606600012022316e-9	1.308945194779497e-8	9.360237372505615e-8	0.00001804375949425868	7.763754017416806e-6	4.5306396130726266e-7	3.004619467918644e-8	6.408904472169741e-9
0.06273398282201788	6.284863799699353e-10	1.3645967792548459e-9	3.5872176468993396e-9	1.3013250766337166e-8	9.295433116470383e-8	0.000017683576694314864	7.70304476991751e-6	4.530743529403625e-7	2.9977888711315965e-8	6.390120321634973e-9
0.06283398282201788	6.253503981229314e-10	1.3575730754001162e-9	3.567868960519607e-9	1.2937244766440805e-8	9.230918029230995e-8	0.000017332159597582318	7.642826418759738e-6	4.530769633624013e-7	2.99091219799022e-8	6.371258290253288e-9
0.06293398282201788	6.222176957607048e-10	1.3505588722925094e-9	3.548555514059173e-9	1.2861439250595977e-8	9.166694780784027e-8	0.00001698924770868693	7.583095938634976e-6	4.530719259717247e-7	2.9839906790480995e-8	6.3523211788742756e-9
0.06303398282201789	6.190885495905361e-10	1.343554762952427e-9	3.5292788259340537e-9	1.2785839357656702e-8	9.102765914577668e-8	0.0000166545898772882	7.523850282306808e-6	4.5305937247004723e-7	2.9770255251062514e-8	6.333311739395973e-9
0.06313398282201788	6.159632293793901e-10	1.336561324985668e-9	3.51004037267181e-9	1.2710450066376722e-8	9.039133850732985e-8	0.00001632794390110786	7.465086382485761e-6	4.530394328850352e-7	2.9700179275066897e-8	6.314232675532171e-9
0.06323398282201788	6.128419980886386e-10	1.3295791208885025e-9	3.490841589766387e-9	1.2635276198875437e-8	8.975800889192775e-8	0.0000160090761485136	7.406801153630984e-6	4.530122355926122e-7	2.9629690584216972e-8	6.295086643568369e-9
0.06333398282201788	6.097251120062896e-10	1.3226086983469505e-9	3.4716838725166795e-9	1.2560322424034422e-8	8.912769212799161e-8	0.000015697761199559354	7.348991493681e-6	4.529779073389529e-7	2.955880071138761e-8	6.2758762531054954e-9
0.06343398282201788	6.066128208768092e-10	1.3156505905305512e-9	3.452568576849095e-9	1.2485593260825655e-8	8.850040890301647e-8	0.000015393781504456743	7.29165428571617e-6	4.52936573262179e-7	2.9487521003411708e-8	6.256604067792172e-9
0.06353398282201789	6.03505368028562e-10	1.3087053163805982e-9	3.4334970201244185e-9	1.2411093081574012e-8	8.787617879297296e-8	0.000015096927058513968	7.2347863995553e-6	4.528883569137775e-7	2.941586262384566e-8	6.237272606045882e-9
0.06363398282201788	6.004029904988746e-10	1.3017733808930706e-9	3.4144704819292137e-9	1.2336826115153777e-8	8.725502029104006e-8	0.00001480699509263851	7.178384693288667e-6	4.5283338027971626e-7	2.9343836555692152e-8	6.2178843417625154e-9
0.06373398282201788	5.973059191568527e-10	1.2948552753961887e-9	3.3954902048521487e-9	1.2262796450121568e-8	8.66369508356888e-8	0.00001452378977855594	7.122446014749581e-6	4.527717638012775e-7	2.9271453604082408e-8	6.1984417050148566e-9
0.06383398282201788	5.942143788238818e-10	1.287951477822898e-9	3.376557395245398e-9	1.2189008037786608e-8	8.602198683813106e-8	0.000014247121947949376	7.066967202927172e-6	4.5270362639562156e-7	2.919872439891919e-8	6.178947082740536e-9
0.06393398282201788	5.911285883919822e-10	1.2810624529781898e-9	3.3576732239717246e-9	1.2115464695219534e-8	8.54101437091431e-8	0.000013976808824770697	7.0119450893219455e-6	4.526290854760672e-7	2.9125659397479517e-8	6.159402819419065e-9
0.06403398282201789	5.880487609399281e-10	1.2741886528014816e-9	3.3388388271369484e-9	1.2042170108200736e-8	8.480143588528101e-8	0.000013712673770020442	6.957376499246281e-6	4.525482569720965e-7	2.9052268886978482e-8	6.139811217738245e-9
0.06413398282201788	5.849751038472787e-10	1.2673305166241136e-9	3.320055306808751e-9	1.1969127834110404e-8	8.419587685450487e-8	0.000013454546038336793	6.903258253072216e-6	4.524612553491123e-7	2.8978562987096132e-8	6.12017453925057e-9
0.06423398282201788	5.819078189062986e-10	1.2604884714219957e-9	3.30132373172152e-9	1.1896341304759894e-8	8.359347918121369e-8	0.000013202260545770754	6.8495871674277704e-6	4.5236819362790937e-7	2.8904551652465144e-8	6.100495005019086e-9
0.06433398282201788	5.7884710243179e-10	1.253662932063548e-9	3.282645137967774e-9	1.1823813829166574e-8	8.299425453071564e-8	0.00001295565764816258	6.796360056343997e-6	4.5226918340389026e-7	2.883024467512158e-8	6.080774796253266e-9
0.06443398282201789	5.757931453689769e-10	1.246854301553079e-9	3.2640205296764307e-9	1.1751548596273604e-8	8.23982136931415e-8	0.000012714582929570156	6.7435737323546325e-6	4.5216433486603554e-7	2.8755651686920418e-8	6.061016054935255e-9
0.06453398282201789	5.727461333993405e-10	1.2400629712695766e-9	3.2454508796780005e-9	1.1679548677614583e-8	8.180536660681168e-8	0.000012478887000228726	6.691225007549807e-6	4.520537568156193e-7	2.8680782161914187e-8	6.041220884436233e-9
0.06463398282201788	5.697062470445542e-10	1.2332893212010198e-9	3.2269371301572374e-9	1.1607817029925269e-8	8.121572238107265e-8	0.000012248425303554548	6.639310694585394e-6	4.5193755668466905e-7	2.860564541869612e-8	6.021391350123233e-9
0.06473398282201788	5.666736617684861e-10	1.2265337201743675e-9	3.208480193292946e-9	1.153635649770224e-8	8.062928931860836e-8	0.000012023057931731188	6.587827607649663e-6	4.518158405541787e-7	2.853025062270872e-8	6.001529479956518e-9
0.06483398282201788	5.636485480773294e-10	1.219796526081199e-9	3.1900809518859988e-9	1.1465169815711105e-8	8.004607493724845e-8	0.000011802649449445086	6.536772563388992e-6	4.5168871317209124e-7	2.8454606788518213e-8	5.981637265077718e-9
0.06493398282201789	5.606310716178962e-10	1.21307808609923e-9	3.1717402599750923e-9	1.1394259611443868e-8	7.946608599127383e-8	0.000011587068725359724	6.48614238179379e-6	4.515562779710396e-7	2.8378722782055074e-8	5.961716660389058e-9
0.06503398282201789	5.576213932741221e-10	1.2063787369096173e-9	3.153458943440599e-9	1.132362840752682e-8	7.888932849223504e-8	0.000011376188770941779	6.435933887046007e-6	4.514186370858421e-7	2.8302607322821014e-8	5.941769585123247e-9
0.06513398282201788	5.546196692617472e-10	1.1996988049102057e-9	3.135237800597153e-9	1.1253278624080594e-8	7.831580772929714e-8	0.000011169886586275197	6.386143908329921e-6	4.512758913707836e-7	2.8226268986063757e-8	5.9217979234048745e-9
0.06523398282201788	5.516260512213328e-10	1.1930386064248396e-9	3.1170776027746308e-9	1.1183212581032224e-8	7.774552828911485e-8	0.000010968043012517754	6.3367692806072155e-6	4.5112814041665426e-7	2.8149716204919117e-8	5.901803524802953e-9
0.06533398282201788	5.486406863094859e-10	1.1863984479087855e-9	3.0989790948882386e-9	1.1113432500381324e-8	7.717849407525654e-8	0.000010770542590674961	6.287806845357898e-6	4.509754825675796e-7	2.807295727252178e-8	5.8817882048750366e-9
0.06543398282201789	5.456637172884708e-10	1.1797786261501802e-9	3.0809429959973905e-9	1.1043940508420153e-8	7.661470832717532e-8	0.000010577273426382542	6.239253451287793e-6	4.5081801493760317e-7	2.799600034408419e-8	5.8617537457028065e-9
0.06553398282201789	5.426952826141387e-10	1.1731794284678924e-9	3.0629699998540773e-9	1.0974738637909309e-8	7.605417363875251e-8	0.000010388127060408315	6.191105955004505e-6	4.506558334270812e-7	2.7918853438945258e-8	5.841701896419325e-9
0.06563398282201788	5.397355165222346e-10	1.166601132905561e-9	3.0450607754407616e-9	1.0905828830209596e-8	7.549689197640787e-8	0.000010202998344596622	6.1433612216622885e-6	4.504890327388386e-7	2.7841524442588115e-8	5.821634373728453e-9
0.06573398282201788	5.367845491131643e-10	1.1600440084220681e-9	3.0272159674978236e-9	1.0837212937371153e-8	7.494286469679815e-8	0.000010021785322996677	6.0960161255775694e-6	4.5031770639413445e-7	2.7764021108629388e-8	5.801552862416013e-9
0.06583398282201788	5.338425064351367e-10	1.1535083150784526e-9	3.009436197040831e-9	1.076889272417991e-8	7.439209256410265e-8	9.84438911792612e-6	6.049067550815463e-6	4.501419467483912e-7	2.7686351060776996e-8	5.7814590158529476e-9
0.06593398282201789	5.309095105658227e-10	1.1469943042212475e-9	2.9917220618681483e-9	1.070086987016354e-8	7.384457576691375e-8	9.670713820739375e-6	6.002512391749074e-6	4.499618450067421e-7	2.7608521794760587e-8	5.76135445649102e-9
0.06603398282201789	5.279856796925005e-10	1.1405022186625223e-9	2.9740741370585504e-9	1.0633145971556386e-8	7.330031393473663e-8	9.500666387077767e-6	5.956347553592036e-6	4.4977749123936595e-7	2.753054068023318e-8	5.741240776350659e-9
0.06613398282201788	5.250711281906997e-10	1.1340322928564392e-9	2.9564929754594435e-9	1.0565722543225141e-8	7.275930615410643e-8	9.334156536393215e-6	5.910569952905426e-6	4.4958897439662014e-7	2.7452414962644272e-8	5.721119537501387e-9
0.06623398282201788	5.221659667014501e-10	1.1275847530725738e-9	2.938979108165519e-9	1.0498601020555227e-8	7.222155098433158e-8	9.171096655546706e-6	5.865176518079956e-6	4.4939638232397866e-7	2.7374151765085536e-8	5.700992272534751e-9
0.06633398282201788	5.192703022070478e-10	1.1211598175659465e-9	2.9215330449884507e-9	1.0431782761299606e-8	7.16870464728754e-8	9.011401706293797e-6	5.820164189794458e-6	4.4919980177678024e-7	2.729575809010978e-8	5.680860485030017e-9
0.06643398282201789	5.163842381054727e-10	1.1147576967439188e-9	2.9041552749173818e-9	1.0365269047389776e-8	7.115579017037759e-8	8.854989136479043e-6	5.775529921451299e-6	4.4899931843477224e-7	2.721724082152208e-8	5.660725650012767e-9
0.06653398282201789	5.135078742834123e-10	1.108378593329916e-9	2.8868462665705827e-9	1.0299061086710223e-8	7.062777914532705e-8	8.701778794769729e-6	5.731270679589601e-6	4.4879501691647516e-7	2.713860672614512e-8	5.640589214406161e-9
0.06663398282201788	5.106413071879372e-10	1.1020227025241178e-9	2.8696064686385415e-9	1.0233160014837297e-8	7.010300999839578e-8	8.551692848768954e-6	5.687383444277477e-6	4.4858698079336904e-7	2.7059862455559314e-8	5.620452597475785e-9
0.06673398282201788	5.07784629896871e-10	1.0956902121611014e-9	2.8524363103183517e-9	1.0167566896742392e-8	6.958147887643532e-8	8.404655706355586e-6	5.64386520948323e-6	4.483752926038741e-7	2.6981014547815355e-8	5.600317191267001e-9
0.06683398282201788	5.049379321878467e-10	1.0893813028645953e-9	2.8353362017398515e-9	1.0102282728461023e-8	6.906318148615004e-8	8.260593940106292e-6	5.600712983427168e-6	4.4816003386716964e-7	2.690206942912361e-8	5.580184361036001e-9
0.06693398282201787	5.021013006061089e-10	1.08309614819923e-9	2.8183065343835117e-9	1.0037308438727812e-8	6.854811310744815e-8	8.119436214662485e-6	5.557923788914102e-6	4.4794128509682564e-7	2.6823033415517146e-8	5.560055445674229e-9
0.06703398282201789	4.992748185310325e-10	1.076834914819531e-9	2.8013476814903156e-9	9.972644890578385e-9	6.803626860648199e-8	7.98111321691197e-6	5.515494663647561e-6	4.4771912581426266e-7	2.674391271449128e-8	5.53993175812606e-9
0.06713398282201788	4.964585662414444e-10	1.0705977626160858e-9	2.7844599984636023e-9	9.908292882918774e-9	6.752764244838242e-8	7.8455575888604e-6	5.473422660526203e-6	4.47493634562031e-7	2.6664713426618426e-8	5.519814585800077e-9
0.06723398282201788	4.936526209797313e-10	1.0643848448589452e-9	2.7676438232634023e-9	9.844253152062941e-9	6.702222870969506e-8	7.712703863075924e-6	5.431704847923366e-6	4.472648889169341e-7	2.6585441547139666e-8	5.499705190974376e-9
0.06733398282201788	4.908570570147522e-10	1.0581963083383536e-9	2.75089947679284e-9	9.780526373238985e-9	6.652002109052265e-8	7.582488400593753e-6	5.390338309949864e-6	4.47032965502966e-7	2.6506102967532445e-8	5.47960481119516e-9
0.06743398282201787	4.880719457036045e-10	1.0520322935028324e-9	2.734227263277368e-9	9.71711316206469e-9	6.602101292638372e-8	7.4548493311747875e-6	5.3493201467013016e-6	4.467979400040907e-7	2.6426703477055845e-8	5.4595146596695955e-9
0.06753398282201788	4.852973555522377e-10	1.0458929345946765e-9	2.7176274706365092e-9	9.654014075993185e-9	6.552519719979063e-8	7.329726495816451e-6	5.308647474489925e-6	4.4655988717686705e-7	2.6347248764272906e-8	5.439435925652431e-9
0.06763398282201788	4.825333522749432e-10	1.0397783597828488e-9	2.70110037084847e-9	9.591229615728788e-9	6.503256655155306e-8	7.207061391419558e-6	5.268317426061813e-6	4.4631888086289e-7	2.6267744418549868e-8	5.419369774826653e-9
0.06773398282201788	4.797799988527611e-10	1.0336886912934817e-9	2.6846462203076677e-9	9.528760226614576e-9	6.454311329181817e-8	7.086797117519169e-6	5.228327150800115e-6	4.460749940011007e-7	2.6188195931535663e-8	5.399317349678592e-9
0.06783398282201789	4.770373555907847e-10	1.0276240455377956e-9	2.6682652601753134e-9	9.466606299990956e-9	6.405682941084395e-8	6.9688783249913056e-6	5.188673814914333e-6	4.458282986399103e-7	2.6108608698616327e-8	5.379279769866906e-9
0.06793398282201787	4.743054801744286e-10	1.0215845332377043e-9	2.651957716723362e-9	9.40476817452687e-9	6.357370658952182e-8	6.853251166653723e-6	5.149354601616973e-6	4.4557886594919757e-7	2.6028988020351704e-8	5.359258132586093e-9
0.06803398282201788	4.715844277246183e-10	1.0155702595490074e-9	2.635723801671551e-9	9.343246137523823e-9	6.309373620964493e-8	6.739863249679216e-6	5.110366711287122e-6	4.4532676623213166e-7	2.5949339103888222e-8	5.339253512924468e-9
0.06813398282201788	4.688742508520063e-10	1.0095813241822657e-9	2.6195637125180927e-9	9.282040426192962e-9	6.261690936393616e-8	6.6286635897481e-6	5.071707361622263e-6	4.450720689368587e-7	2.5869667064352785e-8	5.319266964216555e-9
0.06823398282201788	4.661749997101333e-10	1.0036178215214123e-9	2.6034776328639236e-9	9.221151228906275e-9	6.214321686583298e-8	6.519602566865643e-6	5.033373787778186e-6	4.448148426680364e-7	2.5789976926225496e-8	5.2992995183901345e-9
0.06833398282201789	4.634867220476463e-10	9.976798407401078e-10	2.5874657327305672e-9	9.160578686421881e-9	6.167264925904153e-8	6.4126318827770465e-6	4.995363242497814e-6	4.4455515519822123e-7	2.5710273624692484e-8	5.279352186307949e-9
0.06843398282201787	4.608094632595146e-10	9.917674659159048e-10	2.571528168871854e-9	9.10032289308437e-9	6.120519682685916e-8	6.307704519913668e-6	4.9576729962290604e-6	4.44293073479107e-7	2.5630562006978743e-8	5.259425958104117e-9
0.06853398282201788	4.58143266437319e-10	9.858807761422636e-10	2.555665085079702e-9	9.040383898000415e-9	6.07408496012766e-8	6.204774701808531e-6	4.920300337232495e-6	4.440286636526372e-7	2.5550846833661892e-8	5.239521803515591e-9
0.06863398282201788	4.5548817241859444e-10	9.800198456384326e-10	2.5398766124837894e-9	8.980761706190249e-9	6.027959737185827e-8	6.103797854920568e-6	4.883242571678897e-6	4.4376199106196355e-7	2.547113277996651e-8	5.2196406722083405e-9
0.06873398282201788	4.5284421983525275e-10	9.741847438572715e-10	2.524162869845403e-9	8.92145627971529e-9	5.982142969440993e-8	6.0047305718113995e-6	4.846497023737147e-6	4.4349312026226644e-7	2.5391424437039274e-8	5.1997834940986006e-9
0.06883398282201789	4.502114451611192e-10	9.68375535591022e-10	2.508523963845735e-9	8.862467538782937e-9	5.93663358994386e-8	5.9075305756200165e-6	4.810061035653115e-6	4.432221150314582e-7	2.5311726313206517e-8	5.179951179669252e-9
0.06893398282201788	4.475898827585762e-10	9.62592281075044e-10	2.4929599893683035e-9	8.803795362827863e-9	5.891430510040404e-8	5.812156685782858e-6	4.773931967819314e-6	4.4294903838071853e-7	2.5232042835211465e-8	5.160144620281279e-9
0.06903398282201788	4.4497956492433347e-10	9.568350360896743e-10	2.477471029776085e-9	8.745439591571778e-9	5.846532620177413e-8	5.718568784950483e-6	4.7381071988363346e-6	4.426739525649334e-7	2.515237834943579e-8	5.140364688480513e-9
0.06913398282201788	4.4238052193436364e-10	9.511038520600513e-10	2.4620571571831244e-9	8.687400026060881e-9	5.801938790688363e-8	5.626727787053263e-6	4.702584125566033e-6	4.423969190929886e-7	2.5072737123101893e-8	5.1206122382997615e-9
0.06923398282201788	4.397927820879779e-10	9.45398776154117e-10	2.4467184327207904e-9	8.629676429681761e-9	5.7576478725599405e-8	5.536595606470092e-6	4.667360163176643e-6	4.4211799873792746e-7	2.49931233454576e-8	5.10088810555619e-9
0.06933398282201789	4.3721637175109294e-10	9.397198513787094e-10	2.431454906798955e-9	8.572268529156414e-9	5.7136586981800254e-8	5.448135128257554e-6	4.63243274518052e-6	4.4183725154699257e-7	2.491354112894414e-8	5.081193108144093e-9
0.06943398282201788	4.3465131539869843e-10	9.340671166738754e-10	2.416266619361961e-9	8.515176015516688e-9	5.669970082067519e-8	5.361310179398146e-6	4.5977993234646065e-6	4.4155473685154325e-7	2.4833994510347284e-8	5.061528046323474e-9
0.06953398282201788	4.3209763565650657e-10	9.284406070053608e-10	2.401153600139574e-9	8.4583985450584e-9	5.6265808215839156e-8	5.276085501027484e-6	4.563457368313827e-6	4.4127051327684445e-7	2.4754487451930737e-8	5.041893703003899e-9
0.06963398282201788	4.2955535334185613e-10	9.228403534553339e-10	2.3861158688930967e-9	8.401935740275494e-9	5.5834896976277764e-8	5.192426721602918e-6	4.5294043684279185e-6	4.409846387517381e-7	2.467502384255392e-8	5.0222908440242424e-9
0.06973398282201788	4.270244875038294e-10	9.172663833114031e-10	2.3711534356565938e-9	8.345787190775132e-9	5.540695475311823e-8	5.110300330977581e-6	4.495637830931773e-6	4.406971705181995e-7	2.459560749877358e-8	5.002720218428056e-9
0.06983398282201789	4.2450505546261157e-10	9.117187201539327e-10	2.3562663009732378e-9	8.289952454173084e-9	5.4981969046233377e-8	5.029673655344563e-6	4.46215528137958e-6	4.4040816514076266e-7	2.4516242165928216e-8	4.983182558734695e-9
0.06993398282201788	4.219970728481565e-10	9.061973839416935e-10	2.3414544561273985e-9	8.234431056971234e-9	5.4559927210683974e-8	4.950514833018747e-6	4.428954263753217e-6	4.401176785158458e-7	2.4436931519208254e-8	4.9636785812063845e-9
0.07003398282201788	4.1950055363806665e-10	9.007023910958345e-10	2.3267178833716362e-9	8.179222495416021e-9	5.414081646299747e-8	4.872792791024022e-6	4.396032340454754e-6	4.398257658809485e-7	2.435767916470905e-8	4.944208986111154e-9
0.07013398282201788	4.170155101948124e-10	8.952337545823605e-10	2.3120565561497315e-9	8.124326236339459e-9	5.372462388729487e-8	4.796477222455999e-6	4.363387092293835e-6	4.395324818237503e-7	2.4278488640470352e-8	4.924774457981808e-9
0.07023398282201788	4.1454195330223456e-10	8.897914839929005e-10	2.2974704393148775e-9	8.069741717982093e-9	5.33113364412612e-8	4.721538564590355e-6	4.331016118469563e-6	4.392378802910866e-7	2.4199363417499135e-8	4.905375665870882e-9
0.07033398282201789	4.1207989220136156e-10	8.843755856240161e-10	2.2829594893439686e-9	8.01546835079915e-9	5.2900940961967304e-8	4.647947977709669e-6	4.2989170365476e-6	4.389420145978224e-7	2.4120306900778397e-8	4.8860132636017675e-9
0.07043398282201788	4.096293346255551e-10	8.789860625549727e-10	2.2685236545472545e-9	7.961505518249168e-9	5.249342417154602e-8	4.575677324621651e-6	4.267087482432408e-6	4.386449374356064e-7	2.404132243026065e-8	4.8666878900158246e-9
0.07053398282201788	4.0719028683498893e-10	8.736229147240065e-10	2.2541628752741716e-9	7.90785257756683e-9	5.208877268272551e-8	4.50469915084309e-6	4.2355251103350635e-6	4.383467008815418e-7	2.396241328184818e-8	4.8474001692161225e-9
0.07063398282201788	4.04762753650506e-10	8.682861390031416e-10	2.2398770841149797e-9	7.854508860518731e-9	5.168697300422214e-8	4.434986665425352e-6	4.204227592736567e-6	4.3804735640673286e-7	2.3883582668357686e-8	4.828150710807034e-9
0.07073398282201789	4.023467384867874e-10	8.629757292715491e-10	2.225666206098247e-9	7.80147367414348e-9	5.128801154599581e-8	4.366513722397206e-6	4.17319262034696e-6	4.3774695488472536e-7	2.380483374047144e-8	4.808940110130307e-9
0.07083398282201789	3.999422433849471e-10	8.576916764875449e-10	2.2115301588847235e-9	7.748746301476563e-9	5.0891874624374564e-8	4.299254802803344e-6	4.1424179020606716e-6	4.374455465998677e-7	2.3726169587675404e-8	4.789768948497713e-9
0.07093398282201788	3.9754926904449285e-10	8.524339687591291e-10	2.1974688529570804e-9	7.696326002259046e-9	5.0498548467045235e-8	4.233184997315982e-6	4.111901164907812e-6	4.3714318125554413e-7	2.3647593239182163e-8	4.770637793419825e-9
0.07103398282201788	3.9516781485466445e-10	8.472025914132279e-10	2.1834821918060335e-9	7.644212013632145e-9	5.0108019217918916e-8	4.16827998939968e-6	4.08164015400201e-6	4.368399079823359e-7	2.356910766484205e-8	4.75154719883171e-9
0.07113398282201788	3.9279787892521863e-10	8.419975270635905e-10	2.169570072112717e-9	7.592403550816265e-9	4.972027294187001e-8	4.104516039008692e-6	4.051632632484668e-6	4.365357753460611e-7	2.3490715776040125e-8	4.7324977053147335e-9
0.07123398282201789	3.904394581165843e-10	8.368187556773282e-10	2.1557323839273516e-9	7.540899807776115e-9	4.933529562935299e-8	4.041869966798117e-6	4.0218763814659284e-6	4.3623083135573354e-7	2.3412420426580168e-8	4.713489840315244e-9
0.07133398282201789	3.8809254806950886e-10	8.316662546402539e-10	2.141969010844537e-9	7.489699957871577e-9	4.895307320090208e-8	3.980319138830766e-6	3.992369199962563e-6	4.3592512347142694e-7	2.3334224413556654e-8	4.69452411836002e-9
0.07143398282201788	3.857571432340661e-10	8.265399988208626e-10	2.1282798301747484e-9	7.4388031544943094e-9	4.857359151151115e-8	3.919841451761301e-6	3.9631089048327515e-6	4.356186986120312e-7	2.3256130478212893e-8	4.675601041268059e-9
0.07153398282201788	3.834332368981945e-10	8.214399606331431e-10	2.1146647131127058e-9	7.388208531691314e-9	4.819683635490215e-8	3.86041531848177e-6	3.9340933307080555e-6	4.3531160316294155e-7	2.317814130678783e-8	4.6567210983595995e-9
0.07163398282201788	3.811208212156243e-10	8.163661100981446e-10	2.1011235249020765e-9	7.337915204774581e-9	4.78227934676795e-8	3.80201965421135e-6	3.905320329922616e-6	4.3500388298362513e-7	2.3100259531349556e-8	4.63788476666142e-9
0.07173398282201789	3.788198872333106e-10	8.11318414904353e-10	2.0876561249971307e-9	7.287922270918206e-9	4.7451448533377934e-8	3.7446338630153785e-6	3.876787772439845e-6	4.346955834151322e-7	2.3022487730617972e-8	4.619092511109593e-9
0.07183398282201789	3.765304249183604e-10	8.062968404668818e-10	2.074262367221022e-9	7.238228809742219e-9	4.7082787186403054e-8	3.6882378247385387e-6	3.8484935457766245e-6	4.3438674928749836e-7	2.2944828430774682e-8	4.60034478474871e-9
0.07193398282201788	3.7425242318438594e-10	8.013013499855477e-10	2.060942099920823e-9	7.188833883883995e-9	4.671679501586579e-8	3.6328118823371783e-6	3.8204355549250674e-6	4.340774249270593e-7	2.2867284106260975e-8	4.581642028928212e-9
0.07203398282201788	3.719858699174291e-10	7.963319045017699e-10	2.047695166119577e-9	7.1397365395574e-9	4.6353457569317454e-8	3.578336829598088e-6	3.7926117222721943e-6	4.337676541636906e-7	2.2789857180564847e-8	4.562984673495716e-9
0.07213398282201788	3.697307520013333e-10	7.913884629543835e-10	2.0345214036651287e-9	7.090935807099909e-9	4.599276035638438e-8	3.524793899229273e-6	3.765019987517473e-6	4.3345748033796004e-7	2.2712550026996626e-8	4.544373136987468e-9
0.07223398282201789	3.674870553426646e-10	7.864709822343754e-10	2.021420645376128e-9	7.042430701507617e-9	4.563468885230545e-8	3.4721647513107282e-6	3.737658307588343e-6	4.331469463081955e-7	2.2635364969453022e-8	4.52580782681577e-9
0.07233398282201789	3.65254764895142e-10	7.81579417238517e-10	2.008392719184865e-9	6.99422022295875e-9	4.5279228501372756e-8	3.4204314620925374e-6	3.7105246565538176e-6	4.32836094457465e-7	2.255830428317003e-8	4.5072891394536074e-9
0.07243398282201788	3.630338646836004e-10	7.767137209219977e-10	1.995437448277414e-9	6.946303357326062e-9	4.4926364720282975e-8	3.3695765131285103e-6	3.6836170255364755e-6	4.325249667004938e-7	2.2481370195465707e-8	4.488817460616483e-9
0.07253398282201788	3.608243378275009e-10	7.718738443499515e-10	1.9825546512307564e-9	6.898679076677531e-9	4.457608290139373e-8	3.319582780733988e-6	3.6569334226225095e-6	4.322136044904773e-7	2.240456488647106e-8	4.4703931654413975e-9
0.07263398282201788	3.5862616656398684e-10	7.67059736748064e-10	1.9697441421472253e-9	6.851346339766695e-9	4.4228368415894344e-8	3.270433525757208e-6	3.630471872770483e-6	4.3190204882584306e-7	2.2327890489851526e-8	4.452016618663179e-9
0.07273398282201789	3.5643933227049226e-10	7.62271345552106e-10	1.957005730786226e-9	6.804304092511787e-9	4.3883206616888176e-8	3.222112383652971e-6	3.6042304177183753e-6	4.3159034025691555e-7	2.2251349093517375e-8	4.4336881747881645e-9
0.07283398282201789	3.542638154869112e-10	7.575086164565287e-10	1.9443392226930794e-9	6.757551268464504e-9	4.354058284238952e-8	3.1746033548491625e-6	3.5782071158892787e-6	4.312785188925071e-7	2.21749427403233e-8	4.4154081782649696e-9
0.07293398282201788	3.520995959373755e-10	7.527714934621287e-10	1.931744419325545e-9	6.7110867892687874e-9	4.320048241824044e-8	3.127890795396189e-6	3.552400042295953e-6	4.30966624406451e-7	2.2098673428759786e-8	4.397176963653085e-9
0.07303398282201788	3.4994665255154653e-10	7.480599189227033e-10	1.9192211181774464e-9	6.664909565108862e-9	4.286289066094297e-8	3.0819594078895626e-6	3.5268072884438817e-6	4.306546960440399e-7	2.2022543113632207e-8	4.378994855788471e-9
0.07313398282201788	3.4780496348556617e-10	7.433738335908332e-10	1.90676911289998e-9	6.619018495147975e-9	4.252779288041444e-8	3.0367942326571846e-6	3.5014269622333582e-6	4.3034277262840064e-7	2.1946553706731513e-8	4.360862169946883e-9
0.07323398282201789	3.456745061425482e-10	7.387131766627686e-10	1.894388193420383e-9	6.573412467957094e-9	4.219517438266491e-8	2.9923806392021716e-6	3.4762571878604765e-6	4.3003089256680316e-7	2.1870707077495084e-8	4.342779212004651e-9
0.07333398282201789	3.435552571927156e-10	7.34077885822379e-10	1.882078146058258e-9	6.5280903619342646e-9	4.186502047239908e-8	2.9487043178930257e-6	3.451296105717093e-6	4.2971909385689395e-7	2.1795005053657598e-8	4.324746278597035e-9
0.07343398282201788	3.4144719259310554e-10	7.294678972842752e-10	1.869838753639427e-9	6.483051045714235e-9	4.153731645554268e-8	2.9057512718930003e-6	3.4265418722898208e-6	4.2940741409284727e-7	2.1719449421892495e-8	4.306763657273905e-9
0.07353398282201788	3.393502876069237e-10	7.248831458360455e-10	1.8576697956075398e-9	6.43829337856965e-9	4.121204764169992e-8	2.8635078093210437e-6	3.4019926600583104e-6	4.2909589047147814e-7	2.1644041928445018e-8	4.288831626653502e-9
0.07363398282201788	3.3726451682251695e-10	7.203235648796667e-10	1.8455710481331888e-9	6.393816210802629e-9	4.08891993465371e-8	2.8219605356364795e-6	3.3776466573926042e-6	4.2878455979826103e-7	2.1568784279754975e-8	4.270950456573484e-9
0.07373398282201787	3.351898541719637e-10	7.157890864721007e-10	1.833542284220978e-9	6.349618384127866e-9	4.056875689409968e-8	2.7810963462406806e-6	3.3535020684498423e-6	4.284734584932975e-7	2.149367814307151e-8	4.253120408239839e-9
0.07383398282201789	3.331262729493131e-10	7.112796413650226e-10	1.8215832738141825e-9	6.305698732047062e-9	4.025070561905979e-8	2.7409024192881245e-6	3.3295571130702326e-6	4.281626225972057e-7	2.141872514705795e-8	4.235341734373383e-9
0.07393398282201788	3.310737458284539e-10	7.067951590438373e-10	1.809693783897353e-9	6.262056080214833e-9	3.99350308689e-8	2.701366208700848e-6	3.305810026672504e-6	4.278520877769565e-7	2.1343926882388958e-8	4.217614679354204e-9
0.07403398282201788	3.290322448806644e-10	7.023355677658475e-10	1.797873578596712e-9	6.218689246796535e-9	3.962171800603177e-8	2.662475437379242e-6	3.2822590601487767e-6	4.275418893316522e-7	2.1269284902338555e-8	4.199939479363764e-9
0.07413398282201789	3.27001741591774e-10	6.979007945976899e-10	1.7861224192784792e-9	6.17559704281779e-9	3.931075240985038e-8	2.6242180906032124e-6	3.2589024797589e-6	4.2723206219821837e-7	2.119480072335951e-8	4.18231636252485e-9
0.07423398282201787	3.249822068790317e-10	6.934907654520041e-10	1.7744400646451076e-9	6.1327782725061715e-9	3.900211947873039e-8	2.5865824096176174e-6	3.2357385670244323e-6	4.2692264095706306e-7	2.1120475825654728e-8	4.164745549039451e-9
0.07433398282201788	3.2297361110761617e-10	6.891054051233749e-10	1.7628262708295802e-9	6.090231733625026e-9	3.869580463195946e-8	2.549556885396236e-6	3.2127656186221796e-6	4.2661365983765943e-7	2.1046311653740457e-8	4.147227251324481e-9
0.07443398282201788	3.2097592410682243e-10	6.847446373235223e-10	1.7512807914875745e-9	6.047956217799661e-9	3.839179331161351e-8	2.5131302525784826e-6	3.1899819462773566e-6	4.263051527240671e-7	2.0972309617000444e-8	4.12976167414538e-9
0.07453398282201788	3.189891151859528e-10	6.804083847158228e-10	1.7398033778878438e-9	6.005950510836213e-9	3.8090070984376734e-8	2.4772914835737247e-6	3.167385876656593e-6	4.2599715316040763e-7	2.0898471090233637e-8	4.1123490147477356e-9
0.07463398282201789	3.170131531498487e-10	6.760965689490866e-10	1.7283937790005856e-9	5.964213393032875e-9	3.7790623143302714e-8	2.4420297828277764e-6	3.144975751260536e-6	4.2568969435626973e-7	2.082479741419256e-8	4.094989462986945e-9
0.07473398282201787	3.150480063141749e-10	6.718091106906813e-10	1.7170517415839854e-9	5.922743639484326e-9	3.7493435309523984e-8	2.407334581246578e-6	3.122749926316355e-6	4.253828091920704e-7	2.0751289896114835e-8	4.077683201455786e-9
0.07483398282201788	3.130936425203344e-10	6.675459296589651e-10	1.705777010268853e-9	5.881540020378616e-9	3.7198493033905003e-8	2.3731955307722167e-6	3.1007067726700092e-6	4.250765302243417e-7	2.067794981024645e-8	4.060430405609968e-9
0.07493398282201788	3.1115002915015804e-10	6.633069446550687e-10	1.694569327641605e-9	5.840601301287652e-9	3.690578189864679e-8	2.3396024991066612e-6	3.0788446756785022e-6	4.24770889690988e-7	2.0604778398358024e-8	4.043231243892091e-9
0.07503398282201788	3.0921713314023034e-10	6.590920735940143e-10	1.6834284343252992e-9	5.799926243450626e-9	3.661528751883714e-8	2.306545564578549e-6	3.057162035101913e-6	4.244659195164638e-7	2.0531776870253002e-8	4.026085877853273e-9
0.07513398282201789	3.072949209959893e-10	6.549012335352074e-10	1.6723540690590195e-9	5.7595136040508065e-9	3.632699554395339e-8	2.2740150111486984e-6	3.035657264995501e-6	4.241616513169161e-7	2.04589464042691e-8	4.008994462273294e-9
0.07523398282201788	3.053833588055119e-10	6.507343407123248e-10	1.6613459687756324e-9	5.719362136486058e-9	3.6040891659316444e-8	2.2420013235502048e-6	3.014328793601777e-6	4.238581164052732e-7	2.038628814777238e-8	3.991957145278661e-9
0.07533398282201789	3.034824122530258e-10	6.465913105625279e-10	1.650403868677702e-9	5.679470590632577e-9	3.575696158749566e-8	2.2104951825588304e-6	2.9931750632424618e-6	4.235553457962614e-7	2.031380321764352e-8	3.974974068458877e-9
0.07543398282201788	3.0159204663217035e-10	6.424720577551431e-10	1.6395275023119411e-9	5.639837713102888e-9	3.5475191089670153e-8	2.1794874603900382e-6	2.972194530210772e-6	4.2325337021140643e-7	2.024149270075841e-8	3.958045366981129e-9
0.07553398282201788	2.9971222685896515e-10	6.383764962197078e-10	1.6287166016419021e-9	5.600462247497418e-9	3.5195565966943216e-8	2.1489692162185623e-6	2.951385664663525e-6	4.2295222008395565e-7	2.016935765446049e-8	3.9411711697030115e-9
0.07563398282201789	2.9784291748453156e-10	6.34304539173443e-10	1.6179708971192612e-9	5.5613429346499526e-9	3.4918072061612235e-8	2.1189316918170315e-6	2.930746950513512e-6	4.2265192556376124e-7	2.0097399107026973e-8	3.924351599283533e-9
0.07573398282201788	2.9598408270756524e-10	6.302560991481792e-10	1.607290117753322e-9	5.522478512867623e-9	3.4642695258397254e-8	2.089366307309929e-6	2.9102768853219668e-6	4.223525165221183e-7	2.0025618058128163e-8	3.9075867722925985e-9
0.07583398282201789	2.94135686386531e-10	6.262310880166689e-10	1.596673991179288e-9	5.483867718164762e-9	3.436942148562569e-8	2.0602646570396454e-6	2.8899739801912286e-6	4.220540225565527e-7	1.995401547928027e-8	3.890876799318566e-9
0.07593398282201788	2.922976920516518e-10	6.222294170184322e-10	1.586122243724794e-9	5.445509284491416e-9	3.4098236716377964e-8	2.0316185055411895e-6	2.8698367596576254e-6	4.217564729955648e-7	1.9882592314291746e-8	3.8742217850744226e-9
0.07603398282201788	2.904700629166009e-10	6.182509967849852e-10	1.575634600475129e-9	5.407401943956023e-9	3.3829126969590606e-8	2.0034197836221597e-6	2.8498637615845033e-6	4.214598969033222e-7	1.981134947970263e-8	3.857621828502083e-9
0.07613398282201789	2.886527618900047e-10	6.142957373645733e-10	1.5652107853369405e-9	5.36954442704286e-9	3.356207831112205e-8	1.9756605845452357e-6	2.8300535370555727e-6	4.211643230843072e-7	1.974028786521816e-8	3.841077022875181e-9
0.07623398282201788	2.868457515866855e-10	6.103635482464004e-10	1.5548505211006042e-9	5.3319354628242925e-9	3.3297076854780395e-8	1.9483331603099637e-6	2.810404650268544e-6	4.2086978008793523e-7	1.9669408334136055e-8	3.824587455900354e-9
0.07633398282201788	2.850489943386786e-10	6.06454338384313e-10	1.5445535295011625e-9	5.2945737791674805e-9	3.303410876331208e-8	1.9214299180308107e-6	2.7909156784289876e-6	4.205762962131051e-7	1.959871172376729e-8	3.808153209816897e-9
0.07643398282201788	2.832624522060325e-10	6.025680162200153e-10	1.534319531277954e-9	5.257458102936422e-9	3.2773160249356524e-8	1.8949434164090377e-6	2.7715852116445816e-6	4.202838995127323e-7	1.9528198845851334e-8	3.791774361494908e-9
0.07653398282201788	2.8148608698736905e-10	5.98704489705771e-10	1.5241482462328433e-9	5.220587160188535e-9	3.251421757636289e-8	1.8688663622952394e-6	2.7524118528196224e-6	4.1999261779821236e-7	1.9457870486964515e-8	3.7754509825318196e-9
0.07663398282201789	2.797198602302513e-10	5.948636663266545e-10	1.5140393932872528e-9	5.183959676366861e-9	3.225726705947456e-8	1.843191607340266e-6	2.7333942175499764e-6	4.197024786438748e-7	1.9387727408923694e-8	3.759183139347707e-9
0.07673398282201788	2.779637332413189e-10	5.910454531222779e-10	1.5039926905378435e-9	5.147574376486991e-9	3.2002295066378044e-8	1.8179121447318219e-6	2.7145309340183503e-6	4.194135093913717e-7	1.9317770349183083e-8	3.742970893278834e-9
0.07683398282201788	2.762176670962094e-10	5.872497567081047e-10	1.4940078553109376e-9	5.111429985319586e-9	3.174928801811919e-8	1.793021106014172e-6	2.6958206428899168e-6	4.1912573715403365e-7	1.924800002122579e-8	3.726814300669903e-9
0.07693398282201788	2.744816226492973e-10	5.834764832962802e-10	1.4840846042157571e-9	5.075525227568277e-9	3.149823238988806e-8	1.7685117579888598e-6	2.6772619972084445e-6	4.188391888211919e-7	1.9178417114949593e-8	3.710713412964926e-9
0.07703398282201789	2.727555605432132e-10	5.79725538716034e-10	1.4742226531964942e-9	5.0398588280430064e-9	3.124911471177196e-8	1.744377499693883e-6	2.658853662292816e-6	4.185538910624598e-7	1.9109022297047384e-8	3.694668276796635e-9
0.07713398282201789	2.7103944121816833e-10	5.759968284336134e-10	1.4644217175830442e-9	5.00442951182884e-9	3.100192156947682e-8	1.7206118594590925e-6	2.6405943156338953e-6	4.18269870331969e-7	1.9039816211381808e-8	3.6786789340744464e-9
0.07723398282201788	2.6933322492107853e-10	5.722902575718093e-10	1.4546815121407427e-9	4.969236004450722e-9	3.0756639605020423e-8	1.6972084920358307e-6	2.6224826467919883e-6	4.179871528725809e-7	1.8970799479354458e-8	3.6627454220712163e-9
0.07733398282201788	2.67636871714512e-10	5.686057309290802e-10	1.4450017511189198e-9	4.934277032033744e-9	3.051325551739529e-8	1.6741611757985167e-6	2.604517357294684e-6	4.177057647200552e-7	1.8901972700270193e-8	3.6468677735085284e-9
0.07743398282201788	2.659503414854349e-10	5.649431529981931e-10	1.4353821482982834e-9	4.8995513214594615e-9	3.02717560632034e-8	1.6514638100163075e-6	2.5866971605351906e-6	4.1742573170718206e-7	1.8833336451695726e-8	3.6310460166407974e-9
0.07753398282201789	2.642735939537788e-10	5.613024279845435e-10	1.4258224170372708e-9	4.865057600517977e-9	3.003212805726367e-8	1.6291104121927058e-6	2.569020781671191e-6	4.171470794678831e-7	1.8764891289813333e-8	3.615280175337943e-9
0.07763398282201789	2.626065886808246e-10	5.576834598239978e-10	1.4163222703172903e-9	4.830794598056021e-9	2.9794358373190574e-8	1.607095115471316e-6	2.5514869575241055e-6	4.168698334412677e-7	1.8696637749768692e-8	3.5995702691667818e-9
0.07773398282201788	2.609492850774156e-10	5.540861522004062e-10	1.4068814207869587e-9	4.7967610441214795e-9	2.9558433943949684e-8	1.5854121661059757e-6	2.534094436479057e-6	4.1659401887568174e-7	1.8628576346015376e-8	3.5839163134713487e-9
0.07783398282201788	2.5930164241198984e-10	5.505104085627009e-10	1.3974995808052793e-9	4.762955670103673e-9	2.932434176238433e-8	1.5640559209932338e-6	2.5168419783851842e-6	4.163196608326939e-7	1.8560707572652697e-8	3.5683183194518194e-9
0.07793398282201788	2.576636198184358e-10	5.469561321415886e-10	1.3881764624837403e-9	4.729377208870054e-9	2.909206888171799e-8	1.5430208452656158e-6	2.499728354456504e-6	4.160467841910599e-7	1.849303190375896e-8	3.5527762942421003e-9
0.07803398282201787	2.5603517630379127e-10	5.434232259659543e-10	1.378911777727565e-9	4.696024394899321e-9	2.8861602416033688e-8	1.5223015099440937e-6	2.4827523471734603e-6	4.157754136506646e-7	1.8425549793720972e-8	3.537290240986564e-9
0.07813398282201789	2.5441627075577855e-10	5.399115928788134e-10	1.3697052382758776e-9	4.662895964410846e-9	2.863292954072757e-8	1.5018925896478378e-6	2.465912750184857e-6	4.155055737364215e-7	1.8358261677557406e-8	3.5218601589152254e-9
0.07823398282201788	2.5280686195015807e-10	5.364211355529555e-10	1.3605565557409387e-9	4.62999065549066e-9	2.8406037492940765e-8	1.4817888603599521e-6	2.449208368210477e-6	4.1523728880215133e-7	1.8291167971238472e-8	3.5064860434180188e-9
0.07833398282201788	2.5120690855795235e-10	5.329517565062414e-10	1.3514654416464842e-9	4.597307208213929e-9	2.8180913571967585e-8	1.4619851972474962e-6	2.4326380169441818e-6	4.1497058303442237e-7	1.8224269072000548e-8	3.491167886117806e-9
0.07843398282201788	2.4961636915248374e-10	5.295033581165157e-10	1.342431607465077e-9	4.564844364763969e-9	2.7957545139641572e-8	1.4424765725343707e-6	2.4162005229576057e-6	4.1470548045636076e-7	1.8157565358655898e-8	3.4759056749422038e-9
0.07853398282201787	2.480352022162876e-10	5.260758426362396e-10	1.3334547646546389e-9	4.532600869548309e-9	2.773591962070162e-8	1.423258053425683e-6	2.3998947236045216e-6	4.1444200493145e-7	1.8091057191899137e-8	3.460699394194439e-9
0.07863398282201789	2.464633661478426e-10	5.226691122067464e-10	1.324534624694028e-9	4.500575469311033e-9	2.7516024503134276e-8	1.4043248000820222e-6	2.383719466925621e-6	4.1418018016727687e-7	1.8024744914607544e-8	3.445549024622975e-9
0.07873398282201788	2.4490081926819366e-10	5.192830688721893e-10	1.3156708991178139e-9	4.468766913242408e-9	2.7297847338499064e-8	1.3856720636425646e-6	2.3676736115540725e-6	4.139200297192716e-7	1.7958628852138534e-8	3.430454543490145e-9
0.07883398282201788	2.433475198273928e-10	5.159176145931722e-10	1.306863299550144e-9	4.4371739530850995e-9	2.7081375742230705e-8	1.3672951842953857e-6	2.351756026621551e-6	4.136615769944105e-7	1.789270931262206e-8	3.415415924639628e-9
0.07893398282201788	2.4180342601081247e-10	5.125726512600821e-10	1.298111537737835e-9	4.40579534323746e-9	2.6866597393924007e-8	1.3491895893939677e-6	2.3359655916649327e-6	4.1340484525489803e-7	1.782698658724872e-8	3.400433138562991e-9
0.07903398282201787	2.402684959453343e-10	5.09248080706071e-10	1.2894153255825968e-9	4.374629840853911e-9	2.6653500037599e-8	1.331350791618543e-6	2.320301196533574e-6	4.1314985762181576e-7	1.7761460950554227e-8	3.3855061524651077e-9
0.07913398282201789	2.387426877053673e-10	5.059438047197939e-10	1.2807743751725084e-9	4.34367620594231e-9	2.6442071481947945e-8	1.3137743871810636e-6	2.3047617412972132e-6	4.1289663707875837e-7	1.7696132660699216e-8	3.370634930328509e-9
0.07923398282201788	2.372259593187659e-10	5.026597250578077e-10	1.2721883988126559e-9	4.312933201458479e-9	2.6232299600564116e-8	1.29645605407271e-6	2.2893461361544996e-6	4.126452064754336e-7	1.763100195974521e-8	3.35581943297695e-9
0.07933398282201788	2.3571826877259077e-10	4.99395743456706e-10	1.2636571090550505e-9	4.28239959339805e-9	2.6024172332153595e-8	1.2793915503527359e-6	2.2740533013421216e-6	4.1239558853125064e-7	1.756606907392664e-8	3.3410596181376943e-9
0.07943398282201788	2.3421957401875505e-10	4.961517616449385e-10	1.2551802187277587e-9	4.25207415088538e-9	2.581767768072928e-8	1.2625767124776101e-6	2.2588821670445437e-6	4.121478058388707e-7	1.7501334213918713e-8	3.326355440503007e-9
0.07953398282201787	2.3272983297954013e-10	4.929276813544173e-10	1.2467574409633187e-9	4.221955646260101e-9	2.5612803715789843e-8	1.2460074536693945e-6	2.2438316733044686e-6	4.1190188086775415e-7	1.7436797575101874e-8	3.311706851790743e-9
0.07963398282201789	2.3124900355297495e-10	4.897234043317568e-10	1.238388489226391e-9	4.192042855160635e-9	2.5409538572480527e-8	1.2296797623222316e-6	2.2289007699337603e-6	4.1165783596766495e-7	1.7372459337821587e-8	3.2971138008037437e-9
0.07973398282201788	2.2977704361811633e-10	4.865388323493324e-10	1.2300730773407797e-9	4.162334556605588e-9	2.520787045174002e-8	1.2135897004461446e-6	2.214088416425185e-6	4.1141569337217707e-7	1.730831966764531e-8	3.282576233488576e-9
0.07983398282201788	2.2831391104018505e-10	4.833738672160242e-10	1.2218109195156553e-9	4.1328295330723e-9	2.500778762043128e-8	1.1977334021468906e-6	2.199393581864641e-6	4.1117547520213933e-7	1.724437871561511e-8	3.2680940929931992e-9
0.07993398282201788	2.2685956367559386e-10	4.80228410787715e-10	1.213601730371171e-9	4.103526570573044e-9	2.480927841145731e-8	1.1821070721412073e-6	2.184815244844066e-6	4.1093720346912736e-7	1.7180636618496533e-8	3.2536673197236857e-9
0.08003398282201787	2.2541395937687335e-10	4.771023649775441e-10	1.2054452249633819e-9	4.074424458728997e-9	2.4612331223863253e-8	1.166706984306383e-6	2.170352393375052e-6	4.107009000788876e-7	1.7117093499024488e-8	3.2392958514002535e-9
0.08013398282201789	2.2397705599745065e-10	4.739956317658928e-10	1.1973411188084854e-9	4.045521990841487e-9	2.4416934522923428e-8	1.151529480263215e-6	2.1560040248029626e-6	4.104665868347412e-7	1.7053749466144788e-8	3.224979623112161e-9
0.08023398282201788	2.2254881139635534e-10	4.709081132101675e-10	1.1892891279065097e-9	4.016817963961368e-9	2.4223076840215793e-8	1.1365709679917342e-6	2.1417691457218404e-6	4.102342854409908e-7	1.6990604615252866e-8	3.2107185673719954e-9
0.08033398282201788	2.2112918344278566e-10	4.678397114542813e-10	1.1812889687642165e-9	3.988311178955779e-9	2.403074677368214e-8	1.1218279204784794e-6	2.127646771889814e-6	4.100040175062933e-7	1.692765902842843e-8	3.19651261416887e-9
0.08043398282201789	2.197181300205846e-10	4.647903287379604e-10	1.1733403584175627e-9	3.9600004405729416e-9	2.383993298767608e-8	1.1072968743949239e-6	2.1136359281452554e-6	4.0977580454702895e-7	1.686491277466725e-8	3.182361691020999e-9
0.08053398282201787	2.1831560903260526e-10	4.61759867405796e-10	1.165443014453401e-9	3.931884557504636e-9	2.365062421299779e-8	1.0929744288058948e-6	2.0997356483235117e-6	4.0954966799063973e-7	1.680236591010904e-8	3.168265723027283e-9
0.08063398282201789	2.1692157840496892e-10	4.587482299160405e-10	1.157596655030702e-9	3.903962342446677e-9	2.3462809246917077e-8	1.0788572439074562e-6	2.0859449751742715e-6	4.093256291789627e-7	1.6740018478262293e-8	3.1542246329181125e-9
0.08073398282201788	2.1553599609122326e-10	4.5575531884925644e-10	1.149800998901137e-9	3.876232612157297e-9	2.3276476953184293e-8	1.0649420397934669e-6	2.072262960279649e-6	4.0910370937154384e-7	1.6677870510225887e-8	3.140238341105473e-9
0.08083398282201788	2.1415882007641872e-10	4.5278103691667547e-10	1.142055765429086e-9	3.848694187513511e-9	2.309161626203016e-8	1.0512255952499403e-6	2.058688663972825e-6	4.088839297489428e-7	1.6615922024907563e-8	3.1263067657321716e-9
0.08093398282201789	2.1279000838104664e-10	4.498252869683792e-10	1.1343606746111362e-9	3.821345893565388e-9	2.2908216170153178e-8	1.0377047465767088e-6	2.0452211552573393e-6	4.0866631141600793e-7	1.6554173029238597e-8	3.112429822720254e-9
0.08103398282201787	2.114295190649295e-10	4.468879720012694e-10	1.1267154470949684e-9	3.794186559588651e-9	2.2726265740697837e-8	1.0243763864355708e-6	2.0318595117270844e-6	4.084508754051563e-7	1.649262351838624e-8	3.0986074258187412e-9
0.08113398282201789	2.1007731023097946e-10	4.4396899516683394e-10	1.1191198041977572e-9	3.767215019135066e-9	2.254575410322047e-8	1.0112374627242726e-6	2.018602819486832e-6	4.0823764267962676e-7	1.6431273475962164e-8	3.0848394866505326e-9
0.08123398282201788	2.0873334002888592e-10	4.410682597786984e-10	1.1115734679240416e-9	3.740430110081282e-9	2.2366670453646708e-8	9.982849774757524e-7	2.0054501730735276e-6	4.0802663413673124e-7	1.6370122874228802e-8	3.07112591475869e-9
0.08133398282201788	2.0739756665870021e-10	4.3818566931999054e-10	1.1040761609830246e-9	3.7138306746755595e-9	2.218900405421668e-8	9.85515985781875e-7	1.9924006753780573e-6	4.0781787061107817e-7	1.6309171674301514e-8	3.0574666176517455e-9
0.08143398282201789	2.0606994837434585e-10	4.3532112745052903e-10	1.0966276068054747e-9	3.6874155595830486e-9	2.2012744233423084e-8	9.729275947412495e-7	1.979453437567847e-6	4.0761137287781104e-7	1.624841982634928e-8	3.043861500848661e-9
0.08153398282201788	2.0475044348702303e-10	4.324745380137875e-10	1.0892275295600006e-9	3.6611836159290533e-9	2.1837880385937726e-8	9.605169624302712e-7	1.9666075790098934e-6	4.0740716165580175e-7	1.6187867269790826e-8	3.030310467922669e-9
0.08163398282201789	2.0343901036854263e-10	4.2964580504368794e-10	1.0818756541689595e-9	3.6351336993407552e-9	2.1664401972529554e-8	9.482812968970594e-7	1.953862227194545e-6	4.0720525761086047e-7	1.6127513933489065e-8	3.016813420544676e-9
0.08173398282201788	2.02135607454567e-10	4.268348327712367e-10	1.0745717063238157e-9	3.609264669987228e-9	2.149229851997482e-8	9.362178551775894e-7	1.941216517659911e-6	4.070056813589245e-7	1.6067359735942253e-8	3.0033702585259373e-9
0.08183398282201788	2.0084019324778136e-10	4.2404152563094084e-10	1.0673154125000771e-9	3.58357539261789e-9	2.132155962095713e-8	9.243239423334852e-7	1.9286695939168395e-6	4.0680845346924066e-7	1.6007404585472464e-8	2.9899808798599714e-9
0.08193398282201789	1.995527263209612e-10	4.2126578826707636e-10	1.0601064999717382e-9	3.558064736599273e-9	2.1152174933960162e-8	9.125969105109624e-7	1.916220607374568e-6	4.066135944675368e-7	1.5947648380411048e-8	2.9766451807638617e-9
0.08203398282201788	1.982731653199888e-10	4.185075255397804e-10	1.0529446968253033e-9	3.5327315759503314e-9	2.0984134183152205e-8	9.010341580204335e-7	1.9038687172669749e-6	4.0642112483918467e-7	1.588809100928173e-8	2.963363055718908e-9
0.08213398282201789	1.9700146896677128e-10	4.157666425309677e-10	1.045829731973389e-9	3.5075747893762104e-9	2.0817427158262075e-8	8.896331284361639e-7	1.8916130905794703e-6	4.06231065032361e-7	1.5828732350980764e-8	2.9501343975106005e-9
0.08223398282201788	1.9573759606208538e-10	4.1304304455008723e-10	1.0387613351678514e-9	3.4825932603004904e-9	2.065204371444881e-8	8.78391309715646e-7	1.8794529019764739e-6	4.0604343546119257e-7	1.5769572274954608e-8	2.936959097267973e-9
0.08233398282201788	1.9448150548836127e-10	4.1033663713972036e-10	1.0317392370125042e-9	3.457785876896009e-9	2.0487973772162507e-8	8.673062333380241e-7	1.86738733372953e-6	4.0585825650889833e-7	1.5710610641374617e-8	2.9238370445022748e-9
0.08243398282201789	1.932331562123721e-10	4.0764732608100756e-10	1.0247631689754857e-9	3.4331515321143236e-9	2.032520731699929e-8	8.56375473461322e-7	1.8554155756460432e-6	4.0567554853093106e-7	1.5651847301309823e-8	2.910768127145091e-9
0.08253398282201788	1.9199250728787036e-10	4.0497501739894145e-10	1.0178328634011319e-9	3.408689123713714e-9	2.0163734399548322e-8	8.455966460978144e-7	1.8435368249986023e-6	4.054953318581029e-7	1.5593282096896496e-8	2.8977522315858467e-9
0.08263398282201789	1.9075951785814288e-10	4.0231961736748976e-10	1.0109480535215156e-9	3.384397554285829e-9	2.000354513523342e-8	8.349674083072673e-7	1.8317502864549355e-6	4.053176267997169e-7	1.553491486150579e-8	2.884789242708625e-9
0.08273398282201788	1.8953414715849922e-10	3.9968103251457493e-10	1.0041084734676098e-9	3.360275731281154e-9	1.9844629704147046e-8	8.244854574074983e-7	1.8200551720084747e-6	4.051424536466895e-7	1.5476745419908535e-8	2.8718790439285327e-9
0.08283398282201788	1.8831635451869335e-10	3.970591696268968e-10	9.973138582800024e-10	3.33632256703293e-9	1.968697835087798e-8	8.141485302019003e-7	1.8084507009094565e-6	4.0496983267466103e-7	1.5418773588437525e-8	2.859021517227308e-9
0.08293398282201789	1.8710609936527814e-10	3.9445393575463276e-10	9.905639439193198e-10	3.312536978780025e-9	1.9530581384334348e-8	8.039544022235369e-7	1.7969360995967115e-6	4.0479978414711806e-7	1.536099917514778e-8	2.8462165431884727e-9
0.08303398282201788	1.8590334122389384e-10	3.9186523821599326e-10	9.838584672762381e-10	3.288917888688542e-9	1.9375429177559458e-8	7.939008869953873e-7	1.7855106016300285e-6	4.0463232831850447e-7	1.5303421979974384e-8	2.8334640010319247e-9
0.08313398282201788	1.8470803972149026e-10	3.892929846016048e-10	9.771971661811579e-10	3.265464223872088e-9	1.9221512167542017e-8	7.839858353063097e-7	1.774173447623037e-6	4.0446748543732777e-7	1.5246041794887524e-8	2.8207637686478733e-9
0.08323398282201788	1.8352015458849868e-10	3.867370827788138e-10	9.705797794135395e-10	3.24217491641105e-9	1.9068820855022075e-8	7.742071345024838e-7	1.7629238851767942e-6	4.043052757492699e-7	1.518885840404589e-8	2.8081157226303355e-9
0.08333398282201789	1.8233964566091789e-10	3.8419744089581747e-10	9.640060467108572e-10	3.2190489033705844e-9	1.89173458042904e-8	7.645627077938053e-7	1.7517611688138738e-6	4.041457195002976e-7	1.5131871583947357e-8	2.795519738309995e-9
0.08343398282201789	1.8116647288236947e-10	3.8167396738566987e-10	9.574757087773075e-10	3.1960851268175437e-9	1.876707764298339e-8	7.550505135750156e-7	1.740684559913077e-6	4.0398883693976613e-7	1.5075081103577624e-8	2.7829756897866117e-9
0.08353398282201788	1.800005963060668e-10	3.7916657097018206e-10	9.509885072920522e-10	3.1732825338362374e-9	1.861800706187289e-8	7.456685447611158e-7	1.7296933266447023e-6	4.0383464832352324e-7	1.5018486724556558e-8	2.7704834499607954e-9
0.08363398282201788	1.7884197609674625e-10	3.76675160663668e-10	9.445441849172913e-10	3.1506400765432603e-9	1.8470124814651416e-8	7.364148281367998e-7	1.7187867439064157e-6	4.036831739170238e-7	1.496208820128233e-8	2.7580428905653854e-9
0.08373398282201788	1.7769057253252955e-10	3.7419964577660067e-10	9.381424853059324e-10	3.128156712101143e-9	1.8323421717713065e-8	7.272874237195654e-7	1.7079640932596991e-6	4.0353443399843495e-7	1.490588528107387e-8	2.7456538821962558e-9
0.08383398282201789	1.7654634600673588e-10	3.717399359191213e-10	9.317831531089788e-10	3.105831402731e-9	1.8177888649928956e-8	7.182844241361259e-7	1.6972246628668094e-6	4.033884488617462e-7	1.4849877704310367e-8	2.7333162943425854e-9
0.08393398282201789	1.7540925702963322e-10	3.6929594100443266e-10	9.254659339825921e-10	3.08366311572426e-9	1.8033516552419833e-8	7.094039540119094e-7	1.6865677474283813e-6	4.032452388198844e-7	1.4794065204569405e-8	2.7210299954166833e-9
0.08403398282201788	1.7427926623014997e-10	3.6686757125210606e-10	9.191905745949342e-10	3.061650823453304e-9	1.7890296428323702e-8	7.00644169373256e-7	1.675992648121554e-6	4.03104824207828e-7	1.473844750876285e-8	2.7087948527833362e-9
0.08413398282201788	1.7315633435751394e-10	3.644547371912401e-10	9.129568226326296e-10	3.039793503381262e-9	1.774821934255969e-8	6.920032570620681e-7	1.6654986725386567e-6	4.029672253857283e-7	1.4683024337270548e-8	2.6966107327886025e-9
0.08423398282201788	1.7204042228285643e-10	3.6205734966353857e-10	9.067644268070249e-10	3.0180901380708366e-9	1.760727642158852e-8	6.834794341626198e-7	1.6550851346264814e-6	4.0283246274203734e-7	1.462779540407229e-8	2.6844775007882475e-9
0.08433398282201789	1.7093149100075657e-10	3.5967531982624914e-10	9.006131368601081e-10	2.9965397151921306e-9	1.7467458853168494e-8	6.750709474401923e-7	1.644751354626027e-6	4.0270055669662354e-7	1.4572760416877412e-8	2.6723950211755388e-9
0.08443398282201789	1.6982950163074588e-10	3.5730855915502986e-10	8.945027035702243e-10	2.9751412275298195e-9	1.7328757886109235e-8	6.667760727913758e-7	1.634496659012923e-6	4.025715277039232e-7	1.4517919077253204e-8	2.6603631574088064e-9
0.08453398282201788	1.687344154187486e-10	3.549569794466917e-10	8.884328787574618e-10	2.953893672989167e-9	1.719116483002086e-8	6.58593114705632e-7	1.6243203804382746e-6	4.0244539625606545e-7	1.4463271080750391e-8	2.6483817720383407e-9
0.08463398282201788	1.6764619373848592e-10	3.526204928218362e-10	8.824034152888421e-10	2.9327960546014623e-9	1.7054671055060623e-8	6.505204057379774e-7	1.6142218576700998e-6	4.023221828860257e-7	1.4408816117027658e-8	2.636450726732933e-9
0.08473398282201788	1.6656479809283865e-10	3.5029901172741095e-10	8.764140670832268e-10	2.9118473805284563e-9	1.6919267991676548e-8	6.4255630599246e-7	1.6042004355353359e-6	4.0220190817077855e-7	1.4354553869973677e-8	2.6245698823060555e-9
0.08483398282201787	1.6549019011514637e-10	3.47992448939154e-10	8.704645891159465e-10	2.8910466640660756e-9	1.678494713034765e-8	6.346992026162191e-7	1.5942554648623168e-6	4.0208459273445935e-7	1.430048401782774e-8	2.612739098741438e-9
0.08493398282201789	1.6442233157048023e-10	3.457007175639435e-10	8.645547374232799e-10	2.8703929236473684e-9	1.665170002132167e-8	6.269475093038635e-7	1.5843863024238325e-6	4.019702572515312e-7	1.4246606233298381e-8	2.6009582352183635e-9
0.08503398282201788	1.6336118435685743e-10	3.4342373104206834e-10	8.586842691065981e-10	2.849885182844623e-9	1.6519518274350114e-8	6.192996658119756e-7	1.574592310880676e-6	4.0185892244996633e-7	1.4192920183680126e-8	2.589227150136445e-9
0.08513398282201788	1.6230671050642316e-10	3.4116140314938055e-10	8.528529423363335e-10	2.8295224703707597e-9	1.638839355842054e-8	6.117541374834431e-7	1.5648728587257436e-6	4.017506091144316e-7	1.4139425530968636e-8	2.5775457011400906e-9
0.08523398282201788	1.612588721865875e-10	3.389136479993869e-10	8.47060516355731e-10	2.8093038200801177e-9	1.6258317601486607e-8	6.043094147814772e-7	1.5552273202286495e-6	4.0164533808949097e-7	1.4086121931974336e-8	2.5659137451424417e-9
0.08533398282201787	1.602176317011155e-10	3.366803800452343e-10	8.413067514843165e-10	2.7892282709683037e-9	1.61292821901955e-8	5.969640128330348e-7	1.5456550753808252e-6	4.015431302828105e-7	1.4033009038433669e-8	2.5543311383489896e-9
0.08543398282201789	1.5918295149118206e-10	3.3446151408161236e-10	8.355914091212403e-10	2.769294867171584e-9	1.6001279169613555e-8	5.897164709814731e-7	1.5361555098411692e-6	4.0144400666838094e-7	1.3980086497119381e-8	2.5427977362807944e-9
0.08553398282201788	1.581547941363917e-10	3.322569652465812e-10	8.299142517483216e-10	2.7495026579654334e-9	1.587430044294919e-8	5.825653523482045e-7	1.5267280148821906e-6	4.013479882897506e-7	1.3927353949948831e-8	2.5313133937972893e-9
0.08563398282201788	1.5713312235574625e-10	3.300666490233037e-10	8.242750429329583e-10	2.729850697762546e-9	1.5748337971274378e-8	5.755092434031737e-7	1.517371987336646e-6	4.0125509626327296e-7	1.3874811034090723e-8	2.51987796511867e-9
0.08573398282201788	1.5611789900858612e-10	3.278904812417037e-10	8.186735473307686e-10	2.710338046110128e-9	1.562338377324368e-8	5.685467535439313e-7	1.5080868295446763e-6	4.011653517813584e-7	1.3822457382069843e-8	2.5084913038479775e-9
0.08583398282201787	1.5510908709549324e-10	3.257283780800522e-10	8.131095306881379e-10	2.6909637676866823e-9	1.5499429924812422e-8	5.616765146831701e-7	1.4988719493014973e-6	4.0107877611576425e-7	1.37702926218714e-8	2.4971532629928117e-9
0.08593398282201789	1.5410664975914808e-10	3.2358025606646027e-10	8.075827598444089e-10	2.6717269322979268e-9	1.5376468558951392e-8	5.548971808444199e-7	1.4897267598054435e-6	4.0099539062085933e-7	1.371831637704187e-8	2.485863694986525e-9
0.08603398282201788	1.5311055028516433e-10	3.214460320803076e-10	8.020930027340793e-10	2.652626614872541e-9	1.5254491865362178e-8	5.482074277659e-7	1.4806506796066818e-6	4.0091521673694686e-7	1.366652826679028e-8	2.4746224517092966e-9
0.08613398282201788	1.5212075210287799e-10	3.193256233535985e-10	7.96640028388639e-10	2.6336618954569053e-9	1.513349209018898e-8	5.416059525121494e-7	1.4716431325562656e-6	4.0083827599357714e-7	1.3614927906086681e-8	2.4634293845086536e-9
0.08623398282201789	1.511372187861031e-10	3.172189474722386e-10	7.9122360693836e-10	2.61483185920958e-9	1.501346153573012e-8	5.350914730934164e-7	1.4627035477557216e-6	4.007645900128775e-7	1.3563514905759474e-8	2.4522843442196816e-9
0.08633398282201787	1.5015991405386604e-10	3.151259223772488e-10	7.858435096138364e-10	2.5961355963951448e-9	1.4894392560148425e-8	5.286627280925814e-7	1.4538313595071632e-6	4.00694180512926e-7	1.3512288872591698e-8	2.4411871811850406e-9
0.08643398282201789	1.491888017710903e-10	3.1304646636589175e-10	7.804995087473634e-10	2.5775722023774164e-9	1.4776277577178846e-8	5.22318476299404e-7	1.4450260072637575e-6	4.006270693110988e-7	1.3461249409414843e-8	2.4301377452743785e-9
0.08653398282201788	1.4822384594925525e-10	3.109804980927651e-10	7.751913777741891e-10	2.559140777612349e-9	1.4659109055836856e-8	5.16057496352036e-7	1.436286935580796e-6	4.005632783274811e-7	1.3410396115202568e-8	2.4191358859036495e-9
0.08663398282201788	1.4726501074703162e-10	3.0892793657078666e-10	7.699188912335447e-10	2.5408404276402218e-9	1.4542879520124397e-8	5.098785863855323e-7	1.4276135940671238e-6	4.0050282958826725e-7	1.335972858516153e-8	2.408181452053949e-9
0.08673398282201789	1.4631226047087222e-10	3.068887011721519e-10	7.646818247695448e-10	2.5226702630775237e-9	1.4427581548735377e-8	5.037805636872929e-7	1.41900543733711e-6	4.0044574522919916e-7	1.3309246410822308e-8	2.3972742922901014e-9
0.08683398282201787	1.4536555957558227e-10	3.048627116291924e-10	7.594799551319573e-10	2.5046293996081857e-9	1.4313207774759967e-8	4.977622643592359e-7	1.4104619249630037e-6	4.0039204749901174e-7	1.325894918012755e-8	2.3864142547789028e-9
0.08693398282201789	1.4442487266485603e-10	3.028498880352098e-10	7.543130601767488e-10	2.4867169579745353e-9	1.4199750885388225e-8	4.918225429865643e-7	1.401982521427802e-6	4.00341758762914e-7	1.3208836477519764e-8	2.375601187307014e-9
0.08703398282201788	1.4349016449178667e-10	3.0085015084522287e-10	7.491809188665601e-10	2.468932063967642e-9	1.408720362161316e-8	4.859602723130157e-7	1.3935666960785534e-6	4.002949015060803e-7	1.3158907884027344e-8	2.3648349372986433e-9
0.08713398282201788	1.4256139995934728e-10	2.988634208766603e-10	7.440833112710037e-10	2.451273848417373e-9	1.397555877793273e-8	4.801743429224123e-7	1.3852139230801036e-6	4.002514983371823e-7	1.3109162977349623e-8	2.354115351832825e-9
0.08723398282201789	1.4163854412083837e-10	2.968896193100004e-10	7.390200185667892e-10	2.433741447181857e-9	1.386480920205088e-8	4.7446366292637926e-7	1.3769236813692457e-6	4.0021157199191565e-7	1.3059601331939618e-8	2.3434422776603814e-9
0.08733398282201787	1.4072156218032084e-10	2.949286676893481e-10	7.339908230377672e-10	2.416334001136692e-9	1.3754947794579305e-8	4.6882715765814826e-7	1.3686954546094e-6	4.001751453365872e-7	1.3010222519087108e-8	2.33281556122071e-9
0.08743398282201789	1.398104194930096e-10	2.929804879229702e-10	7.28995508074775e-10	2.3990506561636744e-9	1.3645967508736916e-8	4.632637693722557e-7	1.360528731145643e-6	4.0014224137170306e-7	1.2961026106998932e-8	2.3222350486581825e-9
0.08753398282201788	1.3890508156564514e-10	2.910450022837482e-10	7.240338581754365e-10	2.3818905631391375e-9	1.353786135005043e-8	4.577724569500354e-7	1.3524230039602028e-6	4.0011288323558604e-7	1.2912011660878938e-8	2.3117005858382378e-9
0.08763398282201788	1.380055140568477e-10	2.8912213340961414e-10	7.191056589437371e-10	2.3648528779219876e-9	1.3430622376053826e-8	4.5235219561080247e-7	1.3443777706284074e-6	4.0008709420803963e-7	1.2863178743006486e-8	2.3012120183632863e-9
0.08773398282201789	1.3711168277743098e-10	2.872118043038989e-10	7.142106970895217e-10	2.347936761341222e-9	1.3324243695987419e-8	4.4700197662854825e-7	1.3363925332749828e-6	4.0006489771400666e-7	1.2814526912813321e-8	2.290769191588205e-9
0.08783398282201788	1.3622355369071023e-10	2.8531393833566706e-10	7.093487604279001e-10	2.3311413791832814e-9	1.3218718470497163e-8	4.4172080705411554e-7	1.3284667985308778e-6	4.0004631732729673e-7	1.2766055726960084e-8	2.2803719506357353e-9
0.08793398282201789	1.3534109291276421e-10	2.8342845923996225e-10	7.04519637878461e-10	2.314465902178929e-9	1.3114039911333192e-8	4.365077094426421e-7	1.3206000774904082e-6	4.000313767743076e-7	1.2717764739410851e-8	2.2700201404114113e-9
0.08803398282201788	1.344642667126989e-10	2.815552911180364e-10	6.997231194644381e-10	2.297909505989823e-9	1.3010201281048867e-8	4.313617215862538e-7	1.3127918856688787e-6	4.000200999378023e-7	1.2669653501507074e-8	2.259713605618348e-9
0.08813398282201788	1.3359304151286459e-10	2.796943584375162e-10	6.949589963117005e-10	2.2814713711947645e-9	1.2907195892698967e-8	4.2628189625180386e-7	1.3050417429605635e-6	4.000125108607035e-7	1.2621721562039784e-8	2.2494521907717582e-9
0.08823398282201789	1.3272738388906937e-10	2.7784558603252345e-10	6.902270606476893e-10	2.265150683275688e-9	1.2805017109538542e-8	4.2126730092364603e-7	1.2973491735971472e-6	4.0000863374992614e-7	1.2573968467321299e-8	2.2392357402131184e-9
0.08833398282201788	1.3186726057075742e-10	2.7600889910376115e-10	6.855271058002122e-10	2.248946632603246e-9	1.2703658344721393e-8	4.163170175512606e-7	1.2897137061065352e-6	4.0000849298024664e-7	1.2526393761255461e-8	2.229064098124237e-9
0.08843398282201789	1.3101263844117655e-10	2.7418422321853956e-10	6.808589261961503e-10	2.232858414422204e-9	1.2603113060998813e-8	4.114301423016717e-7	1.2821348732720701e-6	4.0001211309820366e-7	1.2478996985406844e-8	2.218937108540912e-9
0.08853398282201788	1.3016348453751743e-10	2.7237148431077146e-10	6.76222317360033e-10	2.216885228836464e-9	1.250337477041824e-8	4.066057853165355e-7	1.274612212092128e-6	4.0001951882602373e-7	1.243177767906876e-8	2.2088546153664334e-9
0.08863398282201788	1.2931976605103467e-10	2.7057060868092057e-10	6.716170759125561e-10	2.201026280793853e-9	1.2404437034022347e-8	4.018430704738284e-7	1.2671452637401515e-6	4.0003073506560597e-7	1.2384735379330536e-8	2.1988164623848035e-9
0.08873398282201789	1.2848145032714836e-10	2.687815229959093e-10	6.670429995689738e-10	2.185280780070672e-9	1.2306293461548124e-8	3.971411351540086e-7	1.259733573525022e-6	4.000457869025234e-7	1.2337869621143268e-8	2.1888224932737782e-9
0.08883398282201788	1.2764850486552714e-10	2.67004154288989e-10	6.624998871373966e-10	2.1696479412559387e-9	1.2208937711126342e-8	3.9249913001057226e-7	1.252376690851845e-6	4.0006469961007283e-7	1.2291179937384995e-8	2.1788725516175764e-9
0.08893398282201789	1.2682089732015002e-10	2.652384299595636e-10	6.579875385170048e-10	2.154126983735368e-9	1.2112363488981094e-8	3.879162187449125e-7	1.2450741691831014e-6	4.0008749865335887e-7	1.2244665858924462e-8	2.168966480919393e-9
0.08903398282201788	1.2599859549935056e-10	2.634842777729884e-10	6.535057546961798e-10	2.1387171316752025e-9	1.2016564549130245e-8	3.833915778854092e-7	1.2378255660002059e-6	4.001142096934235e-7	1.2198326914684259e-8	2.1591041246137896e-9
0.08913398282201788	1.2518156736584307e-10	2.6174162586030916e-10	6.490543377505211e-10	2.123417614005659e-9	1.1921534693085347e-8	3.789243965706162e-7	1.2306304427653896e-6	4.0014485859141135e-7	1.2152162631702436e-8	2.1492853260786293e-9
0.08923398282201789	1.2436978103673303e-10	2.6001040271800185e-10	6.446330908408188e-10	2.108227664404372e-9	1.1827267769553096e-8	3.745138763365162e-7	1.2234883648840194e-6	4.00179471412783e-7	1.2106172535193871e-8	2.139509928647058e-9
0.08933398282201788	1.235632047835027e-10	2.5829053720762966e-10	6.402418182108988e-10	2.0931465212793446e-9	1.1733757674136251e-8	3.701592309077221e-7	1.2163989016672195e-6	4.002180744315682e-7	1.206035614860994e-8	2.1297777756190315e-9
0.08943398282201788	1.2276180703199053e-10	2.565819585555074e-10	6.358803251854156e-10	2.0781734277519434e-9	1.1640998349035483e-8	3.6585968599255537e-7	1.2093616262949061e-6	4.002606941346581e-7	1.2014712993697641e-8	2.1200887102727985e-9
0.08953398282201788	1.2196555636234648e-10	2.5488459635230433e-10	6.315484181675625e-10	2.0633076316395187e-9	1.154898378275207e-8	3.616144790819318e-7	1.2023761157791583e-6	4.003073572261591e-7	1.1969242590557734e-8	2.110442575876046e-9
0.08963398282201789	1.2117442150897273e-10	2.531983805526357e-10	6.272459046367111e-10	2.0485483854379364e-9	1.145770800979045e-8	3.574228592519602e-7	1.1954419509279665e-6	4.003580906317745e-7	1.1923944457701915e-8	2.1008392156969694e-9
0.08973398282201789	1.2038837136044817e-10	2.515232414745941e-10	6.229725931459436e-10	2.0338949463038462e-9	1.1367165110362088e-8	3.5328408697018354e-7	1.1885587163093014e-6	4.0041292150324496e-7	1.187881811210897e-8	2.091278473014945e-9
0.08983398282201788	1.1960737495944057e-10	2.498591097992798e-10	6.187282933195605e-10	2.019346576036825e-9	1.1277349210089454e-8	3.4919743390540366e-7	1.1817260002155768e-6	4.0047187722283813e-7	1.1833863069280237e-8	2.0817601911312285e-9
0.08993398282201788	1.1883140150260147e-10	2.482059165702849e-10	6.145128158504911e-10	2.004902541061304e-9	1.1188254479710858e-8	3.451621827409877e-7	1.1749433946284324e-6	4.0053498540788165e-7	1.1789078843294015e-8	2.0722842133792596e-9
0.09003398282201788	1.1806042034044217e-10	2.4656359319314623e-10	6.103259724976292e-10	1.990562112408394e-9	1.1099875134786239e-8	3.4117762699161184e-7	1.1682104951838664e-6	4.0060227391535305e-7	1.174446494685912e-8	2.0628503831348787e-9
0.09013398282201789	1.172944009772056e-10	2.449320714347733e-10	6.061675760831309e-10	1.9763245656974704e-9	1.1012205435403251e-8	3.3724307082337377e-7	1.1615269011377264e-6	4.0067377084652273e-7	1.1700020891367784e-8	2.053458543826347e-9
0.09023398282201789	1.1653331307071314e-10	2.433112834228492e-10	6.020374404896185e-10	1.9621891811176628e-9	1.0925239685884375e-8	3.3335782887716395e-7	1.1548922153315075e-6	4.007495045516455e-7	1.1655746186947317e-8	2.044108538944084e-9
0.09033398282201788	1.1577712643220517e-10	2.417011616452011e-10	5.979353806573432e-10	1.94815524340915e-9	1.083897223449472e-8	3.295212260952947e-7	1.148306044158514e-6	4.008295036347081e-7	1.1611640342511236e-8	2.034800212050335e-9
0.09043398282201788	1.1502581102616637e-10	2.401016389491501e-10	5.938612125812799e-10	1.9342220418443993e-9	1.075339747315086e-8	3.25732597551271e-7	1.1417679975303573e-6	4.009137969582455e-7	1.1567702865809643e-8	2.025533406788599e-9
0.09053398282201788	1.1427933697013475e-10	2.3851264854081897e-10	5.898147533081512e-10	1.9203888702091613e-9	1.0668509837130019e-8	3.219912882826578e-7	1.1352776888437299e-6	4.010024136481886e-7	1.1523933263478257e-8	2.016307966892838e-9
0.09063398282201789	1.1353767453450169e-10	2.369341239844375e-10	5.857958209334123e-10	1.9066550267833904e-9	1.0584303804780665e-8	3.182966531269866e-7	1.1288347349475864e-6	4.0109538309879744e-7	1.148033104108731e-8	2.0071237361965848e-9
0.09073398282201789	1.1280079414230135e-10	2.353659992016039e-10	5.818042345981901e-10	1.8930198143220993e-9	1.0500773897233691e-8	3.146480565606378e-7	1.1224387561105834e-6	4.011927349776408e-7	1.1436895703189241e-8	1.9979805586418085e-9
0.09083398282201788	1.1206866636898278e-10	2.3380820847053165e-10	5.778398144861336e-10	1.879482540035971e-9	1.0417914678114631e-8	3.1104487254062397e-7	1.1160893759888704e-6	4.0129449923064117e-7	1.139362675336577e-8	1.9888782782876568e-9
0.09093398282201788	1.1134126194216934e-10	2.3226068642527119e-10	5.739023818202289e-10	1.8660425155719487e-9	1.0335720753256667e-8	3.074864843492451e-7	1.1097862215941824e-6	4.014007060871782e-7	1.1350523694274061e-8	1.979816739318971e-9
0.09103398282201788	1.1061855174141828e-10	2.307233680549029e-10	5.69991758859589e-10	1.8526990569937016e-9	1.0254186770414762e-8	3.0397228444153235e-7	1.1035289232622493e-6	4.015113860652635e-7	1.1307586027692179e-8	1.9707957860546904e-9
0.09113398282201787	1.0990050679795539e-10	2.291961887027284e-10	5.661077688961608e-10	1.8394514847620042e-9	1.0173307418980802e-8	3.005016742954496e-7	1.0973171146215501e-6	4.0162656997677973e-7	1.1264813254564157e-8	1.9618152629560723e-9
0.09123398282201789	1.0918709829440286e-10	2.276790840654042e-10	5.622502362513971e-10	1.8262991237149473e-9	1.009307742969948e-8	2.9707406426475923e-7	1.091150432562301e-6	4.0174628893277956e-7	1.1222204875043531e-8	1.9528750146347015e-9
0.09133398282201788	1.0847829756450175e-10	2.2617199019209218e-10	5.584189862728838e-10	1.8132413030481662e-9	1.00134915743855e-8	2.93688873434556e-7	1.0850285172058273e-6	4.0187057434886296e-7	1.117976038853695e-8	1.9439748858604105e-9
0.09143398282201788	1.0777407609281874e-10	2.2467484348356495e-10	5.546138453309336e-10	1.8002773562948932e-9	9.934544665641524e-9	2.903455294793612e-7	1.0789510118741833e-6	4.0199945795062313e-7	1.11374792937466e-8	1.9351147215689882e-9
0.09153398282201788	1.0707440551444579e-10	2.2318758069129896e-10	5.508346408151073e-10	1.7874066213059765e-9	9.856231556577544e-9	2.870434685237656e-7	1.0729175630601038e-6	4.021329717791591e-7	1.1095361088712148e-8	1.9262943668697908e-9
0.09163398282201787	1.0637925761468316e-10	2.2171013891655393e-10	5.470812011307316e-10	1.774628440229796e-9	9.778547140531066e-9	2.8378213500554566e-7	1.0669278203972295e-6	4.0227114819666326e-7	1.1053405270851725e-8	1.9175136670530987e-9
0.09173398282201789	1.0568860432872736e-10	2.2024245560942607e-10	5.43353355695356e-10	1.761942159492143e-9	9.701486350788382e-9	2.8056098154122746e-7	1.0609814366306494e-6	4.024140198920949e-7	1.101161133700271e-8	1.9087724675974476e-9
0.09183398282201788	1.0500241774133235e-10	2.1878446856788463e-10	5.396509349351696e-10	1.7493471297760082e-9	9.625044160307107e-9	2.773794687940311e-7	1.0550780675877102e-6	4.025616198869156e-7	1.0969978783461207e-8	1.9000706141767282e-9
0.09193398282201788	1.0432067008647498e-10	2.1733611593679164e-10	5.359737702813876e-10	1.7368427060012789e-9	9.549215581439729e-9	2.7423706534414927e-7	1.0492173721491229e-6	4.0271398154090754e-7	1.0928507106021357e-8	1.8914079526671276e-9
0.09203398282201788	1.0364333374700288e-10	2.158973362069034e-10	5.323216941665941e-10	1.7244282473044128e-9	9.473995665658232e-9	2.7113324756133736e-7	1.0433990122203525e-6	4.028711385580763e-7	1.0887195800013615e-8	1.8827843291539833e-9
0.09213398282201787	1.0297038125428461e-10	2.1446806821386445e-10	5.286945400210811e-10	1.7121031170181328e-9	9.399379503280298e-9	2.680674994797538e-7	1.0376226527033321e-6	4.030331249926412e-7	1.0846044360342992e-8	1.874199589938512e-9
0.09223398282201789	1.0230178528783536e-10	2.130482511371697e-10	5.250921422690974e-10	1.6998666826508435e-9	9.325362223195855e-9	2.6503931267498466e-7	1.0318879614683523e-6	4.0319997525508776e-7	1.0805052281525684e-8	1.865653581544268e-9
0.09233398282201788	1.0163751867495027e-10	2.1163782449912292e-10	5.215143363251306e-10	1.6877183158662722e-9	9.251938992595666e-9	2.6204818614326443e-7	1.0261946093263453e-6	4.033717241183273e-7	1.0764219057726002e-8	1.8571461507236025e-9
0.09243398282201788	1.0097755439032248e-10	2.1023672816377242e-10	5.179609585900999e-10	1.6756573924629116e-9	9.179105016700776e-9	2.590936261828019e-7	1.0205422700013832e-6	4.0354840672394183e-7	1.0723544182792237e-8	1.8486771444639666e-9
0.09253398282201789	1.003218655556514e-10	2.0884490233584523e-10	5.144318464475686e-10	1.663683292353423e-9	9.10685553849287e-9	2.561751462771893e-7	1.0149306201034423e-6	4.037300585885066e-7	1.0683027150291915e-8	1.8402464099940028e-9
0.09263398282201787	9.967042543925075e-11	2.074622875596484e-10	5.109268382598902e-10	1.651795399544078e-9	9.035185838446347e-9	2.532922669808586e-7	1.0093593391014636e-6	4.039167156100093e-7	1.0642667453546564e-8	1.8318537947895722e-9
0.09273398282201789	9.902320745564036e-11	2.060888247179687e-10	5.074457733643537e-10	1.6399931021140733e-9	8.964091234261167e-9	2.5044451580653247e-7	1.0038281092966521e-6	4.041084140743688e-7	1.0602464585665687e-8	1.8234991465796134e-9
0.09283398282201788	9.838018516514233e-11	2.0472445503096247e-10	5.039884920692826e-10	1.6282757921949444e-9	8.893567080597509e-9	2.4763142711465453e-7	9.983366157960794e-7	4.0430519066204177e-7	1.0562418039580528e-8	1.8151823133519278e-9
0.09293398282201788	9.774133227345779e-11	2.033691200550202e-10	5.005548356501386e-10	1.616642865949862e-9	8.823608768811078e-9	2.448525420047327e-7	9.928845464865155e-7	4.045070824547378e-7	1.0522527308076961e-8	1.8069031433588192e-9
0.09303398282201789	9.710662263124735e-11	2.0202276168162704e-10	4.971446463455562e-10	1.6050937235528777e-9	8.75421172668994e-9	2.421074082085715e-7	9.874715920085092e-7	4.04714126942215e-7	1.048279188382776e-8	1.7986614851225346e-9
0.09313398282201787	9.647603023369748e-11	2.0068532213621192e-10	4.93757767353404e-10	1.5936277691682656e-9	8.685371418192687e-9	2.3939557998537046e-7	9.820974457307667e-7	4.049263620291923e-7	1.0443211259424467e-8	1.7904571874406965e-9
0.09323398282201789	9.584952922008752e-11	1.9935674397698065e-10	4.903940428267779e-10	1.5822444109297517e-9	8.617083343187805e-9	2.367166180186301e-7	9.767618037247486e-7	4.0514382604236594e-7	1.0403784927408722e-8	1.7822900993915519e-9
0.09333398282201788	9.522709387334751e-11	1.9803697009374484e-10	4.870533178700252e-10	1.57094306091979e-9	8.549343037194429e-9	2.3407008931485206e-7	9.714643647395435e-7	4.0536655773752793e-7	1.0364512380303065e-8	1.7741600703391371e-9
0.09343398282201788	9.460869861960515e-11	1.967259437067253e-10	4.837354385346862e-10	1.5597231351487784e-9	8.482146071123917e-9	2.3145556710397345e-7	9.662048301769466e-7	4.055945963067854e-7	1.0325393110640823e-8	1.7660669499382445e-9
0.09353398282201789	9.399431802774063e-11	1.9542360836536934e-10	4.804402518154894e-10	1.5485840535343485e-9	8.415488051023627e-9	2.2887263074154065e-7	9.609829040668644e-7	4.058279813859143e-7	1.0286426610996194e-8	1.75801058813944e-9
0.09363398282201787	9.33839268089192e-11	1.9412990794713065e-10	4.771676056462528e-10	1.5375252398805355e-9	8.349364617821029e-9	2.2632086561254396e-7	9.557982930428707e-7	4.060667530617954e-7	1.0247612374012972e-8	1.7499908351937782e-9
0.09373398282201789	9.277749981613009e-11	1.9284478665625926e-10	4.739173488958323e-10	1.5265461218570765e-9	8.283771447069798e-9	2.2379986303692382e-7	9.50650706318065e-7	4.063109518799905e-7	1.02089498924334e-8	1.7420075416575182e-9
0.09383398282201788	9.217501204371904e-11	1.9156818902258213e-10	4.7068933136402e-10	1.5156461309786276e-9	8.218704248697013e-9	2.2130922017669276e-7	9.45539855661166e-7	4.065606188524292e-7	1.0170438659126247e-8	1.7340605583967403e-9
0.09393398282201788	9.15764386269122e-11	1.9030005990025382e-10	4.674834037774304e-10	1.5048247025840047e-9	8.154158766751635e-9	2.1884853994464177e-7	9.404654553728135e-7	4.068157954652127e-7	1.0132078167114448e-8	1.7261497365918016e-9
0.09403398282201789	9.098175484133416e-11	1.8904034446652797e-10	4.6429941778538355e-10	1.4940812758154475e-9	8.090130779154162e-9	2.164174309146186e-7	9.354272222621215e-7	4.070765236865446e-7	1.0093867909602101e-8	1.7182749277416846e-9
0.09413398282201788	9.039093610252817e-11	1.8778898822049646e-10	4.61137225955764e-10	1.4834152935978838e-9	8.026616097448103e-9	2.14015507233331e-7	9.304248756234682e-7	4.0734284597478546e-7	1.0055807380001142e-8	1.7104359836682962e-9
0.09423398282201789	8.980395796546751e-11	1.865459369818352e-10	4.579966817708781e-10	1.4728262026182254e-9	7.963610566552409e-9	2.11642388533659e-7	9.254581372135265e-7	4.07614805286647e-7	1.0017896071957681e-8	1.702632756520657e-9
0.09433398282201788	8.922079612405978e-11	1.853111368895377e-10	4.548776396232808e-10	1.4623134533046543e-9	7.901110064515189e-9	2.09297699849438e-7	9.205267312284768e-7	4.078924450854966e-7	9.98013347937745e-9	1.6948650987789016e-9
0.09443398282201788	8.864142641065436e-11	1.840845344006401e-10	4.5177995481162396e-10	1.4518764998059206e-9	7.839110502269139e-9	2.069810715316922e-7	9.156303842815047e-7	4.081758093498199e-7	9.942519096451118e-9	1.6871328632583117e-9
0.09453398282201789	8.806582479553588e-11	1.8286607628893586e-10	4.4870348353644264e-10	1.441514799970688e-9	7.77760782338783e-9	2.0469213916628545e-7	9.107688253804685e-7	4.0846494258180134e-7	9.90505241767896e-9	1.6794359031131363e-9
0.09463398282201788	8.749396738642806e-11	1.8165570964369838e-10	4.4564808289600025e-10	1.4312278153269348e-9	7.716598003843921e-9	2.0243054349297874e-7	9.059417859058367e-7	4.087598898160616e-7	9.867732937895358e-9	1.6717740718404074e-9
0.09473398282201789	8.69258304279787e-11	1.804533818683798e-10	4.426136108820625e-10	1.421015011061263e-9	7.656077051768237e-9	2.0019593032583747e-7	9.011489995888067e-7	4.0906069662852526e-7	9.830560152292486e-9	1.6641472232836007e-9
0.09483398282201788	8.636139030124933e-11	1.7925904067931706e-10	4.395999263756933e-10	1.4108758559983888e-9	7.596041007210519e-9	1.9798795047500228e-7	8.963902024896594e-7	4.093674091454451e-7	9.793533556443827e-9	1.6565552116362266e-9
0.09493398282201788	8.580062352320193e-11	1.7807263410442022e-10	4.366068891430478e-10	1.4008098225805095e-9	7.536485941901294e-9	1.9580625966976093e-7	8.916651329763238e-7	4.096800740525685e-7	9.756652646327092e-9	1.6489978914453382e-9
0.09503398282201789	8.524350674617995e-11	1.768941104818669e-10	4.336343598311351e-10	1.3908163868468338e-9	7.477407959015251e-9	1.9365051848292728e-7	8.869735317031471e-7	4.0999873860446105e-7	9.719916918346765e-9	1.6414751176149182e-9
0.09513398282201788	8.469001675738505e-11	1.7572341845878563e-10	4.3068219996361226e-10	1.380895028413057e-9	7.41880319293615e-9	1.9152039225648724e-7	8.823151415898984e-7	4.1032345063398675e-7	9.683325869356414e-9	1.6339867454092264e-9
0.09523398282201789	8.414013047835276e-11	1.7456050698993079e-10	4.2775027193651694e-10	1.371045230450898e-9	7.360667809022536e-9	1.894155510284861e-7	8.776897078009412e-7	4.106542585619441e-7	9.646878996680092e-9	1.6265326304559973e-9
0.09533398282201788	8.359382496442841e-11	1.7340532533636848e-10	4.2483843901406573e-10	1.361266479667724e-9	7.302998003375729e-9	1.8733566946115406e-7	8.73096977724672e-7	4.1099121140687937e-7	9.610575798134108e-9	1.6191126287496486e-9
0.09543398282201788	8.305107740423256e-11	1.7225782306413423e-10	4.2194656532439e-10	1.3515582662860918e-9	7.245790002608065e-9	1.8528042677021504e-7	8.685367009530855e-7	4.113343587950391e-7	9.574415772047551e-9	1.6117265966542661e-9
0.09553398282201789	8.251186511913023e-11	1.7111795004290652e-10	4.190745158552872e-10	1.3419200840234733e-9	7.189040063613564e-9	1.8324950665539395e-7	8.640086292616216e-7	4.1168375097052923e-7	9.538398417282983e-9	1.6043743909066574e-9
0.09563398282201788	8.19761655626941e-11	1.699856564446671e-10	4.162221564499875e-10	1.3323514300719153e-9	7.132744473339192e-9	1.812425972320675e-7	8.59512516589144e-7	4.1203943880560944e-7	9.502523233256503e-9	1.5970558686191912e-9
0.0957339828220179	8.144395632016777e-11	1.688608927423625e-10	4.133893538028896e-10	1.322851805077806e-9	7.076899548557898e-9	1.7925939096406494e-7	8.550481190181758e-7	4.124014738112068e-7	9.466789719957554e-9	1.5897708872826728e-9
0.09583398282201788	8.091521510792702e-11	1.677436097085563e-10	4.105759754553127e-10	1.3134207131216513e-9	7.0215016356430495e-9	1.7729958459757847e-7	8.506151947552936e-7	4.127699081475764e-7	9.431197377968321e-9	1.5825193047690608e-9
0.09593398282201789	8.038991977293494e-11	1.6663375841408533e-10	4.0778188979124733e-10	1.3040576616979256e-9	6.966547110343881e-9	1.753628790961664e-7	8.462135041117239e-7	4.1314479463516955e-7	9.395745708482632e-9	1.5753009793341125e-9
0.09603398282201789	7.9868048292197e-11	1.6553129022670084e-10	4.050069660330879e-10	1.2947621616949182e-9	6.9120323775625684e-9	1.734489795768425e-7	8.418428094841311e-7	4.1352618676567846e-7	9.360434213324487e-9	1.5681157696199921e-9
0.09613398282201788	7.934957877221969e-11	1.644361568097303e-10	4.0225107423739496e-10	1.2855337273747472e-9	6.857953871132934e-9	1.7155759524722151e-7	8.375028753356325e-7	4.139141387132954e-7	9.325262394966697e-9	1.5609635346578205e-9
0.09623398282201788	7.883448944845348e-11	1.633483101207038e-10	3.9951408529062014e-10	1.276371876353235e-9	6.804308053599657e-9	1.6968843934368678e-7	8.331934681769099e-7	4.143087053461347e-7	9.290229756548209e-9	1.5538441338700134e-9
0.09633398282201788	7.832275868475548e-11	1.6226770241001622e-10	3.967958709048818e-10	1.2672761295800957e-9	6.7510914160001626e-9	1.6784122907060667e-7	8.289143565476504e-7	4.147099422379132e-7	9.255335801892401e-9	1.5467574270727861e-9
0.09643398282201789	7.781436497282331e-11	1.611942862195474e-10	3.9409630361368163e-10	1.2582460113188606e-9	6.698300477646314e-9	1.660156855405177e-7	8.24665310998006e-7	4.15117905679773e-7	9.220580035523412e-9	1.5397032744783133e-9
0.09653398282201789	7.730928693165472e-11	1.6012801438131372e-10	3.9141525676768087e-10	1.2492810491271815e-9	6.645931785908973e-9	1.6421153371532114e-7	8.204461040703891e-7	4.155326526923727e-7	9.185961962683788e-9	1.5326815366970634e-9
0.09663398282201788	7.680750330698481e-11	1.5906884001610074e-10	3.887526045304348e-10	1.240380773836924e-9	6.593981916002812e-9	1.6242850234842364e-7	8.162565102813403e-7	4.15954241038159e-7	9.151481089350493e-9	1.5256920747398872e-9
0.09673398282201788	7.630899297073329e-11	1.580167165320982e-10	3.861082218741601e-10	1.2315447195345198e-9	6.542447470773031e-9	1.6066632392783838e-7	8.120963061036401e-7	4.163827292338846e-7	9.117136922251392e-9	1.518734750020145e-9
0.09683398282201788	7.581373492044646e-11	1.5697159762353545e-10	3.834819845754845e-10	1.2227724235412162e-9	6.491325080483312e-9	1.5892473462021006e-7	8.079652699485604e-7	4.168181765633294e-7	9.082928968880835e-9	1.5118094243556985e-9
0.09693398282201789	7.532170827874019e-11	1.5593343726931156e-10	3.808737692112222e-10	1.2140634263935265e-9	6.440611402605159e-9	1.5720347421576156e-7	8.038631821483282e-7	4.172606430902862e-7	9.0488567375156e-9	1.504915959970912e-9
0.09703398282201789	7.483289229273734e-11	1.5490218973162891e-10	3.7828345315412004e-10	1.2054172718236179e-9	6.3903031216084204e-9	1.5550228607412784e-7	7.997898249387132e-7	4.177101896717382e-7	9.014919737229597e-9	1.498054219498485e-9
0.09713398282201788	7.434726633351142e-11	1.5387780955462932e-10	3.757109145686572e-10	1.1968335067398792e-9	6.340396948753445e-9	1.538209170710872e-7	7.957449824418578e-7	4.181668779713295e-7	8.981117477909323e-9	1.4912240659813472e-9
0.09723398282201788	7.386480989552206e-11	1.5286025156301493e-10	3.731560324067959e-10	1.1883116812074583e-9	6.290889621884309e-9	1.5215911754614388e-7	7.917284406492059e-7	4.186307704730447e-7	8.947449470268015e-9	1.4844253628743797e-9
0.09733398282201788	7.338550259605364e-11	1.5184947086068708e-10	3.7061868640377445e-10	1.1798513484288952e-9	6.2417779052235985e-9	1.5051664125097278e-7	7.877399874046515e-7	4.191019304951609e-7	8.91391522586022e-9	1.4776579740461377e-9
0.09743398282201789	7.290932417465162e-11	1.508454228293737e-10	3.6809875707389264e-10	1.1714520647248385e-9	6.1930585891682544e-9	1.4889324529869351e-7	7.837794123878293e-7	4.195804222044521e-7	8.880514257095598e-9	1.470921763780483e-9
0.09753398282201789	7.243625449256148e-11	1.4984806312725848e-10	3.655961257063086e-10	1.163113389514828e-9	6.1447284900872885e-9	1.472886901139716e-7	7.798465070975925e-7	4.2006631063066985e-7	8.847246077252914e-9	1.4642165967782034e-9
0.09763398282201788	7.196627353216087e-11	1.4885734768761373e-10	3.6311067436083667e-10	1.1548348852981155e-9	6.096784450120157e-9	1.457027393839221e-7	7.759410648356296e-7	4.205596616812754e-7	8.814110200493037e-9	1.4575423381584914e-9
0.09773398282201788	7.149936139639635e-11	1.4787323271742727e-10	3.6064228586374717e-10	1.1466161176345569e-9	6.049223336976883e-9	1.4413516000980474e-7	7.720628806902601e-7	4.210605421564682e-7	8.78110614187242e-9	1.4508988534604568e-9
0.09783398282201788	7.103549830822076e-11	1.4689567469603943e-10	3.581908438035983e-10	1.138456655125627e-9	6.002042043739553e-9	1.4258572205950626e-7	7.682117515203996e-7	4.215690197644921e-7	8.748233417355794e-9	1.4442860086445264e-9
0.09793398282201787	7.057466461002334e-11	1.459246303737695e-10	3.557562325270459e-10	1.1303560693954314e-9	5.955237488664885e-9	1.4105419872077778e-7	7.643874759396646e-7	4.220851631372301e-7	8.715491543828767e-9	1.4377036700938045e-9
0.09803398282201789	7.011684076306561e-11	1.4496005677054802e-10	3.533383371346662e-10	1.1223139350718422e-9	5.908806614988175e-9	1.3954036625522727e-7	7.605898543006424e-7	4.226090418460919e-7	8.68288003911004e-9	1.4311517046153645e-9
0.09813398282201788	6.966200734691628e-11	1.4400191117455586e-10	3.509370434768095e-10	1.1143298297676692e-9	5.862746390728776e-9	1.3804400395305408e-7	7.568186886793254e-7	4.231407264182177e-7	8.650398421963565e-9	1.4246299794415309e-9
0.09823398282201788	6.921014505888447e-11	1.430501511408523e-10	3.485522381494379e-10	1.106403334061932e-9	5.817053808496613e-9	1.3656489408850305e-7	7.530737828596949e-7	4.2368028835298116e-7	8.618046212110142e-9	1.4181383622310411e-9
0.09833398282201788	6.876123471345153e-11	1.421047344900119e-10	3.461838084899793e-10	1.0985340314811917e-9	5.771725885300077e-9	1.3510282187603589e-7	7.493549423184521e-7	4.2422780013881604e-7	8.585822930239021e-9	1.4116767210702105e-9
0.09843398282201787	6.831525724170725e-11	1.4116561930676239e-10	3.4383164257319687e-10	1.0907215084809467e-9	5.726759662355472e-9	1.3365757542720314e-7	7.456619742099195e-7	4.2478333527036937e-7	8.55372809801911e-9	1.4052449244740377e-9
0.09853398282201789	6.787219369078217e-11	1.402327639386248e-10	3.414956292070553e-10	1.0829653544271362e-9	5.6821522048973035e-9	1.322289457081982e-7	7.419946873510687e-7	4.253469682659865e-7	8.521761238109973e-9	1.3988428413872343e-9
0.09863398282201788	6.743202522328153e-11	1.393061269945464e-10	3.391756579286154e-10	1.075265161577669e-9	5.6379006019903044e-9	1.3081672649809885e-7	7.383528922067197e-7	4.2591877468553e-7	8.489921874172503e-9	1.3924703411852329e-9
0.09873398282201788	6.699473311671837e-11	1.3838566734354896e-10	3.368716189999138e-10	1.067620525064088e-9	5.594001966342459e-9	1.2942071434776052e-7	7.34736400874872e-7	4.26498831148562e-7	8.458209530879497e-9	1.3861272936751322e-9
0.09883398282201789	6.656029876294975e-11	1.3747134411336962e-10	3.345834034038784e-10	1.060031042873241e-9	5.5504534341194465e-9	1.2804070853937462e-7	7.311450270721908e-7	4.2708721535286906e-7	8.426623733925803e-9	1.3798135690965928e-9
0.09893398282201787	6.612870366760887e-11	1.3656311668910246e-10	3.323109028402326e-10	1.0524963158291016e-9	5.5072521647603244e-9	1.266765110466576e-7	7.275785861196349e-7	4.276840060933614e-7	8.395164010038412e-9	1.373529038122708e-9
0.09903398282201789	6.569992944954058e-11	1.3566094471184682e-10	3.3005400972142365e-10	1.0450159475745699e-9	5.464395340794365e-9	1.2532792649567846e-7	7.240368949282176e-7	4.2828928328133815e-7	8.363829886986062e-9	1.367273571860778e-9
0.09913398282201788	6.527395784023784e-11	1.347647880773607e-10	3.2781261716856414e-10	1.0375895445535182e-9	5.4218801676596364e-9	1.2399476212630786e-7	7.205197719849461e-7	4.289031279641506e-7	8.332620893589057e-9	1.361047041853129e-9
0.09923398282201788	6.485077068327387e-11	1.33874606934706e-10	3.255866190073662e-10	1.030216715992691e-9	5.379703873522053e-9	1.2267682775426425e-7	7.170270373388463e-7	4.2952562234523455e-7	8.30153655972824e-9	1.3548493200777773e-9
0.09933398282201789	6.443034993374275e-11	1.329903616849063e-10	3.2337590976410727e-10	1.022897073883883e-9	5.337863709096536e-9	1.213739357337734e-7	7.135585125871802e-7	4.3015684980456905e-7	8.270576416354412e-9	1.3486802789491592e-9
0.09943398282201787	6.401267765769117e-11	1.321120129795971e-10	3.211803846616038e-10	1.015630232966065e-9	5.296356947468669e-9	1.2008590092080614e-7	7.101140208617538e-7	4.3079689491951777e-7	8.239739995496835e-9	1.3425397913186995e-9
0.09953398282201789	6.359773603156108e-11	1.3123952171969095e-10	3.1899993961517896e-10	1.0084158107076804e-9	5.2551808839183015e-9	1.188125406369007e-7	7.066933868154125e-7	4.3144584348612245e-7	8.209026830272244e-9	1.3364277304754753e-9
0.09963398282201788	6.318550734162112e-11	1.3037284905403474e-10	3.1683447122867117e-10	1.0012534272889505e-9	5.214332835743837e-9	1.175536746335479e-7	7.032964366086222e-7	4.3210378254079826e-7	8.178436454892952e-9	1.3303439701467159e-9
0.09973398282201788	6.277597398341021e-11	1.2951195637807204e-10	3.1468387679042875e-10	9.941427055842832e-10	5.173810142087973e-9	1.1630912505713973e-7	6.999229978962123e-7	4.327708003824859e-7	8.147968404675262e-9	1.3242883844983281e-9
0.09983398282201789	6.236911846117518e-11	1.2865680533251033e-10	3.125480542693359e-10	9.870832711447977e-10	5.13361016376482e-9	1.1507871641446566e-7	6.965728998142489e-7	4.3344698659525016e-7	8.117622216047311e-9	1.3182608481353653e-9
0.09993398282201787	6.19649233873097e-11	1.2780735780199623e-10	3.1042690231083815e-10	9.800747521808753e-10	5.0937302830881104e-9	1.1386227553874913e-7	6.932459729670481e-7	4.341324320713512e-7	8.087397426557212e-9	1.312261236102486e-9
0.10003398282201789	6.156337148179658e-11	1.269635759137773e-10	3.083203202329825e-10	9.731167795448329e-10	5.054167903700414e-9	1.1265963155621043e-7	6.899420494142728e-7	4.348272290347636e-7	8.057293574880118e-9	1.3062894238842869e-9
0.10013398282201788	6.11644455716496e-11	1.2612542203638425e-10	3.0622820802248617e-10	9.662089867136401e-10	5.0149204504040835e-9	1.1147061585316073e-7	6.866609626582325e-7	4.3553147106521145e-7	8.027310200826133e-9	1.300345287405726e-9
0.10023398282201788	6.076812859035328e-11	1.252928587783074e-10	3.041504663307926e-10	9.59351009771758e-10	4.975985368992865e-9	1.1029506204359826e-7	6.834025476312422e-7	4.3624525312267683e-7	7.997446845347127e-9	1.294428703032388e-9
0.10033398282201789	6.037440357731107e-11	1.2446584898667873e-10	3.0208699647016117e-10	9.525424873940446e-10	4.93736012608514e-9	1.0913280593731654e-7	6.801666406831563e-7	4.369686715724297e-7	7.967703050544066e-9	1.2885395475708014e-9
0.10043398282201788	5.998325367728679e-11	1.2364435574595777e-10	3.000377004097663e-10	9.457830608287338e-10	4.8990422089581766e-9	1.0798368550850544e-7	6.769530795690003e-7	4.3770182421057907e-7	7.93807835967363e-9	1.2826776982686786e-9
0.10053398282201789	5.959466213985011e-11	1.2282834237661548e-10	2.9800248077179843e-10	9.390723738804727e-10	4.861029125383445e-9	1.0684754086483617e-7	6.737617034367274e-7	4.384448102901437e-7	7.908572317154838e-9	1.2768430328151e-9
0.10063398282201788	5.920861231882478e-11	1.2201777243383275e-10	2.9598124082759765e-10	9.324100728935332e-10	4.823318403463478e-9	1.057242142170329e-7	6.70592352815121e-7	4.391977305476919e-7	7.879184468575599e-9	1.2710354293407287e-9
0.10073398282201788	5.882508767173587e-11	1.212126097061891e-10	2.939738844937768e-10	9.257958067349911e-10	4.785907591469559e-9	1.0461354984890763e-7	6.674448696017925e-7	4.399606872305268e-7	7.849914360698993e-9	1.2652547664179387e-9
0.10083398282201789	5.844407175925797e-11	1.2041281821436384e-10	2.919803163283937e-10	9.192292267780576e-10	4.748794257680835e-9	1.0351539408786341e-7	6.643190970513101e-7	4.4073378412445076e-7	7.820761541469225e-9	1.2595009230609176e-9
0.10093398282201788	5.8065548244666436e-11	1.196183622098418e-10	2.9000044152709833e-10	9.127099868854831e-10	4.711975990224403e-9	1.0242959527585054e-7	6.612148797634515e-7	4.4151712658211683e-7	7.791725560017626e-9	1.2537737787257655e-9
0.10103398282201789	5.7689500893286624e-11	1.1882920617361113e-10	2.8803416591931947e-10	9.062377433930456e-10	4.675450396916727e-9	1.0135600374076942e-7	6.581320636715666e-7	4.423108215519872e-7	7.762805966668379e-9	1.2480732133105094e-9
0.10113398282201788	5.731591357195058e-11	1.180453148148835e-10	2.8608139596446315e-10	8.998121550930994e-10	4.6392151051062e-9	1.0029447176831827e-7	6.550704960310644e-7	4.4311497760791004e-7	7.73400231294415e-9	1.2423991071551513e-9
0.10123398282201788	5.694477024844529e-11	1.1726665306979905e-10	2.8414203874811927e-10	8.934328832182301e-10	4.603267761516725e-9	9.924485357426827e-8	6.520300254080137e-7	4.4392970497932733e-7	7.705314151571379e-9	1.2367513410416413e-9
0.10133398282201789	5.657605499097275e-11	1.1649318610014786e-10	2.8221600197827476e-10	8.870995914249869e-10	4.567606032092433e-9	9.820700527716455e-8	6.490105016678417e-7	4.447551155821262e-7	7.676741036485474e-9	1.231129796193798e-9
0.10143398282201788	5.620975196760298e-11	1.1572487929209039e-10	2.803031939815699e-10	8.80811945777716e-10	4.532227601843945e-9	9.718078487145317e-8	6.460117759641925e-7	4.455913230501813e-7	7.648282522836156e-9	1.2255343542773013e-9
0.10153398282201789	5.584584544573502e-11	1.1496169825488583e-10	2.7840352369954027e-10	8.745696147324277e-10	4.497130174695173e-9	9.616605220100975e-8	6.430337007278464e-7	4.4643844276755413e-7	7.619938166992114e-9	1.219964897399533e-9
0.10163398282201788	5.548431979155278e-11	1.142036088196155e-10	2.765169006848819e-10	8.683722691207995e-10	4.4623114733315975e-9	9.516266893307739e-8	6.400761296557653e-7	4.4729659190139214e-7	7.591707526545714e-9	1.2144213081094411e-9
0.10173398282201788	5.5125159469487707e-11	1.1345057703792165e-10	2.7464323509774817e-10	8.622195821342644e-10	4.427769239049775e-9	9.4170498532606e-8	6.371389177002876e-7	4.4816588943558027e-7	7.563590160317943e-9	1.2089034693974305e-9
0.10183398282201789	5.4768349041681384e-11	1.1270256918074323e-10	2.72782437702033e-10	8.561112293081179e-10	4.393501231607576e-9	9.318940623697521e-8	6.342219210583701e-7	4.490464562050836e-7	7.53558562836244e-9	1.2034112646951162e-9
0.10193398282201788	5.441387316744779e-11	1.1195955173705966e-10	2.7093441986169567e-10	8.500468885058004e-10	4.359505229075924e-9	9.221925903111009e-8	6.313249971609873e-7	4.499384149310782e-7	7.507693491970136e-9	1.1979445778751461e-9
0.1020339828220179	5.406171660273832e-11	1.1122149141263182e-10	2.690990935370807e-10	8.440262399031599e-10	4.325779027691345e-9	9.12599256229688e-8	6.284480046626125e-7	4.508418902568449e-7	7.479913313673102e-9	1.1925032932509312e-9
0.10213398282201788	5.371186419961023e-11	1.1048835512875901e-10	2.6727637128126647e-10	8.380489659729258e-10	4.292320441709807e-9	9.031127641940854e-8	6.255908034308161e-7	4.517570087844519e-7	7.452244657248786e-9	1.187087295576403e-9
0.10223398282201789	5.3364300905692646e-11	1.0976011002103075e-10	2.6546616623642697e-10	8.321147514691462e-10	4.259127303261634e-9	8.937318350241359e-8	6.227532545359738e-7	4.526838991122711e-7	7.424687087723802e-9	1.181696470045704e-9
0.10233398282201789	5.30190117636575e-11	1.0903672343808321e-10	2.6366839213020736e-10	8.262232834117717e-10	4.226197462207367e-9	8.844552060568425e-8	6.199352202410599e-7	4.5362269187331006e-7	7.397240171377597e-9	1.1763307022928704e-9
0.10243398282201788	5.267598191069131e-11	1.0831816294036975e-10	2.6188296327211193e-10	8.203742510713263e-10	4.193528785994899e-9	8.752816309158349e-8	6.171365639915774e-7	4.545735197744213e-7	7.369903475746157e-9	1.1709898783915192e-9
0.1025339828220179	5.233519657796636e-11	1.0760439629892171e-10	2.6010979454990597e-10	8.145673459536299e-10	4.16111915951742e-9	8.66209879284242e-8	6.143571504055422e-7	4.5553651763636863e-7	7.342676569625233e-9	1.1656738848544195e-9
0.10263398282201788	5.199664109011694e-11	1.0689539149412414e-10	2.5834880142604787e-10	8.088022617846144e-10	4.128966484972767e-9	8.572387366810924e-8	6.11596845263619e-7	4.5651182243481806e-7	7.315559023073824e-9	1.1603826086331526e-9
0.10273398282201789	5.1660300864716264e-11	1.061911167144945e-10	2.5659989993412193e-10	8.030786944952669e-10	4.097068681723592e-9	8.483670042410146e-8	6.088555154993357e-7	4.574995733422581e-7	7.288550407417357e-9	1.1551159371176982e-9
0.10283398282201789	5.132616141175191e-11	1.05491540355462e-10	2.5486300667529374e-10	7.973963422065817e-10	4.0654236861586476e-9	8.395934984972757e-8	6.061330291893904e-7	4.584999117708494e-7	7.261650295250669e-9	1.1498737581359726e-9
0.10293398282201788	5.099420833310695e-11	1.0479663101815186e-10	2.531380388147823e-10	7.917549052146549e-10	4.034029451555126e-9	8.309170511680861e-8	6.034292555440677e-7	4.5951298141626834e-7	7.234858260440896e-9	1.1446559599533839e-9
0.10303398282201788	5.0664427322042834e-11	1.0410635750818229e-10	2.514249140783372e-10	7.861540859758362e-10	4.0028839479420554e-9	8.223365089461054e-8	6.007440648977533e-7	4.6053892830255424e-7	7.208173878130325e-9	1.1394624312723607e-9
0.10313398282201788	5.0336804162680526e-11	1.0342068883445505e-10	2.4972355074875504e-10	7.805935890919898e-10	3.971985161964774e-9	8.13850733291128e-8	5.9807732869955e-7	4.6157790082798353e-7	7.1815967247392e-9	1.1342930612318473e-9
0.10323398282201789	5.0011324729484287e-11	1.0273959420795554e-10	2.480338676623802e-10	7.750731212957684e-10	3.941331096750214e-9	8.054586002258201e-8	5.954289195039629e-7	4.6263004981198206e-7	7.155126377967812e-9	1.1291477394067614e-9
0.10333398282201789	4.968797498675195e-11	1.0206304304056083e-10	2.4635578420565164e-10	7.69592391436078e-10	3.910919771773603e-9	7.971590001345864e-8	5.927987109617258e-7	4.636955285431593e-7	7.1287624167994965e-9	1.1240263558074899e-9
0.10343398282201788	4.9366740988100754e-11	1.0139100494384857e-10	2.4468922031165487e-10	7.641511104635478e-10	3.880749222725803e-9	7.889508375653907e-8	5.901865778106858e-7	4.6477449282843135e-7	7.1025044215026154e-9	1.1189288008792963e-9
0.10353398282201788	4.904760887595849e-11	1.0072344972790849e-10	2.4303409645667197e-10	7.587489914160833e-10	3.850817501381852e-9	7.808330310345384e-8	5.875923958667877e-7	4.6586710104328883e-7	7.076351973632695e-9	1.1138549655017526e-9
0.10363398282201788	4.873056488105492e-11	1.0006034740016429e-10	2.4139033365678093e-10	7.533857494045487e-10	3.821122675470494e-9	7.728045128343899e-8	5.850160420151666e-7	4.669735141832508e-7	7.050304656034756e-9	1.1088047409881363e-9
0.10373398282201789	4.841559532191635e-11	9.940166816419803e-11	2.397578534644478e-10	7.480611015985095e-10	3.791662828544679e-9	7.648642288439247e-8	5.824573942013202e-7	4.6809389591651744e-7	7.024362052845095e-9	1.1037780190848144e-9
0.10383398282201789	4.810268660436196e-11	9.874738241857814e-11	2.3813657796513986e-10	7.427747672120303e-10	3.762436059853086e-9	7.570111383421182e-8	5.799163314223732e-7	4.692284126378708e-7	6.998523749493132e-9	1.098774691970602e-9
0.10393398282201788	4.7791825221000394e-11	9.80974607556941e-11	2.365264297739645e-10	7.375264674896035e-10	3.733440484212564e-9	7.492442138240992e-8	5.773927337184385e-7	4.7037723352384327e-7	6.972789332703325e-9	1.093794652256107e-9
0.10403398282201788	4.748299775072875e-11	9.74518739605925e-11	2.3492733203230385e-10	7.323159256921048e-10	3.7046742318816206e-9	7.415624408200169e-8	5.748864821640543e-7	4.715405305891903e-7	6.947158390496568e-9	1.0888377929830567e-9
0.10413398282201788	4.717619085823635e-11	9.681059300982431e-11	2.3333920840448925e-10	7.271428670828989e-10	3.6761354484349303e-9	7.339648177166114e-8	5.723974588597292e-7	4.7271847874472487e-7	6.921630512191948e-9	1.0839040076236092e-9
0.10423398282201787	4.687139129350555e-11	9.617358907029153e-11	2.3176198307447973e-10	7.220070189139671e-10	3.6478222946386812e-9	7.264503555814304e-8	5.699255469235694e-7	4.739112558565201e-7	6.896205288408075e-9	1.078993190079657e-9
0.10433398282201789	4.656858589131882e-11	9.554083349809999e-11	2.301955807425572e-10	7.169081104121326e-10	3.6197329463269136e-9	7.190180779895883e-8	5.674706304829706e-7	4.751190428065305e-7	6.87088231106432e-9	1.0741052346820697e-9
0.10443398282201788	4.6267761570764315e-11	9.491229783742044e-11	2.2863992662203708e-10	7.118458727653961e-10	3.591865594278985e-9	7.116670208531681e-8	5.650325946664397e-7	4.7634202355468765e-7	6.84566117338227e-9	1.0692400361899928e-9
0.10453398282201788	4.5968905334746415e-11	9.428795381934864e-11	2.270949464360014e-10	7.068200391093098e-10	3.5642184440976944e-9	7.043962322530543e-8	5.626113255954585e-7	4.775803852024792e-7	6.8205414698866384e-9	1.0643974897900727e-9
0.10463398282201788	4.5672004269496267e-11	9.366777336077609e-11	2.255605664140423e-10	7.0183034451346e-10	3.5367897160886444e-9	6.972047722733082e-8	5.602067103764714e-7	4.788343180580919e-7	6.795522796406446e-9	1.059577491095684e-9
0.10473398282201787	4.537704554408407e-11	9.305172856326355e-11	2.2403671328902421e-10	6.968765259680253e-10	3.5095776451403005e-9	6.900917128379293e-8	5.578186370929171e-7	4.801040157031071e-7	6.770604750075868e-9	1.054779936146154e-9
0.10483398282201789	4.508401640993497e-11	9.243979171191795e-11	2.2252331429386177e-10	6.919583223704085e-10	3.4825804806051313e-9	6.83056137550044e-8	5.554469947973848e-7	4.813896750608675e-7	6.745786929335119e-9	1.050004721405947e-9
0.10493398282201788	4.4792904200345746e-11	9.183193527427716e-11	2.210202971583176e-10	6.870754745119562e-10	3.455796486181649e-9	6.760971415334464e-8	5.530916735038255e-7	4.826914964664913e-7	6.721068933931244e-9	1.0452517437638668e-9
0.10503398282201788	4.450369633000423e-11	9.122813189919897e-11	2.195275901058119e-10	6.822277250647607e-10	3.4292239397973172e-9	6.692138312764568e-8	5.507525641798585e-7	4.840096837386288e-7	6.696450364918734e-9	1.0405209005322207e-9
0.10513398282201789	4.421638029450853e-11	9.062835441575158e-11	2.1804512185024185e-10	6.77414818568512e-10	3.4028611334923365e-9	6.624053244780475e-8	5.484295587391369e-7	4.85344444252964e-7	6.671930824659992e-9	1.035812089445946e-9
0.10523398282201787	4.393094366989144e-11	9.003257583211837e-11	2.1657282159284195e-10	6.726365014174869e-10	3.3767063733045354e-9	6.556707498962742e-8	5.461225500338471e-7	4.866959890175877e-7	6.647509916826099e-9	1.0311252086618115e-9
0.10533398282201789	4.3647374112145356e-11	8.944076933449448e-11	2.1511061901903066e-10	6.678925218475666e-10	3.3507579791549533e-9	6.490092471988526e-8	5.43831431847225e-7	4.880645327502088e-7	6.623187246396962e-9	1.0264601567574988e-9
0.10543398282201788	4.336565935674901e-11	8.885290828600134e-11	2.136584442952904e-10	6.631826299233627e-10	3.3250142847344165e-9	6.424199668159607e-8	5.415560988861926e-7	4.894502939573067e-7	6.598962419661752e-9	1.02181683273075e-9
0.10553398282201788	4.3085787218195965e-11	8.826896622559731e-11	2.1221622806606522e-10	6.585065775253857e-10	3.2994736373909107e-9	6.359020697951501e-8	5.392964467740572e-7	4.908534950152759e-7	6.574835044219088e-9	1.0171951359984406e-9
0.10563398282201789	4.280774558952528e-11	8.768891686699776e-11	2.1078390145066032e-10	6.538641183373526e-10	3.274134398018018e-9	6.294547276584089e-8	5.370523720432991e-7	4.922743622536134e-7	6.55080472897721e-9	1.0125949663956994e-9
0.10573398282201787	4.253152244185717e-11	8.711273409760169e-11	2.0936139604018238e-10	6.492550078335052e-10	3.248994940944066e-9	6.23077122261265e-8	5.3482377212843e-7	4.937131260402087e-7	6.526871084154111e-9	1.0080162241749895e-9
0.10583398282201789	4.2257105823923047e-11	8.65403919774137e-11	2.07948643894463e-10	6.446790032660529e-10	3.2240536538221346e-9	6.1676844565394e-8	5.326105453589168e-7	4.951700208687916e-7	6.503033721277322e-9	1.0034588100051362e-9
0.10593398282201788	4.198448386160821e-11	8.597186473798886e-11	2.0654557753903393e-10	6.401358636526941e-10	3.199308937521132e-9	6.105278999445525e-8	5.304125909522241e-7	4.966452854486355e-7	6.47929225318414e-9	9.989226249704503e-10
0.10603398282201788	4.171364475748737e-11	8.54071267813621e-11	2.0515212996208903e-10	6.356253497641685e-10	3.174759206017504e-9	6.04354697164237e-8	5.282298090068718e-7	4.981391627965199e-7	6.4556462940212376e-9	9.94407570569711e-10
0.10613398282201789	4.1444576790367113e-11	8.48461526789998e-11	2.0376823461148222e-10	6.31147224111944e-10	3.1504028862878703e-9	5.982480591342779e-8	5.260621004956183e-7	4.996519003310851e-7	6.432095459244474e-9	9.899135487152397e-10
0.10623398282201788	4.1177268314828295e-11	8.428891717074677e-11	2.023938253917326e-10	6.26701250935943e-10	3.126238418202598e-9	5.9220721733512174e-8	5.239093672586979e-7	5.011837499696038e-7	6.4086393656186925e-9	9.854404617319165e-10
0.10633398282201789	4.0911707760772324e-11	8.37353951637793e-11	2.0102883666104441e-10	6.222871961923535e-10	3.1022642544200314e-9	5.862314127772812e-8	5.217715119971195e-7	5.027349682272573e-7	6.385277631217099e-9	9.809882123561719e-10
0.10643398282201788	4.064788363296851e-11	8.31855617315701e-11	1.9967320322835074e-10	6.179048275415428e-10	3.0784788602818057e-9	5.8031989587414245e-8	5.19648438266077e-7	5.043058163190137e-7	6.362009875421154e-9	9.765567037350234e-10
0.10653398282201788	4.038578451060261e-11	8.263939211284891e-11	1.9832686035036677e-10	6.135539143359945e-10	3.0548807137087327e-9	5.744719263165372e-8	5.175400504683891e-7	5.058965602641376e-7	6.338835718919779e-9	9.721458394250593e-10
0.10663398282201789	4.012539904682893e-11	8.209686171057345e-11	1.9698974372866032e-10	6.092342276083724e-10	3.0314683050976882e-9	5.686867729491675e-8	5.154462538480406e-7	5.07507470993451e-7	6.315754783708869e-9	9.677555233914034e-10
0.10673398282201789	3.986671596832412e-11	8.155794609090793e-11	1.9566178950674053e-10	6.049455400596325e-10	3.0082401372192427e-9	5.629637136487898e-8	5.133669544837814e-7	5.091388244594095e-7	6.292766693090622e-9	9.633856600067171e-10
0.10683398282201788	3.960972407484177e-11	8.102262098219911e-11	1.943429342671639e-10	6.00687626047219e-10	2.9851947251161485e-9	5.573020352041492e-8	5.113020592828113e-7	5.107909017491082e-7	6.2698710716728975e-9	9.590361540501518e-10
0.10693398282201788	3.93544122387721e-11	8.04908622739649e-11	1.930331150286492e-10	5.964602615733276e-10	2.9623305960025515e-9	5.517010331976155e-8	5.09251475974509e-7	5.124639892002364e-7	6.24706754536823e-9	9.547069107063039e-10
0.10703398282201788	3.910076940469904e-11	7.996264601588482e-11	1.9173226924321587e-10	5.92263224273263e-10	2.9396462891641254e-9	5.461600118885521e-8	5.072151131042676e-7	5.141583785201752e-7	6.224355741393249e-9	9.503978355641787e-10
0.10713398282201789	3.884878458896483e-11	7.943794841679399e-11	1.9044033479333532e-10	5.880962934038332e-10	2.9171403558588763e-9	5.4067828409830694e-8	5.051928800273624e-7	5.15874366908233e-7	6.201735288267509e-9	9.461088346161076e-10
0.10723398282201789	3.859844687923233e-11	7.891674584368541e-11	1.8915724998909884e-10	5.839592498318689e-10	2.894811359218833e-9	5.3525517109688153e-8	5.031846869029221e-7	5.176122571811859e-7	6.179205815812712e-9	9.41839814256696e-10
0.10733398282201788	3.834974543405117e-11	7.839901482071699e-11	1.8788295356540242e-10	5.798518760227776e-10	2.8726578741525154e-9	5.298900024912046e-8	5.011904446879448e-7	5.193723579021977e-7	6.156766955151633e-9	9.37590681281757e-10
0.10743398282201788	3.810266948242609e-11	7.788473202822078e-11	1.8661738467913835e-10	5.757739560291673e-10	2.8506784872480334e-9	5.2458211611497665e-8	4.992100651313817e-7	5.211549835132064e-7	6.134418338706867e-9	9.333613428871887e-10
0.10753398282201788	3.785720832338775e-11	7.737387430172018e-11	1.8536048290642472e-10	5.717252754795862e-10	2.8288717966772305e-9	5.193308579201269e-8	4.972434607683198e-7	5.229604544709549e-7	6.112159600199955e-9	9.291517066679417e-10
0.10763398282201789	3.7613351325564106e-11	7.686641863095148e-11	1.841121882398225e-10	5.677056215672832e-10	2.807236412100316e-9	5.141355818697648e-8	4.952905449141829e-7	5.247890973866676e-7	6.0899903746499075e-9	9.249616806168532e-10
0.10773398282201789	3.7371087926755235e-11	7.636234215888986e-11	1.8287244108558852e-10	5.63714783039088e-10	2.7857709545714565e-9	5.0899564983268925e-8	4.93351231659047e-7	5.266412451696097e-7	6.067910298372177e-9	9.20791173123608e-10
0.10783398282201788	3.713040763350949e-11	7.586162218078163e-11	1.8164118226093826e-10	5.59752550184319e-10	2.764474056445052e-9	5.03910431479372e-8	4.914254358619901e-7	5.285172371745581e-7	6.045919008977167e-9	9.16640092973575e-10
0.10793398282201788	3.689130002070229e-11	7.53642361431792e-11	1.8041835299132076e-10	5.558187148237963e-10	2.7433443612826905e-9	4.9887930417941555e-8	4.895130731455162e-7	5.304174193533629e-7	6.02401614536892e-9	9.125083493467163e-10
0.10803398282201788	3.6653754731116405e-11	7.487016164298537e-11	1.7920389490771535e-10	5.51913070298924e-10	2.722380523761026e-9	4.9390165290048404e-8	4.876140598900584e-7	5.323421444107068e-7	6.00220134774377e-9	9.08395851816452e-10
0.10813398282201789	3.641776147502494e-11	7.437937642649711e-11	1.7799775004393946e-10	5.480354114608032e-10	2.7015812095801818e-9	4.889768701086257e-8	4.857283132285236e-7	5.342917719641909e-7	5.980474257588716e-9	9.043025103485308e-10
0.10823398282201789	3.618331002977606e-11	7.389185838845995e-11	1.7679986083397386e-10	5.441855346594789e-10	2.680945095373102e-9	4.841043556700443e-8	4.838557510409245e-7	5.362666687089192e-7	5.958834517680035e-9	9.002282352998859e-10
0.10833398282201788	3.595039023938023e-11	7.340758557112342e-11	1.7561017010930148e-10	5.403632377332187e-10	2.660470868615472e-9	4.792835167542193e-8	4.81996291949061e-7	5.382672085866845e-7	5.937281772081683e-9	8.961729374175141e-10
0.10843398282201788	3.57189920140974e-11	7.292653616330204e-11	1.744286210962624e-10	5.365683199978447e-10	2.6401572275363757e-9	4.74513767738409e-8	4.801498553112631e-7	5.402937729599266e-7	5.915815666143507e-9	8.921365278372815e-10
0.10853398282201789	3.5489105330030555e-11	7.244868849944612e-11	1.7325515741343086e-10	5.328005822361954e-10	2.620002881029858e-9	4.6979453011350925e-8	4.783163612172216e-7	5.423467507906346e-7	5.894435846499878e-9	8.881189180828237e-10
0.10863398282201789	3.5260720228716355e-11	7.197402105870815e-11	1.7208972306899273e-10	5.290598266875898e-10	2.6000065485669192e-9	4.651252323912029e-8	4.764957304828489e-7	5.444265388243143e-7	5.873141961067715e-9	8.841200200643466e-10
0.10873398282201788	3.503382681672217e-11	7.150251246402462e-11	1.7093226245815528e-10	5.25345857037411e-10	2.5801669601084147e-9	4.6050531001244344e-8	4.746878846452241e-7	5.465335417792169e-7	5.851933659044831e-9	8.801397460774745e-10
0.10883398282201788	3.4808415265242026e-11	7.103414148119413e-11	1.6978272036055653e-10	5.216584784067254e-10	2.5604828560185772e-9	4.559342052572021e-8	4.728927459575917e-7	5.486681725410043e-7	5.83081059090807e-9	8.761780088020761e-10
0.10893398282201788	3.458447580969588e-11	7.056888701796745e-11	1.6864104193770564e-10	5.179974973419922e-10	2.540952986979297e-9	4.514113671554984e-8	4.7111023738443035e-7	5.508308523630027e-7	5.8097724084115325e-9	8.722347213010915e-10
0.10903398282201789	3.4361998749332204e-11	7.010672812313705e-11	1.6750717273042183e-10	5.143627218048361e-10	2.5215761139050437e-9	4.4693625139965954e-8	4.6934028259657463e-7	5.530220110722768e-7	5.7888187645846044e-9	8.683097970193598e-10
0.10913398282201789	3.414097444682988e-11	6.964764398563634e-11	1.663810586563029e-10	5.107539611618757e-10	2.502351007858485e-9	4.4250832025781006e-8	4.6758280596639955e-7	5.552420872816631e-7	5.76794931373009e-9	8.644031497824253e-10
0.10923398282201788	3.392139332790408e-11	6.919161393363787e-11	1.6526264600719916e-10	5.071710261746361e-10	2.4832764499667567e-9	4.3812704248857514e-8	4.658377325630699e-7	5.574915286079937e-7	5.747163711422121e-9	8.605146937953464e-10
0.10933398282201788	3.370324588091412e-11	6.87386174336642e-11	1.6415188144670908e-10	5.036137289895104e-10	2.464351231338518e-9	4.337918932569699e-8	4.6410498814784724e-7	5.597707918967458e-7	5.726461614504237e-9	8.566443436415132e-10
0.10943398282201788	3.348652265647328e-11	6.828863408969708e-11	1.630487120076825e-10	5.000818831278156e-10	2.4455741529815654e-9	4.295023540514624e-8	4.6238449916946064e-7	5.620803434532623e-7	5.705842681087331e-9	8.527920142814486e-10
0.10953398282201789	3.3271214267058616e-11	6.784164364229448e-11	1.61953085089744e-10	4.96575303475887e-10	2.426944025721142e-9	4.2525791260218927e-8	4.6067619275953007e-7	5.644206592808406e-7	5.685306570547458e-9	8.489576210516039e-10
0.10963398282201789	3.305731138662674e-11	6.739762596771264e-11	1.6086494845683173e-10	4.930938062752419e-10	2.4084596701189582e-9	4.210580628003062e-8	4.5897999672805487e-7	5.667922253258747e-7	5.664852943523744e-9	8.451410796631503e-10
0.10973398282201788	3.284480475022788e-11	6.695656107703083e-11	1.5978425023474776e-10	4.896372091128357e-10	2.3901199163928093e-9	4.169023046184652e-8	4.572958395589646e-7	5.691955377303055e-7	5.6444814619162104e-9	8.413423062007803e-10
0.10983398282201788	3.2633685153625046e-11	6.651842911528606e-11	1.5871093890872576e-10	4.862053309113568e-10	2.3719236043368746e-9	4.1279014403239596e-8	4.556236504057231e-7	5.716311030916656e-7	5.624191788883616e-9	8.375612171214995e-10
0.10993398282201788	3.2423943452912015e-11	6.608321036060506e-11	1.5764496332101087e-10	4.8279799191959e-10	2.3538695832426804e-9	4.087210929435637e-8	4.539633590869926e-7	5.740994387309115e-7	5.603983588841104e-9	8.337977292534011e-10
0.11003398282201789	3.221557056413656e-11	6.565088522334925e-11	1.565862726684547e-10	4.79415013702852e-10	2.335956711820659e-9	4.046946691029058e-8	4.5231489608235837e-7	5.766010729683728e-7	5.583856527458001e-9	8.300517597944617e-10
0.11013398282201789	3.2008557462922985e-11	6.522143424525579e-11	1.5553481650012673e-10	4.760562191334912e-10	2.318183858122359e-9	4.0071039603561795e-8	4.5067819252810383e-7	5.791365454080733e-7	5.5638102716554e-9	8.263232263112942e-10
0.11023398282201788	3.180289518409972e-11	6.479483809859387e-11	1.5449054471494193e-10	4.727214323814503e-10	2.3005498994633784e-9	3.967678029669991e-8	4.49053180213065e-7	5.817064072307481e-7	5.54384448960399e-9	8.226120467379709e-10
0.11033398282201788	3.1598574821324933e-11	6.437107758531588e-11	1.534534075592945e-10	4.694104789048902e-10	2.28305372234674e-9	3.928664247492819e-8	4.4743979157451367e-7	5.843112214958049e-7	5.523958850721474e-9	8.189181393747572e-10
0.11043398282201788	3.1395587526717835e-11	6.39501336362202e-11	1.5242335562471423e-10	4.661231854408704e-10	2.2656942223870832e-9	3.890058017895089e-8	4.4583795969411955e-7	5.869515634525981e-7	5.504153025670267e-9	8.152414228868991e-10
0.11053398282201789	3.1193924510489385e-11	6.353198731011367e-11	1.5140033984553625e-10	4.628593799961163e-10	2.2484703042353255e-9	3.8518547997838184e-8	4.44247618293957e-7	5.896280208613422e-7	5.484426686354988e-9	8.115818163033888e-10
0.11063398282201789	3.09935770405772e-11	6.311661979298364e-11	1.5038431149657944e-10	4.596188918378209e-10	2.2313808815040675e-9	3.814050106200978e-8	4.4266870173258295e-7	5.923411943239727e-7	5.464779505920028e-9	8.07939239015737e-10
0.11073398282201788	3.079453644228119e-11	6.270401239717293e-11	1.493752221908458e-10	4.5640155148453306e-10	2.2144248766934953e-9	3.776639503631452e-8	4.411011450011547e-7	5.950916976253471e-7	5.4452111587470235e-9	8.043136107767379e-10
0.11083398282201788	3.059679409790041e-11	6.229414656055572e-11	1.4837302387722837e-10	4.532071906970771e-10	2.1976012211179193e-9	3.7396186113204814e-8	4.395448837196146e-7	5.978801580851384e-7	5.425721320452271e-9	8.007048516992196e-10
0.11093398282201788	3.040034144637378e-11	6.18870038457266e-11	1.473776688382411e-10	4.5003564246958313e-10	2.180908854833008e-9	3.702983100600625e-8	4.379998541329377e-7	6.007072169208328e-7	5.406309667884271e-9	7.971128822548298e-10
0.11103398282201789	3.020516998292132e-11	6.14825659391838e-11	1.4638910968775128e-10	4.4688674102052136e-10	2.1643467265634475e-9	3.6667286942276884e-8	4.364659931074143e-7	6.035735296221806e-7	5.386975879121023e-9	7.935376232727697e-10
0.11113398282201789	3.0011271258688554e-11	6.108081465052754e-11	1.4540729936873408e-10	4.437603217838412e-10	2.1479137936313026e-9	3.630851165725922e-8	4.3494323812700824e-7	6.064797663376e-7	5.36771963346741e-9	7.899789959385647e-10
0.11123398282201788	2.9818636880390635e-11	6.068173191165421e-11	1.444321911510406e-10	4.4065622140015164e-10	2.1316090218849647e-9	3.5953463387421425e-8	4.334315272897652e-7	6.094266122728839e-7	5.348540611452597e-9	7.86436921792814e-10
0.11133398282201788	2.96272585099622e-11	6.028529977596216e-11	1.43463738629178e-10	4.375742777079635e-10	2.115431385628667e-9	3.560210086408673e-8	4.3193079930427633e-7	6.124147681027537e-7	5.32943849482738e-9	7.829113227299617e-10
0.11143398282201789	2.943712786420544e-11	5.989150041755668e-11	1.4250189572010318e-10	4.3451432973499624e-10	2.0993798675525193e-9	3.52543833071489e-8	4.3044099348619287e-7	6.154449503956373e-7	5.310412966561346e-9	7.794021209970232e-10
0.11153398282201789	2.924823671444197e-11	5.95003161304638e-11	1.4154661666102945e-10	4.314762176895405e-10	2.0834534586632186e-9	3.491027041887496e-8	4.2896204975480717e-7	6.185178920522691e-7	5.291463710840345e-9	7.759092391923643e-10
0.11163398282201789	2.90605768861662e-11	5.911172932784496e-11	1.4059785600725007e-10	4.284597829518843e-10	2.067651158215209e-9	3.4569722377790236e-8	4.274939086296731e-7	6.216343427585221e-7	5.272590413063499e-9	7.724326002644292e-10
0.11173398282201788	2.887414025870187e-11	5.872572254122053e-11	1.3965556862997293e-10	4.254648680657932e-10	2.0519719736425463e-9	3.42326998326493e-8	4.2603651122730475e-7	6.247950694531036e-7	5.253792759840679e-9	7.689721275105141e-10
0.11183398282201788	2.8688918764857292e-11	5.834227841969379e-11	1.387197097141688e-10	4.224913167300535e-10	2.0364149204911894e-9	3.3899163896485616e-8	4.2458979925790113e-7	6.280008568106041e-7	5.235070438989492e-9	7.655277445754899e-10
0.11193398282201789	2.8504904390587036e-11	5.796137972918192e-11	1.377902347564314e-10	4.195389737900679e-10	2.020979022351918e-9	3.356907614074493e-8	4.2315371502215256e-7	6.312525077405282e-7	5.21642313953257e-9	7.620993754505741e-10
0.11203398282201789	2.8322089174651282e-11	5.758300935165062e-11	1.3686709956285874e-10	4.1660768522951667e-10	2.0056633107937968e-9	3.324239858949624e-8	4.217282014080887e-7	6.345508439028934e-7	5.197850551694733e-9	7.586869444720681e-10
0.11213398282201788	2.814046520828015e-11	5.7207150284353e-11	1.359502602469356e-10	4.1369729816207385e-10	1.9904668252981704e-9	3.291909371372183e-8	4.203132018879779e-7	6.378967062410164e-7	5.17935236690005e-9	7.552903763200987e-10
0.11223398282201788	2.7960024634838124e-11	5.6833785639075243e-11	1.3503967322744072e-10	4.1080766082317687e-10	1.9753886131931702e-9	3.2599124425684824e-8	4.18908660515291e-7	6.412909555322069e-7	5.1609282777689984e-9	7.51909596017378e-10
0.11233398282201788	2.7780759649490758e-11	5.646289864138253e-11	1.3413529522635828e-10	4.079386225618584e-10	1.9604277295888756e-9	3.2282454073372743e-8	4.17514521921719e-7	6.447344729569956e-7	5.142577978115563e-9	7.485445289279423e-10
0.11243398282201789	2.760266249887502e-11	5.6094472629874455e-11	1.3323708326681155e-10	4.050900338326345e-10	1.9455832373128477e-9	3.196904643501582e-8	4.1613073131423807e-7	6.482281606876484e-7	5.124301162944316e-9	7.451951007559002e-10
0.11253398282201789	2.7425725480767553e-11	5.57284910554392e-11	1.3234499467099915e-10	4.0226174618744e-10	1.93085420684631e-9	3.1658865713679275e-8	4.14757234472229e-7	6.517729424967367e-7	5.1060975284473914e-9	7.418612375441678e-10
0.11263398282201788	2.724994094375926e-11	5.5364937480517596e-11	1.314589870581524e-10	3.9945361226763257e-10	1.9162397162608008e-9	3.135187653192913e-8	4.133939777446634e-7	6.55369764386504e-7	5.087966772001623e-9	7.38542865673236e-10
0.11273398282201788	2.7075301286929425e-11	5.500379557836874e-11	1.3057901834250284e-10	3.9666548579605286e-10	1.9017388511553738e-9	3.1048043926568783e-8	4.1204090804732944e-7	6.590195952399053e-7	5.069908592165463e-9	7.352399118598907e-10
0.11283398282201788	2.690179895952112e-11	5.4645049132340767e-11	1.2970504673126572e-10	3.938972215691255e-10	1.887350704594325e-9	3.0747333343447926e-8	4.1069797286012717e-7	6.627234274941371e-7	5.051922688676101e-9	7.31952303155987e-10
0.11293398282201789	2.6729426460620742e-11	5.428868203514452e-11	1.2883703072262924e-10	3.9114867544902763e-10	1.873074377045371e-9	3.0449710632339435e-8	4.093651202244018e-7	6.664822778375705e-7	5.034008762446305e-9	7.286799669471669e-10
0.11303398282201789	2.655817633883689e-11	5.393467828813301e-11	1.2797492910376194e-10	3.884197043559004e-10	1.858908976318395e-9	3.015514204188596e-8	4.080422987403412e-7	6.702971879310371e-7	5.016166515561471e-9	7.254228309516203e-10
0.11313398282201788	2.638804119198333e-11	5.358302200058731e-11	1.2711870094883372e-10	3.857101662601415e-10	1.8448536175047097e-9	2.986359421461486e-8	4.0672945756443436e-7	6.741692251544245e-7	4.9983956512765646e-9	7.221808232188388e-10
0.11323398282201788	2.621901366676174e-11	5.323369738900033e-11	1.262683056170442e-10	3.830199201747186e-10	1.8309074229167388e-9	2.9575034182018387e-8	4.0542654640696287e-7	6.780994833796191e-7	4.980695874012994e-9	7.189538721283409e-10
0.11333398282201788	2.6051086458447894e-11	5.2886688776373905e-11	1.2542370275067237e-10	3.8034882614754795e-10	1.817069522028296e-9	2.9289429359701368e-8	4.041335155295747e-7	6.820890837708897e-7	4.963066889355593e-9	7.157419063884361e-10
0.11343398282201789	2.5884252310578785e-11	5.254198059150997e-11	1.2458485227312732e-10	3.77696745253944e-10	1.8033390514152785e-9	2.900674754259251e-8	4.028503157428876e-7	6.861391756137769e-7	4.945508404049457e-9	7.125448550349679e-10
0.11353398282201789	2.5718504014642986e-11	5.2199557368316664e-11	1.2375171438702318e-10	3.750635395890983e-10	1.7897151546969218e-9	2.8726956900220405e-8	4.015768984041662e-7	6.902509371737397e-7	4.928020125996922e-9	7.093626474300645e-10
0.11363398282201788	2.5553834409769357e-11	5.1859403745109e-11	1.2292424957225597e-10	3.7244907226061806e-10	1.7761969824774555e-9	2.8450025972052427e-8	4.0031321541504014e-7	6.944255765857314e-7	4.910601764254307e-9	7.061952132608824e-10
0.11373398282201788	2.5390236382422224e-11	5.1521504463920126e-11	1.221024185841028e-10	3.698532073811265e-10	1.7627836922882908e-9	2.8175923662895292e-8	3.990592192192843e-7	6.986643327759926e-7	4.893253029028863e-9	7.030424825383608e-10
0.11383398282201788	2.5227702866094686e-11	5.118584436981528e-11	1.2128618245132234e-10	3.672758100609097e-10	1.749474448530729e-9	2.7904619238357892e-8	3.978148628006552e-7	7.029684764174526e-7	4.875973631675615e-9	6.999043855959754e-10
0.11393398282201789	2.50662268410058e-11	5.0852408410207045e-11	1.2047550247427753e-10	3.647167464005979e-10	1.7362684224190223e-9	2.763608232037311e-8	3.965800996807721e-7	7.073393109200958e-7	4.8587632846940895e-9	6.967808530884749e-10
0.11403398282201789	2.4905801333798074e-11	5.052118163418063e-11	1.196703402230687e-10	3.6217588348393857e-10	1.723164791924057e-9	2.7370282882780924e-8	3.9535488391707345e-7	7.117781734578416e-7	4.841621701725312e-9	6.93671815990659e-10
0.11413398282201788	2.4746419417238347e-11	5.019214919181631e-11	1.1887065753566933e-10	3.596530893705787e-10	1.710162741717329e-9	2.710719124696807e-8	3.941391701008014e-7	7.162864360333885e-7	4.824548597548421e-9	6.905772055961093e-10
0.11423398282201788	2.458807420991845e-11	4.986529633352132e-11	1.1807641651608643e-10	3.571482330889156e-10	1.6972614631155541e-9	2.6846778077567437e-8	3.929329133550627e-7	7.208655065827458e-7	4.807543688077579e-9	6.874969535159515e-10
0.11433398282201788	2.44307588759599e-11	4.954060840936478e-11	1.1728757953252665e-10	3.5466118462901265e-10	1.684460154025648e-9	2.6589014378213587e-8	3.917360693329446e-7	7.255168301210939e-7	4.790606690358747e-9	6.844309916776213e-10
0.11443398282201789	2.4274466624718093e-11	4.921807086841332e-11	1.1650410921557234e-10	3.5219181493553e-10	1.6717580188901169e-9	2.6333871487354e-8	3.905485942156664e-7	7.302418899317758e-7	4.773737322566359e-9	6.813792523235988e-10
0.11453398282201789	2.411919071049099e-11	4.8897669258076886e-11	1.1572596845637772e-10	3.497399959007544e-10	1.6591542686330297e-9	2.6081321074117514e-8	3.8937044471081636e-7	7.350422088003289e-7	4.75693530400026e-9	6.783416680102005e-10
0.11463398282201788	2.3964924432225573e-11	4.8579389223452785e-11	1.1495312040486473e-10	3.4730560035761526e-10	1.6466481206063298e-9	2.583133513423486e-8	3.8820157805061874e-7	7.399193502954275e-7	4.740200355082279e-9	6.753181716063062e-10
0.11473398282201788	2.381166113323042e-11	4.826321650667644e-11	1.141855284679419e-10	3.4488850207281233e-10	1.6342387985366068e-9	2.5583885986014986e-8	3.870419519902709e-7	7.448749200989259e-7	4.723532197353056e-9	6.723086962921377e-10
0.11483398282201789	2.365939420088668e-11	4.794913694627682e-11	1.134231563077287e-10	3.4248857573995673e-10	1.6219255324723547e-9	2.533894626637393e-8	3.858915248063326e-7	7.499105673870526e-7	4.706930553468755e-9	6.693131755580218e-10
0.11493398282201789	2.3508117066362762e-11	4.7637136476533546e-11	1.1266596783979202e-10	3.4010569697276065e-10	1.6097075587316491e-9	2.5096488926915664e-8	3.847502552951777e-7	7.550279862651143e-7	4.690395147197806e-9	6.663315432031484e-10
0.11503398282201788	2.3357823204329707e-11	4.732720112684058e-11	1.1191392723139765e-10	3.3773974229829873e-10	1.5975841198502093e-9	2.4856487230064982e-8	3.8361810277149226e-7	7.602289172580562e-7	4.6739257034175774e-9	6.633637333343403e-10
0.11513398282201788	2.3208506132678013e-11	4.701931702107327e-11	1.111669988997669e-10	3.353905891502903e-10	1.585554464529981e-9	2.461891474525088e-8	3.8249502706683916e-7	7.655151488593884e-7	4.65752194811113e-9	6.604096803648206e-10
0.11523398282201788	2.3060159412238025e-11	4.671347037695544e-11	1.1042514751035084e-10	3.3305811586244127e-10	1.57361784758805e-9	2.4383745345140346e-8	3.813809885282748e-7	7.708885191411232e-7	4.641183608363845e-9	6.574693190129799e-10
0.11533398282201789	2.2912776646499514e-11	4.6409647505438e-11	1.0968833797511748e-10	3.3074220166184407e-10	1.561773529906069e-9	2.4150953201921968e-8	3.8027594801703254e-7	7.763509174275324e-7	4.6249104123602146e-9	6.545425843011572e-10
0.11543398282201789	2.27663514813345e-11	4.610783481007446e-11	1.0895653545083525e-10	3.2844272666240633e-10	1.5500207783800254e-9	2.3920512783636984e-8	3.791798669072465e-7	7.819042860355422e-7	4.608702089380416e-9	6.516294115543953e-10
0.11553398282201788	2.2620877604721616e-11	4.580801878640311e-11	1.082297053373921e-10	3.2615957185833464e-10	1.5383588658704776e-9	2.3692398850560068e-8	3.7809270708475564e-7	7.875506220849894e-7	4.592558369797073e-9	6.487297363992396e-10
0.11563398282201788	2.2476348746470934e-11	4.551018602133425e-11	1.07507813276101e-10	3.238926191176639e-10	1.5267870711531808e-9	2.34665864516259e-8	3.7701443094594473e-7	7.932919793817794e-7	4.576478985071818e-9	6.45843494762482e-10
0.11573398282201788	2.233275867795259e-11	4.521432319253809e-11	1.0679082514803282e-10	3.2164175117583375e-10	1.51530467887013e-9	2.3243050920903952e-8	3.759450013966635e-7	7.991304703775114e-7	4.560463667752046e-9	6.42970622869973e-10
0.11583398282201789	2.219010121182557e-11	4.492041706784103e-11	1.0607870707235912e-10	3.1940685162931985e-10	1.5039109794810365e-9	2.302176787411852e-8	3.7488438185119976e-7	8.05068268209039e-7	4.544512151467603e-9	6.401110572453867e-10
0.11593398282201789	2.2048370201767882e-11	4.462845450462066e-11	1.0537142540469338e-10	3.171878049292844e-10	1.4926052692151287e-9	2.280271320521402e-8	3.7383253623129865e-7	8.111076088217809e-7	4.528624170927276e-9	6.372647347090017e-10
0.11603398282201788	2.1907559542209174e-11	4.4338422449208166e-11	1.0466894673545972e-10	3.149844963753056e-10	1.4813868500234551e-9	2.2585863082965548e-8	3.7278942896526184e-7	8.172507931807303e-7	4.512799461915606e-9	6.344315923764944e-10
0.11613398282201788	2.1767663168064632e-11	4.40503079362928e-11	1.0397123788825896e-10	3.1279681210912145e-10	1.4702550295314907e-9	2.237119394763326e-8	3.717550249870954e-7	8.235001895733465e-7	4.497037761289387e-9	6.316115676577184e-10
0.11623398282201788	2.1628675054471257e-11	4.376409808833137e-11	1.0327826591825629e-10	3.1062463910844726e-10	1.4592091209922184e-9	2.2158682507660735e-8	3.7072928973572504e-7	8.298582360087829e-7	4.481338806974425e-9	6.288045982554988e-10
0.11633398282201789	2.149058921652403e-11	4.347978011495977e-11	1.02589998110569e-10	3.084678651808087e-10	1.4482484432395428e-9	2.1948305736415828e-8	3.6971218915426624e-7	8.363274427179623e-7	4.465702337962072e-9	6.260106221644227e-10
0.11643398282201789	2.1353399709015578e-11	4.3197341312409845e-11	1.0190640197867507e-10	3.0632637895744577e-10	1.437372320642108e-9	2.174004086897402e-8	3.6870368968935967e-7	8.429103947595782e-7	4.4501280943058835e-9	6.232295776696296e-10
0.11653398282201788	2.1217100626175952e-11	4.2916769062929447e-11	1.0122744526282586e-10	3.0420006988723584e-10	1.4265800830575178e-9	2.1533865398943726e-8	3.6770375829057705e-7	8.496097547371083e-7	4.434615817118267e-9	6.204614033456199e-10
0.11663398282201788	2.1081686101415126e-11	4.2638050834205004e-11	1.0055309592846984e-10	3.0208882823068657e-10	1.4158710657868995e-9	2.1329757075332372e-8	3.6671236240987366e-7	8.564282656322271e-7	4.4191652485670505e-9	6.177060380550392e-10
0.11673398282201788	2.0947150307066176e-11	4.236117417878929e-11	9.988332216469047e-11	2.9999254505394224e-10	1.4052446095298744e-9	2.112769389945329e-8	3.6572947000111424e-7	8.63368753760508e-7	4.403776131872088e-9	6.149634209474771e-10
0.11683398282201789	2.0813487454130987e-11	4.208612673353335e-11	9.921809238265068e-11	2.979111122228662e-10	1.394700060339919e-9	2.0927654121873138e-8	3.6475504951966745e-7	8.70434131855448e-7	4.388448211301958e-9	6.122334914582942e-10
0.11693398282201789	2.0680691792026184e-11	4.181289621901812e-11	9.855737521404973e-11	2.9584442239713026e-10	1.3842367695800442e-9	2.0729616239397578e-8	3.637890699220522e-7	8.776274022871991e-7	4.3731812321704225e-9	6.095161893073984e-10
0.11703398282201788	2.054875760833219e-11	4.154147043899587e-11	9.790113950958999e-11	2.937923690243827e-10	1.3738540938788838e-9	2.0533558992097545e-8	3.6283150066566404e-7	8.849516604229101e-7	4.357974940833209e-9	6.068114544980779e-10
0.11713398282201788	2.0417679228542226e-11	4.1271837279829996e-11	9.724935433745239e-11	2.917548463344302e-10	1.3635513950871406e-9	2.0339461360372016e-8	3.6188231170854976e-7	8.924100981357145e-7	4.342829084684428e-9	6.041192273157939e-10
0.11723398282201788	2.0287451015815048e-11	4.1003984709939554e-11	9.660198898178706e-11	2.8973174933347573e-10	1.3533280402343987e-9	2.0147302562050623e-8	3.6094147350926744e-7	9.000060074701473e-7	4.327743412153317e-9	6.014394483270089e-10
0.11733398282201789	2.015806737072593e-11	4.073790077925004e-11	9.595901294120548e-11	2.877229737983928e-10	1.3431834014862731e-9	1.995706204953201e-8	3.600089570267982e-7	9.077427844718146e-7	4.312717672700762e-9	5.98772058377989e-10
0.11743398282201789	2.0029522731022963e-11	4.047357361864417e-11	9.532039592729249e-11	2.8572841627104576e-10	1.3331168561019553e-9	1.9768719506959992e-8	3.590847337205329e-7	9.156239331900559e-7	4.2977516168158945e-9	5.961169985936349e-10
0.11753398282201788	1.9901811571381637e-11	4.021099143941766e-11	9.468610786312009e-11	2.8374797405264644e-10	1.323127786392061e-9	1.9582254847435557e-8	3.581687755503277e-7	9.236530698624123e-7	4.2828449960127285e-9	5.934742103762982e-10
0.11763398282201788	1.9774928403163244e-11	3.995014253273918e-11	9.40561188817776e-11	2.8178154519815384e-10	1.313215579676887e-9	1.9397648210264894e-8	3.5726105497662695e-7	9.318339272905515e-7	4.267997562826695e-9	5.908436354046095e-10
0.11773398282201789	1.9648867774173425e-11	3.969101526911279e-11	9.343039932490615e-11	2.798290285107163e-10	1.303379628244981e-9	1.9214879958242988e-8	3.5636154496065594e-7	9.401703594177273e-7	4.253209070811314e-9	5.882252156322972e-10
0.11783398282201789	1.9523624268422286e-11	3.943359809784364e-11	9.280891974124628e-11	2.7789032353614225e-10	1.293619329312035e-9	1.9033930674971056e-8	3.554702189646763e-7	9.48666346118473e-7	4.238479274534633e-9	5.856188932870224e-10
0.11793398282201789	1.9399192505887185e-11	3.917787954650868e-11	9.219165088519574e-11	2.7596533055743666e-10	1.2839340849801833e-9	1.8854781162209968e-8	3.545870509523347e-7	9.573259982119323e-7	4.2238079295759945e-9	5.83024610869216e-10
0.11803398282201788	1.9275567142275647e-11	3.892384822042832e-11	9.157856371537689e-11	2.740539505893476e-10	1.2743233021976028e-9	1.8677412437266463e-8	3.5371201538906496e-7	9.661535627108835e-7	4.20919479252256e-9	5.804423111509116e-10
0.11813398282201788	1.915274286879026e-11	3.8671492802143124e-11	9.096962939320833e-11	2.721560853729685e-10	1.2647863927184044e-9	1.850180573041225e-8	3.5284508724255615e-7	9.751534283191263e-7	4.1946396209657775e-9	5.778719371745737e-10
0.11823398282201789	1.9030714411894935e-11	3.8420802050894593e-11	9.036481928149549e-11	2.7027163737037686e-10	1.2553227730629856e-9	1.83279424823381e-8	3.519862419833237e-7	9.8433013119101e-7	4.180142173498178e-9	5.75313432251957e-10
0.11833398282201789	1.8909476533083742e-11	3.817176480210764e-11	8.976410494302343e-11	2.68400509759317e-10	1.2459318644785718e-9	1.8155804341638468e-8	3.511354555853298e-7	9.936883609673735e-7	4.165702209709809e-9	5.727667399629379e-10
0.11843398282201788	1.878902402864842e-11	3.792436996687638e-11	8.916745813916177e-11	2.665426064279072e-10	1.2366130929001768e-9	1.798537316232904e-8	3.5029270452668557e-7	1.0032329671032434e-6	4.151319490184883e-9	5.702318041543667e-10
0.11853398282201788	1.866935172945109e-11	3.767860653145441e-11	8.857485082848003e-11	2.646978319693978e-10	1.2273658889118517e-9	1.7816631001396114e-8	3.4945796579043583e-7	1.0129689655036482e-6	4.136993776498367e-9	5.677085689389129e-10
0.11863398282201788	1.8550454500694632e-11	3.743446355674876e-11	8.798625516536868e-11	2.628660916769675e-10	1.2181896877082746e-9	1.7649560116376707e-8	3.48631216865417e-7	1.0229015454847878e-6	4.122724831212545e-9	5.651969786939274e-10
0.11873398282201789	1.8432327241697765e-11	3.719193017781491e-11	8.740164349867483e-11	2.610472915385479e-10	1.2090839290566558e-9	1.748414296296988e-8	3.4781243574719284e-7	1.0330360770790214e-6	4.108512417873654e-9	5.62696978060292e-10
0.11883398282201789	1.831496488566875e-11	3.695099560335622e-11	8.682098837034244e-11	2.5924133823169134e-10	1.2000480572589423e-9	1.7320362192677892e-8	3.4700160093906943e-7	1.0433781187032504e-6	4.094356301008396e-9	5.602085119412752e-10
0.11893398282201788	1.819836239948316e-11	3.6711649115228796e-11	8.624426251406496e-11	2.574481391184866e-10	1.1910815211143847e-9	1.715820065047836e-8	3.461986914532004e-7	1.0539334252116668e-6	4.0802562461206575e-9	5.577315255014069e-10
0.11903398282201788	1.808251478346084e-11	3.6473880067945205e-11	8.567143885394444e-11	2.5566760224048617e-10	1.1821837738823432e-9	1.699764137252445e-8	3.454036868117559e-7	1.0647079563549614e-6	4.0662120196879784e-9	5.552659641653329e-10
0.11913398282201788	1.7967417071144837e-11	3.623767788818564e-11	8.510249050316185e-11	2.5389963631369656e-10	1.173354273245483e-9	1.683866758387561e-8	3.446165670481879e-7	1.0757078856698237e-6	4.052223389158212e-9	5.528117736166858e-10
0.11923398282201789	1.7853064329083357e-11	3.600303207430818e-11	8.45373907626559e-11	2.5214415072358756e-10	1.1645924812732116e-9	1.6681262696256162e-8	3.438373127085798e-7	1.0869396098239417e-6	4.038290122946094e-9	5.503688997969547e-10
0.11933398282201789	1.7739451656610388e-11	3.576993219586733e-11	8.39761131198102e-11	2.504010555201509e-10	1.1558978643854904e-9	1.6525410305843132e-8	3.430659048530777e-7	1.0984097584435206e-6	4.024411990429926e-9	5.479372889043785e-10
0.11943398282201788	1.762657418562974e-11	3.553836789312999e-11	8.341863124714869e-11	2.486702614129831e-10	1.1472698933168564e-9	1.637109419108077e-8	3.4230232505739824e-7	1.1101252044519437e-6	4.010588761948032e-9	5.455168873927898e-10
0.11953398282201788	1.7514427080400026e-11	3.530832887659939e-11	8.286491900104392e-11	2.4695167976641133e-10	1.1387080430808272e-9	1.621829831052408e-8	3.415465554144491e-7	1.1220930749505528e-6	3.996820208795491e-9	5.431076419705251e-10
0.11963398282201788	1.740300553732023e-11	3.5079804926539215e-11	8.231495042042814e-11	2.452452225946543e-10	1.1302117929345666e-9	1.606700680070861e-8	3.4079857853600977e-7	1.1343207626740845e-6	3.98310610322068e-9	5.407094995992959e-10
0.11973398282201789	1.7292304784717698e-11	3.48527858925016e-11	8.17686997255181e-11	2.435508025570183e-10	1.1217806263438596e-9	1.591720397404765e-8	3.400583775545277e-7	1.1468159380560433e-6	3.969446218421923e-9	5.383224074930866e-10
0.11983398282201789	1.7182320082636274e-11	3.462726169285926e-11	8.122614131654685e-11	2.418683329531218e-10	1.113414030948345e-9	1.5768874316755524e-8	3.393259361249855e-7	1.1595865619414127e-6	3.955840328544067e-9	5.359463131170306e-10
0.11993398282201788	1.7073046722627222e-11	3.440322231433834e-11	8.068724977250071e-11	2.401977277181681e-10	1.1051114985270775e-9	1.5622002486797372e-8	3.386012384268761e-7	1.1726408989868602e-6	3.942288208675094e-9	5.335811641863129e-10
0.12003398282201788	1.6964480027540125e-11	3.4180657811557106e-11	8.015199984987343e-11	2.385389014182372e-10	1.0968725249643656e-9	1.5476573311864465e-8	3.3788426916626545e-7	1.1859875317914432e-6	3.928789634842763e-9	5.31226908665067e-10
0.12013398282201788	1.6856615351316558e-11	3.3959558306566275e-11	7.96203664814206e-11	2.368917692456318e-10	1.0886966102159117e-9	1.5332571787375564e-8	3.3717501357795675e-7	1.1996353758037093e-6	3.915344384011294e-9	5.288834947652878e-10
0.12023398282201789	1.6749448078782706e-11	3.373991398839029e-11	7.909232477492434e-11	2.352562470142272e-10	1.0805832582751628e-9	1.5189983074501928e-8	3.3647345742773696e-7	1.213593695054536e-6	3.901952234077814e-9	5.265508709457013e-10
0.12033398282201789	1.6642973625446704e-11	3.3521715112577006e-11	7.856785001197105e-11	2.336322511548956e-10	1.0725319771400497e-9	1.504879249821936e-8	3.3577958701475245e-7	1.227872118768634e-6	3.888612963869193e-9	5.242289859107146e-10
0.12043398282201788	1.6537187437293574e-11	3.3304952000743965e-11	7.804691764673149e-11	2.3201969871092305e-10	1.0645422787799313e-9	1.4908985545382445e-8	3.350933891739489e-7	1.2424806589113123e-6	3.87532635313854e-9	5.219177886092967e-10
0.12053398282201788	1.64320849905848e-11	3.308961504013323e-11	7.752950330475269e-11	2.3041850733349023e-10	1.0566136791028163e-9	1.4770547862824275e-8	3.344148512786469e-7	1.257429728731359e-6	3.862092182561901e-9	5.196172282339032e-10
0.12063398282201789	1.6327661791656356e-11	3.287569468316398e-11	7.701558278175853e-11	2.2882859527716824e-10	1.0487456979228986e-9	1.463346525547951e-8	3.33743961243193e-7	1.2727301623654785e-6	3.848910233734851e-9	5.17327254219394e-10
0.12073398282201789	1.6223913376720456e-11	3.2663181446993256e-11	7.650513204245593e-11	2.272498813954605e-10	1.0409378589283421e-9	1.449772368453115e-8	3.330807075257468e-7	1.2883932355744145e-6	3.835780289169226e-9	5.150478162419549e-10
0.12083398282201789	1.6120835311666538e-11	3.245206591307532e-11	7.59981272193498e-11	2.2568228513636366e-10	1.0331896896493103e-9	1.4363309265579872e-8	3.3242507913114453e-7	1.3044306876862885e-6	3.82270213228966e-9	5.127788642180157e-10
0.12093398282201788	1.601842319186518e-11	3.2242338726726295e-11	7.549454461156985e-11	2.2412572653797943e-10	1.0255007214263091e-9	1.4230208266837078e-8	3.317770656138971e-7	1.3208547448284576e-6	3.809675547430316e-9	5.105203483031869e-10
0.12103398282201788	1.591667264197169e-11	3.203399059669055e-11	7.499436068369908e-11	2.2258012622413216e-10	1.0178704893787605e-9	1.4098407107339771e-8	3.311366570812863e-7	1.3376781445352654e-6	3.796700319831516e-9	5.082722188911784e-10
0.12113398282201789	1.581557931573266e-11	3.182701229471096e-11	7.449755206461668e-11	2.2104540540004722e-10	1.0102985323738621e-9	1.3967892355188066e-8	3.3050384419658176e-7	1.3549141618258492e-6	3.783776235636413e-9	5.060344266127507e-10
0.12123398282201789	1.571513889579197e-11	3.1621394655100633e-11	7.40040955463452e-11	2.1952148584804462e-10	1.0027843929956646e-9	1.3838650725804493e-8	3.298786181823675e-7	1.3725766368536472e-6	3.770903081887647e-9	5.038069223346362e-10
0.12133398282201789	1.5615347093499875e-11	3.1417128574319205e-11	7.351396808290616e-11	2.180082899232628e-10	9.953276175144892e-10	1.3710669080215135e-8	3.292609708239916e-7	1.3906800042369469e-6	3.758080646524039e-9	5.015896571584925e-10
0.12143398282201788	1.55161996487217e-11	3.121420501055081e-11	7.302714678918265e-11	2.1650574054942495e-10	9.879277558564983e-10	1.3583934423351913e-8	3.286508944731357e-7	1.4092393241888256e-6	3.745308718377246e-9	4.993825824198452e-10
0.12153398282201788	1.54176923296487e-11	3.10126149832836e-11	7.254360893979399e-11	2.1501376121462774e-10	9.805843615735936e-10	1.3458433902375955e-8	3.28048382051496e-7	1.4282703155738919e-6	3.732587087168441e-9	4.971856496870276e-10
0.12163398282201789	1.5319820932609746e-11	3.0812349572895405e-11	7.206333196797108e-11	2.1353227596716055e-10	9.732969918135436e-10	1.3334154805021948e-8	3.274534270546029e-7	1.4477893910299796e-6	3.7199155435049964e-9	4.949988107601389e-10
0.12173398282201789	1.5222581281884568e-11	3.0613399920238977e-11	7.158629346444733e-11	2.1206120941136491e-10	9.660652072903558e-10	1.3211084557963137e-8	3.2686602355576467e-7	1.4678136943036135e-6	3.7072938788772142e-9	4.928220176700034e-10
0.12183398282201788	1.5125969229518257e-11	3.0415757226232104e-11	7.111247117635195e-11	2.1060048670351237e-10	9.588885722549113e-10	1.3089210725196244e-8	3.262861662101341e-7	1.4883611399610088e-6	3.6947218856550194e-9	4.906552226771239e-10
0.12193398282201788	1.502998065513559e-11	3.021941275144776e-11	7.064184300611021e-11	2.091500335477198e-10	9.51766654465817e-10	1.2968521006446356e-8	3.2571385025890416e-7	1.5094504556490054e-6	3.682199357084571e-9	4.884983782706428e-10
0.12203398282201788	1.493461146575915e-11	3.0024357815711054e-11	7.017438701035809e-11	2.0770977619189688e-10	9.446990251605332e-10	1.2849003235592112e-8	3.2514907153365446e-7	1.5311012270956126e-6	3.669726087285107e-9	4.863514371673139e-10
0.12213398282201789	1.4839857595625968e-11	2.983058379769489e-11	6.97100813988551e-11	2.062796414237124e-10	9.376852590267286e-10	1.2730645379109742e-8	3.2459182646081507e-7	1.5533339460553722e-6	3.657301871245574e-9	4.84214352310465e-10
0.12223398282201789	1.4745715006007175e-11	2.963808213452015e-11	6.924890453341138e-11	2.0485955656660583e-10	9.307249341738584e-10	1.2613435534536455e-8	3.240421120662799e-7	1.5761700614225428e-6	3.6449265048213536e-9	4.82087076868974e-10
0.12233398282201788	1.465217968502761e-11	2.944684432135943e-11	6.879083492682171e-11	2.034494494758123e-10	9.238176321050124e-10	1.2497361928953173e-8	3.234999259801638e-7	1.5996320337541991e-6	3.6325997847310094e-9	4.799695642362456e-10
0.12243398282201788	1.45592476474879e-11	2.925686191104088e-11	6.833585124180092e-11	2.020492485344332e-10	9.169629376889868e-10	1.238241291748546e-8	3.229652664416992e-7	1.623743393466388e-6	3.620321508553034e-9	4.7786176802919e-10
0.12253398282201788	1.4466914934686206e-11	2.9068126513656633e-11	6.788393228993566e-11	2.006588826495224e-10	9.10160439132555e-10	1.226857698182316e-8	3.224381323042822e-7	1.6485288029896498e-6	3.608091474722537e-9	4.757636420872081e-10
0.12263398282201789	1.4375177614242124e-11	2.8880629796174157e-11	6.743505703063598e-11	1.9927828124820316e-10	9.03409727953035e-10	1.2155842728758452e-8	3.219185230406733e-7	1.674014123195598e-6	3.595909482528052e-9	4.736751404711739e-10
0.12273398282201789	1.4284031779921582e-11	2.8694363482047497e-11	6.698920457009788e-11	1.9790737427382533e-10	8.96710398951028e-10	1.2044198888741307e-8	3.214064387483435e-7	1.7002264844340351e-6	3.583775332108204e-9	4.715962174624304e-10
0.12283398282201788	1.4193473551462564e-11	2.8509319350834994e-11	6.654635416027198e-11	1.9654609218213545e-10	8.900620501834135e-10	1.1933634314453466e-8	3.2090188015499555e-7	1.7271943625510342e-6	3.5716888244485734e-9	4.695268275617819e-10
0.12293398282201788	1.4103499074402226e-11	2.8325489237815923e-11	6.610648519783929e-11	1.951943659374847e-10	8.834642829365667e-10	1.182413797939918e-8	3.2040484862421727e-7	1.7549476602922969e-6	3.55964976137835e-9	4.674669254884874e-10
0.12303398282201788	1.4014104519904842e-11	2.8142865033612464e-11	6.566957722319537e-11	1.938521270090623e-10	8.769167016997938e-10	1.1715698976513903e-8	3.199153461613289e-7	1.7835177945329168e-6	3.5476579455671998e-9	4.654164661792683e-10
0.12313398282201789	1.3925286084591591e-11	2.7961438683812337e-11	6.523560991943875e-11	1.92519307367156e-10	8.704189141389959e-10	1.1608306516789457e-8	3.19433375419377e-7	1.8129377898167748e-6	3.5357131805219684e-9	4.6337540478731e-10
0.12323398282201789	1.3837039990370302e-11	2.7781202188594358e-11	6.480456311136986e-11	1.9119583947944299e-10	8.639705310705463e-10	1.150194992791649e-8	3.1895893970530957e-7	1.8432423787334625e-6	3.5238152705835165e-9	4.613436966812716e-10
0.12333398282201788	1.3749362484267362e-11	2.7602147602357603e-11	6.43764167644932e-11	1.8988165630730312e-10	8.575711664353939e-10	1.1396618652943348e-8	3.184920429863187e-7	1.8744681097116551e-6	3.5119640209234757e-9	4.5932129744429266e-10
0.12343398282201788	1.3662249838259941e-11	2.742426703335128e-11	6.395115098403007e-11	1.885766913021629e-10	8.512204372733665e-10	1.129230224895114e-8	3.1803268989636537e-7	1.906653462863204e-6	3.50015923754102e-9	4.573081628730108e-10
0.12353398282201788	1.3575698349110462e-11	2.7247552643309505e-11	6.352874601393643e-11	1.8728087840187097e-10	8.449179636977274e-10	1.1188990385745698e-8	3.1758088574289326e-7	1.939838974574263e-6	3.488400727259808e-9	4.553042489765935e-10
0.12363398282201789	1.3489704338200069e-11	2.7071996647084525e-11	6.310918223592549e-11	1.859941520270867e-10	8.386633688698752e-10	1.1086672844564399e-8	3.1713663651370814e-7	1.974067371608195e-6	3.4766882977245558e-9	4.533095119757335e-10
0.12373398282201789	1.3404264151365405e-11	2.689759131228774e-11	6.269244016850157e-11	1.8471644707771275e-10	8.324562789743478e-10	1.0985339516799998e-8	3.166999488840725e-7	2.0093837155614686e-6	3.4650217573981006e-9	4.513239083017022e-10
0.12383398282201788	1.3319374158735563e-11	2.672432895892784e-11	6.227850046599803e-11	1.8344769892933985e-10	8.262963231939504e-10	1.0884980402739127e-8	3.1627083022397966e-7	2.045835558597962e-6	3.4534009155580716e-9	4.4934739459536577e-10
0.12393398282201788	1.323503075456932e-11	2.6552201959055583e-11	6.186734391762008e-11	1.8218784342972645e-10	8.201831336851396e-10	1.0785585610316375e-8	3.1584928860562255e-7	2.0834731114821795e-6	3.4418255822937678e-9	4.473799277062175e-10
0.12403398282201789	1.3151230357094687e-11	2.6381202736408183e-11	6.145895144649918e-11	1.809368168953025e-10	8.141163455535917e-10	1.0687145353883824e-8	3.1543533281108427e-7	2.1223494250360874e-6	3.4302955685030032e-9	4.4542146469142204e-10
0.12413398282201789	1.3067969408349029e-11	2.6211323766056838e-11	6.105330410874904e-11	1.7969455610769384e-10	8.08095596829989e-10	1.0589649952995038e-8	3.15028972340211e-7	2.162520586262547e-6	3.418810685888921e-9	4.434719628148443e-10
0.12423398282201789	1.2985244374019703e-11	2.60425575740583e-11	6.065038309253198e-11	1.7846099831028138e-10	8.021205284460129e-10	1.0493089831204496e-8	3.146302174187261e-7	2.204045930508737e-6	3.4073707469569066e-9	4.41531379546108e-10
0.12433398282201788	1.2903051743286978e-11	2.587489673710553e-11	6.025016971712864e-11	1.772360812047794e-10	7.961907842105108e-10	1.0397455514880973e-8	3.142390790065346e-7	2.2469882711898584e-6	3.3959755650114036e-9	4.3959967255963564e-10
0.12443398282201788	1.282138802866649e-11	2.570833388218378e-11	5.985264543201764e-11	1.7601974294783984e-10	7.903060107858848e-10	1.0302737632035559e-8	3.138555688062662e-7	2.291414148757924e-6	3.3846249541527976e-9	4.3767679973369747e-10
0.12453398282201789	1.2740249765853558e-11	2.5542861686226994e-11	5.945779181595658e-11	1.74811922147683e-10	7.844658576646658e-10	1.0208926911163928e-8	3.134796992720386e-7	2.3373941007842234e-6	3.373318729274244e-9	4.357627191494659e-10
0.12463398282201789	1.2659633513568886e-11	2.5378472875777994e-11	5.90655905760767e-11	1.736125578607583e-10	7.786699771463053e-10	1.0116014180102801e-8	3.1311148361846106e-7	2.385002955231712e-6	3.3620567060586704e-9	4.338573890900862e-10
0.12473398282201789	1.2579535853404595e-11	2.5215160226648805e-11	5.86760235469765e-11	1.7242158958841637e-10	7.729180243141281e-10	1.0023990364899712e-8	3.1275093582986464e-7	2.434320149225666e-6	3.350838700975549e-9	4.3196076803972117e-10
0.12483398282201788	1.2499953389670945e-11	2.5052916563586237e-11	5.82890726898259e-11	1.7123895727361522e-10	7.67209657012498e-10	9.93284648869694e-9	3.1239807066978363e-7	2.4854300758933977e-6	3.3396645312778304e-9	4.300728146826221e-10
0.12493398282201788	1.2420882749245535e-11	2.4891734759937136e-11	5.790472009147669e-11	1.7006460129765998e-10	7.615445358241829e-10	9.84257367062887e-9	3.1205290369068934e-7	2.5384224621403556e-6	3.3285340149989086e-9	4.2819348790221163e-10
0.1250339828220179	1.2342320581421806e-11	2.4731607737317267e-11	5.752294796357609e-11	1.6889846247694255e-10	7.55922324047879e-10	9.753163124732353e-9	3.1171545124396667e-7	2.5933927805622525e-6	3.3174469709494444e-9	4.263227467801355e-10
0.12513398282201788	1.2264263557759514e-11	2.457252846528192e-11	5.71437386416912e-11	1.6774048205972925e-10	7.503426876759443e-10	9.664606158870592e-9	3.113857304901696e-7	2.65044269907276e-6	3.3064032187143594e-9	4.244605505953523e-10
0.12523398282201786	1.2186708371936064e-11	2.4414489960998437e-11	5.676707458443456e-11	1.665906017229565e-10	7.448052953723283e-10	9.576894173669684e-9	3.110637594095246e-7	2.7096805722531497e-6	3.295402578649725e-9	4.226068588232075e-10
0.12533398282201788	1.2109651739598566e-11	2.4257485288922172e-11	5.639293837259956e-11	1.6544876356905774e-10	7.393098184506394e-10	9.490018661468132e-9	3.107495568127247e-7	2.7712219789169955e-6	3.2844448718797016e-9	4.207616311345181e-10
0.1254339828220179	1.2033090398217162e-11	2.4101507560473214e-11	5.6021312708300734e-11	1.6431491012281823e-10	7.338559308524758e-10	9.403971205279236e-9	3.1044314235199866e-7	2.835190310935238e-6	3.27352992029354e-9	4.1892482739466396e-10
0.1255339828220179	1.1957021106938956e-11	2.394654993371592e-11	5.565218041411938e-11	1.6318898432823746e-10	7.284433091258468e-10	9.318743477765415e-9	3.1014453653246274e-7	2.9017174189959998e-6	3.2626575465424723e-9	4.1709640766267154e-10
0.12563398282201788	1.1881440646443235e-11	2.379260561304131e-11	5.528552443225556e-11	1.6207092954543282e-10	7.230716324038313e-10	9.234327240225206e-9	3.098537607237716e-7	2.9709443216910408e-6	3.2518275740366923e-9	4.1527633219031184e-10
0.12573398282201786	1.1806345818797558e-11	2.363966784884929e-11	5.492132782368574e-11	1.6096068954755371e-10	7.177405823834006e-10	9.150714341592519e-9	3.0957083717207634e-7	3.043021985140961e-6	3.241039826942336e-9	4.134645614211953e-10
0.12583398282201788	1.1731733447314631e-11	2.3487729937236598e-11	5.455957376732872e-11	1.598582085177259e-10	7.124498433044252e-10	9.067896717447647e-9	3.092957890122786e-7	3.1181121813088772e-6	3.2302941301784634e-9	4.116610559898781e-10
0.1259339828220179	1.1657600376410182e-11	2.3336785219683217e-11	5.4200245559212826e-11	1.5876343104601104e-10	7.071991019288198e-10	8.98586638904017e-9	3.0902864028061127e-7	3.1963884342294673e-6	3.219590309414003e-9	4.0986577672095604e-10
0.1260339828220179	1.158394347146241e-11	2.3186827082743623e-11	5.384332661165457e-11	1.5767630212640536e-10	7.019880475199479e-10	8.904615462324018e-9	3.087694159275519e-7	3.278037064617055e-6	3.208928191064869e-9	4.0807868462819543e-10
0.12613398282201788	1.1510759618670822e-11	2.3037848957738316e-11	5.348880045243571e-11	1.5659676715383177e-10	6.968163718220709e-10	8.824136127003128e-9	3.085181418310444e-7	3.3632583447393045e-6	3.1983076022907683e-9	4.0629974091361206e-10
0.12623398282201787	1.1438045724918048e-11	2.2889844320448847e-11	5.313665072399577e-11	1.5552477192118642e-10	6.916837690400997e-10	8.744420655589658e-9	3.0827484481009177e-7	3.4522677770863926e-6	3.1877283709924328e-9	4.0452890696661966e-10
0.12633398282201788	1.136579871763042e-11	2.274280669081321e-11	5.2786861182619427e-11	1.5446026261638042e-10	6.865899358194092e-10	8.665461402472337e-9	3.0803955263866995e-7	3.5452975122650854e-6	3.17719032580842e-9	4.0276614436311946e-10
0.1264339828220179	1.1294015544641237e-11	2.259672963262583e-11	5.24394156976393e-11	1.5340318581942626e-10	6.815345712259059e-10	8.58725080299706e-9	3.0781229406003125e-7	3.6425979237460084e-6	3.1666932961123245e-9	4.0101141486464615e-10
0.1265339828220179	1.1222693174054284e-11	2.245160675323653e-11	5.209429825063835e-11	1.5235348849952917e-10	6.765173767261978e-10	8.509781372557601e-9	3.0759309880135313e-7	3.7444393596482727e-6	3.156237112009732e-9	3.992646804174838e-10
0.12663398282201788	1.1151828594107537e-11	2.230743170325434e-11	5.175149293465858e-11	1.513111180122031e-10	6.715380561679651e-10	8.433045705697431e-9	3.0738199758877025e-7	3.851114094717465e-6	3.14582160433526e-9	3.97525903151791e-10
0.12673398282201787	1.1081418813039254e-11	2.216419817625102e-11	5.141098395341894e-11	1.5027602209641882e-10	6.665963157604873e-10	8.357036475222409e-9	3.0717902216280516e-7	3.962938509121756e-6	3.1354466046496386e-9	3.9579504538074386e-10
0.12683398282201788	1.1011460858953596e-11	2.202189990846805e-11	5.107275562053273e-11	1.4924814887175825e-10	6.616918640553136e-10	8.281746431323812e-9	3.069842052941784e-7	4.08025552474716e-6	3.125111945236745e-9	3.940720695996617e-10
0.1269339828220179	1.0941951779687866e-11	2.1880530678525615e-11	5.073679235873712e-11	1.482274468356021e-10	6.568244119271391e-10	8.207168400712022e-9	3.067975808000431e-7	4.203437334424004e-6	3.114817459100737e-9	3.9235693848516056e-10
0.1270339828220179	1.0872888642680276e-11	2.1740084307132152e-11	5.0403078699122005e-11	1.4721386486032908e-10	6.519936725547842e-10	8.133295285760184e-9	3.066191835606283e-7	4.332888465109426e-6	3.1045629799630254e-9	3.906496148942807e-10
0.12713398282201788	1.0804268534839075e-11	2.1600554656797748e-11	5.007159928036966e-11	1.4620735219054511e-10	6.471993614023844e-10	8.060120063658418e-9	3.064490495363209e-7	4.46904922262979e-6	3.0943483422594676e-9	3.889500618636475e-10
0.12723398282201787	1.073608856241173e-11	2.1461935631548086e-11	4.974233884799444e-11	1.452078584403257e-10	6.424411962006871e-10	7.98763578557775e-9	3.0628721578517665e-7	4.612399573373649e-6	3.084173381137397e-9	3.8725824260861165e-10
0.12733398282201788	1.0668345850855974e-11	2.1324221176640708e-11	4.941528225359282e-11	1.4421533359047984e-10	6.37718896928565e-10	7.915835575844212e-9	3.0613372048090126e-7	4.763463527544456e-6	3.0740379324527753e-9	3.8557412052241227e-10
0.1274339828220179	1.0601037544710909e-11	2.1187405278283722e-11	4.909041445409586e-11	1.4322972798584144e-10	6.330321857946194e-10	7.844712631122625e-9	3.0598860293127563e-7	4.9228140995456825e-6	3.063941832767269e-9	3.838976591753293e-10
0.1275339828220179	1.0534160807469222e-11	2.1051481963355738e-11	4.8767720511026346e-11	1.422509923325694e-10	6.283807872189791e-10	7.774260219609924e-9	3.058519035970816e-7	5.091078934139214e-6	3.053884919345388e-9	3.8222882231384126e-10
0.12763398282201788	1.0467712821450359e-11	2.09164452991281e-11	4.8447185589763254e-11	1.4127907769547904e-10	6.237644278152483e-10	7.704471680238255e-9	3.05723664111499e-7	5.268946702650949e-6	3.043867030151632e-9	3.805675738597991e-10
0.12773398282201787	1.0401690787674433e-11	2.078228939298858e-11	4.81287949588108e-11	1.403139354953847e-10	6.191828363725727e-10	7.635340421887364e-9	3.0560392730001885e-7	5.457174392251214e-6	3.0338880038475913e-9	3.7891387790958354e-10
0.12783398282201788	1.0336091925737044e-11	2.064900839216774e-11	4.7812533989071493e-11	1.393555175064682e-10	6.14635743837899e-10	7.566859922606337e-9	3.0549273720087174e-7	5.65659563392867e-6	3.023947679789161e-9	3.7726769873328386e-10
0.1279339828220179	1.0270913473684764e-11	2.0516596483465917e-11	4.749838815312481e-11	1.3840377585366057e-10	6.101228832983475e-10	7.499023728844416e-9	3.053901390859798e-7	5.868130242063243e-6	3.014045898023596e-9	3.7562900077386693e-10
0.1280339828220179	1.020615268789188e-11	2.0385047892984004e-11	4.718634302451293e-11	1.374586630100527e-10	6.056439899637608e-10	7.4318254546912454e-9	3.0529617948247205e-7	6.092795171607574e-6	3.0041824992868134e-9	3.739977486463663e-10
0.12813398282201788	1.0141806842936946e-11	2.025435688585359e-11	4.687638427702796e-11	1.3652013179431625e-10	6.011988011493657e-10	7.365258781125523e-9	3.052109061947419e-7	6.331717139181523e-6	2.994357325000444e-9	3.7237390713704795e-10
0.12823398282201787	1.0077873231481572e-11	2.0124517765970705e-11	4.6568497684006666e-11	1.3558813536814706e-10	5.967870562586003e-10	7.299317455272946e-9	3.051343683270963e-7	6.586147203641807e-6	2.9845702172690813e-9	3.7075744120260774e-10
0.12833398282201788	1.0014349164148961e-11	1.999552487573135e-11	4.626266911762957e-11	1.3466262723372888e-10	5.924084967660918e-10	7.2339952896728144e-9	3.0506661630699753e-7	6.857477662148647e-6	2.974821018877468e-9	3.6914831596935595e-10
0.1284339828220179	9.951231969403536e-12	1.9867372595767475e-11	4.5958884548224405e-11	1.337435612312135e-10	5.880628662007463e-10	7.169286161553049e-9	3.050077019089022e-7	7.147261692272608e-6	2.9651095732876706e-9	3.675464967324055e-10
0.1285339828220179	9.888518993431805e-12	1.974005534468671e-11	4.565713004357706e-11	1.3283089153622658e-10	5.837499101290206e-10	7.105184012114088e-9	3.049576782787434e-7	7.457236262974437e-6	2.9554357246363604e-9	3.6595194895487783e-10
0.12863398282201788	9.826207600022946e-12	1.9613567578811328e-11	4.535739176824183e-11	1.3192457265737728e-10	5.794693761382852e-10	7.041682845820718e-9	3.049165999590436e-7	7.789348952094767e-6	2.9457993177319226e-9	3.6436463826708723e-10
0.12873398282201787	9.764295170451498e-12	1.948790379192225e-11	4.505965598286264e-11	1.3102455943380464e-10	5.752210138203695e-10	6.978776729702773e-9	3.048845229147055e-7	8.145789451536145e-6	2.936200198051794e-9	3.627845304657566e-10
0.12883398282201788	9.702779103359909e-12	1.936305851500127e-11	4.476390904349622e-11	1.3013080703272598e-10	5.710045747552185e-10	6.916459792663536e-9	3.048615045594713e-7	8.52902672169897e-6	2.9266382117396314e-9	3.61211591513214e-10
0.1289339828220179	9.64165681464212e-12	1.923902631597796e-11	4.4470137400939074e-11	1.2924327094701835e-10	5.668198124946882e-10	6.854726224796579e-9	3.04847603783087e-7	8.941852984644016e-6	2.9171132056025673e-9	3.5964578753660134e-10
0.1290339828220179	9.58092573732842e-12	1.911580179947707e-11	4.417832760006181e-11	1.283619069928065e-10	5.626664825465009e-10	6.793570276710615e-9	3.048428809792063e-7	9.387436035041883e-6	2.907625027108546e-9	3.58087084827101e-10
0.12913398282201788	9.520583321469783e-12	1.8993379606566318e-11	4.388846627914511e-11	1.2748667130706915e-10	5.585443423582758e-10	6.732986258861757e-9	3.0484739807399385e-7	9.869381718098545e-6	2.8981735243834146e-9	3.56535449839125e-10
0.12923398282201787	9.460627034024514e-12	1.8871754414508964e-11	4.360054016922293e-11	1.2661752034527608e-10	5.544531513017674e-10	6.672968540894282e-9	3.048612185555469e-7	0.00001039180889971034	2.8887585462083706e-9	3.5499084918955847e-10
0.12933398282201788	9.401054358744912e-12	1.8750920936515886e-11	4.3314536093430985e-11	1.2575441087902897e-10	5.503926706571865e-10	6.613511550988799e-9	3.048844075040671e-7	0.000010959439870390454	2.8793799420171967e-9	3.534532496569748e-10
0.1294339828220179	9.341862796064245e-12	1.8630873921498978e-11	4.3030440966354934e-11	1.2489729999372255e-10	5.46362663597649e-10	6.5546097752177345e-9	3.049170316228472e-7	0.000011577709927903447	2.870037561893462e-9	3.5192261818085194e-10
0.1295339828220179	9.283049862985211e-12	1.8511608153828213e-11	4.27482417933888e-11	1.240461450862267e-10	5.42362895173786e-10	6.49625775690889e-9	3.0495915927009876e-7	0.000012252900938476658	2.8607312565679376e-9	3.503989218608125e-10
0.12963398282201788	9.224613092969287e-12	1.8393118453088647e-11	4.2467925670095764e-11	1.232009038625883e-10	5.383931322984593e-10	6.438450096016014e-9	3.0501086049164106e-7	0.00001299230507237146	2.8514608774158756e-9	3.488821279558554e-10
0.12973398282201787	9.166550035825652e-12	1.827539967383945e-11	4.218947978157161e-11	1.2236153433574056e-10	5.344531437315971e-10	6.3811814484967665e-9	3.0507220705445594e-7	0.000013804426771867181	2.84222627645425e-9	3.473722038835811e-10
0.12983398282201788	9.108858257602187e-12	1.815844670537591e-11	4.191289140181645e-11	1.2152799482324e-10	5.305427000651927e-10	6.32444652569826e-9	3.0514327248117396e-7	0.000014699233515622315	2.8330273063392252e-9	3.4586911721944765e-10
0.1299339828220179	9.0515353404763e-12	1.8042254471490534e-11	4.16381478931066e-11	1.20700243945011e-10	5.266615737083699e-10	6.268240093749137e-9	3.052241320854723e-7	0.000015688469346486714	2.8238638203633336e-9	3.443728356959923e-10
0.1300339828220179	8.994578882647261e-12	1.7926817930238057e-11	4.136523670537565e-11	1.1987824062111547e-10	5.228095388726413e-10	6.212556972959445e-9	3.0531486300847195e-7	0.00001678604979672901	2.814735672452964e-9	3.4288332720209813e-10
0.13013398282201788	8.937986498228385e-12	1.7812132073701163e-11	4.1094145375595896e-11	1.190619440695346e-10	5.189863715572299e-10	6.157392037226817e-9	3.0541554425609594e-7	0.00001800856331149504	2.8056427171656346e-9	3.4140055978222707e-10
0.13023398282201787	8.881755817140208e-12	1.7698191927757594e-11	4.0824861527164604e-11	1.1825131380396652e-10	5.151918495345339e-10	6.1027402134499344e-9	3.0552625673746175e-7	0.00001937591333264333	2.7965848096873414e-9	3.3992450163567634e-10
0.13033398282201789	8.82588448500517e-12	1.7584992551849324e-11	4.0557372869297924e-11	1.174463096316436e-10	5.114257523357356e-10	6.048596480948798e-9	3.056470833043501e-7	0.000020912148053912448	2.7875618058300173e-9	3.3845512111584153e-10
0.1304339828220179	8.77037016304184e-12	1.7472529038752715e-11	4.029166719642503e-11	1.1664689165116258e-10	5.076878612364889e-10	5.994955870891477e-9	3.057781087917259e-7	0.000022646543312219883	2.7785735620288114e-9	3.3699238672946356e-10
0.1305339828220179	8.715210527960554e-12	1.7360796514351467e-11	4.0027732387590235e-11	1.1585302025033597e-10	5.039779592427609e-10	5.941813465727829e-9	3.0591942005941157e-7	0.000024615030951471665	2.769619935339577e-9	3.355362671359001e-10
0.13063398282201788	8.66040327185939e-12	1.724979013740901e-11	3.976555640585449e-11	1.1506465610404999e-10	5.002958310767592e-10	5.889164398629307e-9	3.060711060348955e-7	0.00002686210471039531	2.7607007834361624e-9	3.3408673114637983e-10
0.13073398282201787	8.605946102121381e-12	1.7139505099345235e-11	3.9505127297706896e-11	1.1428176017215265e-10	4.966412631630138e-10	5.837003852935898e-9	3.0623325775734906e-7	0.000029443395336550774	2.751815964607938e-9	3.326437477232851e-10
0.13083398282201789	8.551836741311601e-12	1.7029936624011632e-11	3.924643319247564e-11	1.1350429369734376e-10	4.930140436145378e-10	5.785327061608778e-9	3.064059684228553e-7	0.00003242919780415144	2.742965337757112e-9	3.3120728597941135e-10
0.1309339828220179	8.498072927075711e-12	1.692107996747099e-11	3.89894623017456e-11	1.1273221820308682e-10	4.894139622191275e-10	5.734129306689834e-9	3.065893334309175e-7	0.00003590937556228505	2.734148762396232e-9	3.2977731517724884e-10
0.1310339828220179	8.444652412038813e-12	1.6812930417776337e-11	3.873420291878023e-11	1.119654954915405e-10	4.858408104257648e-10	5.683405918767039e-9	3.0678345043227137e-7	0.0000400002927297152	2.7253660986455592e-9	3.2835380472825494e-10
0.13113398282201788	8.39157296370475e-12	1.6705483294752515e-11	3.8480643417945233e-11	1.1120408764149682e-10	4.822943813311301e-10	5.6331522764462244e-9	3.069884193780391e-7	0.000044854793064373566	2.7166172072305466e-9	3.2693672419214093e-10
0.13123398282201787	8.338832364356684e-12	1.6598733949778833e-11	3.82287722541388e-11	1.1044795700634117e-10	4.787744696662545e-10	5.583363805828938e-9	3.0720434257029164e-7	0.000050676858959196665	2.7079019494793112e-9	3.2552604327615506e-10
0.1313339828220179	8.286428410958008e-12	1.6492677765573635e-11	3.7978577962224375e-11	1.0969706621202443e-10	4.752808717832265e-10	5.534035979996062e-9	3.074313247140184e-7	0.00005774363933011959	2.6992201873200336e-9	3.24121731834364e-10
0.1314339828220179	8.234358915053685e-12	1.6387310155980184e-11	3.7730049156469534e-11	1.0895137815505573e-10	4.718133856420848e-10	5.48516431849788e-9	3.076694729706141e-7	0.00006643940736387331	2.690571783278531e-9	3.227237598669571e-10
0.1315339828220179	8.182621702672671e-12	1.6282626565752954e-11	3.74831745299847e-11	1.082108560004997e-10	4.683718107977392e-10	5.436744386849332e-9	3.0791889701285086e-7	0.0000773094502285278	2.6819566004756035e-9	3.2133209751952265e-10
0.13163398282201788	8.131214614230777e-12	1.6178622470347694e-11	3.723794285417013e-11	1.0747546317999705e-10	4.649559483870698e-10	5.388771796031683e-9	3.081797090814765e-7	0.00009114848085758013	2.673374502624647e-9	3.1994671508236053e-10
0.13173398282201787	8.08013550443404e-12	1.607529337571035e-11	3.699434297816462e-11	1.0674516338980028e-10	4.6156560111608206e-10	5.341242201999583e-9	3.0845202404340024e-7	0.00010915137805697133	2.664825354029076e-9	3.185675829897717e-10
0.1318339828220179	8.029382242183432e-12	1.597263481806936e-11	3.6752363828299073e-11	1.060199205888191e-10	4.582005732472052e-10	5.294151305193893e-9	3.087359594515842e-7	0.00013318205244770067	2.656309019579858e-9	3.17194671819366e-10
0.1319339828220179	7.978952710478951e-12	1.5870642363728568e-11	3.651199440755222e-11	1.0529969899668224e-10	4.548606705866708e-10	5.2474948500600735e-9	3.090316356066662e-7	0.0001662794293949413	2.6478253647530414e-9	3.1582795229137116e-10
0.1320339828220179	7.928844806325779e-12	1.5769311608861432e-11	3.627322379501313e-11	1.0458446309181684e-10	4.515457004720122e-10	5.2012686245721695e-9	3.0933917562037473e-7	0.00021367353131031112	2.6393742556072546e-9	3.144673952679357e-10
0.13213398282201788	7.879056440639989e-12	1.566863817930702e-11	3.603604114534417e-11	1.0387417760953779e-10	4.4825547175965273e-10	5.155468459762017e-9	3.09658705480799e-7	0.00028499656073084883	2.630955558781257e-9	3.1311297175244547e-10
0.13223398282201787	7.829585538155404e-12	1.55686177303671e-11	3.580043568825045e-11	1.0316880754015407e-10	4.449897948126126e-10	5.110090229254153e-9	3.0999035411957707e-7	0.00039961231549586834	2.6225691414914714e-9	3.117646528888412e-10
0.1323339828220179	7.780430037331007e-12	1.5469245946605017e-11	3.5566396727952e-11	1.0246831812708815e-10	4.4174848148830787e-10	5.06512984880585e-9	3.103342534810547e-7	0.0006013204065936126	2.614214871529567e-9	3.104224099609321e-10
0.1324339828220179	7.73158789025883e-12	1.5370518541645493e-11	3.53339136426582e-11	1.0177267486500818e-10	4.3853134512644963e-10	5.020583275852417e-9	3.106905385934931e-7	0.0010073410730763517	2.605892617259952e-9	3.090862143917207e-10
0.1325339828220179	7.683057062572609e-12	1.5272431257976165e-11	3.510297588405023e-11	1.0108184349798069e-10	4.3533820053705545e-10	4.976446509057855e-9	3.1105934764239873e-7	0.0020254713032779375	2.5976022476174404e-9	3.077560377427296e-10
0.13263398282201788	7.634835533357065e-12	1.5174979866750044e-11	3.487357297676164e-11	1.0039579001762519e-10	4.3216886398853867e-10	4.93271558787034e-9	3.1144082204601856e-7	0.005945524859023018	2.5893436321047515e-9	3.064318517133273e-10
0.13273398282201787	7.58692129505758e-12	1.5078160167589967e-11	3.4645694517866666e-11	9.971448066129453e-11	4.2902315319592185e-10	4.889386592083095e-9	3.118351065331128e-7	0.054462581476244734	2.581116640790132e-9	3.0511362814005537e-10
0.1328339828220179	7.539312353390807e-12	1.498196798839376e-11	3.441933017637065e-11	9.903788191026169e-11	4.259008873091297e-10	4.8464556414000915e-9	3.12242349223052e-7	0.0215348865381483	2.572921144304946e-9	3.0380133899597215e-10
0.1329339828220179	7.492006727255593e-12	1.4886399185141386e-11	3.419446969270404e-11	9.836596048792251e-11	4.228018869013774e-10	4.803918895006726e-9	3.1266270170833427e-7	0.0039268406267452	2.564757013841274e-9	3.0249495638997704e-10
0.1330339828220179	7.445002448644585e-12	1.4791449641702318e-11	3.39711028782205e-11	9.769868335801152e-11	4.1972597395767934e-10	4.761772551145421e-9	3.1309631913960305e-7	0.0015497113469206043	2.5566241211495473e-9	3.0119445256616303e-10
0.13313398282201788	7.398297562556635e-12	1.4697115269646065e-11	3.374921961469846e-11	9.703601772283073e-11	4.1667297186342054e-10	4.720012846696013e-9	3.135433603132446e-7	0.0008192817757839367	2.548522338536167e-9	2.9989979990315205e-10
0.13323398282201787	7.351890126909418e-12	1.460339200805177e-11	3.3528809853844725e-11	9.63779310214934e-11	4.1364270539304855e-10	4.678636056760937e-9	3.1400398776166186e-7	0.0005043250328396088	2.540451538861108e-9	2.9861097091344365e-10
0.1333339828220179	7.305778212452834e-12	1.4510275823320996e-11	3.3309863616804644e-11	9.572439092817738e-11	4.106350006988334e-10	4.637638494255105e-9	3.144783678463184e-7	0.0003407862050282885	2.5324115955355954e-9	2.9732793824276064e-10
0.1334339828220179	7.259959902683141e-12	1.4417762708990687e-11	3.3092370993673236e-11	9.507536535039535e-11	4.0764968529975736e-10	4.597016509500466e-9	3.149666708536498e-7	0.00024524612819872444	2.524402382519735e-9	2.9605067466940805e-10
0.1335339828220179	7.2144332937576115e-12	1.432584868554803e-11	3.2876322143010135e-11	9.443082242727496e-11	4.0468658807046115e-10	4.556766489825184e-9	3.1546907109392756e-7	0.00018468488118765427	2.5164237743201926e-9	2.9477915310362144e-10
0.13363398282201788	7.169196494409319e-12	1.4234529800246236e-11	3.266170729135915e-11	9.379073052785556e-11	4.0174553923029745e-10	4.516884859167263e-9	3.159857470032154e-7	0.00014392569782401885	2.5084756459878455e-9	2.9351334658692875e-10
0.13373398282201787	7.124247625863035e-12	1.4143802126921238e-11	3.24485167327695e-11	9.315505824939173e-11	3.9882637033246774e-10	4.477368077682726e-9	3.16516881248477e-7	0.00011520577810190468	2.5005578731154266e-9	2.9225322829150613e-10
0.1338339828220179	7.079584821751569e-12	1.4053661765811044e-11	3.223674082832277e-11	9.252377441567557e-11	3.959289142532711e-10	4.438212641358331e-9	3.170626608360045e-7	0.00009422141152261864	2.4926703318352977e-9	2.9099877151955015e-10
0.1339339828220179	7.03520622803252e-12	1.3964104843374395e-11	3.202637000566006e-11	9.189684807536663e-11	3.93053005181405e-10	4.3994150816284354e-9	3.1762327722323425e-7	0.00007843148090907269	2.4848128988170464e-9	2.897499497026342e-10
0.1340339828220179	6.991110002905882e-12	1.3875127512112593e-11	3.181739475851704e-11	9.12742485003423e-11	3.9019847860739606e-10	4.360971964996538e-9	3.1819892643412794e-7	0.00006625761021449975	2.4769854512652906e-9	2.885067364010901e-10
0.13413398282201788	6.94729431673154e-12	1.3786725950390421e-11	3.1609805646255945e-11	9.065594518404535e-11	3.873651713130672e-10	4.3228798926605876e-9	3.1878980917816243e-7	0.00005667770127643764	2.4691878669172514e-9	2.872691053033662e-10
0.13423398282201787	6.9037573519482286e-12	1.3698896362260899e-11	3.140359329340763e-11	9.004190783986198e-11	3.845529213611609e-10	4.285135500143106e-9	3.193961309731819e-7	0.00004900638048959902	2.4614200240406293e-9	2.860370302254173e-10
0.1343339828220179	6.860497302992336e-12	1.3611634977288718e-11	3.119874838921216e-11	8.943210639949874e-11	3.8176156808496645e-10	4.24773545692501e-9	3.200181022721262e-7	0.00004277023489110911	2.453681801431214e-9	2.848104851100702e-10
0.1344339828220179	6.817512376217736e-12	1.352493805037644e-11	3.099526168716456e-11	8.88265110113782e-11	3.789909520781133e-10	4.210676466083915e-9	3.2065593859387073e-7	0.000037633808361192285	2.445973078410704e-9	2.83589444026415e-10
0.1345339828220179	6.774800789815601e-12	1.3438801861591635e-11	3.079312400456387e-11	8.822509203904199e-11	3.762409151843864e-10	4.173955263936232e-9	3.2130986065827936e-7	0.00003335406425236554	2.43829373482439e-9	2.823738811691834e-10
0.13463398282201788	6.732360773735471e-12	1.3353222715994757e-11	3.0592326222064086e-11	8.762782005957196e-11	3.7351130048766013e-10	4.137568619683477e-9	3.2198009452565795e-7	0.00002975145826816659	2.430643651038956e-9	2.8116377085813705e-10
0.13473398282201787	6.690190569606061e-12	1.3268196943468462e-11	3.039285928323044e-11	8.703466586201625e-11	3.708019523019e-10	4.1015133350624405e-9	3.226668717407318e-7	0.000026691043631168556	2.4230227079402045e-9	2.799590875374562e-10
0.1348339828220179	6.648288430657332e-12	1.3183720898548208e-11	3.0194714194096065e-11	8.644560044583128e-11	3.681127161612566e-10	4.065786243999473e-9	3.233704294813798e-7	0.000024069821832057644	2.41543078693088e-9	2.7875980577513424e-10
0.13493398282201788	6.606652621642589e-12	1.3099790960254045e-11	2.9997882022725177e-11	8.58605950193355e-11	3.6544343881023795e-10	4.030384212268407e-9	3.240910107122199e-7	0.000021808087152015736	2.4078677699283733e-9	2.775659002623699e-10
0.1350339828220179	6.565281418761377e-12	1.301640353192329e-11	2.980235389877599e-11	8.527962099817269e-11	3.6279396819396e-10	3.99530413715258e-9	3.2482886434332796e-7	0.00001984338677559829	2.400333539362627e-9	2.763773458129716e-10
0.13513398282201788	6.524173109582692e-12	1.2933555041044616e-11	2.9608121013069075e-11	8.470265000378799e-11	3.601641534484796e-10	3.960542947110396e-9	3.2558424539417914e-7	0.00001812623101880308	2.392827978173808e-9	2.7519411736275083e-10
0.13523398282201787	6.4833259929689395e-12	1.2851241939092968e-11	2.941517461715718e-11	8.412965386191383e-11	3.575538448912048e-10	3.926097601444836e-9	3.2635741516311447e-7	0.000016616997452653525	2.3853509698101834e-9	2.74016189968928e-10
0.1353339828220179	6.442738379000205e-12	1.2769460701366058e-11	2.922350602290038e-11	8.356060460107099e-11	3.549628940113958e-10	3.891965089976612e-9	3.271486414024651e-7	0.000015283663901264028	2.377902398225952e-9	2.728435388095445e-10
0.13543398282201788	6.402408588899017e-12	1.2688207826821573e-11	2.9033106602040576e-11	8.299547445107552e-11	3.5239115346072745e-10	3.858142432720943e-9	3.279581984995934e-7	0.000014100126174143144	2.3704821478790135e-9	2.716761391828638e-10
0.1355339828220179	6.362334954955894e-12	1.260747983791596e-11	2.8843967785782998e-11	8.24342358415599e-11	3.498384770439345e-10	3.824626679567943e-9	3.287863676640678e-7	0.00001304493438648517	2.3630901037288255e-9	2.7051396650678787e-10
0.13563398282201788	6.322515820455191e-12	1.2527273280443834e-11	2.8656081064378915e-11	8.187686140050733e-11	3.4730471970955317e-10	3.7914149099667875e-9	3.296334371212197e-7	0.000012100332987955697	2.355726151234302e-9	2.693569963182758e-10
0.13573398282201787	6.2829495396013e-12	1.244758472337844e-11	2.846943798670945e-11	8.132332395278966e-11	3.4478973754070357e-10	3.7585042326129645e-9	3.304997023123147e-7	0.000011251523898564704	2.3483901763515375e-9	2.682052042727486e-10
0.1358339828220179	6.243634477445732e-12	1.2368410758714028e-11	2.8284030159876065e-11	8.077359651872696e-11	3.422933877459805e-10	3.725891785139571e-9	3.313854661016296e-7	0.000010486095432120101	2.3410820655317906e-9	2.6705856614352604e-10
0.13593398282201788	6.204569009814131e-12	1.2289748001308303e-11	2.8099849248790885e-11	8.022765231264711e-11	3.3981552865040056e-10	3.6935747338116345e-9	3.322910389906558e-7	9.793575732138414e-6	2.3338017057192683e-9	2.6591705782123484e-10
0.1360339828220179	6.165751523234627e-12	1.2211593088726768e-11	2.7916886975771765e-11	7.968546474146263e-11	3.3735601968643296e-10	3.6615502732240214e-9	3.332167393397943e-7	9.165080651590063e-6	2.3265489843490477e-9	2.6478065531324535e-10
0.13613398282201788	6.127180414865792e-12	1.2133942681087532e-11	2.773513512013956e-11	7.914700740325742e-11	3.3491472138510165e-10	3.629815626002741e-9	3.341628935977433e-7	8.593033933773682e-6	2.3193237893449585e-9	2.636493347430937e-10
0.13623398282201787	6.088854092425402e-12	1.2056793460907374e-11	2.755458551781723e-11	7.861225408588054e-11	3.324914953671527e-10	3.5983680425094292e-9	3.3512983653897214e-7	8.070943222963151e-6	2.312126009117411e-9	2.6252307234991126e-10
0.1363339828220179	6.050770974120046e-12	1.1980142132949263e-11	2.7375230060934456e-11	7.808117876555611e-11	3.3008620433431254e-10	3.5672048005492853e-9	3.3611791150956757e-7	7.593219536097951e-6	2.3049555325613834e-9	2.6140184448786544e-10
0.13643398282201788	6.012929488574781e-12	1.1903985424070383e-11	2.7197060697431918e-11	7.755375560549903e-11	3.27698712060603e-10	3.5363232050822455e-9	3.3712747068179533e-7	7.155030824932669e-6	2.2978122490543037e-9	2.602856276255925e-10
0.1365339828220179	5.975328074763201e-12	1.1828320083071421e-11	2.7020069430670974e-11	7.702995895454127e-11	3.253288833837309e-10	3.5057205879371866e-9	3.3815887531774075e-7	6.752182470212852e-6	2.2906960484539266e-9	2.591743983456337e-10
0.13663398282201789	5.937965181938278e-12	1.1753142880546731e-11	2.6844248319044355e-11	7.650976334577102e-11	3.229765841965511e-10	3.4753943075295117e-9	3.392124960423954e-7	6.38101919637096e-6	2.2836068210963022e-9	2.5806813334388017e-10
0.13673398282201787	5.9008392695637215e-12	1.167845060873632e-11	2.666958947559049e-11	7.599314349518194e-11	3.206416814386009e-10	3.4453417485818073e-9	3.402887131265916e-7	6.038344131803242e-6	2.2765444577936956e-9	2.5696680942901713e-10
0.1368339828220179	5.863948807245325e-12	1.1604240081377265e-11	2.6496085067610458e-11	7.548007430032834e-11	3.183240430877e-10	3.41556032184755e-9	3.4138791678019276e-7	5.721351675719223e-6	2.2695088498325323e-9	2.5587040352197017e-10
0.13693398282201788	5.827292274663219e-12	1.1530508133558022e-11	2.6323727316287547e-11	7.497053083899333e-11	3.1602353815162145e-10	3.3860474638379275e-9	3.4251050745591755e-7	5.427571546295319e-6	2.262499888971338e-9	2.54778892655352e-10
0.1370339828220179	5.790868161504558e-12	1.1457251621572101e-11	2.615250849630942e-11	7.446448836787084e-11	3.1374003665983405e-10	3.3568006365517295e-9	3.4365689616436003e-7	5.154821933092325e-6	2.2555174674387202e-9	2.536922539729219e-10
0.13713398282201789	5.754674967396283e-12	1.1384467422774298e-11	2.598242093549347e-11	7.39619223212488e-11	3.1147340965531193e-10	3.32781732720813e-9	3.448275048005378e-7	4.901170100654332e-6	2.248561477931317e-9	2.526104647290349e-10
0.13723398282201787	5.71871120183883e-12	1.1312152435436094e-11	2.581345701441346e-11	7.346280830970775e-11	3.092235291863993e-10	3.2990950479824374e-9	3.460227664825669e-7	4.664899120181019e-6	2.24163181361176e-9	2.515335022880954e-10
0.1373339828220179	5.6829753841399534e-12	1.1240303578603774e-11	2.5645609166031397e-11	7.296712211883157e-11	3.0699026829876514e-10	3.2706313357449437e-9	3.472431259029252e-7	4.444479664580368e-6	2.2347283681067045e-9	2.5046134412402806e-10
0.13743398282201788	5.647466043349058e-12	1.1168917791956684e-11	2.547886987532896e-11	7.247483970791889e-11	3.0477350102740433e-10	3.2424237518023695e-9	3.4848903969286403e-7	4.238546005754923e-6	2.2278510355047593e-9	2.4939396781973074e-10
0.1375339828220179	5.612181718192165e-12	1.1097992035666438e-11	2.5313231678943354e-11	7.198593720871476e-11	3.0257310238871354e-10	3.2144698816424505e-9	3.4976097680054023e-7	4.045875514204541e-6	2.2209997103545443e-9	2.483313510665435e-10
0.1376339828220179	5.577120957006985e-12	1.1027523290257248e-11	2.514868716480644e-11	7.150039092414314e-11	3.0038894837262814e-10	3.1867673346811467e-9	3.5105941888342675e-7	3.865371089419558e-6	2.21417428766266e-9	2.472734716637144e-10
0.13773398282201788	5.5422823176787304e-12	1.0957508556467342e-11	2.4985228971783707e-11	7.101817732705507e-11	2.982209159348326e-10	3.1593137440127285e-9	3.523848607156955e-7	3.6960460522874576e-6	2.2073746628917184e-9	2.462203075178725e-10
0.1378339828220179	5.507664367576108e-12	1.0887944855110874e-11	2.4822849789318722e-11	7.053927305898027e-11	2.960688829890154e-10	3.1321067661625716e-9	3.537378106111506e-7	3.5370111133835367e-6	2.200600731958342e-9	2.4517183664249444e-10
0.13793398282201788	5.473265683488197e-12	1.0818829226941827e-11	2.466154235707879e-11	7.006365492889498e-11	2.9393272839921805e-10	3.1051440808428175e-9	3.5511879086247163e-7	3.387463097782078e-6	2.1938523912312645e-9	2.4412803715738945e-10
0.1380339828220179	5.43908485156095e-12	1.075015873251728e-11	2.4501299464602496e-11	6.959129991199269e-11	2.918123319722133e-10	3.0784233907104636e-9	3.5652833819742685e-7	3.2466751612166848e-6	2.187129537529288e-9	2.4308888728816664e-10
0.1381339828220179	5.405120467235117e-12	1.0681930452063071e-11	2.434211395095143e-11	6.912218514846772e-11	2.8970757444997347e-10	3.0519424211284288e-9	3.579670042528627e-7	3.1139882765887955e-6	2.180432068119401e-9	2.420543653657223e-10
0.13823398282201788	5.371371135183667e-12	1.0614141485339422e-11	2.4183978704362163e-11	6.865628794230631e-11	2.876183375021816e-10	3.0256989199289015e-9	3.594353560672457e-7	2.988803805964657e-6	2.17375988071476e-9	2.4102444982571675e-10
0.13833398282201786	5.337835469250204e-12	1.0546788951508283e-11	2.4026886661903443e-11	6.819358576008646e-11	2.855445037188128e-10	2.999690657179634e-9	3.6093397659259363e-7	2.8705770029053053e-6	2.1671128734728236e-9	2.3999911920806484e-10
0.13843398282201788	5.304512092387749e-12	1.0479869989000747e-11	2.387083080913316e-11	6.773405622978994e-11	2.8348595660278216e-10	2.973915424952591e-9	3.62463465226704e-7	2.758811314461653e-6	2.1604909449934105e-9	2.3897835215642096e-10
0.1385339828220179	5.2713996365976095e-12	1.0413381755386041e-11	2.3715804179759328e-11	6.727767713961716e-11	2.8144258056263375e-10	2.9483710370951298e-9	3.640244383665563e-7	2.6530533724438257e-6	2.153893994316716e-9	2.3796212741766527e-10
0.1386339828220179	5.238496742869108e-12	1.034732142724112e-11	2.3561799855303602e-11	6.682442643681821e-11	2.7941426090531694e-10	2.9230553290039138e-9	3.6561752998392633e-7	2.5528885804111987e-6	2.147321920921518e-9	2.3695042384140635e-10
0.13873398282201788	5.205802061119227e-12	1.0281686200021206e-11	2.3408810964765646e-11	6.637428222652588e-11	2.774008838289968e-10	2.8979661574009426e-9	3.6724339222419207e-7	2.4579372168649393e-6	2.140774624723159e-9	2.3594322037946465e-10
0.13883398282201787	5.173314250133133e-12	1.0216473287931378e-11	2.3256830684291638e-11	6.592722277060072e-11	2.754023364159354e-10	2.873101400112402e-9	3.689026960294266e-7	2.3678509868603764e-6	2.1342520060717166e-9	2.349404960853769e-10
0.13893398282201788	5.1410319775048595e-12	1.0151679923798404e-11	2.3105852236843647e-11	6.548322648648507e-11	2.734185066254298e-10	2.8484589558496546e-9	3.7059613178692166e-7	2.282309964097854e-6	2.127753965750073e-9	2.339422301138898e-10
0.1390339828220179	5.108953919578332e-12	1.0087303358944777e-11	2.2955868891873487e-11	6.504227194606504e-11	2.7144928328681305e-10	2.824036743992877e-9	3.723244100043471e-7	2.201019873833617e-6	2.1212804049721e-9	2.329484017204717e-10
0.1391339828220179	5.0770787613888946e-12	1.0023340863062065e-11	2.2806873964995734e-11	6.460433787453949e-11	2.6949455609250127e-10	2.799832704376806e-9	3.740882620127699e-7	2.12370967393751e-6	2.1148312253807e-9	2.3195899026080637e-10
0.13923398282201788	5.045405196605411e-12	9.959789724086207e-12	2.2658860817666133e-11	6.41694031492999e-11	2.67554215591109e-10	2.775844797079036e-9	3.758884406989173e-7	2.050129397338972e-6	2.1084063290460194e-9	2.309739751903061e-10
0.13933398282201787	5.0139319274722115e-12	9.896647248073292e-12	2.2511822856860454e-11	6.373744679881615e-11	2.656281531806109e-10	2.752071002210498e-9	3.777257212680575e-7	1.9800482241173985e-6	2.1020056184635354e-9	2.2999333606362072e-10
0.13943398282201788	4.982657664752093e-12	9.833910759076107e-12	2.236575353475556e-11	6.330844800153303e-11	2.637162611015643e-10	2.728509319708291e-9	3.7960090203896815e-7	1.9132527557619017e-6	2.0956289965522267e-9	2.2901705253414336e-10
0.1395339828220179	4.951581127669386e-12	9.771577599021941e-12	2.2220646348415146e-11	6.288238608477398e-11	2.618184324303996e-10	2.7051577691308197e-9	3.8151480527258933e-7	1.849545467765253e-6	2.089276366652771e-9	2.2804510435353567e-10
0.1396339828220179	4.9207010438531635e-12	9.709645127590633e-12	2.2076494839473707e-11	6.245924052365132e-11	2.599345610727375e-10	2.682014389454996e-9	3.834682780359452e-7	1.7887433198288847e-6	2.082947632525637e-9	2.2707747137123186e-10
0.13973398282201788	4.890016149281389e-12	9.648110722093891e-12	2.193329259382639e-11	6.203899093998681e-11	2.580645417567864e-10	2.659077238875849e-9	3.854621931031748e-7	1.7306765056236666e-6	2.0766426983493185e-9	2.2611413353396526e-10
0.13983398282201787	4.859525188224805e-12	9.58697177735531e-12	2.1791033241318675e-11	6.162161710123985e-11	2.562082700267785e-10	2.6363443946081305e-9	3.8749744989537757e-7	1.675187326342893e-6	2.0703614687184673e-9	2.251550708852834e-10
0.13993398282201788	4.829226913191911e-12	9.526225705591386e-12	2.1649710455440205e-11	6.120709891944239e-11	2.5436564223647344e-10	2.6138139526903095e-9	3.8957497546134577e-7	1.6221291742568675e-6	2.0641038486421375e-9	2.2420026356507808e-10
0.1400339828220179	4.799120084873776e-12	9.465869936292993e-12	2.1509317953018855e-11	6.079541645014462e-11	2.5253655554270156e-10	2.5914840277904817e-9	3.916957255011159e-7	1.571365614181231e-6	2.057869743541952e-9	2.2324969180910694e-10
0.1401339828220179	4.769203472089223e-12	9.405901916108057e-12	2.136984949391813e-11	6.038654989136356e-11	2.5072090789896544e-10	2.5693527530144398e-9	3.9386068543459927e-7	1.522769552244002e-6	2.0516590592502864e-9	2.2230333594851856e-10
0.14023398282201788	4.739475851730812e-12	9.346319108724773e-12	2.1231298880736538e-11	5.998047958254631e-11	2.489185980490995e-10	2.5474182797159835e-9	3.960708715175111e-7	1.476222482611768e-6	2.0454717020085365e-9	2.2136117640938914e-10
0.14033398282201787	4.709936008710764e-12	9.287118994755522e-12	2.1093659958509216e-11	5.957718600353257e-11	2.471295255209683e-10	2.525678777309024e-9	3.9832733200707305e-7	1.4316138039439038e-6	2.039307578465269e-9	2.2042319371224697e-10
0.14043398282201788	4.680582735907535e-12	9.228299071622313e-12	2.095692661441098e-11	5.917664977353436e-11	2.4535359062023037e-10	2.5041324330820017e-9	4.0063114838003366e-7	1.3888401983071357e-6	2.0331665956745238e-9	2.1948936847161662e-10
0.1405339828220179	4.651414834112339e-12	9.169856853441815e-12	2.0821092777462036e-11	5.877885165011479e-11	2.4359069442414305e-10	2.482777452014076e-9	4.029834366056866e-7	1.3478050661233265e-6	2.027048661093962e-9	2.185596813955444e-10
0.1406339828220179	4.62243111197684e-12	9.111789870912561e-12	2.0686152418236402e-11	5.838377252818032e-11	2.4184073877542507e-10	2.461612056593528e-9	4.053853484768477e-7	1.3084180114570542e-6	2.020953682583206e-9	2.1763411328515037e-10
0.14073398282201788	4.593630385960092e-12	9.054095671201676e-12	2.055209954857092e-11	5.799139343897689e-11	2.40103626276164e-10	2.440634486637911e-9	4.0783807300172506e-7	1.2705943725909405e-6	2.014881568402018e-9	2.167126450341585e-10
0.14083398282201787	4.565011480276845e-12	8.996771817833074e-12	2.0418928221277422e-11	5.7601695549096846e-11	2.383792602817741e-10	2.419842999116339e-9	4.103428378600151e-7	1.2342547934002512e-6	2.0088322272085738e-9	2.1579525762844573e-10
0.14093398282201788	4.536573226845625e-12	8.939815890576428e-12	2.028663252985659e-11	5.721466015948819e-11	2.366675448950058e-10	2.3992358679735408e-9	4.1290091092657174e-7	1.1993248315310673e-6	2.0028055680577244e-9	2.1488193214558592e-10
0.1410339828220179	4.508314465237236e-12	8.883225485336556e-12	2.0155206608214062e-11	5.683026870447798e-11	2.3496838496000324e-10	2.3788113839559718e-9	4.155136018663005e-7	1.1657345998214366e-6	1.9968015003992983e-9	2.1397264975439964e-10
0.1411339828220179	4.4802340426239114e-12	8.826998214044009e-12	2.0024644630378223e-11	5.644850275079751e-11	2.3328168605641527e-10	2.358567854439678e-9	4.1818226380414646e-7	1.1334184377865968e-6	1.9908199340763455e-9	2.1306739171450429e-10
0.14123398282201788	4.4523308137283195e-12	8.771131704546023e-12	1.9894940810219892e-11	5.606934399661602e-11	2.316073544935387e-10	2.338503603260043e-9	4.209082950742279e-7	1.1023146103276883e-6	1.9848607793234273e-9	2.1216613937586348e-10
0.14133398282201787	4.424603640773507e-12	8.71562360049835e-12	1.97660894011752e-11	5.569277427058409e-11	2.2994529730453028e-10	2.3186169705434493e-9	4.236931410524914e-7	1.0723650311208148e-6	1.978923946764937e-9	2.1126887417834466e-10
0.14143398282201788	4.3970513934325354e-12	8.660471561257915e-12	1.9638084695968107e-11	5.531877553088074e-11	2.282954222406493e-10	2.298906312540619e-9	4.265382960774748e-7	1.043515008407208e-6	1.973009347413365e-9	2.1037557765127404e-10
0.1415339828220179	4.369672948778944e-12	8.605673261776244e-12	1.9510921026337822e-11	5.494732986426993e-11	2.2665763776555987e-10	2.279370001461935e-9	4.294453054640699e-7	1.0157130111394754e-6	1.967116892667643e-9	2.094862314129982e-10
0.1416339828220179	4.342467191237453e-12	8.551226392493322e-12	1.938459276276499e-11	5.4578419485162147e-11	2.2503185304966478e-10	2.260006425314339e-9	4.3241576761552407e-7	9.889104536455012e-7	1.961246494311421e-9	2.0860081717043995e-10
0.14173398282201788	4.315433012534753e-12	8.497128659232646e-12	1.9259094314203063e-11	5.421202673468624e-11	2.2341797796450542e-10	2.240813987740126e-9	4.354513362392139e-7	9.630614971569397e-7	1.9553980645114316e-9	2.0771931671866798e-10
0.14183398282201787	4.288569311650976e-12	8.443377783096715e-12	1.913442012780872e-11	5.384813407976335e-11	2.2181592307718727e-10	2.221791107857427e-9	4.385537226720428e-7	9.381228667124356e-7	1.949571515815793e-9	2.0684171194045733e-10
0.14193398282201788	4.261874994771187e-12	8.38997150036304e-12	1.901056468867589e-11	5.3486724112193e-11	2.2022559964486282e-10	2.2029362201023367e-9	4.417246983218143e-7	9.140536820923039e-7	1.9437667611523497e-9	2.0596798480585736e-10
0.1420339828220179	4.235348975237434e-12	8.336907562381387e-12	1.8887522519571594e-11	5.3127779547740706e-11	2.1864691960925668e-10	2.1842477740729347e-9	4.4496609723120825e-7	8.908153015719136e-7	1.937983713827026e-9	2.0509811737176357e-10
0.1421339828220179	4.208990173500946e-12	8.284183735471402e-12	1.876528818067227e-11	5.277128322523804e-11	2.1707979559123686e-10	2.165724234374712e-9	4.482798187714991e-7	8.683711773970742e-7	1.9322222875221526e-9	2.0423209178148666e-10
0.14223398282201788	4.182797517074937e-12	8.23179780082104e-12	1.8643856269304283e-11	5.2417218105683757e-11	2.1552414088542846e-10	2.147364080467938e-9	4.516678304736522e-7	8.466867219896444e-7	1.9264823962948836e-9	2.033698902643298e-10
0.14233398282201787	4.156769940487172e-12	8.179747554385289e-12	1.8523221419683767e-11	5.206556727135532e-11	2.139798694548643e-10	2.129165806516353e-9	4.551321710048151e-7	8.257291839841427e-7	1.920763954575487e-9	2.0251149513515922e-10
0.14243398282201788	4.130906385233547e-12	8.12803080678643e-12	1.840337830266026e-11	5.171631392492589e-11	2.124468959256973e-10	2.1111279212378313e-9	4.586749532989106e-7	8.05467533280611e-7	1.915066877165774e-9	2.016568887939866e-10
0.1425339828220179	4.105205799731545e-12	8.07664538321427e-12	1.8284321625460995e-11	5.136944138858794e-11	2.109251355819364e-10	2.0932489477563616e-9	4.6229836785059065e-7	7.858723543735128e-7	1.9093910792374487e-9	2.0080605372554653e-10
0.1426339828220179	4.079667139273951e-12	8.025589123327358e-12	1.8166046131437415e-11	5.1024933103182826e-11	2.0941450436023565e-10	2.075527423455706e-9	4.660046861822907e-7	7.669157472842034e-7	1.903736476330496e-9	1.999589724988775e-10
0.14273398282201788	4.054289365983315e-12	7.97485988115477e-12	1.8048546599814498e-11	5.068277262733897e-11	2.0791491884473193e-10	2.0579618998347413e-9	4.6979626449505014e-7	7.485712354854817e-7	1.8981029843516284e-9	1.991156277669134e-10
0.14283398282201787	4.029071448766248e-12	7.92445552499863e-12	1.7931817845438898e-11	5.034294363661199e-11	2.0642629626190067e-10	2.040550942364116e-9	4.736755475142633e-7	7.308136802609636e-7	1.892490519572594e-9	1.9827600226605736e-10
0.14293398282201789	4.004012363268185e-12	7.874373937337242e-12	1.7815854718532327e-11	5.000542992263649e-11	2.0494855447548294e-10	2.0232931303446684e-9	4.776450725424832e-7	7.136192009918683e-7	1.886898998628651e-9	1.9744007881577899e-10
0.1430339828220179	3.979111091828736e-12	7.82461301472924e-12	1.7700652104444938e-11	4.96702153922807e-11	2.034816119814353e-10	2.0061870567671633e-9	4.817074737320864e-7	6.969651009080289e-7	1.881328338516979e-9	1.9660784031820317e-10
0.1431339828220179	3.954366623436809e-12	7.775170667717658e-12	1.7586204923410517e-11	4.93372840668088e-11	2.0202538790292754e-10	1.9892313281737028e-9	4.858654865917244e-7	6.808297978802215e-7	1.875778456595071e-9	1.9577926975769866e-10
0.14323398282201788	3.929777953686522e-12	7.726044820735311e-12	1.747250813030307e-11	4.900662008104834e-11	2.0057980198537242e-10	1.9724245645204686e-9	4.901219527412258e-7	6.651927598674722e-7	1.870249270579174e-9	1.949543502004743e-10
0.14333398282201787	3.905344084733171e-12	7.67723341201083e-12	1.7359556714396563e-11	4.86782076825652e-11	1.991447745915142e-10	1.9557653990420462e-9	4.944798249309277e-7	6.500344446658131e-7	1.864740698542739e-9	1.94133064794177e-10
0.14343398282201789	3.8810640252494005e-12	7.628734393474726e-12	1.724734569912486e-11	4.835203123084359e-11	1.9772022669653569e-10	1.9392524781170397e-9	4.989421723423645e-7	6.353362436347681e-7	1.859252658914855e-9	1.9331539676748595e-10
0.1435339828220179	3.8569367903820335e-12	7.58054573066682e-12	1.7135870141844514e-11	4.802807519647368e-11	1.9630607988322144e-10	1.9228844611353748e-9	5.035121861886009e-7	6.2108042910516e-7	1.853785070478694e-9	1.9250132942971712e-10
0.1436339828220179	3.832961401708832e-12	7.5326654026439e-12	1.7025125133597597e-11	4.7706324160342144e-11	1.949022563371472e-10	1.9066600203666856e-9	5.081931856338253e-7	6.072501051961911e-7	1.848337852369953e-9	1.916908461704195e-10
0.14373398282201788	3.809136887195671e-12	7.48509140188799e-12	1.6915105798878563e-11	4.7386762812831836e-11	1.9350867884192134e-10	1.8905778408303853e-9	5.129886240532788e-7	5.938291617922594e-7	1.8429109240753476e-9	1.9088393045898603e-10
0.14383398282201787	3.785462281154056e-12	7.437821734215665e-12	1.6805807295400673e-11	4.706937595302739e-11	1.9212527077445572e-10	1.874636620166983e-9	5.179020956561068e-7	5.808022314502701e-7	1.837504205431069e-9	1.9008056584425327e-10
0.1439339828220179	3.7619366241989605e-12	7.390854418687396e-12	1.6697224813865022e-11	4.675414848792351e-11	1.9075195610027735e-10	1.770490362858241e-9	5.229373424955814e-7	5.681546490266373e-7	1.8321176191632607e-9	1.892807359541133e-10
0.1440339828220179	3.7385589632066566e-12	7.344187487517949e-12	1.658935357773122e-11	4.644106543164196e-11	1.8938865936887852e-10	1.8431719083637464e-9	5.280982618928047e-7	5.558724138301693e-7	1.826751078176417e-9	1.884844244951203e-10
0.1441339828220179	3.715328351273313e-12	7.297818985987437e-12	1.6482188842989828e-11	4.6130111904654665e-11	1.880353057091093e-10	1.8276458744714203e-9	5.333889143022952e-7	5.439421541222935e-7	1.8214045109720972e-9	1.8769161525210693e-10
0.14423398282201788	3.692243847673489e-12	7.251746972352475e-12	1.6375725897935212e-11	4.5821273133010767e-11	1.8669182082459603e-10	1.8122557136990787e-9	5.388135316497346e-7	5.323510938001706e-7	1.8160778362271764e-9	1.8690229208779349e-10
0.14433398282201787	3.6693045178189255e-12	7.205969517758651e-12	1.626996006294198e-11	4.5514534447568824e-11	1.8535813098920626e-10	1.7970001849100183e-9	5.443765261747842e-7	5.210870211110936e-7	1.8107709755024693e-9	1.861164389424047e-10
0.1444339828220179	3.646509433217966e-12	7.1604847061528995e-12	1.6164886690241216e-11	4.5209881283238604e-11	1.8403416304255163e-10	1.7818780588448519e-9	5.500824998144193e-7	5.101382592582883e-7	1.8054838506992355e-9	1.8533403983328865e-10
0.1445339828220179	3.6238576714347176e-12	7.115290634197151e-12	1.6060501163699194e-11	4.4907299178223974e-11	1.827198443855184e-10	1.766888118002054e-9	5.559362541649148e-7	4.994936387688458e-7	1.8002163840576472e-9	1.8455507885453286e-10
0.1446339828220179	3.6013483160490108e-12	7.07038541118204e-12	1.595679889859765e-11	4.4606773773274835e-11	1.8141510297584493e-10	1.7520291565198931e-9	5.619428010640094e-7	4.891424715045418e-7	1.7949684981553765e-9	1.8377954017658998e-10
0.14473398282201788	3.5789804566162324e-12	7.025767158941473e-12	1.5853775341415544e-11	4.430829081094131e-11	1.8011986732372417e-10	1.7372999800594396e-9	5.681073738377175e-7	4.790745262050998e-7	1.7897401159060666e-9	1.8300740804589531e-10
0.14483398282201787	3.5567531886277537e-12	6.981434011767735e-12	1.57514259696116e-11	4.401183613483727e-11	1.7883406648745037e-10	1.7226994056890055e-9	5.744354392603622e-7	4.692800054618953e-7	1.784531160557917e-9	1.8223866678449926e-10
0.1449339828220179	3.534665613471255e-12	6.937384116327065e-12	1.5649746291409973e-11	4.3717395688905696e-11	1.7755763006909778e-10	1.7082262617696215e-9	5.809327102800049e-7	4.5974952402743645e-7	1.779341555692164e-9	1.814733007896842e-10
0.1450339828220179	3.512716838391713e-12	6.8936156315761284e-12	1.5548731845585806e-11	4.342495551669222e-11	1.762904882102343e-10	1.6938793878418938e-9	5.87605159566203e-7	4.504740883732225e-7	1.7741712252217072e-9	1.8071129453360302e-10
0.1451339828220179	3.490905976452381e-12	6.850126728678754e-12	1.5448378201253372e-11	4.3134501760623073e-11	1.7503257158766972e-10	1.6796576345138935e-9	5.944590339415e-7	4.41445077414631e-7	1.7690200933895913e-9	1.7995263256290202e-10
0.14523398282201788	3.4692321464960336e-12	6.8069155909231825e-12	1.5348680957654907e-11	4.28460206612858e-11	1.7378381140923704e-10	1.6655598633503364e-9	6.015008697634935e-7	4.3265422432767064e-7	1.763888084767596e-9	1.7919729949835614e-10
0.14533398282201787	3.4476944731067827e-12	6.763980413640288e-12	1.52496357439524e-11	4.2559498556722053e-11	1.7254413940961472e-10	1.6515849467629382e-9	6.087375093300026e-7	4.240935993876286e-7	1.75877512425483e-9	1.7844528003450496e-10
0.1454339828220179	3.4262920865716787e-12	6.721319404122014e-12	1.5151238219018515e-11	4.227492188171774e-11	1.7131348784617214e-10	1.6377317679018153e-9	6.161761183862001e-7	4.1575559376475626e-7	1.7536811370762679e-9	1.7769655893928494e-10
0.1455339828220179	3.4050241228429823e-12	6.678930781540452e-12	1.5053484071231302e-11	4.19922771671029e-11	1.7009178949485863e-10	1.6239992205481602e-9	6.238242048193655e-7	4.0763290421664165e-7	1.7486060487813371e-9	1.7695112105367005e-10
0.1456339828220179	3.383889723500447e-12	6.6368127768675455e-12	1.4956369018268837e-11	4.171155103905698e-11	1.6887897764611588e-10	1.610386209007934e-9	6.316896386347968e-7	3.9971851862120015e-7	1.7435497852425091e-9	1.7620895129130696e-10
0.14573398282201788	3.362888035714014e-12	6.594963632795401e-12	1.4859888806906397e-11	4.143273021841753e-11	1.6767498610083797e-10	1.596891648006799e-9	6.397806733144234e-7	3.9200570229814835e-7	1.7385122726539315e-9	1.7547003463816544e-10
0.14583398282201787	3.3420182122065513e-12	6.5533816036567504e-12	1.4764039212813872e-11	4.115580151999335e-11	1.6647974916634525e-10	1.583514462586001e-9	6.481059686691607e-7	3.8448798507030243e-7	1.7334934375299396e-9	1.7473435615216862e-10
0.1459339828220179	3.3212794112169857e-12	6.512064955346478e-12	1.466881604035526e-11	4.0880751851885485e-11	1.65293201652404e-10	1.5702535879994654e-9	6.566746153060274e-7	3.771591490195788e-7	1.7284932067037172e-9	1.7400190096284483e-10
0.1460339828220179	3.3006707964638905e-12	6.4710119652436024e-12	1.457421512239072e-11	4.060756821481168e-11	1.6411527886727998e-10	1.557107969611979e-9	6.654961608422922e-7	3.700132168954761e-7	1.7235115073259388e-9	1.7327265427097864e-10
0.1461339828220179	3.2801915371088676e-12	6.4302209221333456e-12	1.4480232320077584e-11	4.0336237701436046e-11	1.6294591661381249e-10	1.544076562798353e-9	6.745806380111785e-7	3.6304444113672543e-7	1.7185482668633253e-9	1.7254660134825062e-10
0.14623398282201788	3.2598408077203978e-12	6.389690126130224e-12	1.4386863522674221e-11	4.006674749570166e-11	1.617850511855272e-10	1.5311583328436678e-9	6.839385948175272e-7	3.5624729346947934e-7	1.7136034130972904e-9	1.7182372753689044e-10
0.14633398282201787	3.2396177882381604e-12	6.349417888601512e-12	1.4294104647346166e-11	3.9799084872172855e-11	1.6063261936278403e-10	1.5183522548446555e-9	6.935811269164827e-7	3.496164550478195e-7	1.7086768741225977e-9	1.7110401824933107e-10
0.1464339828220179	3.219521663937169e-12	6.309402532091137e-12	1.420195163897144e-11	3.953323719537743e-11	1.5948855840894563e-10	1.50565731361198e-9	7.035199124054732e-7	3.4314680710457136e-7	1.7037685783459565e-9	1.703874589678602e-10
0.1465339828220179	3.199551625392437e-12	6.269642390244246e-12	1.4110400469948899e-11	3.926919191915623e-11	1.5835280606658634e-10	1.4930725035736168e-9	7.137672492377933e-7	3.3683342208263823e-7	1.6988784544846721e-9	1.6967403524427254e-10
0.1466339828220179	3.179706868443871e-12	6.230135807732197e-12	1.4019447140007705e-11	3.900693658601802e-11	1.5722530055373048e-10	1.480596828679276e-9	7.243360954871991e-7	3.3067155521887364e-7	1.694006431565334e-9	1.68963732699534e-10
0.14673398282201788	3.159986594161153e-12	6.1908811401781566e-12	1.3929087676017337e-11	3.8746458826496656e-11	1.5610598056011504e-10	1.4682293023057236e-9	7.352401127150298e-7	3.246566365544084e-7	1.6891524389224178e-9	1.6825653702343344e-10
0.14683398282201787	3.140390008809235e-12	6.151876754082947e-12	1.3839318131799784e-11	3.848774635851618e-11	1.5499478524348582e-10	1.4559689471631696e-9	7.464937127174976e-7	3.1878426334703475e-7	1.6843164061969717e-9	1.67552433974246e-10
0.1469339828220179	3.1209163238138245e-12	6.113121026751883e-12	1.3750134587942663e-11	3.823078698675784e-11	1.5389165422592927e-10	1.4438147952026288e-9	7.581121079586037e-7	3.1305019286272245e-7	1.6794982633352918e-9	1.668514093783959e-10
0.1470339828220179	3.1015647557270188e-12	6.074612346221515e-12	1.3661533151613942e-11	3.797556860203323e-11	1.5279652759022353e-10	1.4317658875241984e-9	7.70111366025667e-7	3.0745033552489193e-7	1.6746979405875689e-9	1.6615344913011746e-10
0.1471339828220179	3.08233452619349e-12	6.036349111187515e-12	1.3573509956377866e-11	3.7722079180662435e-11	1.5170934587622742e-10	1.419821274286374e-9	7.825084684798583e-7	3.0198074840134366e-7	1.6699153685065935e-9	1.6545853919112334e-10
0.14723398282201788	3.063224861916626e-12	5.998329730932566e-12	1.3486061162011462e-11	3.7470306783854814e-11	1.5063005007729345e-10	1.4079800146162168e-9	7.953213745133552e-7	2.966376290100444e-7	1.6651504779464262e-9	1.6476666559026978e-10
0.14733398282201787	3.044234994624885e-12	5.9605526252547575e-12	1.3399182954323804e-11	3.7220239557096925e-11	1.4955858163670987e-10	1.3962411765205183e-9	8.085690898683974e-7	2.9141730942610996e-7	1.6604032000610775e-9	1.6407781442322394e-10
0.1474339828220179	3.0253641610386808e-12	5.923016224396966e-12	1.3312871544975251e-11	3.6971865729542624e-11	1.484948824441774e-10	1.3846038367979027e-9	8.222717415233112e-7	2.863162506734448e-7	1.6556734663032435e-9	1.6339197185213929e-10
0.1475339828220179	3.0066116028371697e-12	5.885718968976116e-12	1.3227123171298698e-11	3.672517361340985e-11	1.4743889483230684e-10	1.3730670809517794e-9	8.364506587054294e-7	2.813310373854699e-7	1.6509612084229525e-9	1.6270912410532e-10
0.1476339828220179	2.987976566625343e-12	5.848659309913367e-12	1.3141934096121485e-11	3.648015160337961e-11	1.4639056157314996e-10	1.361630003104268e-9	8.511284608532316e-7	2.7645837272035324e-7	1.6462663584663286e-9	1.6202925747690321e-10
0.14773398282201788	2.969458303901471e-12	5.811835708364479e-12	1.3057300607589376e-11	3.6236788176001425e-11	1.4534982587475388e-10	1.3502917059109673e-9	8.66329153219612e-7	2.7169507351701954e-7	1.6415888487742602e-9	1.6135235832652538e-10
0.14783398282201787	2.951056071024642e-12	5.775246635650825e-12	1.2973219018991133e-11	3.599507188910184e-11	1.4431663137774978e-10	1.339051300476661e-9	8.820782308868677e-7	2.670380656790734e-7	1.6369286119811603e-9	1.6067841307900737e-10
0.1479339828220179	2.9327691291824987e-12	5.738890573190883e-12	1.288968566858418e-11	3.575499138119792e-11	1.4329092215195903e-10	1.3279079062718294e-9	8.98402792053303e-7	2.6248437977445785e-7	1.6322855810136523e-9	1.600074082240257e-10
0.14803398282201788	2.9145967443593373e-12	5.702766012432166e-12	1.2806696919422552e-11	3.551653537091456e-11	1.4227264269304025e-10	1.3168606510501196e-9	9.153316615507345e-7	2.5803114683951856e-7	1.6276596890893374e-9	1.593393303157981e-10
0.1481339828220179	2.896538187304241e-12	5.6668714547834434e-12	1.2724249159184682e-11	3.527969265640702e-11	1.4126173791914984e-10	1.3059086707665762e-9	9.328955256666226e-7	2.5367559437666527e-7	1.623050869715511e-9	1.586741659727621e-10
0.14823398282201788	2.8785927334995863e-12	5.6312054115478965e-12	1.264233880000346e-11	3.5044452114786736e-11	1.4025815316763948e-10	1.2950511094967954e-9	9.511270794724224e-7	2.4941504253559543e-7	1.6184590566879092e-9	1.5801190187725845e-10
0.14833398282201787	2.8607596631296273e-12	5.595766403856014e-12	1.2560962278296818e-11	3.4810802701551457e-11	1.3926183419177077e-10	1.2842871193568593e-9	9.7006118800617e-7	2.45246900468503e-7	1.6138841840894538e-9	1.5735252477521711e-10
0.1484339828220179	2.8430382610494764e-12	5.560552962599794e-12	1.2480116054599859e-11	3.4578733450020585e-11	1.3827272715746847e-10	1.2736158604241548e-9	9.897350628235711e-7	2.4116866285035967e-7	1.6093261862890242e-9	1.5669602147584243e-10
0.14853398282201788	2.8254278167539758e-12	5.52556362836659e-12	1.2399796613398469e-11	3.434823347077354e-11	1.372907786400875e-10	1.2630365006589639e-9	1.0101884556201008e-6	2.3717790655578094e-7	1.6047849979401884e-9	1.5604237885130192e-10
0.1486339828220179	2.8079276243472018e-12	5.490796951374161e-12	1.2320000462963078e-11	3.411929195109294e-11	1.3631593562121583e-10	1.2525482158269058e-9	1.031463870843532e-6	2.3327228748452506e-7	1.6002605539800087e-9	1.553915838364155e-10
0.14873398282201789	2.790536982511765e-12	5.456251491405447e-12	1.2240724135184713e-11	3.389189815441121e-11	1.35348145485493e-10	1.2421501894221278e-9	1.0536067994619402e-6	2.294495375280953e-7	1.5957527896277667e-9	1.547436234283448e-10
0.14883398282201787	2.773255194478653e-12	5.421925817744291e-12	1.2161964185411679e-11	3.3666041419762296e-11	1.343873560174664e-10	1.2318416125913603e-9	1.076665976335269e-6	2.2570746167037113e-7	1.591261640383779e-9	1.5409848468628916e-10
0.1489339828220179	2.756081567996968e-12	5.387818509111476e-12	1.2083717192287276e-11	3.344171116123659e-11	1.334335153984617e-10	1.2216216840586926e-9	1.1006936639621967e-6	2.220439352155619e-7	1.5867870420281628e-9	1.5345615473117777e-10
0.14903398282201788	2.7390154153042085e-12	5.353928153601188e-12	1.2005979757589093e-11	3.3218896867440015e-11	1.324865722034858e-10	1.2114896100511705e-9	1.1257459657465323e-6	2.1845690113715737e-7	1.5823289306196237e-9	1.528166207453635e-10
0.1491339828220179	2.7220560530963975e-12	5.320253348617758e-12	1.1928748506068917e-11	3.299758810095685e-11	1.3154647539814983e-10	1.2014446042251186e-9	1.1518831723562672e-6	2.1494436754190365e-7	1.5778872424942444e-9	1.5217986997232334e-10
0.14923398282201789	2.7052028024987186e-12	5.286792700813201e-12	1.185202008529417e-11	3.277777449781826e-11	1.3061317433562066e-10	1.1914858875932854e-9	1.1791701452437567e-6	2.1150440524318064e-7	1.5734619142643114e-9	1.5154588971635587e-10
0.14933398282201787	2.6884549890361333e-12	5.253544826024681e-12	1.1775791165490337e-11	3.2559445766971465e-11	1.296866187535927e-10	1.1816126884526518e-9	1.2076767419670536e-6	2.08135145438401e-7	1.569052882817072e-9	1.5091466734227828e-10
0.1494339828220179	2.6718119426042775e-12	5.220508349213074e-12	1.1700058439384448e-11	3.234259168975601e-11	1.2876675877129137e-10	1.171824242313076e-9	1.2374782886175957e-6	2.0483477748544237e-7	1.5646600853136017e-9	1.5028619027513494e-10
0.14953398282201788	2.655272997440625e-12	5.187681904401061e-12	1.162481862204956e-11	3.212720211938194e-11	1.2785354488648833e-10	1.1621197918265904e-9	1.268656105428681e-6	2.016015467732964e-7	1.5602834591875534e-9	1.496604459998919e-10
0.1496339828220179	2.6388374920957265e-12	5.155064134612764e-12	1.1550068450751035e-11	3.1913266980413425e-11	1.2694692797255802e-10	1.1524985867175193e-9	1.3012980925381215e-6	1.9843375268244e-7	1.5559229421440685e-9	1.4903742206115055e-10
0.14973398282201789	2.622504769404674e-12	5.122653691812563e-12	1.1475804684792618e-11	3.170077626825349e-11	1.2604685927553647e-10	1.1429598837132e-9	1.3354993839248125e-6	1.953297466306402e-7	1.5515784721585044e-9	1.4841710606284578e-10
0.14983398282201787	2.6062741764587927e-12	5.090449236845429e-12	1.1402024105364754e-11	3.14897200486359e-11	1.2515329041122372e-10	1.1335029464755044e-9	1.3713630787660782e-6	1.9228793020016793e-7	1.547249987475326e-9	1.4779948566795657e-10
0.1499339828220179	2.590145064577535e-12	5.0584494393768795e-12	1.1328723515393593e-11	3.128008845711821e-11	1.242661733622983e-10	1.1241270455330496e-9	1.4090010608988409e-6	1.8930675334256002e-7	1.5429374266069367e-9	1.4718454859821797e-10
0.15003398282201788	2.5741167892804886e-12	5.026652977833903e-12	1.1255899739390706e-11	3.1071871698579886e-11	1.2338546047545495e-10	1.1148314582140739e-9	1.4485349187593085e-6	1.8638471265732168e-7	1.5386407283325095e-9	1.4657228263382617e-10
0.1501339828220179	2.558188710259634e-12	4.995058539345798e-12	1.1183549623304422e-11	3.086506004672345e-11	1.2251110445857127e-10	1.105615468580022e-9	1.490096980169915e-6	1.8352034974110268e-7	1.5343598316968385e-9	1.4596267561315461e-10
0.1502339828220179	2.5423601913517994e-12	4.9636648196859395e-12	1.1111670034371946e-11	3.065964384358039e-11	1.2164305837789335e-10	1.0964783673598212e-9	1.5338314786985153e-6	1.8071224960410995e-7	1.5300946760091987e-9	1.4535571543246565e-10
0.15033398282201788	2.5266306005112134e-12	4.932470523213347e-12	1.1040257860972498e-11	3.045561349901843e-11	1.2078127565523969e-10	1.0874194518847947e-9	1.5798958711124e-6	1.7795903915063136e-7	1.5258452008421927e-9	1.4475139004562434e-10
0.1504339828220179	2.5109993097824137e-12	4.901474362815228e-12	1.0969310012481358e-11	3.025295949025501e-11	1.1992571006523856e-10	1.078438026024298e-9	1.6284623287747235e-6	1.752593857207672e-7	1.521611346030631e-9	1.4414968746381782e-10
0.15053398282201788	2.4954656952730376e-12	4.8706750598495776e-12	1.0898823419125229e-11	3.005167236137261e-11	1.190763157325743e-10	1.0695334001219496e-9	1.679719429798873e-6	1.7261199569054988e-7	1.5173930516703734e-9	1.4355059575526762e-10
0.1506339828220179	2.4800291371272346e-12	4.840071344088212e-12	1.0828795031838672e-11	2.985174272283907e-11	1.1823304712926752e-10	1.0607048909325828e-9	1.7338740835273682e-6	1.7001561312783533e-7	1.5131902581172459e-9	1.4295410304495515e-10
0.1507339828220179	2.4646890194988017e-12	4.809661953660262e-12	1.0759221822121125e-11	2.965316125102923e-11	1.173958590719697e-10	1.0519518215597743e-9	1.7911537246056446e-6	1.6746901850143365e-7	1.5090029059858784e-9	1.4236019751433738e-10
0.15083398282201788	2.449444730524808e-12	4.779445634996088e-12	1.0690100781895125e-11	2.945591868775281e-11	1.1656470671928128e-10	1.0432735213940688e-9	1.8518088207970957e-6	1.6497102744110942e-7	1.5048309361486172e-9	1.417688674010705e-10
0.1509339828220179	2.4342956622992594e-12	4.749421142771359e-12	1.062142892336564e-11	2.926000583978366e-11	1.1573954556909043e-10	1.0346693260517898e-9	1.91611574700081e-6	1.62520489546167e-7	1.5006742897343923e-9	1.4118010099873167e-10
0.15103398282201788	2.4192412108470455e-12	4.719587239851942e-12	1.0553203278880645e-11	2.906541357839324e-11	1.1492033145593828e-10	1.0261385773145288e-9	1.984380088028467e-6	1.6011628724049583e-7	1.4965329081276485e-9	1.405938866565477e-10
0.1511339828220179	2.4042807760978557e-12	4.68994269723853e-12	1.0485420900791887e-11	2.8872132838887857e-11	1.1410702054839521e-10	1.0176806230691732e-9	2.0569404449998346e-6	1.57757334671992e-7	1.4924067329671932e-9	1.4001021277911512e-10
0.1512339828220179	2.3894137618605706e-12	4.660486294012314e-12	1.0418078861317129e-11	2.8680154620148265e-11	1.1329956934646968e-10	1.0092948172486332e-9	2.1341728352716025e-6	1.554425766544446e-7	1.488295706145152e-9	1.3942906782613088e-10
0.15133398282201788	2.374639575797552e-12	4.6312168172807294e-12	1.035117425240373e-11	2.8489469984174346e-11	1.1249793467902879e-10	1.0009805197731156e-9	2.216495794311382e-6	1.531709876500095e-7	1.4841997698058559e-9	1.388504403121226e-10
0.15143398282201787	2.3599576293992375e-12	4.602133062123304e-12	1.0284704185592511e-11	2.8300070055631687e-11	1.1170207370124355e-10	9.927370964920153e-10	2.3043763107611342e-6	1.5094157079052887e-7	1.480118866344758e-9	1.3827431880617537e-10
0.15153398282201788	2.345367337958933e-12	4.573233831538504e-12	1.0218665791882857e-11	2.8111946021400887e-11	1.1091194389205282e-10	9.845639191263898e-10	2.3983367542412605e-6	1.4875335693599653e-7	1.476052938407347e-9	1.377006919316642e-10
0.1516339828220179	2.330868120547703e-12	4.5445179363902755e-12	1.0153056221598634e-11	2.7925089130133033e-11	1.1012750305165203e-10	9.764603652120397e-10	2.4989629907095666e-6	1.4660540376860957e-7	1.4720019288880953e-9	1.371295483659881e-10
0.1517339828220179	2.316459399989394e-12	4.5159841953555e-12	1.0087872644255653e-11	2.773949069180515e-11	1.093487092989931e-10	9.684258180431433e-10	2.6069139243405243e-6	1.4449679492084562e-7	1.4679657809293656e-9	1.3656087684030286e-10
0.15183398282201788	2.302140602835991e-12	4.487631434871412e-12	1.0023112248429066e-11	2.755514207728112e-11	1.0857552106931499e-10	9.60459666616485e-10	2.7229327604572505e-6	1.424266391361493e-7	1.4639444379203639e-9	1.3599466613925715e-10
0.15193398282201787	2.287911159342974e-12	4.459458489083685e-12	9.95877224162251e-12	2.737203471787499e-11	1.0780789711168437e-10	9.525613055762318e-10	2.8478603543654285e-6	1.4039406946083936e-7	1.4599378434960734e-9	1.3543090510072802e-10
0.15203398282201788	2.2737705034448557e-12	4.431464199794556e-12	9.89484985013765e-12	2.719016010491679e-11	1.0704579648656158e-10	9.447301351592842e-10	2.982651100433999e-6	1.383982424659227e-7	1.455945941536192e-9	1.3486958261556046e-10
0.1521339828220179	2.2597180727310893e-12	4.403647416411653e-12	9.831342318945172e-12	2.700950978932369e-11	1.0628917856338652e-10	9.369655611411866e-10	3.1283919303636204e-6	1.3643833749756311e-7	1.451968676164099e-9	1.3431068762730683e-10
0.1522339828220179	2.24575330842177e-12	4.376006995896865e-12	9.768246911556312e-12	2.6830075381171696e-11	1.0553800301817903e-10	9.292669947825729e-10	3.2863251372457097e-6	1.3451355595501986e-7	1.4480059917458008e-9	1.3375420913196635e-10
0.15233398282201788	2.2318756553438617e-12	4.348541802715763e-12	9.705560909895063e-12	2.665184854927274e-11	1.0479222983116386e-10	9.21633852776155e-10	3.45787593356298e-6	1.3262312059490014e-7	1.4440578328888945e-9	1.3320013617772758e-10
0.15243398282201787	2.2180845619073634e-12	4.321250708787225e-12	9.64328161417181e-12	2.647482102075258e-11	1.0405181928440815e-10	9.140655571942568e-10	3.644685901512613e-6	1.30766274860662e-7	1.4401241444415209e-9	1.3264845786471195e-10
0.15253398282201788	2.2043794800817236e-12	4.294132593433604e-12	9.581406342757631e-12	2.6298984580634443e-11	1.0331673195948728e-10	9.065615354368953e-10	3.848653823348023e-6	1.289422822363202e-7	1.4362048714913655e-9	1.3209916334471894e-10
0.1526339828220179	2.1907598653723824e-12	4.267186343330908e-12	9.519932432059384e-12	2.6124331071423445e-11	1.0258692873515744e-10	8.991212201803417e-10	4.071985816257431e-6	1.2715042562336622e-7	1.4322999593645908e-9	1.3155224182096962e-10
0.1527339828220179	2.177225176797486e-12	4.240410852459845e-12	9.45885723639589e-12	2.5950852392695332e-11	1.0186237078505885e-10	8.917440493262652e-10	4.317257280549155e-6	1.253900067399664e-7	1.4284093536248668e-9	1.3100768254785802e-10
0.15283398282201788	2.1637748768647125e-12	4.213805022056418e-12	9.39817812787439e-12	2.5778540500687375e-11	1.011430195754257e-10	8.844294659513137e-10	4.58748995826368e-6	1.2366034554152504e-7	1.4245330000722906e-9	1.304654748306931e-10
0.15293398282201787	2.1504084315483917e-12	4.187367760563807e-12	9.337892496269057e-12	2.560738740789351e-11	1.004288368628249e-10	8.77176918257299e-10	4.886248473108882e-6	1.2196077966177735e-7	1.4206708447424509e-9	1.2992560802545597e-10
0.15303398282201788	2.13712531026654e-12	4.1610979835837224e-12	9.27799774889896e-12	2.5437385182661077e-11	9.971978469190431e-11	8.699858595217967e-10	5.217762199804006e-6	1.2029066387356043e-7	1.4168228339053576e-9	1.293880715385445e-10
0.1531339828220179	2.1239249858583172e-12	4.1349946138286905e-12	9.218491310507906e-12	2.5268525948791325e-11	9.901582539316588e-11	8.628557480493018e-10	5.587080364817714e-6	1.186493695685007e-7	1.4129889140644797e-9	1.2885285482652852e-10
0.1532339828220179	2.110806934561436e-12	4.109056581074353e-12	9.159370623144711e-12	2.510080188514271e-11	9.831692158075015e-11	8.55786047122857e-10	6.000271168979744e-6	1.1703628425485936e-7	1.4091690319557377e-9	1.2831994739590413e-10
0.15333398282201788	2.097770635989827e-12	4.083282822112104e-12	9.100633146044287e-12	2.4934205225236824e-11	9.762303615024242e-11	8.487762249561634e-10	6.464679834486637e-6	1.1545081107281621e-7	1.4053631345464999e-9	1.2778933880284395e-10
0.15343398282201787	2.0848155731113684e-12	4.057672280702242e-12	9.04227635550972e-12	2.4768728256867538e-11	9.693413227649725e-11	8.41825754646195e-10	6.989266410027415e-6	1.1389236832651817e-7	1.4015711690346231e-9	1.272610186529592e-10
0.15353398282201788	2.0719412322258686e-12	4.032223907527216e-12	8.984297744794945e-12	2.4604363321712453e-11	9.625017341147379e-11	8.349341141262576e-10	7.585052844685756e-6	1.1236038903222188e-7	1.39779308284743e-9	1.2673497660104997e-10
0.1536339828220179	2.0591471029431374e-12	4.006936660145451e-12	8.926694823988866e-12	2.4441102814948742e-11	9.557112328209995e-11	8.281007861195766e-10	8.265721730487746e-6	1.108543204819234e-7	1.3940288236407828e-9	1.2621120235087007e-10
0.1537339828220179	2.0464326781612255e-12	3.981809502945171e-12	8.869465119899218e-12	2.427893918486945e-11	9.489694588813968e-11	8.213252580932829e-10	9.048428579755747e-6	1.0937362382185395e-7	1.3902783392980716e-9	1.2568968565488308e-10
0.15383398282201788	2.0337974540447123e-12	3.956841407098764e-12	8.812606175938101e-12	2.4117864932504313e-11	9.422760550008729e-11	8.146070222129014e-10	9.954919438149094e-6	1.0791777364528332e-7	1.3865415779292438e-9	1.2517041631402087e-10
0.15393398282201787	2.0212409300033305e-12	3.932031350517395e-12	8.756115552008232e-12	2.3957872611242975e-11	9.356306665707525e-11	8.079455752973125e-10	0.000011013092583285281	1.0648625759908114e-7	1.3828184878698741e-9	1.2465338417745122e-10
0.15403398282201788	2.0087626086705588e-12	3.907378317805939e-12	8.699990824389641e-12	2.3798954826460418e-11	9.290329416479883e-11	8.013404187741201e-10	0.000012259218302878813	1.0507857600350508e-7	1.3791090176801736e-9	1.2413857914233634e-10
0.1541339828220179	1.996361995882468e-12	3.882881300218216e-12	8.64422958562727e-12	2.364110423514648e-11	9.224825309345535e-11	7.947910586355185e-10	0.000013741154248515092	1.0369424148471617e-7	1.3754131161440475e-9	1.2362599115359897e-10
0.1542339828220179	1.9840386006566523e-12	3.858539295612549e-12	8.588829444419663e-12	2.348431354553592e-11	9.159790877570424e-11	7.882970053945575e-10	0.000015523102002571253	1.0233277861953813e-7	1.3717307322681523e-9	1.2311561020368735e-10
0.15433398282201788	1.9717919351713177e-12	3.8343513084074816e-12	8.533788025508036e-12	2.332857551674377e-11	9.095222680463759e-11	7.818577740418833e-10	0.000017692811774939636	1.0099372359200459e-7	1.3680618152809435e-9	1.226074263323438e-10
0.15443398282201787	1.959621514744437e-12	3.810316349538095e-12	8.479102969566318e-12	2.317388295840028e-11	9.031117303177136e-11	7.754728840028703e-10	0.00002037279032772453	9.967662386124119e-8	1.3644063146317074e-9	1.2210142962636723e-10
0.15453398282201788	1.947526857813269e-12	3.786433436412332e-12	8.42477193309198e-12	2.3020228730292522e-11	8.967471356505175e-11	7.691418590952536e-10	0.000023738274490155966	9.838103784027638e-8	1.3607641799896883e-9	1.215976102193896e-10
0.1546339828220179	1.9355074859137566e-12	3.762701592867756e-12	8.370792588297617e-12	2.2867605742004104e-11	8.904281476687427e-11	7.628642274871029e-10	0.000028047079291520277	9.71065345853572e-8	1.3571353612430868e-9	1.2109595829163946e-10
0.1547339828220179	1.923562923660201e-12	3.739119849128635e-12	8.317162623003278e-12	2.2716006952561747e-11	8.841544325212458e-11	7.566395216552865e-10	0.00003369122126765054	9.585269349539354e-8	1.3535198084981945e-9	1.2059646406971887e-10
0.15483398282201788	1.911692698725005e-12	3.715687241763222e-12	8.263879740529286e-12	2.2565425370080724e-11	8.779256588622621e-11	7.504672783442978e-10	0.00004129057921030131	9.461910402115039e-8	1.3499174720784203e-9	1.200991178263704e-10
0.15493398282201787	1.8998963418186336e-12	3.692402813641312e-12	8.210941659590294e-12	2.2415854051415886e-11	8.717414978321243e-11	7.443470385255262e-10	0.00005187283752202054	9.340536538383405e-8	1.3463283025233882e-9	1.196039098802542e-10
0.15503398282201789	1.888173386669647e-12	3.669265613892298e-12	8.158346114189901e-12	2.2267286101813324e-11	8.656016230380878e-11	7.382783473569386e-10	0.00006724420330380209	9.221108630273406e-8	1.3427522505880421e-9	1.1911083059572262e-10
0.1551339828220179	1.8765233700049064e-12	3.646274697863308e-12	8.10609085351584e-12	2.2119714674565806e-11	8.595057105353192e-11	7.322607541431435e-10	0.00009082279196029798	9.103588473158226e-8	1.3391892672417198e-9	1.186198703825948e-10
0.1552339828220179	1.8649458315298337e-12	3.623429127077548e-12	8.054173641835804e-12	2.1973132970669428e-11	8.534534388080164e-11	7.262938122958655e-10	0.00012973525854304197	8.987938760331517e-8	1.3356393036672388e-9	1.1813101969593376e-10
0.15533398282201788	1.8534403139089305e-12	3.6007279691932828e-12	8.002592258394694e-12	2.1827534238484095e-11	8.474444887507286e-11	7.203770792948097e-10	0.00020095463601649816	8.874123058294631e-8	1.3321023112600193e-9	1.1764426903582646e-10
0.15543398282201787	1.842006362746285e-12	3.5781702979627265e-12	7.951344497311535e-12	2.168291177339532e-11	8.414785436497444e-11	7.145101166489197e-10	0.0003536352484929914	8.762105782824586e-8	1.3285782416271532e-9	1.1715960894715987e-10
0.15553398282201789	1.8306435265663077e-12	3.555755193191423e-12	7.900428167478084e-12	2.153925891747991e-11	8.35555289164726e-11	7.086924898580317e-10	0.0007841000409421783	8.651852175795614e-8	1.32506704658655e-9	1.1667703001940347e-10
0.1556339828220179	1.8193513567946388e-12	3.533481740697781e-12	7.849841092457518e-12	2.1396569059172367e-11	8.296744133103921e-11	7.029237683748904e-10	0.0030127936485978843	8.54332828272711e-8	1.3215686781660191e-9	1.1619652288639044e-10
0.1557339828220179	1.8081294077390133e-12	3.5113490322731623e-12	7.799581110384377e-12	2.1254835632935315e-11	8.238356064384369e-11	6.972035255675759e-10	0.09426663427311859	8.436500931032483e-8	1.31808308860242e-9	1.1571807822610105e-10
0.15583398282201788	1.7969772365703656e-12	3.4893561656416172e-12	7.749646073864183e-12	2.111405211893062e-11	8.180385612194755e-11	6.915313386822392e-10	0.003079532671920193	8.331337708943639e-8	1.314610230340718e-9	1.1524168676044169e-10
0.15593398282201787	1.7858944033041415e-12	3.4675022444207774e-12	7.700033849875353e-12	2.0974212042695093e-11	8.122829726252848e-11	6.85906788806313e-10	0.0007765442840445325	8.227806945088619e-8	1.3111500560331867e-9	1.1476733925503685e-10
0.15603398282201789	1.7748804707815365e-12	3.4457863780822554e-12	7.650742319670127e-12	2.0835308974816825e-11	8.065685379110482e-11	6.803294608319868e-10	0.00034324402228141465	8.125877688698096e-8	1.3077025185384926e-9	1.1429502651900922e-10
0.1561339828220179	1.7639350046510568e-12	3.4242076819126073e-12	7.601769378677549e-12	2.0697336530613984e-11	8.008949565978131e-11	6.747989434201029e-10	0.0001917378152830325	8.025519690419565e-8	1.3042675709208342e-9	1.1382473940476906e-10
0.1562339828220179	1.7530575733500215e-12	3.402765276974707e-12	7.553112936406012e-12	2.0560288369817035e-11	7.952619304550552e-11	6.693148289643976e-10	0.00012183180622408918	7.926703383718147e-8	1.3008451664490726e-9	1.1335646880780024e-10
0.15633398282201788	1.742247748086383e-12	3.381458290069099e-12	7.504770916347607e-12	2.0424158196252428e-11	7.896691634834316e-11	6.638767135560986e-10	0.00008399571375571084	7.829399866843641e-8	1.2974352585959052e-9	1.1289020566645282e-10
0.15643398282201787	1.7315051028204568e-12	3.360285853695799e-12	7.45674125588191e-12	2.0288939757528722e-11	7.841163618975784e-11	6.584841969488614e-10	0.0000612674138384659	7.733580885344244e-8	1.294037801036967e-9	1.1242594096172855e-10
0.1565339828220179	1.720829214246978e-12	3.339247106016323e-12	7.409021906181506e-12	2.0154626844725014e-11	7.786032341091537e-11	6.531368825240793e-10	0.0000465717723847782	7.639218815108378e-8	1.2906527476500168e-9	1.1196366571707549e-10
0.1566339828220179	1.7102196617771622e-12	3.3183411908158816e-12	7.361610832117656e-12	2.002121329208198e-11	7.731294907099151e-11	6.478343772565157e-10	0.00003653470623190006	7.546286645916584e-8	1.2872800525140688e-9	1.1150337099817833e-10
0.1567339828220179	1.6996760275208568e-12	3.297567257466007e-12	7.314506012166614e-12	1.9888692976694187e-11	7.676948444550138e-11	6.425762916802889e-10	0.000029382448009280005	7.454757965485985e-8	1.2839196699085583e-9	1.1104504791275288e-10
0.15683398282201788	1.6891978962689177e-12	3.276924460887281e-12	7.2677054383168975e-12	1.975705981820668e-11	7.622990102463505e-11	6.373622398551855e-10	0.000024110596431707108	7.364606943990865e-8	1.2805715543125133e-9	1.1058868761033894e-10
0.15693398282201787	1.6787848554756342e-12	3.2564119615123162e-12	7.221207115976651e-12	1.962630777851082e-11	7.569417051161161e-11	6.321918393333202e-10	0.000020116060376303795	7.275808319043077e-8	1.27723566040371e-9	1.1013428128209688e-10
0.1570339828220179	1.6684364952412607e-12	3.236028925249104e-12	7.1750090638823695e-12	1.94964308614447e-11	7.51622648210431e-11	6.270647111261023e-10	0.00001701909730421244	7.188337381117141e-8	1.273911943057829e-9	1.0968182016060188e-10
0.1571339828220179	1.6581524082947569e-12	3.215774523444602e-12	7.129109314007698e-12	1.9367423112495544e-11	7.463415607731276e-11	6.219804796715714e-10	0.00001457101522646922	7.102169959404972e-8	1.2706003573476682e-9	1.0923129551964476e-10
0.1572339828220179	1.6479321899764952e-12	3.19564793284839e-12	7.0835059114730775e-12	1.9239278618502848e-11	7.41098166129657e-11	6.169387728020095e-10	0.000012603471627392696	7.017282408085926e-8	1.267300858542291e-9	1.0878269867402676e-10
0.15733398282201788	1.6377754382212178e-12	3.175648335576768e-12	7.038196914456098e-12	1.911199150736483e-11	7.358921896711233e-11	6.119392217118978e-10	0.000010999252466512261	6.93365159299824e-8	1.2640134021062127e-9	1.0833602097936093e-10
0.15743398282201787	1.627681753541034e-12	3.1557749190770867e-12	6.993180394102366e-12	1.898555594774682e-11	7.307233588384389e-11	6.069814609261934e-10	9.674730471118212e-6	6.851254878699247e-8	1.2607379436986046e-9	1.0789125383187222e-10
0.1575339828220179	1.617650739008551e-12	3.1360268760920813e-12	6.948454434436848e-12	1.8859966148791565e-11	7.255914031066026e-11	6.020651282688985e-10	8.568959066039322e-6	6.770070115900475e-8	1.2574744391724518e-9	1.0744838866819735e-10
0.1576339828220179	1.607682000240168e-12	3.1164034046248693e-12	6.904017132276355e-12	1.8735216359832083e-11	7.204960539691354e-11	5.971898648319808e-10	7.636682038489065e-6	6.690075629266721e-8	1.2542228445737902e-9	1.0700741696519029e-10
0.1577339828220179	1.5977751453793644e-12	3.096903707903771e-12	6.859866597141836e-12	1.861130087010583e-11	7.154370449225801e-11	5.923553149445465e-10	6.843731567923501e-6	6.611250205565783e-8	1.250983116140872e-9	1.0656833023972252e-10
0.15783398282201788	1.5879297850802038e-12	3.0775269943476232e-12	6.81600095117218e-12	1.8488214008471598e-11	7.104141114511707e-11	5.875611261423584e-10	6.16392601977024e-6	6.533573082158401e-8	1.2477552103033823e-9	1.0613112004848894e-10
0.15793398282201787	1.5781455324909037e-12	3.0582724775311867e-12	6.772418329037799e-12	1.8365950143128475e-11	7.054269910116001e-11	5.828069491376372e-10	5.576934132502236e-6	6.457023935817252e-8	1.2445390836816374e-9	1.0569577798781235e-10
0.1580339828220179	1.568422003237501e-12	3.0391393761509204e-12	6.7291168778554046e-12	1.824450368133607e-11	7.004754230179126e-11	5.780924377891681e-10	5.066776438842008e-6	6.381582871863978e-8	1.2413346930858013e-9	1.0526229569345061e-10
0.1581339828220179	1.5587588154077342e-12	3.0201269139909076e-12	6.68609475710306e-12	1.8123869069138465e-11	6.955591488265347e-11	5.734172490727044e-10	4.620755676448543e-6	6.307230413614542e-8	1.2381419955151122e-9	1.0483066484040435e-10
0.1582339828220179	1.5491555895348293e-12	3.0012343198890164e-12	6.643350138536012e-12	1.8004040791087406e-11	6.906779117213776e-11	5.687810430516366e-10	4.22868145948977e-6	6.233947492122424e-8	1.2349609481570653e-9	1.044008771427227e-10
0.15833398282201788	1.5396119485816093e-12	2.9824608277032835e-12	6.6008812061029845e-12	1.7885013369970907e-11	6.858314568991105e-11	5.641834828479956e-10	3.882300261231668e-6	6.161715436210918e-8	1.2317915083866813e-9	1.0397292435331614e-10
0.15843398282201787	1.5301275179245845e-12	2.9638056762785292e-12	6.5586861558628934e-12	1.7766781366540606e-11	6.810195314545059e-11	5.596242346136954e-10	3.5748708888424295e-6	6.090515962784481e-8	1.2286336337656973e-9	1.0354679826376333e-10
0.1585339828220179	1.5207019253381334e-12	2.9452681094133074e-12	6.516763195902769e-12	1.764933937924366e-11	6.762418843659294e-11	5.551029675020935e-10	3.3008445387256377e-6	6.020331167411165e-8	1.2254872820418099e-9	1.0312249070412469e-10
0.1586339828220179	1.5113348009788912e-12	2.9268473758268723e-12	6.4751105462552885e-12	1.7532682043954552e-11	6.714982664809269e-11	5.506193536398014e-10	3.055621015808626e-6	5.951143515166809e-8	1.2223524111478996e-9	1.0269999354275177e-10
0.1587339828220179	1.502025777370168e-12	2.9085427291264987e-12	6.433726438818014e-12	1.7416804033710844e-11	6.667884305019428e-11	5.461730680988086e-10	2.835361096096808e-6	5.882935831733304e-8	1.2192289792012948e-9	1.0227929868610402e-10
0.15883398282201788	1.4927744893864975e-12	2.890353427775134e-12	6.392609117271907e-12	1.730170005844863e-11	6.62112130972122e-11	5.417637888688351e-10	2.6368407402584915e-6	5.815691294742709e-8	1.2161169445029758e-9	1.0186039807855917e-10
0.15893398282201787	1.4835805742382357e-12	2.872278735058917e-12	6.3517568370017475e-12	1.7187364864742032e-11	6.574691242612518e-11	5.373911968299951e-10	2.457336830228692e-6	5.749393425359658e-8	1.2130162655368462e-9	1.0144328370223032e-10
0.1590339828220179	1.4744436714563692e-12	2.8543179190554075e-12	6.311167865016058e-12	1.7073793235543193e-11	6.528591685518079e-11	5.330549757257093e-10	2.2945368804183273e-6	5.684026080094543e-8	1.2099269009689826e-9	1.010279475767807e-10
0.1591339828220179	1.4653634228773074e-12	2.836470252601527e-12	6.27084047986804e-12	1.6960979989924332e-11	6.48282023825083e-11	5.287548121358802e-10	2.1464671480596133e-6	5.6195734428403646e-8	1.2068488096468608e-9	1.0061438175924078e-10
0.1592339828220179	1.456339472627871e-12	2.8187350132621113e-12	6.230772971577143e-12	1.6848919982822643e-11	6.437374518474772e-11	5.244903954503484e-10	2.011434983643406e-6	5.5560200171266826e-8	1.2037819505986506e-9	1.0020257834382584e-10
0.15933398282201788	1.4473714671103044e-12	2.8011114832985057e-12	6.190963641550912e-12	1.6737608104785622e-11	6.392252161568405e-11	5.202614178425845e-10	1.8879822902013811e-6	5.493350618583136e-8	1.2007262830324483e-9	9.979252946175518e-11
0.15943398282201787	1.4384590549874505e-12	2.783598949637311e-12	6.151410802507555e-12	1.662703928171938e-11	6.347450820489547e-11	5.160675742436527e-10	1.774847713457228e-6	5.431550367607177e-8	1.1976817663355402e-9	9.938422728106943e-11
0.1595339828220179	1.4296018871679835e-12	2.7661967038394378e-12	6.112112778398935e-12	1.651720847463787e-11	6.302968165641231e-11	5.119085623164385e-10	1.6709357421502702e-6	5.370604682229004e-8	1.1946483600736908e-9	9.897766400645433e-11
0.1596339828220179	1.420799616791773e-12	2.7489040420694827e-12	6.073067904334308e-12	1.64081106794151e-11	6.258801884738429e-11	5.077840824301057e-10	1.575291313770724e-6	5.310499271168069e-8	1.191626023990398e-9	9.857283187905916e-11
0.1597339828220179	1.4120518992153117e-12	2.731720265065042e-12	6.034274526504297e-12	1.6299740926537987e-11	6.214949682676086e-11	5.036938376348243e-10	1.4870788339785737e-6	5.2512201270752575e-8	1.1886147180061784e-9	9.816972317632091e-11
0.15983398282201788	1.403358391997237e-12	2.714644678106353e-12	5.995731002105609e-12	1.619209428086137e-11	6.171409281397914e-11	4.996375336367233e-10	1.4055647554236415e-6	5.1927535199549297e-8	1.1856144022178234e-9	9.776833021178479e-11
0.15993398282201787	1.3947187548839878e-12	2.6976765909863437e-12	5.9574356992662165e-12	1.6085165841365158e-11	6.128178419766507e-11	4.956148787731141e-10	1.3301030431402988e-6	5.13508599076199e-8	1.1826250368977153e-9	9.736864533493107e-11
0.1600339828220179	1.3861326497955476e-12	2.6808153179805013e-12	5.919386996970977e-12	1.5978950740912865e-11	6.085254853434284e-11	4.916255839879371e-10	1.2601229933335585e-6	5.0782043451680235e-8	1.179646582493095e-9	9.697066093099894e-11
0.1601339828220179	1.3775997408112617e-12	2.664060177817239e-12	5.881583284987999e-12	1.587344414601205e-11	6.042636354715341e-11	4.876693628074504e-10	1.1951189805620672e-6	5.022095647491926e-8	1.1766789996253362e-9	9.657436942081102e-11
0.1602339828220179	1.3691196941557403e-12	2.647410493648442e-12	5.84402296379528e-12	1.5768641256576525e-11	6.000320712458838e-11	4.837459313161703e-10	1.1346417926751571e-6	4.966747214790112e-8	1.1737222490892833e-9	9.617976326060242e-11
0.16033398282201788	1.3606921781848992e-12	2.630865593019989e-12	5.8067044445078556e-12	1.566453730568964e-11	5.958305731922522e-11	4.798550081330205e-10	1.078291279022664e-6	4.9121466111011374e-8	1.1707762918525018e-9	9.578683494184478e-11
0.16043398282201787	1.352316863372061e-12	2.6144248078427203e-12	5.769626148805577e-12	1.5561127559370624e-11	5.91658923464802e-11	4.759963143877327e-10	1.0257100896558983e-6	4.8582816418407455e-8	1.1678410890546e-9	9.539557699107848e-11
0.1605339828220179	1.3439934222941347e-12	2.5980874743635496e-12	5.732786508861572e-12	1.5458407316341527e-11	5.875169058336756e-11	4.721695736974797e-10	9.765783246381051e-7	4.805140348342643e-8	1.1649166020065378e-9	9.500598196973846e-11
0.1606339828220179	1.335721529617934e-12	2.5818529331366118e-12	5.696183967270638e-12	1.5356371907795753e-11	5.83404305672677e-11	4.683745121437177e-10	9.306089456015783e-7	4.75271100254055e-8	1.1620027921899228e-9	9.461804247398699e-11
0.1607339828220179	1.327500862086567e-12	2.5657205289948223e-12	5.65981697697872e-12	1.5255016697169372e-11	5.793209099470824e-11	4.6461085824927535e-10	8.875438281434689e-7	4.700982101787784e-8	1.1590996212563244e-9	9.423175113454265e-11
0.16083398282201788	1.3193310985058756e-12	2.5496896110215556e-12	5.623684001212572e-12	1.515433707991296e-11	5.752665072015101e-11	4.608783429556526e-10	8.47150354958004e-7	4.6499423638100105e-8	1.1562070510266062e-9	9.384710061651394e-11
0.16093398282201787	1.3112119197310234e-12	2.5337595325223474e-12	5.587783513409853e-12	1.5054328483265383e-11	5.712408875478996e-11	4.5717669960053003e-10	8.092184668364225e-7	4.599580721787428e-8	1.1533250434902065e-9	9.346408361922864e-11
0.1610339828220179	1.3031430086531678e-12	2.5179296509970844e-12	5.552113997150011e-12	1.4954986366029777e-11	5.672438426535902e-11	4.5350566389552874e-10	7.735581026656747e-7	4.549886319562823e-8	1.150453560804494e-9	9.30826928760709e-11
0.1611339828220179	1.2951240501861455e-12	2.502199328112174e-12	5.516673946085422e-12	1.485630621835041e-11	5.6327516572949975e-11	4.498649739041605e-10	7.399969709825123e-7	4.5008485069715656e-8	1.1475925652940914e-9	9.270292115431456e-11
0.1612339828220179	1.2871547312533775e-12	2.48656792967296e-12	5.481461863872949e-12	1.4758283561491567e-11	5.593346515183726e-11	4.462543700199945e-10	7.083786049960423e-7	4.4524568352901896e-8	1.1447420194501787e-9	9.232476125495686e-11
0.16133398282201789	1.279234740774713e-12	2.471034825596269e-12	5.4464762641060656e-12	1.466091394761778e-11	5.554220962831247e-11	4.426735949450405e-10	6.785606606888902e-7	4.404701052800028e-8	1.1419018859298471e-9	9.194820601255475e-11
0.16143398282201787	1.2713637696534996e-12	2.4555993898833608e-12	5.4117156702476234e-12	1.456419295957621e-11	5.515372977953113e-11	4.3912239366835047e-10	6.50413423958685e-7	4.3575711004630573e-8	1.1390721275554402e-9	9.157324829506362e-11
0.1615339828220179	1.2635415107636348e-12	2.4402610005926972e-12	5.3771786155627246e-12	1.446811621067957e-11	5.4768005532362916e-11	4.3560051344480495e-10	6.238184980244703e-7	4.311057107705981e-8	1.136252707313864e-9	9.119988100367222e-11
0.16163398282201788	1.2557676589367467e-12	2.4250190398132432e-12	5.3428636430524694e-12	1.4372679344491977e-11	5.4385016962257466e-11	4.321077037741305e-10	5.986676466974192e-7	4.265149388310374e-8	1.1334435883559662e-9	9.082809707264307e-11
0.1617339828220179	1.248041910949481e-12	2.4098728936377332e-12	5.308769305387646e-12	1.427787803461461e-11	5.400474429211145e-11	4.28643716380099e-10	5.748617727631028e-7	4.21983843640506e-8	1.1306447339958466e-9	9.045788946914931e-11
0.16183398282201789	1.2403639655108193e-12	2.3948219521361883e-12	5.274894164843544e-12	1.418370798447516e-11	5.362716789115315e-11	4.2520830518995124e-10	5.523100137766339e-7	4.1751149225585466e-8	1.1278561077102453e-9	9.008925119311901e-11
0.16193398282201787	1.232733523249531e-12	2.3798656093296973e-12	5.241236793234587e-12	1.4090164927116488e-11	5.3252268273827654e-11	4.218012263139904e-10	5.30928940133362e-7	4.130969689968141e-8	1.1250776731378635e-9	8.972217527707125e-11
0.1620339828220179	1.225150286701685e-12	2.365003263164129e-12	5.207795771849707e-12	1.399724462498827e-11	5.288002609869529e-11	4.1842223802539594e-10	5.106418424357886e-7	4.087393750743409e-8	1.1223093940787281e-9	8.935665478595983e-11
0.16213398282201788	1.2176139602982223e-12	2.3502343154843164e-12	5.174569691388354e-12	1.3904942869739987e-11	5.251042216733826e-11	4.150711007402286e-10	4.913780969983722e-7	4.0443782822812634e-8	1.1195512344935565e-9	8.899268281701609e-11
0.1622339828220179	1.2101242503526864e-12	2.3355581720082892e-12	5.141557151896563e-12	1.3813255482014884e-11	5.2143437423275726e-11	4.1174757699762464e-10	4.7307259987358753e-7	4.001914623730032e-8	1.1168031585031374e-9	8.863025249959252e-11
0.16233398282201789	1.2026808650489358e-12	2.3209742423015084e-12	5.108756762703683e-12	1.3722178311245618e-11	5.177905295088482e-11	4.0845143144017313e-10	4.556652610924194e-7	3.959994272540027e-8	1.1140651303876448e-9	8.82693569950038e-11
0.16243398282201787	1.195283514429033e-12	2.3064819397516575e-12	5.076167142359531e-12	1.3631707235451963e-11	5.141724997433381e-11	4.0518243079450937e-10	4.391005519259495e-7	3.9186088810985216e-8	1.1113371145860783e-9	8.7909989496376e-11
0.1625339828220179	1.1879319103811e-12	2.2920806815432172e-12	5.043786918571867e-12	1.354183816103877e-11	5.105800985652092e-11	4.0194034385205544e-10	4.23327098925987e-7	3.8777502534462786e-8	1.108619075695563e-9	8.755214322848716e-11
0.16263398282201788	1.1806257666274287e-12	2.2777698886324796e-12	5.011614728144611e-12	1.3452567022596474e-11	5.070131409802354e-11	3.9872494144999346e-10	4.0829731931586143e-7	3.837410342074097e-8	1.105910978470792e-9	8.719581144761856e-11
0.1627339828220179	1.173364798712462e-12	2.2635489857225805e-12	4.979649216916047e-12	1.3363889782702998e-11	5.034714433605316e-11	3.9553599645237944e-10	3.939670929999931e-7	3.797581244796409e-8	1.1032127878233679e-9	8.684098744139885e-11
0.1628339828220179	1.1661487239909874e-12	2.249417401238723e-12	4.947889039697716e-12	1.3275802431725934e-11	4.9995482343420185e-11	3.923732837314641e-10	3.8029546706001277e-7	3.75825520170045e-8	1.1005244688211823e-9	8.648766452865115e-11
0.16293398282201788	1.158977261616428e-12	2.235374567303719e-12	4.9163328602137664e-12	1.3188300987627863e-11	4.964631002750693e-11	3.892365801491923e-10	3.6724438912195944e-7	3.719424592168671e-8	1.0978459866878353e-9	8.613583605924525e-11
0.1630339828220179	1.151850132529105e-12	2.2214199197134334e-12	4.8849793510406785e-12	1.3101381495771338e-11	4.929960942924776e-11	3.861256645388686e-10	3.547784664242397e-7	3.6810819319723614e-8	1.095177306801999e-9	8.578549541394346e-11
0.16313398282201788	1.1447670594446534e-12	2.207552897912608e-12	4.853827193547184e-12	1.3015040028726671e-11	4.895536272211662e-11	3.830403176870077e-10	3.4286474780195735e-7	3.643219870434712e-8	1.0925183946968067e-9	8.543663600425219e-11
0.1632339828220179	1.1377277668424906e-12	2.1937729449707794e-12	4.82287507783505e-12	1.292927268608029e-11	4.861355221112425e-11	3.7998032231536125e-10	3.314725261373173e-7	3.605831187661453e-8	1.089869216059269e-9	8.508925127227309e-11
0.1633339828220179	1.130731980954382e-12	2.1800795075583215e-12	4.792121702679772e-12	1.2844075594245106e-11	4.827416033182296e-11	3.7694546306311217e-10	3.2057315911601497e-7	3.568908791837025e-8	1.0872297367296693e-9	8.474333469055473e-11
0.16343398282201788	1.1237794297530656e-12	2.166472035922675e-12	4.761565775472167e-12	1.2759444906271067e-11	4.793716964931628e-11	3.739355264692394e-10	3.101399063822767e-7	3.532445716584765e-8	1.0845999227009478e-9	8.439887976194344e-11
0.1635339828220179	1.1168698429409263e-12	2.1529499838648017e-12	4.731206012159858e-12	1.2675376801658693e-11	4.760256285728045e-11	3.709503009550605e-10	3.0014778140538896e-7	3.4964351183893755e-8	1.0819797401181269e-9	8.40558800194386e-11
0.16363398282201788	1.1100029519388094e-12	2.1395128087156754e-12	4.701041137189722e-12	1.2591867486172842e-11	4.727032277699099e-11	3.6798957680693563e-10	2.9057341656296773e-7	3.460870274079933e-8	1.0793691552777243e-9	8.371432902604549e-11
0.1637339828220179	1.1031784898748586e-12	2.126159971313068e-12	4.6710698834501634e-12	1.250891319165806e-11	4.694043235635679e-11	3.6505314615913134e-10	2.813949401145937e-7	3.425744578371737e-8	1.0767681346271426e-9	8.337422037462913e-11
0.1638339828220179	1.0963961915734425e-12	2.1128909359783326e-12	4.641290992214332e-12	1.2426510175855287e-11	4.661287466896356e-11	3.6214080297686757e-10	2.7259186388705797e-7	3.391051541465871e-8	1.0741766447641112e-9	8.303554768777196e-11
0.16393398282201788	1.089655793544107e-12	2.099705170493477e-12	4.611703213083149e-12	1.2344654722219939e-11	4.628763291312154e-11	3.5925234303949735e-10	2.641449806218618e-7	3.356784786704239e-8	1.0715946524360705e-9	8.269830461762567e-11
0.1640339828220179	1.0829570339707582e-12	2.0866021460783937e-12	4.582305303929418e-12	1.2263343139741515e-11	4.596469041092491e-11	3.56387563923888e-10	2.5603627004990107e-7	3.322938048279545e-8	1.069022124539647e-9	8.236248484577305e-11
0.16413398282201788	1.0762996527006794e-12	2.0735813373680935e-12	4.55309603084168e-12	1.2182571762763768e-11	4.564403060731449e-11	3.535462649879226e-10	2.482488128583427e-7	3.289505168997802e-8	1.0664590281200233e-9	8.202808208308166e-11
0.1642339828220179	1.0696833912338388e-12	2.0606422223903147e-12	4.524074168068841e-12	1.2102336950807117e-11	4.532563706915023e-11	3.5072824735418097e-10	2.4076671180347744e-7	3.256480098092779e-8	1.0639053303704073e-9	8.16950900695644e-11
0.1643339828220179	1.0631079927121306e-12	2.047784282543021e-12	4.495238497964976e-12	1.2022635088391608e-11	4.500949348428927e-11	3.479333138937749e-10	2.3357501930156315e-7	3.2238568890905836e-8	1.0613609986314345e-9	8.136350257423581e-11
0.16443398282201788	1.0565732019087548e-12	2.035007002572337e-12	4.466587810934728e-12	1.1943462584861596e-11	4.469558366067313e-11	3.451612692103308e-10	2.26659670898942e-7	3.191629697723308e-8	1.058826000390627e-9	8.10333133949748e-11
0.16453398282201787	1.0500787652176134e-12	2.022309870550366e-12	4.438120905378913e-12	1.1864815874211174e-11	4.438389152541927e-11	3.424119196241314e-10	2.2000742408408824e-7	3.159792779890252e-8	1.0563003032818123e-9	8.070451635838263e-11
0.16463398282201788	1.0436244306428566e-12	2.0096923778533703e-12	4.409836587640503e-12	1.1786691414911774e-11	4.407440112392299e-11	3.3968507315641084e-10	2.1360580195876745e-7	3.128340489665831e-8	1.0537838750845828e-9	8.037710531964503e-11
0.1647339828220179	1.0372099477884322e-12	1.99715401913994e-12	4.381733671951107e-12	1.170908568973963e-11	4.3767096618962824e-11	3.369805395137892e-10	2.0744304133393777e-7	3.097267277352558e-8	1.0512766837237155e-9	8.005107416239313e-11
0.1648339828220179	1.0308350678476892e-12	1.9846942923294804e-12	4.353810980377654e-12	1.1631995205606025e-11	4.3461962289816104e-11	3.3429813007287375e-10	2.0150804485902054e-7	3.066567687578319e-8	1.0487786972686483e-9	7.97264167985672e-11
0.16493398282201788	1.0244995435931417e-12	1.9723126985805557e-12	4.326067342769602e-12	1.1555416493387572e-11	4.3158982531378476e-11	3.316376578649829e-10	1.9579033683171008e-7	3.036236357436498e-8	1.0462898839329028e-9	7.940312716827768e-11
0.16503398282201787	1.0182031293662077e-12	1.9600087422697895e-12	4.298501596706451e-12	1.1479346107758283e-11	4.285814185329326e-11	3.2899893756104166e-10	1.902800223696799e-7	3.0062680146681615e-8	1.0438102120735613e-9	7.908119923967136e-11
0.16513398282201788	1.011945581067038e-12	1.9477819309704615e-12	4.271112587445499e-12	1.1403780627022703e-11	4.2559424879084176e-11	3.2638178545660324e-10	1.8496774965615667e-7	2.9766574758849526e-8	1.041339650190709e-9	7.876062700879378e-11
0.1652339828220179	1.0057266561444588e-12	1.935631775431668e-12	4.243899167870249e-12	1.132871665295011e-11	4.226281634529812e-11	3.237860194570189e-10	1.7984467499880306e-7	2.9473996448318546e-8	1.0388781669268933e-9	7.844140449945596e-11
0.1653339828220179	9.99546113585941e-13	1.9235577895572316e-12	4.21686019843877e-12	1.1254150810610249e-11	4.196830110065168e-11	3.21211459062751e-10	1.749024304657849e-7	2.9184895106887302e-8	1.0364257310665885e-9	7.812352576309805e-11
0.16543398282201788	9.934037139076216e-13	1.9115594903851354e-12	4.189994547132905e-12	1.1180079748210146e-11	4.167586410518751e-11	3.186579253548267e-10	1.7013309388494672e-7	2.889922146409739e-8	1.033982311535682e-9	7.78069848786594e-11
0.16553398282201787	9.872992191444254e-13	1.89963639806674e-12	4.163301089407283e-12	1.1106500136931222e-11	4.138549042943259e-11	3.161252409804219e-10	1.655291610117723e-7	2.8616927070994825e-8	1.0315478774009006e-9	7.749177595244184e-11
0.16563398282201788	9.812323928402403e-13	1.887788035846365e-12	4.136778708139132e-12	1.1033408670769466e-11	4.109716525356824e-11	3.1361323013859213e-10	1.6108351968953817e-7	2.8337964284253008e-8	1.0291223978693215e-9	7.717789311797944e-11
0.1657339828220179	9.752030000381584e-13	1.8760139300409877e-12	4.110426293578195e-12	1.096080206637487e-11	4.0810873866602986e-11	3.1112171856613805e-10	1.5678942584103812e-7	2.8062286250644876e-8	1.0267058422878275e-9	7.686533053590742e-11
0.1658339828220179	9.692108072707547e-13	1.864313610019987e-12	4.0842427432971264e-12	1.0888677062892855e-11	4.0526601665553143e-11	3.08650533523599e-10	1.526404811456177e-7	2.7789846891857127e-8	1.0242981801425944e-9	7.655408239383072e-11
0.16593398282201788	9.632555825504947e-13	1.8526866081850765e-12	4.0582269621421e-12	1.081703042180688e-11	4.02443341546292e-11	3.0619950378137985e-10	1.4863061226829123e-7	2.752060088963782e-8	1.0218993810585553e-9	7.624414290619248e-11
0.16603398282201787	9.573370953601107e-13	1.8411324599503915e-12	4.0323778621837975e-12	1.074585892678209e-11	3.996405694442887e-11	3.037684596060215e-10	1.4475405151934388e-7	2.7254503671269162e-8	1.0195094147989032e-9	7.593550631414646e-11
0.16613398282201788	9.514551166431561e-13	1.829650703722647e-12	4.006694362668896e-12	1.0675159383510041e-11	3.9685755751137465e-11	3.0135723274659077e-10	1.4100531883344643e-7	2.699151139535793e-8	1.0171282512645828e-9	7.562816688542796e-11
0.1662339828220179	9.45609418794528e-13	1.8182408808815339e-12	3.9811753899715365e-12	1.0604928619554303e-11	3.940941639573107e-11	2.989656564211953e-10	1.373792049668593e-7	2.6731580937933455e-8	1.0147558604937386e-9	7.53221189142236e-11
0.1663339828220179	9.39799775651073e-13	1.8069025357601192e-12	3.955819877545578e-12	1.053516348419774e-11	3.913502480319046e-11	2.9659356530364406e-10	1.3387075581995506e-7	2.64746698788495e-8	1.0123922126612673e-9	7.501735672104613e-11
0.16643398282201788	9.34025962482305e-13	1.7956352156254741e-12	3.9306267658767766e-12	1.0465860848290359e-11	3.886256700171742e-11	2.942407955102181e-10	1.3047525780016287e-7	2.622073648847879e-8	1.010037278078271e-9	7.471387465260627e-11
0.16653398282201787	9.282877559811194e-13	1.7844384706594194e-12	3.905595002435548e-12	1.039701760409843e-11	3.859202912195866e-11	2.919071845865691e-10	1.271882241475357e-7	2.596973971469541e-8	1.0076910271915672e-9	7.441166708168574e-11
0.16663398282201788	9.225849342546188e-13	1.7733118539393115e-12	3.880723541629905e-12	1.0328630665154801e-11	3.8323397396236024e-11	2.8959257149475177e-10	1.2400538215159228e-7	2.5721639170137272e-8	1.0053534305832004e-9	7.41107284070133e-11
0.1667339828220179	9.169172768149412e-13	1.7622549214190912e-12	3.8560113447588065e-12	1.0260696966110144e-11	3.8056658157781366e-11	2.8729679660036724e-10	1.2092266119400984e-7	2.5476395119741868e-8	1.0030244589699314e-9	7.381105305313754e-11
0.1668339828220179	9.11284564570224e-13	1.751267231910375e-12	3.83145737996588e-12	1.0193213462585234e-11	3.779179783997891e-11	2.8501970165983744e-10	1.1793618155701776e-7	2.5233968468548864e-8	1.000704083202752e-9	7.351263547030434e-11
0.16693398282201788	9.056865798155635e-13	1.740348347063666e-12	3.807060622193233e-12	1.0126177131024388e-11	3.7528802975612123e-11	2.8276112980779123e-10	1.1504224394225566e-7	2.4994320749762805e-8	9.98392274266396e-10	7.321547013433148e-11
0.16703398282201787	9.001231062240927e-13	1.7294978313497865e-12	3.782820053135859e-12	1.0059584968550126e-11	3.726766019611739e-11	2.8052092554457975e-10	1.1223731964928635e-7	2.4757414113070462e-8	9.96089003278861e-10	7.291955154648674e-11
0.16713398282201788	8.945939288380229e-13	1.7187152520412837e-12	3.758734661196232e-12	9.993433992818294e-12	3.7008356230842416e-11	2.7829893472390027e-10	1.0951804136694722e-7	2.452321131320523e-8	9.937942414909083e-10	7.262487423336453e-11
0.1672339828220179	8.890988340598641e-13	1.7080001791940782e-12	3.734803441439113e-12	9.927721241874929e-12	3.675087790631157e-11	2.76095004540542e-10	1.0688119453448027e-7	2.4291675698754422e-8	9.915079602855879e-10	7.23314327467635e-11
0.1673339828220179	8.836376096436245e-13	1.6973521856292116e-12	3.711025395546855e-12	9.862443774013514e-12	3.6495212145496105e-11	2.739089835182498e-10	1.0432370923270113e-7	2.406277120120256e-8	9.892301311777657e-10	7.203922166356572e-11
0.16743398282201788	8.782100446860825e-13	1.6867708469147284e-12	3.687399531774959e-12	9.797598667633997e-12	3.6241345967090513e-11	2.7174072149770044e-10	1.018426525685519e-7	2.3836462324205342e-8	9.869607258136578e-10	7.174823558561736e-11
0.16753398282201787	8.728159296181129e-13	1.6762557413475683e-12	3.663924864907779e-12	9.733183021101743e-12	3.5989266484792746e-11	2.695900696245818e-10	9.943522151920888e-8	2.361271413308811e-8	9.84699715970326e-10	7.145846913960497e-11
0.16763398282201789	8.674550561961263e-13	1.6658064499357684e-12	3.64060041621474e-12	9.66919395260883e-12	3.5738960906592993e-11	2.67456880337806e-10	9.709873620451658e-8	2.3391492244565618e-8	9.82447073555244e-10	7.116991697693867e-11
0.1677339828220179	8.621272174934506e-13	1.6554225563805912e-12	3.6174252134067704e-12	9.605628600035018e-12	3.5490416534065414e-11	2.653410073578143e-10	9.48306335588176e-8	2.3172762816675335e-8	9.802027706058053e-10	7.088257377363283e-11
0.1678339828220179	8.56832207891895e-13	1.6451036470589636e-12	3.5943982905931005e-12	9.542484120810736e-12	3.5243620761667134e-11	2.632423056750078e-10	9.262846137548389e-8	2.295649253892086e-8	9.779667792888844e-10	7.059643423018683e-11
0.16793398282201788	8.515698230732871e-13	1.63484931100587e-12	3.571518688238134e-12	9.479757691780539e-12	3.499856107604033e-11	2.611606315382711e-10	9.048987269940525e-8	2.2742648622619745e-8	9.757390719003573e-10	7.031149307146825e-11
0.16803398282201787	8.46339860011085e-13	1.6246591398969147e-12	3.5487854531189306e-12	9.417446509067527e-12	3.475522505532246e-11	2.590958424436144e-10	8.841262054451317e-8	2.2531198791451507e-8	9.735196208646448e-10	7.002774504659457e-11
0.16813398282201789	8.411421169620551e-13	1.6145327280310842e-12	3.526197638282712e-12	9.355547787938903e-12	3.4513600368459425e-11	2.570477971229231e-10	8.639455291512915e-8	2.2322111272200892e-8	9.713083987342655e-10	6.97451849288171e-11
0.1682339828220179	8.359763934580149e-13	1.6044696723134817e-12	3.5037543030048906e-12	9.294058762672617e-12	3.4273674774526046e-11	2.5501635553280974e-10	8.443360811142558e-8	2.2115354785691956e-8	9.691053781893871e-10	6.946380751540554e-11
0.1683339828220179	8.308424902975893e-13	1.5944695722382993e-12	3.4814545127471784e-12	9.23297668642447e-12	3.4035436122049706e-11	2.530013788435694e-10	8.252781030072656e-8	2.1910898537908006e-8	9.669105320373616e-10	6.91836076275313e-11
0.16843398282201788	8.257402095380611e-13	1.584532029871843e-12	3.4592973391160456e-12	9.172298831096587e-12	3.379887234834096e-11	2.510027294282409e-10	8.067526533769628e-8	2.170871221129383e-8	9.647238332122881e-10	6.890458011015331e-11
0.16853398282201787	8.206693544872653e-13	1.5746566498356984e-12	3.4372818598216533e-12	9.112022487207023e-12	3.356397147882872e-11	2.490202708517776e-10	7.887415681764599e-8	2.1508765956236278e-8	9.62545254774585e-10	6.862671983190434e-11
0.16863398282201789	8.156297296955159e-13	1.564843039289962e-12	3.4154071586367098e-12	9.052144963759556e-12	3.3330721626399695e-11	2.470538678603032e-10	7.712274234829488e-8	2.131103038271716e-8	9.60374769910516e-10	6.835002168497575e-11
0.1687339828220179	8.106211409476192e-13	1.5550908079166163e-12	3.3936723253559827e-12	8.992663588114955e-12	3.3099110990744254e-11	2.4510338637048586e-10	7.541935002637954e-8	2.1115476552137216e-8	9.582123519317772e-10	6.807448058500493e-11
0.1688339828220179	8.056433952549215e-13	1.5453995679030832e-12	3.372076455755797e-12	8.93357570586333e-12	3.286912785770703e-11	2.4316869345900473e-10	7.37623751064147e-8	2.092207596930567e-8	9.560579742750613e-10	6.780009147096429e-11
0.16893398282201788	8.006963008473943e-13	1.535768933925757e-12	3.3506186515539446e-12	8.874878680696774e-12	3.264076059864101e-11	2.4124965735210966e-10	7.21502768497853e-8	2.0730800574590545e-8	9.539116105016081e-10	6.752684930504592e-11
0.1690339828220179	7.957796671657916e-13	1.5261985231337176e-12	3.329298020369877e-12	8.8165698942835e-12	3.2413997669768744e-11	2.3934614741528963e-10	7.058157554319193e-8	2.054162273622927e-8	9.51773234296792e-10	6.725474907255313e-11
0.1691339828220179	7.908933048538877e-13	1.5166879551325987e-12	3.3081136756851833e-12	8.758646746142647e-12	3.2188827611547677e-11	2.374580341430334e-10	6.905484967617986e-8	2.035451524279291e-8	9.496428194696935e-10	6.698378578178845e-11
0.16923398282201788	7.860370257506904e-13	1.5072368519684543e-12	3.2870647368042226e-12	8.701106653519712e-12	3.196523904803942e-11	2.3558518914868374e-10	6.756873326817763e-8	2.0169451295801638e-8	9.475203399526695e-10	6.671395446394272e-11
0.1693339828220179	7.812106428827634e-13	1.4978448381118083e-12	3.2661503288150793e-12	8.643947051263358e-12	3.17432206862848e-11	2.33727485154385e-10	6.61219133361315e-8	1.9986404502488172e-8	9.454057698009263e-10	6.644525017298528e-11
0.16943398282201788	7.764139704565804e-13	1.4885115404418274e-12	3.245369582550948e-12	8.587165391702868e-12	3.152276131568403e-11	2.3188479598113662e-10	6.471312749440358e-8	1.980534886870625e-8	9.432990831921194e-10	6.617766798555604e-11
0.1695339828220179	7.716468238509594e-13	1.4792365882305222e-12	3.2247216345515904e-12	8.53075914452637e-12	3.130384980738115e-11	2.3005699653892583e-10	6.334116167914038e-8	1.962625879197966e-8	9.41200254425931e-10	6.591120300085554e-11
0.1696339828220179	7.669090196094791e-13	1.4700196131271281e-12	3.2042056270250262e-12	8.474725796660108e-12	3.108647511365231e-11	2.2824396281695946e-10	6.200484798983678e-8	1.944910905468958e-8	9.391092579236444e-10	6.56458503405366e-11
0.16973398282201788	7.6220037543302e-13	1.460860249142544e-12	3.1838207078096126e-12	8.419062852148486e-12	3.087062626730049e-11	2.264455718739845e-10	6.070306264130726e-8	1.9273874817396833e-8	9.370260682277433e-10	6.538160514859712e-11
0.1698339828220179	7.575207101722979e-13	1.4517581326338881e-12	3.163566030336446e-12	8.363767832034818e-12	3.065629238105367e-11	2.2466170182870534e-10	5.9434724019682915e-8	1.910053161229679e-8	9.34950660001519e-10	6.511846259127347e-11
0.16993398282201788	7.528698438204945e-13	1.4427129022891992e-12	3.1434407535918e-12	8.308838274243497e-12	3.044346264696796e-11	2.2289223185028069e-10	5.8198790836495285e-8	1.892905533680224e-8	9.328830080286362e-10	6.485641785693271e-11
0.1700339828220179	7.482475975058729e-13	1.4337241991121629e-12	3.123444042079937e-12	8.254271733462129e-12	3.023212633583562e-11	2.2113704214891736e-10	5.699426037525839e-8	1.875942224725345e-8	9.30823087212761e-10	6.459546615596764e-11
0.1701339828220179	7.436537934845305e-13	1.4247916664069606e-12	3.1035750657862908e-12	8.200065781025274e-12	3.0022272796596705e-11	2.193960139665467e-10	5.582016682533361e-8	1.8591608952750732e-8	9.287708725771325e-10	6.433560272069003e-11
0.17023398282201788	7.390882551331146e-13	1.4159149497633102e-12	3.0838330001406436e-12	8.146218004798543e-12	2.981389145575642e-11	2.1766902956759473e-10	5.4675579698178905e-8	1.8425592409108944e-8	9.267263392642054e-10	6.407682280522776e-11
0.1703339828220179	7.345508069416185e-13	1.4070936970414572e-12	3.064217025980808e-12	8.09272600906386e-12	2.960697181680582e-11	2.1595597222982528e-10	5.3559602321391203e-8	1.826134991292823e-8	9.246894625352095e-10	6.381912168541736e-11
0.17043398282201788	7.300412745062437e-13	1.3983275583574124e-12	3.0447263295163855e-12	8.0395874144052e-12	2.9401503459647715e-11	2.1425672623528716e-10	5.247137040624161e-8	1.809885909578208e-8	9.226602177697962e-10	6.356249465870263e-11
0.1705339828220179	7.255594845223025e-13	1.38961618606814e-12	3.0253601022928594e-12	7.986799857595367e-12	2.9197476040027034e-11	2.125711768613292e-10	5.141005068465155e-8	1.793809791851692e-8	9.206385804656399e-10	6.330693704403008e-11
0.1706339828220179	7.211052647771159e-13	1.3809592347570065e-12	3.0061175411558874e-12	7.934360991483656e-12	2.8994879288964636e-11	2.1089921037170683e-10	5.037483961183278e-8	1.777904466566289e-8	9.186245262380413e-10	6.305244418174579e-11
0.17073398282201788	7.166784441430392e-13	1.3723563612191833e-12	2.9869978482158737e-12	7.88226848488386e-12	2.8793703012196323e-11	2.0924071400776901e-10	4.936496213100887e-8	1.7621677939952075e-8	9.16618030819556e-10	6.279901143349352e-11
0.1708339828220179	7.122788525704668e-13	1.3638072244472101e-12	2.9680002308128167e-12	7.830520022463728e-12	2.859393708961598e-11	2.0759557597973133e-10	4.8379670496888904e-8	1.7465976656943072e-8	9.146190700596147e-10	6.254663418211242e-11
0.17093398282201788	7.07906321080937e-13	1.3553114856167245e-12	2.949123901481215e-12	7.779113304634714e-12	2.839557147472295e-11	2.05963685458025e-10	4.7418243154730026e-8	1.73119200397485e-8	9.126276199241448e-10	6.229530783153636e-11
0.1710339828220179	7.035606817602251e-13	1.3468688080720943e-12	2.9303680779155058e-12	7.728046047442582e-12	2.8198596194073287e-11	2.043449325647276e-10	4.647998367204131e-8	1.7159487613863585e-8	9.106436564951901e-10	6.204502780669165e-11
0.1711339828220179	6.992417677515249e-13	1.338478857312389e-12	2.9117319829355e-12	7.677315982459118e-12	2.8003001346736e-11	2.0273920836507844e-10	4.5564219720137456e-8	1.7008659202094343e-8	9.086671559705493e-10	6.179578955339846e-11
0.17123398282201788	6.949494132486786e-13	1.3301413009772072e-12	2.8932148444521165e-12	7.626920856674076e-12	2.780877710375205e-11	2.0114640485906237e-10	4.467030210292113e-8	1.6859414919581642e-8	9.066980946633992e-10	6.154758853826916e-11
0.1713339828220179	6.906834534893838e-13	1.3218558088328143e-12	2.8748158954333916e-12	7.576858432388474e-12	2.7615913707599454e-11	1.9956641497308336e-10	4.379760383043112e-8	1.6711735168920812e-8	9.047364490019276e-10	6.130042024861001e-11
0.17143398282201788	6.864437247485581e-13	1.313622052758173e-12	2.856534373870739e-12	7.527126487108044e-12	2.742440147166053e-11	1.979991325517078e-10	4.2945519234832184e-8	1.6565600635373822e-8	9.027821955289743e-10	6.105428019232159e-11
0.1715339828220179	6.822300643316339e-13	1.3054397067312684e-12	2.838369522745325e-12	7.477722813438103e-12	2.7234230779694834e-11	1.9644445234948886e-10	4.211346312664841e-8	1.6420992282171956e-8	9.008353109016737e-10	6.080916389780133e-11
0.1716339828220179	6.780423105679786e-13	1.2973084468153526e-12	2.8203205899948436e-12	7.42864521897852e-12	2.7045392085314952e-11	1.9490227002286299e-10	4.1300869989185896e-8	1.6277891345907643e-8	8.988957718910895e-10	6.056506691384506e-11
0.17173398282201788	6.738803028043045e-13	1.2892279511453155e-12	2.802386828480301e-12	7.379891526219743e-12	2.6857875911466678e-11	1.9337248212212024e-10	4.05071932091908e-8	1.6136279332012523e-8	8.969635553818541e-10	6.032198480954852e-11
0.1718339828220179	6.697438813981631e-13	1.2811978999142941e-12	2.7845674959531944e-12	7.33145957243982e-12	2.6671672849913474e-11	1.918549860834585e-10	3.9731904341915586e-8	1.5996138010321752e-8	8.950386383718301e-10	6.007991317421209e-11
0.17193398282201788	6.656328877114544e-13	1.2732179753601495e-12	2.766861855022979e-12	7.28334720960163e-12	2.648677356072457e-11	1.903496802211011e-10	3.897449240884642e-8	1.5857449410720693e-8	8.93120997971752e-10	5.983884761724411e-11
0.1720339828220179	6.615471641039701e-13	1.2652878617522002e-12	2.749269173124438e-12	7.2355523042512054e-12	2.6303168771766658e-11	1.8885646371948905e-10	3.823446322647162e-8	1.5720195818873165e-8	8.912106114048791e-10	5.959878376806325e-11
0.1721339828220179	6.574865539270438e-13	1.2574072453779613e-12	2.7317887224856893e-12	7.1880727374165146e-12	2.6120849278200713e-11	1.873752366255536e-10	3.7511338764536954e-8	1.5584359772030166e-8	8.893074560066492e-10	5.93597172760052e-11
0.17223398282201788	6.534509015171322e-13	1.2495758145299885e-12	2.7144197800960634e-12	7.1409064045072955e-12	2.59398059419807e-11	1.8590589984104832e-10	3.68046565323278e-8	1.5449924054915848e-8	8.874115092243392e-10	5.912164381022584e-11
0.1723339828220179	6.494400521895611e-13	1.2417932594928503e-12	2.6971616276743875e-12	7.094051215215281e-12	2.5760029691357634e-11	1.8444835511496033e-10	3.611396899161067e-8	1.5316871695690602e-8	8.855227486167252e-10	5.888455905960751e-11
0.17243398282201788	6.454538522322108e-13	1.2340592725301054e-12	2.6800135516374655e-12	7.047505093415397e-12	2.5581511520387427e-11	1.8300250503599257e-10	3.543884299491522e-8	1.5185185961989155e-8	8.836411518537484e-10	5.86484587326652e-11
0.1725339828220179	6.414921488993034e-13	1.2263735478714662e-12	2.6629748430687017e-12	7.001265977067412e-12	2.5404242488441192e-11	1.8156825302510834e-10	3.4778859247934486e-8	1.5054850357031226e-8	8.817666967161746e-10	5.841333855745216e-11
0.1726339828220179	6.375547904052158e-13	1.2187357816999593e-12	2.6460447976870373e-12	6.955331818118357e-12	2.5228213719720903e-11	1.801455033281504e-10	3.41336117948767e-8	1.492584861580483e-8	8.798993610952674e-10	5.817919428146721e-11
0.17273398282201788	6.336416259183164e-13	1.2111456721392185e-12	2.6292227158159844e-12	6.909700582405945e-12	2.5053416402777393e-11	1.7873416100852855e-10	3.3502707525660046e-8	1.4798164701319432e-8	8.780391229924587e-10	5.794602167156205e-11
0.1728339828220179	6.297525055548527e-13	1.2036029192408472e-12	2.6125079023529687e-12	6.864370249562002e-12	2.4879841790032575e-11	1.773341319399685e-10	3.2885765703912916e-8	1.4671782800928023e-8	8.761859605190212e-10	5.771381651384831e-11
0.17293398282201788	6.258872803729106e-13	1.1961072249718943e-12	2.5958996667388807e-12	6.819338812917407e-12	2.470748119730623e-11	1.7594532279933856e-10	3.228241751478575e-8	1.4546687322716974e-8	8.743398518957504e-10	5.748257461360732e-11
0.17303398282201787	6.220458023663465e-13	1.1886582932023452e-12	2.579397322927699e-12	6.774604279406935e-12	2.4536326003344002e-11	1.7456764105952898e-10	3.169230563164018e-8	1.4422862891961254e-8	8.725007754526283e-10	5.725229179519649e-11
0.1731339828220179	6.182279244588199e-13	1.1812558296927953e-12	2.5630001893564914e-12	6.730164669475361e-12	2.436636764935179e-11	1.732009949824087e-10	3.1115083800728675e-8	1.430029434764513e-8	8.706687096285273e-10	5.7022963901960524e-11
0.17323398282201788	6.144335004978323e-13	1.1738995420820767e-12	2.5467075889155463e-12	6.686018016983957e-12	2.4197597638531792e-11	1.7184529361184128e-10	3.055041644302383e-8	1.4178966739045694e-8	8.688436329708758e-10	5.679458679614012e-11
0.1733339828220179	6.106623852488307e-13	1.1665891398751325e-12	2.530518848918703e-12	6.642162369117575e-12	2.403000753562302e-11	1.7050044676676693e-10	2.9997978272396897e-8	1.4058865322378712e-8	8.670255241353661e-10	5.656715635878208e-11
0.17343398282201788	6.069144343893077e-13	1.159324334430801e-12	2.514433301073893e-12	6.598595786292628e-12	2.386358896644441e-11	1.6916636503434527e-10	2.945745392939471e-8	1.39399755575052e-8	8.652143618856194e-10	5.634066848964943e-11
0.17353398282201787	6.031895045029832e-13	1.1521048389497747e-12	2.4984502814538367e-12	6.555316342065586e-12	2.3698333617442354e-11	1.6784295976316515e-10	2.8928537629894392e-8	1.3822283104697344e-8	8.634101250928919e-10	5.61151191071329e-11
0.1736339828220179	5.99487453074007e-13	1.1449303684626723e-12	2.4825691304670478e-12	6.512322123042008e-12	2.3534233235241606e-11	1.6653014305651632e-10	2.8410932827955827e-8	1.3705773821463452e-8	8.616127927357828e-10	5.5890504148162285e-11
0.17373398282201788	5.958081384811855e-13	1.1378006398180772e-12	2.466789192828933e-12	6.469611228786394e-12	2.3371279626198117e-11	1.652278277657175e-10	2.790435189222812e-8	1.3590433759428949e-8	8.598223438998934e-10	5.5666819568116704e-11
0.1738339828220179	5.921514199922852e-13	1.1307153716707624e-12	2.451109817533108e-12	6.4271817717327164e-12	2.3209464655958097e-11	1.639359274835164e-10	2.7408515795293417e-8	1.3476249161274803e-8	8.580387577775732e-10	5.5444061340739556e-11
0.17393398282201789	5.885171577583273e-13	1.123674284469949e-12	2.4355303578230324e-12	6.38503187709547e-12	2.3048780249017425e-11	1.626543565375411e-10	2.692315381536951e-8	1.3363206457729621e-8	8.562620136675992e-10	5.52222254580493e-11
0.17403398282201787	5.84905212807935e-13	1.1166771004476307e-12	2.420050171163547e-12	6.343159682781233e-12	2.288921838828638e-11	1.6138302998381463e-10	2.644800324981465e-8	1.3251292264616126e-8	8.54492090974881e-10	5.500130793025258e-11
0.1741339828220179	5.813154470417459e-13	1.1097235436069715e-12	2.4046686192129468e-12	6.301563339301012e-12	2.2730771114656895e-11	1.6012186360032856e-10	2.5982809139911106e-8	1.314049337995011e-8	8.527289692101716e-10	5.4781304785658266e-11
0.17423398282201788	5.777477232268261e-13	1.1028133397108407e-12	2.3893850677950187e-12	6.260241009683352e-12	2.257343052657344e-11	1.5887077388067846e-10	2.5527324006428012e-8	1.3030796781091305e-8	8.509726279897828e-10	5.456221207059129e-11
0.1743339828220179	5.742019049911225e-13	1.0959462162703652e-12	2.3741988868713422e-12	6.219190869387787e-12	2.2417188779606732e-11	1.5762967802775482e-10	2.508130759548612e-8	1.2922189621944601e-8	8.492230470353006e-10	5.434402584930736e-11
0.17443398282201789	5.706778568179925e-13	1.0891219025335647e-12	2.3591094505138114e-12	6.1784111062189114e-12	2.2262038086031123e-11	1.5639849394749202e-10	2.4644526634275702e-8	1.281465923021096e-8	8.474802061732944e-10	5.412674220390682e-11
0.17453398282201787	5.671754440406905e-13	1.082340129474094e-12	2.3441161368772086e-12	6.13789992024124e-12	2.2107970714404833e-11	1.5517714024267458e-10	2.4216754596193995e-8	1.2708193104686763e-8	8.457440853350339e-10	5.39103572342503e-11
0.1746339828220179	5.63694532836993e-13	1.0756006297800027e-12	2.3292183281721846e-12	6.0976555236947e-12	2.1954978989153983e-11	1.5396553620680355e-10	2.3797771475000425e-8	1.2602778912611418e-8	8.440146645562328e-10	5.3694867057875704e-11
0.17473398282201788	5.602349902237638e-13	1.0689031378426586e-12	2.314415410638194e-12	6.057676140910381e-12	2.1803055290158962e-11	1.527636018180137e-10	2.3387363567590282e-8	1.2498404487060713e-8	8.42291923976741e-10	5.34802678099118e-11
0.1748339828220179	5.567966840516005e-13	1.062247389745616e-12	2.2997067745167834e-12	6.017960008227165e-12	2.1652192052344315e-11	1.5157125773304862e-10	2.298532326502502e-8	1.2395057824386814e-8	8.405758438402954e-10	5.3266555642996315e-11
0.17493398282201789	5.533794829995413e-13	1.055633123253736e-12	2.2850918140249835e-12	5.978505373909106e-12	2.1502381765272035e-11	1.5038842528129618e-10	2.259144885146336e-8	1.22927270817028e-8	8.388664044942467e-10	5.305372672719311e-11
0.17503398282201788	5.499832565697324e-13	1.0490600778021586e-12	2.2705699273288822e-12	5.939310498062848e-12	2.1353616972737536e-11	1.4921502645886747e-10	2.2205544310654853e-8	1.2191400574410931e-8	8.371635863892789e-10	5.284177724990803e-11
0.1751339828220179	5.466078750822039e-13	1.0425279944855642e-12	2.2561405165173614e-12	5.900373652556046e-12	2.1205890272368736e-11	1.480509839227397e-10	2.182741913967997e-8	1.209106677377453e-8	8.3546737007916e-10	5.263070341580766e-11
0.17523398282201788	5.432532096696351e-13	1.0360366160473464e-12	2.2418029875761217e-12	5.86169312093637e-12	2.1059194315228417e-11	1.4689622098495003e-10	2.1456888169628964e-8	1.1991714304531953e-8	8.3377773622047e-10	5.242050144673733e-11
0.1753339828220179	5.399191322721666e-13	1.0295856868689458e-12	2.2275567503617195e-12	5.823267198350923e-12	2.0913521805419335e-11	1.457506616068399e-10	2.109377139292893e-8	1.1893331942551831e-8	8.320946655723468e-10	5.221116758163956e-11
0.1754339828220179	5.366055156322736e-13	1.023174952959231e-12	2.213401218575944e-12	5.785094191466253e-12	2.0768865499692564e-11	1.44614230393354e-10	2.0737893797042435e-8	1.1795908612529378e-8	8.304181389962313e-10	5.2002698076473114e-11
0.17553398282201788	5.333122332896004e-13	1.0168041619439166e-12	2.1993358097401933e-12	5.747172418388822e-12	2.0625218207058697e-11	1.434868525873922e-10	2.038908520427341e-8	1.1699433385721981e-8	8.28748137455604e-10	5.1795089204131464e-11
0.1756339828220179	5.300391595759167e-13	1.0104730630550844e-12	2.185359945170177e-12	5.709500208586528e-12	2.0482572788401495e-11	1.4236845406420886e-10	2.0047180117427247e-8	1.1603895477724447e-8	8.27084642015741e-10	5.158833725436377e-11
0.17573398282201788	5.267861696100376e-13	1.0041814071208167e-12	2.171473049950764e-12	5.672075902809937e-12	2.034092215609579e-11	1.4125896132587121e-10	1.9712017571085608e-8	1.1509284246282302e-8	8.254276338434648e-10	5.1382438533694165e-11
0.1758339828220179	5.235531392928277e-13	9.97928946554791e-13	2.1576745529108755e-12	5.63489785301508e-12	2.0200259273626936e-11	1.401583014957593e-10	1.9383440988264935e-8	1.1415589189142749e-8	8.237770942069021e-10	5.117738936534313e-11
0.1759339828220179	5.203399453021933e-13	9.91715435346031e-13	2.143963886598709e-12	5.597964422285765e-12	2.006057715521354e-11	1.3906640231312138e-10	1.9061298042241355e-8	1.1322799941942273e-8	8.221330044752269e-10	5.097318608914697e-11
0.17603398282201788	5.171464650881371e-13	9.855406290486997e-13	2.130340487257061e-12	5.5612739847573e-12	1.992186886543347e-11	1.3798319212767735e-10	1.874544052333001e-8	1.12309062761307e-8	8.204953461184332e-10	5.076982506148022e-11
0.1761339828220179	5.139725768678341e-13	9.794042847719613e-13	2.1168037947988008e-12	5.524824925540222e-12	1.9784127518852225e-11	1.3690859989427286e-10	1.8435724210422014e-8	1.1139898096930693e-8	8.188641007070985e-10	5.0567302655177406e-11
0.17623398282201788	5.108181596207364e-13	9.73306161169879e-13	2.10335325278251e-12	5.488615640644716e-12	1.964734627965424e-11	1.3584255516757968e-10	1.8132008747085987e-8	1.1049765441331665e-8	8.1723924991213e-10	5.0365615259454064e-11
0.1763339828220179	5.076830930837372e-13	9.672460184314535e-13	2.0899883083883496e-12	5.45264453690574e-12	1.9511518361277213e-11	1.3478498809684712e-10	1.783415752205204e-8	1.0960498476118421e-8	8.156207755045618e-10	5.016475927983076e-11
0.1764339828220179	5.045672577463169e-13	9.612236182706465e-13	2.0767084123940367e-12	5.416910031908348e-12	1.937663702604883e-11	1.3373582942069802e-10	1.754203755390538e-8	1.0872087495932564e-8	8.140086593552982e-10	4.996473113805457e-11
0.17653398282201788	5.01470534845748e-13	9.552387239165062e-13	2.063513019150927e-12	5.381410553913766e-12	1.92426955848262e-11	1.3269501046197344e-10	1.725551937982058e-8	1.0784522921367166e-8	8.124028834348923e-10	4.976552727202239e-11
0.1766339828220179	4.983928063623656e-13	9.49291100103394e-13	2.050401586560476e-12	5.346144541786022e-12	1.910968739663896e-11	1.3166246312262776e-10	1.6974476948179752e-8	1.0697795297093769e-8	8.108034298133435e-10	4.9567144135706045e-11
0.17673398282201788	4.953339550147837e-13	9.433805130612043e-13	2.0373735760505136e-12	5.311110444918867e-12	1.897760586833336e-11	1.3063811987866362e-10	1.669878751492062e-8	1.0611895290020437e-8	8.092102806598444e-10	4.9369578199073934e-11
0.1768339828220179	4.922938642552418e-13	9.3750673050567e-13	2.0244284525520247e-12	5.276306723163386e-12	1.8846444454220653e-11	1.296219137751164e-10	1.6428331543468736e-8	1.0526813687481264e-8	8.076234182425785e-10	4.91728259480172e-11
0.1769339828220179	4.892724182648981e-13	9.31669521628806e-13	2.0115656844759343e-12	5.241731846756172e-12	1.871619665572775e-11	1.286137784210889e-10	1.6162992608116817e-8	1.0442541395456278e-8	8.060428249285153e-10	4.8976883884274394e-11
0.17703398282201788	4.862695019492035e-13	9.258686570892864e-13	1.998784743689907e-12	5.207384296247823e-12	1.8586856021049357e-11	1.2761364798481813e-10	1.590265730071426e-8	1.0359069436820629e-8	8.044684831831625e-10	4.878174852535457e-11
0.1771339828220179	4.832850009332871e-13	9.201039090030274e-13	1.9860851054956556e-12	5.173262562431992e-12	1.8458416144804594e-11	1.2662145718880352e-10	1.5647215140542572e-8	1.0276388949624087e-8	8.029003755704016e-10	4.8587416404465985e-11
0.17723398282201788	4.803188015573778e-13	9.14375050933688e-13	1.973466248606048e-12	5.139365146275096e-12	1.8330870667694828e-11	1.2563714130496486e-10	1.5396558487253063e-8	1.0194491185398032e-8	8.013384847522372e-10	4.8393884070439043e-11
0.1773339828220179	4.773707908722488e-13	9.086818578833441e-13	1.9609276551225656e-12	5.105690558846293e-12	1.8204213276164236e-11	1.2466063614985157e-10	1.515058245674865e-8	1.011336750749154e-8	7.997827934886109e-10	4.820114808765337e-11
0.1774339828220179	4.744408566347028e-13	9.030241062832013e-13	1.948468810512871e-12	5.07223732124818e-12	1.8078437702064313e-11	1.2369187807989797e-10	1.4909184839901963e-8	1.0033009389435019e-8	7.982332846372139e-10	4.800920503596574e-11
0.17753398282201788	4.715288873030654e-13	8.974015739843005e-13	1.9360892035885195e-12	5.0390039645476275e-12	1.795353772231841e-11	1.2273080398671142e-10	1.4672266023996554e-8	9.953408413330318e-9	7.966899411532545e-10	4.781805151063494e-11
0.1776339828220179	4.686347720327287e-13	8.918140402483857e-13	1.9237883264828243e-12	5.0059890297075515e-12	1.7829507158590994e-11	1.2177735129241224e-10	1.4439728916794106e-8	9.874556268268326e-9	7.951527460892812e-10	4.762768412224977e-11
0.17773398282201788	4.657584006717474e-13	8.862612857387771e-13	1.9115656746289114e-12	4.973191067518918e-12	1.7706339876959204e-11	1.2083145794501727e-10	1.4211478873126483e-8	9.796444748772501e-9	7.93621682595005e-10	4.743809949665839e-11
0.1778339828220179	4.628996637563702e-13	8.807430925112862e-13	1.8994207467378e-12	4.940608638533107e-12	1.7584029787584832e-11	1.1989306241385145e-10	1.3987423623916681e-8	9.71906575326734e-9	7.920967339170647e-10	4.724929427489299e-11
0.1779339828220179	4.600584525067155e-13	8.752592440052429e-13	1.8873530447767755e-12	4.908240312994967e-12	1.746257084439164e-11	1.1896210368501792e-10	1.3767473207542579e-8	9.64241128257316e-9	7.905778833988743e-10	4.706126511310092e-11
0.17803398282201788	4.572346588224077e-13	8.69809525034536e-13	1.8753620739478604e-12	4.87608467077633e-12	1.7341957044742998e-11	1.1803852125689997e-10	1.3551539903453646e-8	9.566473438424849e-9	7.890651144804314e-10	4.6874008682472876e-11
0.1781339828220179	4.5442817527824325e-13	8.643937217787468e-13	1.8634473426663704e-12	4.844140301309838e-12	1.722218242912271e-11	1.17122255135702e-10	1.3339538167957567e-8	9.491244422014954e-9	7.875584106981191e-10	4.6687521669170264e-11
0.17823398282201788	4.516388951199314e-13	8.590116217743172e-13	1.8516083625397037e-12	4.812405803523381e-12	1.7103241080818856e-11	1.1621324583104e-10	1.313138457209903e-8	9.416716532561108e-9	7.860577556845501e-10	4.6501800774257435e-11
0.1783339828220179	4.4886671225978734e-13	8.53663013905778e-13	1.8398446483461843e-12	4.7808797857748135e-12	1.6985127125608225e-11	1.1531143435155803e-10	1.2926997741551505e-8	9.34288216589583e-9	7.845631331683527e-10	4.631684271362794e-11
0.1784339828220179	4.4611152127252885e-13	8.483476883970747e-13	1.8281557180142005e-12	4.7495608657875214e-12	1.6867834731445513e-11	1.1441676220060024e-10	1.2726298298452345e-8	9.269733813080717e-9	7.830745269740479e-10	4.6132644217938453e-11
0.17853398282201788	4.4337321739105393e-13	8.43065436802882e-13	1.8165410926012284e-12	4.718447670585842e-12	1.675135810815272e-11	1.1352917137190776e-10	1.2529208805105977e-8	9.197264059041615e-9	7.815919210218291e-10	4.594920203253603e-11
0.1786339828220179	4.4065169650225897e-13	8.378160520000093e-13	1.8050002962733062e-12	4.687538836431495e-12	1.663569150711224e-11	1.1264860434536263e-10	1.2335653709492365e-8	9.125465581227125e-9	7.80115299327421e-10	4.576651291739066e-11
0.17873398282201788	4.379468551428954e-13	8.325993281789152e-13	1.7935328562843865e-12	4.656833008760223e-12	1.652082922096183e-11	1.117750040827706e-10	1.2145559292513498e-8	9.054331148288302e-9	7.786446460019107e-10	4.558457364702604e-11
0.1788339828220179	4.3525859049542254e-13	8.274150608351791e-13	1.7821383029559563e-12	4.6263288421187466e-12	1.640676558329171e-11	1.1090831402367506e-10	1.1958853616914642e-8	8.983853618779641e-9	7.771799452515787e-10	4.5403381010450916e-11
0.1789339828220179	4.3258680038391666e-13	8.2226304676107e-13	1.7708161696567987e-12	4.596025000102387e-12	1.629349496834381e-11	1.1004847808121446e-10	1.1775466477823644e-8	8.914025939881123e-9	7.757211813777312e-10	4.5222931811090016e-11
0.17903398282201788	4.299313832700027e-13	8.171430840372356e-13	1.7595659927828325e-12	4.565920155293086e-12	1.6181011790714353e-11	1.0919544063801817e-10	1.159532935484828e-8	8.84484114614105e-9	7.742683387765692e-10	4.5043222866718255e-11
0.1791339828220179	4.272922382488051e-13	8.120549720243363e-13	1.748387311737144e-12	4.536012989197739e-12	1.6069310505057148e-11	1.0834914654213348e-10	1.1418375365677476e-8	8.776292358238587e-9	7.72821401939008e-10	4.486425100939119e-11
0.17923398282201788	4.2466926504490847e-13	8.069985113548132e-13	1.737279668910081e-12	4.506302192187029e-12	1.5958385605790065e-11	1.0750954110299363e-10	1.12445392211335e-8	8.70837278176659e-9	7.713803554505352e-10	4.4686013085378845e-11
0.1793339828220179	4.220623640083918e-13	8.019735039246714e-13	1.7262426096596191e-12	4.476786463434769e-12	1.584823162680377e-11	1.0667657008742252e-10	1.1073757181623795e-8	8.641075706033666e-9	7.699451839910719e-10	4.450850595509868e-11
0.1794339828220179	4.1947143611082256e-13	7.969797528853375e-13	1.7152756822916464e-12	4.447464510857537e-12	1.5738843141171894e-11	1.0585017971567123e-10	1.090596701494411e-8	8.574394502885336e-9	7.68515872334802e-10	4.433172649304845e-11
0.17953398282201788	4.1689638294135984e-13	7.920170626355817e-13	1.7043784380406346e-12	4.418335051054832e-12	1.5630214760864592e-11	1.0503031665749648e-10	1.0741107955385484e-8	8.508322625544296e-9	7.670924053500691e-10	4.415567158774161e-11
0.1796339828220179	4.1433710670278155e-13	7.870852388134285e-13	1.6935504310501852e-12	4.389396809249511e-12	1.5522341136462618e-11	1.0421692802826698e-10	1.0579120664099477e-8	8.442853607468545e-9	7.656747679991912e-10	4.398033814163931e-11
0.17973398282201788	4.117935102076312e-13	7.821840882882046e-13	1.6827912183539076e-12	4.360648519228878e-12	1.5415216956875147e-11	1.0340996138510976e-10	1.0419947190679775e-8	8.377981061228272e-9	7.642629453383539e-10	4.380572307108584e-11
0.17983398282201787	4.0926549687434544e-13	7.773134191526033e-13	1.672100359856364e-12	4.332088923285957e-12	1.5308836949058836e-11	1.0260936472309237e-10	1.0263530935916021e-8	8.31369867740014e-9	7.628569225174729e-10	4.363182330624413e-11
0.1799339828220179	4.067529707233878e-13	7.724730407147706e-13	1.6614774183140831e-12	4.303716772161354e-12	1.5203195877739138e-11	1.0181508647143392e-10	1.0109816615681869e-8	8.250000223479228e-9	7.614566847800578e-10	4.34586357910296e-11
0.18003398282201788	4.0425583637345943e-13	7.676627634905091e-13	1.650921959316734e-12	4.275530824985288e-12	1.5098288545133804e-11	1.0102707548975382e-10	9.958750225917011e-9	8.186879542807899e-9	7.60062217463081e-10	4.328615748304591e-11
0.1801339828220179	4.0177399903768744e-13	7.628823991954621e-13	1.6404335512685184e-12	4.247529849220309e-12	1.4994109790678446e-11	1.0024528106435516e-10	9.810279008666817e-9	8.12433055352194e-9	7.586735059968652e-10	4.31143853535212e-11
0.18023398282201789	3.993073645198598e-13	7.581317607374125e-13	1.6300117653695308e-12	4.219712620604334e-12	1.489065449075417e-11	9.946965290453726e-11	9.664351419143923e-9	8.06234724751296e-9	7.572905359049493e-10	4.294331638724347e-11
0.18033398282201787	3.968558392106908e-13	7.534106622085813e-13	1.6196561755973559e-12	4.192077923093806e-12	1.4787917558417024e-11	9.870014113894559e-11	9.520917093775967e-9	8.000923689407071e-9	7.559132928039731e-10	4.2772947582497065e-11
0.1804339828220179	3.944193300840869e-13	7.487189188780056e-13	1.6093663586887534e-12	4.1646245488077224e-12	1.468589394312985e-11	9.793669631195183e-11	9.379926819208141e-9	7.940054015559722e-9	7.545417624035636e-10	4.2603275950999376e-11
0.18053398282201788	3.919977446934609e-13	7.44056347183977e-13	1.5991418941215037e-12	4.137351297971654e-12	1.4584578630495906e-11	9.717926938006745e-11	9.2413325022278e-9	7.879732433066243e-9	7.531759305062236e-10	4.243429851783821e-11
0.1806339828220179	3.895909911680582e-13	7.39422764726493e-13	1.588982364096267e-12	4.110256978862453e-12	1.4483966641994714e-11	9.642781170839036e-11	9.105087140579283e-9	7.819953218787707e-9	7.518157830072247e-10	4.226601232140864e-11
0.18073398282201789	3.871989782093025e-13	7.34817990259762e-13	1.5788873535187195e-12	4.083340407753061e-12	1.4384053034719292e-11	9.568227506707857e-11	8.971144794641712e-9	7.760710718391858e-9	7.504613058944846e-10	4.209841441335011e-11
0.18083398282201787	3.8482161508718346e-13	7.302418436848286e-13	1.5688564499816799e-12	4.05660040885789e-12	1.4284832901116304e-11	9.494261162786338e-11	8.839460559938735e-9	7.701999345409319e-9	7.491124852484827e-10	4.193150185848538e-11
0.1809339828220179	3.824588116366433e-13	7.256941460421289e-13	1.5588892437474306e-12	4.030035814278668e-12	1.4186301368727221e-11	9.420877396058648e-11	8.709990540455028e-9	7.643813580304078e-9	7.477693072421521e-10	4.1765271734758087e-11
0.18103398282201788	3.8011047825399924e-13	7.211747195041999e-13	1.548985327730116e-12	4.003645463950303e-12	1.4088453599932067e-11	9.348071502977159e-11	8.582691822730934e-9	7.586147969558524e-9	7.464317581407765e-10	4.159972113317107e-11
0.1811339828220179	3.777765258934009e-13	7.166833873683816e-13	1.539144297478277e-12	3.977428205587585e-12	1.3991284791694769e-11	9.275838819122636e-11	8.457522450711558e-9	7.528997124772617e-9	7.450998243019069e-10	4.143484715772553e-11
0.18123398282201789	3.754568660632855e-13	7.122199740495787e-13	1.5293657511575534e-12	3.95138289463193e-12	1.3894790175310613e-11	9.204174718867559e-11	8.334441401324781e-9	7.472355721776985e-9	7.43773492175264e-10	4.1270646925360355e-11
0.18133398282201788	3.7315141082288246e-13	7.077843050730705e-13	1.5196492895333772e-12	3.9255083941986194e-12	1.3798965016155392e-11	9.13307461504207e-11	8.21340856076441e-9	7.416218499759539e-9	7.424527483026526e-10	4.110711756589071e-11
0.1814339828220179	3.7086007277870364e-13	7.033762070673663e-13	1.5099945159538742e-12	3.899803575024336e-12	1.3703804613436178e-11	9.062533958603221e-11	8.094384701456041e-9	7.36058026040554e-9	7.411375793178657e-10	4.0944256221948066e-11
0.18153398282201788	3.6858276508111e-13	6.989955077571301e-13	1.5004010363329418e-12	3.874267315415249e-12	1.3609304299945226e-11	8.992548238307529e-11	7.977331459684265e-9	7.3054358670512256e-9	7.398279719466338e-10	4.0782060048920974e-11
0.1816339828220179	3.6631940142084285e-13	6.946420359561059e-13	1.490868459133231e-12	3.8488985011952144e-12	1.3515459441813818e-11	8.923112980385378e-11	7.86221131385768e-9	7.250780243849673e-9	7.385239130065076e-10	4.062052621489405e-11
0.1817339828220179	3.6406989602562917e-13	6.903156215601241e-13	1.481396395349506e-12	3.82369602565452e-12	1.3422265438269456e-11	8.854223748219588e-11	7.748987563394354e-9	7.196608374950166e-9	7.372253894068113e-10	4.045965190058949e-11
0.18183398282201788	3.6183416365676484e-13	6.860160955401652e-13	1.4719844584918866e-12	3.798658789498902e-12	1.3329717721394223e-11	8.785876142025848e-11	7.637624308205382e-9	7.1429153036894804e-9	7.359323881485563e-10	4.0299434299307507e-11
0.1819339828220179	3.596121196057429e-13	6.817432899353997e-13	1.4626322645693305e-12	3.773785700798886e-12	1.3237811755884929e-11	8.718065798536554e-11	7.52808642875895e-9	7.0896961317958186e-9	7.346448963243731e-10	4.013987061686715e-11
0.18203398282201788	3.574036796909147e-13	6.774970378463898e-13	1.453339432073233e-12	3.749075674939619e-12	1.314654303881545e-11	8.650788390687509e-11	7.420339566706492e-9	7.036946018604882e-9	7.333629011184577e-10	3.998095807154886e-11
0.1821339828220179	3.5520876025413486e-13	6.732771734282166e-13	1.4441055819610442e-12	3.724527634570946e-12	1.3055907099400463e-11	8.584039627306767e-11	7.314350106051868e-9	6.984660180287521e-9	7.32086389806497e-10	3.982269389403497e-11
0.1822339828220179	3.530272781574792e-13	6.6908353188371e-13	1.434930337640083e-12	3.700140509557839e-12	1.2965899498760982e-11	8.517815252807185e-11	7.210085154848571e-9	6.932833889089373e-9	7.30815349755612e-10	3.966507532735237e-11
0.18233398282201788	3.508591507799248e-13	6.649159494567593e-13	1.4258133249514216e-12	3.675913236931153e-12	1.2876515829691878e-11	8.452111046880964e-11	7.1075125274063805e-9	6.881462472581898e-9	7.295497684243109e-10	3.950809962681472e-11
0.1824339828220179	3.4870429601411226e-13	6.607742634255677e-13	1.4167541721538817e-12	3.651844760838832e-12	1.2787751716430842e-11	8.386922824197209e-11	7.00660072699307e-9	6.830541312924616e-9	7.282896333624242e-10	3.9351764059964774e-11
0.18253398282201788	3.465626322630721e-13	6.56658312096055e-13	1.4077525099081584e-12	3.627934032497343e-12	1.2699602814429494e-11	8.322246434102105e-11	6.907318929014911e-9	6.7800658461386684e-9	7.270349322110651e-10	3.919606590651754e-11
0.1826339828220179	3.444340784370239e-13	6.525679347952387e-13	1.3988079712610293e-12	3.6041800101434546e-12	1.2612064810125528e-11	8.258077760322028e-11	6.809636964661656e-9	6.73003156139107e-9	7.257856527025845e-10	3.904100245830334e-11
0.1827339828220179	3.4231855395015333e-13	6.485029718646626e-13	1.3899201916296438e-12	3.5805816589864266e-12	1.2525133420717273e-11	8.19441272066872e-11	6.713525305000794e-9	6.6804340002897914e-9	7.245417826605144e-10	3.888657101921064e-11
0.18283398282201788	3.40215978717434e-13	6.444632646539306e-13	1.381088808785993e-12	3.5571379511605465e-12	1.2438804393939704e-11	8.131247266747727e-11	6.618955045508626e-9	6.631268756189592e-9	7.233033099995582e-10	3.873276890513136e-11
0.1829339828220179	3.381262731514691e-13	6.404486555141829e-13	1.3723134628413998e-12	3.5338478656778186e-12	1.2353073507841651e-11	8.068577383668929e-11	6.525897891023343e-9	6.582531473507762e-9	7.220702227255216e-10	3.8579593443902374e-11
0.18303398282201788	3.3604935815934015e-13	6.364589877916954e-13	1.3635937962311915e-12	3.5107103883811415e-12	1.22679365705653e-11	8.006399089759995e-11	6.43432614110813e-9	6.534217847050554e-9	7.208425089353027e-10	3.842704197525193e-11
0.1831339828220179	3.339851551394854e-13	6.324941058214865e-13	1.3549294536994044e-12	3.4877245118978466e-12	1.2183389420127251e-11	7.944708436282117e-11	6.344212675811419e-9	6.4863236213494455e-9	7.196201568168607e-10	3.82751118507431e-11
0.1832339828220179	3.3193358597860244e-13	6.285538549209914e-13	1.3463200822836477e-12	3.464889235593449e-12	1.2099427924200815e-11	7.883501507148434e-11	6.255530941812382e-9	6.43884459000723e-9	7.184031546491819e-10	3.812380043371872e-11
0.18333398282201788	3.2989457304856354e-13	6.246380813837208e-13	1.337765331300009e-12	3.4422035655256874e-12	1.2016047979900421e-11	7.822774418644948e-11	6.168254938939701e-9	6.3917765950539324e-9	7.171914908022745e-10	3.797310509924683e-11
0.1834339828220179	3.2786803920334595e-13	6.207466324730332e-13	1.3292648523281294e-12	3.4196665143990925e-12	1.1933245513567065e-11	7.76252331915366e-11	6.08235920705291e-9	6.345115526312004e-9	7.159851537371296e-10	3.782302323406503e-11
0.18353398282201788	3.258539077760014e-13	6.168793564159029e-13	1.3208182991963458e-12	3.397277101519596e-12	1.1851016480556015e-11	7.70274438887867e-11	5.9978188132749405e-9	6.29885732077144e-9	7.147841320057274e-10	3.767355223652714e-11
0.1836339828220179	3.238521025756118e-13	6.130361023967322e-13	1.3124253279668822e-12	3.375034352749661e-12	1.1769356865025536e-11	7.64343383957406e-11	5.9146093395652215e-9	6.252997961973396e-9	7.135884142510089e-10	3.7524689516548226e-11
0.1837339828220179	3.2186254788431934e-13	6.092167205512315e-13	1.304085596921269e-12	3.352937300463701e-12	1.1688262679727778e-11	7.584587914274944e-11	5.832706870624125e-9	6.207533479403685e-9	7.12397989206889e-10	3.7376432495551594e-11
0.18383398282201788	3.198851684543016e-13	6.054210619603005e-13	1.2957987665457344e-12	3.3309849835037213e-12	1.160772996580026e-11	7.526202887030034e-11	5.752087982117312e-9	6.1624599478944335e-9	7.112128456982332e-10	3.722877860641429e-11
0.1839339828220179	3.1791988950482924e-13	6.016489786439641e-13	1.2875644995166949e-12	3.3091764471351926e-12	1.1527754792560077e-11	7.468275062637252e-11	5.6727297292121005e-9	6.117773487035e-9	7.100329726408611e-10	3.7081725293413465e-11
0.18403398282201788	3.159666367193243e-13	5.979003235553947e-13	1.279382460686508e-12	3.2875107430036377e-12	1.1448333257298911e-11	7.410800776381589e-11	5.594609635415686e-9	6.073470260591574e-9	7.088583590415704e-10	3.6935270012175246e-11
0.1841339828220179	3.1402533624241174e-13	5.941749505748754e-13	1.2712523170690749e-12	3.265986929090922e-12	1.1369461485079548e-11	7.353776393774789e-11	5.517705681706322e-9	6.029546475934811e-9	7.076889939981137e-10	3.6789410229619275e-11
0.1842339828220179	3.120959146770351e-13	5.904727145038979e-13	1.2631737378257663e-12	3.244604069672404e-12	1.1291135628534474e-11	7.297198310298036e-11	5.441996295949545e-9	5.9859983834764156e-9	7.065248666992385e-10	3.6644143423908095e-11
0.18433398282201788	3.101782990815433e-13	5.867934710592412e-13	1.2551463942512562e-12	3.2233612352739637e-12	1.1213351867665093e-11	7.241062951146311e-11	5.367460342590065e-9	5.942822276113385e-9	7.053659664246782e-10	3.649946708439354e-11
0.1844339828220179	3.082724169668323e-13	5.831370768671234e-13	1.24716995975959e-12	3.2022575026296115e-12	1.1136106409643457e-11	7.185366770975455e-11	5.294077112612314e-9	5.900014488680773e-9	7.042122825451852e-10	3.635537871156564e-11
0.18453398282201788	3.063781962934993e-13	5.795033894573607e-13	1.2392441098702929e-12	3.1812919546392194e-12	1.1059395488614505e-11	7.13010625365113e-11	5.2218263137612914e-9	5.857571397412185e-9	7.030638045225526e-10	3.621187581699995e-11
0.1846339828220179	3.0449556546898637e-13	5.75892267257583e-13	1.2313685221945412e-12	3.1604636803266967e-12	1.0983215365500717e-11	7.075277912000334e-11	5.150688061016033e-9	5.815489419408179e-9	7.019205219096384e-10	3.606895592330683e-11
0.1847339828220179	3.026244533447878e-13	5.723035695875021e-13	1.2235428764214682e-12	3.139771774798322e-12	1.090756232780719e-11	7.020878287564673e-11	5.080642867308736e-9	5.77376501211231e-9	7.007824243503927e-10	3.5926616564079356e-11
0.18483398282201788	3.0076478921362794e-13	5.687371566531625e-13	1.2157668543045356e-12	3.119215339201272e-12	1.083243268942895e-11	6.966903950356214e-11	5.011671634482321e-9	5.73239467279469e-9	6.996495015798881e-10	3.578485528384217e-11
0.1849339828220179	2.9891650280670606e-13	5.651928895413149e-13	1.208040139648032e-12	3.098793480682873e-12	1.0757822790459638e-11	6.913351498615345e-11	4.943755644479728e-9	5.6913749380432894e-9	6.985217434243759e-10	3.564366963800186e-11
0.18503398282201788	2.970795242909193e-13	5.616706302137325e-13	1.2003624182936386e-12	3.078505312349619e-12	1.0683728997001197e-11	6.860217558570724e-11	4.876876550758082e-9	5.650702383262244e-9	6.973991398013098e-10	3.550305719279504e-11
0.1851339828220179	2.9525378426611437e-13	5.581702415016427e-13	1.1927333781070578e-12	3.0583499532267538e-12	1.0610147700975077e-11	6.807498784201361e-11	4.811016369921298e-9	5.610373622177469e-9	6.962816807194006e-10	3.536301552523867e-11
0.1852339828220179	2.9343921376237375e-13	5.546915871001522e-13	1.1851527089647702e-12	3.0383265282181196e-12	1.0537075319935364e-11	6.755191857000861e-11	4.746157473565287e-9	5.570385306349493e-9	6.951693562786632e-10	3.522354222307998e-11
0.18533398282201788	2.9163574423729347e-13	5.512345315627047e-13	1.1776201027408697e-12	3.0184341680660972e-12	1.0464508296882368e-11	6.703293485743483e-11	4.682282580329125e-9	5.5307341246930036e-9	6.940621566704597e-10	3.508463488474568e-11
0.1854339828220179	2.898433075733031e-13	5.477989402956153e-13	1.17013525329401e-12	2.998672009312224e-12	1.039244310007883e-11	6.651800406252965e-11	4.619374748147357e-9	5.4914168030037565e-9	6.929600721775894e-10	3.494629111929432e-11
0.18553398282201788	2.880618360749791e-13	5.443846795526022e-13	1.1626978564543494e-12	2.979039194257548e-12	1.0320876222866081e-11	6.600709381172361e-11	4.557417366696331e-9	5.452430103491634e-9	6.918630931743128e-10	3.4808508546364917e-11
0.1856339828220179	2.8629126246639665e-13	5.409916164293511e-13	1.1553076100107e-12	2.959534870923713e-12	1.0249804183482656e-11	6.550017199736694e-11	4.4963941500304346e-9	5.413770824320769e-9	6.90771210126439e-10	3.467128479612881e-11
0.1857339828220179	2.8453151988848483e-13	5.376196188581681e-13	1.1479642136977182e-12	2.9401581930141124e-12	1.0179223524884053e-11	6.499720677547424e-11	4.436289129402474e-9	5.375435799156228e-9	6.896844135914004e-10	3.453461750924117e-11
0.18583398282201788	2.827825418964018e-13	5.342685556025857e-13	1.1406673691831055e-12	2.9209083198753158e-12	1.0109130814563161e-11	6.449816656348587e-11	4.37708664626242e-9	5.337421896716786e-9	6.886026942183077e-10	3.439850433679109e-11
0.1859339828220179	2.810442624569329e-13	5.309382962520703e-13	1.1334167800550285e-12	2.9017844164587074e-12	1.0039522644372728e-11	6.400302003805281e-11	4.318771345430657e-9	5.2997260203343955e-9	6.875260427480411e-10	3.426294294025427e-11
0.18603398282201788	2.793166159458963e-13	5.276287112167537e-13	1.1262121518095211e-12	2.8827856532826473e-12	9.970395630349206e-12	6.351173613284023e-11	4.261328168440284e-9	5.262345107519822e-9	6.864544500133332e-10	3.412793099144439e-11
0.18613398282201787	2.7759953714557223e-13	5.243396717221732e-13	1.1190531918380271e-12	2.863911206394543e-12	9.901746412537298e-12	6.302428403634874e-11	4.204742347043556e-9	5.2252761295343555e-9	6.853879069388633e-10	3.399346617246569e-11
0.1862339828220179	2.7589296124214025e-13	5.210710498040381e-13	1.111939609414952e-12	2.8451602573334385e-12	9.833571654816093e-12	6.254063318975431e-11	4.1489993968783844e-9	5.188516090967403e-9	6.843264045413193e-10	3.38595461756639e-11
0.18633398282201788	2.741968238231526e-13	5.178227183030931e-13	1.1048711156854248e-12	2.8265319930927588e-12	9.76586804472683e-12	6.206075328477234e-11	4.094085111290658e-9	5.152062029320514e-9	6.832699339295301e-10	3.372616870358047e-11
0.1864339828220179	2.725110608749934e-13	5.145945508599642e-13	1.0978474236530167e-12	2.8080256060833633e-12	9.69863229330148e-12	6.158461426153313e-11	4.039985555307336e-9	5.11591101459677e-9	6.822184863045498e-10	3.35933314689044e-11
0.18653398282201789	2.708356087803801e-13	5.113864219100149e-13	1.0908682481675946e-12	2.7896402940967787e-12	9.631861134892687e-12	6.1112186306481e-11	3.9866870597569766e-9	5.080060148896166e-9	6.811720529597544e-10	3.34610321944252e-11
0.18663398282201787	2.6917040431587496e-13	5.08198206678312e-13	1.08393330591326e-12	2.7713752602687602e-12	9.565551327005054e-12	6.064343985029064e-11	3.934176215533238e-9	5.0445065660166044e-9	6.801306252809592e-10	3.3329268612986096e-11
0.1867339828220179	2.675153846493958e-13	5.050297811745591e-13	1.0770423153963858e-12	2.7532297130430455e-12	9.49969965012794e-12	6.017834556580077e-11	3.88243986799775e-9	5.009247431060643e-9	6.790941947465419e-10	3.319803846743834e-11
0.18683398282201788	2.658704873377728e-13	5.018810221880861e-13	1.070194996933638e-12	2.73520286613547e-12	9.434302907568718e-12	5.971687436596721e-11	3.83146511151828e-9	4.974279940047392e-9	6.780627529275354e-10	3.306733951059325e-11
0.1869339828220179	2.642356503242904e-13	4.987518072828812e-13	1.0633910726402278e-12	2.7172939384981367e-12	9.369357925288356e-12	5.925899740183251e-11	3.78123928413876e-9	4.939601319530199e-9	6.770362914877786e-10	3.293716950517772e-11
0.18703398282201789	2.6261081193626515e-13	4.9564201479263e-13	1.0566302664181248e-12	2.6995021542840197e-12	9.304861551737084e-12	5.880468606051494e-11	3.731749962377626e-9	4.905208826219425e-9	6.760148021840225e-10	3.280752622378716e-11
0.18713398282201787	2.609959108826305e-13	4.925515238158136e-13	1.0499123039443514e-12	2.6818267428117434e-12	9.240810657692169e-12	5.835391196321363e-11	3.6829849561508997e-9	4.871099746610482e-9	6.7499827686607e-10	3.267840744884051e-11
0.1872339828220179	2.5939088625154623e-13	4.894802142108261e-13	1.0432369126594705e-12	2.664266938530624e-12	9.177202136096619e-12	5.790664696323261e-11	3.634932303816762e-9	4.837271396617268e-9	6.739867074769228e-10	3.2549810972534793e-11
0.18733398282201788	2.577956775080004e-13	4.864279665911119e-13	1.0366038217559722e-12	2.646821980985829e-12	9.114032901898484e-12	5.746286314402031e-11	3.5875802673382654e-9	4.80372112121023e-9	6.729800860528921e-10	3.242173459679898e-11
0.1874339828220179	2.562102244914643e-13	4.833946623203649e-13	1.0300127621669194e-12	2.629491114783931e-12	9.051299891892484e-12	5.7022532817227434e-11	3.540917327561346e-9	4.770446294059961e-9	6.719784047237804e-10	3.229417613325025e-11
0.1875339828220179	2.546344674135182e-13	4.803801835077262e-13	1.0234634665545277e-12	2.612273589558788e-12	8.989000064561905e-12	5.658562852078283e-11	3.494932179604646e-9	4.737444317185342e-9	6.709816557130161e-10	3.2167133403148595e-11
0.18763398282201788	2.5306834685553597e-13	4.773844130030382e-13	1.0169556692988998e-12	2.5951686599372868e-12	8.927130399921938e-12	5.615212301698309e-11	3.449613728358483e-9	4.704712620606691e-9	6.69989831337803e-10	3.2040604237352135e-11
0.1877339828220179	2.515118037663404e-13	4.744072343921095e-13	1.0104891064867978e-12	2.5781755855056693e-12	8.865687899364184e-12	5.5721989290601965e-11	3.404951084089991e-9	4.6722486620036185e-9	6.690029240092878e-10	3.191458647627277e-11
0.18783398282201788	2.499647794599198e-13	4.714485319920457e-13	1.0040635159005499e-12	2.5612936307760556e-12	8.804669585502497e-12	5.5295200547015057e-11	3.36093355815178e-9	4.640049926377744e-9	6.68020926232733e-10	3.178907796983246e-11
0.1879339828220179	2.4842721561311896e-13	4.685081908465371e-13	9.97678637006907e-13	2.544522065152957e-12	8.744072502019564e-12	5.487173021033937e-11	3.317550658790986e-9	4.608113925719771e-9	6.670438306076689e-10	3.166407657741867e-11
0.1880339828220179	2.4689905426336824e-13	4.655860967212797e-13	9.913342109461214e-13	2.527860162900337e-12	8.683893713514923e-12	5.4451551921592546e-11	3.274792087056759e-9	4.576438198681418e-9	6.660716298280849e-10	3.153958016784133e-11
0.18813398282201788	2.453802378064189e-13	4.626821360993366e-13	9.850299805209993e-13	2.5113072031086257e-12	8.624130305354017e-12	5.4034639536864706e-11	3.2326477328028846e-9	4.545020310251615e-9	6.651043166826033e-10	3.141558661928867e-11
0.1882339828220179	2.438707089940983e-13	4.597961961765648e-13	9.787656901860465e-13	2.494862469662145e-12	8.56477938351839e-12	5.362096712550835e-11	3.1911076707836597e-9	4.513857851437218e-9	6.641418840546629e-10	3.12920938192841e-11
0.18833398282201788	2.4237041093206955e-13	4.56928164857096e-13	9.725410860367345e-13	2.4785252512067002e-12	8.505838074456934e-12	5.321050896834337e-11	3.1501621568402812e-9	4.482948438948149e-9	6.631843249227158e-10	3.1169099664643646e-11
0.1884339828220179	2.40879287077621e-13	4.540779307488051e-13	9.663559157987632e-13	2.462294841117425e-12	8.447303524938385e-12	5.280323955587813e-11	3.109801624175518e-9	4.452289714886693e-9	6.622316323604294e-10	3.1046602061432845e-11
0.1885339828220179	2.3939728123745286e-13	4.512453831588254e-13	9.602099288174379e-13	2.4461705374666993e-12	8.389172901904576e-12	5.2399133586544504e-11	3.0700166797142205e-9	4.42187934644102e-9	6.612837995368633e-10	3.0924598924923214e-11
0.18863398282201788	2.3792433756548403e-13	4.484304120890952e-13	9.541028760471186e-13	2.4301516429925094e-12	8.33144339232506e-12	5.199816596495046e-11	3.030798100547868e-9	4.391715025582977e-9	6.603408197167e-10	3.080308817955098e-11
0.1887339828220179	2.364604005606851e-13	4.456329082319301e-13	9.480345100407227e-13	2.4142374650669003e-12	8.274112203052849e-12	5.1600311800146276e-11	2.992136830460497e-9	4.3617944687699145e-9	6.594026862604493e-10	3.068206775887431e-11
0.18883398282201788	2.3500541506490487e-13	4.428527629656269e-13	9.420045849393167e-13	2.3984273156646415e-12	8.217176560681017e-12	5.1205546403907024e-11	2.9540239765343424e-9	4.3321154166505476e-9	6.584693926246599e-10	3.056153560553098e-11
0.1889339828220179	2.3355932626072254e-13	4.4008986835009036e-13	9.360128564617471e-13	2.3827205113321232e-12	8.160633711400323e-12	5.081384528902797e-11	2.9164508058327537e-9	4.302675633774707e-9	6.575409323621423e-10	3.044148967119678e-11
0.1890339828220179	2.321220796693218e-13	4.3734411712250214e-13	9.30059081894383e-13	2.3671163731565634e-12	8.104480920858356e-12	5.042518416763879e-11	2.8794087421590215e-9	4.273472908307295e-9	6.566172991222196e-10	3.03219279165445e-11
0.18913398282201788	2.3069362114835103e-13	4.3461540269299325e-13	9.241430200808773e-13	2.3516142267352366e-12	8.048715474018849e-12	5.00395389495268e-11	2.8428893628883914e-9	4.2445050517456525e-9	6.556984866509252e-10	3.02028483112011e-11
0.1892339828220179	2.292738968898298e-13	4.3190361914037197e-13	9.182644314120518e-13	2.336213402145049e-12	7.99333467502306e-12	4.96568857404798e-11	2.80688439587214e-9	4.215769898641089e-9	6.547844887912672e-10	3.0084248833707634e-11
0.18933398282201788	2.2786285341804457e-13	4.2920866120785475e-13	9.124230778157903e-13	2.3209132339123698e-12	7.938335847051298e-12	4.9277200840641273e-11	2.771385716411549e-9	4.187265306324033e-9	6.538752994834685e-10	2.996612747147775e-11
0.1894339828220179	2.2646043758747147e-13	4.2653042429884775e-13	9.066187227470442e-13	2.3057130609828793e-12	7.883716332186057e-12	4.890046074287849e-11	2.7363853442999105e-9	4.158989154632782e-9	6.529709127652119e-10	2.984848222075673e-11
0.1895339828220179	2.2506659658071136e-13	4.238688044727444e-13	9.008511311778863e-13	2.290612226691829e-12	7.82947349127585e-12	4.852664213116826e-11	2.7018754409312773e-9	4.130939345646055e-9	6.520713227719081e-10	2.9731311086581296e-11
0.18963398282201788	2.2368127790641741e-13	4.212236984407375e-13	8.951200695876274e-13	2.275610078734368e-12	7.775604703800057e-12	4.8155721878992605e-11	2.6678483064737185e-9	4.103113803418897e-9	6.5117652373694e-10	2.961461208273834e-11
0.1897339828220179	2.2230442939727578e-13	4.185950035616833e-13	8.894253059529984e-13	2.2607059691361236e-12	7.722107367734972e-12	4.7787677047751806e-11	2.6342963771060634e-9	4.0755104737223445e-9	6.502865099919519e-10	2.949838323172555e-11
0.18983398282201788	2.2093599920796025e-13	4.159826178379811e-13	8.837666097384204e-13	2.2458992542240272e-12	7.668978899420713e-12	4.742248488519006e-11	2.601212222316125e-9	4.048127323786395e-9	6.49401275967112e-10	2.938262256471067e-11
0.1899339828220179	2.195759358131233e-13	4.133864399114765e-13	8.781437518863164e-13	2.231189294597268e-12	7.616216733428891e-12	4.7060122823832725e-11	2.5685885422589647e-9	4.020962342046433e-9	6.485208161913941e-10	2.9267328121492115e-11
0.1900339828220179	2.1822418800539243e-13	4.1080636905938743e-13	8.725565048074757e-13	2.21657545509846e-12	7.563818322431828e-12	4.6700568479441123e-11	2.5364181651739563e-9	3.994013537893061e-9	6.476451252928626e-10	2.9152497950458924e-11
0.19013398282201788	2.168807048933705e-13	4.082423051902705e-13	8.670046423715098e-13	2.2020571047850197e-12	7.511781137071948e-12	4.634379964947636e-11	2.5046940448587954e-9	3.967278941425163e-9	6.467741979989682e-10	2.9038130108551103e-11
0.1902339828220179	2.1554543589967455e-13	4.0569414884001276e-13	8.614879398973845e-13	2.187633616900866e-12	7.460102665833073e-12	4.598979431158167e-11	2.47340925819949e-9	3.940756603206461e-9	6.459080291368613e-10	2.8924222661221518e-11
0.19033398282201788	2.1421833075895357e-13	4.031618011678197e-13	8.560061741439384e-13	2.173304368847969e-12	7.408780414911534e-12	4.5638530622070673e-11	2.442557002754484e-9	3.914444594024824e-9	6.450466136336532e-10	2.8810773682394568e-11
0.1904339828220179	2.1289933951594995e-13	4.0064516395228157e-13	8.505591233005746e-13	2.159068742158546e-12	7.357811908089443e-12	4.5289986914437186e-11	2.4121305943921015e-9	3.888341004655378e-9	6.441899465167854e-10	2.8697781254429687e-11
0.1905339828220179	2.1158841252354817e-13	3.981441395874171e-13	8.45146566977919e-13	2.1449261224670954e-12	7.307194686608038e-12	4.4944141697871404e-11	2.3821234649795782e-9	3.862443945626236e-9	6.433380229143096e-10	2.8585243468081096e-11
0.19063398282201788	2.1028550044084969e-13	3.9565863107875445e-13	8.397682861985795e-13	2.1308758994827108e-12	7.256926309041948e-12	4.460097365579037e-11	2.3525291601225294e-9	3.836751546987415e-9	6.424908380552115e-10	2.84731584224592e-11
0.1907339828220179	2.0899055423126465e-13	3.93188542039472e-13	8.344240633879917e-13	2.1169174669617997e-12	7.207004351175275e-12	4.42604616443843e-11	2.3233413369540056e-9	3.8112619580830685e-9	6.416483872697673e-10	2.836152422499321e-11
0.19083398282201788	2.0770352516059744e-13	3.907337766865141e-13	8.291136823652665e-13	2.103050222680634e-12	7.157426405877416e-12	4.3922584691171344e-11	2.2945537619712002e-9	3.785973347326328e-9	6.408106659898559e-10	2.825033899139202e-11
0.1909339828220179	2.0642436479516497e-13	3.88294239836754e-13	8.238369283341581e-13	2.0892735684083452e-12	7.108190082980624e-12	4.3587321993567533e-11	2.266160308919436e-9	3.760883901977335e-9	6.399776697493196e-10	2.81396008456069e-11
0.1910339828220179	2.0515302499991056e-13	3.8586983690320495e-13	8.185935878740351e-13	2.0755869098800507e-12	7.059293009158154e-12	4.32546529174679e-11	2.2381549567217363e-9	3.735991827924084e-9	6.391493941843039e-10	2.8029307919792975e-11
0.19113398282201788	2.038894579365396e-13	3.834604738912119e-13	8.133834489309847e-13	2.0619896567701057e-12	7.0107328278033304e-12	4.292455699584005e-11	2.2105317874531296e-9	3.7112953494661744e-9	6.383258350336304e-10	2.791945835427247e-11
0.1912339828220179	2.0263361606166304e-13	3.81066057394685e-13	8.082063008088666e-13	2.0484812226655736e-12	6.962507198909371e-12	4.2597013927329717e-11	2.1832849843585158e-9	3.6867927091012585e-9	6.375069881391371e-10	2.7810050297496046e-11
0.19133398282201788	2.0138545212495933e-13	3.786864945923873e-13	8.030619341605678e-13	2.0350610250399214e-12	6.9146137989506345e-12	4.227200357488001e-11	2.156408829913287e-9	3.662482167314539e-9	6.366928494460824e-10	2.7701081906006953e-11
0.1914339828220179	2.0014491916733214e-13	3.7632169324419625e-13	7.979501409791668e-13	2.0217284852268286e-12	6.867050320763875e-12	4.194950596435853e-11	2.1298977039252098e-9	3.6383620023706385e-9	6.358834150034933e-10	2.7592551344402714e-11
0.1915339828220179	1.989119705190967e-13	3.7397156168743027e-13	7.928707145892791e-13	2.00848302839417e-12	6.819814473431141e-12	4.162950128320174e-11	2.1037460816771255e-9	3.6144305101084817e-9	6.350786809645699e-10	2.7484456785298686e-11
0.19163398282201788	1.9768655979817742e-13	3.7163600883316776e-13	7.878234496383901e-13	1.9953240835183047e-12	6.7729039821631965e-12	4.1311969879067096e-11	2.0779485321091262e-9	3.5906860037387063e-9	6.342786435870814e-10	2.7376796409291816e-11
0.1917339828220179	1.9646864090829635e-13	3.6931494416262196e-13	7.828081420882603e-13	1.982251083358348e-12	6.7263165881836494e-12	4.099689225849706e-11	2.0524997160393787e-9	3.5671268136436197e-9	6.33483299233749e-10	2.726956840492307e-11
0.19183398282201788	1.9525816803719672e-13	3.6700827772350194e-13	7.778245892063956e-13	1.9692634644307668e-12	6.680050048614331e-12	4.068424908559677e-11	2.0273943844228e-9	3.543751287179912e-9	6.326926443726658e-10	2.7162770968641606e-11
0.1919339828220179	1.9405509565487134e-13	3.6471592012644086e-13	7.728725895575739e-13	1.9563606669841117e-12	6.634102136361196e-12	4.0374021180721826e-11	2.002627376646455e-9	3.5205577884837965e-9	6.319066755777172e-10	2.7056402304768737e-11
0.1920339828220179	1.9285937851179286e-13	3.6243778254140297e-13	7.679519429954168e-13	1.94354213497388e-12	6.588470640001159e-12	4.0066189519176823e-11	1.9781936188610817e-9	3.4975446982786977e-9	6.311253895289943e-10	2.6950460625461704e-11
0.19213398282201788	1.9167097163716514e-13	3.6017377669415e-13	7.630624506540462e-13	1.9308073160376164e-12	6.543153363669865e-12	3.976073522992594e-11	1.9540881223476735e-9	3.474710413685396e-9	6.303487830132316e-10	2.6844944150677587e-11
0.1922339828220179	1.9048983033718267e-13	3.579238148627017e-13	7.582039149397164e-13	1.9181556614701007e-12	6.498148126949883e-12	3.945763959431393e-11	1.9303059819183824e-9	3.452053348034581e-9	6.295768529242332e-10	2.673985110813759e-11
0.19233398282201788	1.8931591019329883e-13	3.5568780987384456e-13	7.533761395226433e-13	1.905586626198852e-12	6.4534527647604125e-12	3.915688404479931e-11	1.9068423743510486e-9	3.4295719306819367e-9	6.288095962633344e-10	2.6635179733292053e-11
0.1924339828220179	1.881491670605123e-13	3.534656750996496e-13	7.485789293287265e-13	1.893099668759598e-12	6.409065127247228e-12	3.8858450163697957e-11	1.8836925568563753e-9	3.407264606825472e-9	6.28047010139855e-10	2.653092826928484e-11
0.1925339828220179	1.8698955706565574e-13	3.512573244539961e-13	7.438120905314434e-13	1.880694251272071e-12	6.3649830796733745e-12	3.8562319681934865e-11	1.8608518655770712e-9	3.3851298373251237e-9	6.27289091771538e-10	2.642709496691734e-11
0.19263398282201788	1.8583703660569954e-13	3.4906267238917086e-13	7.390754305437579e-13	1.8683698394159352e-12	6.321204502311389e-12	3.826847447781261e-11	1.8383157141184037e-9	3.3631660985249687e-9	6.2653583848506e-10	2.632367808461516e-11
0.1927339828220179	1.846915623460658e-13	3.468816338924188e-13	7.343687580100562e-13	1.8561259024068518e-12	6.277727290335313e-12	3.797689657578368e-11	1.8160795921090275e-9	3.341371882077285e-9	6.257872477164736e-10	2.6220675888391593e-11
0.19283398282201789	1.835530912189554e-13	3.447141244825815e-13	7.296918827981958e-13	1.8439619129726825e-12	6.234549353714351e-12	3.76875681452387e-11	1.7941390637918693e-9	3.319745694769212e-9	6.250433170117159e-10	2.611808665181402e-11
0.19293398282201787	1.824215804216766e-13	3.4256006020669294e-13	7.250446159915156e-13	1.8318773473299096e-12	6.1916686171066836e-12	3.740047149930016e-11	1.7724897666439253e-9	3.29828605835131e-9	6.243040440270804e-10	2.6015908655968353e-11
0.1930339828220179	1.812969874150035e-13	3.4041935763667526e-13	7.204267698810249e-13	1.8198716851602633e-12	6.1490830197546216e-12	3.7115589093632583e-11	1.7511274100247689e-9	3.276991509368667e-9	6.235694265297581e-10	2.59141401894262e-11
0.19313398282201788	1.8017926992152153e-13	3.382919338659732e-13	7.158381579575415e-13	1.8079444095873765e-12	6.106790515380015e-12	3.683290352525679e-11	1.7300477738526332e-9	3.2558605989937507e-9	6.228394623983166e-10	2.5812779548209318e-11
0.1932339828220179	1.7906838592399356e-13	3.361777065062716e-13	7.112785949038945e-13	1.7960950071536467e-12	6.064789072080681e-12	3.6552397531378105e-11	1.7092467073078146e-9	3.2348918928616257e-9	6.221141496232325e-10	2.5711825035756046e-11
0.19333398282201789	1.7796429366375212e-13	3.340765936842084e-13	7.067478965872244e-13	1.784322967797378e-12	6.023076672227598e-12	3.6274053988223735e-11	1.6887201275626169e-9	3.214083970907186e-9	6.213934863074228e-10	2.5611274962887742e-11
0.19343398282201787	1.768669516390653e-13	3.3198851403809846e-13	7.022458800513069e-13	1.7726277848298735e-12	5.9816513123627846e-12	3.599785590988878e-11	1.6684640185371846e-9	3.193435427204395e-9	6.206774706667772e-10	2.551112764777442e-11
0.1935339828220179	1.757763186035529e-13	3.2991338671471993e-13	6.97772363508927e-13	1.7610089549128853e-12	5.94051100309798e-12	3.572378644719475e-11	1.648474429680806e-9	3.172944869807683e-9	6.199661010307165e-10	2.5411381415902003e-11
0.19363398282201788	1.746923535645865e-13	3.2785113136606616e-13	6.933271663342915e-13	1.749465978036043e-12	5.89965376901396e-12	3.5451828886555313e-11	1.6287474747779223e-9	3.1526109205951758e-9	6.192593758427404e-10	2.53120346000382e-11
0.1937339828220179	1.7361501578170872e-13	3.2580166814616036e-13	6.889101090555196e-13	1.737998357494596e-12	5.859077648560831e-12	3.5181966648853597e-11	1.6092793307784294e-9	3.1324322151140266e-9	6.185572936610002e-10	2.5213085540200002e-11
0.1938339828220179	1.7254426476505816e-13	3.237649177078745e-13	6.845210133471786e-13	1.7266055998671615e-12	5.818780693958643e-12	3.4914183288327564e-11	1.5900662366516391e-9	3.1124074024275782e-9	6.178598531588612e-10	2.5114532583619895e-11
0.19393398282201788	1.7148006027381729e-13	3.2174080119977843e-13	6.801597020228256e-13	1.7152872149937436e-12	5.778760971099204e-12	3.464846249146681e-11	1.5711044922634034e-9	3.0925351449645792e-9	6.171670531255098e-10	2.5016374084713808e-11
0.1940339828220179	1.7042236231464598e-13	3.197292402629745e-13	6.758259990276592e-13	1.7040427159538008e-12	5.739016559448099e-12	3.4384788075915554e-11	1.5523904572758457e-9	3.072814118370055e-9	6.164788924665154e-10	2.491860840504705e-11
0.19413398282201788	1.6937113114015362e-13	3.177301570280181e-13	6.71519729431188e-13	1.6928716190445855e-12	5.699545551948035e-12	3.412314398938989e-11	1.5339205500693417e-9	3.053243011358379e-9	6.157953702044669e-10	2.482123391330322e-11
0.1942339828220179	1.6832632724735948e-13	3.157434741117971e-13	6.672407194199474e-13	1.6817734437595321e-12	5.660346054922407e-12	3.3863514308600283e-11	1.515691246686005e-9	3.033820525567917e-9	6.151164854795811e-10	2.47242489852512e-11
0.1943339828220179	1.6728791137617002e-13	3.137691146144498e-13	6.629887962902712e-13	1.6707477127667662e-12	5.62141618797963e-12	3.36058832381835e-11	1.4976990797943635e-9	3.0145453754174486e-9	6.144422375502954e-10	2.462765200371223e-11
0.19443398282201788	1.662558445078682e-13	3.1180700211632463e-13	6.587637884410909e-13	1.659793951887918e-12	5.582754083918341e-12	3.335023510964662e-11	1.4799406376747855e-9	2.9954162879646342e-9	6.137726257939395e-10	2.453144135852854e-11
0.1945339828220179	1.6523008786360997e-13	3.0985706067492526e-13	6.545655253668494e-13	1.6489116900769027e-12	5.544357888633324e-12	3.309655438031727e-11	1.4624125632250922e-9	2.9764320027660366e-9	6.131076497073671e-10	2.4435615446531495e-11
0.19463398282201788	1.6421060290292958e-13	3.0791921482190715e-13	6.503938376503421e-13	1.6381004593989757e-12	5.506225761021848e-12	3.2844825632303484e-11	1.4451115529859434e-9	2.9575912717389016e-9	6.124473089075998e-10	2.4340172671509082e-11
0.1947339828220179	1.6319735132225342e-13	3.0599338956006623e-13	6.462485569557278e-13	1.627359795009826e-12	5.468355872890831e-12	3.259503357146303e-11	1.4280343561855694e-9	2.938892859024685e-9	6.117916031324998e-10	2.4245111444174646e-11
0.1948339828220179	1.6219029505343397e-13	3.04079510360362e-13	6.421295160215277e-13	1.616689235134911e-12	5.430746408864987e-12	3.2347163026381815e-11	1.4111777738035122e-9	2.920335540854332e-9	6.111405322414525e-10	2.415043018213557e-11
0.19493398282201788	1.6118939626226856e-13	3.02177503158957e-13	6.380365486536422e-13	1.606088321048847e-12	5.3933955662949e-12	3.210119894735871e-11	1.394538657652692e-9	2.9019181054150436e-9	6.104940962160334e-10	2.4056127309861414e-11
0.1950339828220179	1.6019461734705704e-13	3.00287294354284e-13	6.339694897184837e-13	1.5955565970549993e-12	5.356301555166662e-12	3.185712640540235e-11	1.3781139094797885e-9	2.8836393527188823e-9	6.098522951607249e-10	2.3962201258653075e-11
0.19513398282201788	1.592059209371512e-13	2.984088108041073e-13	6.299281751360933e-13	1.5850936104652275e-12	5.319462598011467e-12	3.161493059123433e-11	1.3619004800831787e-9	2.8654980944728804e-9	6.092151293036124e-10	2.386865046661165e-11
0.1952339828220179	1.5822326989151384e-13	2.9654197982263437e-13	6.259124418733553e-13	1.5746989115796615e-12	5.282876929816284e-12	3.137459681430138e-11	1.3458953684482656e-9	2.847493153950815e-9	6.085825989971142e-10	2.3775473378607612e-11
0.1953339828220179	1.572466272972919e-13	2.9468672917761697e-13	6.219221279371914e-13	1.5643720536667294e-12	5.246542797934914e-12	3.113611050179593e-11	1.3300956208997048e-9	2.8296233658664266e-9	6.07954704718691e-10	2.368266844624961e-11
0.19543398282201788	1.5627595646839563e-13	2.9284298708749724e-13	6.179570723678757e-13	1.554112592943299e-12	5.21045846199981e-12	3.089945719768479e-11	1.3144983302702436e-9	2.811887576248372e-9	6.073314470716085e-10	2.359023412785438e-11
0.1955339828220179	1.553112209440884e-13	2.9101068221854633e-13	6.140171152323137e-13	1.5439200885548538e-12	5.174622193834581e-12	3.066462256174709e-11	1.2991006350857737e-9	2.794284642316575e-9	6.067128267856767e-10	2.349816888841573e-11
0.19563398282201788	1.543523844875905e-13	2.891897436820503e-13	6.101020976174552e-13	1.5337941025560307e-12	5.139032277367238e-12	3.043159236861995e-11	1.2838997187662693e-9	2.7768134323602145e-9	6.060988447180294e-10	2.3406471199574895e-11
0.1957339828220179	1.5339941108467607e-13	2.8738010103147806e-13	6.06211861623662e-13	1.5237341998909834e-12	5.103687008543606e-12	3.0200352506850454e-11	1.268892808842165e-9	2.75947282561702e-9	6.054895018538835e-10	2.331513953958976e-11
0.1958339828220179	1.5245226494229417e-13	2.8558168425971013e-13	6.023462503581697e-13	1.5137399483741332e-12	5.0685846952418944e-12	2.9970888977959027e-11	1.2540771761860564e-9	2.7422617121542087e-9	6.048847993073362e-10	2.322417239330478e-11
0.19593398282201788	1.5151091048719585e-13	2.8379442379625074e-13	5.985051079286077e-13	1.5038109186709868e-12	5.0337236571877594e-12	2.97431878955087e-11	1.239450134259155e-9	2.7251789927508633e-9	6.042847383221747e-10	2.313356825212181e-11
0.1960339828220179	1.5057531236456502e-13	2.8201825050446627e-13	5.94688279436487e-13	1.4939466842789759e-12	4.999102225869623e-12	2.951723548418155e-11	1.225009038372352e-9	2.708223578781563e-9	6.036893202726727e-10	2.3043325613969458e-11
0.19613398282201788	1.496454354366574e-13	2.8025309567885595e-13	5.908956109708256e-13	1.484146821508543e-12	4.9647187444551345e-12	2.929301807886541e-11	1.210751284961498e-9	2.6913943921016613e-9	6.030985466644222e-10	2.2953442983273887e-11
0.1962339828220179	1.4872124478145753e-13	2.7849889104231725e-13	5.871269496017555e-13	1.4744109094643634e-12	4.930571567707918e-12	2.907052212374633e-11	1.1966743108766302e-9	2.674690364933817e-9	6.025124191351807e-10	2.286391887092947e-11
0.1963339828220179	1.4780270569133313e-13	2.767555687434577e-13	5.833821433741781e-13	1.4647385300265886e-12	4.8966590619050105e-12	2.8849734171409372e-11	1.1827755926848075e-9	2.6581104397559225e-9	6.019309394557039e-10	2.277475179426907e-11
0.19643398282201788	1.4688978367170755e-13	2.7502306135388964e-13	5.796610413014775e-13	1.4551292678323595e-12	4.862979604754877e-12	2.8630640881947924e-11	1.1690526459863532e-9	2.6416535691904535e-9	6.013541095306408e-10	2.268594027703535e-11
0.1965339828220179	1.4598244443972502e-13	2.733013018655703e-13	5.759634933592628e-13	1.445582710257275e-12	4.829531585316012e-12	2.8413229022078228e-11	1.1555030247440607e-9	2.6253187158949883e-9	6.007819313993652e-10	2.2597482849350926e-11
0.19663398282201788	1.4508065392294944e-13	2.715902236881474e-13	5.722893504791679e-13	1.4360984473971682e-12	4.796313403916226e-12	2.819748546426464e-11	1.1421243206253227e-9	2.6091048524542986e-9	6.002144072369135e-10	2.25093780476904e-11
0.1967339828220179	1.4418437825804635e-13	2.698897606463156e-13	5.686384645426567e-13	1.4266760720498568e-12	4.7633234720723945e-12	2.798339718584896e-11	1.128914162356643e-9	2.593010961273489e-9	5.996515393548524e-10	2.242162441485068e-11
0.1968339828220179	1.4329358378949374e-13	2.681998469772146e-13	5.650106883749398e-13	1.4173151796971573e-12	4.7305602124109675e-12	2.777095126819107e-11	1.1158702150905616e-9	2.577036034472684e-9	5.990933302022324e-10	2.2334220499923388e-11
0.19693398282201788	1.424082370682779e-13	2.665204173278034e-13	5.614058757388114e-13	1.4080153684868377e-12	4.698022058588683e-12	2.7560134895811733e-11	1.1029901797843765e-9	2.56117907378263e-9	5.985397823664742e-10	2.224716485826498e-11
0.1970339828220179	1.415283048506247e-13	2.648514067522973e-13	5.578238813286714e-13	1.3987762392149109e-12	4.6657074552144404e-12	2.7350935355548275e-11	1.090271792590818e-9	2.5454390904419772e-9	5.979908985743664e-10	2.2160456051469833e-11
0.19713398282201788	1.4065375409671334e-13	2.6319275070957903e-13	5.542645607644674e-13	1.3895973953078482e-12	4.6336148577710545e-12	2.7143340035712326e-11	1.0777128242600709e-9	2.52981510509537e-9	5.974466816929695e-10	2.2074092647340437e-11
0.1972339828220179	1.3978455196941842e-13	2.6154438506066484e-13	5.507277705857461e-13	1.3804784428050822e-12	4.6017427325383345e-12	2.6937336425259175e-11	1.0653110795531773e-9	2.514306147693135e-9	5.969071347306473e-10	2.1988073219860906e-11
0.1973339828220179	1.389206658330495e-13	2.599062460661546e-13	5.472133682457188e-13	1.371418990341491e-12	4.570089556515963e-12	2.673291211296058e-11	1.0530643966663701e-9	2.4989112573918907e-9	5.963722608380165e-10	2.1902396349167916e-11
0.19743398282201788	1.380620632520952e-13	2.5827827038371276e-13	5.437212121053499e-13	1.362418649130073e-12	4.538653817347435e-12	2.653005478658607e-11	1.0409706466662539e-9	2.4836294824564388e-9	5.958420633089588e-10	2.1817060621522908e-11
0.1975339828220179	1.3720871198998938e-13	2.5666039506557585e-13	5.402511614275334e-13	1.3534770329447565e-12	4.507434013244483e-12	2.6328752232092383e-11	1.0290277329355684e-9	2.468459880162909e-9	5.953165455816555e-10	2.173206462928515e-11
0.19763398282201788	1.363605800078699e-13	2.5505255755605495e-13	5.36803076371262e-13	1.3445937581032919e-12	4.476428652911952e-12	2.6128992332817613e-11	1.0172335906293028e-9	2.453401516702947e-9	5.947957112396106e-10	2.164740697088349e-11
0.1977339828220179	1.355176354633525e-13	2.5345469568905704e-13	5.333768179858268e-13	1.3357684434501955e-12	4.445636255472998e-12	2.593076306868221e-11	1.0055861861408807e-9	2.4384534670889917e-9	5.942795640126861e-10	2.1563086250788553e-11
0.1978339828220179	1.3467984670931568e-13	2.5186674768565584e-13	5.299722482051292e-13	1.3270007103400114e-12	4.4150553503955076e-12	2.5734052515399965e-11	9.940835165784531e-10	2.4236148150609356e-9	5.937681077782045e-10	2.147910107948672e-11
0.19793398282201788	1.338471822926824e-13	2.5028865215162195e-13	5.265892298419332e-13	1.3182901826204552e-12	4.384684477418245e-12	2.553884884369139e-11	9.82723609250709e-10	2.408884652993578e-9	5.932613465619998e-10	2.1395450073451834e-11
0.1980339828220179	1.3301961095322383e-13	2.487203480750129e-13	5.232276265822121e-13	1.3096364866157735e-12	4.354522186478109e-12	2.5345140318506035e-11	9.715045211623613e-10	2.3942620818053466e-9	5.9275928453952e-10	2.131213185511824e-11
0.19813398282201788	1.321971016223569e-13	2.4716177482376034e-13	5.198873029795344e-13	1.3010392511102648e-12	4.324567037637597e-12	2.515291529825159e-11	9.604243385189285e-10	2.3797462108681046e-9	5.922619260369543e-10	2.1229145052854393e-11
0.1982339828220179	1.3137962342195682e-13	2.4561287214328464e-13	5.165681244494592e-13	1.2924981073318417e-12	4.294817601013005e-12	2.4962162234028528e-11	9.494811762406358e-10	2.365336157917948e-9	5.917692755323504e-10	2.114648830093549e-11
0.1983339828220179	1.3056714566318122e-13	2.440735801541067e-13	5.132699572639976e-13	1.284012688935726e-12	4.265272456703099e-12	2.477286966887173e-11	9.386731774853268e-10	2.3510310489671432e-9	5.912813376567738e-10	2.106416023951744e-11
0.19843398282201788	1.2975963784528746e-13	2.425438393494854e-13	5.09992668546065e-13	1.2755826319882462e-12	4.235930194718033e-12	2.4585026236998293e-11	9.279985131800817e-10	2.336830018216977e-9	5.907981171954572e-10	2.0982159514609345e-11
0.1985339828220179	1.2895706965447402e-13	2.410235905930795e-13	5.067361262640435e-13	1.2672075749507606e-12	4.206789414909325e-12	2.4398620663061962e-11	9.174553815614908e-10	2.3227322079717958e-9	5.90319619089003e-10	2.090048477804821e-11
0.19863398282201788	1.281594109627172e-13	2.395127751166067e-13	5.035001992262944e-13	1.2588871586637064e-12	4.177848726899771e-12	2.4213641761413677e-11	9.070420077243469e-10	2.3087367685539157e-9	5.898458484345663e-10	2.0819134687471833e-11
0.1987339828220179	1.2736663182661927e-13	2.380113345175221e-13	5.002847570757686e-13	1.2506210263306759e-12	4.1491067500142604e-12	2.4030078435367962e-11	8.967566431785274e-10	2.2948428582195676e-9	5.893768104870759e-10	2.0738107906292693e-11
0.1988339828220179	1.2657870248627004e-13	2.365192107567303e-13	4.970896702846452e-13	1.2424088235027325e-12	4.120562113210915e-12	2.3847919676476736e-11	8.865975654140791e-10	2.2810496430759184e-9	5.889125106604777e-10	2.0657403103672475e-11
0.19893398282201788	1.2579559336409673e-13	2.350363461562785e-13	4.939148101489534e-13	1.2342501980626754e-12	4.0922134550127294e-12	2.3667154563807268e-11	8.765630774740775e-10	2.2673562969988853e-9	5.884529545289742e-10	2.0577018954495208e-11
0.1990339828220179	1.2501727506375198e-13	2.3356268339710293e-13	4.907600487833103e-13	1.226144800209599e-12	4.06405942343981e-12	2.3487772263228672e-11	8.666515075354188e-10	2.253762001552146e-9	5.879981478283242e-10	2.0496954139342794e-11
0.19913398282201789	1.24243718368973e-13	2.320981655167493e-13	4.876252591156263e-13	1.2180922824433411e-12	4.036098675942003e-12	2.3309762026701907e-11	8.56861208497063e-10	2.2402659459068205e-9	5.875480964570913e-10	2.0417207344467675e-11
0.19923398282201787	1.2347489424247776e-13	2.306427359071432e-13	4.84510314881881e-13	1.2100922995492412e-12	4.0083298793320496e-12	2.313311319157792e-11	8.471905575758493e-10	2.2268673267623597e-9	5.871028064780013e-10	2.0337777261768734e-11
0.1993339828220179	1.227107738248518e-13	2.2919633831235445e-13	4.814150906209115e-13	1.2021445085828254e-12	3.980751709719182e-12	2.2957815179900015e-11	8.376379559095447e-10	2.2135653482681386e-9	5.8666228411924e-10	2.0258662588764936e-11
0.19943398282201788	1.21951328433445e-13	2.277589168263811e-13	4.783394616692628e-13	1.1942485688547905e-12	3.953362852443312e-12	2.2783857497713267e-11	8.282018281671151e-10	2.200359221946114e-9	5.862265357758138e-10	2.017986202857046e-11
0.1995339828220179	1.211965295612792e-13	2.2633041589095169e-13	4.752833041560315e-13	1.1864041419158411e-12	3.926162002009568e-12	2.261122973437907e-11	8.188806221659576e-10	2.1872481666142656e-9	5.857955680109196e-10	2.0101374289869234e-11
0.19963398282201789	1.2044634887596022e-13	2.2491078029332934e-13	4.722464949977984e-13	1.1786108915418937e-12	3.899147862023405e-12	2.243992156189603e-11	8.096728084960622e-10	2.174231408311045e-9	5.853693875573406e-10	2.0023198086890205e-11
0.19973398282201787	1.1970075821859645e-13	2.2349995516414521e-13	4.692289118935298e-13	1.1708684837191676e-12	3.8723191451260286e-12	2.2269922734225394e-11	8.005768801508784e-10	2.161308180220553e-9	5.849480013188415e-10	1.9945332139381755e-11
0.1998339828220179	1.1895972960272058e-13	2.2209788597524143e-13	4.662304333195625e-13	1.16317658662953e-12	3.8456745729305766e-12	2.210122308662406e-11	7.91591352164824e-10	2.1484777225987473e-9	5.845314163716184e-10	1.986777517258762e-11
0.19993398282201788	1.1822323521322815e-13	2.207045185375082e-13	4.632509385246024e-13	1.155534870635789e-12	3.819212875958296e-12	2.193381253498108e-11	7.827147612572447e-10	2.1357392827003245e-9	5.841196399657289e-10	1.979052591722133e-11
0.2000339828220179	1.1749124740531572e-13	2.193197989987808e-13	4.602903075247695e-13	1.1479430082672837e-12	3.7929327935759325e-12	2.1767681075162033e-11	7.739456654827804e-10	2.1230921147066867e-9	5.83712679526604e-10	1.9713583109442806e-11
0.2001339828220179	1.1676373870341777e-13	2.179436738416911e-13	4.573484210986196e-13	1.1404006742053493e-12	3.766833073932488e-12	2.1602818782355963e-11	7.652826438878509e-10	2.1105354796544016e-9	5.833105426564925e-10	1.9636945490832148e-11
0.20023398282201788	1.1604068180017436e-13	2.1657608988158004e-13	4.54425160782302e-13	1.1329075452690841e-12	3.74091247389763e-12	2.1439215810431124e-11	7.567242961733913e-10	2.098068645364866e-9	5.829132371360305e-10	1.9560611808366986e-11
0.2003339828220179	1.153220495553775e-13	2.1521699426440372e-13	4.515204088646435e-13	1.1254633004010471e-12	3.715169758999624e-12	2.127686239129338e-11	7.482692423634439e-10	2.0856908863744654e-9	5.825207709257486e-10	1.9484580814397106e-11
0.20043398282201788	1.1460781499494268e-13	2.1386633446465138e-13	4.486340483823318e-13	1.118067620653178e-12	3.689603703364175e-12	2.1115748834251655e-11	7.399161224796982e-10	2.0734014838657155e-9	5.821331521676483e-10	1.9408851266620626e-11
0.2005339828220179	1.138979513098763e-13	2.1252405828328008e-13	4.4576596311509983e-13	1.110720189172723e-12	3.664213089653486e-12	2.095586552538769e-11	7.316635962217458e-10	2.061199725599104e-9	5.817503891867827e-10	1.9333421928059912e-11
0.2006339828220179	1.1319243185526246e-13	2.11190113845667e-13	4.4291603758095493e-13	1.1034206911883236e-12	3.6389967090060774e-12	2.0797202926932066e-11	7.235103426530064e-10	2.0490849058457892e-9	5.813724904928721e-10	1.925829156703767e-11
0.20073398282201788	1.1249123014924086e-13	2.0986444959957226e-13	4.4008415703143815e-13	1.0961688139961416e-12	3.6139533609766785e-12	2.0639751576644902e-11	7.154550598921666e-10	2.0370563253210425e-9	5.809994647819481e-10	1.9183458957153558e-11
0.2008339828220179	1.1179431987199819e-13	2.0854701431310578e-13	4.372702074468939e-13	1.088964246946131e-12	3.5890818534766496e-12	2.0483502087201324e-11	7.074964648100387e-10	2.0251132911183567e-9	5.806313209379889e-10	1.910892287725962e-11
0.20093398282201788	1.1110167486477071e-13	2.0723775707272114e-13	4.3447407553181483e-13	1.0818066814283623e-12	3.564381002715002e-12	2.0328445145582773e-11	6.996332927317604e-10	2.0132551166444603e-9	5.802680680346165e-10	1.9034682111437358e-11
0.2010339828220179	1.1041326912884347e-13	2.059366272812104e-13	4.316956487101609e-13	1.0746958108594469e-12	3.539849633139753e-12	2.0174571512473395e-11	6.918642971441978e-10	2.0014811215549834e-9	5.799097153368082e-10	1.8960735448974042e-11
0.2011339828220179	1.0972907682456539e-13	2.046435746557287e-13	4.289348151207669e-13	1.0676313306690921e-12	3.5154865773795628e-12	2.002187202166136e-11	6.841882494084757e-10	1.989790631690873e-9	5.795562723026255e-10	1.8887081684339556e-11
0.20123398282201788	1.090490722703603e-13	2.033585492258014e-13	4.261914636127258e-13	1.0606129382866869e-12	3.491290676185927e-12	1.987033757944451e-11	6.766039384775074e-10	1.9781829790155115e-9	5.792077485849687e-10	1.8813719617162637e-11
0.2013339828220179	1.0837322994175061e-13	2.0208150133137707e-13	4.234654837408396e-13	1.053640333127993e-12	3.467260778375844e-12	1.9719959164041757e-11	6.691101706184544e-10	1.966657501552573e-9	5.788641540333657e-10	1.874064805220801e-11
0.20143398282201788	1.0770152447039209e-13	2.0081238162087516e-13	4.2075676576108976e-13	1.046713216582001e-12	3.443395740774828e-12	1.9570727825010226e-11	6.617057691400479e-10	1.9552135433246357e-9	5.785254986957914e-10	1.8667865799353873e-11
0.2015339828220179	1.070339306431011e-13	1.9955114104924616e-13	4.180652006261258e-13	1.0398312919977487e-12	3.419694428160145e-12	1.9422634682664693e-11	6.54389574124575e-10	1.9438504542923446e-9	5.781917928204934e-10	1.859537167356789e-11
0.2016339828220179	1.0637042340090047e-13	1.9829773087605194e-13	4.153906799808135e-13	1.0329942646713451e-12	3.396155713204918e-12	1.9275670927504837e-11	6.471604421645875e-10	1.932567590294451e-9	5.778630468578742e-10	1.852316449488546e-11
0.20173398282201788	1.057109778380649e-13	1.97052102663543e-13	4.1273309615775966e-13	1.0262018418329977e-12	3.3727784764221145e-12	1.9129827819645155e-11	6.400172461040996e-10	1.921364312988347e-9	5.775392714623688e-10	1.8451243088386082e-11
0.2018339828220179	1.0505556920117293e-13	1.958142082747721e-13	4.100923421729195e-13	1.0194537326341624e-12	3.34956160610925e-12	1.898509668825033e-11	6.329588747842893e-10	1.9102399897913896e-9	5.772204774943746e-10	1.8379606284171263e-11
0.20193398282201788	1.0440417288816742e-13	1.9458399987170156e-13	4.074683117212231e-13	1.0127496481348324e-12	3.3265039982935768e-12	1.884146893097643e-11	6.259842327936118e-10	1.8991939938229047e-9	5.769066760222127e-10	1.8308252917342225e-11
0.2020339828220179	1.0375676444741985e-13	1.9336142991332146e-13	4.0486089917217746e-13	1.0060893012907715e-12	3.3036045566771525e-12	1.8698936013414237e-11	6.190922402221269e-10	1.888225703846694e-9	5.765978783240888e-10	1.8237181827976765e-11
0.2021339828220179	1.0311331957680211e-13	1.9214645115379557e-13	4.0226999956558085e-13	9.99472406940994e-13	3.280862192583059e-12	1.8557489468539782e-11	6.122818324201536e-10	1.877334504214377e-9	5.762940958901156e-10	1.8166391861107685e-11
0.20223398282201788	1.0247381412275853e-13	1.909390166405992e-13	3.996955086071975e-13	9.92898681795219e-13	3.2582758249013124e-12	1.8417120896167974e-11	6.055519597609726e-10	1.866519784809211e-9	5.759953404243467e-10	1.809588186670002e-11
0.2023339828220179	1.0183822407939608e-13	1.8973907971268923e-13	3.971373226644892e-13	9.86367844421478e-13	3.2358443800356245e-12	1.827782196241162e-11	5.989015874076633e-10	1.8557809409906774e-9	5.757016238468568e-10	1.8025650699629615e-11
0.20243398282201788	1.0120652558756572e-13	1.8854659399866894e-13	3.9459533876238317e-13	9.79879615233762e-13	3.2135667918502997e-12	1.8139584399144163e-11	5.923296950838764e-10	1.8451173735395826e-9	5.754129582958316e-10	1.7955697219660574e-11
0.2025339828220179	1.0057869493395674e-13	1.8736151341497075e-13	3.920694545790332e-13	9.734337164797365e-13	3.1914420016176534e-12	1.8002400003467152e-11	5.858352768485281e-10	1.8345284886037931e-9	5.751293561297016e-10	1.7886020291423454e-11
0.2026339828220179	9.99547085502031e-14	1.8618379216405885e-13	3.8955956844166147e-13	9.67029872228634e-13	3.169468957965712e-12	1.7866260637183273e-11	5.794173408743723e-10	1.824013697644683e-9	5.748508299293245e-10	1.7816618784393983e-11
0.20273398282201788	9.933454301197708e-14	1.8501338473262631e-13	3.8706557932235924e-13	9.606678083590817e-13	3.1476466168263217e-12	1.7731158226271372e-11	5.730749092302595e-10	1.8135724173839753e-9	5.745773925001501e-10	1.7747491572870608e-11
0.2028339828220179	9.871817503811406e-14	1.8385024588981995e-13	3.8458738683399156e-13	9.543472525471796e-13	3.125973941383715e-12	1.7597084760368898e-11	5.668070176671804e-10	1.8032040697514375e-9	5.743090568744939e-10	1.7678637535953915e-11
0.20293398282201788	9.81055814897139e-14	1.8269433068546006e-13	3.821248912260463e-13	9.480679342545135e-13	3.1044499020232504e-12	1.7464032292255568e-11	5.606127154078605e-10	1.792908081832864e-9	5.740458363137505e-10	1.761005555752398e-11
0.2030339828220179	9.749673936927441e-14	1.8154559444829536e-13	3.796779933805965e-13	9.418295847163125e-13	3.0830734762807354e-12	1.7331992937343796e-11	5.544910649399593e-10	1.782683885818916e-9	5.737877443107376e-10	1.7541744526219955e-11
0.2031339828220179	9.689162581981465e-14	1.8040399278424215e-13	3.772465948082148e-13	9.356319369297168e-13	3.061843648792026e-12	1.7200958873172042e-11	5.484411418127487e-10	1.772530918954355e-9	5.735347945920023e-10	1.747370333541853e-11
0.20323398282201788	9.629021812400573e-14	1.792694815746488e-13	3.7483059764395876e-13	9.294747256420462e-13	3.040759411242861e-12	1.707092233890267e-11	5.424620344372146e-10	1.7624486234878824e-9	5.732870011201972e-10	1.7405930883212464e-11
0.2033339828220179	9.569249370331198e-14	1.781420169745751e-13	3.724299046433645e-13	9.233576873392136e-13	3.0198197623193e-12	1.694187563482424e-11	5.365528438895254e-10	1.7524364466225615e-9	5.73044378096482e-10	1.7338426072389895e-11
0.20343398282201788	9.509843011713424e-14	1.7702155541107225e-13	3.700444191784722e-13	9.17280560234213e-13	2.9990237076583693e-12	1.6813811121857473e-11	5.307126837178113e-10	1.742493840466771e-9	5.728069399629621e-10	1.7271187810413176e-11
0.2035339828220179	9.450800506195782e-14	1.7590805358148257e-13	3.67674045233881e-13	9.11243084255614e-13	2.9783702597990426e-12	1.6686721221065996e-11	5.249406797521755e-10	1.7326202619856912e-9	5.725747014051759e-10	1.7204215009398025e-11
0.2036339828220179	9.392119637050818e-14	1.7480146845174188e-13	3.653186874028202e-13	9.0524500103625e-13	2.9578584381336623e-12	1.6560598413170423e-11	5.192359699178907e-10	1.7228151729533622e-9	5.72347677354598e-10	1.7137506586092936e-11
0.20373398282201788	9.333798201090952e-14	1.7370175725469798e-13	3.6297825088324364e-13	8.992860539018668e-13	2.9374872688596928e-12	1.643543523806702e-11	5.135977040517136e-10	1.7130780399052134e-9	5.721258829911959e-10	1.7071061461858247e-11
0.2038339828220179	9.275834008585024e-14	1.726088774884421e-13	3.6065264147397003e-13	8.933659878599221e-13	2.9172557849316963e-12	1.631122429435002e-11	5.080250437212707e-10	1.703408334091161e-9	5.719093337460213e-10	1.7004878562645627e-11
0.20393398282201788	9.21822488317507e-14	1.7152278691463972e-13	3.5834176557082207e-13	8.874845495884367e-13	2.8971630260138087e-12	1.6187958238837737e-11	5.025171620474492e-10	1.693805531429188e-9	5.716980453038325e-10	1.6938956818977385e-11
0.2040339828220179	9.160968661794691e-14	1.7044344355689215e-13	3.560455301628205e-13	8.816414874249376e-13	2.8772080384325703e-12	1.6065629786104012e-11	4.970732435297674e-10	1.6842691124595467e-9	5.714920336057948e-10	1.6873295165926994e-11
0.2041339828220179	9.10406319458577e-14	1.6937080569908264e-13	3.537638428283642e-13	8.758365513554114e-13	2.8573898751298683e-12	1.5944231708011133e-11	4.916924838745861e-10	1.6747985622992265e-9	5.712913148521478e-10	1.6807892543097357e-11
0.20423398282201788	9.047506344818323e-14	1.6830483188375365e-13	3.514966117314697e-13	8.700694930034364e-13	2.8377075956165085e-12	1.5823756833248887e-11	4.863740898262389e-10	1.6653933705972055e-9	5.710959055049981e-10	1.674274789460188e-11
0.2043339828220179	8.991295988808874e-14	1.6724548091049225e-13	3.492437456180263e-13	8.643400656193235e-13	2.8181602659259312e-12	1.5704198046876236e-11	4.811172790009095e-10	1.6560530314899849e-9	5.709058222910932e-10	1.6677860169043712e-11
0.20443398282201788	8.93543001584012e-14	1.6619271183430817e-13	3.470051538120591e-13	8.586480240692985e-13	2.7987469585683017e-12	1.5585548289866992e-11	4.759212797232763e-10	1.6467770435576935e-9	5.707210822046621e-10	1.661322831949586e-11
0.2045339828220179	8.879906328081144e-14	1.6514648396404678e-13	3.447807462120332e-13	8.52993124824844e-13	2.7794667524849606e-12	1.5467800558659393e-11	4.70785330865838e-10	1.6375649097806636e-9	5.705417025103029e-10	1.6548851303481325e-11
0.2046339828220179	8.82472284050802e-14	1.6410675686079303e-13	3.4257043328718507e-13	8.473751259520359e-13	2.7603187330031354e-12	1.535094790470942e-11	4.657086816909005e-10	1.6284161374964806e-9	5.703677007459003e-10	1.6484728082953174e-11
0.20473398282201788	8.76987748082477e-14	1.6307349033629852e-13	3.403741260738637e-13	8.41793787101018e-13	2.7413019917911484e-12	1.5234983434048056e-11	4.6069059169516406e-10	1.6193302383575192e-9	5.701990947256086e-10	1.6420857624275115e-11
0.2048339828220179	8.715368189384933e-14	1.6204664445140532e-13	3.381917361718966e-13	8.362488694954641e-13	2.7224156268136407e-12	1.511990030684117e-11	4.557303304568334e-10	1.6103067282888658e-9	5.700359025428528e-10	1.6357238898201365e-11
0.20493398282201788	8.661192919113943e-14	1.6102617951449628e-13	3.360231757409968e-13	8.307401359222134e-13	2.703658742287457e-12	1.5005691736954823e-11	4.508271774852801e-10	1.6013451274468304e-9	5.698781425734062e-10	1.6293870879857678e-11
0.2050339828220179	8.607349635431192e-14	1.6001205607993857e-13	3.3386835749716554e-13	8.25267350720871e-13	2.6850304486375384e-12	1.489235099152201e-11	4.459804220731103e-10	1.5924449601777496e-9	5.697258334784811e-10	1.623075254872116e-11
0.2051339828220179	8.553836316173412e-14	1.590042349465483e-13	3.3172719470915534e-13	8.198302797735665e-13	2.6665298624534334e-12	1.4779871390515356e-11	4.4118936315071684e-10	1.5836057549774119e-9	5.695789942079101e-10	1.616788288860174e-11
0.20523398282201788	8.50065095151813e-14	1.5800267715606026e-13	3.2959960119491475e-13	8.144286904947239e-13	2.6481561064458034e-12	1.4668246306321006e-11	4.364533091431335e-10	1.5748270444507541e-9	5.694376440033343e-10	1.6105260887622196e-11
0.2053339828220179	8.4477915439077e-14	1.5700734399161165e-13	3.274854913180843e-13	8.090623518209364e-13	2.629908309403558e-12	1.4557469163318122e-11	4.317715778292778e-10	1.5661083652721459e-9	5.693018024014781e-10	1.6042885538199487e-11
0.20543398282201789	8.395256107973629e-14	1.5601819697622718e-13	3.253847799845072e-13	8.037310342008645e-13	2.611785606151047e-12	1.44475334374603e-11	4.271434962034504e-10	1.557449258145965e-9	5.691714892374316e-10	1.5980755837025172e-11
0.2055339828220179	8.343042670461666e-14	1.5503519787132503e-13	3.2329738263876925e-13	7.984345095852849e-13	2.5937871375056703e-12	1.4338432655861427e-11	4.225684003390956e-10	1.5488492677677401e-9	5.690467246480403e-10	1.5918870785047133e-11
0.2056339828220179	8.291149270157165e-14	1.5405830867521617e-13	3.212232152607317e-13	7.931725514170734e-13	2.5759120502357825e-12	1.4230160396384173e-11	4.1804563525476166e-10	1.5403079427855511e-9	5.689275290752847e-10	1.5857229387449593e-11
0.20573398282201788	8.239573957810935e-14	1.530874916216354e-13	3.191621943621377e-13	7.879449346214069e-13	2.558159497018814e-12	1.4122710287232557e-11	4.135745547822387e-10	1.5318248357619987e-9	5.688139232697619e-10	1.5795830653635063e-11
0.2058339828220179	8.188314796065705e-14	1.5212270917825951e-13	3.1711423698319233e-13	7.827514355959295e-13	2.5405286363999575e-12	1.4016076006547983e-11	4.0915452143684126e-10	1.5233995031365266e-9	5.687059282942108e-10	1.573467359720572e-11
0.20593398282201789	8.137369859382867e-14	1.511639240452533e-13	3.1507926068920105e-13	7.77591832201011e-13	2.523018632750792e-12	1.391025128200768e-11	4.047849062897459e-10	1.5150315051881082e-9	5.686035655270709e-10	1.567375723594426e-11
0.20603398282201787	8.086737233969645e-14	1.5021109915380994e-13	3.1305718356719393e-13	7.724659037500699e-13	2.5056286562284024e-12	1.3805229890427468e-11	4.004650888424155e-10	1.506720405998374e-9	5.685068566661145e-10	1.561308059179547e-11
0.2061339828220179	8.036415017706933e-14	1.492641976647064e-13	3.1104792422260935e-13	7.673734309999753e-13	2.488357882734799e-12	1.3701005657366928e-11	3.9619445690304005e-10	1.498465773415139e-9	5.684158237321361e-10	1.5552642690847784e-11
0.20623398282201788	7.986401320077284e-14	1.483231829668728e-13	3.0905140177597044e-13	7.62314196141496e-13	2.471205493876536e-12	1.359757245673869e-11	3.919724064649487e-10	1.4902671790163126e-9	5.683304890726925e-10	1.5492442563314922e-11
0.2063339828220179	7.936694262093774e-14	1.4738801867596762e-13	3.07067535859601e-13	7.572879827898375e-13	2.4541706769247518e-12	1.3494924210420567e-11	3.877983415869878e-10	1.4821241980741953e-9	5.682508753659147e-10	1.54324792435176e-11
0.2064339828220179	7.887291976229229e-14	1.4645866863295816e-13	3.050962466143624e-13	7.522945759752077e-13	2.4372526247754e-12	1.3393054887870817e-11	3.8367167427581045e-10	1.4740364095201868e-9	5.681770056243718e-10	1.537275176986547e-11
0.20653398282201788	7.838192606344882e-14	1.4553509690270962e-13	3.031374546863802e-13	7.473337621334585e-13	2.420450535909659e-12	1.3291958505746162e-11	3.7959182437002084e-10	1.466003395909765e-9	5.681089031989726e-10	1.5313259184838352e-11
0.2066339828220179	7.789394307621401e-14	1.446172677725927e-13	3.0119108122384326e-13	7.424053290968193e-13	2.4037636143548923e-12	1.3191629127524138e-11	3.755582194262143e-10	1.4580247433880033e-9	5.680465917829833e-10	1.5254000534968997e-11
0.20673398282201788	7.740895246488416e-14	1.4370514575109053e-13	2.992570478737855e-13	7.375090660846465e-13	2.387191069645671e-12	1.309206086312735e-11	3.7157029460679635e-10	1.4501000416553114e-9	5.679900954160514e-10	1.5194974870824326e-11
0.2068339828220179	7.69269360055596e-14	1.4279869556641727e-13	2.973352767789031e-13	7.326447636942866e-13	2.3707321167851768e-12	1.2993247868551717e-11	3.6762749256960844e-10	1.4422288839336558e-9	5.679394384883466e-10	1.513618124698853e-11
0.2069339828220179	7.6447875585452e-14	1.4189788216514907e-13	2.954256905743869e-13	7.278122138919376e-13	2.3543859762067973e-12	1.2895184345496923e-11	3.6372926335928744e-10	1.4344108669330111e-9	5.678946457447048e-10	1.5077618722044114e-11
0.20703398282201788	7.597175320220562e-14	1.4100267071085154e-13	2.9352821238477884e-13	7.230112100036171e-13	2.338151873736095e-12	1.2797864541000682e-11	3.598750643003651e-10	1.4266455908183002e-9	5.678557422889038e-10	1.501928635855492e-11
0.2071339828220179	7.549855096321472e-14	1.4011302658273982e-13	2.91642765820854e-13	7.182415467062073e-13	2.322029040552992e-12	1.2701282747075829e-11	3.560643598920595e-10	1.4189326591766183e-9	5.678227535879722e-10	1.4961183223048522e-11
0.20723398282201788	7.50282510849517e-14	1.3922891537431746e-13	2.89769274976506e-13	7.135030200184911e-13	2.3060167131542236e-12	1.2605433300349894e-11	3.5229662170471853e-10	1.4112716789847912e-9	5.67795705476557e-10	1.490330838599818e-11
0.2073339828220179	7.45608358922947e-14	1.3835030289204388e-13	2.87907664425668e-13	7.087954272923137e-13	2.2901141333160556e-12	1.2510310581708304e-11	3.48571328277908e-10	1.4036622605773067e-9	5.677746241613903e-10	1.4845660921805727e-11
0.2074339828220179	7.409628781786176e-14	1.3747715515400955e-13	2.8605785921925586e-13	7.041185672037799e-13	2.2743205480573323e-12	1.2415909015940345e-11	3.4488796502011105e-10	1.3961040176146093e-9	5.677595362258134e-10	1.478823990878422e-11
0.20753398282201788	7.363458940134841e-14	1.3660943838860767e-13	2.8421978488211867e-13	6.994722397445086e-13	2.2586352096026563e-12	1.232222307138761e-11	3.412460241099917e-10	1.38859656705166e-9	5.67750468634368e-10	1.473104442914032e-11
0.2076339828220179	7.317572328887186e-14	1.3574711903322712e-13	2.823933674100049e-13	6.948562462129405e-13	2.2430573753459776e-12	1.2229247259595913e-11	3.3764500439921903e-10	1.3811395291068871e-9	5.677474487374704e-10	1.467407356895731e-11
0.20773398282201788	7.271967223231294e-14	1.3489016373294462e-13	2.8057853326657744e-13	6.902703892057156e-13	2.227586307814377e-12	1.2136976134969827e-11	3.340844113168299e-10	1.3737325272314594e-9	5.677505042761623e-10	1.4617326418177832e-11
0.2078339828220179	7.226641908866963e-14	1.340385393392301e-13	2.7877520938041465e-13	6.85714472609109e-13	2.2122212746320532e-12	1.2045404294429901e-11	3.305637567750607e-10	1.3663751880788493e-9	5.677596633869294e-10	1.4560802070587005e-11
0.2079339828220179	7.181594681940948e-14	1.3319221290865928e-13	2.769833231420463e-13	6.811883015905098e-13	2.1969615484846597e-12	1.195452637707306e-11	3.270825590766815e-10	1.3590671414747446e-9	5.677749546066041e-10	1.4504499623794989e-11
0.20803398282201788	7.136823848982993e-14	1.3235115170163135e-13	2.752028024010123e-13	6.766916825899745e-13	2.181806407083902e-12	1.1864337063835451e-11	3.2364034282376124e-10	1.3518080203872853e-9	5.677964068773492e-10	1.4448418179220589e-11
0.2081339828220179	7.092327726841792e-14	1.3151532318110247e-13	2.7343357546292985e-13	6.722244233118332e-13	2.1667551331322295e-12	1.1774831077158229e-11	3.2023663882786304e-10	1.3445974608975873e-9	5.678240495517228e-10	1.4392556842074142e-11
0.20823398282201788	7.048104642621646e-14	1.3068469501131597e-13	2.716755710865881e-13	6.677863327163379e-13	2.1518070142879794e-12	1.1686003180656e-11	3.1687098402163823e-10	1.3374351021705802e-9	5.67857912397813e-10	1.4336914721340732e-11
0.2083339828220179	7.004152933619613e-14	1.2985923505655275e-13	2.6992871848105276e-13	6.63377221011363e-13	2.1369613431306756e-12	1.15978481787882e-11	3.1354292137179154e-10	1.3303205864261721e-9	5.6789802560448e-10	1.4281490929763586e-11
0.2084339828220179	6.960470947262903e-14	1.290389113798795e-13	2.681929473028051e-13	6.589968996442233e-13	2.122217417126563e-12	1.151036091653294e-11	3.1025199979341134e-10	1.3232535589107132e-9	5.679444197866649e-10	1.4226284583827506e-11
0.20853398282201788	6.917057041046582e-14	1.2822369224191012e-13	2.66468187652883e-13	6.546451812934483e-13	2.1075745385943974e-12	1.1423536279063464e-11	3.069977740656073e-10	1.316233667868715e-9	5.67997125990789e-10	1.4171294803742214e-11
0.2086339828220179	6.873909582471769e-14	1.2741354609957347e-13	2.647543700740421e-13	6.503218798606839e-13	2.093032014671497e-12	1.1337369191427681e-11	3.037798047484743e-10	1.3092605645149357e-9	5.680561757002523e-10	1.4116520713426078e-11
0.20873398282201788	6.831026948984246e-14	1.2660844160489284e-13	2.6305142554795575e-13	6.460268104626375e-13	2.0785891572800677e-12	1.1251854618229892e-11	3.005976581013371e-10	1.3023339030067105e-9	5.681216008410114e-10	1.4061961440489679e-11
0.2088339828220179	6.788407527913376e-14	1.258083476037634e-13	2.613592854923967e-13	6.417597894230326e-13	2.0642452830936294e-12	1.1166987563315079e-11	2.9745090600223916e-10	1.2954533404165554e-9	5.681934337872457e-10	1.4007616116219285e-11
0.2089339828220179	6.746049716411374e-14	1.2501323313474717e-13	2.59677881758476e-13	6.375206342646926e-13	2.0499997135038965e-12	1.1082763069456447e-11	2.9433912586870515e-10	1.2886185367051243e-9	5.682717073671364e-10	1.3953483875560956e-11
0.20903398282201788	6.703951921393335e-14	1.2422306742787425e-13	2.580071466278706e-13	6.333091637016005e-13	2.035851774587682e-12	1.0999176218044737e-11	2.9126190057969926e-10	1.2818291546943857e-9	5.683564548687261e-10	1.3899563857104309e-11
0.2091339828220179	6.662112559476744e-14	1.2343781990344316e-13	2.5634701281008495e-13	6.291251976310616e-13	2.021800797074175e-12	1.091622212878042e-11	2.882188183987839e-10	1.275084860041089e-9	5.6844771004587e-10	1.3845855203066269e-11
0.20923398282201788	6.62053005692239e-14	1.2265746017084082e-13	2.54697413439719e-13	6.249685571259069e-13	2.007846116312422e-12	1.083389595936849e-11	2.852094728984794e-10	1.268385321210541e-9	5.685455071243061e-10	1.3792357059275194e-11
0.2093339828220179	6.579202849575132e-14	1.2188195802736075e-13	2.5305828207377097e-13	6.208390644267498e-13	1.9939870722389777e-12	1.0752192905215766e-11	2.822334628857588e-10	1.2617302094506185e-9	5.686498808078159e-10	1.3739068575155056e-11
0.2094339828220179	6.53812938280499e-14	1.2111128345703643e-13	2.514295526889369e-13	6.167365429342767e-13	1.9802230093459017e-12	1.0671108199130462e-11	2.792903923287026e-10	1.2551191987660767e-9	5.687608662844812e-10	1.3685988903709535e-11
0.20953398282201788	6.497308111448625e-14	1.203454066294682e-13	2.498111596789387e-13	6.126608172015961e-13	1.9665532766488434e-12	1.059063711102413e-11	2.763798702842547e-10	1.2485519658930752e-9	5.688784992330515e-10	1.36331172015059e-11
0.2096339828220179	6.45673749975147e-14	1.1958429789867947e-13	2.482030378518728e-13	6.086117129266774e-13	1.9529772276554623e-12	1.0510774947616784e-11	2.735015108271071e-10	1.2420281902740546e-9	5.690028158294308e-10	1.3580452628659908e-11
0.20973398282201788	6.416416021309836e-14	1.1882792780195787e-13	2.46605122427563e-13	6.04589056944781e-13	1.939494220334044e-12	1.043151705214338e-11	2.706549329796458e-10	1.2355475540327824e-9	5.691338527532453e-10	1.3527994348819587e-11
0.2098339828220179	6.376342159013723e-14	1.18076267058722e-13	2.4501734903495314e-13	6.005926772209844e-13	1.926103617082346e-12	1.0352858804063497e-11	2.6783976064298067e-10	1.229109741949737e-9	5.692716471945613e-10	1.347574152915028e-11
0.2099339828220179	6.336514404989773e-14	1.1732928656937752e-13	2.43439653709483e-13	5.966224028427277e-13	1.912804784696595e-12	1.0274795618773043e-11	2.6505562252900804e-10	1.2227144414376597e-9	5.694162368606694e-10	1.3423693340318541e-11
0.21003398282201788	6.296931260544373e-14	1.165869574141967e-13	2.418719728905153e-13	5.926780640124149e-13	1.8995970943407764e-12	1.0197322947318182e-11	2.623021520935138e-10	1.2163613425174254e-9	5.695676599830168e-10	1.3371848956476979e-11
0.2101339828220179	6.257591236107811e-14	1.15849250852198e-13	2.4031424341875596e-13	5.887594920401016e-13	1.886479921516178e-12	1.012043627611236e-11	2.595789874702981e-10	1.210050137794173e-9	5.697259553242603e-10	1.3320207555249186e-11
0.21023398282201788	6.218492851178024e-14	1.1511613832003127e-13	2.3876640253370586e-13	5.848665193361774e-13	1.873452646031069e-12	1.0044131126654487e-11	2.5688577140628273e-10	1.2037805224336127e-9	5.698911621854171e-10	1.3268768317714034e-11
0.2103339828220179	6.17963463426494e-14	1.1438759143087016e-13	2.3722838787111477e-13	5.809989794041184e-13	1.8605146519705857e-12	9.96840305525025e-12	2.5422215119760133e-10	1.197552194138618e-9	5.700633204131419e-10	1.3217530428390608e-11
0.2104339828220179	6.141015122835522e-14	1.1366358197331693e-13	2.357001374604686e-13	5.771567068333074e-13	1.8476653276669414e-12	9.893247652735645e-12	2.515877786266698e-10	1.191364853126085e-9	5.702424704071465e-10	1.316649307522325e-11
0.21053398282201788	6.102632863258649e-14	1.1294408191030504e-13	2.341815897224721e-13	5.733395372918762e-13	1.8349040656696815e-12	9.818660544202154e-12	2.489823099001861e-10	1.1852182021039618e-9	5.704286531277217e-10	1.3115655449566136e-11
0.2106339828220179	6.064486410750608e-14	1.1222906337801965e-13	2.326726834665708e-13	5.695473075196058e-13	1.822230262716351e-12	9.744637388725212e-12	2.464054055880796e-10	1.1791119462486018e-9	5.706219101034216e-10	1.3065016746168749e-11
0.21073398282201788	6.026574329320876e-14	1.1151849868481763e-13	2.311733578884723e-13	5.657798553208781e-13	1.809643319703216e-12	9.671173879093827e-12	2.438567305633664e-10	1.1730457931822553e-9	5.708222834388355e-10	1.301457616316054e-11
0.2108339828220179	5.988895191718239e-14	1.1081236031015434e-13	2.296835525676878e-13	5.620370195576656e-13	1.797142641656208e-12	9.598265741542998e-12	2.4133595394291424e-10	1.1670194529508736e-9	5.710298158225404e-10	1.2964332902036406e-11
0.2109339828220179	5.951447579377055e-14	1.1011062090351628e-13	2.282032074650914e-13	5.583186401425677e-13	1.7847276377021377e-12	9.525908735488071e-12	2.3884274902908923e-10	1.1610326380020555e-9	5.712445505351369e-10	1.291428616764139e-11
0.21103398282201788	5.914230082364418e-14	1.0941325328336912e-13	2.2673226292049245e-13	5.546245580319098e-13	1.7723977210400882e-12	9.454098653261642e-12	2.3637679325228995e-10	1.1550850631633197e-9	5.714665314574916e-10	1.2864435168156565e-11
0.2111339828220179	5.877241299326944e-14	1.0872023043610498e-13	2.252706596502343e-13	5.509546152188703e-13	1.760152308913025e-12	9.38283131985211e-12	2.3393776811432595e-10	1.1491764456205237e-9	5.716958030790683e-10	1.281477911508408e-11
0.21123398282201789	5.840479837438271e-14	1.0803152551499193e-13	2.238183387447888e-13	5.473086547266612e-13	1.7479908225795506e-12	9.312102592644696e-12	2.3152535913265024e-10	1.1433065048965361e-9	5.71932410506426e-10	1.2765317223232655e-11
0.2113339828220179	5.803944312346933e-14	1.0734711183914277e-13	2.2237524166637893e-13	5.436865206017448e-13	1.7359126872858918e-12	9.24190836116432e-12	2.291392557854169e-10	1.1374749628300895e-9	5.721763994718566e-10	1.2716048710702849e-11
0.2114339828220179	5.767633348124223e-14	1.0666696289247898e-13	2.2094131024661816e-13	5.400880579071211e-13	1.723917332238117e-12	9.172244546820798e-12	2.2677915145736478e-10	1.1316815435549077e-9	5.724278163421812e-10	1.2666972798872805e-11
0.21153398282201788	5.731545577212921e-14	1.0599105232270728e-13	2.1951648668416141e-13	5.365131127156247e-13	1.7120041905745219e-12	9.103107102656185e-12	2.2444474338650343e-10	1.125925973479008e-9	5.726867081277107e-10	1.2618088712383996e-11
0.2116339828220179	5.695679640375749e-14	1.0531935394030094e-13	2.181007135423719e-13	5.329615321033025e-13	1.7001726993382333e-12	9.034492013093757e-12	2.22135732611586e-10	1.1202079812642135e-9	5.729531224913382e-10	1.256939567912662e-11
0.21173398282201789	5.6600341866445554e-14	1.0465184171748783e-13	2.1669393374699759e-13	5.294331641428004e-13	1.688422299449924e-12	8.966395293689437e-12	2.1985182392036832e-10	1.1145272978058857e-9	5.732271077578056e-10	1.2520892930225492e-11
0.2118339828220179	5.624607873269638e-14	1.0398848978724145e-13	2.1529609058387547e-13	5.259278578968257e-13	1.6767524356808623e-12	8.898812990885136e-12	2.1759272579862782e-10	1.1088836562128542e-9	5.73508712923141e-10	1.2472579700025864e-11
0.2119339828220179	5.589399365669445e-14	1.0332927244228613e-13	2.1390712769663624e-13	5.224454634116189e-13	1.6651625566260132e-12	8.831741181763931e-12	2.1535815037994295e-10	1.1032767917875538e-9	5.737979876642456e-10	1.2424455226079207e-11
0.21203398282201788	5.55440733738046e-14	1.0267416413410051e-13	2.1252698908443261e-13	5.189858317105161e-13	1.6536521146774202e-12	8.765175973807576e-12	2.1314781339621003e-10	1.0977064420063725e-9	5.740949823486716e-10	1.2376518749129343e-11
0.2121339828220179	5.519630470007703e-14	1.0202313947193116e-13	2.1115561909967925e-13	5.155488147875031e-13	1.6422205659977617e-12	8.699113504655589e-12	2.1096143412889147e-10	1.0921723465001778e-9	5.743997480445523e-10	1.2328769513098193e-11
0.21223398282201789	5.485067453175207e-14	1.0137617322181325e-13	2.097929624458138e-13	5.121342656008551e-13	1.6308673704940562e-12	8.633549941866618e-12	2.0879873536098316e-10	1.0866742470350646e-9	5.74712336530728e-10	1.2281206765072131e-11
0.2123339828220179	5.450716984476857e-14	1.0073324030559101e-13	2.0843896417505278e-13	5.087420380667742e-13	1.6195919917915696e-12	8.568481482681565e-12	2.066594433296861e-10	1.0812118874932635e-9	5.750328003070397e-10	1.2233829755287807e-11
0.2124339828220179	5.416577769427849e-14	1.0009431579995935e-13	2.0709356968619523e-13	5.053719870531349e-13	1.6083938972079756e-12	8.503904353788789e-12	2.0454328767978058e-10	1.0757850138543006e-9	5.753611926048197e-10	1.2186637737118785e-11
0.21253398282201788	5.382648521415885e-14	9.945937493548817e-14	2.0575672472239904e-13	5.020239683731901e-13	1.5972725577275507e-12	8.439814811090907e-12	2.024500014176706e-10	1.0703933741762655e-9	5.756975673975505e-10	1.213962996706121e-11
0.2126339828220179	5.3489279616533286e-14	9.882839309567663e-14	2.0442837536901332e-13	4.986978387793855e-13	1.5862274479757105e-12	8.376209139473915e-12	2.0037932086611909e-10	1.0650367185773525e-9	5.760419794117449e-10	1.2092805704720732e-11
0.2127339828220179	5.3154148191291497e-14	9.820134581600046e-14	2.0310846805139168e-13	4.953934559571852e-13	1.5752580461936634e-12	8.3130836525779e-12	1.9833098561963412e-10	1.059714799217535e-9	5.763944841379965e-10	1.2046164212798527e-11
0.21283398282201788	5.282107830561257e-14	9.757820878296066e-14	2.0179694953273647e-13	4.921106785189363e-13	1.5643638342131474e-12	8.250434692569548e-12	1.9630473850050483e-10	1.0544273702804172e-9	5.767551378422311e-10	1.1999704757077693e-11
0.2129339828220179	5.2490057403494586e-14	9.695895783315763e-14	2.0049376691195946e-13	4.888493659978019e-13	1.55354429743157e-12	8.188258629916998e-12	1.943003255154985e-10	1.049174187955343e-9	5.77123997577205e-10	1.1953426606410295e-11
0.21303398282201788	5.2161073005282166e-14	9.634356895234617e-14	1.9919886762153402e-13	4.856093788416777e-13	1.5427989247870283e-12	8.126551863165612e-12	1.9231749581315804e-10	1.0439550104195651e-9	5.775011211941297e-10	1.1907329032703085e-11
0.2131339828220179	5.183411270720131e-14	9.57320182745184e-14	1.9791219942539982e-13	4.823905784072282e-13	1.5321272087338433e-12	8.065310818716668e-12	1.9035600164175473e-10	1.03876959782073e-9	5.778865673546081e-10	1.1861411310905083e-11
0.2132339828220179	5.1509164180893245e-14	9.512428208097636e-14	1.9663371041683768e-13	4.791928269538768e-13	1.5215286452179529e-12	8.004531950606828e-12	1.8841559830782233e-10	1.0336177122593989e-9	5.782803955426947e-10	1.181567271899343e-11
0.21333398282201788	5.1186215172956315e-14	9.452033679942125e-14	1.9536334901639153e-13	4.760159876379262e-13	1.511002733652684e-12	7.944211740290318e-12	1.864960441353204e-10	1.0284991177718895e-9	5.786826660772641e-10	1.1770112537960875e-11
0.2134339828220179	5.0865253504484076e-14	9.392015900304062e-14	1.9410106396978043e-13	4.728599245066254e-13	1.5005489768945937e-12	7.884346696421804e-12	1.8459710042536253e-10	1.0234135803131364e-9	5.790934401245164e-10	1.1724730051801809e-11
0.21353398282201788	5.054626707061139e-14	9.332372540961098e-14	1.9284680434584884e-13	4.697245024923531e-13	1.4901668812195657e-12	7.824933354642305e-12	1.827185314165554e-10	1.0183608677398654e-9	5.795127797108044e-10	1.1679524547500009e-11
0.2136339828220179	5.0229243840062246e-14	9.273101288059137e-14	1.9160051953450236e-13	4.666095874067937e-13	1.479855956298987e-12	7.765968277365739e-12	1.8086010424589266e-10	1.0133407497938508e-9	5.799407477356312e-10	1.1634495315014976e-11
0.2137339828220179	4.9914171854698844e-14	9.214199842023799e-14	1.9036215924467336e-13	4.635150459351733e-13	1.4696157151761218e-12	7.707448053567638e-12	1.7902158891021704e-10	1.0083529980853404e-9	5.80377407984906e-10	1.1589641647268975e-11
0.21383398282201788	4.960103922907453e-14	9.15566591747145e-14	1.891316735023056e-13	4.604407456305186e-13	1.4594456742427332e-12	7.649369298575844e-12	1.772027582282491e-10	1.0033973860767136e-9	5.808228251444746e-10	1.1544962840134501e-11
0.2139339828220179	4.9289834149989376e-14	9.097497243121322e-14	1.8790901264832788e-13	4.57386554907969e-13	1.4493453532156976e-12	7.591728653862282e-12	1.754033878031465e-10	9.984736890662122e-10	5.812770648138605e-10	1.1500458192420926e-11
0.21403398282201788	4.8980544876050053e-14	9.039691561707669e-14	1.8669412733666837e-13	4.5435234303913123e-13	1.439314275113991e-12	7.534522786837142e-12	1.7362325598561978e-10	9.935816841719212e-10	5.817401935202906e-10	1.1456127005862024e-11
0.2141339828220179	4.8673159737227253e-14	8.98224662989296e-14	1.854869685322583e-13	4.5133798014643183e-13	1.4293519662356527e-12	7.477748390643794e-12	1.718621438375607e-10	9.887211503158186e-10	5.82212278732961e-10	1.1411968585102862e-11
0.2142339828220179	4.836766713442425e-14	8.925160218181454e-14	1.8428748750906938e-13	4.4834333719756814e-13	1.4194579561350446e-12	7.42140218395655e-12	1.7011983509621242e-10	9.838918682080866e-10	5.826933888776062e-10	1.1367982237687528e-11
0.21433398282201788	4.806405553903901e-14	8.868430110833097e-14	1.8309563584814418e-13	4.4536828599993706e-13	1.4096317776001856e-12	7.365480910778939e-12	1.683961161388324e-10	9.790936203314796e-10	5.831835933512974e-10	1.1324167274046053e-11
0.2144339828220179	4.7762313492536915e-14	8.812054105778402e-14	1.8191136543565358e-13	4.424126991951514e-13	1.3998729666303071e-12	7.309981340244281e-12	1.6669077594788041e-10	9.743261909259289e-10	5.836829625375661e-10	1.128052300748218e-11
0.21453398282201788	4.7462429606020055e-14	8.75603001453361e-14	1.8073462846096049e-13	4.394764502535499e-13	1.3901810624135457e-12	7.254900266417693e-12	1.6500360607669171e-10	9.69589365973246e-10	5.841915678217673e-10	1.1237048754160562e-11
0.2146339828220179	4.7164392559802875e-14	8.700355662115969e-14	1.7956537741469838e-13	4.3655941346876746e-13	1.380555607304724e-12	7.200234508099673e-12	1.633344006156442e-10	9.64882933181998e-10	5.847094816067744e-10	1.1193743833094395e-11
0.2147339828220179	4.686819110299e-14	8.645028886960662e-14	1.784035650868564e-13	4.336614639523557e-13	1.3709961468034513e-12	7.145980908631324e-12	1.616829561588156e-10	9.602066819725588e-10	5.852367773289605e-10	1.1150607566133164e-11
0.21483398282201788	4.65738140530539e-14	8.59004754083689e-14	1.7724914456488755e-13	4.3078247762838833e-13	1.3615022295322095e-12	7.092136335700949e-12	1.600490717710992e-10	9.555604034622371e-10	5.857735294744636e-10	1.1107639277949906e-11
0.2149339828220179	4.628125029541926e-14	8.535409488765659e-14	1.7610206923181704e-13	4.279223312281613e-13	1.3520734072146742e-12	7.038697681152687e-12	1.5843254895580773e-10	9.50943890450658e-10	5.863198135957983e-10	1.1064838296029355e-11
0.21503398282201788	4.5990488783046056e-14	8.481112608937271e-14	1.7496229276436874e-13	4.2508090228488657e-13	1.3427092346541978e-12	6.985661860795963e-12	1.5683319162271966e-10	9.46356937405163e-10	5.868757063287512e-10	1.102220395065518e-11
0.2151339828220179	4.570151853601939e-14	8.427154792629549e-14	1.7382976913111049e-13	4.222580691284352e-13	1.3334092697124065e-12	6.93302581421727e-12	1.552508060565918e-10	9.417993404464792e-10	5.87441285409636e-10	1.0979735574898238e-11
0.2152339828220179	4.5414328641138247e-14	8.373533944127369e-14	1.7270445259059564e-13	4.194537108801356e-13	1.3241730732879988e-12	6.880786504593056e-12	1.5368520088611675e-10	9.372708973344612e-10	5.88016629692864e-10	1.0937432504604452e-11
0.21533398282201788	4.512890825150659e-14	8.320247980640987e-14	1.7158629768952727e-13	4.1666770744756676e-13	1.3150002092955945e-12	6.828940918503801e-12	1.521361870533093e-10	9.327714074539548e-10	5.886018191688353e-10	1.0895294078382176e-11
0.2154339828220179	4.484524658613131e-14	8.26729483222664e-14	1.7047525926093648e-13	4.138999395194023e-13	1.3058902446448943e-12	6.77748606575043e-12	1.506035777833393e-10	9.283006718008719e-10	5.891969349822234e-10	1.0853319637590898e-11
0.21553398282201788	4.456333292951786e-14	8.214672441706545e-14	1.6937129242236177e-13	4.111502885603178e-13	1.2968427492198004e-12	6.726418979171337e-12	1.490871885547849e-10	9.238584929683384e-10	5.898020594505688e-10	1.0811508526328653e-11
0.2156339828220179	4.428315663126995e-14	8.162378764589727e-14	1.6827435257404656e-13	4.0841863680587714e-13	1.2878572958578325e-12	6.675736714461531e-12	1.4758683707030232e-10	9.194446751330136e-10	5.904172760832684e-10	1.0769860091420477e-11
0.2157339828220179	4.400470710569604e-14	8.110411768993816e-14	1.6718439539715946e-13	4.057048672575157e-13	1.2789334603296427e-12	6.625436349993027e-12	1.4610234322772216e-10	9.150590240415649e-10	5.910426696009348e-10	1.0728373682406673e-11
0.21583398282201788	4.3727973831406943e-14	8.0587694355661e-14	1.6610137685199078e-13	4.030088636774788e-13	1.2700708213185817e-12	6.57551498663619e-12	1.4463352909152566e-10	9.107013469971678e-10	5.916783259550863e-10	1.0687048651530198e-11
0.2159339828220179	4.3452946350931716e-14	8.007449757406699e-14	1.650252531762105e-13	4.0033051058388343e-13	1.261268960400605e-12	6.525969747583614e-12	1.4318021886475943e-10	9.063714528463232e-10	5.923243323483201e-10	1.064588435372611e-11
0.21603398282201788	4.317961427032088e-14	7.956450739990659e-14	1.6395598088309225e-13	3.976696932457406e-13	1.2525274620241224e-12	6.476797778174276e-12	1.417422388613093e-10	9.020691519656121e-10	5.929807772547751e-10	1.0604880146608818e-11
0.2161339828220179	4.290796725876281e-14	7.905770401091714e-14	1.6289351675977743e-13	3.950262976780479e-13	1.2438459134901149e-12	6.42799624571986e-12	1.4031941747858706e-10	8.977942562487295e-10	5.936477504410913e-10	1.0564035390461081e-11
0.2162339828220179	4.263799504819596e-14	7.855406770705967e-14	1.6183781786553862e-13	3.924002106369068e-13	1.2352239049323498e-12	6.379562339332203e-12	1.3891158517058818e-10	8.935465790935543e-10	5.943253429877322e-10	1.0523349448222181e-11
0.21633398282201788	4.236968743292689e-14	7.805357890975931e-14	1.6078884153005058e-13	3.897913196146546e-13	1.2266610292977026e-12	6.331493269751996e-12	1.3751857442132677e-10	8.89325935389388e-10	5.950136473107346e-10	1.0482821685476228e-11
0.2164339828220179	4.210303426925068e-14	7.755621816115612e-14	1.5974654535168554e-13	3.8719951283506053e-13	1.2181568823267098e-12	6.283786269179206e-12	1.361402197186493e-10	8.851321415043049e-10	5.95712757183927e-10	1.0442451470441017e-11
0.21653398282201788	4.1838025475069755e-14	7.70619661233528e-14	1.5871088719580526e-13	3.8462467924853594e-13	1.2097110625341235e-12	6.236438591104545e-12	1.347763575284057e-10	8.809650152726421e-10	5.964227677615488e-10	1.0402238173956243e-11
0.2166339828220179	4.157465102952162e-14	7.657080357767583e-14	1.5768182519307615e-13	3.82066708527366e-13	1.2013231711897676e-12	6.189447510142507e-12	1.334268262689852e-10	8.768243759825946e-10	5.9714377560137e-10	1.03621811694724e-11
0.2167339828220179	4.131290097260342e-14	7.60827114239355e-14	1.5665931773778725e-13	3.795254910610069e-13	1.1929928122993885e-12	6.1428103218657524e-12	1.3209146628620815e-10	8.727100443639592e-10	5.978758786882385e-10	1.0322279833039418e-11
0.21683398282201788	4.105276540479898e-14	7.559767067968945e-14	1.5564332348617977e-13	3.770009179513592e-13	1.1847195925856861e-12	6.096524342640438e-12	1.30770119828558e-10	8.686218425759416e-10	5.986191764581143e-10	1.0282533543295082e-11
0.2169339828220179	4.079423448671397e-14	7.511566247951591e-14	1.546338013547869e-13	3.744928810081355e-13	1.176503121469505e-12	6.0505869094634695e-12	1.2946263102276914e-10	8.645595941951595e-10	5.993737698226042e-10	1.02429416814541e-11
0.21703398282201788	4.053729843870515e-14	7.463666807428899e-14	1.5363071051879442e-13	3.7200127274421693e-13	1.1683430110511533e-12	6.004995379800707e-12	1.2816884584974978e-10	8.605231242037191e-10	6.001397611939886e-10	1.0203503631297027e-11
0.2171339828220179	4.028194754051878e-14	7.416066883045615e-14	1.5263401041039632e-13	3.695259863710452e-13	1.16023887609181e-12	5.959747131426388e-12	1.2688861212082975e-10	8.565122589774011e-10	6.009172545107398e-10	1.0164218779158662e-11
0.2172339828220179	4.002817213092591e-14	7.368764622932459e-14	1.5164366071716682e-13	3.67066915794067e-13	1.1521903339950957e-12	5.914839562264085e-12	1.2562177945435126e-10	8.525268262739877e-10	6.017063552635937e-10	1.0125086513917424e-11
0.21733398282201788	3.977596260736535e-14	7.321758186634973e-14	1.5065962138045287e-13	3.6462395560818244e-13	1.1441970047887863e-12	5.870270090228886e-12	1.2436819925257482e-10	8.485666552217115e-10	6.025071705221386e-10	1.0086106226984231e-11
0.2174339828220179	3.952530942558254e-14	7.275045745042681e-14	1.4968185259375924e-13	3.621970010932349e-13	1.1362585111066066e-12	5.826036153070611e-12	1.2312772467890303e-10	8.446315763077607e-10	6.033198089619455e-10	1.0047277312291223e-11
0.21753398282201789	3.9276203099277495e-14	7.228625480319008e-14	1.48710314801156e-13	3.597859482095386e-13	1.1283744781702211e-12	5.782135208218657e-12	1.219002106354258e-10	8.407214213669821e-10	6.041443808922756e-10	1.0008599166281274e-11
0.2176339828220179	3.902863419974899e-14	7.182495585831472e-14	1.4774496869569537e-13	3.57390693593425e-13	1.1205445337712863e-12	5.738564732627818e-12	1.2068551374076763e-10	8.36836023570627e-10	6.049809982843538e-10	9.970071187896851e-12
0.2177339828220179	3.878259335554382e-14	7.136654266082246e-14	1.467857752178366e-13	3.5501113455281714e-13	1.1127683082536624e-12	5.695322222625419e-12	1.1948349230824486e-10	8.329752174152386e-10	6.058297748002244e-10	9.931692778569273e-12
0.21783398282201788	3.8538071252109084e-14	7.091099736639271e-14	1.4583269555387562e-13	3.5264716906284214e-13	1.1050454344957479e-12	5.652405193759719e-12	1.1829400632432003e-10	8.291388387116419e-10	6.066908258222108e-10	9.893463342207905e-12
0.2179339828220179	3.829505863144318e-14	7.045830224067686e-14	1.4488569113439502e-13	3.5029869576146206e-13	1.097375547892927e-12	5.60981118064935e-12	1.1711691742735172e-10	8.253267245740253e-10	6.075642684829932e-10	9.855382285189328e-12
0.21803398282201789	3.805354629175322e-14	7.000843965861836e-14	1.4394472363271484e-13	3.4796561394515155e-13	1.0897582863401432e-12	5.5675377368342875e-12	1.1595208888664139e-10	8.215387134091721e-10	6.084502216963129e-10	9.817449016346863e-12
0.2181339828220179	3.781352508711073e-14	6.956139210377722e-14	1.4300975496336173e-13	3.4564782356458416e-13	1.082193290214631e-12	5.525582434627706e-12	1.1479938558175983e-10	8.177746449057511e-10	6.093488061883376e-10	9.779662946959778e-12
0.2182339828220179	3.757498592711342e-14	6.911714216765525e-14	1.4208074728054187e-13	3.4334522522035944e-13	1.0746802023586905e-12	5.4839428649693e-12	1.136586739821638e-10	8.140343600237513e-10	6.102601445296613e-10	9.742023490742834e-12
0.21833398282201788	3.733791977654348e-14	6.867567254903155e-14	1.4115766297662364e-13	3.4105772015874736e-13	1.0672186680626705e-12	5.442616637279389e-12	1.1252982212708328e-10	8.103177009839745e-10	6.111843611680014e-10	9.704530063835646e-12
0.2184339828220179	3.7102317655033954e-14	6.823696605329381e-14	1.402404646806317e-13	3.3878521026747717e-13	1.0598083350479987e-12	5.401601379314631e-12	1.114126996056904e-10	8.066245112576816e-10	6.12121582461588e-10	9.667182084792161e-12
0.21853398282201789	3.686817063673438e-14	6.78010055917854e-14	1.393291152567545e-13	3.3652759807154594e-13	1.052448853450401e-12	5.360894737024604e-12	1.1030717753753746e-10	8.029546355563105e-10	6.130719367132547e-10	9.62997897457045e-12
0.2186339828220179	3.6635469849976664e-14	6.736777418114148e-14	1.3842357780285008e-13	3.342847867290333e-13	1.0451398758031383e-12	5.320494374409545e-12	1.0921312855325429e-10	7.993079198212826e-10	6.140355542052582e-10	9.592920156521855e-12
0.2187339828220179	3.6404206476946895e-14	6.693725494264629e-14	1.3752381564897623e-13	3.3205668002699827e-13	1.0378810570205018e-12	5.280397973379563e-12	1.0813042677552276e-10	7.956842112139619e-10	6.150125672348659e-10	9.556005056381226e-12
0.21883398282201788	3.617437175335662e-14	6.650943110157903e-14	1.3662979235591925e-13	3.298431823773441e-13	1.0306720543812872e-12	5.240603233614465e-12	1.070589478002944e-10	7.920833581056624e-10	6.160031101506818e-10	9.519233102256263e-12
0.2189339828220179	3.59459569681166e-14	6.608428598657339e-14	1.3574147171373384e-13	3.2764419881273693e-13	1.0235125275124605e-12	5.2011078724249676e-12	1.0599856867827148e-10	7.88505210067743e-10	6.170073193897536e-10	9.482603724617129e-12
0.2190339828220179	3.5718953463012414e-14	6.566180302897979e-14	1.348588177402979e-13	3.2545963498256613e-13	1.0164021383729334e-12	5.161909624615183e-12	1.0494916789664099e-10	7.849496178618821e-10	6.180253335155211e-10	9.446116356286732e-12
0.21913398282201788	3.549335263238385e-14	6.524196576222529e-14	1.339817946798707e-13	3.232893971488991e-13	1.009340551237423e-12	5.1230062423459026e-12	1.0391062536104805e-10	7.814164334303411e-10	6.190572932565394e-10	9.409770432430045e-12
0.2192339828220179	3.526914592280287e-14	6.482475782118837e-14	1.3311036700165885e-13	3.2113339218249163e-13	1.0023274326804523e-12	5.084395494999109e-12	1.0288282237782163e-10	7.779055098864039e-10	6.201033415460743e-10	9.373565390544381e-12
0.21933398282201788	3.504632483275686e-14	6.441016294156545e-14	1.3224449939840134e-13	3.189915275587974e-13	9.953624515604321e-13	5.046075169043579e-12	1.0186564163643441e-10	7.744167015048697e-10	6.211636235625607e-10	9.33750067044903e-12
0.2194339828220179	3.482488091233209e-14	6.399816495925265e-14	1.3138415678495055e-13	3.168637113540367e-13	9.884452790039268e-13	5.0080430679016274e-12	1.008589671922048e-10	7.709498637126537e-10	6.222382867709375e-10	9.301575714275504e-12
0.2195339828220179	3.46048057628998e-14	6.35887478097238e-14	1.305293042968756e-13	3.1474985224126067e-13	9.815755883899185e-13	4.970297011816684e-12	9.986268444922712e-11	7.67504853079481e-10	6.233274809649031e-10	9.265789966457411e-12
0.21963398282201788	3.4386091036802446e-14	6.318189552741417e-14	1.296799072890613e-13	3.126498594864566e-13	9.747530553342765e-13	4.932834837722176e-12	9.887668014353462e-11	7.640815273086555e-10	6.244313583100873e-10	9.230142873720477e-12
0.2197339828220179	3.416872843704567e-14	6.277759224510959e-14	1.2883593133432434e-13	3.105636429446732e-13	9.67977357674288e-13	4.895654399111314e-12	9.790084232648775e-11	7.606797452279388e-10	6.255500733881882e-10	9.194633885072678e-12
0.21983398282201788	3.395270971698858e-14	6.237582219333887e-14	1.2799734222204167e-13	3.084911130561926e-13	9.61248175453328e-13	4.8587535659080905e-12	9.693506034839048e-11	7.572993667805286e-10	6.266837832421066e-10	9.159262451794691e-12
0.2199339828220179	3.3738026680036e-14	6.19765696997675e-14	1.2716410595677248e-13	3.0643218084267306e-13	9.545651909055796e-13	4.822130224338883e-12	9.597922484231552e-11	7.539402530160642e-10	6.278326474220399e-10	9.124028027429471e-12
0.2200339828220179	3.352467117933677e-14	6.157981918860048e-14	1.2633618875691067e-13	3.0438675790339836e-13	9.479280884409647e-13	4.785782276805765e-12	9.5033227708162e-11	7.506022660818249e-10	6.289968280326635e-10	9.08893006777324e-12
0.22013398282201788	3.331263511747865e-14	6.118555517998369e-14	1.2551355705332596e-13	3.0235475641147196e-13	9.413365546300455e-13	4.749707641760165e-12	9.409696209691185e-11	7.472852692139076e-10	6.301764897813195e-10	9.053968030865175e-12
0.2202339828220179	3.31019104461873e-14	6.079376228940963e-14	1.2469617748802337e-13	3.0033608911008977e-13	9.347902781891477e-13	4.7139042535779285e-12	9.317032239510631e-11	7.439891267285651e-10	6.313718000273258e-10	9.019141376978095e-12
0.22033398282201788	3.289248916602873e-14	6.040442522713076e-14	1.2388401691281232e-13	2.9833066930880795e-13	9.28288949965529e-13	4.678370062435123e-12	9.225320420952624e-11	7.407137040135841e-10	6.325829288323641e-10	8.984449568608572e-12
0.2204339828220179	3.268436332611111e-14	6.001752879757187e-14	1.230770423879797e-13	2.9633841087986395e-13	9.218322629226701e-13	4.643103034185227e-12	9.134550435207965e-11	7.37458867519794e-10	6.338100490120633e-10	8.94989207046769e-12
0.2205339828220179	3.2477525023789175e-14	5.963305789875065e-14	1.2227522118097717e-13	2.943592282544834e-13	9.154199121256609e-13	4.608101150236827e-12	9.044712082488734e-11	7.34224484752613e-10	6.350533361886907e-10	8.915468349471228e-12
0.22063398282201788	3.227196640437137e-14	5.925099752169587e-14	1.2147852076510604e-13	2.9239303641925336e-13	9.090515947266891e-13	4.573362407432549e-12	8.955795280556935e-11	7.310104242637116e-10	6.363129688450935e-10	8.881177874730258e-12
0.2207339828220179	3.206767966082716e-14	5.887133274987513e-14	1.2068690881822318e-13	2.9043975091248046e-13	9.027270099506274e-13	4.538884817928905e-12	8.867790063272671e-11	7.278165556427257e-10	6.375891283798415e-10	8.847020117541657e-12
0.22083398282201788	3.1864657033498174e-14	5.849404875862421e-14	1.1990035322145116e-13	2.884992878206059e-13	8.964458590807515e-13	4.504666409077221e-12	8.78068657916192e-11	7.246427495091037e-10	6.388819991636791e-10	8.812994551378894e-12
0.2209339828220179	3.166289080980811e-14	5.811913081457762e-14	1.1911882205788886e-13	2.8657156377461985e-13	8.902078454445209e-13	4.4707052233051636e-12	8.69447509000263e-11	7.214888775039609e-10	6.401917685972125e-10	8.779100651882311e-12
0.2210339828220179	3.146237332397862e-14	5.774656427510523e-14	1.1834228361134088e-13	2.846564959465123e-13	8.840126743994467e-13	4.43699931799963e-12	8.609145969430385e-11	7.183548122820927e-10	6.415186271700003e-10	8.745337896850099e-12
0.22113398282201788	3.126309695674305e-14	5.737633458775308e-14	1.1757070636505005e-13	2.827540020457462e-13	8.778600533191226e-13	4.4035467653903394e-12	8.524689701561954e-11	7.152404275040011e-10	6.428627685209677e-10	8.711705766228896e-12
0.2212339828220179	3.1065054135064266e-14	5.700842728968466e-14	1.168040590004395e-13	2.8086400031575874e-13	8.717496915793242e-13	4.3703456524343475e-12	8.441096879637593e-11	7.121455978280615e-10	6.442243895002665e-10	8.678203742104717e-12
0.22133398282201788	3.08682373318522e-14	5.6642828007128117e-14	1.1604231039585798e-13	2.7898640953045967e-13	8.656813005441185e-13	4.3373940807015285e-12	8.358358204680542e-11	7.090701989026879e-10	6.456036902325056e-10	8.644831308693357e-12
0.2214339828220179	3.067263906568635e-14	5.627952245482667e-14	1.1528542962534472e-13	2.771211489907874e-13	8.596545935522472e-13	4.304690166261004e-12	8.276464484175167e-11	7.060141073586692e-10	6.470008741815745e-10	8.611587952331684e-12
0.2215339828220179	3.047825190053649e-14	5.591849643549127e-14	1.1453338595738533e-13	2.7526813852127244e-13	8.536692859034429e-13	4.272232039568413e-12	8.19540663076182e-11	7.02977200801504e-10	6.484161482168962e-10	8.57847316146824e-12
0.22163398282201788	3.028506844548696e-14	5.555973583925759e-14	1.1378614885369295e-13	2.7342729846661443e-13	8.477250948449274e-13	4.2400178453540814e-12	8.115175660949232e-11	6.999593578038556e-10	6.498497226812923e-10	8.545486426654303e-12
0.2217339828220179	3.0093081354462665e-14	5.52032266431456e-14	1.1304368796798245e-13	2.7159854968829674e-13	8.418217395579702e-13	4.208045742512084e-12	8.03576269384378e-11	6.969604578980641e-10	6.513018114604389e-10	8.512627240534733e-12
0.22183398282201788	2.99022833259564e-14	5.484895491052609e-14	1.1230597314476719e-13	2.6978181356122115e-13	8.359589411445704e-13	4.176313903990319e-12	7.957158949895647e-11	6.939803815687492e-10	6.527726320539893e-10	8.479895097839186e-12
0.2219339828220179	2.971266710275684e-14	5.449690679058177e-14	1.1157297441814417e-13	2.6797701197034796e-13	8.301364226141911e-13	4.1448205166811815e-12	7.879355749661055e-11	6.910190102454545e-10	6.542624056483684e-10	8.447289495372873e-12
0.2220339828220179	2.952422547168108e-14	5.414706851778387e-14	1.1084466201060987e-13	2.6618406730738955e-13	8.243539088706343e-13	4.113563781313377e-12	7.802344512581268e-11	6.880762262954132e-10	6.557713571913417e-10	8.41480993200793e-12
0.22213398282201788	2.9336951263305114e-14	5.379942641136153e-14	1.10121006331865e-13	2.6440290246749256e-13	8.186111266989574e-13	4.082541912344484e-12	7.726116755777264e-11	6.851519130163436e-10	6.572997154683577e-10	8.382455908674467e-12
0.2222339828220179	2.9150837351698616e-14	5.345396687477965e-14	1.0940197797763327e-13	2.6263344084595984e-13	8.129078047525277e-13	4.0517531378542516e-12	7.650664092860147e-11	6.822459546293323e-10	6.588477131807181e-10	8.350226928351537e-12
0.22233398282201788	2.896587665416067e-14	5.311067639521841e-14	1.0868754772849302e-13	2.6087560633500016e-13	8.072436735401135e-13	4.0211956994389565e-12	7.575978232757476e-11	6.793582362717935e-10	6.604155870256726e-10	8.318122496058575e-12
0.2224339828220179	2.8782062130956716e-14	5.276954154305899e-14	1.0797768654870741e-13	2.5912932332047494e-13	8.016184654131479e-13	3.990867852106572e-12	7.502050978554664e-11	6.764886439905031e-10	6.62003577778445e-10	8.286142118846664e-12
0.2225339828220179	2.859938678505786e-14	5.243054897136701e-14	1.0727236558506598e-13	2.573945166786969e-13	7.96031914552991e-13	3.960767864172515e-12	7.428874226351549e-11	6.736370647346779e-10	6.63611930376241e-10	8.254285305789627e-12
0.22263398282201788	2.8417843661880058e-14	5.209368541538356e-14	1.065715561657379e-13	2.556711117732239e-13	7.904837569583238e-13	3.9308940171565615e-12	7.356439964133989e-11	6.708033863491623e-10	6.652408940043424e-10	8.222551567975521e-12
0.2227339828220179	2.8237425849027403e-14	5.1758937692018076e-14	1.0587522979912154e-13	2.539590344516874e-13	7.849737304326458e-13	3.901244605680328e-12	7.28474027065993e-11	6.67987497567635e-10	6.668907221842875e-10	8.190940418497834e-12
0.22283398282201788	2.8058126476035566e-14	5.1426292699344453e-14	1.0518335817271448e-13	2.522582110426403e-13	7.79501574571832e-13	3.8718179373657326e-12	7.213767314360423e-11	6.651892880059458e-10	6.685616728642619e-10	8.159451372447091e-12
0.2229339828220179	2.7879938714116346e-14	5.109573741610117e-14	1.0449591315198244e-13	2.505685683524281e-13	7.740670307517986e-13	3.8426123327342216e-12	7.143513352254544e-11	6.624086481554744e-10	6.702540085116864e-10	8.128083946902323e-12
0.2230339828220179	2.7702855775905113e-14	5.0767258901189936e-14	1.0381286677923468e-13	2.488900336620653e-13	7.686698421162064e-13	3.813626125106565e-12	7.073970728878352e-11	6.596454693765438e-10	6.719679962081078e-10	8.096837660922164e-12
0.22313398282201788	2.7526870915208275e-14	5.0440844293186564e-14	1.0313419127251369e-13	2.4722253472415497e-13	7.633097535643296e-13	3.784857660503917e-12	7.005131875228201e-11	6.568996438919697e-10	6.737039077465008e-10	8.06571203553682e-12
0.2232339828220179	2.7351977426754052e-14	5.0116480809844525e-14	1.024598590244808e-13	2.455659997598099e-13	7.579865117389425e-13	3.756305297549146e-12	6.936989307717303e-11	6.541710647805937e-10	6.754620197309399e-10	8.034706593739348e-12
0.22333398282201788	2.7178168645942996e-14	4.9794155747609694e-14	1.0178984260132595e-13	2.4392035745560735e-13	7.526998650143228e-13	3.7279674073694135e-12	6.869535627146221e-11	6.514596259709505e-10	6.772426136788302e-10	8.003820860477462e-12
0.2234339828220179	2.7005437948601658e-14	4.947385648113233e-14	1.0112411474166213e-13	2.422855369605528e-13	7.474495634843133e-13	3.699842373499066e-12	6.802763517686075e-11	6.487652222349369e-10	6.790459761256611e-10	7.973054362644829e-12
0.2235339828220179	2.6833778750736617e-14	4.9155570462789104e-14	1.004626483554483e-13	2.4066146788307806e-13	7.422353589505245e-13	3.671928591783809e-12	6.736665745875867e-11	6.460877491816259e-10	6.808723987324819e-10	7.942406629073318e-12
0.22363398282201788	2.6663184508289863e-14	4.8839285222197605e-14	9.980541652290434e-14	2.390480802880347e-13	7.370570049105218e-13	3.644224470285038e-12	6.671235159631471e-11	6.43427103251039e-10	6.827221783960161e-10	7.911877190523982e-12
0.2237339828220179	2.649364871689761e-14	4.8524988365744147e-14	9.915239249343926e-14	2.37445304693736e-13	7.319142565462012e-13	3.6167284291855464e-12	6.60646468726873e-11	6.407831817080952e-10	6.845956173616707e-10	7.881465579679404e-12
0.22383398282201789	2.6325164911647565e-14	4.8212667576110196e-14	9.850354968458587e-14	2.35853072069001e-13	7.268068707121603e-13	3.5894389006954948e-12	6.5423473365382e-11	6.381558826365322e-10	6.864930233393752e-10	7.851171331135146e-12
0.2239339828220179	2.6157726666840533e-14	4.790231061179931e-14	9.785886168094103e-14	2.342713138302156e-13	7.217346059242108e-13	3.562354328959379e-12	6.478876193672681e-11	6.355451049329381e-10	6.884147096224324e-10	7.82099398139168e-12
0.2240339828220179	2.5991327595751693e-14	4.7593905306672245e-14	9.72183022331143e-14	2.326999618384324e-13	7.166972223479526e-13	3.5354731699637128e-12	6.416044422447185e-11	6.329507483008436e-10	6.903609952094191e-10	7.790933068846333e-12
0.22413398282201788	2.5825961350393893e-14	4.72874395694814e-14	9.658184525667805e-14	2.3113894839646294e-13	7.116944817873905e-13	3.5087938914452854e-12	6.353845263250472e-11	6.303727132448444e-10	6.923322049292344e-10	7.760988133784944e-12
0.2242339828220179	2.5661621621282448e-14	4.698290138340731e-14	9.594946483113426e-14	2.2958820624601067e-13	7.067261476736856e-13	3.48231497280035e-12	6.292272032169033e-11	6.278109010648233e-10	6.943286695694243e-10	7.731158718373995e-12
0.22433398282201789	2.549830213720169e-14	4.6680278805603244e-14	9.532113519887569e-14	2.280476685648106e-13	7.017919850539586e-13	3.456034904994413e-12	6.231318120082556e-11	6.252652138502093e-10	6.963507260078264e-10	7.701444366652501e-12
0.2244339828220179	2.5335996664972292e-14	4.6379559966736156e-14	9.469683076416522e-14	2.2651726896379753e-13	6.96891760580165e-13	3.4299521904727352e-12	6.170976991770969e-11	6.227355544742979e-10	6.983987173476813e-10	7.671844624524018e-12
0.2245339828220179	2.5174699009220028e-14	4.608073307053478e-14	9.407652609211297e-14	2.2499694148428051e-13	6.92025242498075e-13	3.4040653430716255e-12	6.111242185033167e-11	6.202218265886517e-10	7.004729930562911e-10	7.64235903974874e-12
0.22463398282201788	2.5014403012146572e-14	4.5783786393338204e-14	9.346019590766462e-14	2.23486620595145e-13	6.871922006362942e-13	3.3783728879302477e-12	6.052107309816477e-11	6.177239346175199e-10	7.025739091073227e-10	7.612987161935362e-12
0.2247339828220179	2.4855102553301346e-14	4.5488708283650624e-14	9.28478150945934e-14	2.2198624119007298e-13	6.823924063953707e-13	3.3528733614033915e-12	5.993566047357906e-11	6.152417837523682e-10	7.047018281269173e-10	7.583728542533482e-12
0.22483398282201789	2.4696791549355176e-14	4.519548716169351e-14	9.223935869450197e-14	2.2049573858477874e-13	6.776256327370132e-13	3.3275653109747446e-12	5.935612149335966e-11	6.127752799464209e-10	7.068571195436477e-10	7.554582734825522e-12
0.2249339828220179	2.4539463953874133e-14	4.4904111518966095e-14	9.163480190582705e-14	2.1901504851426175e-13	6.728916541733481e-13	3.3024472951708727e-12	5.878239437033276e-11	6.103243299092933e-10	7.09040159742521e-10	7.525549293919048e-12
0.2250339828220179	2.4383113757096115e-14	4.46145699178046e-14	9.1034120082853e-14	2.175441071300783e-13	6.681902467562416e-13	3.277517883475929e-12	5.82144180051007e-11	6.078888411016578e-10	7.112513322230709e-10	7.496627776738885e-12
0.22513398282201788	2.4227734985707783e-14	4.4326850990945364e-14	9.043728873472853e-14	2.1608285099763594e-13	6.635211880667307e-13	3.252775656246934e-12	5.765213197787935e-11	6.054687217299788e-10	7.134910277617342e-10	7.467817742019355e-12
0.2252339828220179	2.407332170262406e-14	4.4040943441092826e-14	8.984428352449358e-14	2.14631217093499e-13	6.588842572045102e-13	3.2282192046299675e-12	5.709547654044289e-11	6.030638807413202e-10	7.157596445786201e-10	7.439118750296673e-12
0.2253339828220179	2.3919868006767725e-14	4.37568360404868e-14	8.925508026811078e-14	2.131891428027155e-13	6.542792347774876e-13	3.203847130476688e-12	5.654439260816733e-11	6.006742278181625e-10	7.180575885087774e-10	7.410530363901146e-12
0.2254339828220179	2.3767368032850765e-14	4.3474517630474426e-14	8.866965493350028e-14	2.1175656591616042e-13	6.497059028914342e-13	3.1796580462617683e-12	5.599882175217733e-11	5.982996733733404e-10	7.203852731781786e-10	7.382052146949607e-12
0.2255339828220179	2.361581595115742e-14	4.3193977121084204e-14	8.808798363958504e-14	2.1033342462789704e-13	6.451640451396619e-13	3.155650575000854e-12	5.545870619159155e-11	5.959401285449704e-10	7.227431201844518e-10	7.353683665337715e-12
0.22563398282201788	2.3465205967328788e-14	4.291520349060331e-14	8.751004265534191e-14	2.0891965753255557e-13	6.406534465928365e-13	3.1318233501692354e-12	5.492398878586648e-11	5.935955051914822e-10	7.251315592826542e-10	7.32542448673249e-12
0.2257339828220179	2.331553232214727e-14	4.263818578515673e-14	8.693580839885265e-14	2.075152036227242e-13	6.361738937887986e-13	3.108175015621095e-12	5.439461302723748e-11	5.912657158866859e-10	7.275510285761196e-10	7.297274180564665e-12
0.2258339828220179	2.3166789291324147e-14	4.2362913118289473e-14	8.636525743637088e-14	2.06120002286375e-13	6.317251747225043e-13	3.084704225509523e-12	5.387052303325566e-11	5.889506739148921e-10	7.300019747126107e-10	7.269232318021267e-12
0.22593398282201788	2.3018971185286913e-14	4.2089374670550096e-14	8.57983664813841e-14	2.0473399330427303e-13	6.273070788359874e-13	3.061409644206852e-12	5.3351663539415605e-11	5.866502932660797e-10	7.324848530859196e-10	7.241298472037906e-12
0.2260339828220179	2.287207234896949e-14	4.181755968908009e-14	8.523511239369077e-14	2.0335711684744216e-13	6.229193970084515e-13	3.038289946226123e-12	5.283797989188289e-11	5.843644886311404e-10	7.350001280431244e-10	7.2134722172917176e-12
0.22613398282201788	2.2726087161602242e-14	4.154745748720239e-14	8.467547217847976e-14	2.01989313474616e-13	6.185619215463846e-13	3.0153438161426854e-12	5.2329418040307214e-11	5.820931753971623e-10	7.375482730976355e-10	7.185753130193619e-12
0.2262339828220179	2.2581010036504477e-14	4.127905744401365e-14	8.41194229854124e-14	2.0063052412972408e-13	6.142344461737423e-13	2.992569948516635e-12	5.1825924530727446e-11	5.798362696427524e-10	7.401297711482517e-10	7.158140788881043e-12
0.2263339828220179	2.2436835420876726e-14	4.10123490039802e-14	8.356694210771714e-14	1.9928069013938776e-13	6.099367660222435e-13	2.9699670478159508e-12	5.132744649856933e-11	5.775936881334488e-10	7.427451147044201e-10	7.130634773210688e-12
0.22643398282201788	2.229355779559643e-14	4.0747321676532975e-14	8.301800698128352e-14	1.9793975321042641e-13	6.056686776216679e-13	2.9475338283399577e-12	5.083393166172514e-11	5.753653483171337e-10	7.453948061178728e-10	7.1032346647509855e-12
0.2265339828220179	2.2151171675012294e-14	4.048396503567071e-14	8.247259518376454e-14	1.9660765542739836e-13	6.014299788902928e-13	2.9252690141436975e-12	5.034532831372638e-11	5.731511683195551e-10	7.480793578209167e-10	7.075940046774994e-12
0.22663398282201788	2.200967160674256e-14	4.022226871955952e-14	8.193068443368822e-14	1.952843392501334e-13	5.972204691253261e-13	2.9031713389626965e-12	4.986158531699855e-11	5.709510669398578e-10	7.507992925715032e-10	7.048750504253132e-12
0.2267339828220179	2.1869052171472524e-14	3.996222243013952e-14	8.139225258956707e-14	1.939697475113046e-13	5.930399489934635e-13	2.881239546138396e-12	4.938265209620047e-11	5.687649636461803e-10	7.535551437053659e-10	7.0216656238458155e-12
0.2268339828220179	2.172930798275406e-14	3.970381593273245e-14	8.085727764902043e-14	1.926638234140054e-13	5.888882205214907e-13	2.8594723885441922e-12	4.890847863165044e-11	5.665927785713184e-10	7.563474553954926e-10	6.9946849938966065e-12
0.22693398282201788	2.1590433686806418e-14	3.9447039055648755e-14	8.032573774789711e-14	1.9136651052932954e-13	5.847650870869117e-13	2.837868628511931e-12	4.843901545282805e-11	5.644344325083972e-10	7.591767829190163e-10	6.967808204424575e-12
0.2270339828220179	2.1452423962317634e-14	3.919188168980236e-14	7.979761115940797e-14	1.9007775279399639e-13	5.806703534087183e-13	2.816427037759159e-12	4.797421363196473e-11	5.622898469066439e-10	7.620436929320135e-10	6.941034847117589e-12
0.22713398282201788	2.1315273520248867e-14	3.893833378832483e-14	7.927287629326178e-14	1.8879749450797126e-13	5.766038255381687e-13	2.795146397316891e-12	4.7514024777710135e-11	5.601589438671864e-10	7.649487637522617e-10	6.914364515325065e-12
0.2272339828220179	2.1178977103637014e-14	3.868638536618123e-14	7.87515116948066e-14	1.8752568033210022e-13	5.72565310849644e-13	2.774025497457791e-12	4.705840102887727e-11	5.580416461388872e-10	7.678925856503572e-10	6.887796804050907e-12
0.2273339828220179	2.1043529487401645e-14	3.843602649979035e-14	7.82334960441742e-14	1.8626225528577064e-13	5.685546180315668e-13	2.7530631376251593e-12	4.660729504826723e-11	5.559378771142605e-10	7.708757611493892e-10	6.861331309946502e-12
0.22743398282201788	2.0908925478150974e-14	3.818724732664645e-14	7.771880815543613e-14	1.8500716474458343e-13	5.64571557077385e-13	2.73225812636229e-12	4.616066001657053e-11	5.538475608254109e-10	7.73898905333555e-10	6.8349676313037e-12
0.2275339828220179	2.0775159913989825e-14	3.79400380449426e-14	7.720742697576009e-14	1.8376035443803565e-13	5.60615939276627e-13	2.7116092812425006e-12	4.571844962634349e-11	5.517706219400357e-10	7.769626461659281e-10	6.8087053680478815e-12
0.22763398282201788	2.064222766432859e-14	3.769438891319802e-14	7.669933158457257e-14	1.8252177044722465e-13	5.566875772060071e-13	2.6911154287996628e-12	4.5280618076060827e-11	5.497069857574788e-10	7.80067624815767e-10	6.782544121731053e-12
0.2277339828220179	2.0510123629694083e-14	3.745029024988557e-14	7.619450119272727e-14	1.8129135920256415e-13	5.527862847205873e-13	2.6707754044591948e-12	4.4847120064239865e-11	5.476565782048097e-10	7.832144959956259e-10	6.7564834955248175e-12
0.2278339828220179	2.0378842741539456e-14	3.720773243306382e-14	7.569291514167977e-14	1.8006906748151674e-13	5.489118769450198e-13	2.650588052469818e-12	4.441791078364077e-11	5.456193258329855e-10	7.864039283086994e-10	6.730523094213626e-12
0.22793398282201788	2.0248379962059028e-14	3.6966705900010674e-14	7.519455290266505e-14	1.7885484240634065e-13	5.450641702648392e-13	2.6305522258356277e-12	4.399294591553651e-11	5.435951558130412e-10	7.8963660460667e-10	6.704662524187975e-12
0.2280339828220179	2.011873028399932e-14	3.672720114685716e-14	7.469939407588248e-14	1.776486314418469e-13	5.412429823177979e-13	2.610666786248763e-12	4.3572181624053246e-11	5.415839959323177e-10	7.929132223584493e-10	6.678901393437412e-12
0.22813398282201788	1.99898887304757e-14	3.6489208728226445e-14	7.420741838968507e-14	1.7645038239318202e-13	5.374481319853096e-13	2.590930604022701e-12	4.3155574550583326e-11	5.395857745907682e-10	7.962344940302326e-10	6.653239311543887e-12
0.2282339828220179	1.9861850354787777e-14	3.625271925687408e-14	7.371860569977352e-14	1.7526004340361486e-13	5.336794393838956e-13	2.5713425580259276e-12	4.274308180826503e-11	5.376004207972853e-10	7.996011474772419e-10	6.6276758896750394e-12
0.2283339828220179	1.9734610240236432e-14	3.601772340333017e-14	7.323293598839645e-14	1.7407756295234017e-13	5.299367258567377e-13	2.55190153561625e-12	4.233466097653182e-11	5.356278641660876e-10	8.030139263475563e-10	6.60221074057738e-12
0.22843398282201788	1.960816349994164e-14	3.5784211895543045e-14	7.275038936355391e-14	1.7290288985230022e-13	5.262198139652329e-13	2.532606432575508e-12	4.193027009572751e-11	5.336680349131479e-10	8.064735904984645e-10	6.576843478569616e-12
0.2285339828220179	1.9482505276662556e-14	3.55521755185274e-14	7.227094605820771e-14	1.7173597324801746e-13	5.22528527480694e-13	2.5134561530449264e-12	4.1529867661789615e-11	5.317208638526775e-10	8.099809164258369e-10	6.551573719536036e-12
0.22863398282201788	1.9357630742616983e-14	3.532160511401165e-14	7.179458642949595e-14	1.70576762613445e-13	5.188626913760122e-13	2.494449609460874e-12	4.113341262099681e-11	5.297862823936465e-10	8.135366977069151e-10	6.526401080919852e-12
0.2287339828220179	1.923353509930374e-14	3.5092491580090165e-14	7.132129095795204e-14	1.6942520774982254e-13	5.152221318174437e-13	2.475585722491161e-12	4.07408643647814e-11	5.278642225363585e-10	8.171417454570434e-10	6.5013251817166e-12
0.2288339828220179	1.9110213577324562e-14	3.48648258708763e-14	7.085104024673082e-14	1.6828125878355994e-13	5.116066761564198e-13	2.4568634209718607e-12	4.0352182724606405e-11	5.259546168690722e-10	8.207968888008618e-10	6.476345642467592e-12
0.22893398282201788	1.898766143620787e-14	3.463859899615705e-14	7.038381502083642e-14	1.671448661641222e-13	5.080161529214405e-13	2.4382816418445555e-12	3.996732796690372e-11	5.240573985646572e-10	8.245029753584313e-10	6.4514620852532915e-12
0.2290339828220179	1.8865873964234155e-14	3.4413802021051825e-14	6.991959612635745e-14	1.6601598066193182e-13	5.044503918099878e-13	2.4198393300941667e-12	3.958626078807649e-11	5.221725013773177e-10	8.282608717469208e-10	6.426674133686922e-12
0.22913398282201788	1.874484647826051e-14	3.4190426065670856e-14	6.945836452970488e-14	1.6489455336629172e-13	5.009092236805268e-13	2.4015354386871892e-12	3.9208942309561594e-11	5.202998596393391e-10	8.320714640983304e-10	6.401981412907873e-12
0.2292339828220179	1.862457432354877e-14	3.3968462304777305e-14	6.900010131685764e-14	1.6378053568330818e-13	4.973924805445547e-13	2.3833689285104483e-12	3.883533407295215e-11	5.184394082578943e-10	8.359356585939568e-10	6.3773835495752396e-12
0.2293339828220179	1.850505287359283e-14	3.374790196745262e-14	6.854478769261243e-14	1.6267387933384835e-13	4.93899995558705e-13	2.365338768310404e-12	3.846539803518257e-11	5.16591082711909e-10	8.398543820161291e-10	6.352880171861632e-12
0.22943398282201788	1.8386277529947472e-14	3.35287363367595e-14	6.809240497983259e-14	1.61574536351482e-13	4.904316030168809e-13	2.3474439346327095e-12	3.8099096563767284e-11	5.147548190489217e-10	8.438285823178886e-10	6.3284709094463405e-12
0.2295339828220179	1.826824372205838e-14	3.331095674941195e-14	6.764293461871111e-14	1.6048245908046182e-13	4.869871383424796e-13	2.3296834117624903e-12	3.773639243210323e-11	5.129305538820544e-10	8.478592292113175e-10	6.3041553935093026e-12
0.22963398282201788	1.815094690709411e-14	3.309455459544596e-14	6.719635816603167e-14	1.5939760017371236e-13	4.835664380806703e-13	2.3120561916650567e-12	3.737724881482695e-11	5.111182243870002e-10	8.519473147752064e-10	6.279933256724771e-12
0.2297339828220179	1.8034382569776754e-14	3.2879521317889764e-14	6.675265729443683e-14	1.583199125908191e-13	4.8016933989069e-13	2.294561273926859e-12	3.7021629283227426e-11	5.093177682990315e-10	8.56093854082735e-10	6.255804133254759e-12
0.2298339828220179	1.7918546222215933e-14	3.2665848412438365e-14	6.631181379169897e-14	1.5724934959604017e-13	4.767956825382166e-13	2.27719766569716e-12	3.666949780071715e-11	5.075291239100921e-10	8.602998858500384e-10	6.231767658742944e-12
0.22993398282201788	1.7803433403742666e-14	3.2453527427130604e-14	6.587380955999914e-14	1.5618586475633634e-13	4.734453058878045e-13	2.259964381630036e-12	3.6320818718356864e-11	5.057522300659208e-10	8.645664731063368e-10	6.207823470308318e-12
0.2300339828220179	1.7689039680744698e-14	3.2242549962027144e-14	6.543862661520598e-14	1.551294119394039e-13	4.701180508953452e-13	2.2428604438268806e-12	3.597555677043506e-11	5.039870261632132e-10	8.688947038865916e-10	6.183971206539041e-12
0.23013398282201789	1.7575360646502244e-14	3.203290766889e-14	6.500624708616416e-14	1.54079945311725e-13	4.668137596006074e-13	2.2258848817793172e-12	3.5633677070101463e-11	5.022334521468365e-10	8.732856919474065e-10	6.1602105074861525e-12
0.2302339828220179	1.7462391921025577e-14	3.182459225086403e-14	6.457665321398376e-14	1.530374193366264e-13	4.635322751198123e-13	2.2090367323125454e-12	3.5295145105053016e-11	5.004914485070823e-10	8.777405775072301e-10	6.136541014657397e-12
0.2303339828220179	1.7350129150892552e-14	3.1617595462163103e-14	6.414982735133508e-14	1.520017887723605e-13	4.602734416382606e-13	2.19231503952923e-12	3.495992673327338e-11	4.987609562769781e-10	8.82260528011692e-10	6.112962371011156e-12
0.23043398282201788	1.7238568009088448e-14	3.141190910775474e-14	6.372575196174811e-14	1.509730086701902e-13	4.570371044030218e-13	2.1757188547537206e-12	3.4627988178822686e-11	4.970419170296276e-10	8.868467389251267e-10	6.0894742209502985e-12
0.2305339828220179	1.7127704194845673e-14	3.12075250430476e-14	6.330440961891697e-14	1.4995103437248955e-13	4.538231097156598e-13	2.159247236476722e-12	3.4299296027678634e-11	4.953342728755995e-10	8.915004345492749e-10	6.06607621031598e-12
0.23063398282201789	1.7017533433484674e-14	3.1004435173582995e-14	6.288578300600786e-14	1.489358215108555e-13	4.5063130492501924e-13	2.142899250300477e-12	3.3973817223629325e-11	4.936379664603789e-10	8.96222868870282e-10	6.042767986381743e-12
0.2307339828220179	1.6908051476255966e-14	3.0802631454724945e-14	6.246985491497035e-14	1.479273260042312e-13	4.4746153842005443e-13	2.1266739688842435e-12	3.3651519064213197e-11	4.919529409618266e-10	9.010153264350921e-10	6.019549197847286e-12
0.2308339828220179	1.679925410018392e-14	3.0602105891355656e-14	6.205660824585774e-14	1.469255040570487e-13	4.443136596227266e-13	2.11057047189038e-12	3.333236919671124e-11	4.902791400877292e-10	9.058791232584402e-10	5.996419494832677e-12
0.23093398282201788	1.6691137107909536e-14	3.040285053756943e-14	6.164602600614404e-14	1.4593031215736923e-13	4.4118751898090157e-13	2.094587845930623e-12	3.3016335614184064e-11	4.886165080733505e-10	9.1081560776162e-10	5.973378528872113e-12
0.2310339828220179	1.6583696327536257e-14	3.0204857496372173e-14	6.123809131005362e-14	1.4494170707505716e-13	4.380829679613771e-13	2.078725184513022e-12	3.270338665156009e-11	4.869649896790637e-10	9.158261617444027e-10	5.950425952908224e-12
0.23113398282201789	1.6476927612475157e-14	3.000811891937844e-14	6.08327873778882e-14	1.439596458599411e-13	4.3499985904287066e-13	2.0629815879890575e-12	3.239349098176827e-11	4.853245301879967e-10	9.209122013913546e-10	5.927561421285851e-12
0.2312339828220179	1.637082684129251e-14	2.9812627006514465e-14	6.04300975353618e-14	1.429840858400059e-13	4.3193804570911766e-13	2.047356163501409e-12	3.208661761191945e-11	4.836950754037526e-10	9.260751783140793e-10	5.9047845897464336e-12
0.2313339828220179	1.6265389917556588e-14	2.9618374005721185e-14	6.003000521293946e-14	1.420149846195878e-13	4.288973824419881e-13	2.0318480249319035e-12	3.1782735879531886e-11	4.820765716481459e-10	9.313165806307284e-10	5.8820951154218586e-12
0.23143398282201788	1.6160612769686926e-14	2.942535221265749e-14	5.963249394517922e-14	1.410523000775851e-13	4.2587772471466737e-13	2.0164562928500143e-12	3.1481815448803435e-11	4.804689657590066e-10	9.366379340844175e-10	5.859492656828773e-12
0.2315339828220179	1.6056491350803712e-14	2.9233553970409243e-14	5.923754737007908e-14	1.4009599036567725e-13	4.2287892898487166e-13	2.0011800944617328e-12	3.1183826306928056e-11	4.788722050880186e-10	9.420408032021583e-10	5.836976873862694e-12
0.2316339828220179	1.5953021638578608e-14	2.90429716691965e-14	5.884514922842829e-14	1.391460139065577e-13	4.1990085268810767e-13	1.986018563558837e-12	3.088873876045679e-11	4.77286237498607e-10	9.47526792495942e-10	5.814547427792261e-12
0.2317339828220179	1.585019963508541e-14	2.8853597746083207e-14	5.845528336315964e-14	1.382023293921758e-13	4.1694335423099516e-13	1.970970840468464e-12	3.059652343170127e-11	4.757110113638573e-10	9.530975477077981e-10	5.792203981253318e-12
0.2318339828220179	1.5748021366652633e-14	2.8665424684692015e-14	5.806793371871269e-14	1.3726489578199736e-13	4.1400629298462564e-13	1.9560360720032753e-12	3.0307151255182434e-11	4.741464755645041e-10	9.58754757100659e-10	5.769946198243308e-12
0.23193398282201788	1.5646482883717507e-14	2.847844501491475e-14	5.768308434039216e-14	1.3633367230126361e-13	4.110895292779574e-13	1.9412134114117873e-12	3.002059347411949e-11	4.725925794869396e-10	9.64500152797028e-10	5.7477737441154626e-12
0.2320339828220179	1.554558026067868e-14	2.829265131263079e-14	5.730071937373801e-14	1.3540861843927654e-13	4.081929243912788e-13	1.9265020183292588e-12	2.9736821636962455e-11	4.710492730212876e-10	9.703355121673824e-10	5.725686285573097e-12
0.2321339828220179	1.5445309595752405e-14	2.8108036199423585e-14	5.692082306389596e-14	1.344896939476842e-13	4.0531634054969975e-13	1.9119010587288656e-12	2.9455807593965896e-11	4.695165065595114e-10	9.762626592705712e-10	5.703683490664021e-12
0.23223398282201788	1.5345667010827586e-14	2.7924592342299608e-14	5.654337975499125e-14	1.3357685883878143e-13	4.0245964091669025e-13	1.897409704873293e-12	2.9177523493802516e-11	4.679942309935628e-10	9.82283466348385e-10	5.681765028774749e-12
0.2323339828220179	1.5246648651323e-14	2.7742312453409487e-14	5.616837388950854e-14	1.3267007338382206e-13	3.9962268958766397e-13	1.883027135266675e-12	2.8901941780218313e-11	4.664823977135943e-10	9.883998553766547e-10	5.659930570624935e-12
0.23243398282201788	1.5148250686044855e-14	2.756118928977128e-14	5.5795790007674645e-14	1.317692981113403e-13	3.9680535158361446e-13	1.8687525346069826e-12	2.8629035188727924e-11	4.6498095860619805e-10	9.946137996753547e-10	5.638179788261847e-12
0.2325339828220179	1.5050469307045125e-14	2.7381215652993455e-14	5.542561274684545e-14	1.308744938054869e-13	3.940074928447878e-13	1.8545850937386463e-12	2.8358776743347577e-11	4.634898660527057e-10	1.0009273255803313e-9	5.616512355054644e-12
0.2326339828220179	1.495330072948046e-14	2.7202384389002503e-14	5.505782684089542e-14	1.2998562150436978e-13	3.9122898022438975e-13	1.8405240096057e-12	2.8091139753368645e-11	4.6200907292751433e-10	1.0073425141792965e-9	5.5949279456888945e-12
0.23273398282201788	1.485674119147347e-14	2.7024688387769696e-14	5.469241711961384e-14	1.291026424984118e-13	3.884696814823621e-13	1.8265684852051973e-12	2.782609781016908e-11	4.605385325964873e-10	1.0138615031150841e-9	5.573426236161064e-12
0.2328339828220179	1.4760786953972855e-14	2.6848120583040918e-14	5.432936850810062e-14	1.2822551832871522e-13	3.8572946527917374e-13	1.812717729540998e-12	2.756362478406217e-11	4.5907819891537434e-10	1.020486488458975e-9	5.552006903772963e-12
0.23293398282201788	1.46654343006155e-14	2.6672673952068294e-14	5.3968666026172174e-14	1.2735421078543987e-13	3.8300820116967875e-13	1.7989709575779386e-12	2.7303694821183972e-11	4.576280262282914e-10	1.0272197266574578e-9	5.530669627126319e-12
0.2330339828220179	1.457067953758963e-14	2.649834151534145e-14	5.361029478776206e-14	1.2648868190618757e-13	3.803057595969929e-13	1.7853273901963424e-12	2.704628234041587e-11	4.5618796936624633e-10	1.0340635365555332e-9	5.509414086117264e-12
0.2331339828220179	1.447651899349761e-14	2.6325116336323636e-14	5.325424000033569e-14	1.2562889397440287e-13	3.776220118864273e-13	1.771786254146881e-12	2.6791362030345224e-11	4.5475798364570393e-10	1.041020301500217e-9	5.488239961930885e-12
0.23323398282201788	1.438294901922078e-14	2.615299152118699e-14	5.290048696430012e-14	1.247748095177765e-13	3.7495683023947533e-13	1.758346782005832e-12	2.653890884626159e-11	4.5333802486720825e-10	1.0480924715278329e-9	5.467146937035914e-12
0.2333339828220179	1.4289965987785055e-14	2.5981960218550055e-14	5.254902107242325e-14	1.239263913066707e-13	3.723100877278108e-13	1.745008212130581e-12	2.6288898007188175e-11	4.519280493140503e-10	1.0552825656388993e-9	5.446134695179255e-12
0.23343398282201788	1.4197566294226269e-14	2.5812015619217493e-14	5.2199827809252815e-14	1.230836023525426e-13	3.6968165828735054e-13	1.731769788615606e-12	2.6041304992948426e-11	4.505280137509717e-10	1.062593174164747e-9	5.42520292138065e-12
0.2335339828220179	1.4105746355457163e-14	2.5643150955921418e-14	5.185289275054174e-14	1.222464059063834e-13	3.6707141671234727e-13	1.7186307612486605e-12	2.5796105541267444e-11	4.4913787542292836e-10	1.0700269612301123e-9	5.404351301927322e-12
0.2336339828220179	1.4014502610135547e-14	2.5475359503062918e-14	5.1508201562676436e-14	1.214147654571707e-13	3.6447923864953765e-13	1.7055903854674462e-12	2.555327564490804e-11	4.477575920538992e-10	1.0775866673161782e-9	5.3835795243687046e-12
0.23373398282201788	1.392383151853203e-14	2.5308634576456716e-14	5.1165740002107e-14	1.2058864473032408e-13	3.6190500059230914e-13	1.6926479223164483e-12	2.5312791548839564e-11	4.463871218457395e-10	1.0852751119287916e-9	5.362887277511058e-12
0.2338339828220179	1.3833729562399978e-14	2.5142969533076814e-14	5.0825493914783824e-14	1.1976800768617812e-13	3.5934857987492054e-13	1.6798026384043068e-12	2.5074629747441155e-11	4.4502642347708756e-10	1.0930951963768966e-9	5.342274251412323e-12
0.23393398282201788	1.3744193244845237e-14	2.4978357770804116e-14	5.048744923559561e-14	1.1895281851845784e-13	3.568098546667619e-13	1.667053805861328e-12	2.483876698173736e-11	4.4367545610231307e-10	1.1010499066663375e-9	5.321740137376772e-12
0.2340339828220179	1.3655219090196783e-14	2.4814792728174734e-14	5.01515919878116e-14	1.1814304165277181e-13	3.542887039666549e-13	1.6544007022974468e-12	2.4605180236666237e-11	4.423341793505222e-10	1.109142316514717e-9	5.301284627949836e-12
0.2341339828220179	1.3566803643878634e-14	2.4652267884130516e-14	4.9817908282527347e-14	1.1733864174510754e-13	3.5178500759718313e-13	1.6418426107604736e-12	2.437384673838016e-11	4.4100255332460485e-10	1.1173755904929497e-9	5.280907416912875e-12
0.23423398282201788	1.3478943472282508e-14	2.449077675777096e-14	4.948638431811513e-14	1.1653958368034316e-13	3.4929864619907294e-13	1.6293788196947069e-12	2.4144743951577724e-11	4.3968053860034573e-10	1.12575298729989e-9	5.260608199278074e-12
0.2343339828220179	1.3391635162640468e-14	2.4330312908106934e-14	4.9157006379675275e-14	1.1574583257076538e-13	3.468295012256093e-13	1.6170086228997478e-12	2.3917849576867244e-11	4.383680962255589e-10	1.1342778631763298e-9	5.240386671283187e-12
0.23443398282201788	1.3304875322898876e-14	2.417086993381512e-14	4.8829760838491405e-14	1.1495735375459389e-13	3.4437745493707856e-13	1.6047313194897763e-12	2.369314154816088e-11	4.3706518771929384e-10	1.1429536754653745e-9	5.220242530386407e-12
0.2345339828220179	1.3218660581593866e-14	2.4012441472995167e-14	4.8504634151494344e-14	1.1417411279452692e-13	3.4194239039527565e-13	1.5925462138531107e-12	2.347059803010056e-11	4.3577177507110334e-10	1.1517839863263851e-9	5.2001754752614375e-12
0.2346339828220179	1.3132987587726061e-14	2.3855021202927194e-14	4.818161286072002e-14	1.1339607547627964e-13	3.395241914580197e-13	1.5804526156119677e-12	2.3250197415511922e-11	4.344878207403189e-10	1.1607724666100438e-9	5.180185205792128e-12
0.23473398282201788	1.3047853010637187e-14	2.3698602839831293e-14	4.786068359277894e-14	1.1262320780714943e-13	3.3712274277373154e-13	1.5684498395826905e-12	2.303191832288987e-11	4.3321328765542384e-10	1.1699228999028926e-9	5.160271423067624e-12
0.2348339828220179	1.2963253539886826e-14	2.3543180138628494e-14	4.754183305832552e-14	1.1185547601457209e-13	3.3473792977602555e-13	1.5565372057361655e-12	2.2815739593912902e-11	4.3194813921344867e-10	1.1792391867494816e-9	5.14043382937722e-12
0.23493398282201788	1.2879185885130394e-14	2.3388746892703633e-14	4.722504805153079e-14	1.1109284654471048e-13	3.3236963867836717e-13	1.5447140391586634e-12	2.260164029098652e-11	4.306923392794374e-10	1.1887253490615552e-9	5.1206721282053994e-12
0.2350339828220179	1.2795646775997748e-14	2.3235296933668617e-14	4.6910315449558494e-14	1.1033528606102582e-13	3.300177564687363e-13	1.5329796700128293e-12	2.2389599694815123e-11	4.294458521859539e-10	1.198385534723604e-9	5.100986024226793e-12
0.2351339828220179	1.2712632961971554e-14	2.3082824131127982e-14	4.6597622212046036e-14	1.0958276144288072e-13	3.27682170904353e-13	1.5213334334991203e-12	2.2179597302002337e-11	4.282086427326397e-10	1.2082240224048708e-9	5.081375223301169e-12
0.23523398282201788	1.263014121226866e-14	2.293132239244613e-14	4.6286955380586054e-14	1.0883523978413746e-13	3.253627705064203e-13	1.509774669817445e-12	2.1971612822679793e-11	4.269806761858435e-10	1.218245226588675e-9	5.061839432468566e-12
0.2353339828220179	1.2548168315719358e-14	2.2780785662515137e-14	4.597830207821379e-14	1.0809268839177505e-13	3.230594445549232e-13	1.4983027241291795e-12	2.1765626178162934e-11	4.257619182782853e-10	1.2284537028302206e-9	5.042378359944331e-12
0.23543398282201788	1.246671108064986e-14	2.2631207923524218e-14	4.5671649508896135e-14	1.0735507478450394e-13	3.207720830834422e-13	1.486916946519401e-12	2.156161749863448e-11	4.24552335208782e-10	1.23885415325494e-9	5.022991715114181e-12
0.2355339828220179	1.2385766334763828e-14	2.248258319473119e-14	4.5366984957024966e-14	1.0662236669140133e-13	3.185005768740127e-13	1.4756166919594272e-12	2.1359567120854238e-11	4.233518936420281e-10	1.24945143231011e-9	5.003679208529287e-12
0.2356339828220179	1.2305330925025366e-14	2.233490553223503e-14	4.506429578691151e-14	1.0589453205055004e-13	3.162448174520248e-13	1.4644013202697185e-12	2.1159455585896742e-11	4.22160560708433e-10	1.2602505527831197e-9	4.984440551901478e-12
0.23573398282201788	1.2225401717542536e-14	2.2188169028749672e-14	4.4763569442286994e-14	1.051715390076838e-13	3.14004697081149e-13	1.453270196082986e-12	2.0961263636913714e-11	4.20978304004021e-10	1.2712566921008695e-9	4.96527545809835e-12
0.2358339828220179	1.2145975597451895e-14	2.204236781337939e-14	4.446479344580503e-14	1.0445335591484666e-13	3.1178010875830775e-13	1.4422226888076153e-12	2.076497221692385e-11	4.1980509159037107e-10	1.2824751989252087e-9	4.94618364113848e-12
0.23593398282201788	1.206704946880308e-14	2.189749605139439e-14	4.4167955398545036e-14	1.0373995132905512e-13	3.0957094620866215e-13	1.4312581725913432e-12	2.0570562466626944e-11	4.186408919946214e-10	1.2939116000606408e-9	4.927164816186487e-12
0.2360339828220179	1.1988620254444626e-14	2.1753547944011074e-14	4.387304297952326e-14	1.0303129401097697e-13	3.0737710388065523e-13	1.4203760262852985e-12	2.03780157222446e-11	4.174856742095492e-10	1.3055716076914258e-9	4.90821869954846e-12
0.2361339828220179	1.1910684895910452e-14	2.1610517728169687e-14	4.3580043945202806e-14	1.0232735292361211e-13	3.051984769410786e-13	1.4095756334082318e-12	2.0187313513385146e-11	4.1633940769368204e-10	1.3174611269660159e-9	4.889345008667056e-12
0.23623398282201788	1.183324035330675e-14	2.146839967631543e-14	4.3288946129008285e-14	1.0162809723098128e-13	3.0303496127016813e-13	1.3988563821110428e-12	1.9998437560933273e-11	4.152020623714825e-10	1.3295862639483676e-9	4.870543462116748e-12
0.2363339828220179	1.1756283605199621e-14	2.1327188096180812e-14	4.299973744084407e-14	1.0093349629683062e-13	3.008864534567461e-13	1.3882176651416116e-12	1.9811369774964257e-11	4.1407360863358707e-10	1.3419533339562777e-9	4.851813779599132e-12
0.23643398282201789	1.1679811648503794e-14	2.118687733056951e-14	4.2712405866615256e-14	1.0024351968333545e-13	2.987528507933881e-13	1.3776588798098868e-12	1.9626092252682862e-11	4.1295401733711895e-10	1.3545688703089221e-9	4.833155681938296e-12
0.2365339828220179	1.1603821498371358e-14	2.104746175714042e-14	4.242693946775094e-14	9.955813714982225e-14	2.966340512716225e-13	1.3671794279532366e-12	1.9442587276384892e-11	4.11843259806046e-10	1.3674396335063959e-9	4.814568891076037e-12
0.2366339828220179	1.1528310188081904e-14	2.0908935788193865e-14	4.214332638073077e-14	9.887731865148875e-14	2.945299535771643e-13	1.3567787159020578e-12	1.9260837311442844e-11	4.1074130783160554e-10	1.3805726208662326e-9	4.796053130067221e-12
0.23673398282201788	1.1453274768932629e-14	2.077129387045995e-14	4.1861554816615445e-14	9.820103433813983e-14	2.924404570851927e-13	1.3464561544456768e-12	1.9080825004315086e-11	4.096481336727919e-10	1.3939750766429036e-9	4.777608123075169e-12
0.2368339828220179	1.1378712310129649e-14	2.063453048488627e-14	4.158161306057875e-14	9.752925455292947e-14	2.903654618556407e-13	1.336211158798505e-12	1.8902533180577553e-11	4.085637100569201e-10	1.4076545026585682e-9	4.759233595367079e-12
0.23693398282201789	1.1304619898679538e-14	2.0498640146428427e-14	4.1303489471444375e-14	9.686194983111007e-14	2.8830486862852645e-13	1.3260431485664365e-12	1.8725944842978147e-11	4.074880101802276e-10	1.4216186694745546e-9	4.740929273309301e-12
0.2370339828220179	1.1230994639281965e-14	2.0363617403841588e-14	4.1027172481222054e-14	9.619909089878936e-14	2.862585788193323e-13	1.3159515477135233e-12	1.8551043169513578e-11	4.0642100770856405e-10	1.4358756281357791e-9	4.722694884362883e-12
0.2371339828220179	1.115783365422258e-14	2.0229456839472296e-14	4.075265059465229e-14	9.554064867169791e-14	2.842264945143835e-13	1.3059357845289213e-12	1.837781151152835e-11	4.053626767781358e-10	1.4504337225216452e-9	4.704530157078928e-12
0.23723398282201788	1.1085134083267098e-14	2.009615306905384e-14	4.047991238874838e-14	9.4886594253963e-14	2.8220851846628903e-13	1.295995291594064e-12	1.8206233391835687e-11	4.0431299199632855e-10	1.4653016023399355e-9	4.686434821094142e-12
0.2373339828220179	1.1012893083554978e-14	1.9963700741499694e-14	4.020894651234307e-14	9.42368989368892e-14	2.8020455408939496e-13	1.286129505750061e-12	1.803629250285941e-11	4.032719284425741e-10	1.4804882368021373e-9	4.668408607126172e-12
0.23743398282201789	1.0941107829495025e-14	1.9832094538701536e-14	3.9939741685642066e-14	9.359153419775148e-14	2.782145054552765e-13	1.27633786806547e-12	1.7867972704798263e-11	4.0223946166931414e-10	1.4960029290217055e-9	4.650451246969278e-12
0.2375339828220179	1.0869775512660687e-14	1.970132917532561e-14	3.9672286699773273e-14	9.29504716985874e-14	2.762382772882617e-13	1.2666198238041557e-12	1.7701258023810116e-11	4.012155677030178e-10	1.5118553311792896e-9	4.632562473489717e-12
0.2376339828220179	1.079889334168665e-14	1.9571399398612746e-14	3.9406570416344035e-14	9.231368328500913e-14	2.7427577496097646e-13	1.2569748223934941e-12	1.7536132650217423e-11	4.0020022304526147e-10	1.5280554605021187e-9	4.614742020621305e-12
0.23773398282201788	1.0728458542165401e-14	1.9442299988178092e-14	3.914258176700012e-14	9.168114098501291e-14	2.7232690448994327e-13	1.247402317392855e-12	1.7372580936733822e-11	3.9919340467391115e-10	1.544613716108335e-9	4.5969896233610785e-12
0.2378339828220179	1.0658468356544811e-14	1.9314025755812104e-14	3.8880309752985697e-14	9.105281700780085e-14	2.7039157253117503e-13	1.2379017664621859e-12	1.7210587396709648e-11	3.981950900443384e-10	1.5615408967699696e-9	4.579305017764714e-12
0.2379339828220179	1.0588920044026655e-14	1.9186571545284387e-14	3.8619743444709524e-14	9.042868374261136e-14	2.6846968637583387e-13	1.2284726313310112e-12	1.705013670239911e-11	3.9720525709074354e-10	1.5788482196527714e-9	4.561687940942278e-12
0.2380339828220179	1.0519810880464576e-14	1.905993223214566e-14	3.8360871981308655e-14	8.98087137575513e-14	2.6656115394589395e-13	1.219114377767511e-12	1.6891213683245455e-11	3.962238842275173e-10	1.5965473400949709e-9	4.544138131053674e-12
0.2381339828220179	1.0451138158264387e-14	1.8934102723535196e-14	3.810368457022085e-14	8.919287979844615e-14	2.646658837898541e-13	1.2098264755479909e-12	1.6733803324187987e-11	3.9525095035073094e-10	1.6146503724913925e-9	4.5266553273044866e-12
0.23823398282201788	1.0382899186283565e-14	1.8809077957984788e-14	3.784817048675509e-14	8.858115478768513e-14	2.627837850784655e-13	1.2006083984264536e-12	1.6577890763985722e-11	3.942864348396432e-10	1.6331699123544642e-9	4.5092392699414645e-12
0.2383339828220179	1.0315091289731509e-14	1.8684852905227456e-14	3.7594319073666904e-14	8.797351182308366e-14	2.6091476760048357e-13	1.1914596241044427e-12	1.642346129356201e-11	3.93330317558323e-10	1.6521190596288172e-9	4.491889700248174e-12
0.2384339828220179	1.0247711810071645e-14	1.8561422566006114e-14	3.734211974073672e-14	8.736992417674907e-14	2.590587417584822e-13	1.182379634201217e-12	1.6270500354368223e-11	3.92382578857354e-10	1.6715114433416692e-9	4.474606360540918e-12
0.2385339828220179	1.0180758104922337e-14	1.8438781971882874e-14	3.709156196434826e-14	8.677036529395433e-14	2.572156185646513e-13	1.1733679142239974e-12	1.6118993536764083e-11	3.914431995755903e-10	1.6913612476777206e-9	4.4573889941641754e-12
0.2386339828220179	1.01142275479598e-14	1.8316926185050347e-14	3.684263528707387e-14	8.617480879201856e-14	2.5538530963665923e-13	1.1644239535385584e-12	1.5968926578418675e-11	3.905121610420253e-10	1.7116832395734676e-9	4.4402373454865295e-12
0.23873398282201788	1.00481175288207e-14	1.819585029814326e-14	3.6595329317257306e-14	8.558322845919444e-14	2.535677271935217e-13	1.1555472453399868e-12	1.5820285362727713e-11	3.8958944507771735e-10	1.7324927979335822e-9	4.423151159896235e-12
0.2388339828220179	9.9824254530061e-15	1.8075549434052453e-14	3.634963372860423e-14	8.499559825356527e-14	2.517627840515081e-13	1.1467372866236955e-12	1.567305591725043e-11	3.886750339978289e-10	1.7538059445793952e-9	4.406130183797154e-12
0.2389339828220179	9.91714874178543e-15	1.795601874573956e-14	3.6105538259772084e-14	8.441189230194743e-14	2.4997039362008485e-13	1.1379935781566663e-12	1.5527224412163304e-11	3.8776891061372055e-10	1.775639377048404e-9	4.3891741646045025e-12
0.23903398282201788	9.852284832101239e-15	1.7837253416051273e-14	3.5863032713962186e-14	8.383208489879949e-14	2.4819046989786057e-13	1.1293156244488505e-12	1.5382777158730906e-11	3.8687105823515675e-10	1.7980105033726602e-9	4.372282850740551e-12
0.2391339828220179	9.787831176474176e-15	1.771924865753693e-14	3.56221069585169e-14	8.32561505051376e-14	2.4642292746858513e-13	1.1207029337248789e-12	1.5239700607795007e-11	3.8598146067258095e-10	1.820937478974264e-9	4.3554559916305016e-12
0.23923398282201788	9.72378524290971e-15	1.760199971226713e-14	3.5382750924518153e-14	8.268406374746361e-14	2.4466768149716906e-13	1.1121550178959565e-12	1.509798134828076e-11	3.8510010223950675e-10	1.8444392458270712e-9	4.338693337698454e-12
0.2393339828220179	9.660144514803558e-15	1.7485501851650673e-14	3.5144954606386896e-14	8.211579941669074e-14	2.4292464772571345e-13	1.1036713925318965e-12	1.4957606105718426e-11	3.842269677549609e-10	1.8685355740453207e-9	4.321994640362992e-12
0.2394339828220179	9.596906490849403e-15	1.736975037625674e-14	3.490870806148822e-14	8.155133246708441e-14	2.4119374246959817e-13	1.095251576833524e-12	1.4818561740783863e-11	3.8336204254606533e-10	1.8932471060735105e-9	4.305359652033335e-12
0.23953398282201788	9.53406868494622e-15	1.7254740615634773e-14	3.4674001409735444e-14	8.099063801520686e-14	2.394748826135656e-13	1.086895093605126e-12	1.468083524785356e-11	3.8250531245068195e-10	1.918595403665607e-9	4.2887881261050354e-12
0.2396339828220179	9.471628626106507e-15	1.714046792813722e-14	3.4440824833200176e-14	8.043369133886742e-14	2.377679856078558e-13	1.07860146922725e-12	1.4544413753577455e-11	3.8165676382016703e-10	1.9446029978570763e-9	4.272279816956014e-12
0.23973398282201788	9.409583858364811e-15	1.7026927700743017e-14	3.420916857572203e-14	7.98804678760818e-14	2.3607296946434813e-13	1.0703702336296297e-12	1.4409284515467121e-11	3.808163835222227e-10	1.9712934421506147e-9	4.255834479942412e-12
0.2398339828220179	9.347931940687408e-15	1.6914115348881707e-14	3.39790229425224e-14	7.933094322403693e-14	2.343897527527519e-13	1.062200920264346e-12	1.427543492049982e-11	3.799841589438444e-10	1.998691369154632e-9	4.23945187139462e-12
0.2399339828220179	9.286670446881312e-15	1.6802026316258918e-14	3.375037829981909e-14	7.878509313806177e-14	2.3271825459678786e-13	1.054093066079161e-12	1.4142852483738367e-11	3.7916007799436754e-10	2.026822550933524e-9	4.223131748613046e-12
0.24003398282201788	9.225796965505459e-15	1.669065607468395e-14	3.352322507444624e-14	7.824289353060762e-14	2.310583946704453e-13	1.0460462114911391e-12	1.4011524846967188e-11	3.783441291086433e-10	2.055713963351913e-9	4.2068738698643725e-12
0.2401339828220179	9.165309099781011e-15	1.658000012389595e-14	3.3297553753473393e-14	7.770432047023115e-14	2.2941009319421494e-13	1.0380599003603725e-12	1.3881439777342477e-11	3.7753630125027805e-10	2.085393854717882e-9	4.190677994377333e-12
0.24023398282201788	9.10520446750319e-15	1.6470053991393866e-14	3.307335488382926e-14	7.716935018058772e-14	2.2777327093138874e-13	1.0301336799639917e-12	1.37525851660588e-11	3.767365839150218e-10	2.1158918190583145e-9	4.174543882338894e-12
0.2403339828220179	9.045480700952975e-15	1.6360813232265782e-14	3.2850619071925456e-14	7.663795903942968e-14	2.2614784918434758e-13	1.0222671009702948e-12	1.3624949027029569e-11	3.759449671342305e-10	2.1472388743877298e-9	4.158471294890112e-12
0.2404339828220179	8.98613544680973e-15	1.6252273429019953e-14	3.2629336983286765e-14	7.61101235776095e-14	2.2453374979091187e-13	1.0144597174131646e-12	1.3498519495583439e-11	3.751614414784764e-10	2.1794675463646907e-9	4.1424599941223685e-12
0.24053398282201788	8.927166366063919e-15	1.614443019141575e-14	3.2409499342177574e-14	7.558582047809032e-14	2.2293089512068313e-13	1.0067110866665807e-12	1.3373284827173884e-11	3.743859980612318e-10	2.2126119577649405e-9	4.126509743073245e-12
0.2406339828220179	8.868571133931237e-15	1.6037279156298394e-14	3.219109693123767e-14	7.506502657496797e-14	2.2133920807143817e-13	9.990207694194302e-13	1.3249233396105103e-11	3.736186285427153e-10	2.2467079242395585e-9	4.110620305722799e-12
0.24073398282201788	8.810347439766172e-15	1.593081598743085e-14	3.197412059111436e-14	7.45477188524893e-14	2.197586120655255e-13	9.913883296504412e-13	1.3126353694270258e-11	3.728593251338075e-10	2.281793056869305e-9	4.094791446989515e-12
0.2408339828220179	8.752492986976919e-15	1.5825036375330456e-14	3.175856122010003e-14	7.403387444408639e-14	2.1818903104631003e-13	9.838133346033334e-13	1.3004634329905546e-11	3.721080806001308e-10	2.317906872073605e-9	4.079022932726533e-12
0.2409339828220179	8.695005492940203e-15	1.5719936037104098e-14	3.1544409773772204e-14	7.352347063141125e-14	2.1663038947461293e-13	9.762953547621575e-13	1.2884064026356936e-11	3.7136488826622387e-10	2.3550909094847625e-9	4.063314529717676e-12
0.24103398282201788	8.637882688917111e-15	1.5615510716284892e-14	3.133165726463295e-14	7.301648484337921e-14	2.1508261232520498e-13	9.688339638268107e-13	1.2764631620861226e-11	3.7062974201985147e-10	2.3933888584561687e-9	4.04766600567368e-12
0.2411339828220179	8.581122319969245e-15	1.5511756182671008e-14	3.112029476175449e-14	7.251289465521753e-14	2.1354562508330422e-13	9.614287386887732e-13	1.2646326063340963e-11	3.699026363164499e-10	2.4328466939368324e-9	4.032077129228369e-12
0.24123398282201788	8.524722144875233e-15	1.5408668232163955e-14	3.091031339042461e-14	7.201267778752078e-14	2.120193537411071e-13	9.540792594070023e-13	1.2529136415212312e-11	3.691835661836831e-10	2.473512822515269e-9	4.016547669934772e-12
0.2413339828220179	8.468679936047976e-15	1.5306242686609135e-14	3.070170433179391e-14	7.151581210531336e-14	2.1050372479433956e-13	9.46785109184005e-13	1.241305184820649e-11	3.684725272261554e-10	2.5154382395146743e-9	4.001077398261397e-12
0.2414339828220179	8.412993479452282e-15	1.5204475393636164e-14	3.0494458822526904e-14	7.102227561711362e-14	2.0899866523883146e-13	9.395458743421158e-13	1.2298061643204205e-11	3.6776951563024025e-10	2.5586766981079396e-9	3.985666085588364e-12
0.24153398282201788	8.35766057452278e-15	1.5103362226500877e-14	3.0288568154453944e-14	7.053204647401027e-14	2.0750410256711547e-13	9.323611442999426e-13	1.2184155189083267e-11	3.670745281690666e-10	2.6032848915182104e-9	3.9703135042037055e-12
0.2416339828220179	8.302679034083103e-15	1.5002899083928942e-14	3.008402367422713e-14	7.004510296874178e-14	2.060199647650545e-13	9.252305115490191e-13	1.2071321981579205e-11	3.6638756220763447e-10	2.649322649478165e-9	3.9550194272996654e-12
0.24173398282201788	8.248046684264402e-15	1.4903081889958958e-14	2.988081678297576e-14	6.95614235347795e-14	2.0454618030848056e-13	9.181535716305861e-13	1.1959551622157755e-11	3.657086157080691e-10	2.6968531502407745e-9	3.939783628968816e-12
0.2418339828220179	8.193761364425332e-15	1.4803906593787466e-14	2.9678938935965606e-14	6.908098674541962e-14	2.0308267815986223e-13	9.111299231125862e-13	1.184883381690072e-11	3.6503768723504045e-10	2.745943149568981e-9	3.924605884200424e-12
0.2419339828220179	8.139820927072278e-15	1.4705369169615046e-14	2.9478381642261657e-14	6.860377131288382e-14	2.0162938776500861e-13	9.04159167566851e-13	1.1739158375404027e-11	3.643747759613333e-10	2.7966632282796954e-9	3.909485968876829e-12
0.24203398282201788	8.086223237779388e-15	1.46074656164925e-14	2.927913646438868e-14	6.812975608741736e-14	2.0018623904976499e-13	8.972409095464073e-13	1.1630515209687816e-11	3.637198816735449e-10	2.8490880600849955e-9	3.8944236597696105e-12
0.2421339828220179	8.032966175110357e-15	1.451019195816884e-14	2.908119501799916e-14	6.765892005639987e-14	1.98753162416766e-13	8.903747565630078e-13	1.152289433311839e-11	3.630730047779706e-10	2.9032967016602713e-9	3.879418734536016e-12
0.24223398282201788	7.980047630539427e-15	1.4413544242940086e-14	2.8884548971539275e-14	6.71912423434613e-14	1.9733008874217956e-13	8.835603190648188e-13	1.1416285859343098e-11	3.624341463066387e-10	2.959372907077636e-9	3.864470971715255e-12
0.2423339828220179	7.92746550837364e-15	1.4317518543498066e-14	2.8689190045918517e-14	6.67267022076008e-14	1.959169493724986e-13	8.767972104142521e-13	1.1310680001235692e-11	3.618033079235033e-10	3.0174054689783957e-9	3.849580150724902e-12
0.2424339828220179	7.875217725675352e-15	1.4222110956781706e-14	2.849511001418223e-14	6.626527904231328e-14	1.9451367612133912e-13	8.700850468660249e-13	1.120606706985453e-11	3.611804919308131e-10	3.077488589120807e-9	3.834746051857249e-12
0.24253398282201788	7.823302212185112e-15	1.4127317603828e-14	2.8302300701184515e-14	6.580695237472018e-14	1.93120201266265e-13	8.634234475453104e-13	1.11024374734116e-11	3.6056570127565375e-10	3.13972228123822e-9	3.819968456275704e-12
0.2426339828220179	7.771716910245022e-15	1.4033134629624027e-14	2.8110753983264552e-14	6.535170186470776e-14	1.9173645754563255e-13	8.568120344261306e-13	1.0999781716253182e-11	3.5995893955665694e-10	3.204212809474626e-9	3.805247146011182e-12
0.24273398282201789	7.720459774722885e-15	1.3939558202960632e-14	2.7920461787923806e-14	6.489950730407162e-14	1.9036237815546744e-13	8.502504323098776e-13	1.0898090397851765e-11	3.5936021103089554e-10	3.2710731660435792e-9	3.790581903958576e-12
0.2428339828220179	7.669528772936437e-15	1.3846584516286587e-14	2.773141609350629e-14	6.445034861566173e-14	1.8899789674634358e-13	8.437382688039859e-13	1.0797354211809343e-11	3.5876952062096746e-10	3.3404235921826583e-9	3.775972513873192e-12
0.2429339828220179	7.618921884577918e-15	1.3754209785562518e-14	2.7543608928879733e-14	6.400420585253739e-14	1.8764294742029575e-13	8.372751743007849e-13	1.0697563944870952e-11	3.581868739222389e-10	3.41239214695681e-9	3.761418760367086e-12
0.24303398282201788	7.568637101639692e-15	1.3662430250118394e-14	2.7357032373120922e-14	6.356105919712977e-14	1.8629746472775756e-13	8.308607819565393e-13	1.059871047595007e-11	3.576122772103282e-10	3.487115329013598e-9	3.746920428905741e-12
0.2431339828220179	7.518672428339855e-15	1.3571242172508775e-14	2.7171678555199355e-14	6.312088896040347e-14	1.8496138366450822e-13	8.244947276705981e-13	1.0500784775164127e-11	3.570457374487372e-10	3.564738757010956e-9	3.732477305804387e-12
0.24323398282201789	7.46902588104823e-15	1.3480641838371458e-14	2.6987539653666234e-14	6.268367558102661e-14	1.8363463966864777e-13	8.18176650064718e-13	1.0403777902880717e-11	3.5648726229671135e-10	3.6454179151483266e-9	3.71808917822452e-12
0.2433339828220179	7.419695488213065e-15	1.339062555628558e-14	2.6804607896344394e-14	6.22493996245487e-14	1.8231716861759022e-13	8.119061904625915e-13	1.030768100877451e-11	3.559368601172931e-10	3.7293189710330645e-9	3.703755834170501e-12
0.2434339828220179	7.370679290288346e-15	1.3301189657630929e-14	2.6622875560019852e-14	6.181804178258136e-14	1.8100890682508304e-13	8.056829928694698e-13	1.0212485330894646e-11	3.5539453998560903e-10	3.816619674035266e-9	3.689477062486065e-12
0.24353398282201788	7.321975339660783e-15	1.321233049644827e-14	2.6442334970133996e-14	6.138958287198294e-14	1.7970979103823546e-13	7.995067039519569e-13	1.0118182194741605e-11	3.548603116973177e-10	3.9075103433323754e-9	3.675252652850723e-12
0.2436339828220179	7.273581700578356e-15	1.3124044449300671e-14	2.626297850048137e-14	6.096400383405162e-14	1.7841975843458132e-13	7.933769730179975e-13	1.0024763012355236e-11	3.5433418577735103e-10	4.0021949560476094e-9	3.661082395776596e-12
0.24373398282201789	7.225496449078026e-15	1.3036327915135193e-14	2.6084798572905507e-14	6.054128573372176e-14	1.7713874661914494e-13	7.872934519969569e-13	9.932219281412421e-12	3.53816173488813e-10	4.100892347266445e-9	3.646966082604709e-12
0.2438339828220179	7.17771767291505e-15	1.2949177315145477e-14	2.5907787656998136e-14	6.012140975876488e-14	1.758666936215475e-13	7.812557954198932e-13	9.840542584334269e-12	3.53306286842154e-10	4.2038375353021415e-9	3.6329035055017313e-12
0.2439339828220179	7.130243471492028e-15	1.2862589092636088e-14	2.5731938269802044e-14	5.970435721899981e-14	1.7460353789311524e-13	7.752636603999877e-13	9.262482962726166e-12	3.5280453860456313e-10	4.311283187406802e-9	0.
0.24403398282201788	7.083071955788496e-15	1.2776559712886107e-14	2.555724297551206e-14	5.92901095455009e-14	1.7334921830401658e-13	7.693167066130804e-13	9.659757039890739e-12	3.523109423095998e-10	4.423501243236598e-9	3.6049387322770417e-12
0.2441339828220179	7.0362012482911245e-15	1.2691085663015105e-14	2.538369438518161e-14	5.887864828981938e-14	1.7210367414041742e-13	7.634145962783993e-13	9.570631773193355e-12	3.518255122670825e-10	4.540784715818922e-9	3.5910361245862903e-12
0.2442339828220179	6.989629482924178e-15	1.2606163451849089e-14	2.5211285156428236e-14	5.84699551232021e-14	1.7086684510165515e-13	7.575569941394079e-13	9.482340699978553e-12	3.5134826357322284e-10	4.663449692597195e-9	3.577186429819667e-12
0.2443339828220179	6.943354804980362e-15	1.2521789609787083e-14	2.504000799314359e-14	5.806401183582304e-14	1.6963867129742953e-13	7.517435674448122e-13	9.39487581334029e-12	3.5087921212102967e-10	4.791837562419872e-9	3.5633894442213113e-12
0.2444339828220179	6.897375371052295e-15	1.2437960688669718e-14	2.486985564520249e-14	5.7660800336012e-14	1.6841909324501874e-13	7.459739859297132e-13	9.308229185963488e-12	3.5041837461095485e-10	4.926317498163577e-9	3.5496449648408156e-12
0.24453398282201788	6.851689348964282e-15	1.235467326164693e-14	2.4700820908175974e-14	5.726030264949449e-14	1.6720805186651045e-13	7.402479217969025e-13	9.222392969297739e-12	3.499657685618548e-10	5.0672892291546e-9	3.5359527895299365e-12
0.2446339828220179	6.806294917704258e-15	1.2271923923047655e-14	2.4532896623045246e-14	5.686250091863279e-14	1.660054884860486e-13	7.345650496982706e-13	9.137359392739914e-12	3.495214123221759e-10	5.215186142777995e-9	3.5223127169392317e-12
0.2447339828220179	6.761190267356618e-15	1.2189709288250365e-14	2.4366075675917318e-14	5.6467377401675266e-14	1.6481134482710793e-13	7.289250467164348e-13	9.053120762825934e-12	3.4908532508148074e-10	5.370478760804016e-9	3.508724546514911e-12
0.2448339828220179	6.716373599035189e-15	1.2108025993553639e-14	2.4200350997743038e-14	5.607491447200462e-14	1.6362556300977718e-13	7.233275923463972e-13	8.969669462431076e-12	3.4865752688222575e-10	5.53367864317412e-9	3.495188078495445e-12
0.2449339828220179	6.6718431248163045e-15	1.2026870696048036e-14	2.4035715564036045e-14	5.568509461739965e-14	1.6244808554806993e-13	7.17772368477456e-13	8.886997949979251e-12	3.4823803863186507e-10	5.705342780506621e-9	3.4817031139083814e-12
0.24503398282201788	6.627597067673128e-15	1.1946240073488599e-14	2.387216239459382e-14	5.5297900439293365e-14	1.6127885534724418e-13	7.122590593751538e-13	8.805098758660593e-12	3.478268821152466e-10	5.886078546644512e-9	3.4682694545670704e-12
0.2451339828220179	6.58363366140925e-15	1.1866130824168496e-14	2.37096845532216e-14	5.4913314652041734e-14	1.6011781570115103e-13	7.067873516634395e-13	8.723964495657881e-12	3.4742408000733947e-10	6.076549294517867e-9	3.4548869030674897e-12
0.2452339828220179	6.539951150593857e-15	1.1786539666792633e-14	2.3548275147455902e-14	5.453132008219335e-14	1.5896491028959132e-13	7.013569343069361e-13	8.643587841381206e-12	3.4702965588626933e-10	6.277480692793856e-9	3.4415552627849716e-12
0.2453339828220179	6.496547790496286e-15	1.1707463340353027e-14	2.3387927328290934e-14	5.415189966776749e-14	1.5782008317569855e-13	6.959674985933203e-13	8.5639615487109e-12	3.4664363424669496e-10	6.489667917754849e-9	3.4282743378710385e-12
0.2454339828220179	6.4534218470215345e-15	1.1628898604004032e-14	2.3228634289907486e-14	5.377503645753208e-14	1.5668327880333227e-13	6.906187381158831e-13	8.485078442248872e-12	3.4626604051352843e-10	6.713983835135719e-9	3.4150439332502217e-12
0.24553398282201788	6.410571596646083e-15	1.1550842236939165e-14	2.3070389269401994e-14	5.340071361029189e-14	1.5555444199449443e-13	6.853103487561942e-13	8.406931417577938e-12	3.458969010559994e-10	6.9513883310524075e-9	3.4018638546168912e-12
0.2456339828220179	6.3679953263540626e-15	1.1473291038267947e-14	2.2913185546518207e-14	5.302891439417612e-14	1.5443351794676344e-13	6.800420286668881e-13	8.329513440529085e-12	3.455362432020782e-10	7.202938980540771e-9	3.388733908432052e-12
0.2457339828220179	6.32569133357375e-15	1.139624182689414e-14	2.2757016443380695e-14	5.2659622185935195e-14	1.5332045223074324e-13	6.748134782546314e-13	8.252817546457203e-12	3.451840952532734e-10	7.469803277795897e-9	3.3756539019203183e-12
0.24583398282201788	6.283657926114468e-15	1.1319691441394105e-14	2.2601875324228976e-14	5.229282047023841e-14	1.5221519078752843e-13	6.696244001631535e-13	8.17683683952384e-12	3.448404864997917e-10	7.753272695384103e-9	3.3626236430666603e-12
0.2459339828220179	6.241893422103734e-15	1.1243636739896132e-14	2.244775559515428e-14	5.192849283897627e-14	1.5111767992619062e-13	6.64474499256446e-13	8.101564491988294e-12	3.4450544723610423e-10	8.054778892340035e-9	3.3496429406133086e-12
0.24603398282201788	6.2003961499254955e-15	1.1168074599961277e-14	2.2294650703838207e-14	5.1566622990573116e-14	1.50027866321281e-13	6.593634826020996e-13	8.026993743506511e-12	3.441790087769039e-10	8.375912455486315e-9	3.336711604056732e-12
0.2461339828220179	6.159164448157454e-15	1.1093001918463522e-14	2.214255413929156e-14	5.1207194729295025e-14	1.4894569701034993e-13	6.542910594547278e-13	7.953117900436902e-12	3.4386120347345987e-10	8.7184446375006e-9	3.3238294436444697e-12
0.2462339828220179	6.118196665510068e-15	1.10184156114717e-14	2.1991459431596683e-14	5.0850191964568984e-14	1.4787111939147924e-13	6.492569412395623e-13	7.879930335154483e-12	3.4355206473041606e-10	9.084352652999661e-9	3.3109962703721072e-12
0.24633398282201788	6.077491160765181e-15	1.094431261413192e-14	2.1841360151649566e-14	5.049559871030486e-14	1.468040812208374e-13	6.442608415361274e-13	7.807424485371629e-12	3.432516270229899e-10	9.475849215131954e-9	3.2982118959801577e-12
0.2464339828220179	6.037046302714921e-15	1.0870689880550261e-14	2.1692249910904916e-14	5.014339908421947e-14	1.4574453061024793e-13	6.393024760620724e-13	7.735593853466698e-12	3.4295992591462637e-10	9.895417146207223e-9	3.2854761329510334e-12
0.24653398282201788	5.996860470101751e-15	1.0797544383677154e-14	2.1544122361122898e-14	4.9793577307169204e-14	1.4469241602477663e-13	6.343815626571274e-13	7.664432005819885e-12	3.4267699807512773e-10	1.0345850085044147e-8	3.2727887945060574e-12
0.2466339828220179	5.9569320515579174e-15	1.0724873115191343e-14	2.1396971194115727e-14	4.944611770248181e-14	1.4364768628033158e-13	6.294978212671499e-13	7.593932572155847e-12	3.424028812992089e-10	1.0830300551815664e-8	3.260149694602362e-12
0.2467339828220179	5.917259445546064e-15	1.0652673085385232e-14	2.1250790141498518e-14	4.9101004695298395e-14	1.4261029054128265e-13	6.246509739283348e-13	7.52408924489393e-12	3.421376145255621e-10	1.1352336932545775e-8	3.24755864792995e-12
0.24683398282201788	5.877841060299535e-15	1.058094132305088e-14	2.1105572974438777e-14	4.8758222811913425e-14	1.415801783180976e-13	6.198407447514901e-13	7.45489577850481e-12	3.41881237856398e-10	1.1916011329068794e-8	3.2350154699086176e-12
0.2469339828220179	5.8386753137636724e-15	1.0509674875366718e-14	2.0961313503409712e-14	4.84177566791233e-14	1.4055729946499066e-13	6.150668599064988e-13	7.386345988874643e-12	3.416337925774997e-10	1.2525940711609978e-8	3.22251997668504e-12
0.24703398282201788	5.799760633536949e-15	1.0438870807784478e-14	2.081800557794454e-14	4.807959102357956e-14	1.395416041775924e-13	6.10329047606854e-13	7.31843375267576e-12	3.413953211788016e-10	1.3187404444420031e-8	3.2100719851297727e-12
0.2471339828220179	5.761095456812735e-15	1.0368526203917475e-14	2.0675643086391302e-14	4.774371067114243e-14	1.3853304299062985e-13	6.056270380943003e-13	7.251153006743978e-12	3.41165867375478e-10	1.3906462076559039e-8	3.1976713128342743e-12
0.2472339828220179	5.722678230321396e-15	1.02986381654295e-14	2.0534219955671214e-14	4.741010054624148e-14	1.3753156677562796e-13	6.009605636236602e-13	7.184497747463116e-12	3.409454761296228e-10	1.4690096363506804e-8	3.1853177781080317e-12
0.24733398282201788	5.684507410272584e-15	1.0229203811923247e-14	2.0393730151035384e-14	4.707874567123968e-14	1.3653712673862098e-13	5.963293584476699e-13	7.118462030155324e-12	3.4073419367243725e-10	1.554638789851742e-8	3.173011199975479e-12
0.2474339828220179	5.64658146229802e-15	1.0160220280831425e-14	2.02541676758268e-14	4.6749631165801535e-14	1.3554967441788265e-13	5.91733158802034e-13	7.053039968478815e-12	3.405320675270491e-10	1.648472960758592e-8	3.1607513981732207e-12
0.24753398282201788	5.608898861394696e-15	1.0091684727307079e-14	2.0115526571241184e-14	4.642274224626613e-14	1.345691616816761e-13	5.871717028905373e-13	6.9882257338315376e-12	3.4033914653190184e-10	1.7516091870200432e-8	3.148538193147066e-12
0.2476339828220179	5.5714580918680585e-15	1.0023594324114556e-14	1.997780091609031e-14	4.609806422502156e-14	1.3359554072600717e-13	5.826447308702748e-13	6.924013554761254e-12	3.40155480864759e-10	1.8653352413344648e-8	3.1363714060491067e-12
0.2477339828220179	5.534257647276102e-15	9.955946261522254e-15	1.984098482656636e-14	4.5775582509887436e-14	1.3262876407240878e-13	5.78151984837012e-13	6.860397716382284e-12	3.399811220673432e-10	1.991170973811272e-8	3.1242508587348974e-12
0.24783398282201788	5.4972960303732625e-15	9.88873774719481e-15	1.9705072456008426e-14	4.545528260349803e-14	1.3166878456572472e-13	5.736932088106359e-13	6.7973725597980444e-12	3.3981612307063087e-10	2.130920518423704e-8	3.1121763737605273e-12
0.2479339828220179	5.46057175305492e-15	9.821966006086597e-15	1.9570057994669848e-14	4.513715010268982e-14	1.3071555537192022e-13	5.692681487207202e-13	6.7349324815300195e-12	3.396605382207864e-10	2.2867387563249868e-8	3.100147774379753e-12
0.24803398282201788	5.424083336302131e-15	9.755628280335771e-15	1.9435935669487217e-14	4.482117069789572e-14	1.2976902997590036e-13	5.648765523922207e-13	6.6730719329528915e-12	3.395144233058223e-10	2.4612166705165456e-8	3.088164884541182e-12
0.2481339828220179	5.387829310126883e-15	9.689721829158934e-15	1.9302699743850752e-14	4.450733017253971e-14	1.2882916217934896e-13	5.605181695312547e-13	6.611785419735571e-12	3.393778355829321e-10	2.6574919940291462e-8	3.076227528885451e-12
0.2482339828220179	5.351808213517549e-15	9.624243928746482e-15	1.9170344517376955e-14	4.419561440243799e-14	1.2789590609857836e-13	5.561927517110082e-13	6.551067501288286e-12	3.3925083380657554e-10	2.8793941040140164e-8	3.0643355327423795e-12
0.24833398282201788	5.316018594384424e-15	9.559191872158408e-15	1.9038864325680382e-14	4.3886009355201557e-14	1.2696921616239158e-13	5.519000523577099e-13	6.490912790215389e-12	3.391334782572837e-10	3.131635845794754e-8	3.0524887221281126e-12
0.2484339828220179	5.280459009506059e-15	9.494562969221001e-15	1.890825354015004e-14	4.35785010896445e-14	1.260490471099663e-13	5.476398267367778e-13	6.4313159517742945e-12	3.390258307712633e-10	3.420070515370414e-8	3.0406869237423966e-12
0.24853398282201788	5.2451280244756864e-15	9.430354546424123e-15	1.8778506567724438e-14	4.32730757551977e-14	1.2513535398874893e-13	5.434118319390161e-13	6.372271703340062e-12	3.389279547707752e-10	3.752040604432475e-8	3.028929964965791e-12
0.2486339828220179	5.210024213647854e-15	9.366563946818845e-15	1.8649617850669777e-14	4.2969719591320106e-14	1.242280921523593e-13	5.392158268669292e-13	6.313774813875485e-12	3.388399152953365e-10	4.136857794648104e-8	3.0172176738567906e-12
0.2487339828220179	5.17514616008551e-15	9.303188529916049e-15	1.8521581866358398e-14	4.2668418926921595e-14	1.2332721725851793e-13	5.350515722211527e-13	6.255820103407149e-12	3.3876177903375124e-10	4.586473897721334e-8	3.005549879149179e-12
0.24883398282201788	5.140492455507561e-15	9.24022567158572e-15	1.839439312704943e-14	4.2369160179784556e-14	1.2243268526698156e-13	5.309188304869847e-13	6.198402442506929e-12	3.3869361435702695e-10	5.1164348353371795e-8	2.993926410249226e-12
0.2489339828220179	5.106061700236402e-15	9.177672763956091e-15	1.8268046179670444e-14	4.2071929855989937e-14	1.21544452437493e-13	5.268173659210007e-13	6.1415167517788576e-12	3.386354913521721e-10	5.7472629425316325e-8	2.982347097232938e-12
0.24903398282201789	5.071852503146049e-15	9.115527215314686e-15	1.814253560560028e-14	4.1776714549349057e-14	1.2066247532774836e-13	5.227469445377984e-13	6.0851580013517544e-12	3.3858748185689537e-10	6.506502543292557e-8	2.9708117708433376e-12
0.2491339828220179	5.0378634816103715e-15	9.053786450008701e-15	1.8017856020453784e-14	4.148350094083651e-14	1.1978671079137298e-13	5.187073340968161e-13	6.029321210376935e-12	3.3854965949528305e-10	7.431819426428622e-8	2.9593202624877624e-12
0.2492339828220179	5.00409326145195e-15	8.992447908346731e-15	1.789400207386734e-14	4.119227579802745e-14	1.1891711597591708e-13	5.146983040892612e-13	5.974001446531447e-12	3.38522099714423e-10	8.575824242559678e-8	2.9478724042351246e-12
0.24933398282201788	4.9705404768906925e-15	8.931509046501034e-15	1.7770968449285924e-14	4.09030259745405e-14	1.1805364832086019e-13	5.107196257251476e-13	5.919193825526545e-12	3.385048798220523e-10	1.0013810395002671e-7	2.9364680288132376e-12
0.2494339828220179	4.9372037704935184e-15	8.870967336410003e-15	1.764874986375207e-14	4.061573840948131e-14	1.1719626555563104e-13	5.067710719204252e-13	5.864893510621368e-12	3.3849807902522384e-10	1.1856609212415038e-7	2.925106969606151e-12
0.24953398282201789	4.904081793123553e-15	8.810820265681827e-15	1.7527341067694847e-14	4.0330400126891824e-14	1.1634492569764337e-13	5.02852417284195e-13	5.811095712141761e-12	3.3850177847005433e-10	1.4272832850686825e-7	2.9137890606514582e-12
0.2496339828220179	4.871173203890321e-15	8.751065337498153e-15	1.7406736844721496e-14	4.0046998235201676e-14	1.1549958705033803e-13	4.98963438106035e-13	5.757795687004125e-12	3.385160612825608e-10	1.7529248937306815e-7	2.90251413663761e-12
0.2497339828220179	4.8384766700996634e-15	8.691700070518722e-15	1.7286932011409524e-14	3.976551992668451e-14	1.1466020820124622e-13	4.951039123434116e-13	5.704988738244532e-12	3.385410126106342e-10	2.2068391715623585e-7	2.891282032901318e-12
0.24983398282201788	4.805990867204407e-15	8.6327219987865e-15	1.716792141710044e-14	3.9485952476916766e-14	1.1382674802006406e-13	4.912736196092108e-13	5.652670214552564e-12	3.385767196671963e-10	2.8668561651980714e-7	2.8800925854248898e-12
0.2499339828220179	4.7737144787549795e-15	8.574128671633125e-15	1.7049699943694634e-14	3.920828324423959e-14	1.1299916565673216e-13	4.874723411593168e-13	5.600835509810143e-12	3.386232717745236e-10	3.880381994443384e-7	2.868945630833559e-12
0.2500339828220179	4.74164619635068e-15	8.515917653585625e-15	1.6932262505448107e-14	3.893249966922645e-14	1.1217742053954405e-13	4.836998598803411e-13	5.549480062635566e-12	3.3868076040987563e-10	5.555076281801747e-7	2.8578410063929886e-12
0.25013398282201793	4.709784719590944e-15	8.458086524272739e-15	1.6815604048769174e-14	3.865858927415094e-14	1.1136147237325085e-13	4.799559602773983e-13	5.498599355931752e-12	3.387492792523411e-10	8.624816237868196e-7	2.846778550006535e-12
0.2502339828220179	4.678128756026916e-15	8.400632878332688e-15	1.6699719552017836e-14	3.8386539662460863e-14	1.1055128113719192e-13	4.762404284620031e-13	5.448188916439788e-12	3.3882892423105934e-10	1.5220905770463446e-6	2.8357581002127306e-12
0.2503339828220179	4.646677021113544e-15	8.343554325320936e-15	1.658460402530581e-14	3.811633851825469e-14	1.097468070834284e-13	4.725530521400423e-13	5.398244314296965e-12	3.389197935747765e-10	3.391313148131588e-6	2.824779496182694e-12
0.2504339828220179	4.615428238161783e-15	8.28684848961884e-15	1.6470252510297292e-14	3.7847973605759344e-14	1.0894801073489375e-13	4.688936205998383e-13	5.348761162599336e-12	3.3902198786282375e-10	0.000013300808427588339	2.813842577717501e-12
0.2505339828220179	4.584381138291163e-15	8.23051301034263e-15	1.6356660080012405e-14	3.7581432768816256e-14	1.0815485288356225e-13	4.652619247003298e-13	5.2997351169693875e-12	3.3913561007755554e-10	0.02062842880843978	2.802947185245749e-12
0.2506339828220179	4.55353446038242e-15	8.174545541253204e-15	1.6243821838629807e-14	3.7316703930365316e-14	1.0736729458861789e-13	4.616577568592912e-13	5.251161875127585e-12	3.3926076565826844e-10	0.000013964872269591437	2.792093159820847e-12
0.25073398282201786	4.522886951030838e-15	8.118943750666105e-15	1.6131732921292448e-14	3.7053775091935055e-14	1.0658529717464468e-13	4.580809110416972e-13	5.203037176468924e-12	3.3939756255669954e-10	3.4243452242265946e-6	2.7812803431185874e-12
0.25083398282201785	4.4924373644996135e-15	8.063705321362582e-15	1.6020388493914068e-14	3.679263433313748e-14	1.0580882222982998e-13	4.545311827481333e-13	5.155356801643885e-12	3.39546111294106e-10	1.507182406275021e-6	2.770508577434625e-12
0.2509339828220179	4.462184462673174e-15	8.008827950500468e-15	1.5909783752985366e-14	3.653326981116099e-14	1.0503783160417216e-13	4.510083690033075e-13	5.108116572143443e-12	3.397065250199982e-10	8.416050140989935e-7	2.7597777056818463e-12
0.2510339828220179	4.432127015011737e-15	7.954309349526596e-15	1.5799913925384354e-14	3.6275669760273603e-14	1.0427228740770812e-13	4.4751226834466966e-13	5.061312349889044e-12	3.3987891957259853e-10	5.352155725546904e-7	2.749087571388028e-12
0.25113398282201793	4.40226379850492e-15	7.9001472440884e-15	1.5690774268184217e-14	3.6019822491322566e-14	1.0351215200874898e-13	4.4404268081106646e-13	5.014940036826146e-12	3.4006341354103644e-10	3.6950218940850786e-7	2.7384380186931637e-12
0.2512339828220179	4.3725935976266114e-15	7.846339373947685e-15	1.5582360068465966e-14	3.5765716391241855e-14	1.02757388032129e-13	4.4059940793154633e-13	4.9689955745227905e-12	3.4026012832939153e-10	2.6995681837694746e-7	2.727828892347127e-12
0.2513339828220179	4.3431152042896366e-15	7.792883492893399e-15	1.547466664313008e-14	3.5513339922561453e-14	1.020079583574671e-13	4.3718225271419653e-13	4.923474943771815e-12	3.404691882226162e-10	2.0556833221282022e-7	2.7172600377071256e-12
0.2514339828220179	4.313827417800704e-15	7.739777368655817e-15	1.5367689338709128e-14	3.526268162291887e-14	1.0126382611743849e-13	4.337910196350851e-13	4.878374164197458e-12	3.406907204543795e-10	1.6156482267164143e-7	2.706731300735225e-12
0.2515339828220179	4.284729044815962e-15	7.687018782821215e-15	1.526142353118359e-14	3.501373010457511e-14	1.0052495469605637e-13	4.304255146272884e-13	4.833689293866105e-12	3.4092485527696366e-10	1.3018538479216172e-7	2.6962425279959158e-12
0.2516339828220179	4.2558188992963006e-15	7.634605530746761e-15	1.5155864625796435e-14	3.476647405393258e-14	9.979130772697351e-14	4.270855450700068e-13	4.7894164289011635e-12	3.411717260332031e-10	1.0703663120195986e-7	2.6857935666537057e-12
0.25173398282201787	4.227095802463393e-15	7.582535421475915e-15	1.5051008056870587e-14	3.452090223105809e-14	9.906284909178351e-14	4.2377091977773813e-13	4.745551703101762e-12	3.414314692306042e-10	8.94807568371034e-8	2.675384264470605e-12
0.25183398282201785	4.19855858275578e-15	7.530806277654723e-15	1.49468492876266e-14	3.42770034692061e-14	9.833954291834426e-14	4.204814489895631e-13	4.702091287565672e-12	3.4170422461765936e-10	7.585672869079029e-8	2.665014469803787e-12
0.2519339828220179	4.170206075785142e-15	7.479415935448248e-15	1.484338381000193e-14	3.4034766674347106e-14	9.762135357910549e-14	4.1721694435848557e-13	4.659031390315946e-12	3.419901352624877e-10	6.507655957595237e-8	2.6546840316030953e-12
0.2520339828220179	4.142037124293163e-15	7.428362244457638e-15	1.4740607144471065e-14	3.379418082469893e-14	9.690824568945122e-14	4.139772189408771e-13	4.616368255931808e-12	3.422893476338388e-10	5.64036000825362e-8	2.6443927994087163e-12
0.2521339828220179	4.114050578108204e-15	7.377643067638033e-15	1.4638514839867264e-14	3.355523497026011e-14	9.620018410605431e-14	4.107620871859873e-13	4.574098165183008e-12	3.426020116845714e-10	4.932478100565029e-8	2.634140623348767e-12
0.2522339828220179	4.086245294102559e-15	7.327256281215957e-15	1.4537102473204088e-14	3.33179182323465e-14	9.549713392523611e-14	4.075713649255159e-13	4.532217434668082e-12	3.429282809376517e-10	4.347392430609395e-8	2.6239273541368197e-12
0.2523339828220179	4.058620136149962e-15	7.277199774608706e-15	1.443636564950008e-14	3.3082219803132264e-14	9.4799060481349e-14	4.0440486936332227e-13	4.49072241645681e-12	3.432683125748161e-10	3.8584063602844823e-8	2.6137528430697094e-12
0.2524339828220179	4.0311739750830825e-15	7.227471450342893e-15	1.433630000160294e-14	3.284812894519125e-14	9.41059293451539e-14	4.012624190651291e-13	4.449609497735697e-12	3.436222675279514e-10	3.4456881701330926e-8	2.6036169420249914e-12
0.2525339828220179	4.003905688651699e-15	7.178069223974289e-15	1.423690119001516e-14	3.26156349910435e-14	9.341770632222464e-14	3.9814383394838347e-13	4.4088751004577856e-12	3.4399031057330705e-10	3.0942588136135396e-8	2.5935195034587052e-12
0.2526339828220179	3.976814161480577e-15	7.128991024007805e-15	1.4138164902721232e-14	3.238472734270427e-14	9.273435745135205e-14	3.9504893527213347e-13	4.3685156809956825e-12	3.4437261042859434e-10	2.7926352587246792e-8	2.5834603804029687e-12
0.25273398282201787	3.949898285028308e-15	7.080234791818105e-15	1.4040086855015533e-14	3.215539547123539e-14	9.2055849002965e-14	3.9197754562703125e-13	4.328527729798549e-12	3.4476933985318097e-10	2.5318962907249725e-8	2.57343942646371e-12
0.25283398282201786	3.923156957545561e-15	7.0317984815705825e-15	1.394266278933095e-14	3.1927628916299056e-14	9.13821474775585e-14	3.889294889253596e-13	4.288907771052308e-12	3.4518067575135085e-10	2.30502690866609e-8	2.5634564958182628e-12
0.2529339828220179	3.896589084034326e-15	6.983680060143018e-15	1.3845888475069612e-14	3.1701417285716045e-14	9.071321960413424e-14	3.8590459039118337e-13	4.24965236234367e-12	3.4560679927885786e-10	2.1064502951234203e-8	2.5535114432131197e-12
0.2530339828220179	3.870193576207065e-15	6.935877507047424e-15	1.374975970843357e-14	3.147675025502616e-14	9.004903233865298e-14	3.829026765505456e-13	4.210758094327583e-12	3.460478959528286e-10	1.9316884681107868e-8	2.5436041239616e-12
0.2531339828220179	3.8439693524460275e-15	6.8883888143527035e-15	1.3654272312257319e-14	3.12536175670502e-14	8.938955286249447e-14	3.7992357522174025e-13	4.1722215903979815e-12	3.4650415576516755e-10	1.7771127313510364e-8	2.533734393941559e-12
0.2532339828220179	3.817915337762948e-15	6.84121198660744e-15	1.3559422135840702e-14	3.10320090314564e-14	8.87347485809288e-14	3.7696711550566345e-13	4.134039506362153e-12	3.469757732995419e-10	1.6397577708852386e-8	2.523902109593096e-12
0.2533339828220179	3.792030463759035e-15	6.7943450407636195e-15	1.3465205054783484e-14	3.081191452432971e-14	8.808458712160131e-14	3.740331277762458e-13	4.096208530118478e-12	3.4746294785215726e-10	1.51718150980609e-8	2.5141071279163016e-12
0.2534339828220179	3.766313668585133e-15	6.747786006100173e-15	1.3371616970820691e-14	3.059332398774218e-14	8.743903633302234e-14	3.7112144367094065e-13	4.05872538133735e-12	3.4796588355639314e-10	1.4073582945832252e-8	2.504349306469001e-12
0.2535339828220179	3.7407638969020325e-15	6.701532924147613e-15	1.3278653811658759e-14	3.0376227429327636e-14	8.67980642830705e-14	3.682318960812929e-13	4.021586811145531e-12	3.484847895114654e-10	1.3085966566482876e-8	2.4946285033644487e-12
0.2536339828220179	3.715380099841188e-15	6.655583848612625e-15	1.3186311530812858e-14	3.0160614921858844e-14	8.616163925750669e-14	3.653643191435717e-13	3.984789601813746e-12	3.490198799152754e-10	1.2194753973192776e-8	2.4849445772691114e-12
0.25373398282201787	3.690161234965558e-15	6.6099368453036184e-15	1.309458610744581e-14	2.994647660282681e-14	8.552972975849642e-14	3.6251854822948874e-13	3.948330566447592e-12	3.4957137420159223e-10	1.1387934774571215e-8	2.4752973874004547e-12
0.25383398282201786	3.6651062662307106e-15	6.564589992056367e-15	1.3003473546206981e-14	2.973380267402294e-14	8.49023045031434e-14	3.596944199369731e-13	3.912206548681489e-12	3.5013949718173195e-10	1.0655304087501294e-8	2.4656867935246843e-12
0.2539339828220179	3.640214163946175e-15	6.519541378660075e-15	1.2912969877072702e-14	2.9522583401125274e-14	8.4279332422031e-14	3.568917720810149e-13	3.876414422375932e-12	3.5072447919088626e-10	9.988147063987695e-9	2.45611265595454e-12
0.2540339828220179	3.615483904737013e-15	6.474789106784208e-15	1.282307115518791e-14	2.931280911328459e-14	8.366078265777732e-14	3.541104436845925e-13	3.840951091317855e-12	3.5132655623931914e-10	9.378985825451624e-9	2.4465748355470832e-12
0.2541339828220179	3.59091447150568e-15	6.4303312899055925e-15	1.2733773460708614e-14	2.91044702027165e-14	8.304662456359722e-14	3.513502749696493e-13	3.805813488924082e-12	3.519459701685778e-10	8.821375094378736e-9	2.4370731937015314e-12
0.2542339828220179	3.566504853393979e-15	6.3861660532357095e-15	1.2645072898644734e-14	2.889755712429241e-14	8.243682770187104e-14	3.486111073481439e-13	3.7709985779476565e-12	3.525829688129159e-10	8.309736109241037e-9	2.4276075923569737e-12
0.2543339828220179	3.5422540457453836e-15	6.3422915336490975e-15	1.2556965598705023e-14	2.869206039513736e-14	8.183136184273483e-14	3.4589278341318973e-13	3.736503350187704e-12	3.532378061661477e-10	7.839220847434521e-9	2.4181778939903322e-12
0.2544339828220179	3.5181610500674916e-15	6.2987058796113275e-15	1.2469447715142338e-14	2.84879705942272e-14	8.123019696266375e-14	3.4319514693022164e-13	3.702324826201679e-12	3.5391074255413356e-10	7.405600401556405e-9	2.4087839616140763e-12
0.2545339828220179	3.494224873994837e-15	6.255407251108182e-15	1.2382515426599451e-14	2.8285278361988797e-14	8.063330324307919e-14	3.4051804282825875e-13	3.6684600550209935e-12	3.5460204481309074e-10	7.005172724770133e-9	2.399425658774106e-12
0.2546339828220179	3.4704445312516387e-15	6.212393819574887e-15	1.2296164935956674e-14	2.80839743999049e-14	8.004065106895521e-14	3.3786131719122296e-13	3.6349061138694364e-12	3.553119864740144e-10	6.634686000700279e-9	2.3901028495475735e-12
0.25473398282201787	3.4468190416151864e-15	6.169663767825765e-15	1.2210392470180063e-14	2.7884049470119025e-14	7.945221102744265e-14	3.3522481724932964e-13	3.6016601078845304e-12	3.5604084795339056e-10	6.291274687980821e-9	2.3808153985407873e-12
0.25483398282201786	3.4233474308791125e-15	6.127215289984393e-15	1.2125194280170522e-14	2.768549439504414e-14	7.886795390649548e-14	3.3260839137052794e-13	3.5687191698417256e-12	3.567889167504678e-10	5.9724059012760196e-9	2.371563170887031e-12
0.2549339828220179	3.400028730817015e-15	6.0850465914142804e-15	1.2040566640613665e-14	2.7488300056973735e-14	7.828785069351232e-14	3.3001188905201797e-13	3.536080459881411e-12	3.575564876513827e-10	5.675834264587278e-9	2.3623460322444462e-12
0.2550339828220179	3.376861979146327e-15	6.0431558886499065e-15	1.1956505849831346e-14	2.729245739769658e-14	7.771187257398357e-14	3.27435160911843e-13	3.503741165238928e-12	3.5834386294035086e-10	5.399563742294171e-9	2.3531638487939673e-12
0.2551339828220179	3.353846219492251e-15	6.001541409327998e-15	1.1873008229633197e-14	2.7097957418110367e-14	7.713999093014747e-14	3.2487805868050757e-13	3.471698499977008e-12	3.591513526182532e-10	5.141815243368511e-9	2.3440164872371193e-12
0.2552339828220179	3.3309805013521765e-15	5.960201392119405e-15	1.1790070125169249e-14	2.6904791177841436e-14	7.657217733965766e-14	3.2234043519269193e-13	3.4399497047212714e-12	3.5997927462889933e-10	4.900999023029855e-9	2.334903814793981e-12
0.2553339828220179	3.3082638800600677e-15	5.9191340866615734e-15	1.170768790478468e-14	2.671294979486668e-14	7.600840357425883e-14	3.1982214437902953e-13	3.4084920463983596e-12	3.608279550932742e-10	4.675691087652364e-9	2.3258256992010945e-12
0.2554339828220179	3.2856954167510615e-15	5.8783377534909576e-15	1.162585795987339e-14	2.6522424445135092e-14	7.544864159846985e-14	3.1732304125791585e-13	3.37732281797667e-12	3.616977285521091e-10	4.464612953533386e-9	2.316782008709362e-12
0.2555339828220179	3.263274178326646e-15	5.837810663976272e-15	1.1544576704734551e-14	2.6333206362194968e-14	7.489286356827994e-14	3.1484298192741993e-13	3.3464393382098907e-12	3.6258893821710573e-10	4.266614226193165e-9	2.3077726120820014e-12
0.2556339828220179	3.240999237419445e-15	5.797551100251932e-15	1.146384057642849e-14	2.614528683682114e-14	7.434104182984711e-14	3.123818235572144e-13	3.3158389513830088e-12	3.6350193623115264e-10	4.080657560350388e-9	2.298797378592446e-12
0.25573398282201787	3.2188696723588087e-15	5.757557355151977e-15	1.1383646034634377e-14	2.5958657216646353e-14	7.379314891821074e-14	3.099394243806013e-13	3.2855190270610515e-12	3.6443708393796045e-10	3.9058056363505765e-9	2.2898561780222844e-12
0.25583398282201786	3.196884567136119e-15	5.717827732144424e-15	1.130398956150835e-14	2.5773308905793878e-14	7.324915755601277e-14	3.0751564368657825e-13	3.2554769598404043e-12	3.653947521614274e-10	3.741209850279371e-9	2.2809488806592766e-12
0.2559339828220179	3.1750430113708086e-15	5.678360545265925e-15	1.1224867661543098e-14	2.5589233364513118e-14	7.270904065222421e-14	3.051103418119728e-13	3.225710169102567e-12	3.663753214952459e-10	3.5861004651533532e-9	2.272075357295262e-12
0.2560339828220179	3.153344100275972e-15	5.639154119056796e-15	1.1146276861427464e-14	2.5406422108816514e-14	7.217277130088306e-14	3.027233801336286e-13	3.1962160987705496e-12	3.67379182603044e-10	3.4397780116746664e-9	2.263235479224119e-12
0.2561339828220179	3.1317869346248376e-15	5.600206788496799e-15	1.1068213709907404e-14	2.5224866710120893e-14	7.16403227798389e-14	3.0035462106065863e-13	3.166992217067663e-12	3.684067365296795e-10	3.3016057608396908e-9	2.2544291182397934e-12
0.2562339828220179	3.1103706207168608e-15	5.5615168989407e-15	1.0990674777648288e-14	2.504455879488839e-14	7.111166854950853e-14	2.9800392802674634e-13	3.138036016278865e-12	3.694583950239822e-10	3.1710031186030997e-9	2.2456561466342463e-12
0.2563339828220179	3.0890942703445037e-15	5.523082806054866e-15	1.0913656657096885e-14	2.4865490044272657e-14	7.058678225163727e-14	2.9567116548252163e-13	3.1093450125145235e-12	3.705345808735593e-10	3.047439815923051e-9	2.236916437195474e-12
0.2564339828220179	3.0679570007597634e-15	5.4849028757535885e-15	1.0837155962345415e-14	2.4687652193763853e-14	7.006563770806987e-14	2.933561988879685e-13	3.0809167454764896e-12	3.7163572825215007e-10	2.9304307867427855e-9	2.2282098632054637e-12
0.2565339828220179	3.046957934641354e-15	5.446975484136561e-15	1.076116932899551e-14	2.4511037032839605e-14	6.954820891953094e-14	2.9105889470491947e-13	3.052748778226788e-12	3.7276228308005203e-10	2.8195316425052757e-9	2.2195362984382894e-12
0.2566339828220179	3.026096200061721e-15	5.409299017426133e-15	1.0685693414023802e-14	2.433563640461568e-14	6.903447006441187e-14	2.8877912038957906e-13	3.024838696958415e-12	3.7391470339818834e-10	2.7143346652229993e-9	2.210895617158065e-12
0.25673398282201787	3.0053709304543997e-15	5.371871871904997e-15	1.0610724895647686e-14	2.416144220549949e-14	6.8524395497564e-14	2.865167443851208e-13	2.9971841107686386e-12	3.7509345975644515e-10	2.6144652523963775e-9	2.2022876941169693e-12
0.25683398282201786	2.9847812645816885e-15	5.334692453854649e-15	1.0536260473192453e-14	2.3988446384846612e-14	6.801795974910852e-14	2.8427163611433727e-13	2.9697826514345652e-12	3.762990356168847e-10	2.5195787565645787e-9	2.1937124045533386e-12
0.2569339828220179	2.9643263465022275e-15	5.2977591794938894e-15	1.0462296866958609e-14	2.381664094461846e-14	6.75151375232422e-14	2.8204366597233853e-13	2.9426319731910177e-12	3.7753192777249035e-10	2.429357670288647e-9	2.185169624189669e-12
0.2570339828220179	2.9440053255391252e-15	5.2610704749177715e-15	1.0388830818091158e-14	2.3646017939043234e-14	6.701590369706078e-14	2.798327053193143e-13	2.9157297525106325e-12	3.787926467821246e-10	2.343509114153342e-9	2.1766592292306917e-12
0.2571339828220179	2.9238173562478458e-15	5.22462477603703e-15	1.0315859088448151e-14	2.3476569474277603e-14	6.65202333193879e-14	2.77638626473339e-13	2.88907368788621e-12	3.800817174224769e-10	2.2617625911374834e-9	2.168181096361418e-12
0.2572339828220179	2.9037615983848138e-15	5.188420528517549e-15	1.0243378460471273e-14	2.330828770807163e-14	6.602810160960656e-14	2.7546130270324074e-13	2.8626614996152963e-12	3.813996791576974e-10	2.1838679756111152e-9	2.15973510274521e-12
0.2573339828220179	2.8838372168757003e-15	5.1524561877207055e-15	1.0171385737056762e-14	2.3141164849436157e-14	6.553948395650845e-14	2.7330060822152234e-13	2.8364909295869486e-12	3.8274708662754655e-10	2.1095937094041563e-9	2.1513211260218504e-12
0.2574339828220179	2.8640433817842575e-15	5.1167302186437065e-15	1.0099877741427514e-14	2.2975193158311675e-14	6.50543559171422e-14	2.711564181773366e-13	2.8105597410707335e-12	3.8412451015496323e-10	2.0387251809758077e-9	2.1429390443056883e-12
0.2575339828220179	2.844379268281171e-15	5.081241095860321e-15	1.0028851317004912e-14	2.2810364945238633e-14	6.457269321567366e-14	2.6902860864949603e-13	2.7848657185076847e-12	3.8553253627381263e-10	1.9710632667871498e-9	2.1345887361836262e-12
0.2576339828220179	2.8248440566131125e-15	5.045987303462266e-15	9.958303327283051e-15	2.2646672571031916e-14	6.409447174225363e-14	2.6691705663957274e-13	2.759406667303642e-12	3.869717682778805e-10	1.9064230166224598e-9	2.1262700807133272e-12
0.25773398282201787	2.805436932072112e-15	5.010967335000507e-15	9.888230655702438e-15	2.2484108446455032e-14	6.361966755189228e-14	2.648216400650111e-13	2.734180413624478e-12	3.8844282679199165e-10	1.8446324668793328e-9	2.1179829574212705e-12
0.25783398282201786	2.7861570849648397e-15	4.976179693427237e-15	9.818630205525097e-15	2.2322665031898635e-14	6.314825686334138e-14	2.6274223775231723e-13	2.7091848041935294e-12	3.8994635036636507e-10	1.7855315678153067e-9	2.1097272463008683e-12
0.2579339828220179	2.7670037105824108e-15	4.941622891038151e-15	9.749498899710158e-15	2.216233483705911e-14	6.268021605798579e-14	2.6067872943028503e-13	2.6844177060909746e-12	3.914829960952545e-10	1.7289712124384545e-9	2.101502827810613e-12
0.2580339828220179	2.747976009170121e-15	4.9072954494149215e-15	9.680833680790785e-15	2.200311042062096e-14	6.221552167873893e-14	2.5863099572328534e-13	2.659877006555421e-12	3.9305344026102007e-10	1.6748123562040178e-9	2.093309582872193e-12
0.2581339828220179	2.72907318589736e-15	4.873195899368285e-15	9.612631510750756e-15	2.1844984389939193e-14	6.175415042894993e-14	2.565989181445916e-13	2.6355606127872575e-12	3.9465837900485786e-10	1.6229252179608115e-9	2.0851473928686307e-12
0.2582339828220179	2.7102944508280204e-15	4.839322780881258e-15	9.544889370903422e-15	2.1687949400726828e-14	6.129607917131423e-14	2.5458237908977065e-13	2.6114664517542465e-12	3.962985290254863e-10	1.5731885537061182e-9	2.0770161396424743e-12
0.2583339828220179	2.691639018890606e-15	4.8056746430527195e-15	9.47760426176963e-15	2.1531998156740882e-14	6.084128492679484e-14	2.5258126183011153e-13	2.587592469998909e-12	3.9797462830702714e-10	1.5254889956806504e-9	2.0689157054938735e-12
0.2584339828220179	2.6731061098489257e-15	4.77225004404162e-15	9.41077320295787e-15	2.1377123409472673e-14	6.038974487354855e-14	2.505954505061083e-13	2.563936633447972e-12	3.9968743687768654e-10	1.4797204501841857e-9	2.060845973178833e-12
0.2585339828220179	2.6546949482727828e-15	4.739047551010916e-15	9.344393233044412e-15	2.122331795783994e-14	5.994143634586105e-14	2.4862483012098815e-13	2.5404969272236418e-12	4.0143773760052236e-10	1.4357835482375487e-9	2.052806825907315e-12
0.2586339828220179	2.636404763508819e-15	4.706065740072597e-15	9.278461409454411e-15	2.1070574647879682e-14	5.949633683308755e-14	2.4666928653429515e-13	2.5172713554568865e-12	4.032263369980248e-10	1.3935851438675427e-9	2.044798147341455e-12
0.25873398282201787	2.6182347896516066e-15	4.673303196232516e-15	9.21297480834347e-15	2.0918886372444545e-14	5.905442397860387e-14	2.4472870645551755e-13	2.4942579411025638e-12	4.050540661121319e-10	1.35303785536496e-9	2.036819821593751e-12
0.25883398282201786	2.6001842655148954e-15	4.64075851333581e-15	9.147930524480739e-15	2.0768246070900066e-14	5.861567557875905e-14	2.428029774377587e-13	2.4714547257563814e-12	4.0692178140142624e-10	1.314059645369489e-9	2.0288717332252326e-12
0.25893398282201785	2.582252434603006e-15	4.6084302940124114e-15	9.083325671131414e-15	2.0618646728823916e-14	5.81800695818408e-14	2.4089198787146183e-13	2.4488597694737477e-12	4.088303656773782e-10	1.2765734360792657e-9	2.020953767243684e-12
0.2590339828220179	2.564438545082477e-15	4.576317149623262e-15	9.019157379941589e-15	2.0470081377708155e-14	5.774758408704503e-14	2.389956269781834e-13	2.426471150590469e-12	4.1078072908163896e-10	1.2405067562747542e-9	2.0130658091018544e-12
0.2591339828220179	2.546741849753685e-15	4.544417700206495e-15	8.955422800822281e-15	2.0322543094661846e-14	5.731819734345221e-14	2.3711378480440226e-13	2.4042869655452185e-12	4.127738101063868e-10	1.205791417193082e-9	2.0052077446956563e-12
0.2592339828220179	2.5291616060229337e-15	4.512730574424121e-15	8.892119101835148e-15	2.017602500211667e-14	5.689188774901076e-14	2.352463522153868e-13	2.382305328703772e-12	4.148105766600257e-10	1.1723632145952841e-9	1.9973794603624112e-12
0.2593339828220179	2.511697075874445e-15	4.4812544095090674e-15	8.829243469078898e-15	2.0030520267534258e-14	5.6468633849530435e-14	2.3339322088910665e-13	2.3605243721851183e-12	4.1689202718046306e-10	1.1401616546410815e-9	1.9895808428790773e-12
0.2594339828220179	2.494347525842598e-15	4.449987851212454e-15	8.766793106575719e-15	1.9886022103115228e-14	5.6048414337677565e-14	2.315542833101768e-13	2.338942245689184e-12	4.1901919179849784e-10	1.1091297014266862e-9	1.981811779460474e-12
0.2595339828220179	2.4771122269844815e-15	4.418929553751197e-15	8.704765236158944e-15	1.974252376550972e-14	5.5631208051978905e-14	2.2972943276386785e-13	2.317557116326434e-12	4.211931335539006e-10	1.0792135442560391e-9	1.9740721577575485e-12
0.2596339828220179	2.459990454852352e-15	4.3880781797560326e-15	8.643157097361659e-15	1.9600018555530787e-14	5.5216993975835223e-14	2.2791856333014247e-13	2.2963671684490315e-12	4.234149496669239e-10	1.0503623829064953e-9	1.966361865855609e-12
0.2597339828220179	2.4429814894664865e-15	4.357432400219708e-15	8.581965947305293e-15	1.9458499817868336e-14	5.480575123653705e-14	2.261215698777492e-13	2.2753706034838704e-12	4.256857728682287e-10	1.0225282293204432e-9	1.9586807922726043e-12
0.25983398282201786	2.42608461528806e-15	4.326990894445591e-15	8.521189060589443e-15	1.9317960940806823e-14	5.439745910429124e-14	2.2433834805835582e-13	2.2545656397671834e-12	4.280067727902749e-10	9.956657243060538e-10	1.9510288259574056e-12
0.25993398282201785	2.4092991211922253e-15	4.296752349996573e-15	8.460823729182309e-15	1.917839535594206e-14	5.3992096991249084e-14	2.2256879430072012e-13	2.2339505123807564e-12	4.303791574234675e-10	9.697319679662195e-10	1.9434058562880264e-12
0.2600339828220179	2.39262430044141e-15	4.26671546264425e-15	8.4008672623114e-15	1.9039796537902146e-14	5.358964445054597e-14	2.2081280580491743e-13	2.2135234729899314e-12	4.328041746405852e-10	9.44686362696231e-10	1.9358117730699483e-12
0.2601339828220179	2.3760594506586605e-15	4.236878936318602e-15	8.341316986355709e-15	1.8902158004069986e-14	5.319008117534665e-14	2.1907028053660348e-13	2.193282789683196e-12	4.3528311379316865e-10	9.204904676996474e-10	1.9282464665344296e-12
0.26023398282201793	2.35960387380128e-15	4.207241483057496e-15	8.282170244737737e-15	1.876547331430555e-14	5.2793386997892717e-14	2.173411172213185e-13	2.1732267468132525e-12	4.378173073837571e-10	8.971078640690033e-10	1.920709827336748e-12
0.2603339828220179	2.3432568761345156e-15	4.177801822957189e-15	8.223424397816773e-15	1.8629736070672637e-14	5.239954188856199e-14	2.1562521533884011e-13	2.1533536448399116e-12	4.404081328182919e-10	8.745040295663948e-10	1.9132017465545615e-12
0.2604339828220179	2.3270177682054192e-15	4.148558684122515e-15	8.165076822782364e-15	1.849493991716509e-14	5.2008525954931125e-14	2.1392247511757047e-13	2.133661800174295e-12	4.430570142428913e-10	8.526462223168753e-10	1.905722115686161e-12
0.2605339828220179	2.31088586481694e-15	4.119510802617698e-15	8.107124913549123e-15	1.8361078539437074e-14	5.162031944084621e-14	2.1223279752897497e-13	2.1141495450248786e-12	4.4576542446996385e-10	8.315033726994208e-10	1.8982708266488483e-12
0.2606339828220179	2.2948604850020935e-15	4.0906569224173576e-15	8.04956608065117e-15	1.8228145664532322e-14	5.123490272549619e-14	2.1055608428205144e-13	2.0948152272448085e-12	4.4853488699848423e-10	8.110459827832521e-10	1.890847771777196e-12
0.2607339828220179	2.278940951998331e-15	4.061995795358036e-15	7.99239775113846e-15	1.8096135060617967e-14	5.085225632249954e-14	2.0889223781785502e-13	2.07565721018101e-12	4.5136697813386353e-10	7.912460327157067e-10	1.8834528438214577e-12
0.26083398282201786	2.263126593222037e-15	4.0335261810895e-15	7.93561736847278e-15	1.796504053671769e-14	5.047236087898848e-14	2.072411613040493e-13	2.0566738725245745e-12	4.542633292131008e-10	7.720768935191417e-10	1.876085935945831e-12
0.26093398282201785	2.247416740243211e-15	4.005246847027018e-15	7.879222392424758e-15	1.7834855942448345e-14	5.009519717470641e-14	2.0560275862950668e-13	2.0378636081627993e-12	4.5722562894116265e-10	7.535132458020399e-10	1.8687469417268565e-12
0.2610339828220179	2.2318107287602023e-15	3.9771565683033976e-15	7.82321029897158e-15	1.7705575167757064e-14	4.972074612110759e-14	2.0397693439894563e-13	2.0192248260326085e-12	4.6025562584518546e-10	7.35531003931487e-10	1.8614357551517404e-12
0.2611339828220179	2.216307898574855e-15	3.949254127721473e-15	7.767578580195332e-15	1.7577192142661276e-14	4.934898876046436e-14	2.023635939276137e-13	2.0007559499755793e-12	4.6335513085324576e-10	7.181072452531569e-10	1.8541522706167447e-12
0.26123398282201793	2.200907593567389e-15	3.921538315707056e-15	7.712324744181706e-15	1.7449700836988682e-14	4.897990626497959e-14	2.0076264323600268e-13	1.982455418594181e-12	4.665260200050843e-10	7.012201439793312e-10	1.8468963829255083e-12
0.2613339828220179	2.185609161671849e-15	3.894007930261944e-15	7.657446314919682e-15	1.732309526012056e-14	4.861347993590665e-14	1.99173989044606e-13	1.9643216851097397e-12	4.697702373025771e-10	6.848489093978817e-10	1.839667987287475e-12
0.2614339828220179	2.170411954851407e-15	3.8666617769172295e-15	7.602940832201704e-15	1.7197369460735643e-14	4.824969120267243e-14	1.9759753876871553e-13	1.9463532172215396e-12	4.730897977082997e-10	6.689737280830661e-10	1.832466979316204e-12
0.2615339828220179	2.1553153290740175e-15	3.839498668687209e-15	7.548805851524455e-15	1.7072517526556666e-14	4.78885216220108e-14	1.960332005132638e-13	1.928548496967591e-12	4.764867903011033e-10	6.535757098159443e-10	1.8252932550278466e-12
0.2616339828220179	2.14031864428806e-15	3.812517426023034e-15	7.495038943990203e-15	1.694853358409754e-14	4.7529952877097405e-14	1.9448088306769388e-13	1.9109060205865707e-12	4.799633815982034e-10	6.38636836945399e-10	1.8181467108394658e-12
0.2617339828220179	2.125421264398166e-15	3.78571687676711e-15	7.441637696208821e-15	1.682541179841189e-14	4.7173966776691086e-14	1.9294049590086555e-13	1.8934242983812446e-12	4.835218190539366e-10	6.241399169427883e-10	1.8110272435674357e-12
0.26183398282201786	2.1106225572413584e-15	3.759095856107633e-15	7.388599710200494e-15	1.670314637284536e-14	4.6820545254286384e-14	1.9141194915602488e-13	1.8761018545833128e-12	4.871644347461382e-10	6.100685379227966e-10	1.8039347504259325e-12
0.26193398282201785	2.0959218945630085e-15	3.732653206533281e-15	7.335922603299037e-15	1.658173154878673e-14	4.6469670367262846e-14	1.8989515364577192e-13	1.8589372272194283e-12	4.908936492617023e-10	5.964070269211785e-10	1.796869129025239e-12
0.2620339828220179	2.0813186519932885e-15	3.706387777788324e-15	7.283604008055386e-15	1.6461161605422007e-14	4.6121324296047524e-14	1.8839002084710092e-13	1.8419289679786844e-12	4.9471197579385e-10	5.831404107364658e-10	1.7898302773702265e-12
0.2621339828220179	2.0668122090234807e-15	3.680298426827947e-15	7.231641572142454e-15	1.634143085949103e-14	4.577548934328073e-14	1.8689646289645917e-13	1.825075642081441e-12	4.986220244643747e-10	5.702543791577868e-10	1.7828180938587845e-12
0.26223398282201793	2.0524019489826227e-15	3.654384017773874e-15	7.180032958260015e-15	1.622253366504338e-14	4.54321479329853e-14	1.8541439258484727e-13	1.8083758281493048e-12	5.02626506885347e-10	5.577352504145093e-10	1.7758324772802206e-12
0.2623339828220179	2.038087259014203e-15	3.628643421870281e-15	7.128775844040124e-15	1.6104464413197974e-14	4.509128260974498e-14	1.839437233529556e-13	1.7918281180765873e-12	5.06728240975416e-10	5.455699386963631e-10	1.7688733268137268e-12
0.2624339828220179	2.0238675300530386e-15	3.603075517439889e-15	7.0778679219536996e-15	1.5987217531902632e-14	4.475287603788635e-14	1.8248436928633845e-13	1.7754311169028947e-12	5.109301560473313e-10	5.337459236036762e-10	1.7619405420268206e-12
0.2625339828220179	2.0097421568021636e-15	3.577679189840363e-15	7.027306899217087e-15	1.5870787485696364e-14	4.4416911000666066e-14	1.8103624511062096e-13	1.7591834426870652e-12	5.152352981843331e-10	5.222512213984508e-10	1.755034022873779e-12
0.2626339828220179	1.9957105377100722e-15	3.5524533314211193e-15	6.977090497699395e-15	1.5755168775472503e-14	4.4083370399463586e-14	1.7959926618674552e-13	1.7430837263823265e-12	5.196468359243122e-10	5.110743579362474e-10	1.7481536696941108e-12
0.2627339828220179	1.981772074947973e-15	3.5273968414801514e-15	6.9272164538307555e-15	1.5640355938243714e-14	4.3752237252982824e-14	1.781733485062545e-13	1.7271306117127277e-12	5.241680662723471e-10	5.002043431680112e-10	1.7412993832110383e-12
0.26283398282201786	1.9679261743871268e-15	3.502508626221218e-15	6.8776825185103455e-15	1.5526343546907897e-14	4.342349469645293e-14	1.7675840868659987e-13	1.711322755050741e-12	5.28802421063378e-10	4.896306471089213e-10	1.7344710645299295e-12
0.26293398282201785	1.9541722455764723e-15	3.4777875987115043e-15	6.828486457016135e-15	1.5413126210016674e-14	4.309712598084068e-14	1.7535436396650078e-13	1.6956588252961363e-12	5.335534736987517e-10	4.793431771790611e-10	1.727668615136821e-12
0.2630339828220179	1.9405097017201807e-15	3.453232678839093e-15	6.779626048913848e-15	1.5300698571544142e-14	4.2773114472061943e-14	1.739611322013207e-13	1.6801375037559789e-12	5.384249462820744e-10	4.693322568273461e-10	1.7208919368968366e-12
0.2631339828220179	1.9269379596557073e-15	3.4288427932712983e-15	6.73109908796804e-15	1.518905531065866e-14	4.245144365020721e-14	1.7257863185850213e-13	1.664757484025999e-12	5.434207171818193e-10	4.595886053567789e-10	1.7141409320527981e-12
0.26323398282201793	1.913456439831363e-15	3.404616875412462e-15	6.682903382051993e-15	1.507819114149378e-14	4.213209710876081e-14	1.7120678201299757e-13	1.6495174718728204e-12	5.485448290501396e-10	4.5010331887459124e-10	1.70741550322356e-12
0.2633339828220179	1.9000645662847727e-15	3.380553865362836e-15	6.635036753059679e-15	1.4968100812922948e-14	4.181505855383724e-14	1.6984550234277904e-13	1.634416185117684e-12	5.538014973299074e-10	4.4086785229665734e-10	1.7007155534026425e-12
0.2634339828220179	1.886761766620799e-15	3.356652709877241e-15	6.587497036817443e-15	1.4858779108335005e-14	4.150031180341313e-14	1.6849471312434768e-13	1.6194523535211434e-12	5.591951192843685e-10	4.318740023400961e-10	1.694040985956696e-12
0.2635339828220179	1.8735474719900723e-15	3.332912362323918e-15	6.540282082996452e-15	1.4750220845409647e-14	4.118784078657034e-14	1.6715433522829095e-13	1.6046247186688939e-12	5.647302835865545e-10	4.231138914428833e-10	1.6873917046239842e-12
0.2636339828220179	1.860421117067301e-15	3.3093317826439306e-15	6.4933897550256155e-15	1.464242087589676e-14	4.0877629542741575e-14	1.6582429011487195e-13	1.5899320338588297e-12	5.704117805087988e-10	4.1457995255335685e-10	1.6807676135129547e-12
0.2637339828220179	1.847382140030021e-15	3.2859099373107205e-15	6.4468179300054665e-15	1.4535374085395323e-14	4.0569662220962554e-14	1.6450449982965106e-13	1.575373063989154e-12	5.762446127557164e-10	4.0626491473647755e-10	1.674168617100748e-12
0.26383398282201787	1.8344299825372044e-15	3.2626457992897067e-15	6.4005644986217014e-15	1.4429075393134573e-14	4.026392307912654e-14	1.6319488699913672e-13	1.5609465854475847e-12	5.822340069878222e-10	3.9816178954729983e-10	1.667594620231724e-12
0.26393398282201785	1.8215640897081984e-15	3.2395383479983204e-15	6.354627365060245e-15	1.43235197517561e-14	3.996039648324789e-14	1.6189537482647413e-13	1.5466513860016933e-12	5.883854260868615e-10	3.902638581254788e-10	1.661045528116007e-12
0.2640339828220179	1.8087839101016146e-15	3.2165865692663896e-15	6.309004446922153e-15	1.42187021470979e-14	3.965906690672694e-14	1.6060588708715984e-13	1.5324862646902857e-12	5.947045822180887e-10	3.825646589676869e-10	1.654521246328025e-12
0.2641339828220179	1.796088895694561e-15	3.193789455296442e-15	6.263693675139413e-15	1.4114617597979611e-14	3.935991892962232e-14	1.5932634812479938e-13	1.5184500317159413e-12	6.01197450749517e-10	3.7505797633776273e-10	1.6480216808050873e-12
0.26423398282201793	1.783478501861747e-15	3.171146004624503e-15	6.218692993891036e-15	1.4011261155988467e-14	3.9062937237926105e-14	1.58056682846879e-13	1.5045415083384402e-12	6.078702850934468e-10	3.6773782927695105e-10	1.6415467378458834e-12
0.2643339828220179	1.7709521873549519e-15	3.1486552220811293e-15	6.174000360519859e-15	1.3908627905267767e-14	3.876810662284682e-14	1.5679681672058752e-13	1.4907595267694798e-12	6.147296325408988e-10	3.6059846117923126e-10	1.6350963241091247e-12
0.2644339828220179	1.758509414282463e-15	3.126316118752523e-15	6.12961374544973e-15	1.3806712962305927e-14	3.847541198009387e-14	1.555466757686574e-13	1.4771029300681965e-12	6.217823511661348e-10	3.536343298988147e-10	1.6286703466120584e-12
0.2645339828220179	1.7461496480886467e-15	3.104127711941926e-15	6.085531132103235e-15	1.370551147572712e-14	3.8184838309168455e-14	1.5430618656523766e-13	1.463570572037866e-12	6.290356278850304e-10	3.4684009835917486e-10	1.6222687127290454e-12
0.2646339828220179	1.733872357533721e-15	3.0820890251314425e-15	6.0417505168200164e-15	1.36050186260831e-14	3.789637071266071e-14	1.5307527623180506e-13	1.4501613171235853e-12	6.364969977586256e-10	3.4021062563490207e-10	1.6158913301901654e-12
0.2647339828220179	1.7216770146736052e-15	3.0601990879439244e-15	5.998269908775662e-15	1.3505229625646936e-14	3.7609994395548166e-14	1.5185387243309712e-13	1.4368740403109373e-12	6.441743646413724e-10	3.3374095847944327e-10	1.6095381070797974e-12
0.26483398282201787	1.7095630948398947e-15	3.0384569361048954e-15	5.955087329900708e-15	1.3406139718206737e-14	3.732569466450172e-14	1.5064190337307976e-13	1.4237076270256537e-12	6.520760232827995e-10	3.274263232735547e-10	1.6032089518351723e-12
0.26493398282201785	1.6975300766199191e-15	3.0168616114053107e-15	5.912200814800624e-15	1.330774417886275e-14	3.7043456927197064e-14	1.4943929779094767e-13	1.4106609730343423e-12	6.602106830011075e-10	3.2126211837092136e-10	1.596903773245058e-12
0.2650339828220179	1.6855774418369969e-15	2.995412161663801e-15	5.86960841067615e-15	1.3210038313823682e-14	3.676326669162608e-14	1.4824598495714527e-13	1.3977329843460468e-12	6.685874930584525e-10	3.152439068187092e-10	1.590622480448268e-12
0.2651339828220179	1.6737046755307643e-15	2.9741076406896788e-15	5.827308177243813e-15	1.3113017460205921e-14	3.6485109565418743e-14	1.4706189466942964e-13	1.384922577114935e-12	6.772160698797319e-10	3.093674094324247e-10	1.584364982932338e-12
0.26523398282201793	1.6619112659375917e-15	2.9529471082459876e-15	5.785298186657611e-15	1.3016676985833047e-14	3.6208971255165144e-14	1.4588695724895093e-13	1.3722286775438065e-12	6.861065262702959e-10	3.0362849820546635e-10	1.578131190532114e-12
0.2653339828220179	1.650196704471173e-15	2.9319296300127945e-15	5.7435765234303174e-15	1.2921012289036811e-14	3.593483756574486e-14	1.4472110353637033e-13	1.3596502217886521e-12	6.952695028027722e-10	2.9802319003523026e-10	1.5719210134283747e-12
0.2654339828220179	1.6385604857031826e-15	2.911054277550567e-15	5.702141284356034e-15	1.2826018798459905e-14	3.566269439965891e-14	1.435642648880028e-13	1.347186155864052e-12	7.04716201559878e-10	2.9254764074847243e-10	1.5657343621464473e-12
0.2655339828220179	1.6270021073441647e-15	2.890320128264113e-15	5.660990578432942e-15	1.273169197285955e-14	3.539252775636729e-14	1.424163731719901e-13	1.3348354355496186e-12	7.144584224384199e-10	2.871981394098964e-10	1.5595711475548776e-12
0.2656339828220179	1.6155210702243056e-15	2.869726265366375e-15	5.620122526786249e-15	1.2638027300912315e-14	3.512432373163173e-14	1.4127736076450255e-13	1.3225970262972451e-12	7.245086022400661e-10	2.81971102898733e-10	1.5534312808640283e-12
0.2657339828220179	1.6041168782746272e-15	2.8492717778426898e-15	5.579535262592265e-15	1.2545020301020388e-14	3.485806851686148e-14	1.40147160545969e-13	1.310469903139364e-12	7.348798567969881e-10	2.768630707390948e-10	1.5473146736247564e-12
0.26583398282201787	1.5927890385079711e-15	2.8289557604150833e-15	5.539226931002228e-15	1.2452666521119311e-14	3.459374839846252e-14	1.3902570589733105e-13	1.2984530505979954e-12	7.455860264060301e-10	2.718707001706599e-10	1.5412212377270236e-12
0.26593398282201786	1.5815370610003831e-15	2.8087773135070373e-15	5.499195689067246e-15	1.2360961538486043e-14	3.4331349757195164e-14	1.3791293069633374e-13	1.2865454625947936e-12	7.566417248728263e-10	2.669907614471037e-10	1.5351508853985926e-12
0.2660339828220179	1.5703604588724096e-15	2.788735543208107e-15	5.459439705663207e-15	1.2269900959549453e-14	3.4070859067531766e-14	1.3680876931383236e-13	1.2747461423619071e-12	7.680623924988444e-10	2.6222013335034014e-10	1.5291035292036582e-12
0.2661339828220179	1.5592587482706406e-15	2.7688295612391243e-15	5.419957161416334e-15	1.2179480419701284e-14	3.3812262897021384e-14	1.3571315661013905e-13	1.263054102353741e-12	7.798643533794051e-10	2.575557989094278e-10	1.5230790820415219e-12
0.2662339828220179	1.5482314483492315e-15	2.7490584849174512e-15	5.380746248629502e-15	1.2089695583108254e-14	3.355554790565698e-14	1.3462602793138608e-13	1.2514683641595602e-12	7.920648774198023e-10	2.5299484131355803e-10	1.5170774571452701e-12
0.2663339828220179	1.537278081251649e-15	2.729421437122293e-15	5.3418051712084e-15	1.2000542142525959e-14	3.330070084524833e-14	1.3354731910592264e-13	1.2399879584169726e-12	8.046822475206749e-10	2.485344400092047e-10	1.5110985680804428e-12
0.2664339828220179	1.5263981720925291e-15	2.709917546260542e-15	5.3031321445887694e-15	1.1912015819113528e-14	3.3047708558799086e-14	1.32476966440738e-13	1.228611924726266e-12	8.177358324329467e-10	2.4417186697205595e-10	1.5051423287437253e-12
0.2665339828220179	1.5155912489394996e-15	2.6905459462325583e-15	5.26472539566374e-15	1.1824112362249536e-14	3.2796557979886216e-14	1.3141490671790508e-13	1.2173393115655187e-12	8.312461658379693e-10	2.399044831448725e-10	1.4992086533616189e-12
0.2666339828220179	1.5048568427953106e-15	2.671305776398334e-15	5.226583162711552e-15	1.1736827549348933e-14	3.254723613204604e-14	1.3036107719105965e-13	1.2061691762066235e-12	8.452350322708063e-10	2.3572973503294726e-10	1.4932974564891483e-12
0.2667339828220179	1.4941944875798997e-15	2.6521961815437033e-15	5.1887036953241266e-15	1.1650157185681684e-14	3.2299730128163357e-14	1.2931541558189955e-13	1.1951005846320852e-12	8.597255605743761e-10	2.316451514492896e-10	1.4874086530085654e-12
0.26683398282201787	1.4836037201126951e-15	2.633216311846941e-15	5.151085254335651e-15	1.1564097104192181e-14	3.205402716986393e-14	1.2827786007671155e-13	1.1841326114526272e-12	8.747423256513905e-10	2.276483404020682e-10	1.4815421581280296e-12
0.26693398282201786	1.4730840800949458e-15	2.614365322845422e-15	5.113726111751869e-15	1.147864316531958e-14	3.181011454691243e-14	1.2724834932292277e-13	1.1732643398256315e-12	8.903114593703358e-10	2.2373698611732497e-10	1.475697887380341e-12
0.2670339828220179	1.4626351100922071e-15	2.595642375402569e-15	5.076624550679736e-15	1.1393791256819805e-14	3.1567979636613826e-14	1.262268224256821e-13	1.16249486137434e-12	9.06460771582092e-10	2.1990884619029144e-10	1.4698757566216329e-12
0.2671339828220179	1.452256355516862e-15	2.5770466356749306e-15	5.039778865257544e-15	1.1309537293588676e-14	3.1327609903218845e-14	1.2521321894446415e-13	1.151823276107899e-12	9.232198823189604e-10	2.1616174885905344e-10	1.4640756820301265e-12
0.2672339828220179	1.4419473646108415e-15	2.5585772750795112e-15	5.003187360585278e-15	1.1225877217485606e-14	3.1088992897333465e-14	1.2420747888969303e-13	1.1412486923420864e-12	9.406203663769839e-10	2.1249359039459418e-10	1.458297580104808e-12
0.2673339828220179	1.4317076884283682e-15	2.540233470261338e-15	4.966848352655801e-15	1.1142806997159014e-14	3.085211625533186e-14	1.232095427194041e-13	1.130770226620924e-12	9.586959116301813e-10	2.0890233260164607e-10	1.4525413676642049e-12
0.2674339828220179	1.4215368808188473e-15	2.5220144030610522e-15	4.9307601682861425e-15	1.1060322627872492e-14	3.0616967698774545e-14	1.2221935133591748e-13	1.1203870036389809e-12	9.774824925929448e-10	2.053860004250138e-10	1.4468069618450867e-12
0.2675339828220179	1.4114344984098423e-15	2.503919260482928e-15	4.894921145049276e-15	1.097842013133245e-14	3.038353503382917e-14	1.2123684608254337e-13	1.1100981561644414e-12	9.970185609392133e-10	2.019426796563305e-10	1.4410942801012177e-12
0.2676339828220179	1.4014001005902007e-15	2.485947234663014e-15	4.859329631206464e-15	1.0897095555516366e-14	3.0151806150696786e-14	1.202619687403121e-13	1.0999028249629598e-12	1.017345254904546e-9	1.9857051473651083e-10	1.4354032402021143e-12
0.2677339828220179	1.3914332494931498e-15	2.468097522837269e-15	4.823983985639769e-15	1.081634497450272e-14	2.992176902303942e-14	1.1929466152472354e-13	1.0898001587222027e-12	1.0385066297490624e-9	1.9526770664937118e-10	1.4297337602317695e-12
0.26783398282201787	1.3815335099797014e-15	2.450369327310221e-15	4.78888257778538e-15	1.0736164488301746e-14	2.9693411707414446e-14	1.183348670825294e-13	1.079789313977188e-12	1.0605499117451538e-9	1.9203251090215445e-10	1.4240857585874446e-12
0.26793398282201786	1.3717004496219705e-15	2.4327618554236346e-15	4.754023787566946e-15	1.0656550222687007e-14	2.946672234271118e-14	1.1738252848852737e-13	1.0698694550362918e-12	1.0835257784851692e-9	1.8886323558890588e-10	1.4184591539784065e-12
0.2680339828220179	1.3619336386865986e-15	2.415274319525211e-15	4.719406005329354e-15	1.057749832902833e-14	2.924168914959046e-14	1.1643758924238796e-13	1.0600397539079648e-12	1.1074886686834845e-9	1.8575823953284947e-10	1.4128538654246643e-12
0.2681339828220179	1.3522326501185329e-15	2.3979059369379748e-15	4.6850276317735155e-15	1.0499004984126227e-14	2.901830042993084e-14	1.1549999326550716e-13	1.050299390228291e-12	1.1324971250857582e-9	1.8271593050415917e-10	1.4072698122558264e-12
0.2682339828220179	1.3425970595245171e-15	2.3806559299292477e-15	4.6508870778905456e-15	1.0421066390046314e-14	2.8796544566275305e-14	1.1456968489787095e-13	1.0406475511890443e-12	1.158614174605366e-9	1.7973476350961388e-10	1.401706914109783e-12
0.2683339828220179	1.3330264451569823e-15	2.3635235256801917e-15	4.6169827648973335e-15	1.034367877395592e-14	2.857641002128391e-14	1.1364660889495489e-13	1.0310834314666224e-12	1.185907750394215e-9	1.7681323915091166e-10	1.39616509093155e-12
0.2684339828220179	1.3235203878978973e-15	2.346507956255534e-15	4.583313124171936e-15	1.0266838387960878e-14	2.8357885337188863e-14	1.127307104246397e-13	1.0216062331515798e-12	1.2144511612361028e-9	1.7394990204851012e-10	1.3906442629720187e-12
0.2685339828220179	1.3140784712427604e-15	2.3296084585732235e-15	4.549876597189464e-15	1.0190541508944022e-14	2.8140959135254438e-14	1.1182193506415398e-13	1.0122151656788488e-12	1.2443236144456103e-9	1.7114333932802146e-10	1.385144350786764e-12
0.2686339828220179	1.3047002812846578e-15	2.3128242743745548e-15	4.516671635458618e-15	1.0114784438404345e-14	2.7925620115239774e-14	1.1092022879703677e-13	1.0029094457586875e-12	1.2756107993801153e-9	1.6839217916639325e-10	1.379665275234851e-12
0.2687339828220179	1.295385406698432e-15	2.29615465019429e-15	4.483696700458188e-15	1.0039563502297242e-14	2.7711857054864373e-14	1.1002553801012122e-13	9.936882973082295e-13	1.3084055397557838e-9	1.6569508939517565e-10	1.3742069574775937e-12
0.26883398282201787	1.2861334387250154e-15	2.2795988373310844e-15	4.4509502635743945e-15	9.96487505087598e-15	2.7499658809280173e-14	1.0913780949055025e-13	9.84550951383767e-13	1.3428085242269267e-9	1.630507761583646e-10	1.368769318977428e-12
0.26893398282201786	1.276943971155672e-15	2.2631560918179664e-15	4.418430806038396e-15	9.890715458533555e-15	2.7289014310543556e-14	1.0825699042279791e-13	9.754966461136156e-13	1.3789291261810202e-9	1.6045798262239997e-10	1.3633522814966532e-12
0.2690339828220179	1.26781660031654e-15	2.2468256743930672e-15	4.3861368188640416e-15	9.817081123646616e-15	2.7079912567093472e-14	1.0738302838572753e-13	9.665246266316823e-13	1.4168863254592388e-9	1.5791548773602854e-10	1.3579557670962729e-12
0.2691339828220179	1.258750925053172e-15	2.2306068504706525e-15	4.354066802786499e-15	9.743968468419669e-15	2.687234266323267e-14	1.065158713496693e-13	9.576341450116877e-13	1.4568097467905138e-9	1.5542210503787894e-10	1.3525796981348516e-12
0.2692339828220179	1.2497465467151655e-15	2.2144988901120563e-15	4.322219268200644e-15	9.671373938730204e-15	2.6666293758610787e-14	1.0565546767350975e-13	9.488244602019704e-13	1.4988408321915149e-9	1.5297668150962816e-10	1.3472239972672912e-12
0.2693339828220179	1.2408030691408632e-15	2.198501067997003e-15	4.290592735100254e-15	9.599294003974995e-15	2.6461755087713275e-14	1.0480176610181356e-13	9.40094837960939e-13	1.5431341675127808e-9	1.5057809647283828e-10	1.3418885874436734e-12
0.2694339828220179	1.2319200986422468e-15	2.1826126633950113e-15	4.259185733017529e-15	9.527725156917825e-15	2.625871595935207e-14	1.0395471576196248e-13	9.314445507932033e-13	1.5898589868026808e-9	1.4822526052756273e-10	1.3365733919081014e-12
0.2695339828220179	1.223097243989795e-15	2.166832960137107e-15	4.227996800962817e-15	9.456663913537645e-15	2.6057165756160674e-14	1.0311426616131803e-13	9.228728778862451e-13	1.6392008823421374e-9	1.4591711453093402e-10	1.3312783341975483e-12
0.2696339828220179	1.2143341163975332e-15	2.1511612465874893e-15	4.1970244873649006e-15	9.386106812877615e-15	2.5857093934091942e-14	1.022803671843981e-13	9.143791050477433e-13	1.691363753213101e-9	1.4365262861403918e-10	1.3260033381406775e-12
0.2697339828220179	1.2056303295080815e-15	2.1355968156155517e-15	4.1662673500115515e-15	9.316050416895515e-15	2.5658490021920067e-14	1.0145296909008489e-13	9.059625246435016e-13	1.7465720313084077e-9	1.4143080123545933e-10	1.320748327856707e-12
0.26983398282201787	1.1969854993779193e-15	2.1201389645679617e-15	4.135723955990399e-15	9.24649131031509e-15	2.546134362074427e-14	1.006320225088443e-13	8.976224355359678e-13	1.805073230988612e-9	1.392506582699327e-10	1.3155132277542596e-12
0.26993398282201786	1.1883992444625738e-15	2.1047869952410524e-15	4.105392881630473e-15	9.177426100478141e-15	2.5265644403499012e-14	9.981747843997265e-14	8.893581430233518e-13	1.8671408774500148e-9	1.371112521306596e-10	1.3102979625302232e-12
0.2700339828220179	1.1798711856020584e-15	2.089540213853157e-15	4.075272712443701e-15	9.108851417197512e-15	2.5071382114463737e-14	9.900928824886165e-14	8.811689587793261e-13	1.933077879655291e-9	1.3501166092385906e-10	1.3051024571686192e-12
0.2701339828220179	1.171400946006297e-15	2.074397931017399e-15	4.045362043066941e-15	9.040763912611478e-15	2.4878546568778785e-14	9.820740366428028e-14	8.730542007933157e-13	2.0032204268699383e-9	1.329509876342325e-10	1.2999266369394472e-12
0.2702339828220179	1.1629881512406498e-15	2.0593594617143435e-15	4.015659477204509e-15	8.9731602610382e-15	2.468712765196225e-14	9.741177677568071e-14	8.650131933113463e-13	2.0779425040447762e-9	1.3092835934004953e-10	1.2947704273975794e-12
0.2703339828220179	1.1546324292115737e-15	2.0444241252650867e-15	3.986163627570949e-15	8.90603715883245e-15	2.449711531943354e-14	9.662236003052677e-14	8.570452667774938e-13	2.1576611412613097e-9	1.2894292645666482e-10	1.2896337543816423e-12
0.2704339828220179	1.1463334101523259e-15	2.0295912453042913e-15	3.956873115834091e-15	8.839391324241766e-15	2.4308499596035578e-14	9.583910623163291e-14	8.491497577758621e-13	2.242842537205836e-9	1.2699386200727375e-10	1.2845165440128698e-12
0.2705339828220179	1.1380907266087256e-15	2.0148601497535963e-15	3.92778657255847e-15	8.773219497264552e-15	2.412127057556385e-14	9.506196853453339e-14	8.413260089731424e-13	2.334009227445235e-9	1.2508036091981623e-10	1.2794187226940073e-12
0.2706339828220179	1.1299040134251216e-15	2.0002301707949625e-15	3.8989026371493894e-15	8.707518439508745e-15	2.3935418420297793e-14	9.429090044486461e-14	8.335733690617287e-13	2.431748506815575e-9	1.2320163934897098e-10	1.2743402171082098e-12
0.2707339828220179	1.1217729077302927e-15	1.985700644844387e-15	3.870219957796877e-15	8.642284934051456e-15	2.375093336053377e-14	9.352585581576865e-14	8.258911927033584e-13	2.536722363698182e-9	1.2135693402222012e-10	1.269280954217922e-12
0.27083398282201787	1.1136970489235339e-15	1.9712709125256187e-15	3.841737191420272e-15	8.57751578529947e-15	2.3567805694123366e-14	9.276678884531582e-14	8.182788404733175e-13	2.649679245229129e-9	1.1954550160902214e-10	1.264240861263781e-12
0.27093398282201786	1.1056760786607802e-15	1.956940318644166e-15	3.813453003613253e-15	8.513207818850486e-15	2.3386025786013226e-14	9.201365407394744e-14	8.107356788051671e-13	2.7714680504047717e-9	1.1776661811217802e-10	1.259219865763514e-12
0.2710339828220179	1.0977096408408452e-15	1.942708212161355e-15	3.785366068588802e-15	8.449357881355588e-15	2.3205584067788856e-14	9.12664063819352e-14	8.032610799360161e-13	2.9030548477083405e-9	1.1601957828049925e-10	1.254217895510867e-12
0.2711339828220179	1.0897973815917311e-15	1.92857394616861e-15	3.7574750691250876e-15	8.385962840382559e-15	2.3026471037221713e-14	9.052500098686455e-14	7.958544218523233e-13	3.045542942184926e-9	1.143036950419473e-10	1.2492348785745044e-12
0.2712339828220179	1.0819389492569981e-15	1.9145368778619017e-15	3.729778696510994e-15	8.323019584279586e-15	2.2848677257817616e-14	8.978939344112726e-14	7.885150882361708e-13	3.200197083146535e-9	1.1261829895641953e-10	1.2442707432969172e-12
0.2713339828220179	1.0741339943822507e-15	1.90059636851623e-15	3.7022756504927445e-15	8.260525022040396e-15	2.2672193358371058e-14	8.905953962944411e-14	7.812424684121271e-13	3.368472820629176e-9	1.1096273768743803e-10	1.2393254182933599e-12
0.2714339828220179	1.0663821697016735e-15	1.8867517834604754e-15	3.674964639220093e-15	8.198476083170108e-15	2.2497010032519305e-14	8.833539576639525e-14	7.740359572945671e-13	3.552052303915902e-9	1.0933637549198537e-10	1.2343988324507534e-12
0.2715339828220179	1.0586831301246863e-15	1.873002492052211e-15	3.647844379193675e-15	8.136869717551874e-15	2.232311803830305e-14	8.761691839398002e-14	7.668949553355401e-13	3.752888193255905e-9	1.0773859272779208e-10	1.2294909149266698e-12
0.2716339828220179	1.0510365327226385e-15	1.859347867652747e-15	3.6209135952118565e-15	8.075702895314323e-15	2.2150508197726123e-14	8.690406437918191e-14	7.598188684730704e-13	3.9732578606018115e-9	1.0616878537739473e-10	1.2246015951481935e-12
0.2717339828220179	1.0434420367155915e-15	1.845787287602344e-15	3.594171020318392e-15	8.01497260669996e-15	2.197917139632122e-14	8.61967909115635e-14	7.528071080800298e-13	4.215830735271333e-9	1.0462636458833014e-10	1.2197308028108992e-12
0.27183398282201787	1.0358993034592382e-15	1.8323201331955467e-15	3.56761539575055e-15	7.954675861934281e-15	2.1809098582717795e-14	8.549505550087155e-14	7.45859090913458e-13	4.4837525754147235e-9	1.0311075622884336e-10	1.214878467877799e-12
0.27193398282201786	1.0284079964318084e-15	1.8189457896566787e-15	3.5412454708870884e-15	7.894809691096345e-15	2.1640280768212373e-14	8.47988159746645e-14	7.389742390643937e-13	4.780751716748134e-9	1.0162140045851456e-10	1.210044520578297e-12
0.27203398282201785	1.0209677812211154e-15	1.8056636461154473e-15	3.515060003196849e-15	7.8353711439889e-15	2.1472709026341265e-14	8.410803047595181e-14	7.321519799081238e-13	5.111274113787425e-9	1.0015775131324161e-10	1.2052288914070851e-12
0.2721339828220179	1.0135783255116807e-15	1.7924730955828644e-15	3.489057758187735e-15	7.776357290010636e-15	2.130637449245788e-14	8.342265746086064e-14	7.253917460550182e-13	5.480656465081624e-9	9.871927630404614e-11	1.2004315111231831e-12
0.2722339828220179	1.006239299071873e-15	1.7793735349269863e-15	3.463237509355728e-15	7.717765218028745e-15	2.114126836331138e-14	8.274265569630765e-14	7.186929753017315e-13	5.89535023269958e-9	9.730545602916675e-11	1.1956523107488267e-12
0.27233398282201793	9.989503737412365e-16	1.7663643648492072e-15	3.437598038134572e-15	7.659592036251961e-15	2.0977381896628854e-14	8.206798425769691e-14	7.12055110582921e-13	6.363214431826727e-9	9.591578379895303e-11	1.190891221568475e-12
0.2724339828220179	9.917112234177778e-16	1.7534449898603375e-15	3.412138133845397e-15	7.601834872105034e-15	2.0814706410700204e-14	8.139860252663333e-14	7.054775999234335e-13	6.89390246143942e-9	9.454976527308554e-11	1.1861481751277607e-12
0.2725339828220179	9.84521524045417e-16	1.7406148182570483e-15	3.386856593647005e-15	7.54449087210356e-15	2.0653233283965658e-14	8.073447018864792e-14	6.98959896390915e-13	7.499379207505979e-9	9.320691810965433e-11	1.18142310323246e-12
0.2726339828220179	9.77380953601436e-16	1.7278732620984243e-15	3.3617522224862642e-15	7.487557201729959e-15	2.0492953954606124e-14	8.007554723094855e-14	6.925014580489078e-13	8.194621163392277e-9	9.188677162567124e-11	1.17671593794749e-12
0.2727339828220179	9.702891920841e-16	1.7152197371825572e-15	3.3368238330487803e-15	7.431031045309787e-15	2.033385992013689e-14	7.94217939401784e-14	6.861017479103774e-13	8.99857763901244e-9	9.058886646858352e-11	1.172026611595856e-12
0.2728339828220179	9.632459215002564e-16	1.702653663023389e-15	3.3120702457100897e-15	7.374909605889467e-15	2.0175942737002796e-14	7.877317090019792e-14	6.797602338916863e-13	9.935510738911532e-9	8.931275429839673e-11	1.1673550567576758e-12
0.27293398282201786	9.562508258530848e-16	1.6901744628277035e-15	3.287490288486911e-15	7.319190105114232e-15	2.0019194020177667e-14	7.812963898988032e-14	6.734763887670142e-13	1.1036895070945486e-8	8.80579974800118e-11	1.1627012062691372e-12
0.27303398282201785	9.493035911298685e-16	1.6777815634721708e-15	3.263082796988897e-15	7.263869783107258e-15	1.9863605442765302e-14	7.749115938092252e-14	6.672496901232072e-13	1.2344161658487176e-8	8.682416878541282e-11	1.1580649932215155e-12
0.2731339828220179	9.424039052898314e-16	1.665474395480546e-15	3.2388466143705083e-15	7.208945898349041e-15	1.9709168735603196e-14	7.685769353567314e-14	6.610796203150392e-13	1.391274431851801e-8	8.561085110534056e-11	1.1534463509601335e-12
0.2732339828220179	9.355514582521528e-16	1.6532523930011526e-15	3.2147805912833726e-15	7.154415727558496e-15	1.9555875686870614e-14	7.622920320498035e-14	6.54965666420968e-13	1.5818187152421256e-8	8.441763717012885e-11	1.1488452130834238e-12
0.27333398282201793	9.287459418838958e-16	1.6411149937842806e-15	3.1908835858287844e-15	7.100276565573689e-15	1.940371814169603e-14	7.560565042604784e-14	6.489073201992103e-13	1.816560818954645e-8	8.324412927934502e-11	1.1442615134418684e-12
0.2734339828220179	9.21987049988142e-16	1.6290616391598982e-15	3.1671544635106363e-15	7.04652572523432e-15	1.9252688001770966e-14	7.498699752031346e-14	6.429040780443287e-13	2.1104807980518495e-8	8.208993903995778e-11	1.1396951861370603e-12
0.2735339828220179	9.15274478292113e-16	1.617091774015414e-15	3.143592097188465e-15	6.993160537264181e-15	1.910277722496397e-14	7.437320709134117e-14	6.369554409441834e-13	2.4855231944032742e-8	8.095468711269465e-11	1.1351461655206886e-12
0.2736339828220179	9.086079244354089e-16	1.6052048467735546e-15	3.1201953670309517e-15	6.940178350154727e-15	1.895397782493689e-14	7.376424202272651e-14	6.310609144372846e-13	2.9748888469828243e-8	7.983800296632554e-11	1.1306143861935392e-12
0.2737339828220179	9.019870879583085e-16	1.5934003093705227e-15	3.09696316046975e-15	6.8875765300498675e-15	1.8806281870766694e-14	7.316006547602333e-14	6.252200085706188e-13	3.630767602259792e-8	7.873952463958104e-11	1.126099783004579e-12
0.2738339828220179	8.954116702901491e-16	1.5816776172341083e-15	3.0738943721534135e-15	6.835352460630347e-15	1.8659681486566327e-14	7.25606408886796e-14	6.194322378577848e-13	4.539071822057612e-8	7.765889851043682e-11	1.121602291049916e-12
0.27393398282201786	8.888813747377106e-16	1.570036229262014e-15	3.050987903901683e-15	6.783503543000026e-15	1.851416885111039e-14	7.196593197199098e-14	6.136971212375993e-13	5.8494851205630176e-8	7.659577907251238e-11	1.1171218456718597e-12
0.27403398282201785	8.823959064737961e-16	1.558475607800322e-15	3.028242664660213e-15	6.7320271955721336e-15	1.836973619746244e-14	7.137590270907183e-14	6.08014182033061e-13	7.842166514293766e-8	7.554982871833482e-11	1.1126583824579562e-12
0.2741339828220179	8.7595497252572905e-16	1.5469952186220856e-15	3.005657570455244e-15	6.6809208539567e-15	1.822637581260457e-14	7.07905173528368e-14	6.02382947910711e-13	1.1092855566336528e-7	7.452071752922606e-11	1.1082118372399967e-12
0.2742339828220179	8.69558281764078e-16	1.5355945309060637e-15	2.9832315443490173e-15	6.63018197084838e-15	1.8084080037070967e-14	7.020974042400203e-14	5.968029508404009e-13	1.694570133190864e-7	7.350812307159433e-11	1.1037821460931002e-12
0.27433398282201793	8.632055448912902e-16	1.5242730172154909e-15	2.960963516395036e-15	6.579808015915206e-15	1.7942841264582032e-14	6.963353670909634e-14	5.912737270553995e-13	2.9179967171825273e-7	7.251173019939642e-11	1.099369245334727e-12
0.2744339828220179	8.56896474430563e-16	1.5130301534772226e-15	2.938852423593921e-15	6.529796475688332e-15	1.7802651941682416e-14	6.90618712584934e-14	5.857948170129492e-13	6.215909324787633e-7	7.15312308625759e-11	1.0949730715237612e-12
0.2745339828220179	8.506307847145787e-16	1.5018654189605927e-15	2.9168972098492667e-15	6.4801448534514e-15	1.7663504567379845e-14	6.849470938444882e-14	5.803657653550835e-13	2.158284956352832e-6	7.056632392125253e-11	1.0905935614594954e-12
0.2746339828220179	8.444081918745273e-16	1.4907782962568732e-15	2.895096825923963e-15	6.430850669132142e-15	1.7525391692788926e-14	6.793201665916417e-14	5.74986120869958e-13	0.00012824450945826715	6.96167149654944e-11	1.0862306521807685e-12
0.2747339828220179	8.382284138290447e-16	1.4797682712585423e-15	2.8734502293969006e-15	6.381911459193553e-15	1.738830592077515e-14	6.737375891285568e-14	5.696554364534423e-13	3.8521834560374425e-6	6.868211614045997e-11	1.0818842809649863e-12
0.2748339828220179	8.320911702732238e-16	1.4688348331387057e-15	2.8519563846194505e-15	6.333324776526111e-15	1.7252239905601556e-14	6.681990223183893e-14	5.643732690710987e-13	8.087766253429958e-7	6.77622459767405e-11	1.077554385327165e-12
0.27493398282201786	8.259961826677884e-16	1.4579774743308414e-15	2.8306142626729137e-15	6.285088190340808e-15	1.7117186352579273e-14	6.627041295663177e-14	5.59139179720564e-13	3.3825520357950794e-7	6.685682922572967e-11	1.0732409030190324e-12
0.27503398282201785	8.199431742282768e-16	1.4471956905084531e-15	2.809422841325635e-15	6.237199286062819e-15	1.6983138017719126e-14	6.572525768006875e-14	5.539527333942498e-13	1.8390253351522217e-7	6.59655966998498e-11	1.0689437720281025e-12
0.2751339828220179	8.139318699142252e-16	1.4364889805649378e-15	2.7883811049907088e-15	6.189655665225558e-15	1.6850087707385005e-14	6.518440324542787e-14	5.488134990423838e-13	1.1495536960461573e-7	6.50882851174667e-11	1.0646629305767135e-12
0.2752339828220179	8.079619964185315e-16	1.4258568465935963e-15	2.7674880446838903e-15	6.1424549453660024e-15	1.6718028277951863e-14	6.464781674457457e-14	5.437210495364603e-13	7.837353417362037e-8	6.422463695235523e-11	1.0603983171211508e-12
0.27533398282201793	8.020332821568201e-16	1.4152987938676988e-15	2.746742657981676e-15	6.095594759920021e-15	1.658695263546365e-14	6.41154655161161e-14	5.386749616329661e-13	5.669546186794886e-8	6.337440028754237e-11	1.0561498703506977e-12
0.2754339828220179	7.961454572568555e-16	1.4048143308207761e-15	2.7261439489797716e-15	6.0490727581189554e-15	1.6456853735294775e-14	6.358731714357119e-14	5.336748159374963e-13	4.2817921711463204e-8	6.253732867340472e-11	1.0519175291867238e-12
0.2755339828220179	7.902982535481052e-16	1.3944029690268937e-15	2.705690928251743e-15	6.002886604886469e-15	1.6327724581813507e-14	6.306333945355619e-14	5.287201968692074e-13	3.34121940398693e-8	6.171318098986764e-11	1.0477012327818042e-12
0.2756339828220179	7.844914045512116e-16	1.384064223181182e-15	2.6853826128078796e-15	5.95703398073618e-15	1.619955822804833e-14	6.254350051397727e-14	5.23810692625576e-13	2.6750953582170225e-8	6.090172131257705e-11	1.0435009205187731e-12
0.2757339828220179	7.787246454677269e-16	1.3737976110803773e-15	2.6652180260545302e-15	5.911512581670228e-15	1.6072347775354797e-14	6.202776863224384e-14	5.189458951475319e-13	2.1865906743549908e-8	6.010271878291565e-11	1.0393165320098507e-12
0.2758339828220179	7.729977131697107e-16	1.363602653603568e-15	2.6451961977533576e-15	5.866320119077798e-15	1.594608637308717e-14	6.151611235348997e-14	5.141254000848867e-13	1.8180320685064542e-8	5.931594748173793e-11	1.0351480070957239e-12
0.27593398282201786	7.673103461895508e-16	1.353478874693011e-15	2.6253161639811906e-15	5.8214543196352165e-15	1.582076721826984e-14	6.10085004588123e-14	5.093488067621156e-13	1.5333453053551247e-8	5.854118630670177e-11	1.0309952858446703e-12
0.27603398282201785	7.616622847097391e-16	1.3434258013350556e-15	2.6055769670898746e-15	5.776912925205956e-15	1.5696383555272704e-14	6.05049019635182e-14	5.04615718144441e-13	1.3090367832738804e-8	5.7778218853085103e-11	1.0268583085516484e-12
0.2761339828220179	7.560532705527772e-16	1.3334429635412129e-15	2.5859776556664876e-15	5.732693692741543e-15	1.557292867548761e-14	6.000528611538804e-14	4.999257408042535e-13	1.1292788742607444e-8	5.702683329797358e-11	1.0227370157374198e-12
0.2762339828220179	7.504830471710928e-16	1.3235298943293344e-15	2.566517284493797e-15	5.688794394183241e-15	1.5450395917007823e-14	5.950962239295248e-14	4.952784848878457e-13	9.83096369576385e-9	5.628682228771332e-11	1.0186313481476605e-12
0.27633398282201793	7.449513596370282e-16	1.3136861297049068e-15	2.5471949145108895e-15	5.645212816363988e-15	1.5328778664308867e-14	5.901788050377737e-14	4.906735640824438e-13	8.626871454998293e-9	5.55579828285202e-11	1.0145412467520714e-12
0.2764339828220179	7.394579546329435e-16	1.3039112086424717e-15	2.528009612774286e-15	5.601946760911616e-15	1.5208070347932608e-14	5.8530030382768e-14	4.861105955835927e-13	7.623832704078052e-9	5.484011618015623e-11	1.0104666527435306e-12
0.2765339828220179	7.340025804412929e-16	1.2942046730670722e-15	2.5089604524188187e-15	5.5589940441517695e-15	1.5088264444171956e-14	5.804604219047903e-14	4.815892000627874e-13	6.779880183304176e-9	5.413302775256221e-11	1.0064075075371723e-12
0.2766339828220179	7.285849869348131e-16	1.2845660678360003e-15	2.4900465126193434e-15	5.51635249701248e-15	1.4969354474759175e-14	5.75658863114431e-14	4.771090016354722e-13	6.063410860595232e-9	5.3436527005366764e-11	1.0023637527695591e-12
0.2767339828220179	7.232049255667716e-16	1.2749949407204082e-15	2.47126687855226e-15	5.4740199649283215e-15	1.485133400655537e-14	5.708953335250622e-14	4.726696278292961e-13	5.450265133580954e-9	5.2750427350173024e-11	9.983353302977831e-13
0.2768339828220179	7.178621493612592e-16	1.2654908423873095e-15	2.4526206413573936e-15	5.431994307746163e-15	1.4734196651242413e-14	5.661695414118065e-14	4.682707095526962e-13	4.921722140537451e-9	5.207454605554138e-11	9.943221821986257e-13
0.27693398282201787	7.125564129035336e-16	1.2560533263814088e-15	2.4341068981002145e-15	5.390273399630772e-15	1.461793606501684e-14	5.6148119724006584e-14	4.639118810637599e-13	4.4630971280300634e-9	5.140870415458111e-11	9.903242507676793e-13
0.27703398282201785	7.072874723304459e-16	1.2466819491072852e-15	2.415724751734173e-15	5.3488551289714784e-15	1.4502545948286347e-14	5.5683001364926826e-14	4.595927799393903e-13	4.062742899208448e-9	5.075272635507233e-11	9.863414785185037e-13
0.2771339828220179	7.020550853209153e-16	1.2373762698114935e-15	2.3974733110633384e-15	5.307737398289123e-15	1.4388020045366834e-14	5.522157054367298e-14	4.553130470447563e-13	3.7113276727999592e-9	5.0106440952038804e-11	9.823738081817631e-13
0.2772339828220179	6.968590110864374e-16	1.228135850564951e-15	2.379351690705209e-15	5.266918124143987e-15	1.4274352144183785e-14	5.4763798954166565e-14	4.510723265030427e-13	3.4013053119760767e-9	4.94696797426995e-11	9.784211827043851e-13
0.27733398282201793	6.916990103616918e-16	1.2189602562452743e-15	2.361359011053793e-15	5.226395237043876e-15	1.4161536075973527e-14	5.4309658502926156e-14	4.4687026566545864e-13	3.1265215583391276e-9	4.8842277943717706e-11	9.744835452487038e-13
0.2774339828220179	6.865748453951667e-16	1.2098490545192975e-15	2.343494398242932e-15	5.1861666813530095e-15	1.4049565714987635e-14	5.385912130749263e-14	4.427065150815621e-13	2.8819178174496513e-9	4.8224074110690675e-11	9.705608391916172e-13
0.2775339828220179	6.814862799398643e-16	1.2008018158257214e-15	2.325756984109866e-15	5.146230415201686e-15	1.3938434978199035e-14	5.341215969486132e-14	4.3858072846983935e-13	2.663305847963642e-9	4.7614910059798206e-11	9.666530081237568e-13
0.2776339828220179	6.7643307924406365e-16	1.1918181133578104e-15	2.308145906158907e-15	5.1065844103961914e-15	1.3828137825010403e-14	5.296874619992875e-14	4.344925626885669e-13	2.4671946197057313e-9	4.7014630791554834e-11	9.62759995848642e-13
0.2777339828220179	6.714150100421217e-16	1.1828975230462655e-15	2.2906603075255342e-15	5.067226652329444e-15	1.3718668256963828e-14	5.2528853563948826e-14	4.3044167770695955e-13	2.2906559929576655e-9	4.642308441659576e-11	9.588817463818499e-13
0.2778339828220179	6.664318405453463e-16	1.1740396235421207e-15	2.2732993369405866e-15	5.0281551398923285e-15	1.3610020317453533e-14	5.2092454733002405e-14	4.264277365765761e-13	2.1312195912924615e-9	4.584012208343992e-11	9.550182039501928e-13
0.27793398282201787	6.6148334043291e-16	1.1652439961997719e-15	2.2560621486946496e-15	4.989367885385187e-15	1.3502188091439007e-14	5.1659522856476245e-14	4.2245040540298787e-13	1.9867898435690035e-9	4.526559790816535e-11	9.511693129908676e-13
0.27803398282201786	6.565692808428222e-16	1.1565102250601874e-15	2.238947902602746e-15	4.950862914430553e-15	1.3395165705161701e-14	5.1230031285553815e-14	4.185093533177403e-13	1.8555800150920014e-9	4.469936890594774e-11	9.473350181506586e-13
0.2781339828220179	6.516894343629832e-16	1.1478378968340881e-15	2.2219557639692896e-15	4.912638265885855e-15	1.3288947325862771e-14	5.0803953571718936e-14	4.1460425245055205e-13	1.736059369804518e-9	4.414129492439776e-11	9.435152642851146e-13
0.2782339828220179	6.468435750222392e-16	1.1392266008853538e-15	2.2050849035530475e-15	4.874691991756814e-15	1.3183527161502396e-14	5.0381263465267974e-14	4.1073477790178724e-13	1.6269105630009791e-9	4.359123857865105e-11	9.39709996457711e-13
0.27833398282201793	6.420314782815436e-16	1.130675929214418e-15	2.1883344975325628e-15	4.837022157111589e-15	1.3078899460481758e-14	4.996193491383354e-14	4.069006077151759e-13	1.5269950648135645e-9	4.3049065188152976e-11	9.359191599390442e-13
0.2784339828220179	6.372529210251422e-16	1.122185476441886e-15	2.1717037274717433e-15	4.799626839995594e-15	1.2975058511367126e-14	4.954594206092235e-14	4.0310142285082107e-13	1.4353249324167655e-9	4.251464271509711e-11	9.321427002060607e-13
0.2785339828220179	6.325076815518008e-16	1.1137548397921337e-15	2.155191780285457e-15	4.762504131346042e-15	1.2871998642613982e-14	4.9133259244457375e-14	3.9933690715840297e-13	1.3510396347435569e-9	4.198784170445433e-11	9.283805629411745e-13
0.2786339828220179	6.277955395661408e-16	1.1053836190770923e-15	2.1387978482055792e-15	4.725652134908262e-15	1.276971422229547e-14	4.872386099533812e-14	3.956067473506949e-13	1.2733869235341478e-9	4.146853522556359e-11	9.24632694031528e-13
0.2787339828220179	6.231162761699459e-16	1.0970714166801211e-15	2.1225211287472595e-15	4.689068967151548e-15	1.2668199657831097e-14	4.831772203600651e-14	3.9191063297729423e-13	1.2017069642477065e-9	4.095659881522489e-11	9.208990395681693e-13
0.2788339828220179	6.184696738536052e-16	1.0888178375399035e-15	2.106360824675172e-15	4.652752757185961e-15	1.2567449395717393e-14	4.791481727902472e-14	3.8824825639859675e-13	1.135419108080138e-9	4.045191042225611e-11	9.171795458452383e-13
0.27893398282201787	6.138555164875318e-16	1.080622489134549e-15	2.090316143970164e-15	4.6167016466798406e-15	1.2467457921261158e-14	4.751512182566452e-14	3.846193127600348e-13	1.0740108152524455e-9	3.995435035347393e-11	9.134741593591972e-13
0.27903398282201786	6.092735893136996e-16	1.0724849814657254e-15	2.0743862997961264e-15	4.580913789777377e-15	1.236821975831367e-14	4.711861096450599e-14	3.8102349996654586e-13	1.017028339505589e-9	3.9463801221051865e-11	9.097828268080296e-13
0.2791339828220179	6.047236789371759e-16	1.0644049270429263e-15	2.058570510466944e-15	4.545387353017187e-15	1.2269729469007281e-14	4.672526017004686e-14	3.774605186572753e-13	9.640688614497803e-10	3.898014789121998e-11	9.06105495090447e-13
0.2792339828220179	6.002055733177573e-16	1.0563819408677636e-15	2.0428679994137525e-15	4.510120515251022e-15	1.2171981653493335e-14	4.633504510132187e-14	3.7393007218052777e-13	9.147738193101266e-10	3.850327743426797e-11	9.024421113051099e-13
0.2793339828220179	5.957190617616061e-16	1.0484156404184767e-15	2.0272779951523445e-15	4.475111467563417e-15	1.2074970949682293e-14	4.594794160053365e-14	3.7043186656894796e-13	8.688232336052804e-10	3.803307907581059e-11	8.987926227498508e-13
0.2794339828220179	5.912639349129569e-16	1.040505645634383e-15	2.0117997312508286e-15	4.440358413191347e-15	1.1978692032985342e-14	4.556392569169114e-14	3.6696561051492207e-13	8.259308603321568e-10	3.756944414928299e-11	8.951569769208812e-13
0.2795339828220179	5.868399847458974e-16	1.0326515789006042e-15	1.9964324462974497e-15	4.405859567444852e-15	1.1883139616057562e-14	4.518297357926108e-14	3.6353101534623326e-13	7.858400375328763e-10	3.711226604963092e-11	8.915351215120214e-13
0.2796339828220179	5.824470045561734e-16	1.0248530650327126e-15	1.9811753838686516e-15	4.371613157628027e-15	1.1788308448543617e-14	4.480506164682786e-14	3.6012779500193653e-13	7.483201143841662e-10	3.6661440188160606e-11	8.879270044139511e-13
0.2797339828220179	5.780847889530164e-16	1.0171097312615684e-15	1.966027792497246e-15	4.33761742296027e-15	1.169419331682397e-14	4.443016645576188e-14	3.567556660084268e-13	7.13163371471957e-10	3.621686394851364e-11	8.843325737133882e-13
0.2798339828220179	5.737531338510986e-16	1.0094212072182626e-15	1.9509889256409246e-15	4.303870614498544e-15	1.1600789043763879e-14	4.4058264743901085e-14	3.534143474557914e-13	6.80182356692701e-10	3.5778436643741796e-11	8.807517776923718e-13
0.27993398282201787	5.694518364624661e-16	1.0017871249190822e-15	1.936058041650853e-15	4.270370995059739e-15	1.1508090488463904e-14	4.3689333424240416e-14	3.501035609743386e-13	6.492075740334958e-10	3.534605947444434e-11	8.771845648274882e-13
0.28003398282201786	5.651806952885317e-16	9.94207118750614e-16	1.9212344037405254e-15	4.237116839143518e-15	1.1416092546011101e-14	4.332334958362961e-14	3.468230307113482e-13	6.200854729271457e-10	3.4919635487940133e-11	8.736308837890782e-13
0.2801339828220179	5.609395101121552e-16	9.866808254549479e-16	1.9065172799547432e-15	4.204106432855957e-15	1.1324790147233334e-14	4.296029048148342e-14	3.435724833080667e-13	5.926766944283249e-10	3.449906953844802e-11	8.700906834405267e-13
0.2802339828220179	5.567280819897243e-16	9.792078841149152e-16	1.8919059431388806e-15	4.171338073833515e-15	1.123417825845449e-14	4.260013354849915e-14	3.40351647876884e-13	5.668545374829309e-10	3.408426824824416e-11	8.665639128374664e-13
0.2803339828220179	5.525462132433174e-16	9.71787936139517e-16	1.87739967090828e-15	4.138810071167402e-15	1.114425188125115e-14	4.224285638538539e-14	3.371602559787527e-13	5.425036143583523e-10	3.3675139969772745e-11	8.63050521227059e-13
0.2804339828220179	5.483937074528898e-16	9.644206252493144e-16	1.862997745617817e-15	4.1065207453285205e-15	1.1055006052211446e-14	4.188843676159789e-14	3.3399804160079173e-13	5.195186691011353e-10	3.327159474867868e-11	8.59550458047223e-13
0.2805339828220179	5.442703694485393e-16	9.571055974620235e-16	1.8486994543317882e-15	4.074468428093074e-15	1.0966435842695226e-14	4.1536852614087406e-14	3.3086474113412323e-13	4.97803536874296e-10	3.2873544287744795e-11	8.56063672925904e-13
0.2806339828220179	5.401760053027676e-16	9.498425010781362e-16	1.8345040887938078e-15	4.04265146246821e-15	1.0878536358596134e-14	4.1188082046055597e-14	3.2776009335190036e-13	4.772702253492195e-10	3.248090191169987e-11	8.525901156803333e-13
0.2807339828220179	5.361104223228287e-16	9.42630986666621e-16	1.8204109453969337e-15	4.0110682026186e-15	1.0791302740104582e-14	4.084210332571829e-14	3.2468383938753693e-13	4.578381021059019e-10	3.209358253287946e-11	8.491297363162626e-13
0.2808339828220179	5.320734290431278e-16	9.354707070507787e-16	1.8064193251542097e-15	3.9797170137932444e-15	1.0704730161473196e-14	4.049889488508206e-14	3.216357227131626e-13	4.3943317432547e-10	3.171150261771627e-11	8.456824850272613e-13
0.28093398282201787	5.280648352176264e-16	9.283613172940845e-16	1.7925285336689493e-15	3.948596272252739e-15	1.0618813830783399e-14	4.0158435318725024e-14	3.186154891182472e-13	4.219874490206663e-10	3.133458015403385e-11	8.422483121939504e-13
0.28103398282201786	5.240844518123462e-16	9.213024746862236e-16	1.778737881105723e-15	3.917704365197224e-15	1.0533548989713688e-14	3.982070338259173e-14	3.1562288668845976e-13	4.0543836370396003e-10	3.096273461912653e-11	8.388271683833092e-13
0.2811339828220179	5.201320909978578e-16	9.142938387291236e-16	1.765046682161062e-15	3.8870396906945275e-15	1.0448930913309256e-14	3.9485677992791685e-14	3.12657665784685e-13	3.8972827879389534e-10	3.059588694859891e-11	8.354190043479051e-13
0.2812339828220179	5.162075661418854e-16	9.073350711231466e-16	1.7514542560346963e-15	3.856600657609017e-15	1.0364954909753759e-14	3.915333822441188e-14	3.0971957902228233e-13	3.7480402424792e-10	3.023395950595195e-11	8.320237710252139e-13
0.2813339828220179	5.123106918018729e-16	9.004258357532916e-16	1.7379599264006901e-15	3.826385685530566e-15	1.0281616320141567e-14	3.8823663310332865e-14	3.068083812504793e-13	3.6061649392079016e-10	2.9876876052885725e-11	8.286414195368448e-13
0.2814339828220179	5.084412837176752e-16	8.935657986755323e-16	1.7245630213790078e-15	3.7963932047044165e-15	1.019891051825282e-14	3.8496632640058086e-14	3.0392382953201546e-13	3.4712028200993623e-10	2.952456172031074e-11	8.252719011878645e-13
0.2815339828220179	5.045991588042486e-16	8.867546281032385e-16	1.711262873507088e-15	3.7666216559612374e-15	1.0116832910329002e-14	3.817222575854987e-14	3.0106568312293995e-13	3.3427335668584256e-10	2.917694298004038e-11	8.219151674660607e-13
0.2816339828220179	5.007841351443941e-16	8.799919943936572e-16	1.698058819711692e-15	3.737069490647589e-15	1.0035378934850773e-14	3.785042236507437e-14	2.982337034526089e-13	3.220367666375753e-10	2.8833947617150175e-11	8.185711700412388e-13
0.2817339828220179	4.969960319815424e-16	8.732775700344971e-16	1.6849502012808132e-15	3.7077351705570374e-15	9.954544062316585e-15	3.753120231205365e-14	2.9542765410386354e-13	3.1037437680601485e-10	2.8495504702985535e-11	8.152398607644979e-13
0.2818339828220179	4.932346697125861e-16	8.666110296305734e-16	1.6719363638359466e-15	3.67861716786148e-15	9.874323795023435e-15	3.721454560392888e-14	2.926473007933962e-13	2.992526300445701e-10	2.8161544568801047e-11	8.119211916675293e-13
0.28193398282201787	4.894998698807654e-16	8.599920498905508e-16	1.6590166573043076e-15	3.649713965043137e-15	9.79471366684868e-15	3.690043239603008e-14	2.898924113523052e-13	2.886403318504753e-10	2.7831998780014712e-11	8.086151149619182e-13
0.28203398282201786	4.857914551685681e-16	8.534203096137596e-16	1.6461904358914215e-15	3.621024054826765e-15	9.715709243033294e-15	3.6588842993453785e-14	2.871627557068108e-13	2.7850845565803546e-10	2.7506800111059875e-11	8.053215830384137e-13
0.2821339828220179	4.82109249390714e-16	8.468954896771054e-16	1.633457058053792e-15	3.592545940112544e-15	9.637306119967358e-15	3.6279757849951515e-14	2.844581058591776e-13	2.6882996648745623e-10	2.7185882520821832e-11	8.020405484662714e-13
0.2822339828220179	4.784530774871412e-16	8.404172730220776e-16	1.6208158864717006e-15	3.5642781339092065e-15	9.559499924975982e-15	3.5973157566824016e-14	2.8177823586879406e-13	2.5957966100511025e-10	2.686918112864112e-11	7.987719639925228e-13
0.2823339828220179	4.74822765516061e-16	8.33985344641746e-16	1.6082662880223358e-15	3.536219159267675e-15	9.48228631610707e-15	3.566902289182438e-14	2.7912292183343457e-13	2.5073402227891406e-10	2.6556632190869514e-11	7.955157825413018e-13
0.2824339828220179	4.712181406470226e-16	8.275993915679488e-16	1.5958076337527932e-15	3.508367549214983e-15	9.40566098192058e-15	3.53673347180683e-14	2.7649194187068273e-13	2.422710877117173e-10	2.6248173077964563e-11	7.922719572131111e-13
0.2825339828220179	4.676390311540965e-16	8.212591028585121e-16	1.583439298853691e-15	3.4807218466890872e-15	9.329619641279629e-15	3.506807408295682e-14	2.7388507609956355e-13	2.3417032880885325e-10	2.5943742252112193e-11	7.890404412842065e-13
0.2826339828220179	4.640852664089832e-16	8.149641695845349e-16	1.5711606626324631e-15	3.4532806044734467e-15	9.254158043141835e-15	3.477122216709938e-14	2.7130210662230046e-13	2.2641254158783775e-10	2.5643279245355112e-11	7.858211882058376e-13
0.2827339828220179	4.605566768742712e-16	8.087142848177801e-16	1.5589711084871748e-15	3.4260423851325144e-15	9.179271966353483e-15	3.4476760293252754e-14	2.6874281750627335e-13	2.189797465715227e-10	2.5346724638224056e-11	7.826141516036139e-13
0.2828339828220179	4.570530940966757e-16	8.025091436180936e-16	1.5468700238803546e-15	3.399005760947374e-15	9.104957219443966e-15	3.4184669925261795e-14	2.6620699476612566e-13	2.118550974224102e-10	2.505402003885184e-11	7.794192852767957e-13
0.28293398282201787	4.535743507003207e-16	7.963484430209898e-16	1.5348568003130086e-15	3.372169313851975e-15	9.031209640422323e-15	3.3894932667011553e-14	2.636944263460528e-13	2.0502279737881032e-10	2.476510806256131e-11	7.762365431976233e-13
0.28303398282201786	4.501202803800983e-16	7.90231882025218e-16	1.5229308332987837e-15	3.345531635369722e-15	8.958025096574604e-15	3.360753026138521e-14	2.612049021022428e-13	1.9846802274364783e-10	2.4479932311914272e-11	7.730658795106479e-13
0.2831339828220179	4.466907178950259e-16	7.841591615804485e-16	1.5110915223383306e-15	3.3190913265503024e-15	8.885399484263188e-15	3.332244458923158e-14	2.587382137854839e-13	1.921768527566858e-10	2.4198437357209628e-11	7.699072485320523e-13
0.2832339828220179	4.432854990616811e-16	7.781299845750713e-16	1.4993382708938714e-15	3.292846997907348e-15	8.813328728727217e-15	3.303965766833849e-14	2.5629415502393904e-13	1.861362052512647e-10	2.3920568717419482e-11	7.667606047489893e-13
0.2833339828220179	4.39904460747626e-16	7.721440558239721e-16	1.4876704863636988e-15	3.2667972693558393e-15	8.741808783883671e-15	3.2759151652413766e-14	2.538725213060626e-13	1.8033377755886534e-10	2.3646272841550824e-11	7.636259028188914e-13
0.2834339828220179	4.365474408649321e-16	7.662010820564867e-16	1.4760875800571742e-15	3.24094077015062e-15	8.670835632131401e-15	3.248090883007542e-14	2.514731099636954e-13	1.7475799218026626e-10	2.3375497090425516e-11	7.605030975688274e-13
0.2835339828220179	4.332142783637093e-16	7.603007719043845e-16	1.4645889671696266e-15	3.2152761388249037e-15	8.600405284154811e-15	3.2204911623848146e-14	2.490957201553134e-13	1.6939794679071314e-10	2.3108189718865163e-11	7.573921439948465e-13
0.2836339828220179	4.2990481322566656e-16	7.544428358898775e-16	1.4531740667574902e-15	3.1898020231290983e-15	8.530513778729784e-15	3.193114258916619e-14	2.4674015284940936e-13	1.642433681902891e-10	2.2844299858269397e-11	7.542929972612813e-13
0.2837339828220179	4.2661888645773283e-16	7.486269864138122e-16	1.4418423017136042e-15	3.164517079970397e-15	8.46115718253081e-15	3.165958441338645e-14	2.444062108080603e-13	1.5928456984925254e-10	2.258377749958348e-11	7.512056127001312e-13
0.2838339828220179	4.2335634008571507e-16	7.42852937743842e-16	1.430593098742695e-15	3.1394199753524848e-15	8.392331589939439e-15	3.139021991480545e-14	2.420936985706232e-13	1.5451241273264045e-10	2.2326573476638864e-11	7.481299458103852e-13
0.28393398282201787	4.201170171479717e-16	7.371204060027027e-16	1.4194258883369191e-15	3.1145093843155834e-15	8.324033122853513e-15	3.112303204168687e-14	2.398024224375952e-13	1.4991826911917296e-10	2.207263944986226e-11	7.450659522573762e-13
0.28403398282201786	4.1690076168916315e-16	7.314291091565715e-16	1.408340104751679e-15	3.0897839908771506e-15	8.25625793049851e-15	3.0858003871293134e-14	2.3753219045461165e-13	1.4549398915695297e-10	2.1821927890341212e-11	7.420135878721264e-13
0.2841339828220179	4.1370741875398364e-16	7.257787670034721e-16	1.397335185981485e-15	3.065242487972685e-15	8.189002189239526e-15	3.059511860892657e-14	2.352828123966022e-13	1.41231869923095e-10	2.157439206423933e-11	7.389728086507023e-13
0.2842339828220179	4.1053683438101993e-16	7.201691011618034e-16	1.3864105737360528e-15	3.0408835773972323e-15	8.122262102395017e-15	3.0334359586977364e-14	2.330540997520938e-13	1.3712462677632127e-10	2.1329986017552314e-11	7.359435707535858e-13
0.2843339828220179	4.073888555965205e-16	7.145998350588399e-16	1.3755657134164603e-15	3.0167059697467674e-15	8.056033900051103e-15	3.007571026397581e-14	2.3084586570764143e-13	1.331653668113086e-10	2.1088664561193364e-11	7.329258305049953e-13
0.28443398282201793	4.042633304083439e-16	7.090706939194124e-16	1.364800054091584e-15	2.9927083843605233e-15	7.990313838878e-15	2.981915422365621e-14	2.2865792513242854e-13	1.2934756424133363e-10	2.085038325640538e-11	7.299195443922832e-13
0.2845339828220179	4.0116010779982387e-16	7.035814047546172e-16	1.3541130484745399e-15	2.968889549263377e-15	7.925098201947041e-15	2.956467517402339e-14	2.2649009456299238e-13	1.256650375515365e-10	2.0615098400487646e-11	7.269246690652808e-13
0.2846339828220179	3.9807903772375318e-16	6.981316963505242e-16	1.343504152899329e-15	2.945248201108549e-15	7.860383298549237e-15	2.93122569464288e-14	2.2434219218809036e-13	1.2211192827952165e-10	2.038276701283033e-11	7.239411613356616e-13
0.2847339828220179	3.9501997109634983e-16	6.927212992571009e-16	1.3329728272977248e-15	2.9217830851209112e-15	7.796165464015057e-15	2.906188349465199e-14	2.2221403783371641e-13	1.1868268129286233e-10	2.0153346821250812e-11	7.209689781763192e-13
0.2848339828220179	3.9198275979130217e-16	6.873499457770424e-16	1.3225185351761036e-15	2.898492955040446e-15	7.732441059534946e-15	2.881353889398953e-14	2.2010545294824688e-13	1.153720264446374e-10	1.992679624862241e-11	7.180080767207238e-13
0.2849339828220179	3.8896725663381844e-16	6.820173699548235e-16	1.3121407435926551e-15	2.875376573066243e-15	7.669206471982241e-15	2.8567207340351465e-14	2.1801626058772912e-13	1.1217496149869199e-10	1.9703074399790747e-11	7.150584142623171e-13
0.28503398282201786	3.859733153947308e-16	6.767233075656848e-16	1.3018389231344854e-15	2.8524327098007235e-15	7.606458113735722e-15	2.832287314936153e-14	2.159462854012986e-13	1.0908673622565857e-10	1.948214104876792e-11	7.121199482538556e-13
0.28513398282201785	3.830007907846181e-16	6.714674961047671e-16	1.2916125478951075e-15	2.829660144194267e-15	7.544192422504696e-15	2.808052075546794e-14	2.1389535361673736e-13	1.0610283757944826e-10	1.926395662620131e-11	7.091926363068156e-13
0.2852339828220179	3.8004953844799473e-16	6.662496747763004e-16	1.2814610954519168e-15	2.80705766349021e-15	7.482405861154365e-15	2.7840134711057873e-14	2.1186329302616605e-13	1.0321897587155313e-10	1.9048482207107208e-11	7.062764361907613e-13
0.2853339828220179	3.7711941495750047e-16	6.610695844828487e-16	1.2713840468438492e-15	2.784624063170305e-15	7.421094917533204e-15	2.7601699685579752e-14	2.098499329718608e-13	1.0043107186759358e-10	1.883567949886562e-11	7.033713058327327e-13
0.28543398282201793	3.7421027780813984e-16	6.559269678145973e-16	1.2613808865491605e-15	2.762358146900234e-15	7.36025610430057e-15	2.736520046467129e-14	2.0785510433220723e-13	9.773524473686248e-11	1.86255108294672e-11	7.004772033166194e-13
0.2855339828220179	3.713219854115605e-16	6.508215690387557e-16	1.2514511024634289e-15	2.7402587264757713e-15	7.299885958756095e-15	2.7130621949294614e-14	2.058786395077804e-13	9.512780079139671e-11	1.8417939136009623e-11	6.97594086882556e-13
0.2856339828220179	3.6845439709036193e-16	6.457531340890026e-16	1.2415941858775647e-15	2.7183246217691952e-15	7.239981042670278e-15	2.689794915487755e-14	2.0392037240755628e-13	9.260522295636252e-11	1.8212927953434664e-11	6.947219149263147e-13
0.2857339828220179	3.6560737307243896e-16	6.40721410554964e-16	1.2318096314560535e-15	2.696554660675975e-15	7.180537942115682e-15	2.6667167210461097e-14	2.0198013843524407e-13	9.016416091828676e-11	1.8010441403501692e-11	6.918606459986803e-13
0.2858339828220179	3.6278077448536554e-16	6.35726147671832e-16	1.222096937215334e-15	2.6749476790619464e-15	7.121553267300225e-15	2.6438261357853932e-14	2.0005777447575766e-13	8.780142190204403e-11	1.781044418399261e-11	6.890102388048728e-13
0.2859339828220179	3.599744633507944e-16	6.307670963099553e-16	1.2124556045022493e-15	2.6535025207106873e-15	7.063023652400238e-15	2.621121695079122e-14	1.9815311888179094e-13	8.551396203139224e-11	1.7612901558140065e-11	6.861706522039143e-13
0.28603398282201786	3.571883025789122e-16	6.258440089645834e-16	1.2028851379726888e-15	2.6322180372712796e-15	7.004945755396128e-15	2.5986019454102702e-14	1.9626601146053768e-13	8.329887823154766e-11	1.741777934427779e-11	6.833418452080462e-13
0.28613398282201785	3.544221559629192e-16	6.209566397455924e-16	1.1933850455703507e-15	2.6110930882064745e-15	6.947316257907863e-15	2.5762654442883593e-14	1.9439629346051828e-13	8.115340063547725e-11	1.7225043905704002e-11	6.805237769821247e-13
0.2862339828220179	3.516758881735348e-16	6.161047443673283e-16	1.18395483850559e-15	2.5901265407410673e-15	6.8901318650326315e-15	2.5541107601674216e-14	1.9254380755853605e-13	7.907488545867005e-11	1.703466214075537e-11	6.777164068430189e-13
0.2863339828220179	3.4894936475355443e-16	6.112880801385186e-16	1.1745940312345155e-15	2.5693172698108203e-15	6.8333893051828585e-15	2.532136472364464e-14	1.9070839784675363e-13	7.706080830985099e-11	1.684660147308629e-11	6.749196942590282e-13
0.28643398282201793	3.4624245211242675e-16	6.065064059521779e-16	1.165302141438117e-15	2.548664158011403e-15	6.777085329925652e-15	2.510341170978492e-14	1.888899098198793e-13	7.510875790759389e-11	1.666082984214693e-11	6.721335988492852e-13
0.2865339828220179	3.4355501752085055e-16	6.017594822756503e-16	1.156078690001477e-15	2.528166095547892e-15	6.721216713823225e-15	2.4887234568101786e-14	1.8708819036248158e-13	7.321643017514831e-11	1.6477315693858128e-11	6.693580803831482e-13
0.2866339828220179	3.408869291054482e-16	5.970470711407129e-16	1.1469232009933395e-15	2.507821980184647e-15	6.665780254274744e-15	2.467281941282224e-14	1.8530308773641959e-13	7.138162268782438e-11	1.629602797147713e-11	6.665930987796564e-13
0.2867339828220179	3.382380558434198e-16	5.92368936133635e-16	1.1378352016455002e-15	2.4876307171952567e-15	6.610772771358332e-15	2.4460152463600596e-14	1.8353445156837808e-13	6.960222944926213e-11	1.6116936106648988e-11	6.638386141068971e-13
0.2868339828220179	3.3560826755726017e-16	5.877248423854551e-16	1.1288142223325776e-15	2.4675912193129756e-15	6.5561911076754505e-15	2.4249220044733733e-14	1.8178213283752845e-13	6.78762359746567e-11	1.5940010010641502e-11	6.610945865814482e-13
0.2869339828220179	3.329974349095102e-16	5.831145565621966e-16	1.1198597965518019e-15	2.447702406681596e-15	6.502032128195245e-15	2.4040008584381762e-14	1.800459838633017e-13	6.620171466063247e-11	1.5765220065758116e-11	6.583609765678053e-13
0.28703398282201786	3.3040542939750587e-16	5.78537846855179e-16	1.1109714609028855e-15	2.4279632068063257e-15	6.448292720100269e-15	2.38325046137921e-14	1.783258582932635e-13	6.457682042296278e-11	1.559253711692373e-11	6.55637744577768e-13
0.28713398282201785	3.278321233482173e-16	5.739944829714238e-16	1.1021487550681635e-15	2.408372554505273e-15	6.394969792633749e-15	2.3626694766533278e-14	1.766216110911183e-13	6.299978658469933e-11	1.542193246344286e-11	6.529248512699054e-13
0.2872339828220179	3.2527738991305457e-16	5.694842361240754e-16	1.0933912217927106e-15	2.38892939186109e-15	6.3420602769471125e-15	2.3422565777730868e-14	1.749330985248032e-13	6.14689209985183e-11	1.525337785092206e-11	6.502222574489535e-13
0.2873339828220179	3.2274110306277075e-16	5.650068790228991e-16	1.0846984068646954e-15	2.3696326681730432e-15	6.289561125949166e-15	2.3220104483311197e-14	1.732601781547151e-13	5.998260238829397e-11	1.5086845463356443e-11	6.475299240652647e-13
0.28743398282201793	3.2022313758231954e-16	5.605621858648319e-16	1.0760698590957479e-15	2.3504813399091864e-15	6.237469314155509e-15	2.301929781924882e-14	1.7160270882201128e-13	5.853927689591389e-11	1.4922307915373255e-11	6.448478122142078e-13
0.2875339828220179	3.1772336906581667e-16	5.561499323245861e-16	1.0675051303015543e-15	2.3314743706590795e-15	6.185781837540298e-15	2.2820132820821825e-14	1.6996055063705875e-13	5.7137454820424763e-11	1.4759738244633118e-11	6.421758831356281e-13
0.2876339828220179	3.1524167391149863e-16	5.517698955453614e-16	1.059003775282549e-15	2.3126107310867464e-15	6.134495713387661e-15	2.262259662187112e-14	1.6833356496796004e-13	5.577570753740615e-11	1.4599109904381327e-11	6.39514098213282e-13
0.2877339828220179	3.1277792931669584e-16	5.474218541294962e-16	1.0505653518046363e-15	2.2938893988837476e-15	6.083607980144555e-15	2.2426676454064495e-14	1.667216144291863e-13	5.445266458739277e-11	1.444039675614754e-11	6.368624189742415e-13
0.2878339828220179	3.103320132728787e-16	5.431055881293319e-16	1.0421894205802178e-15	2.2753093587229407e-15	6.033115697275317e-15	2.2232359646168572e-14	1.651245628703364e-13	5.3167010922897864e-11	1.4283573062592165e-11	6.342208070883777e-13
0.2879339828220179	3.079038045606947e-16	5.388208790380045e-16	1.0338755452490952e-15	2.2568696022120922e-15	5.983015945116076e-15	2.2039633623323793e-14	1.6354227536496977e-13	5.1917484304311064e-11	1.4128613480492535e-11	6.315892243677643e-13
0.28803398282201786	3.054931827450575e-16	5.345675097803663e-16	1.025623292359762e-15	2.2385691278481746e-15	5.933305824731075e-15	2.184848590632611e-14	1.6197461819956697e-13	5.070287283561659e-11	1.3975493053869794e-11	6.289676327661518e-13
0.28813398282201785	3.031000281702508e-16	5.30345264703915e-16	1.0174322313505686e-15	2.2204069409716864e-15	5.883982457769222e-15	2.1658904110912762e-14	1.6042145886257032e-13	4.952201263147767e-11	1.3824187207249413e-11	6.263559943783813e-13
0.2882339828220179	3.0072422195508966e-16	5.261539295698377e-16	1.0093019345311596e-15	2.2023820537214294e-15	5.8350429863222915e-15	2.1470875947055088e-14	1.5888266603354096e-13	4.8373785607819265e-11	1.367467173905608e-11	6.237542714398562e-13
0.2883339828220179	2.9836564598806894e-16	5.219932915440446e-16	1.0012319770639993e-15	2.1844934849895538e-15	5.786484572783653e-15	2.1284389218254892e-14	1.5735810957240856e-13	4.7257117388539416e-11	1.3526922815137533e-11	6.21162426325982e-13
0.28843398282201793	2.9602418292258146e-16	5.178631391883078e-16	9.932219369459637e-16	2.1667402603767905e-15	5.73830439970813e-15	2.1099431820846894e-14	1.558476605088171e-13	4.617097532148531e-11	1.3380916962414988e-11	6.18580421551621e-13
0.2885339828220179	2.93699716172143e-16	5.137632624514416e-16	9.852713949901206e-16	2.149121412148133e-15	5.6904996696727084e-15	2.0915991743306444e-14	1.5435119103157482e-13	4.51143665972889e-11	1.323663106265837e-11	6.160082197705455e-13
0.2886339828220179	2.9139212990565066e-16	5.096934526604978e-16	9.773799348075313e-16	2.1316359791886404e-15	5.643067605138216e-15	2.0734057065560982e-14	1.5286857447819158e-13	4.4086336465038205e-11	1.309404234638203e-11	6.134457837748864e-13
0.2887339828220179	2.891013090426683e-16	5.056535025120915e-16	9.695471427892549e-16	2.114283006959663e-15	5.596005448312071e-15	2.055361595830875e-14	1.5139968532452076e-13	4.3085966539199254e-11	1.2953128386859914e-11	6.108930764945984e-13
0.2888339828220179	2.86827139248748e-16	5.016432060637106e-16	9.617726080884364e-16	2.097061547455299e-15	5.549310461011772e-15	2.0374656682340958e-14	1.4994439917449254e-13	4.211237319252923e-11	1.2813867094256633e-11	6.083500609969211e-13
0.2889339828220179	2.845695069307775e-16	4.976623587251209e-16	9.540559226024946e-16	2.079970659159122e-15	5.5029799245294635e-15	2.0197167587869465e-14	1.485025927499398e-13	4.116470603006225e-11	1.2676236709871899e-11	6.058167004858376e-13
0.28903398282201787	2.8232829923234087e-16	4.937107572498015e-16	9.463966809554087e-16	2.063009407001173e-15	5.457011139497255e-15	2.002113711385905e-14	1.4707414388051618e-13	4.024214643957606e-11	1.2540215800496282e-11	6.032929583015335e-13
0.28913398282201785	2.801034040291371e-16	4.897881997264433e-16	9.387944804801775e-16	2.046176862315291e-15	5.4114014257537125e-15	1.9846553787365324e-14	1.4565893149371227e-13	3.934390621422354e-11	1.240578325287567e-11	6.00778797919873e-13
0.2892339828220179	2.778947099243966e-16	4.858944855705068e-16	9.31248921201332e-16	2.0294721027966766e-15	5.3661481222109225e-15	1.967340622287733e-14	1.4425683560495633e-13	3.846922624328504e-11	1.2272918268282198e-11	5.982741829518636e-13
0.2893339828220179	2.757021062443523e-16	4.82029415515804e-16	9.237596058175505e-16	2.0128942124597652e-15	5.3212485867228475e-15	1.950168312166407e-14	1.4286773730780903e-13	3.76173752672593e-11	1.2141600357189178e-11	5.957790771431181e-13
0.28943398282201793	2.7352548303370424e-16	4.781927916061747e-16	9.163261396844532e-16	1.996442281596306e-15	5.2767001959541406e-15	1.9331373271127454e-14	1.4149151876424486e-13	3.678764869372614e-11	1.201180933404764e-11	5.932934443733401e-13
0.2895339828220179	2.713647310511523e-16	4.743844171871779e-16	9.089481307974278e-16	1.9801154067337482e-15	5.232500345250172e-15	1.9162465544158274e-14	1.4012806319502652e-13	3.5979367470655847e-11	1.1883525312163077e-11	5.908172486557806e-13
0.2896339828220179	2.69219741764924e-16	4.706040968978413e-16	9.016251897746139e-16	1.9639126905939932e-15	5.1886464485079645e-15	1.8994948898498976e-14	1.3877725487016633e-13	3.519187701402099e-11	1.1756728698669404e-11	5.883504541367386e-13
0.2897339828220179	2.6709040734834415e-16	4.668516366624861e-16	8.9435692983995e-16	1.9478332420521816e-15	5.14513593804757e-15	1.8828812376108833e-14	1.3743897909946747e-13	3.4424546186774e-11	1.1631400189598233e-11	5.858930250950094e-13
0.2898339828220179	2.649766206754347e-16	4.631268436825627e-16	8.871429668063813e-16	1.9318761760959984e-15	5.1019662644848914e-15	1.866404510253566e-14	1.361131222231638e-13	3.3676766326417536e-11	1.1507520765041948e-11	5.834449259413874e-13
0.2899339828220179	2.6287827531652236e-16	4.594295264285821e-16	8.799829190591431e-16	1.916040613785129e-15	5.059134896605065e-15	1.8500636286291193e-14	1.347995716026339e-13	3.294795031857334e-11	1.138507168440802e-11	5.810061212181367e-13
0.29003398282201787	2.6079526553389656e-16	4.557594946320548e-16	8.728764075391263e-16	1.9003256822109498e-15	5.016639321236638e-15	1.83385752182318e-14	1.3349821561120974e-13	3.2237531714099814e-11	1.1264034481762892e-11	5.78576575598478e-13
0.29013398282201786	2.587274862774869e-16	4.521165592775058e-16	8.658230557264053e-16	1.884730514456511e-15	4.974477043126769e-15	1.8177851270942886e-14	1.322089436250587e-13	3.1544963887452886e-11	1.1144390961263527e-11	5.761562538860787e-13
0.2902339828220179	2.5667483318054794e-16	4.485005325945225e-16	8.5882248962380995e-16	1.8692542495567684e-15	4.932645584817249e-15	1.8018453898128417e-14	1.309316460141581e-13	3.086971923412934e-11	1.1026123192674497e-11	5.737451210145294e-13
0.2903339828220179	2.5463720255540007e-16	4.449112280498823e-16	8.518743377406578e-16	1.853896032459188e-15	4.891142486521278e-15	1.7860372634005062e-14	1.2966621413334655e-13	3.0211288405152836e-11	1.090921350696947e-11	5.713431420468458e-13
0.29043398282201793	2.5261449138916823e-16	4.4134846033967463e-16	8.449782310765195e-16	1.83865501398434e-15	4.849965306001041e-15	1.7703597092699962e-14	1.2841254031345657e-13	2.956917957667006e-11	1.0793644492014362e-11	5.689502821749448e-13
0.2905339828220179	2.506065973395817e-16	4.378120453815368e-16	8.381338031051846e-16	1.8235303507870743e-15	4.809111618446464e-15	1.7548116967654904e-14	1.271705178525364e-13	2.894291775286334e-11	1.0679398988331951e-11	5.665665067191633e-13
0.2906339828220179	2.486134187307536e-16	4.3430180030687675e-16	8.313406897586007e-16	1.8085212053176773e-15	4.768579016354174e-15	1.7393922031031882e-14	1.2594004100713678e-13	2.8332044100452928e-11	1.0566460084943748e-11	5.641917811277238e-13
0.2907339828220179	2.4663485454902133e-16	4.30817543453188e-16	8.245985294110323e-16	1.7936267457834092e-15	4.728365109407926e-15	1.7241002133125794e-14	1.2472100498368942e-13	2.7736115313195398e-11	1.0454811115290513e-11	5.618260709762458e-13
0.2908339828220179	2.4467080443880745e-16	4.2735909435639533e-16	8.179069628632725e-16	1.7788461461103265e-15	4.688467524359468e-15	1.7089347201780428e-14	1.2351330592996336e-13	2.715470300484876e-11	1.034443565322787e-11	5.594693419672517e-13
0.2909339828220179	2.427211686984912e-16	4.239262737432466e-16	8.112656333269062e-16	1.7641785859052454e-15	4.64888390491018e-15	1.6938947241808292e-14	1.2231684092659104e-13	2.6587393129173684e-11	1.0235317509095537e-11	5.571215599296563e-13
0.29103398282201787	2.407858482763085e-16	4.2051890352374303e-16	8.046741864087735e-16	1.7496232504179691e-15	4.609611911593798e-15	1.678979233441524e-14	1.2113150797867788e-13	2.6033785425619584e-11	1.0127440725859303e-11	5.547826908182647e-13
0.29113398282201786	2.3886474476629876e-16	4.171368067836432e-16	7.981322700954534e-16	1.7351793305039301e-15	4.5706492216597156e-15	1.6641872636629853e-14	1.1995720600748987e-13	2.5493492889413336e-11	1.002078957532436e-11	5.524527007132997e-13
0.2912339828220179	2.369577604042472e-16	4.1377980777698773e-16	7.916395347378428e-16	1.7208460225867708e-15	4.531993528957129e-15	1.6495178380735694e-14	1.1879383484220784e-13	2.49661412648456e-11	9.91534855441747e-12	5.501315558198823e-13
0.2913339828220179	2.3506479806366916e-16	4.1044773191868683e-16	7.851956330359128e-16	1.7066225286214897e-15	4.493642543819994e-15	1.63496998737095e-14	1.1764129521177118e-13	2.445136856061519e-11	9.811102381537803e-12	5.478192224675582e-13
0.29143398282201793	2.331857612518082e-16	4.071404057771316e-16	7.788002200234572e-16	1.6925080560575313e-15	4.455593992952755e-15	1.6205427496661617e-14	1.164994887367773e-13	2.394882458614706e-11	9.708035992973975e-12	5.45515667109797e-13
0.2915339828220179	2.3132055410567685e-16	4.0385765706687533e-16	7.724529530530219e-16	1.6785018178023805e-15	4.417845619316768e-15	1.6062351704282138e-14	1.1536831792147374e-13	2.3458170507870875e-11	9.606134539386954e-12	5.432208563235086e-13
0.2916339828220179	2.2946908138809565e-16	4.0059931464135994e-16	7.661534917808572e-16	1.6646030321851856e-15	4.3803951820176924e-15	1.592046302429037e-14	1.1424768614580913e-13	2.2979078424488096e-11	9.505383382356425e-12	5.409347568085576e-13
0.2917339828220179	2.276312484837708e-16	3.973652084856505e-16	7.599014981520361e-16	1.6508109229207292e-15	4.343240456193383e-15	1.577975205688815e-14	1.1313749765756036e-13	2.2511230960319566e-11	9.405768090990078e-12	5.386573353872672e-13
0.2918339828220179	2.2580696139541134e-16	3.9415516970927065e-16	7.536966363856165e-16	1.6371247190736402e-15	4.306379232902883e-15	1.5640209474218527e-14	1.1203765756453847e-13	2.205432087586832e-11	9.307274438594832e-12	5.363885590039629e-13
0.2919339828220179	2.239961267398338e-16	3.909690305390412e-16	7.475385729599175e-16	1.6235436550227494e-15	4.269809319015787e-15	1.5501826019826482e-14	1.1094807182685405e-13	2.160805069477421e-11	9.209888399407175e-12	5.34128394724462e-13
0.29203398282201787	2.2219865174411865e-16	3.878066243119711e-16	7.414269765978707e-16	1.610066970425753e-15	4.233528537102617e-15	1.5364592508125113e-14	1.0986864724925986e-13	2.117213234639134e-11	9.113596145383375e-12	5.318768097356105e-13
0.29213398282201786	2.2041444424178321e-16	3.8466778546820364e-16	7.353615182525e-16	1.596693910184092e-15	4.197534725325914e-15	1.5228499823865444e-14	1.0879929147356227e-13	2.0746286823250863e-11	9.018384043047047e-12	5.296337713448063e-13
0.2922339828220179	2.186434126689717e-16	3.815523495439992e-16	7.293418710924495e-16	1.5834237244080555e-15	4.1618257373319486e-15	1.5093538921609562e-14	1.0773991297109879e-13	2.0330243852711045e-11	8.924238650393429e-12	5.273992469795135e-13
0.2923339828220179	2.1688546606067993e-16	3.784601531647552e-16	7.233677104876387e-16	1.570255668382105e-15	4.1263994421434e-15	1.495970082520851e-14	1.066904210352883e-13	1.992374158213842e-11	8.831146713849244e-12	5.251732041867976e-13
0.2924339828220179	2.1514051404698886e-16	3.7539103403808134e-16	7.174387139949794e-16	1.5571890025303642e-15	4.091253724052329e-15	1.4826976627283423e-14	1.0565072577424512e-13	1.95265262769895e-11	8.739095165286585e-12	5.229556106328472e-13
0.2925339828220179	2.1340846684933178e-16	3.7234483094691463e-16	7.115545613441921e-16	1.5442229923825003e-15	4.056386482514445e-15	1.469535748871057e-14	1.0462073810346039e-13	1.913835203120413e-11	8.64807111909046e-12	5.207464341025064e-13
0.2926339828220179	2.1168923527678569e-16	3.693213837426691e-16	7.057149344237566e-16	1.5313569085396635e-15	4.0217956320437035e-15	1.4564834638110814e-14	1.0360036973855609e-13	1.8758980489343052e-11	8.558061869278538e-12	5.185456424988108e-13
0.2927339828220179	2.0998273072237067e-16	3.6632053333843086e-16	6.999195172668468e-16	1.5185900266406864e-15	3.9874791021077204e-15	1.4435399371341713e-14	1.0258953318809315e-13	1.8388180579935054e-11	8.469054886671626e-12	5.163532038425084e-13
0.2928339828220179	2.0828886515939296e-16	3.6334212170220684e-16	6.941679960374845e-16	1.5059216273285785e-15	3.95343483702385e-15	1.4307043050994506e-14	1.0158814174645672e-13	1.8025728259529427e-11	8.381037816114796e-12	5.14169086271606e-13
0.2929339828220179	2.0660755113778919e-16	3.6038599185019516e-16	6.884600590166501e-16	1.4933509962171101e-15	3.919660795856118e-15	1.4179757105894147e-14	1.0059610948679683e-13	1.7671406266966875e-11	8.293998473747466e-12	5.119932580408952e-13
0.29303398282201787	2.0493870178051093e-16	3.574519878401183e-16	6.827953965886034e-16	1.4808774238577509e-15	3.886154952312711e-15	1.4053533030603162e-14	9.96133512540403e-14	1.732500388741376e-11	8.20792484432165e-12	5.098256875214991e-13
0.29313398282201786	2.0328223077991972e-16	3.5453995476458566e-16	6.771737012271919e-16	1.4685002057067384e-15	3.852915294644292e-15	1.3928362384929526e-14	9.863978265796152e-14	1.6986316725723227e-11	8.122805078567643e-12	5.076663432004103e-13
0.2932339828220179	2.016380523942076e-16	3.5164973874447896e-16	6.715946674823025e-16	1.4562186420923566e-15	3.819939825542693e-15	1.3804236793437426e-14	9.76753200663163e-14	1.6655146488709014e-11	8.03862749060565e-12	5.055151936800229e-13
0.2933339828220179	2.0000608144384148e-16	3.487811869224465e-16	6.660579919664004e-16	1.4440320381824908e-15	3.7872265620409185e-15	1.3681147944962639e-14	9.671988059804242e-14	1.633130077594049e-11	7.955380555403417e-12	5.033722076776958e-13
0.2934339828220179	1.9838623330802208e-16	3.45934147456327e-16	6.605633733410803e-16	1.4319397039523073e-15	3.754773535413021e-15	1.3559087592130348e-14	9.577338211651214e-14	1.6014592878680344e-11	7.873052906277458e-12	5.012373540252653e-13
0.2935339828220179	1.9677842392118297e-16	3.4310846951273062e-16	6.551105123038382e-16	1.4199409541522502e-15	3.722578791075466e-15	1.3438047550877777e-14	9.483574322285893e-14	1.5704841586615405e-11	7.79163333243906e-12	4.991106016686307e-13
0.2936339828220179	1.9518256976947914e-16	3.403040032605794e-16	6.496991115747751e-16	1.4080351082761157e-15	3.6906403884884876e-15	1.3318019699979286e-14	9.39068832493542e-14	1.5401871002036616e-11	7.711110776582127e-12	4.969919196672704e-13
0.2937339828220179	1.9359858788733225e-16	3.3752059986471997e-16	6.443288758834867e-16	1.3962214905294485e-15	3.658956401058603e-15	1.319899598057548e-14	9.298672225284796e-14	1.5105510361146603e-11	7.631474332513475e-12	4.948812771938067e-13
0.2938339828220179	1.920263958539706e-16	3.347581114795611e-16	6.389995119560013e-16	1.384499429798107e-15	3.627524916041451e-15	1.308096839570564e-14	9.207518100826808e-14	1.4815593862192385e-11	7.552713242824043e-12	4.927786435335477e-13
0.2939339828220179	1.9046591179000045e-16	3.3201639124278407e-16	6.337107285018209e-16	1.3728682596169724e-15	3.596344034445554e-15	1.2963929009843965e-14	9.117218100218201e-14	1.453196050012395e-11	7.474816896600691e-12	4.906839880840524e-13
0.29403398282201787	1.8891705435400702e-16	3.2929529326904384e-16	6.284622362009868e-16	1.3613273181389888e-15	3.565411870936583e-15	1.284786994843867e-14	9.027764442640968e-14	1.4254453907507336e-11	7.397774827177353e-12	4.885972803546736e-13
0.2941339828220179	1.873797427391542e-16	3.265946726437442e-16	6.232537476913109e-16	1.3498759481042658e-15	3.5347265537422973e-15	1.2732783397454968e-14	8.939149417170107e-14	1.3982922201421731e-11	7.321576709925039e-12	4.865184899661211e-13
0.2942339828220179	1.8585389666982863e-16	3.2391438541683826e-16	6.180849775556239e-16	1.3385134968094882e-15	3.5042862245581715e-15	1.261866160292135e-14	8.851365382146879e-14	1.3717217836091966e-11	7.246212360080055e-12	4.84447586650016e-13
0.2943339828220179	1.843394363982893e-16	3.2125428859667415e-16	6.12955642309121e-16	1.3272393160774718e-15	3.4740890384535954e-15	1.2505496870478848e-14	8.764404764557353e-14	1.3457197461011494e-11	7.1716717306091764e-12	4.823845402484497e-13
0.2944339828220179	1.8283628270133932e-16	3.186142401438693e-16	6.078654603868133e-16	1.3160527622268968e-15	3.4441331637788662e-15	1.2393281564934064e-14	8.678260059417326e-14	1.3202721784331331e-11	7.097944910111883e-12	4.80329320713549e-13
0.29453398282201787	1.8134435687702558e-16	3.1599409896522466e-16	6.028141521309908e-16	1.3049531960423401e-15	3.4144167820725208e-15	1.2282008109815262e-14	8.592923829161965e-14	1.2953655441290378e-11	7.025022120758012e-12	4.782818981070273e-13
0.2946339828220179	1.7986358074135045e-16	3.13393724907687e-16	5.978014397788711e-16	1.2939399827443409e-15	3.3849380879696303e-15	1.2171668986932048e-14	8.508388703041694e-14	1.2709866867483014e-11	6.95289371626112e-12	4.7624224259976e-13
0.2947339828220179	1.783938766250109e-16	3.1081297875234254e-16	5.928270474502319e-16	1.2830124919598477e-15	3.355695289110626e-15	1.2062256735937827e-14	8.424647376523271e-14	1.247122817676272e-11	6.88155017988613e-12	4.742103244713481e-13
0.2948339828220179	1.7693516737014477e-16	3.0825172220844496e-16	5.878907011351421e-16	1.272170097692711e-15	3.3266866060504735e-15	1.195376395389604e-14	8.341692610696061e-14	1.2237615043590078e-11	6.810982122490761e-12	4.721861141096783e-13
0.2949339828220179	1.7548737632711643e-16	3.057098179074733e-16	5.829921286818177e-16	1.2614121782944237e-15	3.2979102721689004e-15	1.1846183294848958e-14	8.259517231683974e-14	1.2008906589647068e-11	6.741180280600549e-12	4.701695820105002e-13
0.29503398282201787	1.7405042735130493e-16	3.0318712939724497e-16	5.781310597845022e-16	1.2507381164350408e-15	3.2693645335808423e-15	1.1739507469390338e-14	8.178114130062538e-14	1.1784985274541504e-11	6.672135514515998e-12	4.68160698776985e-13
0.2951339828220179	1.7262424479991725e-16	3.006835211360607e-16	5.733072259714424e-16	1.240147299074325e-15	3.2410476490478765e-15	1.163372924424081e-14	8.097476260281471e-14	1.1565736790437448e-11	6.6038388064523016e-12	4.661594351193103e-13
0.2952339828220179	1.7120875352882764e-16	2.981988584868712e-16	5.685203605929458e-16	1.229639117433053e-15	3.2129578898898983e-15	1.1528841441826711e-14	8.017596640092279e-14	1.1351049960453876e-11	6.5362812587101274e-12	4.641657618542251e-13
0.2953339828220179	1.6980387888942785e-16	2.957330077114961e-16	5.637701988095073e-16	1.2192129669644532e-15	3.1850935398975984e-15	1.1424836939861621e-14	7.938468349981026e-14	1.1140816640678829e-11	6.469454091877046e-12	4.621796499046262e-13
0.2954339828220179	1.6840954672549347e-16	2.932858359648659e-16	5.590564775800124e-16	1.2088682473259601e-15	3.1574528952455826e-15	1.1321708670931224e-14	7.86008453260615e-14	1.0934931625657212e-11	6.4033486430596204e-12	4.60201070299131e-13
0.29553398282201787	1.6702568337008334e-16	2.908572112893118e-16	5.543789356500025e-16	1.1986043623509942e-15	3.1300342644058167e-15	1.1219449622081348e-14	7.782438392241681e-14	1.0733292557212432e-11	6.337956364144783e-12	4.58229994171656e-13
0.2956339828220179	1.6565221564245055e-16	2.884470026088939e-16	5.497373135400478e-16	1.1884207200210986e-15	3.102835968062084e-15	1.1118052834409103e-14	7.705523194225287e-14	1.0535799836471334e-11	6.273268820090605e-12	4.562663927610058e-13
0.2957339828220179	1.6428907084496661e-16	2.860550797237415e-16	5.45131353534166e-16	1.178316732438106e-15	3.0758563390246466e-15	1.1017511402656786e-14	7.629332264411214e-14	1.0342356538965359e-11	6.209277687245469e-12	4.543102374104403e-13
0.2958339828220179	1.62936176760068e-16	2.8368131330444896e-16	5.405607996683053e-16	1.1682918157965493e-15	3.0490937221455917e-15	1.0917818474808613e-14	7.553858988628155e-14	1.0152868332687887e-11	6.14597475169513e-12	4.5236149956726035e-13
0.2959339828220179	1.6159346164723214e-16	2.813255748865015e-16	5.360253977189383e-16	1.15834539035628e-15	3.0225464742349e-15	1.0818967251691168e-14	7.47909681214232e-14	9.96724339899284e-12	6.083351907637618e-12	4.504201507823939e-13
0.29603398282201787	1.602608542399542e-16	2.789877368647414e-16	5.315248951916899e-16	1.1484768804151975e-15	2.996212963976935e-15	1.0720950986576006e-14	7.405039239124996e-14	9.785392356223339e-12	6.021401155784907e-12	4.4848616270997917e-13
0.2961339828220179	1.589382837427522e-16	2.766676724878456e-16	5.270590413100642e-16	1.138685714282224e-15	2.9700915718474734e-15	1.062376298478571e-14	7.331679832125081e-14	9.607228185965791e-12	5.960114601791112e-12	4.4655950710694764e-13
0.2962339828220179	1.5762567982819783e-16	2.7436525585287596e-16	5.226275870042214e-16	1.128971324250448e-15	2.9441806900315267e-15	1.0527396603302824e-14	7.259012211546567e-14	9.432666161828147e-12	5.8994844547068515e-12	4.446401558326215e-13
0.2963339828220179	1.56322972633942e-16	2.720803618998245e-16	5.182302848998583e-16	1.1193331465703606e-15	2.9184787223414396e-15	1.0431845250381383e-14	7.187030055130113e-14	9.261623780644017e-12	5.839503025458835e-12	4.427280808482898e-13
0.2964339828220179	1.5503009275978724e-16	2.6981286640621765e-16	5.138668893070985e-16	1.1097706214233478e-15	2.8929840841357465e-15	1.0337102385161392e-14	7.115727097440043e-14	9.094020696013258e-12	5.780162725354791e-12	4.4082325421680797e-13
0.29653398282201787	1.5374697126475755e-16	2.6756264598174185e-16	5.095371562095432e-16	1.1002831928953824e-15	2.867695202238509e-15	1.024316151728671e-14	7.045097129355593e-14	8.929778654087174e-12	5.721456064612909e-12	4.389256481021894e-13
0.2966339828220179	1.5247353966419103e-16	2.653295780629066e-16	5.052408432532857e-16	1.0908703089507557e-15	2.842610514859099e-15	1.0150016206524574e-14	6.975133997566511e-14	8.768821431514942e-12	5.663375650915201e-12	4.3703523476918837e-13
0.2967339828220179	1.512097299268609e-16	2.6311354090775467e-16	5.009777097361019e-16	1.0815314214061558e-15	2.8177284715128826e-15	1.0057660062389712e-14	6.905831604073969e-14	8.611074775470537e-12	5.605914187985221e-12	4.3515198658291464e-13
0.2968339828220179	1.4995547447209455e-16	2.6091441359056907e-16	4.967475165966127e-16	1.0722659859047575e-15	2.7930475329419147e-15	9.966086743769119e-15	6.837183905694983e-14	8.456466345679057e-12	5.549064474188038e-12	4.332758760084064e-13
0.2969339828220179	1.4871070616692821e-16	2.5873207599665055e-16	4.925500264035921e-16	1.0630734618905518e-15	2.7685661710366613e-15	9.87528995855143e-15	6.769184913572116e-14	8.304925658372376e-12	5.49281940115404e-12	4.3140687561024613e-13
0.2970339828220179	1.4747535832327206e-16	2.5656640881711017e-16	4.883850033452979e-16	1.0539533125828895e-15	2.744282868757993e-15	9.785263463258105e-15	6.701828692687237e-14	8.156384032098058e-12	5.437171952424636e-12	4.295449580521528e-13
0.2971339828220179	1.462493646950863e-16	2.54417293543686e-16	4.842522132188727e-16	1.0449050049510726e-15	2.7201961200597146e-15	9.6960010626772e-15	6.635109361379465e-14	8.01077453531526e-12	5.382115202119938e-12	4.2769009609656945e-13
0.2972339828220179	1.4503265947559153e-16	2.522846124636194e-16	4.801514234198557e-16	1.03592800968924e-15	2.696304429811826e-15	9.607496609501046e-15	6.569021090868179e-14	7.868031935711979e-12	5.3276423136285884e-12	4.258422626042937e-13
0.2973339828220179	1.4382517729447705e-16	2.5016824865453546e-16	4.760824029316913e-16	1.0270218011913233e-15	2.6726063137240172e-15	9.519744003964755e-15	6.50355810477939e-14	7.728092651177989e-12	5.2737465383181315e-12	4.240014305340533e-13
0.2974339828220179	1.4262685321513607e-16	2.480680859793677e-16	4.720449223153616e-16	1.018185857526197e-15	2.649100298269932e-15	9.432737193489133e-15	6.438714678677052e-14	7.590894702375927e-12	5.2204212142667685e-12	4.221675729421269e-13
0.2975339828220179	1.414376227319203e-16	2.459840090813136e-16	4.680387536990596e-16	1.0094196604130064e-15	2.6257849206117665e-15	9.346470172325103e-15	6.374485139598378e-14	7.45637766685018e-12	5.1676597650152536e-12	4.2034066298193796e-13
0.2976339828220179	1.402574217674037e-16	2.43915903378816e-16	4.640636707679249e-16	1.0007226951966363e-15	2.6026587285255257e-15	9.260936981201388e-15	6.310863865593153e-14	7.324482634618605e-12	5.115455698339077e-12	4.1852067390366747e-13
0.2977339828220179	1.3908618666967053e-16	2.418636550605949e-16	4.601194487538657e-16	9.92094450823353e-16	2.579720280326724e-15	9.176131706974514e-15	6.247845285267693e-14	7.195152165193947e-12	5.06380260504052e-12	4.167075790538674e-13
0.2978339828220179	1.379238542096162e-16	2.3982715108067773e-16	4.562058644254316e-16	9.835344198166003e-16	2.5569681447966026e-15	9.0920484822815e-15	6.185423877332345e-14	7.068330245981818e-12	5.0126941577596635e-12	4.149013518750614e-13
0.2979339828220179	1.3677036157825864e-16	2.378062791534845e-16	4.523226960777323e-16	9.75042098252937e-16	2.5344009011088227e-15	9.00868148519492e-15	6.123594170153373e-14	6.943962252008249e-12	4.962124109804868e-12	4.131019659053576e-13
0.2980339828220179	1.3562564638408465e-16	2.3580092774894846e-16	4.484697235224553e-16	9.666169857381561e-16	2.5120171387566723e-15	8.926024938881075e-15	6.062350741308842e-14	6.821994906927181e-12	4.912086294001781e-12	4.1130939477806493e-13
0.2981339828220179	1.3448964665039018e-16	2.3381098608763913e-16	4.446467280779244e-16	9.582585853835741e-16	2.489815457480821e-15	8.844073111259844e-15	6.001688217148408e-14	6.702376245264139e-12	4.862574621560754e-12	4.0952361222130266e-13
0.2982339828220179	1.3336230081264989e-16	2.318363441359435e-16	4.408534925592417e-16	9.499664037824072e-16	2.4677944671975446e-15	8.762820314667989e-15	5.941601272357259e-14	6.585055575850934e-12	4.813583080962254e-12	4.077445920576144e-13
0.2983339828220179	1.3224354771590392e-16	2.2987689260126846e-16	4.37089801268457e-16	9.417399509864021e-16	2.4459527879273852e-15	8.682260905524218e-15	5.882084629523721e-14	6.469983446410222e-12	4.765105736860119e-12	4.059723082035921e-13
0.2984339828220179	1.3113332661215225e-16	2.2793252292725843e-16	4.3335543998482364e-16	9.335787404824883e-16	2.424289049724312e-15	8.6023892839968e-15	5.823133058710832e-14	6.35711160924907e-12	4.717136729001992e-12	4.0420673466947613e-13
0.2985339828220179	1.3003157715777375e-16	2.2600312728907166e-16	4.296501959551361e-16	9.254822891697667e-16	2.4028018926054845e-15	8.523199893674537e-15	5.764741377032023e-14	6.24639298802325e-12	4.669670271167248e-12	4.0244784555879786e-13
0.2986339828220179	1.2893823941095315e-16	2.2408859858865617e-16	4.25973857884075e-16	9.174501173364162e-16	2.3814899664813056e-15	8.444687221238592e-15	5.706904448230164e-14	6.137781645534099e-12	4.622700650121202e-12	4.006956150679728e-13
0.2987339828220179	1.2785325382913074e-16	2.221888304500803e-16	4.223262159246696e-16	9.0948174863699e-16	2.3603519310861623e-15	8.3668457961386e-15	5.6496171822609177e-14	6.031232752523293e-12	4.576222224586491e-12	3.989500174859474e-13
0.2988339828220179	1.2677656126646534e-16	2.2030371721487561e-16	4.1870706166878485e-16	9.015767100696836e-16	2.3393864559094247e-15	8.289670190269303e-15	5.5928745348792375e-14	5.926702557429269e-12	4.530229424229928e-12	3.9721102719380124e-13
0.2989339828220179	1.2570810297130975e-16	2.1843315393740725e-16	4.1511618813767766e-16	8.937345319538156e-16	2.318592220127064e-15	8.213155017651142e-15	5.536671507230124e-14	5.824148357074123e-12	4.484716748665866e-12	3.9547861866437995e-13
0.2990339828220179	1.2464782058370462e-16	2.1657703638029419e-16	4.1155338977262345e-16	8.859547479074654e-16	2.297967912533702e-15	8.137294934112084e-15	5.481003145442683e-14	5.723528468247626e-12	4.439678766474913e-12	3.937527664619151e-13
0.2991339828220179	1.2359565613289027e-16	2.1473526100983554e-16	4.0801846242559366e-16	8.782368948252665e-16	2.277512231475147e-15	8.06208463697283e-15	5.4258645402282135e-14	5.624802200158368e-12	4.395110114238275e-12	3.9203344524166016e-13
0.2992339828220179	1.2255155203482823e-16	2.129077249914728e-16	4.0451120334998557e-16	8.705805128563128e-16	2.257223884781317e-15	7.987518864733477e-15	5.371250826481471e-14	5.52792982772219e-12	4.351005495586894e-12	3.9032062974950634e-13
0.2993339828220179	1.2151545108974368e-16	2.1109432618528669e-16	4.010314111914284e-16	8.629851453821869e-16	2.2371015896996315e-15	7.91359239676279e-15	5.317157182885737e-14	5.4328725656592995e-12	4.307359680265656e-12	3.8861429482161334e-13
0.2994339828220179	1.2048729647967328e-16	2.0929496314150823e-16	3.9757888597862933e-16	8.554503389952234e-16	2.217144072829044e-15	7.840300052989981e-15	5.263578831521454e-14	5.339592543373413e-12	4.26416750321216e-12	3.8691441538404163e-13
0.2995339828220179	1.1946703176604444e-16	2.0750953509607698e-16	3.9415342911430625e-16	8.479756434768152e-16	2.1973500700541968e-15	7.767636693598685e-15	5.210511037478419e-14	5.2480527805862754e-12	4.221423863649789e-12	3.8522096645238423e-13
0.2996339828220179	1.1845460088725152e-16	2.0573794196620668e-16	3.9075484336612274e-16	8.405606117759309e-16	2.1777183264803197e-15	7.695597218722942e-15	5.157949108471203e-14	5.158217163701336e-12	4.179123724194863e-12	3.835339231313919e-13
0.2997339828220179	1.1744994815626135e-16	2.0398008434600115e-16	3.8738293285775844e-16	8.332047999877407e-16	2.1582475963684685e-15	7.624176568145824e-15	5.1058883944583517e-14	5.070050422874017e-12	4.1372621099777224e-12	3.8185326061461527e-13
0.2998339828220179	1.164530182582233e-16	2.022358635020633e-16	3.840375030599694e-16	8.259077673323622e-16	2.138936643071143e-15	7.553369720999984e-15	5.054324287264742e-14	4.983518109763002e-12	4.095834107777236e-12	3.8017895418402913e-13
0.2999339828220179	1.154637562481003e-16	2.0050518136917751e-16	3.8071836078172877e-16	8.186690761338267e-16	2.119784238968413e-15	7.483171695470498e-15	5.003252220207529e-14	4.8985865759415655e-12	4.054834865168951e-12	3.7851097920967787e-13
0.3000339828220179	1.144821075483131e-16	1.9878794054597748e-16	3.7742531416144713e-16	8.114882917990817e-16	2.100789165404497e-15	7.413577548500306e-15	4.952667667725276e-14	4.8152229519463506e-12	4.01425958968612e-12	3.7684931114930394e-13
0.3001339828220179	1.1350801794639324e-16	1.9708404429065997e-16	3.7415817265820505e-16	8.043649827971724e-16	2.081950212624731e-15	7.344582375496887e-15	4.902566145010489e-14	4.733395126942408e-12	3.974103547993788e-12	3.7519392554798735e-13
0.3002339828220179	1.1254143359266496e-16	1.953933965167339e-16	3.7091674704307245e-16	7.972987206386112e-16	2.0632661797130242e-15	7.276181310042331e-15	4.852943207645584e-14	4.653071728985122e-12	3.934362065075648e-12	3.735447980377887e-13
0.3003339828220179	1.1158230099792074e-16	1.937159017887731e-16	3.6770084939048054e-16	7.902890798548019e-16	2.044735874529632e-15	7.208369523604588e-15	4.803794451241791e-14	4.574222105858428e-12	3.895030523433142e-12	3.719019043373837e-13
0.3004339828220179	1.1063056703113106e-16	1.920514653182141e-16	3.6451029306963294e-16	7.833356379776202e-16	2.0263581136494997e-15	7.141142225251319e-15	4.755115511081637e-14	4.496816306471243e-12	3.856104362297036e-12	3.7026522025170577e-13
0.3005339828220179	1.0968617891715622e-16	1.903999929591708e-16	3.613448927359878e-16	7.764379755191824e-16	2.0081317223009556e-15	7.074494661365702e-15	4.7069020617644365e-14	4.420825062794082e-12	3.817579076851037e-12	3.6863472167159123e-13
0.3006339828220179	1.0874908423447224e-16	1.8876139120428239e-16	3.5820446432277683e-16	7.695956759516556e-16	1.990055534304716e-15	7.0084221153643425e-15	4.65914981685495e-14	4.346219772317558e-12	3.779450217467049e-12	3.6701038457341115e-13
0.3007339828220179	1.0781923091292401e-16	1.8713556718058495e-16	3.5508882503261583e-16	7.628083256873065e-16	1.972128392013614e-15	6.942919907417859e-15	4.611854528535501e-14	4.272972481017182e-12	3.7417133889525434e-12	3.653921850187403e-13
0.3008339828220179	1.068965672314678e-16	1.8552242864539479e-16	3.519977933291061e-16	7.560755140585491e-16	1.9543491462523688e-15	6.877983394172129e-15	4.565011987260631e-14	4.201055866806621e-12	3.704364249808716e-12	3.637800991539702e-13
0.3009339828220179	1.0598104181595709e-16	1.8392188398224627e-16	3.489311889285542e-16	7.493968332982805e-16	1.936716656258037e-15	6.813607968473223e-15	4.5186180214154e-14	4.130443223465425e-12	3.667398511500553e-12	3.621741032099793e-13
0.3010339828220179	1.0507260363691636e-16	1.8233384219682882e-16	3.4588883279170094e-16	7.427718785201963e-16	1.9192297896207605e-15	6.749789059093552e-15	4.4726684969765624e-14	4.061108445024945e-12	3.6308119377376257e-12	3.605741735017764e-13
0.3011339828220179	1.0417120200734378e-16	1.8075821291295967e-16	3.428705471155221e-16	7.362002476993296e-16	1.901887422224899e-15	6.686522130459666e-15	4.4271593171765224e-14	3.993026010598114e-12	3.5946003437656963e-12	3.5898028642813363e-13
0.3012339828220179	1.0327678658052569e-16	1.7919490636858886e-16	3.398761553250781e-16	7.296815416527089e-16	1.884688438190705e-15	6.623802682383239e-15	4.3820864221709205e-14	3.926170969639664e-12	3.558759595669427e-12	3.573924184712624e-13
0.3013339828220179	1.0238930734785553e-16	1.7764383341180696e-16	3.36905482065418e-16	7.232153640200715e-16	1.8676317298161903e-15	6.561626249792854e-15	4.337445788708347e-14	3.8605189276219315e-12	3.5232856096850934e-12	3.558105461964394e-13
0.3014339828220179	1.0150871463667899e-16	1.7610490549691078e-16	3.3395835319351973e-16	7.168013212448139e-16	1.8507161975195828e-15	6.4999884024686365e-15	4.2932334298039207e-14	3.796046032114563e-12	3.488174351524094e-12	3.5423464625167695e-13
0.3015339828220179	1.0063495910813891e-16	1.7457803468045905e-16	3.31034595770306e-16	7.104390225549539e-16	1.8339407497820155e-15	6.438884744778039e-15	4.2494453944149345e-14	3.732728959254343e-12	3.4534218357062486e-12	3.526646953673573e-13
0.30163398282201787	9.976799175505007e-17	1.730631336173817e-16	3.2813403805270216e-16	7.041280799443395e-16	1.8173043030908014e-15	6.378310915414787e-15	4.206077767120223e-14	3.670544900593898e-12	3.4190241249035297e-12	3.5110067035590913e-13
0.3017339828220179	9.890776389976995e-17	1.7156011555709148e-16	3.2525650948571576e-16	6.978681081538275e-16	1.800805781882866e-15	6.318262587138296e-15	4.1631266678016135e-14	3.6094715503163744e-12	3.3849773292931333e-12	3.4954254811143726e-13
0.3018339828220179	9.80542271920933e-17	1.7006889433963872e-16	3.224018406946316e-16	6.916587246527572e-16	1.7844441184887842e-15	6.258735466516282e-15	4.120588251328981e-14	3.5494870928060288e-12	3.3512776059207283e-12	3.479903056094014e-13
0.3019339828220179	9.720733360715622e-17	1.6858938439186657e-16	3.195698634771863e-16	6.854995496204131e-16	1.7682182530770412e-15	6.199725293668545e-15	4.078458707247445e-14	3.4905701905623424e-12	3.317921158072744e-12	3.4644391990625514e-13
0.3020339828220179	9.636703544335439e-17	1.6712150072362166e-16	3.1676041079583524e-16	6.793902059276561e-16	1.7521271335987559e-15	6.1412278420127425e-15	4.036734259467855e-14	3.4326999724484015e-12	3.284904234658418e-12	3.4490336813911475e-13
0.30213398282201787	9.553328532027298e-17	1.6566515892396052e-16	3.139733167700645e-16	6.733303191187026e-16	1.7361697157327749e-15	6.08323891801258e-15	3.995411165959789e-14	3.37585602226222e-12	3.252223129600749e-12	3.433686275254143e-13
0.3022339828220179	9.470603617662903e-17	1.6422027515738895e-16	3.112084166687265e-16	6.673195173929729e-16	1.7203449628311076e-15	6.025754360927045e-15	3.954485718447431e-14	3.3200183676216476e-12	3.2198741812366398e-12	3.4183967536256163e-13
0.3023339828220179	9.388524126823111e-17	1.6278676616013952e-16	3.0846554690246846e-16	6.613574315871082e-16	1.7046518458648687e-15	5.968770042562305e-15	3.913954242108169e-14	3.265167469153363e-12	3.1878537717260294e-12	3.4031648902761155e-13
0.3024339828220179	9.307085416593994e-17	1.6136454923644232e-16	3.057445450161572e-16	6.554436951570392e-16	1.6890893433702995e-15	5.9122818670246616e-15	3.8738130952736374e-14	3.211284209976068e-12	3.156158326469423e-12	3.387990459769077e-13
0.3025339828220179	9.22628287536593e-17	1.5995354225484823e-16	3.030452496814e-16	6.495779441602576e-16	1.6736564413955096e-15	5.856285770476256e-15	3.834058669133867e-14	3.15834988546989e-12	3.1247843135344976e-12	3.372873237457658e-13
0.30263398282201787	9.146111922632162e-17	1.5855366364456128e-16	3.003675006890819e-16	6.437598172381432e-16	1.6583521334473526e-15	5.8007777208915856e-15	3.7946873874437344e-14	3.106346193322579e-12	3.093728243090806e-12	3.357812999481231e-13
0.3027339828220179	9.066568008789634e-17	1.5716483239178824e-16	2.977111389419638e-16	6.379889555984079e-16	1.6431754204387e-15	5.745753717816605e-15	3.7556957062320906e-14	3.0552552238444e-12	3.0629866668529642e-12	3.3428095227620567e-13
0.3028339828220179	8.987646614941203e-17	1.557869680361317e-16	2.9507600644732254e-16	6.322650029977023e-16	1.6281253106361962e-15	5.691209792129412e-15	3.717080113513745e-14	3.005059450543997e-12	3.032556177532095e-12	3.3278625850019915e-13
0.3029339828220179	8.909343252697995e-17	1.5441999066698136e-16	2.9246194630964525e-16	6.265876057242777e-16	1.6132008196082792e-15	5.637142005802405e-15	3.678837129003714e-14	2.9557417209567556e-12	3.0024334082951793e-12	3.312971964679135e-13
0.3030339828220179	8.831653463984176e-17	1.530638209199446e-16	2.8986880272336703e-16	6.20956412580814e-16	1.5984009701734553e-15	5.5835464516666205e-15	3.6409633038341135e-14	2.9072852477186576e-12	2.972615032232395e-12	3.2981374410444475e-13
0.30313398282201787	8.754572820842214e-17	1.5171837997329368e-16	2.872964209656426e-16	6.153710748673082e-16	1.5837247923491626e-15	5.530419253177486e-15	3.6034552202736224e-14	2.859673599878096e-12	2.943097761832276e-12	3.283358794118463e-13
0.3032339828220179	8.678096925239754e-17	1.503835895444354e-16	2.8474464738918538e-16	6.098312463641357e-16	1.5691713233008242e-15	5.4777565641826264e-15	3.566309491449578e-14	2.812890694438819e-12	2.913878348464571e-12	3.2686358046880357e-13
0.3033339828220179	8.60222140887709e-17	1.490593718864036e-16	2.8221332941514316e-16	6.043365833151698e-16	1.5547396072912686e-15	5.4255545686912466e-15	3.5295227610722853e-14	2.7669207881267635e-12	2.884953581870588e-12	3.2539682543029496e-13
0.3034339828220179	8.52694193299676e-17	1.4774564978437304e-16	2.7970231552601074e-16	5.988867444110353e-16	1.540428695630579e-15	5.373809480645073e-15	3.49309170316195e-14	2.721748469374613e-12	2.8563202896609482e-12	3.239355925272676e-13
0.3035339828220179	8.452254188193239e-17	1.4644234655219594e-16	2.772114552586065e-16	5.93481390772485e-16	1.5262376466261488e-15	5.322517543691252e-15	3.457013021778111e-14	2.6773586505173726e-12	2.827975336820725e-12	3.2247986006631163e-13
0.30363398282201787	8.378153894224814e-17	1.4514938602895742e-16	2.747405991970695e-16	5.881201859338531e-16	1.5121655255332097e-15	5.2716750309567335e-15	3.4212834507512945e-14	2.633736560193008e-12	2.799915625221692e-12	3.210296064293256e-13
0.3037339828220179	8.304636799825911e-17	1.4386669257555856e-16	2.7228959896592435e-16	5.828027958266387e-16	1.4982114045056756e-15	5.221278244824649e-15	3.3858997534172736e-14	2.590867735942056e-12	2.772138093141713e-12	3.195848100731961e-13
0.3038339828220179	8.231698682520858e-17	1.4259419107131583e-16	2.6985830722318577e-16	5.7752888876321e-16	1.4843743625472276e-15	5.1713235167119125e-15	3.350858722353633e-14	2.5487380170004667e-12	2.7446397147910687e-12	3.181454495294723e-13
0.3039339828220179	8.159335348438839e-17	1.4133180691057994e-16	2.674465776534891e-16	5.722981354205843e-16	1.4706534854628853e-15	5.121807206848794e-15	3.316157179118527e-14	2.507333537279848e-12	2.717417499845549e-12	3.167115034040356e-13
0.3040339828220179	8.087542632129792e-17	1.4007946599938505e-16	2.6505426496128276e-16	5.671102088243256e-16	1.457047865810747e-15	5.072725704059885e-15	3.281791973992007e-14	2.4666407185301007e-12	2.6904684929863864e-12	3.15282950376778e-13
0.30413398282201787	8.016316396381972e-17	1.3883709475210836e-16	2.6268122486407294e-16	5.619647843325789e-16	1.4435566028542383e-15	5.024075425547184e-15	3.247759985719673e-14	2.426646263679019e-12	2.6637897734468195e-12	3.1385976920128615e-13
0.3042339828220179	7.945652532039669e-17	1.3760462008815818e-16	2.60327314085672e-16	5.568615396201451e-16	1.4301788025145106e-15	4.9758528166740166e-15	3.2140581212581945e-14	2.387337150343383e-12	2.6373784545650488e-12	3.124419387045051e-13
0.3043339828220179	7.875546957823269e-17	1.3638196942868127e-16	2.579923903495521e-16	5.518001546627434e-16	1.416913577323368e-15	4.928054350751384e-15	3.180683315523801e-14	2.348700624507463e-12	2.6112316833438517e-12	3.110294377864328e-13
0.3044339828220179	7.805995620149154e-17	1.351690706932843e-16	2.556763123721674e-16	5.467803117212974e-16	1.4037600463762753e-15	4.880676528825237e-15	3.147632531142308e-14	2.3107241943631794e-12	2.5853466400161854e-12	3.0962224541978466e-13
0.3045339828220179	7.73699449295198e-17	1.3396585229678748e-16	2.533789398563882e-16	5.41801695326374e-16	1.3907173352859234e-15	4.833715879465775e-15	3.114902758201864e-14	2.2733956243081885e-12	2.5597205376173335e-12	3.0822034064968447e-13
0.30463398282201787	7.668539577506965e-17	1.327722431459899e-16	2.5110013348492943e-16	5.36863992262719e-16	1.377784576135938e-15	4.787168958558001e-15	3.082491014007689e-14	2.2367029290967768e-12	2.534350621562944e-12	3.0682370259333846e-13
0.3047339828220179	7.6006269022541e-17	1.3158817263645375e-16	2.488397549138407e-16	5.319668915538677e-16	1.364960907434995e-15	4.741032349094111e-15	3.050394342839044e-14	2.20063436813963e-12	2.509234169233176e-12	3.0543231043971727e-13
0.3048339828220179	7.533252522622969e-17	1.3041357064932367e-16	2.4659766676604774e-16	5.271100844469086e-16	1.3522454740713222e-15	4.6953026609673635e-15	3.018609815708489e-14	2.165178439948172e-12	2.4843684895628784e-12	3.040461434492507e-13
0.3049339828220179	7.466412520858854e-17	1.2924836754814492e-16	2.443737326249071e-16	5.2229326439728e-16	1.3396374272673102e-15	4.649976530767198e-15	2.9871345301230286e-14	2.130323876719112e-12	2.4597509226373383e-12	3.026651809534944e-13
0.3050339828220179	7.400103005849442e-17	1.2809249417571399e-16	2.421678170278248e-16	5.175161270537126e-16	1.3271359245345816e-15	4.60505062157615e-15	2.955965609847539e-14	2.09605963905582e-12	2.4353788392939433e-12	3.012894023548168e-13
0.30513398282201787	7.334320112953726e-17	1.2694588185094886e-16	2.3997978545990935e-16	5.127783702432777e-16	1.314740129629389e-15	4.5605216227684205e-15	2.9251002046704823e-14	2.0623749108222873e-12	2.411249640729573e-12	2.9991878712609397e-13
0.3052339828220179	7.26906000383078e-17	1.258084623657772e-16	2.3780950434766637e-16	5.080796939565033e-16	1.3024492125082353e-15	4.516386249809471e-15	2.894535490171314e-14	2.0292590941260766e-12	2.3873607581133494e-12	2.9855331481038585e-13
0.3053339828220179	7.204318866270199e-17	1.2468016798204322e-16	2.356568410527329e-16	5.034198003326006e-16	1.2902623492838612e-15	4.472641244057645e-15	2.8642686674903827e-14	1.9967018044267915e-12	2.3637096522050462e-12	2.971929650206274e-13
0.3054339828220179	7.140092914023435e-17	1.235609314284332e-16	2.335216638656491e-16	4.987983936447899e-16	1.2781787221814592e-15	4.4292833725668534e-15	2.8342969631005595e-14	1.9646928657663507e-12	2.340293812978699e-12	2.9583771743931023e-13
0.3055339828220179	7.076378386636297e-17	1.2245068589742214e-16	2.314038419996776e-16	4.942151802857374e-16	1.2661975194953296e-15	4.3863094278909245e-15	2.8046176285810805e-14	1.9332223061179904e-12	2.31711075925173e-12	2.944875518181778e-13
0.30563398282201787	7.013171549282309e-17	1.213493650422421e-16	2.293032455846456e-16	4.896698687530456e-16	1.2543179355456454e-15	4.3437162278893e-15	2.7752279403933328e-14	1.9022803528504467e-12	2.2941580383191132e-12	2.931424479779048e-13
0.3057339828220179	6.950468692597268e-17	1.2025690297386455e-16	2.2721974566085873e-16	4.851621696349044e-16	1.24253917063571e-15	4.301500615534413e-15	2.7461251996587087e-14	1.871857428304406e-12	2.271433225592807e-12	2.918023858077949e-13
0.3058339828220179	6.888266132514752e-17	1.1917323425800313e-16	2.2515321417301028e-16	4.806917955957611e-16	1.230860431009367e-15	4.259659458720207e-15	2.717306731938378e-14	1.8419441454779806e-12	2.2489339242461667e-12	2.9046734526546385e-13
0.3059339828220179	6.826560210102564e-17	1.180982939121388e-16	2.231035239641696e-16	4.762584613621582e-16	1.2192809288087504e-15	4.218189650072229e-15	2.688769887014995e-14	1.8125313038181531e-12	2.226657764863367e-12	2.891373063765335e-13
0.3060339828220179	6.765347291400428e-17	1.1703201740255638e-16	2.2107054876978834e-16	4.718618837086017e-16	1.2077998820323444e-15	4.177088106759132e-15	2.6605120386765102e-14	1.7836098851156487e-12	2.2046024050937365e-12	2.878122492343212e-13
0.30613398282201787	6.704623767258408e-17	1.1597434064141323e-16	2.1905416321174753e-16	4.675017814435774e-16	1.1964165144933263e-15	4.1363517703056086e-15	2.6325305845016978e-14	1.755171049500028e-12	2.1827655293109413e-12	2.8649215399953464e-13
0.3062339828220179	6.644386053176596e-17	1.1492519998380752e-16	2.1705424279243882e-16	4.631778753956144e-16	1.1851300557781645e-15	4.095977606406541e-15	2.6048229456477452e-14	1.7272061315325154e-12	2.1611448482768477e-12	2.851770008999605e-13
0.3063339828220179	6.584630589145594e-17	1.1388453222487974e-16	2.1507066388890368e-16	4.588898883994635e-16	1.1739397412055492e-15	4.055962604742921e-15	2.5773865666396988e-14	1.6997066363938837e-12	2.139738098810136e-12	2.8386677023015623e-13
0.3064339828220179	6.525353839488156e-17	1.1285227459693227e-16	2.131033037469846e-16	4.546375452823823e-16	1.1628448117855566e-15	4.0163037787986164e-15	2.5502189151617582e-14	1.6726642361648256e-12	2.1185430434595194e-12	2.8256144235115235e-13
0.3065339828220179	6.466552292701547e-17	1.118283647665515e-16	2.111520404755271e-16	4.504205728504549e-16	1.1518445141791344e-15	3.976998165678917e-15	2.523317481850432e-14	1.6460707661962135e-12	2.097557470181439e-12	2.8126099769013507e-13
0.30663398282201787	6.408222461301189e-17	1.1081274083177184e-16	2.0921675304062203e-16	4.462386998750758e-16	1.1409381006578661e-15	3.938042825930329e-15	2.4966797800896208e-14	1.6199182215671528e-12	2.0767791920223365e-12	2.7996541674015276e-13
0.3067339828220179	6.350360881665067e-17	1.0980534131923372e-16	2.0729732125987257e-16	4.420916570794596e-16	1.1301248290639604e-15	3.899434843361537e-15	2.4703033458073155e-14	1.5941987536280312e-12	2.0562060468051348e-12	2.7867468005979695e-13
0.3068339828220179	6.292964113879397e-17	1.0880610518138058e-16	2.05393625796714e-16	4.3797917712529e-16	1.1194039627706204e-15	3.861171324866051e-15	2.4441857372745005e-14	1.56890466662684e-12	2.035835896820367e-12	2.773887682729198e-13
0.3069339828220179	6.236028741584813e-17	1.0781497179365693e-16	2.0350554815476105e-16	4.3390099459941764e-16	1.1087747706425694e-15	3.823249400245789e-15	2.418324534905368e-14	1.5440284144159427e-12	2.0156666285212135e-12	2.761076620683107e-13
0.3070339828220179	6.179551371823711e-17	1.0683188095173467e-16	2.0163297067217762e-16	4.29856846000662e-16	1.0982365269968895e-15	3.785666222036189e-15	2.3927173410596162e-14	1.5195625972377185e-12	1.9956961522229585e-12	2.7483134219940195e-13
0.30713398282201787	6.123528634888597e-17	1.0585677286874779e-16	1.9977577651611765e-16	4.258464697267034e-16	1.087788511564194e-15	3.748418965332567e-15	2.3673617798464448e-14	1.4954999585866382e-12	1.9759224018065254e-12	2.735597894839643e-13
0.3072339828220179	6.067957184171682e-17	1.0488958817255881e-16	1.9793384967716996e-16	4.218696060610605e-16	1.0774300094499975e-15	3.7115048276179315e-15	2.3422554969303346e-14	1.4718333821459832e-12	1.9563433344261428e-12	2.722929848038121e-13
0.3073339828220179	6.012833696014602e-17	1.039302679030279e-16	1.961070749638525e-16	4.179259971601679e-16	1.067160311096376e-15	3.674921028591839e-15	2.3173961593384837e-14	1.44855588879708e-12	1.936956930220938e-12	2.710309091044977e-13
0.3074339828220179	5.958154869559665e-17	1.0297875350930104e-16	1.9429533799713676e-16	4.140153870404773e-16	1.0569787122438394e-15	3.638664810000515e-15	2.2927814552698927e-14	1.4256606336991131e-12	1.917761192030449e-12	2.6977354339500254e-13
0.3075339828220179	5.903917426602332e-17	1.0203498684712864e-16	1.9249852520501865e-16	4.101375215657553e-16	1.0468845138936198e-15	3.602733435468597e-15	2.2684090939064177e-14	1.403140903438041e-12	1.898754145114239e-12	2.6852086874745863e-13
0.30763398282201787	5.85011811144343e-17	1.0109891017618438e-16	1.9071652381710609e-16	4.0629214843432976e-16	1.0368770222700026e-15	3.567124190331637e-15	2.244276805225157e-14	1.3809901132422236e-12	1.8799338368750237e-12	2.672728662968213e-13
0.3077339828220179	5.796753690743756e-17	1.0017046615740979e-16	1.8894922185925903e-16	4.0247901716655344e-16	1.026955548783103e-15	3.5318343814702707e-15	2.2203823398127997e-14	1.3592018042636382e-12	1.8612983365859085e-12	2.6602951724059653e-13
0.3078339828220179	5.743820953378687e-17	9.924959785037751e-17	1.871965081482558e-16	3.986978790922582e-16	1.0171194099918352e-15	3.496861337145562e-15	2.1967234686815433e-14	1.337769640922561e-12	1.8428457351211287e-12	2.6479080283853e-13
0.3079339828220179	5.691316710293526e-17	9.833624871066095e-17	1.854582722864875e-16	3.949484873383155e-16	1.00736792756707e-15	3.4622024068350913e-15	2.173297983086445e-14	1.31668740831411e-12	1.824574144690426e-12	2.635567044123045e-13
0.3080339828220179	5.639237794360522e-17	9.74303625872348e-17	1.8373440465669927e-16	3.9123059681630287e-16	9.977004282551552e-16	3.4278549610710792e-15	2.1501036943447328e-14	1.2959490096753836e-12	1.806481698577217e-12	2.623272033452535e-13
0.30813398282201787	5.587581060236286e-17	9.653188371987963e-17	1.8202479641676285e-16	3.8754396421023246e-16	9.881162438416556e-16	3.393816391278994e-15	2.127138433656527e-14	1.2755484639112496e-12	1.7885665508801856e-12	2.611022810820589e-13
0.3082339828220179	5.536343384220047e-17	9.56407567366072e-17	1.8032933949447028e-16	3.838883479643517e-16	9.7861471111528e-16	3.360084109617764e-15	2.104400051927139e-14	1.2554799031774531e-12	1.7708268762583532e-12	2.5988191912845355e-13
0.3083339828220179	5.48552166411304e-17	9.475692665110726e-17	1.7864792658238216e-16	3.802635082710603e-16	9.691951718321446e-16	3.3266555488211613e-15	2.0818864195911033e-14	1.235737570519635e-12	1.7532608696797086e-12	2.58666099050929e-13
0.3084339828220179	5.4351128190787226e-17	9.388033886020237e-17	1.7698045113268823e-16	3.766692070588577e-16	9.598569726802452e-16	3.2935281620401545e-15	2.0595954264376223e-14	1.2163158175666737e-12	1.7358667461731271e-12	2.5745480247643953e-13
0.3085339828220179	5.385113789503435e-17	9.301093914132246e-17	1.7532680735211226e-16	3.7310520798041436e-16	9.505994652441481e-16	3.2606994226865806e-15	2.037524981437584e-14	1.1972091022770893e-12	1.7186427405836518e-12	2.562480110921004e-13
0.30863398282201787	5.335521536858829e-17	9.214867364999595e-17	1.736868901968489e-16	3.6957127640069114e-16	9.414220059699785e-16	3.2281668242780246e-15	2.01567301257226e-14	1.178411986737168e-12	1.7015871073311505e-12	2.550457066449025e-13
0.3087339828220179	5.2863330435641306e-17	9.129348891735513e-17	1.7206059536753574e-16	3.6606717938517075e-16	9.323239561306304e-16	3.195927880283825e-15	1.9940374666633468e-14	1.1599191350094039e-12	1.6846981201721283e-12	2.538478709414136e-13
0.3088339828220179	5.2375453128500594e-17	9.044533184766107e-17	1.7044781930425065e-16	3.625926856881274e-16	9.233046817911978e-16	3.1639801239721286e-15	1.9726163092046317e-14	1.1417253110300956e-12	1.6679740719647742e-12	2.52654485847485e-13
0.3089339828220179	5.189155368623246e-17	8.960414971583634e-17	1.6884845918154153e-16	3.5914756574100404e-16	9.143635537746778e-16	3.1323211082582817e-15	1.951407524195132e-14	1.1238253765547476e-12	1.651413274437163e-12	2.514655332879588e-13
0.3090339828220179	5.1411602553312565e-17	8.876989016502333e-17	1.672624129034986e-16	3.5573159164084767e-16	9.054999476278555e-16	3.1009484055540513e-15	1.9304091139736665e-14	1.1062142891501706e-12	1.6350140579585258e-12	2.50280995246372e-13
0.30913398282201787	5.093557037829066e-17	8.794250120414926e-17	1.656895790988474e-16	3.5234453713884823e-16	8.967132435875133e-16	3.069859607618397e-15	1.9096190990550065e-14	1.0888871002320999e-12	1.6187747713136588e-12	2.4910085376466957e-13
0.3092339828220179	5.046342801245881e-17	8.712193120551221e-17	1.641298571160794e-16	3.4898617762891405e-16	8.880028265468003e-16	3.0390523254089983e-15	1.889035517967356e-14	1.0718389531471244e-12	1.6026937814802422e-12	2.4792509094290875e-13
0.3093339828220179	4.999514650853045e-17	8.630812890238077e-17	1.6258314701860917e-16	3.456562901363631e-16	8.793680860218657e-16	3.008524188934951e-15	1.8686564270914106e-14	1.0550650812978907e-12	1.5867694734092142e-12	2.467536889389643e-13
0.3094339828220179	4.953069711932593e-17	8.550104338660885e-17	1.6104934957997342e-16	3.4235465330666094e-16	8.708084161187113e-16	2.9782728471108092e-15	1.8484799005007343e-14	1.0385608063104914e-12	1.5710002498080252e-12	2.455866299682447e-13
0.3095339828220179	4.90700512964662e-17	8.470062410626364e-17	1.595283662790407e-16	3.3908104739424717e-16	8.6232321550026915e-16	2.948295967611406e-15	1.8285040298036014e-14	1.022321536242951e-12	1.5553845309267634e-12	2.444238963033934e-13
0.3096339828220179	4.861318068907691e-17	8.390682086327085e-17	1.580200992952765e-16	3.3583525425142643e-16	8.539118873537278e-16	2.9185912367278438e-15	1.8087269239862623e-14	1.0063427638338448e-12	1.53992075434715e-12	2.4326547027399984e-13
0.3097339828220179	4.816005714249969e-17	8.31195838110773e-17	1.565244515040226e-16	3.3261705731734863e-16	8.455738393581055e-16	2.889156359224826e-15	1.7891467092575958e-14	9.906200647900822e-13	1.5246073747743542e-12	2.421113342663147e-13
0.3098339828220179	4.7710652697008855e-17	8.233886345232157e-17	1.5504132647181197e-16	3.2942624160704717e-16	8.373084836519479e-16	2.8599890581985974e-15	1.769761528895088e-14	9.751490961127522e-13	1.5094428638314755e-12	2.4096147072294805e-13
0.3099339828220179	4.726493958654069e-17	8.156461063652647e-17	1.5357062845171543e-16	3.2626259370055773e-16	8.291152368013939e-16	2.8310870749363734e-15	1.750569543092309e-14	9.599255944603034e-13	1.4944257098568773e-12	2.398158621425945e-13
0.3100339828220179	4.682289023742733e-17	8.079677655780299e-17	1.5211226237871198e-16	3.2312590173211243e-16	8.209935197683343e-16	2.8024481687765256e-15	1.7315689288075877e-14	9.4494537454793e-13	1.4795544177040572e-12	2.386744910797318e-13
0.3101339828220179	4.6384477267137274e-17	8.003531275256242e-17	1.5066613386509498e-16	3.2001595537937737e-16	8.129427578788551e-16	2.7740701169698812e-15	1.7127578796141112e-14	9.30204327582432e-13	1.464827508544204e-12	2.3753734014432935e-13
0.3102339828220179	4.594967348303058e-17	7.928017109726087e-17	1.4923214919591402e-16	3.1693254585281977e-16	8.049623807919221e-16	2.745950714542304e-15	1.6941346055514195e-14	9.156984197316846e-13	1.4502435196714753e-12	2.3640439200157464e-13
0.3103339828220179	4.5518451881113616e-17	7.853130380613643e-17	1.4781021532443075e-16	3.138754658850934e-16	7.97051822468219e-16	2.718087774157918e-15	1.6756973329781028e-14	9.014236906277379e-13	1.435801004310644e-12	2.352756293715694e-13
0.3104339828220179	4.5090785644806186e-17	7.778866342897539e-17	1.4640023986761356e-16	3.108445097205075e-16	7.892105211392298e-16	2.6904791259835964e-15	1.6574443044258682e-14	8.873762519028387e-13	1.4214985314273748e-12	2.3415103502904607e-13
0.3105339828220179	4.4666648143715645e-17	7.70522028488875e-17	1.4500213110165885e-16	3.078394731045717e-16	7.814379192765581e-16	2.663122617554335e-15	1.6393737784548603e-14	8.735522857575955e-13	1.40733468554097e-12	2.330305918030771e-13
0.3106339828220179	4.4246012932419394e-17	7.632187528009647e-17	1.4361579795754953e-16	3.0486015327362476e-16	7.737334635614327e-16	2.636016113639868e-15	1.6214840295104128e-14	8.599480435604715e-13	1.3933080665396215e-12	2.319142825767946e-13
0.3107339828220179	4.3828853749251746e-17	7.55976342657424e-17	1.422411500166289e-16	3.0190634894449896e-16	7.660966048544303e-16	2.6091574961119677e-15	1.603773347780831e-14	8.465598444777944e-13	1.3794172894979488e-12	2.3080209028709084e-13
0.3108339828220179	4.341514451510402e-17	7.487943367570276e-17	1.408780975062147e-16	2.989778603042832e-16	7.585267981654209e-16	2.5825446638129674e-15	1.5862400390567084e-14	8.333840741337072e-13	1.3656609844971117e-12	2.2969399792434327e-13
0.3109339828220179	4.30048593322248e-17	7.416722770441892e-17	1.3952655129522606e-16	2.9607448900013244e-16	7.510235026236875e-16	2.556175532425107e-15	1.568882424591197e-14	8.204171832990922e-13	1.3520377964470156e-12	2.285899885321106e-13
0.3110339828220179	4.259797248303554e-17	7.346097086874898e-17	1.3818642288986244e-16	2.931960381291597e-16	7.435861814483114e-16	2.530048034341033e-15	1.5516988409618378e-14	8.07655686609125e-13	1.3385463849111112e-12	2.274900452068622e-13
0.3111339828220179	4.219445842894839e-17	7.276061800582205e-17	1.3685762442929294e-16	2.9034231222840094e-16	7.362143019187042e-16	2.5041601185351595e-15	1.534687639933371e-14	7.950961613084072e-13	1.3251854239332744e-12	2.2639415109768256e-13
0.3112339828220179	4.1794291809190346e-17	7.20661242709088e-17	1.3554006868136581e-16	2.8751311726480373e-16	7.289073353453546e-16	2.4785097504358758e-15	1.517847188321823e-14	7.827352460232411e-13	1.3119536018669625e-12	2.2530228940597611e-13
0.3113339828220179	4.1397447439642245e-17	7.137744513531726e-17	1.3423366903838003e-16	2.84708260625363e-16	7.216647570408539e-16	2.45309491179905e-15	1.5011758678599825e-14	7.705696395604522e-13	1.2988496212067398e-12	2.2421444338520015e-13
0.3114339828220179	4.100390031167721e-17	7.069453638428333e-17	1.3293833951284679e-16	2.819275511072327e-16	7.14486046291011e-16	2.427913600582135e-15	1.484672075063771e-14	7.585960997318699e-13	1.2858721984217862e-12	2.2313059634056163e-13
0.3115339828220179	4.061362559100756e-17	7.001735411488782e-17	1.3165399473329266e-16	2.791707989079616e-16	7.0737068632620985e-16	2.4029638308193192e-15	1.4683342211000045e-14	7.468114422041182e-13	1.2730200637916248e-12	2.2205073162873224e-13
0.3116339828220179	4.022659861654399e-17	6.934585473398278e-17	1.303805499400996e-16	2.7643781561578227e-16	7.003181642930258e-16	2.3782436324977962e-15	1.4521607316552998e-14	7.352125393730163e-13	1.260291961244066e-12	2.2097483265756712e-13
0.3117339828220179	3.9842794899256453e-17	6.867999495613185e-17	1.2911792098135968e-16	2.737284141999524e-16	6.933279712259501e-16	2.353751051434685e-15	1.4361500468061085e-14	7.237963192619974e-13	1.2476866481951272e-12	2.1990288288581643e-13
0.3118339828220179	3.9462190121046347e-17	6.801973180156287e-17	1.2786602430876223e-16	2.710424090011792e-16	6.863996020193826e-16	2.3294841491551096e-15	1.4203006208899457e-14	7.125597644440317e-13	1.2352028953911002e-12	2.188348658228392e-13
0.3119339828220179	3.9084760133619705e-17	6.736502259413108e-17	1.2662477697349742e-16	2.6837961572207713e-16	6.795325553997267e-16	2.305441002770914e-15	1.4046109223776661e-14	7.014999109863933e-13	1.2228394867525266e-12	2.177707650283086e-13
0.3120339828220179	3.871048095737604e-17	6.671582495930036e-17	1.253940966222056e-16	2.6573985141772744e-16	6.727263338978138e-16	2.2816197048606113e-15	1.3890794337470385e-14	6.906138474179323e-13	1.2105952192203479e-12	2.1671056411193893e-13
0.3121339828220179	3.833932878029669e-17	6.60720968221364e-17	1.241739014929387e-16	2.631229344862737e-16	6.659804438213941e-16	2.25801836335006e-15	1.3737046513573021e-14	6.798987137181345e-13	1.1984689026039177e-12	2.1565424673318967e-13
0.3122339828220179	3.7971279956843535e-17	6.543379640530683e-17	1.229641104111485e-16	2.605286846595925e-16	6.592943952278879e-16	2.2346351013939607e-15	1.358485085324889e-14	6.693517003275426e-13	1.1864593594309723e-12	2.1460179660098038e-13
0.3123339828220179	3.7606311006865755e-17	6.480088222710219e-17	1.2176464278570526e-16	2.579569229940193e-16	6.526677018973011e-16	2.211468057258424e-15	1.3434192594002766e-14	6.589700471791056e-13	1.1745654247995764e-12	2.1355319747340844e-13
0.3124339828220179	3.7244398614509256e-17	6.417331309946384e-17	1.2057541860494538e-16	2.554074718611432e-16	6.460998813053496e-16	2.188515384204296e-15	1.3285057108458838e-14	6.487510427498161e-13	1.1627859462319031e-12	2.1250843315745726e-13
0.3125339828220179	3.6885519627137503e-17	6.355104812602604e-17	1.193963584327309e-16	2.528801549386505e-16	6.395904545967398e-16	2.1657752503713767e-15	1.31374299031508e-14	6.386920231323258e-13	1.1511197835299106e-12	2.114674875087133e-13
0.3126339828220179	3.652965105425596e-17	6.293404670017189e-17	1.1822738340455017e-16	2.5037479720125003e-16	6.331389465586521e-16	2.1432458386635227e-15	1.2991296617322527e-14	6.287903711259798e-13	1.1395658086328496e-12	2.104303444310758e-13
0.3127339828220179	3.6176770066445254e-17	6.232226850309978e-17	1.1706841522363845e-16	2.478912249116363e-16	6.267448855944237e-16	2.120925346634624e-15	1.2846643021739735e-14	6.190435153468764e-13	1.1281229054766054e-12	2.0939698787647345e-13
0.3128339828220179	3.58268539943002e-17	6.171567350190388e-17	1.1591937615711698e-16	2.454292656115369e-16	6.204078036974057e-16	2.0988119863754684e-15	1.2703455017512062e-14	6.094489293564885e-13	1.1167899698548234e-12	2.083674018445785e-13
0.3129339828220179	3.5479880327374745e-17	6.111422194766357e-17	1.1478018903216852e-16	2.4298874811279125e-16	6.14127236424971e-16	2.0769039844013007e-15	1.2561718634925001e-14	6.000041308083943e-13	1.105565909281747e-12	2.0734157038251415e-13
0.3130339828220179	3.5135826713135525e-17	6.051787437355062e-17	1.1365077723222887e-16	2.405695024885132e-16	6.07902722872748e-16	2.055199581540396e-15	1.2421420032283327e-14	5.907066806127982e-13	1.0944496428568924e-12	2.0631947758457467e-13
0.3131339828220179	3.479467095591964e-17	5.992659159294196e-17	1.1253106469320695e-16	2.381713600643073e-16	6.017338056490122e-16	2.033697032823429e-15	1.228254549476373e-14	5.815541821183227e-13	1.0834401011313502e-12	2.0530110759193252e-13
0.3132339828220179	3.445639101590113e-17	5.934033469754994e-17	1.1142097589972992e-16	2.3579415340952805e-16	5.956200308492494e-16	2.0123946073736335e-15	1.2145081433278445e-14	5.72544280310757e-13	1.0725362259758411e-12	2.042864445923548e-13
0.3133339828220179	3.4120965008062903e-17	5.875906505556177e-17	1.1032043588140947e-16	2.3343771632862534e-16	5.895609480309408e-16	1.991290588297751e-15	1.2009014383348498e-14	5.636746610283562e-13	1.0617369704503973e-12	2.0327547281991353e-13
0.3134339828220179	3.378837120117466e-17	5.818274430979213e-17	1.092293702091374e-16	2.311018838525194e-16	5.835561101884371e-16	1.970383272577958e-15	1.1874331003987061e-14	5.549430501932985e-13	1.051041298675717e-12	2.0226817655470107e-13
0.3135339828220179	3.34585880167785e-17	5.761133437584394e-17	1.081477049914034e-16	2.2878649223005516e-16	5.776050737281071e-16	1.9496709709644154e-15	1.1741018076592904e-14	5.463472130589476e-13	1.040448185706121e-12	2.0126454012253848e-13
0.3136339828220179	3.313159402817903e-17	5.704479744028633e-17	1.0707536687062733e-16	2.264913789194938e-16	5.717073984435737e-16	1.9291520078687115e-15	1.160906250385316e-14	5.378849534725763e-13	1.0299566174041132e-12	2.002645478946889e-13
0.3137339828220179	3.2807367959443324e-17	5.648309595884258e-17	1.060122830195366e-16	2.2421638258008544e-16	5.658626474912065e-16	1.9088247212581638e-15	1.1478451308656614e-14	5.295541131532006e-13	1.0195655903165459e-12	1.9926818428757223e-13
0.3138339828220179	3.248588868440232e-17	5.59261926545858e-17	1.0495838113754556e-16	2.2196134306368085e-16	5.600703873656953e-16	1.888687462550822e-15	1.1349171633016167e-14	5.213525709841652e-13	1.009274111552314e-12	1.9827543376247375e-13
0.3139339828220179	3.2167135225663386e-17	5.537405051615073e-17	1.0391358944717214e-16	2.1972610140639743e-16	5.543301878758674e-16	1.8687385965112574e-15	1.1221210737000711e-14	5.132782423201543e-13	9.990811986615665e-13	1.9728628082525614e-13
0.3140339828220179	3.185108675362464e-17	5.4826632795955804e-17	1.0287783669046721e-16	2.1751049982035253e-16	5.486416221206406e-16	1.8489765011472043e-15	1.1094555997676814e-14	5.053290783083288e-13	9.889858795164738e-13	1.9630071002606964e-13
0.3141339828220179	3.153772258549905e-17	5.428390300843403e-17	1.018510521254816e-16	2.1531438168544697e-16	5.43004266465141e-16	1.82939956760697e-15	1.0969194908059652e-14	4.975030652232615e-13	9.789871921934648e-13	1.9531870595906492e-13
0.3142339828220179	3.12270221843436e-17	5.374582492827999e-17	1.0083316552273989e-16	2.1313759154120047e-16	5.374177005170053e-16	1.810006200077519e-15	1.0845115076073456e-14	4.897982238153553e-13	9.690841848569307e-13	1.943402532621031e-13
0.3143339828220179	3.0918965158092785e-17	5.321236258870269e-17	9.982410716174915e-17	2.1097997507864767e-16	5.318815071028433e-16	1.7907948156834663e-15	1.0722304223520922e-14	4.822126086724546e-13	9.592759156444047e-13	1.933653366164648e-13
0.3144339828220179	3.061353125860066e-17	5.268348027969403e-17	9.882380782752433e-17	2.0884137913228114e-16	5.263952722448326e-16	1.7717638443866955e-15	1.0600750185061706e-14	4.747443075943388e-13	9.495614525531255e-13	1.923939407465587e-13
0.3145339828220179	3.031070038068846e-17	5.21591425463057e-17	9.783219880714196e-17	2.0672165167205758e-16	5.20958585137547e-16	1.7529117288868865e-15	1.0480440907200455e-14	4.673914409798657e-13	9.399398733280863e-13	1.9142605041963686e-13
0.3146339828220179	3.001045256119626e-17	5.163931418693733e-17	9.68492118863047e-17	2.0462064179545003e-16	5.155710381248637e-16	1.7342369245225448e-15	1.0361364447283314e-14	4.601521612264002e-13	9.304102653513956e-13	1.9046165044549532e-13
0.3147339828220179	2.971276797804312e-17	5.1123960251637533e-17	9.587477934594449e-17	2.025381997195505e-16	5.102322266771053e-16	1.7157378991730891e-15	1.0243508972503606e-14	4.5302465214135733e-13	9.209717255330697e-13	1.8950072567619035e-13
0.3148339828220179	2.94176269492923e-17	5.061304604041382e-17	9.490883395883556e-17	2.0047417677324594e-16	5.049417493682947e-16	1.697413133161453e-15	1.012686275891643e-14	4.4600712836550467e-13	9.11623360203169e-13	1.8854326100574246e-13
0.3149339828220179	2.9125009932221425e-17	5.0106537101553546e-17	9.395130898623427e-17	1.984284253894148e-16	4.996992078535843e-16	1.6792611191574806e-15	1.0011414190461814e-14	4.390978348078255e-13	9.023642850052622e-13	1.8758924136984845e-13
0.3150339828220179	2.8834897522399216e-17	4.960439922995541e-17	9.300213817453844e-17	1.964007990971983e-16	4.945042068468371e-16	1.6612803620820092e-15	9.897151757996087e-15	4.322950460916426e-13	8.93193624791176e-13	1.8663865174558043e-13
0.3151339828220179	2.854727045276964e-17	4.910659846547545e-17	9.206125575197158e-17	1.9439115251432865e-16	4.893563540983776e-16	1.64346937901181e-15	9.7840640583333e-15	4.2559706601182765e-13	8.841105135171295e-13	1.8569147715110397e-13
0.31523398282201787	2.826210959273803e-17	4.861310109127623e-17	9.112859642528926e-17	1.9239934133947786e-16	4.842552603728865e-16	1.625826699085062e-15	9.672139793293361e-15	4.190022270027626e-13	8.751140941410669e-13	1.84747702645375e-13
0.3153339828220179	2.797939594726755e-17	4.8123873632193674e-17	9.020409537650167e-17	1.904252223446979e-16	4.792005394274707e-16	1.608350863407679e-15	9.561367768759913e-15	4.125088896169029e-13	8.662035185213135e-13	1.838073133278534e-13
0.3154339828220179	2.7699110655977094e-17	4.763888285311035e-17	8.928768825962253e-17	1.8846865336787736e-16	4.741918079898273e-16	1.5910404249602795e-15	9.451736893746087e-15	4.0611544201365246e-13	8.573779473164393e-13	1.8287029433820019e-13
0.3155339828220179	2.7421234992248323e-17	4.7158095757341077e-17	8.83793111974384e-17	1.8652949330527487e-16	4.692286857366619e-16	1.5738939485058512e-15	9.343236179468392e-15	3.998202994583606e-13	8.486365498863862e-13	1.8193663085599185e-13
0.3156339828220179	2.714575036233674e-17	4.668147958502677e-17	8.747890077829667e-17	1.846076021040797e-16	4.643107952721515e-16	1.5569100104981492e-15	9.235854738429288e-15	3.9362190383121527e-13	8.399785041947877e-13	1.8100630810041812e-13
0.31573398282201787	2.687263830448779e-17	4.620900181154214e-17	8.658639405291718e-17	1.8270284075504273e-16	4.594377621066181e-16	1.5400871989907172e-15	9.129581783507417e-15	3.875187231458078e-13	8.314029967124947e-13	1.800793113299864e-13
0.3158339828220179	2.6601880488059396e-17	4.574063014590874e-17	8.570172853122563e-17	1.8081507128514084e-16	4.546092146353633e-16	1.5234241135467074e-15	9.024406627056251e-15	3.815092510771761e-13	8.229092223222944e-13	1.7915562584222795e-13
0.3159339828220179	2.633345871265168e-17	4.527633252922393e-17	8.482484217920287e-17	1.789441567503044e-16	4.498247841175922e-16	1.5069193651492493e-15	8.92031868001066e-15	3.755920064991232e-13	8.144963842247795e-13	1.7823523697339822e-13
0.3160339828220179	2.6067354907237753e-17	4.481607713309419e-17	8.395567341575923e-17	1.7708996122818126e-16	4.450841046555498e-16	1.4905715761125956e-15	8.817307451001315e-15	3.697655330305825e-13	8.061636938453763e-13	1.7731813009817872e-13
0.3161339828220179	2.5803551129304975e-17	4.435983235808269e-17	8.309416110962692e-17	1.7525234981095713e-16	4.403868131737515e-16	1.47437937999386e-15	8.715362545476922e-15	3.640283985908818e-13	7.979103707425026e-13	1.7640429062937894e-13
0.31623398282201787	2.5542029563997763e-17	4.3907566832164097e-17	8.224024457627495e-17	1.7343118859822035e-16	4.3573254939839655e-16	1.4583414215054908e-15	8.614473664834457e-15	3.583791949636784e-13	7.897356425168512e-13	1.7549370401763523e-13
0.3163339828220179	2.5282772523269614e-17	4.345924940919209e-17	8.139386357484307e-17	1.7162634468988012e-16	4.3112095583690314e-16	1.4424563564283684e-15	8.514630605557056e-15	3.5281653736941247e-13	7.816387447217946e-13	1.7458635575111536e-13
0.3164339828220179	2.5025762445035912e-17	4.3014849167375246e-17	8.055495830509559e-17	1.6983768617912599e-16	4.265516777576059e-16	1.4267228515255658e-15	8.41582325835947e-15	3.473390640460652e-13	7.736189207748409e-13	1.7368223135521132e-13
0.3165339828220179	2.4770981892336034e-17	4.257433540775916e-17	7.972346940439162e-17	1.680650821454334e-16	4.220243631695637e-16	1.4111395844566844e-15	8.318041607340865e-15	3.419454358380536e-13	7.656754218701892e-13	1.7278131639224026e-13
0.3166339828220179	2.451841355249888e-17	4.2137677652727044e-17	7.889933794468514e-17	1.663084026476284e-16	4.1753866280255165e-16	1.395705243693045e-15	8.221275729145863e-15	3.3663433579312834e-13	7.578075068923674e-13	1.7188359646114487e-13
0.31673398282201787	2.4268040236314297e-17	4.170484564450074e-17	7.808250542953387e-17	1.6456751871698357e-16	4.130942300871649e-16	1.3804185284332478e-15	8.12551579213226e-15	3.3140446876703736e-13	7.500144423308728e-13	1.7098905719718594e-13
0.3168339828220179	2.401984487720874e-17	4.12758093436555e-17	7.727291379113285e-17	1.6284230235037146e-16	4.086907211350527e-16	1.3652781485195638e-15	8.030752055546533e-15	3.2625456103584877e-13	7.422955021958709e-13	1.7009768427163835e-13
0.3169339828220179	2.377381053042859e-17	4.0850538927648144e-17	7.647050538736901e-17	1.61132626503458e-16	4.0432779471934405e-16	1.3502828243549096e-15	7.936974868706807e-15	3.2118335991576026e-13	7.346499679349415e-13	1.692094633914907e-13
0.3170339828220179	2.3529920372225558e-17	4.042900478934524e-17	7.567522299889075e-17	1.5943836508394743e-16	4.0000511225513896e-16	1.3354312868204039e-15	7.844174670192538e-15	3.1618963339019385e-13	7.270771283507661e-13	1.6832438029913671e-13
0.3171339828220179	2.328815769904896e-17	4.0011177535569756e-17	7.488700982619753e-17	1.577593929448648e-16	3.957223377801803e-16	1.3207222771935706e-15	7.752341987041721e-15	3.1127216974408377e-13	7.19576279519847e-13	1.6744242077206302e-13
0.31723398282201787	2.304850592674278e-17	3.959702798565133e-17	7.410580948675322e-17	1.5609558587788706e-16	3.9147913793566644e-16	1.3061545470671839e-15	7.661467433955408e-15	3.0642977720517855e-13	7.121467247122246e-13	1.6656357062254987e-13
0.3173339828220179	2.2810948589749874e-17	3.918652716999157e-17	7.333156601211498e-17	1.5444682060673267e-16	3.872751819471793e-16	1.2917268582687485e-15	7.571541712509238e-15	3.0166128359221833e-13	7.047877743121455e-13	1.6568781569736298e-13
0.3174339828220179	2.2575469340315965e-17	3.8779646328629865e-17	7.256422384507727e-17	1.528129747805665e-16	3.8311014160574136e-16	1.2774379827804445e-15	7.482555610371194e-15	2.969655359698077e-13	6.974987457396397e-13	1.6481514187743346e-13
0.3175339828220179	2.2342051947704715e-17	3.837635690982888e-17	7.180372783684217e-17	1.5119392696747632e-16	3.789836912490317e-16	1.2632867026598992e-15	7.394500000527655e-15	2.923414003099154e-13	6.902789633731291e-13	1.6394553507755932e-13
0.3176339828220179	2.211068029741373e-17	3.797663056865965e-17	7.105002324420153e-17	1.495895566479781e-16	3.7489550774270736e-16	1.2492718099613282e-15	7.307365840514978e-15	2.8778776115979025e-13	6.831277584728687e-13	1.6307898124608406e-13
0.31773398282201787	2.1881338390396937e-17	3.7580439165602056e-17	7.030305572674267e-17	1.479997442085756e-16	3.7084527046187226e-16	1.2353921066574667e-15	7.221144171658934e-15	2.833035213162189e-13	6.7604446910539e-13	1.6221546636459052e-13
0.3178339828220179	2.1654010342292753e-17	3.718775476515313e-17	6.956277134407007e-17	1.4642437093535262e-16	3.668326612726767e-16	1.2216464045619738e-15	7.135826118320391e-15	2.788876015059559e-13	6.690284400687979e-13	1.613549764475864e-13
0.3179339828220179	2.142868038265538e-17	3.6798549634441244e-17	6.882911655304437e-17	1.4486331900761628e-16	3.628573645140323e-16	1.2080335252524568e-15	7.051402887147561e-15	2.7453894007220687e-13	6.620790228189675e-13	1.6049749754218358e-13
0.3180339828220179	2.1205332854192324e-17	3.6412796241853734e-17	6.810203820504121e-17	1.4331647149157778e-16	3.5891906697947427e-16	1.1945522999940735e-15	6.9678657663354e-15	2.7025649266705493e-13	6.551955753966437e-13	1.5964301572779086e-13
0.3181339828220179	2.0983952212005753e-17	3.6030467255668884e-17	6.738148354322879e-17	1.417837123340817e-16	3.5501745789913356e-16	1.1812015696637376e-15	6.885206124891024e-15	2.6603923194968636e-13	6.48377462355381e-13	1.587915171157891e-13
0.31823398282201787	2.0764523022839875e-17	3.5651535542701715e-17	6.666740019985895e-17	1.402649263563739e-16	3.5115222892184757e-16	1.167980184674832e-15	6.80341541190612e-15	2.6188614729032076e-13	6.416240546903702e-13	1.57942987849217e-13
0.3183339828220179	2.0547029964332074e-17	3.527597416695249e-17	6.595973619358362e-17	1.3875999924791048e-16	3.4732307409738933e-16	1.1548870049025852e-15	6.722485155835439e-15	2.5779624447969974e-13	6.349347297680877e-13	1.5709741410244966e-13
0.3184339828220179	2.0331457824269402e-17	3.490375638826984e-17	6.525843992677933e-17	1.3726881756021225e-16	3.435296898588331e-16	1.1419208996099178e-15	6.642406963781975e-15	2.5376854544405096e-13	6.28308871256805e-13	1.5625478208087793e-13
0.3185339828220179	2.011779149984949e-17	3.453485566101943e-17	6.456346018290018e-17	1.357912687007578e-16	3.3977177500503404e-16	1.1290807473739446e-15	6.563172520788322e-15	2.4980208796538815e-13	6.217458690579103e-13	1.5541507802058765e-13
0.3186339828220179	1.9906015996945934e-17	3.4169245632760625e-17	6.387474612383664e-17	1.3432724092691734e-16	3.3604903068322334e-16	1.1163654360129164e-15	6.484773589134329e-15	2.458959254070563e-13	6.152451192380338e-13	1.5457828818803376e-13
0.31873398282201787	1.9696116429379227e-17	3.380690014293302e-17	6.319224728730196e-17	1.328766233399292e-16	3.323611603717496e-16	1.1037738625138294e-15	6.4072020076411e-15	2.4204912644440943e-13	6.088060239619967e-13	1.5374439887971543e-13
0.3188339828220179	1.9488078018191633e-17	3.3447793221551906e-17	6.251591358422884e-17	1.3143930587891936e-16	3.2870786986292616e-16	1.0913049329605186e-15	6.330449690981096e-15	2.382607748005177e-13	6.024279914265573e-13	1.5291339642185252e-13
0.3189339828220179	1.9281886090926755e-17	3.3091899087912225e-17	6.184569529618876e-17	1.3001517931495952e-16	3.2508886724600087e-16	1.0789575624623409e-15	6.2545086289945055e-15	2.345299689868056e-13	5.96110435794926e-13	1.5208526717005767e-13
0.3190339828220179	1.9077526080913777e-17	3.2739192149296866e-17	6.118154307282232e-17	1.2860413524515768e-16	3.2150386289024e-16	1.0667306750832995e-15	6.179370886011196e-15	2.308558220484981e-13	5.898527771320447e-13	1.5125999750900277e-13
0.3191339828220179	1.887498352655618e-17	3.238964699970007e-17	6.052340792928877e-17	1.2720606608680343e-16	3.1795256942814334e-16	1.0546232037718276e-15	6.105028600179379e-15	2.2723746131481416e-13	5.836544413406475e-13	1.504375738520908e-13
0.31923398282201787	1.867424407062538e-17	3.204323841855375e-17	5.987124124373829e-17	1.2582086507153931e-16	3.144347017387804e-16	1.0426340902910431e-15	6.031473982799769e-15	2.2367402815379759e-13	5.775148600980883e-13	1.4961798264112566e-13
0.3193339828220179	1.8475293459558092e-17	3.169994136946437e-17	5.922499475478953e-17	1.2444842623958217e-16	3.1094997693121917e-16	1.0307622851495162e-15	5.958699317665863e-15	2.2016467773166688e-13	5.714334707938726e-13	1.4880121034597663e-13
0.3194339828220179	1.8278117542759418e-17	3.135973099895726e-17	5.858462055903407e-17	1.2308864443397464e-16	3.074981143281011e-16	1.0190067475326184e-15	5.886696960409881e-15	2.1670857877663801e-13	5.654097164679544e-13	1.4798724346424165e-13
0.3195339828220179	1.8082702271908566e-17	3.102258263523013e-17	5.795007110855298e-17	1.2174141529488547e-16	3.040788354493232e-16	1.0073664452343328e-15	5.815459337854772e-15	2.1330491334709231e-13	5.594430457497585e-13	1.4717606852091523e-13
0.3196339828220179	1.7889033700270903e-17	3.0688471786911283e-17	5.732129920844639e-17	1.2040663525393384e-16	3.0069186399581154e-16	9.958403545895842e-16	5.7449789473715895e-15	2.0995287660401195e-13	5.535329127978738e-13	1.4636767206804055e-13
0.31973398282201787	1.7697097982013373e-17	3.0357374141832604e-17	5.669825801438846e-17	1.1908420152857027e-16	2.9733692583345627e-16	9.844274604071745e-16	5.6752483562432586e-15	2.066516765876323e-13	5.47678777240538e-13	1.4556204068438167e-13
0.3198339828220179	1.7506881371523884e-17	3.0029265565802215e-17	5.608090103018702e-17	1.1777401211647997e-16	2.9401374897710983e-16	9.73126755903075e-16	5.606260201033096e-15	2.0340053399815572e-13	5.418801041167274e-13	1.447591609750704e-13
0.3199339828220179	1.7318370222736474e-17	2.970412210139123e-17	5.5469182105371775e-17	1.164759657900338e-16	2.907220635747367e-16	9.61937242634359e-16	5.538007186959687e-15	2.0019868198052565e-13	5.361363638180027e-13	1.43959019571269e-13
0.3200339828220179	1.713155098845953e-17	2.938191996672605e-17	5.486305543278524e-17	1.1518996209077265e-16	2.8746160189165616e-16	9.508579304335696e-16	5.470482087276886e-15	1.9704536591311485e-13	5.304470320309908e-13	1.4316160312982208e-13
0.3201339828220179	1.694641021970822e-17	2.9062635554288694e-17	5.4262475546202136e-17	1.1391590132393052e-16	2.842320982948954e-16	9.398878373435793e-16	5.403677742659583e-15	1.9393984320029417e-13	5.248115896805718e-13	1.4236689833290997e-13
0.32023398282201787	1.6762934565042282e-17	2.874624542972333e-17	5.3667397317953415e-17	1.126536845529898e-16	2.810332892376588e-16	9.290259895529641e-16	5.3375870605946116e-15	1.9088138306877655e-13	5.192295228736899e-13	1.4157489188769675e-13
0.3203339828220179	1.6581110769907286e-17	2.8432726330655323e-17	5.307777595657654e-17	1.1140321359428703e-16	2.7786491324391363e-16	9.18271421331915e-16	5.272203014777452e-15	1.8786926636768782e-13	5.13700322843871e-13	1.407855705259843e-13
0.3204339828220179	1.640092567598029e-17	2.812205516551202e-17	5.2493567004470905e-17	1.1016439101163983e-16	2.7472671089307124e-16	9.076231749685228e-16	5.207518644514099e-15	1.8490278537226265e-13	5.082234858963313e-13	1.3999892100385489e-13
0.3205339828220179	1.6222366220519523e-17	2.781420901235469e-17	5.191472633557819e-17	1.089371201110181e-16	2.71618424804781e-16	8.970803007056518e-16	5.143527054128097e-15	1.819812435911112e-13	5.027985133537563e-13	1.3921493010131728e-13
0.3206339828220179	1.6045419435718013e-17	2.750916511771762e-17	5.1341210153069064e-17	1.0772130493524701e-16	2.6853979962383864e-16	8.866418566782212e-16	5.0802214123730215e-15	1.7910395557698417e-13	4.974249115026923e-13	1.384335846219476e-13
0.32073398282201787	1.5870072448062198e-17	2.7206900895453818e-17	5.077297498705358e-17	1.065168502587544e-16	2.6549058200518867e-16	8.763069088510147e-16	5.017594951850244e-15	1.762702467409676e-13	4.921021915405807e-13	1.3765487139253215e-13
0.3208339828220179	1.5696312477693897e-17	2.6907393925589354e-17	5.020997769230119e-17	1.0532366158234664e-16	2.6247052059904693e-16	8.660745309569427e-16	4.955640968431733e-15	1.7347945317003686e-13	4.868298695233803e-13	1.3687877726270684e-13
0.3209339828220179	1.552412683777675e-17	2.6610621953183944e-17	4.965217544597881e-17	1.041416451280207e-16	2.594793660361226e-16	8.559438044357874e-16	4.894352820688025e-15	1.707309214479069e-13	4.816074663138199e-13	1.3610528910459003e-13
0.3210339828220179	1.5353502933866318e-17	2.6316562887200044e-17	4.909952574539973e-17	1.0297070783381079e-16	2.565168709129329e-16	8.459138183733351e-16	4.833723929321186e-15	1.6802400847910626e-13	4.764345075302197e-13	1.3533439381241907e-13
0.3211339828220179	1.5184428263284345e-17	2.6025194799378423e-17	4.855198640579382e-17	1.018107573486756e-16	2.53582789777244e-16	8.359836694411012e-16	4.773747776603068e-15	1.6535808131622854e-13	4.713105234959338e-13	1.345660783021809e-13
0.32123398282201787	1.5016890414497454e-17	2.573649592312125e-17	4.80095155580853e-17	1.0066170202741208e-16	2.5067687911360234e-16	8.261524618364225e-16	4.714417905818154e-15	1.6273251699028537e-13	4.66235049189351e-13	1.3380032951124213e-13
0.3213339828220179	1.4850877066499223e-17	2.5450444652382793e-17	4.7472071646692087e-17	9.952345092561232e-17	2.4779889732896337e-16	8.164193072230064e-16	4.655727920711796e-15	1.6014670234410247e-13	4.612076241944935e-13	1.3303713439797546e-13
0.3214339828220179	1.4686375988197025e-17	2.516701954056765e-17	4.6939613427335145e-17	9.839591379464915e-17	2.4494860473843445e-16	8.067833246719987e-16	4.59767148494314e-15	1.5760003386871144e-13	4.562277926521722e-13	1.3227647994138647e-13
0.3215339828220179	1.4523375037801262e-17	2.4886199299434733e-17	4.6412099964863257e-17	9.727900107669573e-17	2.421257635511135e-16	7.972436406034228e-16	4.540242321542766e-15	1.5509191754265446e-13	4.512951032116906e-13	1.315183531407327e-13
0.3216339828220179	1.4361862162220735e-17	2.460796279800933e-17	4.588949063109294e-17	9.617262389978238e-17	2.3933013785602073e-16	7.877993887281032e-16	4.4834342123753955e-15	1.5262176867417469e-13	4.4640910898313207e-13	1.3076274101514618e-13
0.32173398282201787	1.4201825396459387e-17	2.4332289061502812e-17	4.5371745102662295e-17	9.507669407288286e-17	2.3656149360814207e-16	7.784497099900302e-16	4.427240997607233e-15	1.5018901174621596e-13	4.4156936749017277e-13	1.3000963060324746e-13
0.3218339828220179	1.4043252863019607e-17	2.4059157270238043e-17	4.4858823358900315e-17	9.399112408104025e-17	2.338195986145691e-16	7.691937525091437e-16	4.3716565751781796e-15	1.4779308026418696e-13	4.367754406234397e-13	1.2925900896276346e-13
0.3219339828220179	1.388613277130651e-17	2.3788546758582607e-17	4.4350685679706557e-17	9.291582708051709e-17	2.311042225207238e-16	7.600306715245919e-16	4.316674900278544e-15	1.454334166064356e-13	4.320268945944099e-13	1.285108631701372e-13
0.3220339828220179	1.3730453417039124e-17	2.3520437013889692e-17	4.384729264345066e-17	9.185071689399e-17	2.284151367967075e-16	7.50959629338382e-16	4.262289984830581e-15	1.431094718773763e-13	4.273232998898313e-13	1.277651803201391e-13
0.3221339828220179	1.3576203181661778e-17	2.325480767544275e-17	4.334860512487937e-17	9.079570800576385e-17	2.257521147237122e-16	7.419797952594477e-16	4.208495896974445e-15	1.4082070576322118e-13	4.2266423122665503e-13	1.2702194752546886e-13
0.3222339828220179	1.3423370531763092e-17	2.2991638533412195e-17	4.285458429304409e-17	8.975071555703086e-17	2.2311493138056327e-16	7.330903455482329e-16	4.155286760558979e-15	1.3856658639027903e-13	4.1804926750750505e-13	1.262811519163656e-13
0.3223339828220179	1.3271944018495424e-17	2.2730909527813366e-17	4.236519160923445e-17	8.871565534115338e-17	2.205033636303331e-16	7.242904633615516e-16	4.102656754636704e-15	1.3634659018574288e-13	4.1347799177662597e-13	1.255427806402013e-13
0.3224339828220179	1.3121912277000664e-17	2.247260074747609e-17	4.188038882493545e-17	8.76904437989855e-17	2.1791719010705867e-16	7.15579338698034e-16	4.050600112963743e-15	1.3416020174095775e-13	4.0894999117636877e-13	1.248068208610859e-13
0.3225339828220179	1.2973264025837129e-17	2.22166924290173e-17	4.140013797978786e-17	8.667499801421671e-17	2.1535619120255678e-16	7.069561683438485e-16	3.999111123503578e-15	1.3200691367707892e-13	4.04464856904131e-13	1.2407325975945618e-13
0.3226339828220179	1.282598806641271e-17	2.1963164955821617e-17	4.092440139956839e-17	8.566923570876046e-17	2.1282014905332135e-16	6.984201558188915e-16	3.948184127935782e-15	1.2988622651311201e-13	4.000221841698101e-13	1.2334208453166931e-13
0.3227339828220179	1.2680073282419762e-17	2.171199885703013e-17	4.045314169418337e-17	8.467307523816297e-17	2.1030884752753127e-16	6.89970511323433e-16	3.897813521168878e-15	1.277976485362679e-13	3.956215721537477e-13	1.226132823895926e-13
0.3228339828220179	1.2535508639274606e-17	2.1463174806533382e-17	3.9986321755671945e-17	8.368643558704926e-17	2.0782207221212943e-16	6.816064516850755e-16	3.847993750857469e-15	1.257406956745956e-13	3.912626239651216e-13	1.218868405601879e-13
0.3229339828220179	1.2392283183560507e-17	2.121667362197207e-17	3.9523904756227126e-17	8.270923636460006e-17	2.0535961040001975e-16	6.7332720030621e-16	3.79871931692385e-15	1.2371489137185355e-13	3.8694494660084606e-13	1.2116274628509368e-13
0.3230339828220179	1.2250386042473635e-17	2.097247626374499e-17	3.906585414622531e-17	8.174139780005696e-17	2.029212510773284e-16	6.651319871117982e-16	3.749984771083681e-15	1.2171976646456204e-13	3.8266815090489946e-13	1.2044098682020552e-13
0.3231339828220179	1.2109806423273546e-17	2.0730563834020977e-17	3.8612133652273493e-17	8.078284073825958e-17	2.0050678491077026e-16	6.570200484975907e-16	3.7017847163759855e-15	1.1975485906121594e-13	3.784318515281374e-13	1.1972154943524885e-13
0.3232339828220179	1.1970533612736047e-17	2.0490917575760355e-17	3.816270727526493e-17	7.98334866352108e-17	1.9811600423510235e-16	6.489906272787393e-16	3.654113806697224e-15	1.1781971442360203e-13	3.7423566688854535e-13	1.1900442141335067e-13
0.3233339828220179	1.183255697661132e-17	2.0253518871740642e-17	3.7717539288452467e-17	7.889325755368058e-17	1.9574870304067012e-16	6.410429726388015e-16	3.6069667463398015e-15	1.1591388485019252e-13	3.700792191319612e-13	1.1828959005061383e-13
0.3234339828220179	1.1695865959083524e-17	2.001834924359037e-17	3.727659423553089e-17	7.796207615883124e-17	1.9340467696104317e-16	6.331763400791247e-16	3.560338289534327e-15	1.140369295615625e-13	3.6596213409321546e-13	1.1757704265567648e-13
0.3235339828220179	1.1560450082234764e-17	1.97853903508262e-17	3.6839836928734e-17	7.703986571387124e-17	1.9108372326071902e-16	6.253899913686052e-16	3.5142232399960225e-15	1.121884145878011e-13	3.618840412577146e-13	1.1686676654927398e-13
0.3236339828220179	1.1426298945513352e-17	1.9554623989900133e-17	3.640723244694313e-17	7.612655007575028e-17	1.887856408229462e-16	6.176831944938699e-16	3.4686164504753575e-15	1.1036791265788369e-13	3.5784457372346855e-13	1.1615874906379855e-13
0.3237339828220179	1.1293402225204132e-17	1.9326032093250674e-17	3.597874613380918e-17	7.522205369087036e-17	1.8651023013761082e-16	6.10055223609807e-16	3.4235128223125487e-15	1.0857500309096019e-13	3.5384336816353673e-13	1.1545297754285332e-13
0.3238339828220179	1.1161749673902714e-17	1.909959672835979e-17	3.55543435958879e-17	7.43263015908344e-17	1.8425729328921836e-16	6.025053589904645e-16	3.3789073049959224e-15	1.0680927168952358e-13	3.4988006478888954e-13	1.1474943934079955e-13
0.3239339828220179	1.103133111999378e-17	1.887530009681854e-17	3.513399070078555e-17	7.343921938822478e-17	1.8202663394496092e-16	5.950328869803844e-16	3.3347948957244885e-15	1.0507031063443508e-13	3.459543073117101e-13	1.1404812182230806e-13
0.3240339828220179	1.0902136467131534e-17	1.8653124533395242e-17	3.471765357531828e-17	7.256073327240206e-17	1.7981805734286543e-16	5.876370999462256e-16	3.291170638974054e-15	1.0335771838175023e-13	3.4206574290906816e-13	1.1334901236189525e-13
0.3241339828220179	1.0774155693724127e-17	1.8433052505113276e-17	3.4305298603683385e-17	7.169077000534118e-17	1.7763137028003013e-16	5.803172962288145e-16	3.248029626067474e-15	1.016710995613366e-13	3.3821402218703175e-13	1.1265209834346555e-13
0.3242339828220179	1.0647378852422116e-17	1.8215066610332246e-17	3.3896892425642537e-17	7.082925691749466e-17	1.7546638110094493e-16	5.730727800955448e-16	3.205366994748597e-15	1.0001006487723248e-13	3.3439879914517683e-13	1.1195736715984366e-13
0.3243339828220179	1.0521796069608702e-17	1.7999149577836827e-17	3.349240193471862e-17	6.997612190367788e-17	1.7332289968588936e-16	5.659028616931315e-16	3.1631779287600387e-15	9.837423100972064e-14	3.3061973114147627e-13	1.1126480621230452e-13
0.3244339828220179	1.0397397544894467e-17	1.7785284265931225e-17	3.309179427640296e-17	6.913129341899467e-17	1.7120073743942982e-16	5.588068570007684e-16	3.1214576574247494e-15	9.676322051908982e-14	3.2687647885760197e-13	1.1057440291010011e-13
0.3245339828220179	1.0274173550615279e-17	1.757345366153832e-17	3.2695036846373945e-17	6.829470047477562e-17	1.6909970727897166e-16	5.517840877835663e-16	3.0802014552312206e-15	9.517666175103893e-14	3.231687062645987e-13	1.0988614466997925e-13
0.3246339828220179	1.0152114431332362e-17	1.736364087930649e-17	3.2302097288729455e-17	6.746627263455731e-17	1.6701962362341693e-16	5.448338815464291e-16	3.039404641422363e-15	9.361418874370716e-14	3.194960805889381e-13	1.0920001891570309e-13
0.3247339828220179	1.0031210603337064e-17	1.715582916072154e-17	3.19129434942312e-17	6.664594001008163e-17	1.649603023818964e-16	5.379555714882224e-16	2.9990625795882574e-15	9.207544113629998e-14	3.15858272278969e-13	1.0851601307756054e-13
0.3248339828220179	9.911452554158004e-18	1.6950001873224018e-17	3.1527543598557666e-17	6.583363325732574e-17	1.629215609425721e-16	5.311484964563378e-16	2.9591706772622628e-15	9.056006407926906e-14	3.1225495497172367e-13	1.0783411459187268e-13
0.3249339828220179	9.792830842071442e-18	1.674614250933358e-17	3.114586598057337e-17	6.502928357255832e-17	1.6090321816154004e-16	5.244120009015863e-16	2.919724385520953e-15	8.906770814603181e-14	3.0868580546010014e-13	1.0715431090049868e-13
0.3250339828220179	9.675336095614842e-18	1.654423468577671e-17	3.076787926060436e-17	6.423282268842116e-17	1.5890509435178175e-16	5.177454348333971e-16	2.8807191985873057e-15	8.759802924618833e-14	3.0515050366039175e-13	1.0647658945032792e-13
0.3251339828220179	9.558959013103879e-18	1.6344262142623266e-17	3.0393552298730584e-17	6.344418287004237e-17	1.5692701127223384e-16	5.111481537754522e-16	2.842150653437821e-15	8.615068854022772e-14	3.016487325802141e-13	1.0580093769278038e-13
0.3252339828220179	9.443690362152209e-18	1.6146208742426263e-17	3.002285419308598e-17	6.266329691117009e-17	1.5496879211689956e-16	5.046195187215654e-16	2.8040143294128705e-15	8.472535235567423e-14	2.9818017828674713e-13	1.0512734308328954e-13
0.3253339828220179	9.329520979194721e-18	1.595005846936859e-17	2.96557542781714e-17	6.189009813033842e-17	1.5303026150406017e-16	4.981588960919562e-16	2.7663058478305064e-15	8.332169210466197e-14	2.947445298753498e-13	1.0445579308078691e-13
0.3254339828220179	9.216441769013542e-18	1.575579542841473e-17	2.9292222123178967e-17	6.112452036705766e-17	1.5111124546556027e-16	4.917656576898607e-16	2.7290208716039764e-15	8.1939384202911e-14	2.913414794385232e-13	1.0378627514718123e-13
0.3255339828220179	9.104443704266843e-18	1.5563403844467955e-17	2.8932227530325985e-17	6.036649797802498e-17	1.492115714361549e-16	4.85439180658414e-16	2.6921551048622247e-15	8.057810999006666e-14	2.8797072203519606e-13	1.0311877674682772e-13
0.3256339828220179	8.993517825021835e-18	1.5372868061534247e-17	2.8575740533202823e-17	5.961596583337485e-17	1.4733106824295692e-16	4.791788474379554e-16	2.6557042925741862e-15	7.92375556513975e-14	2.84631955660375e-13	1.024532853459984e-13
0.3257339828220179	8.883655238289302e-18	1.518417254188969e-17	2.82227313951291e-17	5.887285931293865e-17	1.4546956609493653e-16	4.729840457235731e-16	2.6196642201761294e-15	7.791741214080835e-14	2.8132488121511215e-13	1.017897884123415e-13
0.3258339828220179	8.774847117562428e-18	1.499730186525515e-17	2.7873170607522725e-17	5.813711430254414e-17	1.4362689657251722e-16	4.668541684230399e-16	2.584030713202535e-15	7.661737510515759e-14	2.7804920247680767e-13	1.0112827341433937e-13
0.3259339828220179	8.667084702357878e-18	1.4812240727975583e-17	2.7527028888278947e-17	5.740866719033168e-17	1.4180289261722853e-16	4.607886136150385e-16	2.5487996369201048e-15	7.533714480984763e-14	2.748046260698437e-13	1.0046872782075626e-13
0.3260339828220179	8.560359297759938e-18	1.4628973942204856e-17	2.718427718016098e-17	5.668745486309843e-17	1.3999738852144366e-16	4.547867845077124e-16	2.5139668959651203e-15	7.407642606566869e-14	2.715908614365319e-13	9.981113910008655e-14
0.3261339828220179	8.45466227396803e-18	1.4447486435095545e-17	2.6844886649200165e-17	5.597341470266919e-17	1.3821021991818207e-16	4.488480893975305e-16	2.479528433983969e-15	7.28349281568717e-14	2.6840762080838494e-13	9.915549471998993e-14
0.3262339828220179	8.349985065846387e-18	1.4267763247995295e-17	2.650882868310866e-17	5.526648458228939e-17	1.3644122377099803e-16	4.429719416284891e-16	2.4454802332769464e-15	7.161236477045147e-14	2.652546191777046e-13	9.850178214672571e-14
0.3263339828220179	8.24631917247769e-18	1.4089789535646287e-17	2.617607488970081e-17	5.4566602863044974e-17	1.3469023836392623e-16	4.371577595515987e-16	2.411818314445178e-15	7.040845392661198e-14	2.6213157426947776e-13	9.784998884457851e-14
0.3264339828220179	8.143656156718835e-18	1.3913550565393247e-17	2.584659709532696e-17	5.387370839030838e-17	1.3295710329151577e-16	4.3140496648471492e-16	2.3785387360407773e-15	6.922291791040392e-14	2.5903820651358587e-13	9.720010227528112e-14
0.3265339828220179	8.041987644759458e-18	1.3739031716392529e-17	2.55203673433163e-17	5.318774049020249e-17	1.312416594489161e-16	4.2571299067263475e-16	2.345637594219896e-15	6.805548320449441e-14	2.5597423901730334e-13	9.655210989742371e-14
0.3266339828220179	7.941305325684077e-18	1.3566218478830203e-17	2.51973578924306e-17	5.2508638966097956e-17	1.2954374902205202e-16	4.200812652475322e-16	2.313111022399183e-15	6.69058804230711e-14	2.5293939753811454e-13	9.590599916586506e-14
0.3267339828220179	7.84160095103668e-18	1.339509645314324e-17	2.487754121532944e-17	5.183634409512755e-17	1.2786321547786256e-16	4.1450922818969744e-16	2.2809551909150636e-15	6.577384424684414e-14	2.4993341045681757e-13	9.526175753113106e-14
0.3268339828220179	7.742866334387801e-18	1.3225651349245973e-17	2.456088999704418e-17	5.117079662472765e-17	1.261999035546055e-16	4.0899632228856567e-16	2.2491663066861662e-15	6.465911335913303e-14	2.469560087509259e-13	9.461937243881223e-14
0.3269339828220179	7.645093350905164e-18	1.3057868985762842e-17	2.424737713346291e-17	5.0511937769204265e-17	1.2455365925223897e-16	4.035419951040431e-16	2.217740612878742e-15	6.356143038301747e-14	2.440069259683523e-13	9.397883132894548e-14
0.3270339828220179	7.548273936926334e-18	1.2891735289264138e-17	2.3936975729825125e-17	4.9859709206319994e-17	1.229243298228654e-16	3.981456989281421e-16	2.186674388575047e-15	6.2480541819532e-14	2.4108589820138663e-13	9.334012163539958e-14
0.3271339828220179	7.452400089534687e-18	1.2727236293509294e-17	2.362965909922769e-17	4.921405307390725e-17	1.2131176376125066e-16	3.9280689074690705e-16	2.1559639484447013e-15	6.141619798689024e-14	2.381926640609517e-13	9.270323078524485e-14
0.3272339828220179	7.357463866138102e-18	1.2564358138692681e-17	2.3325400761139132e-17	4.857491196650369e-17	1.1971581079540467e-16	3.875250322026334e-16	2.1256056424189436e-15	6.036815296071475e-14	2.353269646511452e-13	9.206814619812043e-14
0.3273339828220179	7.263457384049787e-18	1.2403087070696402e-17	2.3024174439925218e-17	4.794222893200875e-17	1.1813632187723295e-16	3.822995895563583e-16	2.0955958553678576e-15	5.933616451525766e-14	2.32488543544044e-13	9.14348552855911e-14
0.3274339828220179	7.170372820073094e-18	1.2243409440347173e-17	2.2725954063384837e-17	4.731594746836962e-17	1.1657314917326156e-16	3.7713003365069574e-16	2.0659310067804707e-15	5.831999406559903e-14	2.2967714675480633e-13	9.080334545050159e-14
0.3275339828220179	7.078202410087541e-18	1.2085311702677815e-17	2.2430713761294e-17	4.6696011520283353e-17	1.1502614605541614e-16	3.720158398728888e-16	2.0366075504476295e-15	5.73194066107924e-14	2.2689252271701564e-13	9.017360408631687e-14
0.3276339828220179	6.986938448638588e-18	1.1928780416193618e-17	2.213842786396021e-17	4.6082365475923125e-17	1.1349516709187192e-16	3.6695648811818197e-16	2.0076219741477487e-15	5.6334170677954084e-14	2.241344222583063e-13	8.9545618576457e-14
0.3277339828220179	6.89657328852969e-18	1.1773802242145112e-17	2.1849070900788464e-17	4.547495416369174e-17	1.1198006803797997e-16	3.6195146275348574e-16	1.9789707993354144e-15	5.5364058267276814e-14	2.2140259857625498e-13	8.891937629362753e-14
0.3278339828220179	6.8070993404170365e-18	1.1620363943802887e-17	2.1562617598854153e-17	4.4873722848991766e-17	1.1048070582724215e-16	3.57000252581294e-16	1.950650580832676e-15	5.440884479794398e-14	2.1869680721452411e-13	8.829486459913591e-14
0.3279339828220179	6.718509072407209e-18	1.146845238574023e-17	2.1279042881487806e-17	4.42786172310208e-17	1.0899693856236358e-16	3.52102350803897e-16	1.9226579065232048e-15	5.346830905493859e-14	2.1601680603926864e-13	8.767207084220422e-14
0.3280339828220179	6.630795009656773e-18	1.131805453311782e-17	2.0998321866867728e-17	4.368958343958976e-17	1.0752862550636241e-16	3.4725725498786495e-16	1.8949893970490533e-15	5.254223313672265e-14	2.1336235521579284e-13	8.705098235927088e-14
0.3281339828220179	6.5439497339753595e-18	1.1169157450975095e-17	2.0720429866622717e-17	4.310656803196108e-17	1.0607562707374887e-16	3.424644670288129e-16	1.8676417055102362e-15	5.1630402403778896e-14	2.1073321718546566e-13	8.643158647328534e-14
0.3282339828220179	6.457965883430646e-18	1.1021748303525199e-17	2.044534238444477e-17	4.252951798970888e-17	1.0463780482176151e-16	3.377234931164162e-16	1.840611517166887e-15	5.073260542799336e-14	2.0812915664287114e-13	8.581387049299167e-14
0.32833398282201787	6.3728361519563524e-18	1.0875814353455393e-17	2.0173035114710805e-17	4.195838071560456e-17	1.0321502144167391e-16	3.330338436997257e-16	1.8138955491442245e-15	4.9848633942871094e-14	2.055499405132242e-13	8.519782171220783e-14
0.3284339828220179	6.288553288962578e-18	1.0731342961231058e-17	1.9903483941112733e-17	4.139310403051737e-17	1.0180714075015591e-16	3.283950334527194e-16	1.7874905501399314e-15	4.897828279456052e-14	2.0299533793000596e-13	8.458342740908855e-14
0.3285339828220179	6.205110098948759e-18	1.0588321584405788e-17	1.96366649352991e-17	4.083363617034415e-17	1.0041402768070967e-16	3.2380658124016064e-16	1.7613933001344535e-15	4.812134989368661e-14	2.0046512021286365e-13	8.397067484538849e-14
0.3286339828220179	6.122499441119046e-18	1.0446737776934355e-17	1.9372554355522775e-17	4.027992578295364e-17	9.903554827515104e-17	3.1926801008366917e-16	1.7356006101035622e-15	4.727763616796111e-14	1.9795906084572595e-13	8.335955126570637e-14
0.3287339828220179	6.040714229000404e-18	1.0306579188491683e-17	1.9111128645300064e-17	3.9731921925154993e-17	9.767156967516238e-17	3.1477884712809125e-16	1.7101093217336648e-15	4.6446945515572037e-14	1.9547693545516173e-13	8.275004389672477e-14
0.32883398282201787	5.959747430062964e-18	1.0167833563795313e-17	1.8852364432078552e-17	3.9189574059688436e-17	9.632196011390991e-17	3.103386236081124e-16	1.6849163071396736e-15	4.562908475933031e-14	1.9301852178897291e-13	8.21421399464404e-14
0.3289339828220179	5.8795920653430805e-18	1.0030488741933002e-17	1.8596238525912956e-17	3.865283205223442e-17	9.498658890770994e-17	3.059468748151487e-16	1.6600184685852983e-15	4.4823863601562314e-14	1.9058359969501298e-13	8.153582660338126e-14
0.3290339828220179	5.8002412090690626e-18	9.894532655695168e-18	1.8342727918152013e-17	3.812164616844645e-17	9.366532644776889e-17	3.016031400644716e-16	1.6354127382059883e-15	4.4031094579738424e-14	1.8817195110024067e-13	8.09310910358195e-14
0.3291339828220179	5.721687988288299e-18	9.759953330909635e-18	1.8091809780130512e-17	3.7595967070998485e-17	9.235804419196723e-17	2.973069626625771e-16	1.6110960777340773e-15	4.325059302281451e-14	1.8578335998996886e-13	8.032792039096231e-14
0.3292339828220179	5.6439255824983635e-18	9.626738885784044e-18	1.784346146187457e-17	3.707574581666156e-17	9.106461465671797e-17	2.9305788987485615e-16	1.5870654782267385e-15	4.248217700829103e-14	1.8341761238737586e-13	7.972630179414762e-14
0.32933398282201787	5.566947223279299e-18	9.494877530249706e-18	1.759766049081279e-17	3.656093385339378e-17	8.97849114088761e-17	2.8885547289346163e-16	1.5633179597960892e-15	4.172566731996085e-14	1.8107449633320097e-13	7.912622234801598e-14
0.3294339828220179	5.490746193928964e-18	9.364357565311703e-18	1.7354384570496718e-17	3.605148301745267e-17	8.851880905770518e-17	2.846992668054464e-16	1.53985057134184e-15	4.098088740634366e-14	1.787538018656757e-13	7.852766913167862e-14
0.3295339828220179	5.4153158291004554e-18	9.2351673824022e-18	1.71136115793304e-17	3.554734553052921e-17	8.726618324690679e-17	2.8058883056115813e-16	1.5166603902863163e-15	4.0247663339792384e-14	1.764553210006593e-13	7.793062919987105e-14
0.3296339828220179	5.3406495144422355e-18	9.107295462739034e-18	1.6875319569309002e-17	3.5048473996899234e-17	8.602691064670661e-17	2.7652372694286247e-16	1.4937445223118516e-15	3.9525823776259304e-14	1.7417884771198893e-13	7.733508958209854e-14
0.3297339828220179	5.2667406862401675e-18	8.980730376687294e-18	1.6639486764764048e-17	3.455482140059611e-17	8.48008689459929e-17	2.725035225336095e-16	1.471100101100457e-15	3.881519991570961e-14	1.7192417791203639e-13	7.674103728176364e-14
0.32983398282201787	5.193582831062348e-18	8.855460783126581e-18	1.6406091561119363e-17	3.406634110260342e-17	8.358793684451922e-17	2.685277876863546e-16	1.4487242880759768e-15	3.811562546317726e-14	1.6969110943247445e-13	7.614845927529147e-14
0.3299339828220179	5.121169485405857e-18	8.731475428821229e-18	1.6175112523653896e-17	3.358298683806524e-17	8.238799404515726e-17	2.6459609649330123e-16	1.4266142721483543e-15	3.742693659044216e-14	1.6747944200524046e-13	7.555734251123124e-14
0.3300339828220179	5.049494235346412e-18	8.608763147795956e-18	1.59465283862749e-17	3.310471271351886e-17	8.12009212462127e-17	2.6070802675550144e-16	1.4047672694604135e-15	3.674897189832972e-14	1.652889772437155e-13	7.49676739093581e-14
0.3301339828220179	4.978550716189383e-18	8.487312860713999e-18	1.5720318050295918e-17	3.263147320414246e-17	8.002660013378534e-17	2.568631599526617e-16	1.3831805231366173e-15	3.608157237960788e-14	1.6311951862407724e-13	7.437944035974813e-14
0.3302339828220179	4.908332612124369e-18	8.367113574261354e-18	1.549646058322693e-17	3.2163223151028275e-17	7.886491337419934e-17	2.5306108121322865e-16	1.361851303034394e-15	3.542458138248914e-14	1.6097087146688272e-13	7.379262872185607e-14
0.33033398282201787	4.838833655880641e-18	8.248154380533484e-18	1.527493521757037e-17	3.169991775846714e-17	7.771574460647462e-17	2.493013792846502e-16	1.3407769054974208e-15	3.4777844574709007e-14	1.5884284291881564e-13	7.320722582356555e-14
0.3304339828220179	4.770047628386069e-18	8.130424456427053e-18	1.5055721349625997e-17	3.124151259125776e-17	7.657897843486195e-17	2.455836465039147e-16	1.3199546531112783e-15	3.414120990818486e-14	1.5673524193464446e-13	7.26232184602356e-14
0.3305339828220179	4.701968358427626e-18	8.013913063035692e-18	1.4838798538304164e-17	3.0787963572033954e-17	7.545450042143223e-17	2.419074787683031e-16	1.2993818944612649e-15	3.351452758423955e-14	1.5464787925936864e-13	7.204059339373101e-14
0.3306339828220179	4.634589722314239e-18	7.898609545048851e-18	1.4624146503946303e-17	3.0339226978606804e-17	7.434219707870902e-17	2.3827247550634933e-16	1.2790560038922946e-15	3.2897650019377394e-14	1.5258056741054288e-13	7.14593373514353e-14
0.3307339828220179	4.567905643541781e-18	7.784503330155908e-18	1.441174512715422e-17	2.98952594413294e-17	7.324195586236721e-17	2.346782396490546e-16	1.2589743812710472e-15	3.2290431811610384e-14	1.5053312066079638e-13	7.087943702525455e-14
0.33083398282201787	4.501910092460735e-18	7.67158392845365e-18	1.420157444762723e-17	2.9456017940478844e-17	7.215366516397817e-17	2.311243776013133e-16	1.2391344517502132e-15	3.169272970731965e-14	1.4850535502053777e-13	7.03008790706043e-14
0.3309339828220179	4.436597085945269e-18	7.559840931857485e-18	1.3993614663006562e-17	2.9021459803654724e-17	7.107721430380737e-17	2.276104992135443e-16	1.219533665534811e-15	3.110440256864427e-14	1.4649708822082918e-13	6.97236501053807e-14
0.3310339828220179	4.371960687065312e-18	7.449264013517253e-18	1.3787846127729194e-17	2.859154270319943e-17	7.001249352367053e-17	2.241362177535871e-16	1.2001694976507066e-15	3.0525311341391657e-14	1.4450813969646012e-13	6.914773670892069e-14
0.3311339828220179	4.307995004760161e-18	7.3398429272361e-18	1.3584249351886894e-17	2.8166224653632247e-17	6.895939397983031e-17	2.2070114987875847e-16	1.18103944771503e-15	2.9955319023454074e-14	1.4253833056917488e-13	6.857312542094052e-14
0.3312339828220179	4.244694193514421e-18	7.23156750689408e-18	1.338280500009552e-17	2.7745464009103664e-17	6.79178077359549e-17	2.1730491560816958e-16	1.162141039708851e-15	2.939429063373026e-14	1.405874836310964e-13	6.799980274046479e-14
0.33133398282201787	4.182052453036414e-18	7.124427665874958e-18	1.3183493890371264e-17	2.7329219460868638e-17	6.68876277561239e-17	2.1394713829524274e-16	1.1434718217517235e-15	2.884209318153882e-14	1.386554233283107e-13	6.742775512473663e-14
0.3314339828220179	4.120064027938062e-18	7.018413396497089e-18	1.2986296993013025e-17	2.6917450034774106e-17	6.586874789788392e-17	2.1062744460043894e-16	1.1250293658783357e-15	2.829859563651558e-14	1.3674197574462854e-13	6.68569689881096e-14
0.3315339828220179	4.058723207417757e-18	6.9135147694485725e-18	1.279119542949579e-17	2.651011508876859e-17	6.486106290535999e-17	2.0734546446421722e-16	1.1068112678172336e-15	2.7763668898991298e-14	1.3484696858552118e-13	6.628743070093083e-14
0.3316339828220179	3.998024324944319e-18	6.809721933225119e-18	1.2598170471367376e-17	2.610717431042397e-17	6.386446840240633e-17	2.0410083108016022e-16	1.0888151467713167e-15	2.7237185770831797e-14	1.3297023116220947e-13	6.571912658839574e-14
0.3317339828220179	3.937961757943722e-18	6.707025113572585e-18	1.2407203539155606e-17	2.570858771447835e-17	6.287886088581825e-17	2.008931808683603e-16	1.0710386452004778e-15	2.6719020926744267e-14	1.3111159437593108e-13	6.51520429293941e-14
0.33183398282201787	3.878529927487817e-18	6.605414612932861e-18	1.2218276201283009e-17	2.5314315640396468e-17	6.190413771858993e-17	1.9772215344898603e-16	1.0534794286061907e-15	2.620905088603516e-14	1.2927089070237327e-13	6.458616595533713e-14
0.3319339828220179	3.819723297984855e-18	6.50488080989376e-18	1.2031370172986166e-17	2.4924318749943084e-17	6.094019712321463e-17	1.9458739161604662e-16	1.0361351853179003e-15	2.5707153984811818e-14	1.2744795417625463e-13	6.402148184896328e-14
0.3320339828220179	3.761536376872311e-18	6.405414158642173e-18	1.1846467315246207e-17	2.453855802477883e-17	5.998693817504755e-17	1.9148854131138925e-16	1.0190036262815021e-15	2.5213210348625443e-14	1.2564262037608467e-13	6.345797674312984e-14
0.3321339828220179	3.703963714311578e-18	6.3070051884211786e-18	1.1663549633723369e-17	2.4156994764068186e-17	5.904426079570133e-17	1.8842525159886812e-16	1.0020824848495402e-15	2.4727101865540672e-14	1.2385472640906426e-13	6.289563671958154e-14
0.3322339828220179	3.646999902884769e-18	6.209644502990729e-18	1.148259927770091e-17	2.377959058210726e-17	5.811206574650195e-17	1.8539717463873805e-16	9.85369516573455e-16	2.4248712159632784e-14	1.2208411089615962e-13	6.233444780770533e-14
0.33233398282201787	3.5906395772933264e-18	6.113322780091926e-18	1.1303598539034958e-17	2.3406307405966354e-17	5.719025462198502e-17	1.8240396566222848e-16	9.688624989975486e-16	2.377792656489785e-14	1.2033061395731372e-13	6.177439598325958e-14
0.3324339828220179	3.534877414059068e-18	6.018030770914959e-18	1.1126529851112549e-17	2.3037107473150704e-17	5.627872984344284e-17	1.794452829463326e-16	9.525592314549255e-16	2.3314632099575365e-14	1.1859407719682945e-13	6.121546716708896e-14
0.3325339828220179	3.479708131226787e-18	5.923759299570604e-18	1.0951375787815954e-17	2.2671953329276277e-17	5.5377394652519455e-17	1.7652078778878784e-16	9.364575348651863e-16	2.285871744087187e-14	1.168743436888904e-13	6.06576472238162e-14
0.3326339828220179	3.4251264880688067e-18	5.8304992625648485e-18	1.07781190624946e-17	2.2310807825761736e-17	5.4486153104847625e-17	1.736301444832372e-16	9.205552515339323e-16	2.2410072900080226e-14	1.1517125796323418e-13	6.01009219605121e-14
0.3327339828220179	3.3711272847920218e-18	5.738241628278154e-18	1.0606742526943936e-17	2.1953634117538875e-17	5.360491006373837e-17	1.707730202946127e-16	9.048502449541633e-16	2.1968590398090646e-14	1.1348466599098291e-13	5.954527712534908e-14
0.33283398282201787	3.3177053622461802e-18	5.646977436446792e-18	1.0437229170390962e-17	2.1600395660775352e-17	5.273357119391103e-17	1.679490854346801e-16	8.893403996093313e-16	2.1534163441281715e-14	1.118144151706046e-13	5.89906984062265e-14
0.3329339828220179	3.2648556016345395e-18	5.556697797648704e-18	1.0269562118487347e-17	2.125105621061781e-17	5.18720429552739e-17	1.651580130378008e-16	8.740236207782563e-16	2.1106687097790897e-14	1.1016035431403575e-13	5.843717142938073e-14
0.3330339828220179	3.212572924226491e-18	5.46739389279263e-18	1.0103724632308698e-17	2.0905579818946643e-17	5.1020232596747315e-17	1.623994791368648e-16	8.588978343417821e-16	2.0686057974153718e-14	1.0852233363293581e-13	5.78846817579679e-14
0.3331339828220179	3.1608522910716275e-18	5.379056972610073e-18	9.939700107361162e-18	2.0563930832149866e-17	5.017804815013211e-17	1.596731626394172e-16	8.439609865911058e-16	2.0272174192307364e-14	1.0690020472508443e-13	5.733321489062565e-14
0.3332339828220179	3.109688702716296e-18	5.291678357151491e-18	9.777472072594919e-18	2.0226073888910596e-17	4.9345398424023796e-17	1.5697874530398027e-16	8.29211044037939e-16	1.9864935366954e-14	1.052938205609282e-13	5.678275626001276e-14
0.33333398282201787	3.0590771989215704e-18	5.205249435285367e-18	9.617024189423568e-18	1.9891973918010573e-17	4.8522192997770766e-17	1.5431591171654026e-16	8.146459932262309e-16	1.9464242583274157e-14	1.0370303547025064e-13	5.623329123132061e-14
0.3334339828220179	3.009012858383317e-18	5.11976166420087e-18	9.4583402507516e-18	1.9561596136149767e-17	4.7708342215477654e-17	1.516843492672405e-16	8.002638405457487e-16	1.906999837498935e-14	1.0212770512899347e-13	5.568480510076656e-14
0.3335339828220179	2.9594907984542167e-18	5.035206568913857e-18	9.30140418000803e-18	1.9234906045781453e-17	4.6903757180051825e-17	1.4908374812724405e-16	7.860626120472316e-16	1.8682106702764432e-14	1.0056768654620816e-13	5.5137283094057516e-14
0.3336339828220179	2.910506174867293e-18	4.951575741775987e-18	9.146200030185508e-18	1.89118694329607e-17	4.610834974729176e-17	1.4651380122577728e-16	7.720403532591912e-16	1.8300472932943947e-14	9.902283805113532e-14	5.459071036482984e-14
0.3337339828220179	2.8620541814615736e-18	4.868860841987306e-18	8.992711982887576e-18	1.859245236520976e-17	4.532203252002134e-17	1.4397420422735567e-16	7.5819512900641575e-16	1.7925003816620396e-14	9.74930192804239e-14	5.404507199306219e-14
0.33383398282201787	2.8141300499095088e-18	4.78705359511232e-18	8.840924347381896e-18	1.82766211893985e-17	4.454471884226688e-17	1.4146465550918902e-16	7.445250232301132e-16	1.7555607469026167e-14	9.597809116548134e-14	5.350035298346507e-14
0.3339339828220179	2.766729049446082e-18	4.706145792598954e-18	8.6908215596599e-18	1.7964342529638753e-17	4.37763227934743e-17	1.3898485613876024e-16	7.310281388096141e-16	1.719219334924406e-14	9.447791591994896e-14	5.295653826383915e-14
0.3340339828220179	2.719846486600045e-18	4.626129291300974e-18	8.542388181503078e-18	1.7655583285194505e-17	4.3016759182773325e-17	1.3653450985158824e-16	7.1770259738573915e-16	1.6834672240232718e-14	9.299235702731014e-14	5.2413612683409975e-14
0.3341339828220179	2.673477704926384e-18	4.5469960130035425e-18	8.395608899555237e-18	1.7350310628405673e-17	4.226594354327751e-17	1.3411332302914785e-16	7.045465391856995e-16	1.6482956229159424e-14	9.152127922861914e-14	5.1871561011131055e-14
0.3342339828220179	2.6276180847411867e-18	4.4687379439521305e-18	8.250468524401665e-18	1.7048492002628026e-17	4.152379212643133e-17	1.3172100467697986e-16	6.915581228496391e-16	1.6136958688037874e-14	9.006454851036137e-14	5.1330367933960185e-14
0.33433398282201787	2.582263042857839e-18	4.39134713438433e-18	8.106951989654564e-18	1.6750095120186382e-17	4.079022189639715e-17	1.293572664029667e-16	6.787355252586699e-16	1.5796594254664256e-14	8.862203209243527e-14	5.079001805510634e-14
0.3344339828220179	2.5374080323251707e-18	4.314815698065108e-18	7.965044351044365e-18	1.6455087960342173e-17	4.0065150524480806e-17	1.2702182239577107e-16	6.660769413645041e-16	1.5461778813846733e-14	8.719359841625298e-14	5.0250495892245134e-14
0.3345339828220179	2.4930485421673556e-18	4.239135811825184e-18	7.824730785517907e-18	1.616343876727763e-17	3.934849638360432e-17	1.2471438940345883e-16	6.535805840206256e-16	1.5132429478925627e-14	8.577911713297099e-14	4.9711785875706354e-14
0.3346339828220179	2.4491800971254015e-18	4.1642997151023235e-18	7.685996590342366e-18	1.5875116048090718e-17	3.8640178542811276e-17	1.2243468671227658e-16	6.412446838149329e-16	1.480846457357581e-14	8.437845909183182e-14	4.9173872346627057e-14
0.3347339828220179	2.4057982574004687e-18	4.090299709485703e-18	7.548827182215084e-18	1.5590088570806246e-17	3.79401167618184e-17	1.2018243612559616e-16	6.290674889039143e-16	1.4489803613890166e-14	8.299149632862514e-14	4.863673955507368e-14
0.3348339828220179	2.362898618399017e-18	4.0171281582638465e-18	7.413208096380675e-18	1.5308325362402157e-17	3.72482314856055e-17	1.1795736194303672e-16	6.170472648483638e-16	1.4176367290739199e-14	8.161810205427567e-14	4.810037165813422e-14
0.3349339828220179	2.3204768104793697e-18	3.944777485974941e-18	7.279124985752852e-18	1.5029795706846702e-17	3.65644438390445e-17	1.1575919093973564e-16	6.051822944504926e-16	1.3868077452399154e-14	8.025815064353384e-14	4.756475271797205e-14
0.3350339828220179	2.2785284987002432e-18	3.873240177960834e-18	7.14656362004327e-18	1.4754469143152213e-17	3.588867562156896e-17	1.1358765234579176e-16	5.934708775925931e-16	1.3564857087448979e-14	7.89115176237896e-14	4.7029866699850455e-14
0.3351339828220179	2.2370493825707976e-18	3.802508779923436e-18	7.01550988489594e-18	1.4482315463441652e-17	3.522084930188222e-17	1.1144247782586884e-16	5.819113310770867e-16	1.3266630307927717e-14	7.757807966399795e-14	4.649569747011931e-14
0.3352339828220179	2.1960351958023818e-18	3.732575897484749e-18	6.885949781027658e-18	1.4213304711028054e-17	3.4560888012703285e-17	1.0932340145895129e-16	5.705019884680457e-16	1.2973322332750369e-14	7.625771456371353e-14	4.596222879416653e-14
0.3353339828220179	2.1554817060620017e-18	3.663434195749309e-18	6.757869423374577e-18	1.3947407178509317e-17	3.390871554555548e-17	1.072301597182745e-16	5.592411999341768e-16	1.2684859471378009e-14	7.495030124224158e-14	4.5429444334335535e-14
0.3354339828220179	2.115384714727339e-18	3.595076398869972e-18	6.631255040244082e-18	1.3684593405874554e-17	3.326425634558662e-17	1.0516249145139395e-16	5.481273320931381e-16	1.2401169107736331e-14	7.36557197278919e-14	4.4897327647801164e-14
0.3355339828220179	2.075740056643594e-18	3.52749528961669e-18	6.506092972473778e-18	1.3424834178626195e-17	3.2627435506436294e-17	1.0312013786043123e-16	5.371587678573735e-16	1.2122179684381682e-14	7.237385114734996e-14	4.436586218441335e-14
0.3356339828220179	2.036543599881694e-18	3.4606837089477642e-18	6.382369672594719e-18	1.3168100525912762e-17	3.199817876513305e-17	1.0110284248245762e-16	5.263339062812162e-16	1.1847820686906771e-14	7.110457771514657e-14	4.3835031284496883e-14
0.3357339828220179	1.997791245498261e-18	3.3946345555843667e-18	6.260071704001402e-18	1.2914363718676372e-17	3.137641249703161e-17	9.91103511700399e-17	5.156511624094631e-16	1.1578022628585037e-14	6.984778272323667e-14	4.3304818176612886e-14
0.3358339828220179	1.959478927297251e-18	3.329340785588035e-18	6.1391857401274236e-18	1.2663595267813873e-17	3.0762063710790197e-17	9.714241207194488e-17	5.051089671272805e-16	1.1312717035249713e-14	6.860335053068779e-14	4.2775205975282546e-14
0.3359339828220179	1.9216026115930642e-18	3.264795411940793e-18	6.019698563626368e-18	1.2415766922349633e-17	3.015506004338108e-17	9.519877561398295e-17	4.947057670114678e-16	1.105183643040202e-14	6.737116655346526e-14	4.2246177678665724e-14
0.3360339828220179	1.8841582969753795e-18	3.2009915041281804e-18	5.901597065559239e-18	1.2170850667622662e-17	2.955532975514148e-17	9.32791944800171e-17	4.844400241830791e-16	1.0795314320546835e-14	6.615111725432681e-14	4.171771616620004e-14
0.3361339828220179	1.8471420140753373e-18	3.13792218772511e-18	5.784868244586237e-18	1.192881872348494e-17	2.8962801724856586e-17	9.138342359310466e-17	4.743102161613323e-16	1.05430851807499e-14	6.494309013281023e-14	4.118980419619333e-14
0.3362339828220179	1.8105498253335876e-18	3.07558064398478e-18	5.6694992061653504e-18	1.1689643542514598e-17	2.8377405444883356e-17	8.95112200968055e-17	4.643148357189052e-16	1.0295084440416294e-14	6.374697371533159e-14	4.066242440337651e-14
0.3363339828220179	1.7743778247696572e-18	3.0139601094298855e-18	5.555477161755868e-18	1.1453297808240164e-17	2.77990710163079e-17	8.766234333662458e-17	4.544523907384807e-16	1.0051248469283258e-14	6.256265754537516e-14	4.013555929640672e-14
0.3364339828220179	1.7386221377529295e-18	2.953053875447183e-18	5.4427894280275024e-18	1.1219754433378052e-17	2.7227729144137942e-17	8.583655484160592e-17	4.447214040706138e-16	9.811514563626064e-15	6.13900321737853e-14	3.960919125532729e-14
0.3365339828220179	1.7032789207753482e-18	2.892855287884422e-18	5.3314234260751975e-18	1.0988986558083026e-17	2.66633111325348e-17	8.40336183060739e-17	4.35120413392901e-16	9.575820932673211e-15	6.022898914915566e-14	3.908330252897923e-14
0.3366339828220179	1.6683443612252409e-18	2.833357746650127e-18	5.221366680638881e-18	1.0760967548209893e-17	2.6105748880074706e-17	8.225329957151101e-17	4.2564797107037316e-16	9.34410668522633e-15	5.907942100831096e-14	3.8557875232363573e-14
0.3367339828220179	1.6338146771631053e-18	2.774554705316164e-18	5.112606819329417e-18	1.0535670993588936e-17	2.555497487505028e-17	8.049536660859008e-17	4.163026440172025e-16	9.116311816483576e-15	5.794122126688947e-14	3.80328913439564e-14
0.3368339828220179	1.5996861170986296e-18	2.716439670722933e-18	5.0051315718591314e-18	1.0313070706312647e-17	2.5010922190803977e-17	7.875958949933598e-17	4.070830135596293e-16	8.892377195061832e-15	5.6814284410015787e-14	3.750833270297096e-14
0.3369339828220179	1.56595495976922e-18	2.659006202587244e-18	4.898928769278077e-18	1.009314071903508e-17	2.447352448109678e-17	7.70457404194344e-17	3.9798767530013486e-16	8.672244550214541e-15	5.5698505883065485e-14	3.6984181006569383e-14
0.3370339828220179	1.5326175139202574e-18	2.6022479131131096e-18	4.7939863432159024e-18	9.875855283283457e-18	2.3942715975512324e-17	7.535359362068784e-17	3.8901523898286427e-16	8.455856459243709e-15	5.4593782082528645e-14	3.6460417807022765e-14
0.3371339828220179	1.4996701180865121e-18	2.5461584666047806e-18	4.690292325128126e-18	9.661188867781575e-18	2.3418431474892873e-17	7.368292541359339e-17	3.8016432836023715e-16	8.24315633510036e-15	5.350001034695605e-14	3.593702450881384e-14
0.3372339828220179	1.4671091403751791e-18	2.4907315790827355e-18	4.5878348455485484e-18	9.449116156784741e-18	2.2900606346810232e-17	7.203351415007016e-17	3.714335810607723e-16	8.034088414172628e-15	5.241708894800051e-14	3.54139823656866e-14
0.3373339828220179	1.434930978250467e-18	2.4359610179021854e-18	4.486602133346289e-18	9.23961204842744e-18	2.2389176521071255e-17	7.040514020632421e-17	3.628216484581273e-16	7.828597744257998e-15	5.134491708154609e-14	3.4891272477639786e-14
0.3374339828220179	1.4031320583194847e-18	2.381840601374153e-18	4.386582514988231e-18	9.032651653082521e-18	2.1884078485254644e-17	6.879758596583959e-17	3.5432719554130747e-16	7.626630172716008e-15	5.0283394858926214e-14	3.436887578786069e-14
0.3375339828220179	1.3717088361196651e-18	2.3283641983893014e-18	4.2877644138067395e-18	8.828210291731756e-18	2.1385249280282827e-17	6.721063580251671e-17	3.459489007860682e-16	7.4281323347998e-15	4.9232423298228784e-14	3.3846773079601823e-14
0.3376339828220179	1.3406577959075581e-18	2.2755257280441283e-18	4.190136349271949e-18	8.626263494348296e-18	2.0892626496025114e-17	6.564407606393042e-17	3.3768545602744646e-16	7.233051642162224e-15	4.8191904315685485e-14	3.332494497299438e-14
0.3377339828220179	1.3099754504490617e-18	2.2233191592697205e-18	4.093686936269619e-18	8.426786998290356e-18	2.040614826693367e-17	6.409769505473136e-17	3.29535566333487e-16	7.041336271535067e-15	4.716174071714898e-14	3.280337192180181e-14
0.3378339828220179	1.2796583408111542e-18	2.1717385104633134e-18	3.998404884383921e-18	8.229756746707176e-18	1.992575326771366e-17	6.257128302017461e-17	3.2149794988009242e-16	6.8529351535783864e-15	4.6141836189654345e-14	3.228203421010948e-14
0.3379339828220179	1.2497030361548959e-18	2.120777849122047e-18	3.904278997185041e-18	8.035148886955404e-18	1.9451380709023105e-17	6.106463212977712e-17	3.135713378270094e-16	6.667797961896327e-15	4.5132095293062496e-14	3.176091194894836e-14
0.3380339828220179	1.220106133529982e-18	2.070431291479471e-18	3.8112981715220776e-18	7.84293976902771e-18	1.898297033320657e-17	5.957753646111122e-17	3.0575447419495953e-16	6.4858751022186655e-15	4.413242345178909e-14	3.123998507285447e-14
0.3381339828220179	1.1908642576705033e-18	2.0206930021443353e-18	3.7194513968203215e-18	7.653105943991544e-18	1.8520462410059155e-17	5.810979198371668e-17	2.9804611574383577e-16	6.307117701742837e-15	4.3142726946610185e-14	3.071923333635709e-14
0.3382339828220179	1.161974060792238e-18	1.9715571937420965e-18	3.6287277543841335e-18	7.465624162440349e-18	1.8063797732623145e-17	5.666119654315065e-17	2.9044503185206946e-16	6.131477598636991e-15	4.2162912906555386e-14	3.019863631040079e-14
0.3383339828220179	1.1334322223912399e-18	1.923018126558584e-18	3.5391164167040194e-18	7.280471372954876e-18	1.7612917613015344e-17	5.5231549845155064e-17	2.829500043970296e-16	5.958907331698883e-15	4.119288930087432e-14	2.967817337869321e-14
0.3384339828220179	1.10523544904383e-18	1.8750701081863803e-18	3.45060664676905e-18	7.097624720575731e-18	1.7167763878284757e-17	5.382065343995683e-17	2.755598276365502e-16	5.78936013016988e-15	4.0232564931087094e-14	2.915782373398159e-14
0.3385339828220179	1.077380474207939e-18	1.827707493173564e-18	3.363187797384007e-18	6.917061545287681e-18	1.67282788663042e-17	5.242831070669124e-17	2.6827330809153303e-16	5.622789903701259e-15	3.9281849423112955e-14	2.863756637425598e-14
0.3386339828220179	1.0498640580256961e-18	1.780924682674647e-18	3.2768493104908283e-18	6.738759380513237e-18	1.6294405421686987e-17	5.10543268379431e-17	2.6108926442956517e-16	5.459151232469219e-15	3.834065321947088e-14	2.8117380098871143e-14
0.3387339828220179	1.0226829871275176e-18	1.7347161241042326e-18	3.1915807164954278e-18	6.562695951618584e-18	1.58660868917398e-17	4.969850882441967e-17	2.5400652734966717e-16	5.298399357438564e-15	3.7408887571564713e-14	2.7597243504595996e-14
0.3388339828220179	9.95834074437373e-19	1.6890763107928018e-18	3.107371633598805e-18	6.388849174429228e-18	1.544326712244166e-17	4.8360665439736955e-17	2.4702393946802553e-16	5.140490170770518e-15	3.648646453203717e-14	2.707713498157822e-14
0.3389339828220179	9.693141589794988e-19	1.6439997816450065e-18	3.024211767133152e-18	6.21719715375694e-18	1.502589045445523e-17	4.704060722533528e-17	2.4014035520480607e-16	4.98538020637404e-15	3.5573296947204266e-14	2.6557032709230424e-14
0.3390339828220179	9.431201056863487e-19	1.599481120800331e-18	2.9420909089022746e-18	6.047718181936878e-18	1.4613901719167186e-17	4.573814647550842e-17	2.333546406719752e-16	4.833026630597468e-15	3.466929844956076e-14	2.603691465202967e-14
0.3391339828220179	9.172488052078258e-19	1.555514957295854e-18	2.8609989365268088e-18	5.880390737375242e-18	1.4207246234757004e-17	4.445309722255364e-17	2.266656735621414e-16	4.683387233058385e-15	3.3774383450359174e-14	2.5516758555231974e-14
0.3392339828220179	8.916971737218619e-19	1.5120959647316367e-18	2.780925812794085e-18	5.715193483107454e-18	1.3805869802296739e-17	4.31852752220406e-17	2.2007234303841146e-16	4.536420417610051e-15	3.2888467132262474e-14	2.4996541940498104e-14
0.3393339828220179	8.664621527462696e-19	1.4692188609382124e-18	2.7018615850123117e-18	5.552105265366818e-18	1.3409718701879087e-17	4.1934497938197074e-17	2.135735496252496e-16	4.392085193442035e-15	3.201146544206802e-14	2.4476242101429708e-14
0.3394339828220179	8.415407089518541e-19	1.4268784076464116e-18	2.6237963843695867e-18	5.391105112163167e-18	1.3018739688774088e-17	4.070058452941155e-17	2.0716820510032205e-16	4.250341166312717e-15	3.114329508350347e-14	2.3955836099012288e-14
0.3395339828220179	8.169298339768655e-19	1.3850694101596004e-18	2.5467204252973245e-18	5.232172231872301e-18	1.2632879989616448e-17	3.948335583385236e-17	2.0085523238735263e-16	4.11114852991228e-15	3.028387351009274e-14	2.343530075696506e-14
0.3396339828220179	7.926265442425334e-19	1.343786717027874e-18	2.470624004837811e-18	5.075286011834596e-18	1.2252087298617821e-17	3.8282634355196765e-17	1.946335654499006e-16	3.97446805735285e-15	2.943311891808919e-14	2.2914612656989823e-14
0.3397339828220179	7.686278807700987e-19	1.3030252197247646e-18	2.3954975020166945e-18	4.920426016964701e-18	1.1876309773810777e-17	3.7098244248478547e-17	1.8850214918615704e-16	3.8402610927856284e-15	2.859095023948118e-14	2.2393748133924597e-14
0.3398339828220179	7.449309089988885e-19	1.2627798523261263e-18	2.3213313772195384e-18	4.767571988370705e-18	1.1505496033319193e-17	3.593001130604837e-17	1.824599393246737e-16	3.708489543141625e-15	2.77572871350638e-14	2.1872683270792793e-14
0.3399339828220179	7.215327186057419e-19	1.2230455911910928e-18	2.2481161715729192e-18	4.616703841983343e-18	1.1139595151656991e-17	3.477776294364165e-17	1.765059023210455e-16	3.5791158699946086e-15	2.6932049987578153e-14	2.135139389374842e-14
0.3400339828220179	6.984304233256543e-19	1.1838174546454832e-18	2.1758425063299844e-18	4.467801667195417e-18	1.0778556656054914e-17	3.3641328186565384e-17	1.7063901525554471e-16	3.452103081544729e-15	2.6115159894919077e-14	2.0829855566915693e-14
0.3401339828220179	6.756211607735548e-19	1.1450905026670732e-18	2.1045010822597533e-18	4.320845725510204e-18	1.0422330522813275e-17	3.252053765598442e-17	1.6485826573165882e-16	3.3274147247198196e-15	2.5306538663404032e-14	2.030804358711481e-14
0.3402339828220179	6.531020922674284e-19	1.1068598365733922e-18	2.034082679041564e-18	4.175816449200625e-18	1.0070867173684391e-17	3.141522355532923e-17	1.5916265177559445e-16	3.205014877394218e-15	2.4506108801113958e-14	1.9785932978480793e-14
0.3403339828220179	6.308704026525359e-19	1.069120598711381e-18	1.964578154663079e-18	4.032694439977201e-18	9.724117472280317e-18	3.032521965680179e-17	1.5355118173665885e-16	3.0848681407217256e-15	2.3713793511292673e-14	1.9263498486961943e-14
0.3404339828220179	6.089233001268811e-19	1.0318679721493617e-18	1.895978444822909e-18	3.891460467666308e-18	9.382032720507941e-18	2.9250361287996796e-17	1.480228741885744e-16	2.9669396315820492e-15	2.2929516685814153e-14	1.874071457470334e-14
0.3405339828220179	5.872580160679123e-19	9.950971803711354e-19	1.8282745623373224e-18	3.752095468897778e-18	9.044564655031803e-18	2.819048531862701e-17	1.4257675783169206e-16	2.851194975138492e-15	2.2153202898712128e-14	1.8217555414308263e-14
0.3406339828220179	5.658718048602847e-19	9.588034869720439e-19	1.7614575965510687e-18	3.614580545801336e-18	8.711665443761338e-18	2.7145430147351813e-17	1.3721187139606933e-16	2.737600297504881e-15	2.1384777399769234e-14	1.769399488297356e-14
0.3407339828220179	5.447619437249185e-19	9.229821953573752e-19	1.6955187127525016e-18	3.4788969647137756e-18	8.383287682367148e-18	2.6115035688717472e-17	1.3192726354547763e-16	2.6261222185211838e-15	2.0624166108173318e-14	1.7170006556501055e-14
0.3408339828220179	5.239257325491647e-19	8.87628648442622e-19	1.6304491515926957e-18	3.3450261548940466e-18	8.059384390820968e-18	2.50991433601965e-17	1.2672199278224253e-16	2.5167278446346136e-15	1.987129560623006e-14	1.6645563703174677e-14
0.3409339828220179	5.033604937181236e-19	8.527382283559416e-19	1.5662402285087155e-18	3.2129497072486963e-18	7.739909009963142e-18	2.409759606933209e-17	1.215951273529786e-16	2.4093847618859054e-15	1.9126093133138904e-14	1.6120639277505666e-14
0.3410339828220179	4.830635719472066e-19	8.1830635614275565e-19	1.502883333151067e-18	3.0826493730662123e-18	7.424815398096173e-18	2.3110238200989962e-17	1.1654574515518944e-16	2.304061028998755e-15	1.838848657883006e-14	1.5595205913840933e-14
0.3411339828220179	4.6303233411568675e-19	7.843284914721518e-19	1.4403699288148725e-18	2.9541070627600946e-18	7.114057827601814e-18	2.2136915604703526e-17	1.1157293364468815e-16	2.2007251705700406e-15	1.7658404477855738e-14	1.506923591982736e-14
0.3412339828220179	4.432641691015129e-19	7.508001323455501e-19	1.3786915518753895e-18	2.827304844621719e-18	6.8075909815858645e-18	2.1177475582128548e-17	1.0667578974389905e-16	2.0993461703607204e-15	1.6935776003345494e-14	1.4542701269734562e-14
0.3413339828220179	4.23756487617236e-19	7.177168148073073e-19	1.3178398112273992e-18	2.702224943581768e-18	6.505369950547314e-18	2.0231766874594806e-17	1.0185341975098096e-16	1.9998934646848623e-15	1.6220530961017067e-14	1.4015573597627913e-14
0.34143398282201787	4.045067220470067e-19	6.850741126573208e-19	1.257806387728499e-18	2.5788497399808376e-18	6.207350229072193e-18	1.929963965075783e-17	9.710493924978233e-17	1.902336935895493e-15	1.5512599783245005e-14	1.3487824190389334e-14
0.3415339828220179	3.8551232628473693e-19	6.528676371656008e-19	1.198583033646332e-18	2.4571617683488027e-18	5.913487712552837e-18	1.8380945494349364e-17	9.242947302061859e-17	1.8066469059659618e-15	1.4811913523185428e-14	1.2959423980581743e-14
0.3416339828220179	3.667707755733863e-19	6.210930367889848e-19	1.140161572110019e-18	2.3371437161934575e-18	5.623738693932212e-18	1.7475537392029337e-17	8.782615495187917e-17	1.7127941301655616e-15	1.4118403848960202e-14	1.2430343539154914e-14
0.3417339828220179	3.482795663452526e-19	5.897459968895377e-19	1.082533896564879e-18	2.2187784227971755e-18	5.338059860471396e-18	1.658326972132929e-17	8.329412795241515e-17	1.6207497908270116e-15	1.3432003037890898e-14	1.1900553067983086e-14
0.3418339828220179	3.3003621606348644e-19	5.588222394551899e-19	1.0256919702316197e-18	2.102048878023059e-18	5.0564082905429074e-18	1.570399823869831e-17	7.883254386475713e-17	1.5304854912058628e-15	1.2752643970793698e-14	1.137002239223784e-14
0.34193398282201787	3.1203826306460107e-19	5.283175228221582e-19	9.696278255689883e-19	1.9869382211294084e-18	4.7787414504474715e-18	1.4837580067642763e-17	7.444056337911164e-17	1.4419732494291651e-15	1.2080260126325454e-14	1.0838720952585117e-14
0.3420339828220179	2.942832664021069e-19	4.9822764139932e-19	9.143335637403412e-19	1.873429739592712e-18	4.505017191254943e-18	1.398387368696029e-17	7.011735594814713e-17	1.355185492532742e-15	1.1414785575384129e-14	1.0306617797205025e-14
0.3421339828220179	2.7676880569122376e-19	4.685484253946214e-19	8.598013540840991e-19	1.7615068679396946e-18	4.235193745669432e-18	1.3142738919072206e-17	6.58620997025724e-17	1.2700950505855945e-15	1.075615497556458e-14	9.773681573630166e-15
0.3422339828220179	2.594924809546111e-19	4.392757405431548e-19	8.060234335876876e-19	1.6511531865870317e-18	3.969229724917099e-18	1.2314036918443538e-17	6.167398136746213e-17	1.1866751508997088e-15	1.0104303565663153e-14	9.239880520393624e-15
0.3423339828220179	2.424519124692099e-19	4.1040548783739294e-19	7.529921063654697e-19	1.5423524206902639e-18	3.707084115658676e-18	1.149763016010256e-17	5.755219617937594e-17	1.1048994123247242e-15	9.459167160238362e-15	8.70518245848765e-15
0.34243398282201787	2.256447406141258e-19	3.8193360325910927e-19	7.006997431402758e-19	1.4350884390007285e-18	3.44871627692453e-18	1.0693382428248875e-17	5.34959478042237e-17	1.0247418396255183e-15	8.820682144220943e-15	8.169554782622471e-15
0.3425339828220179	2.090686257195362e-19	3.538560575132864e-19	6.491387807286123e-19	1.329345252730858e-18	3.1940859370731373e-18	9.901158804954532e-18	4.950444825588409e-17	9.461768179417811e-16	8.18878546757601e-15	7.632964452283068e-15
0.3426339828220179	1.9272124791669993e-19	3.261688557638458e-19	5.983017215296095e-19	1.2251070144279534e-18	2.943153190773011e-18	9.120825658957397e-18	4.5576917815580156e-17	8.69179107328418e-16	7.563414640016369e-15	7.095377982578009e-15
0.3427339828220179	1.7660030698888693e-19	2.9886803737115845e-19	5.481811330174054e-19	1.1223580168556518e-18	2.6958784960063487e-18	8.352250634541076e-18	4.171258495197391e-17	7.937238373749761e-16	6.944507725763225e-15	6.556761434871736e-15
0.3428339828220179	1.60703522223451e-19	2.719496756314848e-19	4.987696472373653e-19	1.0210826918840902e-18	2.452222671096353e-18	7.595302640508442e-18	3.7910686242012933e-17	7.19786501903813e-16	6.332003338359404e-15	6.0170804071995235e-15
0.34293398282201787	1.4502863226486167e-19	2.454098775181901e-19	4.500599603057448e-19	9.21265609387935e-19	2.2121468917568366e-18	6.849851839242413e-18	3.41704662924969e-17	6.473429537451123e-16	5.7258406355303e-15	5.476300024455213e-15
0.3430339828220179	1.2957339496874994e-19	2.192447834247493e-19	4.020448319129601e-19	8.228914761524079e-19	1.9756126881638942e-18	6.115769635854585e-18	3.049117766236073e-17	5.763693995878105e-16	5.125959314092836e-15	4.93438492834653e-15
0.3431339828220179	1.1433558725700736e-19	1.9345056690963254e-19	3.5471708483044288e-19	7.259451347874969e-19	1.742581942050419e-18	5.3929286674233965e-18	2.6872080785682e-17	5.068423949055256e-16	4.532299604914154e-15	4.391299267113113e-15
0.3432339828220179	9.931300497380543e-20	1.6802343444283544e-19	3.0806960442085785e-19	6.304115626497558e-19	1.5130168838215447e-18	4.681202792315972e-18	2.3312443895378145e-17	4.387388389557426e-16	3.944802267914988e-15	3.8470066849971096e-15
0.3433339828220179	8.450346274268343e-20	1.4295962515430565e-19	2.620953381519632e-19	5.362758707723137e-19	1.2868800896930497e-18	3.980467079599041e-18	1.981154294762144e-17	3.720359698519228e-16	3.363408587122417e-15	3.301470311463774e-15
0.34343398282201787	6.990479382458512e-20	1.1825541058408967e-19	2.1678729511387052e-19	4.435233028025575e-19	1.0641344788510094e-18	3.2905977985344865e-18	1.63686615469409e-17	3.0671135970692374e-16	2.7880603657682927e-15	2.7546527501624136e-15
0.3435339828220179	5.55148499768807e-20	9.390709443420276e-20	1.7213854553973208e-19	3.521392339475352e-19	8.447433106328979e-19	2.611472408159229e-18	1.2983090872011556e-17	2.4274290984677535e-16	2.2186999214329906e-15	2.2065160676206674e-15
0.3436339828220179	4.133150131339816e-20	6.991101232231861e-20	1.2814222032996238e-19	2.6210916992734047e-19	6.286701817306941e-19	1.9429695469512726e-18	9.654129602136059e-18	1.8010884609397186e-16	1.6552700812365972e-15	1.6570217816666228e-15
0.3437339828220179	2.7352636165349107e-20	4.626353153705735e-20	8.479151057963133e-20	1.73418745935687e-19	4.1587902341423405e-19	1.2849690225761595e-18	6.381083844385268e-18	1.1878771411875566e-16	1.0977141770720592e-15	1.1061308495670076e-15
0.3438339828220179	1.3576160943288655e-20	2.296105079510694e-20	4.2079667109446434e-20	8.605372560851469e-20	2.063340987765802e-19	6.373518017194043e-19	3.163267061424795e-18	5.875837485795856e-17	5.459760408855711e-16	5.538036558783843e-16
0.34393398282201787	1.5158849630349724e-49	2.563635167987389e-49	4.697899380139884e-49	9.606270686177036e-49	2.3029607091677104e-48	7.11176454910486e-48	3.5276788827893986e-47	6.538550562826669e-46	6.10904757416438e-45	6.237749551305598e-45

==> v0p7_onegate.dat <==
0.4439339828220179	1.956667060067823e-36	4.458865663313603e-36	1.2697098971205977e-35	5.399551513012741e-35	6.274216448157127e-34	1.6193874397798795e-32	1.900156258299544e-32	5.741422439083574e-34	5.167739046062855e-35	1.2323137825579715e-35
0.4440339828220179	2.8826004974329744e-24	6.567719556264397e-24	1.8696829112616032e-23	7.946389403931731e-23	9.216305831524621e-22	2.4022621040594953e-20	2.7820172686370296e-20	8.495221157538902e-22	7.632626791193484e-23	1.8190658636717663e-23
0.4441339828220179	5.657569398605645e-24	1.2887917742569058e-23	3.667831954394972e-23	1.557974090082711e-22	1.803573940091852e-21	4.747683149115682e-20	5.426561112695072e-20	1.6745937386095634e-21	1.5018470366153785e-22	3.577285118510687e-23
0.4442339828220179	8.327659695971659e-24	1.8966997741574884e-23	5.396331937297283e-23	2.2908602082898723e-22	2.6470396745020248e-21	7.037276559098931e-20	7.938776031218015e-20	2.4756746253205562e-21	2.2162836210265404e-22	5.276020074003721e-23
0.4443339828220179	1.0895567629919767e-23	2.481122887710492e-23	7.057027361776313e-23	2.994132950179853e-22	3.453206379989767e-21	9.272040790982082e-20	1.0323629425807292e-19	3.2532179876641863e-21	2.907094147796366e-22	6.916609207557178e-23
0.4444339828220179	1.3363933675450515e-23	3.042674898259153e-23	8.65172315729677e-23	3.668609234443934e-22	4.223222349115931e-21	1.1452959533735143e-19	1.2585917667576903e-19	4.007670564655619e-21	3.5747916166876877e-22	8.500367501484721e-23
0.4445339828220179	1.5735343514145658e-23	3.581956673342422e-23	1.0182185403131232e-22	4.315087604650854e-22	4.958206267488292e-21	1.3581001904951275e-19	1.473027194787804e-19	4.7394726941504935e-21	4.2198804279558744e-22	1.0028586776142093e-22
0.4446339828220179	1.8012328991635974e-23	4.0995563943711236e-23	1.1650142039087275e-22	4.934348584466319e-22	5.659247893219113e-21	1.5657122645184644e-19	1.6761163921025727e-19	5.449058383845033e-21	4.842856497295841e-22	1.150253601925401e-22
0.4447339828220179	2.0197369060747285e-23	4.596049782791242e-23	1.3057283564964653e-22	5.527155026832186e-22	6.3274087220364475e-21	1.7682262310023747e-19	1.8682911146901782e-19	6.1368553816757e-21	5.444207369571073e-22	1.292346171146379e-22
0.4448339828220179	2.229289071050203e-23	5.0720003227790564e-23	1.440526372889506e-22	6.094252457194641e-22	6.963722638333161e-21	1.965734745991946e-19	2.0499682340985773e-19	6.803285245619579e-21	6.0244123313327e-22	1.429258814813509e-22
0.4449339828220179	2.4301269881183437e-23	5.527959480520234e-23	1.5695700204733937e-22	6.6363694108786945e-22	7.569196552441168e-21	2.1583290847815634e-19	2.221550243908634e-19	7.44876341290709e-21	6.583942522145123e-22	1.5611117757456106e-22
0.4450339828220179	2.6224832365608408e-23	5.964466920110011e-23	1.6930175258635645e-22	7.154217764688795e-22	8.144811024395696e-21	2.3460991604580376e-19	2.3834257483700387e-19	8.073699268640048e-21	7.12326104471887e-22	1.6880231414857766e-22
0.4451339828220179	2.806585469681468e-23	6.382050716125757e-23	1.8110236404979437e-22	7.648493062830985e-22	8.691520874467113e-21	2.529133542228544e-19	2.535969933869772e-19	8.678496213827015e-21	7.642823073867597e-22	1.8101088753796082e-22
0.4452339828220179	2.982656502232614e-23	6.781227562913882e-23	1.923739705178876e-22	8.119874837239978e-22	9.210255780721698e-21	2.707519473535218e-19	2.679545023873149e-19	9.263551732836481e-21	8.143075964296076e-22	1.9274828472926425e-22
0.4453339828220179	3.150914396516735e-23	7.162502980634316e-23	2.0313137135787465e-22	8.569026922395866e-22	9.701920863868899e-21	2.8813428899583886e-19	2.81450071795162e-19	9.82925746026951e-21	8.624459357227396e-22	2.0402568639698292e-22
0.4454339828220179	3.311572547182038e-23	7.526371518109316e-23	2.1338903747250504e-22	8.996597764719827e-22	1.016739725965608e-20	3.050688436912897e-19	2.9411746154898244e-19	1.037599924726268e-20	9.087405285884775e-22	2.148540699041732e-22
0.4455339828220179	3.464839764726327e-23	7.873316952514776e-23	2.2316111744775356e-22	9.403220726624862e-22	1.0607542679050776e-20	3.215639487137461e-19	3.059892624635941e-19	1.090415722721488e-20	9.532338279829288e-22	2.252442122678794e-22
0.4456339828220179	3.610920357728559e-23	8.203812485960299e-23	2.3246144360131434e-22	9.789514385309186e-22	1.1023191956463112e-20	3.376278157981739e-19	3.1709693570419935e-19	1.1414105880950128e-20	9.959675468169768e-22	2.3520669308985794e-22
0.4457339828220179	3.7500142138230844e-23	8.518320938997649e-23	2.413035379331551e-22	1.0156082826370445e-21	1.1415157586243392e-20	3.532685328492123e-19	3.2747085089153844e-19	1.1906214101314744e-20	1.0369826681650533e-21	2.4475189745281126e-22
0.4458339828220179	3.882316879433964e-23	8.817294941100261e-23	2.497006179795988e-22	1.0503515932321523e-21	1.1784230247692927e-20	3.6849406562998014e-19	3.371403228884665e-19	1.2380845257215215e-20	1.0763194553627879e-21	2.5389001878251533e-22
0.4459339828220179	4.0080196382855465e-23	9.101177118154613e-23	2.576656025722656e-22	1.0832389666086887e-21	1.2131179318817721e-20	3.833122594313029e-19	3.461336473161377e-19	1.2838357257099838e-20	1.1140174619944865e-21	2.6263106167613566e-22
0.4460339828220179	4.1273095887048036e-23	9.370400277003214e-23	2.6521111750319526e-22	1.1143266349555763e-21	1.2456753379050992e-20	3.9773084072158877e-19	3.544781348461612e-19	1.3279102611886282e-20	1.1501155417712125e-21	2.7098484469703828e-22
0.4461339828220179	4.240369719731988e-23	9.625387587079393e-23	2.72349501097535e-22	1.1436694937269792e-21	1.2761680701166954e-20	4.1175741877762245e-19	3.6220014431324414e-19	1.370342849734009e-20	1.1846518583005171e-21	2.7896100313640923e-22
0.4462339828220179	4.347378986055363e-23	9.866552759174189e-23	2.7909280969505813e-22	1.1713211285320785e-21	1.3046669732604216e-20	4.25399487296548e-19	3.693251146911412e-19	1.4111676815907815e-20	1.2176638947487529e-21	2.8656899174202613e-22
0.4463339828220179	4.4485123817845455e-23	1.0094300221373075e-22	2.8545282304183333e-22	1.1973338415530548e-21	1.33124095664093e-20	4.386644259891453e-19	3.75877595972979e-19	1.4504184258005273e-20	1.2491884633966357e-21	2.9381808741441655e-22
0.4464339828220179	4.5439410130800405e-23	1.0309025292202852e-22	2.914410495933471e-22	1.2217586774991184e-21	1.3559570402014867e-20	4.515595021548594e-19	3.818812789956169e-19	1.488128236277047e-20	1.2792617150894497e-21	3.007173918708226e-22
0.4465339828220179	4.633832169651399e-23	1.0511114351025075e-22	2.9706873173030267e-22	1.2446454491032018e-21	1.3788803996052205e-20	4.6409187223861e-19	3.87359024245906e-19	1.524329757827791e-20	1.3079191485822176e-21	3.072758342771548e-22
0.4466339828220179	4.718349395141088e-23	1.0700945005713727e-22	3.023468508883553e-22	1.2660427621688469e-21	1.4000744103402283e-20	4.76268583369687e-19	3.9233288968547997e-19	1.559055132122127e-20	1.335195619781059e-21	3.1350217384830164e-22
0.4467339828220179	4.797652556408619e-23	1.0878886257657538e-22	3.0728613260306694e-22	1.2859980401743337e-21	1.4196006908683717e-20	4.880965748830452e-19	3.968241576292387e-19	1.5923360036069245e-20	1.3611253508817217e-21	3.1940500241712047e-22
0.4468339828220179	4.8718979117281894e-23	1.1045298664117276e-22	3.118970514712031e-22	1.3045575484405797e-21	1.437519144836704e-20	4.995826798230408e-19	4.0085336071121828e-19	1.624203525369253e-20	1.385741939405647e-21	3.2499274697230052e-22
0.4469339828220179	4.941238177916701e-23	1.1200534497982775e-22	3.1618983602968655e-22	1.3217664178702176e-21	1.4538880023710896e-20	5.107336264300947e-19	4.0444030697050674e-19	1.6546883649472995e-20	1.4090783671352152e-21	3.3027367216554087e-22
0.4470339828220179	5.0058225964046936e-23	1.1344937904957882e-22	3.201744735533138e-22	1.3376686682641768e-21	1.4687638604701343e-20	5.215560396102645e-19	4.0760410408834594e-19	1.6838207100891762e-20	1.4311670089483566e-21	3.3525588278821255e-22
0.4471339828220179	5.065796998264895e-23	1.1478845058213812e-22	3.2386071477243104e-22	1.352307231222478e-21	1.482201722517902e-20	5.320564423880841e-19	4.1036318280657133e-19	1.711630274460249e-20	1.4520396415536894e-21	3.399473262178469e-22
0.44723398282201793	5.1213038682127586e-23	1.1602584310542934e-22	3.272580785117323e-22	1.365723972635902e-21	1.4942550369332824e-20	5.422412573429008e-19	4.1273531955632014e-19	1.738146303299333e-20	1.4717274521270674e-21	3.4435579483473877e-22
0.4473339828220179	5.1724824075924263e-23	1.1716476344050752e-22	3.303758562513402e-22	1.3779597147749302e-21	1.5049757349736242e-20	5.521168080288494e-19	4.147376583248773e-19	1.7633975790240196e-20	1.490261046850299e-21	3.4848892840895403e-22
0.4474339828220179	5.219468596362247e-23	1.1820834317416807e-22	3.332231166112592e-22	1.389054257982364e-21	1.5144142677097045e-20	5.616893203788163e-19	4.1638673178745525e-19	1.7874124267855274e-20	1.507670459352945e-21	3.523542164580059e-22
0.4475339828220179	5.2623952540928424e-23	1.1915964010761051e-22	3.3580870976033873e-22	1.3990464019757239e-21	1.5226196421890203e-20	5.709649240924506e-19	4.1769848172970676e-19	1.810218719973285e-20	1.5239851590579375e-21	3.5595900057549825e-22
0.4476339828220179	5.301392099991774e-23	1.2002163968147545e-22	3.381412717508511e-22	1.4079739667659036e-21	1.5296394568039558e-20	5.799496540086089e-19	4.186882787858334e-19	1.8318438856697627e-20	1.5392340594320187e-21	3.593104767310191e-22
0.44773398282201793	5.336585811967514e-23	1.2079725637759604e-22	3.4022922877976997e-22	1.4158738131979346e-21	1.5355199358809713e-20	5.886494514623663e-19	4.193709415161772e-19	1.8523149100557036e-20	1.5534455261416791e-21	3.624156975415524e-22
0.4478339828220179	5.368100084745841e-23	1.2148933509777514e-22	3.420808013777933e-22	1.4227818631199505e-21	1.540305963506792e-20	5.970701656267586e-19	4.1976075484733617e-19	1.871658343766153e-20	1.5666473851154531e-21	3.652815745146734e-22
0.4479339828220179	5.396055687052312e-23	1.221006525199304e-22	3.4370400852721133e-22	1.4287331191863526e-21	1.5440411166072144e-20	6.052175548396576e-19	4.1987148789697246e-19	1.8899003071977003e-20	1.5788669305135275e-21	3.679148802638553e-22
0.4480339828220179	5.420570517872538e-23	1.2263391843190846e-22	3.451066717096413e-22	1.4337616843008875e-21	1.5467676972937488e-20	6.130972879158198e-19	4.197164112046613e-19	1.9070664957670688e-20	1.5901309326052524e-21	3.7032225069607947e-22
0.4481339828220179	5.441759661803442e-23	1.2309177704328944e-22	3.462964188846674e-22	1.4379007807055244e-21	1.548526764493212e-20	6.207149454443766e-19	4.1930831338934542e-19	1.9231821851215553e-20	1.6004656455555718e-21	3.725101871720948e-22
0.44823398282201793	5.459735443508259e-23	1.2347680827548905e-22	3.4728068840038184e-22	1.4411827687206502e-21	1.5493581648748075e-20	6.280760210720555e-19	4.1865951725319045e-19	1.9382722363014343e-20	1.6098968151209697e-21	3.744850586395242e-22
0.4483339828220179	5.474607481286841e-23	1.237915290304759e-22	3.480667328368802e-22	1.4436391651423736e-21	1.5493005630893642e-20	6.351859227722279e-19	4.1778189535097575e-19	1.952361100854926e-20	1.6184496862560005e-21	3.7625310373916005e-22
0.4484339828220179	5.486482739774337e-23	1.240383944383863e-22	3.486616227836581e-22	1.4453006613022443e-21	1.5483914713346098e-20	6.420499741001495e-19	4.1668688504330926e-19	1.9654728259057703e-20	1.6261490106308954e-21	3.7782043288465046e-22
0.4485339828220179	5.495465581779718e-23	1.242197990843722e-22	3.490722505519264e-22	1.4461971407950913e-21	1.5466672782606092e-20	6.486734154344715e-19	4.1538550305151054e-19	1.977631059173978e-20	1.6330190540613775e-21	3.7919303031587623e-22
0.4486339828220179	5.501657819276012e-23	1.2433807821491593e-22	3.4930533382274767e-22	1.4463576968799264e-21	1.5441632772286104e-20	6.550614052052992e-19	4.138883595310774e-19	1.988859053949673e-20	1.6390836038509693e-21	3.8037675612623175e-22
0.44873398282201793	5.505158763554677e-23	1.2439550892398932e-22	3.493674192320669e-22	1.4458106495597245e-21	1.5409136939371314e-20	6.612190211090768e-19	4.1220567168035426e-19	1.9991796740210042e-20	1.6443659760472937e-21	3.813773482641708e-22
0.4488339828220179	5.506065274554523e-23	1.2439431131925417e-22	3.4926488589341327e-22	1.4445835623447236e-21	1.5369517134277304e-20	6.671512613103258e-19	4.1034727690008517e-19	2.0086153985555427e-20	1.6488890226122587e-21	3.8220042450910393e-22
0.4489339828220179	5.504471809378421e-23	1.2433664966866938e-22	3.4900394885938055e-22	1.4427032587048863e-21	1.532309506483919e-20	6.728630456307617e-19	4.0832264551930223e-19	2.0171883269364486e-20	1.6526751385078119e-21	3.828514844221069e-22
0.4490339828220179	5.500470470007343e-23	1.2422463352773073e-22	3.4859066252266943e-22	1.4401958382162275e-21	1.527018255435285e-20	6.783592167256846e-19	4.0614089310215955e-19	2.0249201835529192e-20	1.6557462686972495e-21	3.8333591127151723e-22
0.4491339828220179	5.494151050224109e-23	1.2406031884764488e-22	3.4803092395764524e-22	1.4370866924060891e-21	1.5211081793793538e-20	6.83644541248068e-19	4.0381079234996555e-19	2.0318323225456402e-20	1.658123915063349e-21	3.8365897393376454e-22
0.44923398282201793	5.485601081757408e-23	1.2384570906470752e-22	3.4733047620332614e-22	1.4334005203022845e-21	1.5146085588332392e-20	6.887237110005122e-19	4.0134078461210954e-19	2.0379457325073982e-20	1.6598291432437644e-21	3.8382582876965537e-22
0.4493339828220179	5.474905879657765e-23	1.235827561711722e-22	3.464949114886673e-22	1.4291613436911006e-21	1.5075477598270225e-20	6.936013440752469e-19	3.98738991019106e-19	2.0432810411393437e-20	1.6608825893847478e-21	3.838415214763785e-22
0.4494339828220179	5.462148586914848e-23	1.232733617678382e-22	3.455296744009729e-22	1.4243925220885703e-21	1.4999532574501783e-20	6.982819859824725e-19	3.960132232504334e-19	2.0478585198628894e-20	1.661304466813591e-21	3.837109889154365e-22
0.4495339828220179	5.447410218328346e-23	1.2291937809866932e-22	3.4444006499837883e-22	1.4191167674300566e-21	1.4918516588627602e-20	7.027701107671934e-19	3.9317099394952883e-19	2.0516980883878345e-20	1.6611145726307758e-21	3.834390609167939e-22
0.4496339828220179	5.430769703642351e-23	1.225226090676725e-22	3.432312418671685e-22	1.4133561584826133e-21	1.4832687257822917e-20	7.070701221148332e-19	3.9021952679772726e-19	2.0548193192368806e-20	1.660332294222482e-21	3.8303046205943934e-22
0.44973398282201793	5.412303929952978e-23	1.2208481123830564e-22	3.419082251248142e-22	1.407132154984665e-21	1.4742293964573456e-20	7.111863544457803e-19	3.87165766258602e-19	2.057241442226823e-20	1.658976615694163e-21	3.8248981342864015e-22
0.4498339828220179	5.392087783401324e-23	1.2160769481567111e-22	3.4047589936956583e-22	1.4004656115177207e-21	1.464757807138644e-20	7.151230739991951e-19	3.840163870037534e-19	2.0589833489068503e-20	1.6570661242260059e-21	3.818216343501156e-22
0.4499339828220179	5.370194190159756e-23	1.2109292461174112e-22	3.389390165773556e-22	1.3933767911141233e-21	1.4548773130579162e-20	7.188844799061872e-19	3.8077780303060424e-19	2.0600635969540077e-20	1.6546190163508169e-21	3.8103034410131846e-22
0.4500339828220179	5.346694156723112e-23	1.2054212099386206e-22	3.3730219894686687e-22	1.385885378605657e-21	1.4446105089251247e-20	7.224747052526714e-19	3.7745617648256703e-19	2.0605004145263198e-20	1.6516531041552093e-21	3.8012026360014174e-22
0.4501339828220179	5.321656809514807e-23	1.1995686081680227e-22	3.355699416935962e-22	1.378010493717155e-21	1.433979248954099e-20	7.258978181321756e-19	3.7405742618145616e-19	2.060311704573974e-20	1.648185821404888e-21	3.7909561707124397e-22
0.4502339828220179	5.295149433816424e-23	1.1933867833855166e-22	3.3374661579357985e-22	1.3697707039091157e-21	1.4230046664261683e-20	7.291578226887031e-19	3.705872358816322e-19	2.0595150491083468e-20	1.644234229594327e-21	3.779605336901671e-22
0.4503339828220179	5.267237512031399e-23	1.1868906612014273e-22	3.3183647067764246e-22	1.3611840369738205e-21	1.4117071928019562e-20	7.32258660149971e-19	3.6705106225521576e-19	2.0581277134297684e-20	1.6398150239220292e-21	3.767190492055792e-22
0.4504339828220179	5.237984761292893e-23	1.1800947590971326e-22	3.2984363687695357e-22	1.352267993388988e-21	1.400106576390558e-20	7.352042098513231e-19	3.634541426172185e-19	2.05616665031398e-20	1.634944539191801e-21	3.753751075398058e-22
0.4505339828220179	5.2074531704239604e-23	1.1730131951105425e-22	3.277721286205543e-22	1.34303955843291e-21	1.3882219005855222e-20	7.379982902504447e-19	3.5980150239917705e-19	2.0536485041576545e-20	1.6296387556407719e-21	3.7393256236787976e-22
0.4506339828220179	5.175703036259975e-23	1.1656596963685443e-22	3.256258463856485e-22	1.3335152140650331e-21	1.3760716016766556e-20	7.406446599331324e-19	3.560979623796019e-19	2.0505896150830727e-20	1.6239133046947414e-21	3.723951786753258e-22
0.45073398282201793	5.1427929993436014e-23	1.1580476074689916e-22	3.234085794014238e-22	1.323710950576271e-21	1.3636734862469368e-20	7.431470186105668e-19	3.5234814567930247e-19	2.0470060230027958e-20	1.6177834746519368e-21	3.7076663429496373e-22
0.4508339828220179	5.108780078999588e-23	1.150189898714192e-22	3.2112400810705276e-22	1.3136422780124344e-21	1.351044748162914e-20	7.455090081080083e-19	3.485564845292328e-19	2.0429134716438565e-20	1.6112642162952638e-21	3.690505214228544e-22
0.4509339828220179	5.073719707799366e-23	1.1420991741982257e-22	3.1877570656463633e-22	1.3033242373749175e-21	1.3382019851674301e-20	7.477342133454902e-19	3.447272268183874e-19	2.0383274125323372e-20	1.6043701484341952e-21	3.6725034811367645e-22
0.4510339828220179	5.037665765424872e-23	1.133787679750329e-22	3.163671448277655e-22	1.2927714116023036e-21	1.3251612150831144e-20	7.498261633105652e-19	3.408644424289644e-19	2.0332630089383563e-20	1.5971155633767805e-21	3.6536953975572534e-22
0.4511339828220179	5.000670611939047e-23	1.125267310736458e-22	3.139016912664391e-22	1.28199793633666e-21	1.3119378916348351e-20	7.517883320234822e-19	3.3697202936573355e-19	2.0277351397817926e-20	1.589514432332403e-21	3.6341144052575074e-22
0.4512339828220179	4.96278512047319e-23	1.11654961972113e-22	3.1138261484896476e-22	1.2710175104780641e-21	1.298546919899304e-20	7.536241394950381e-19	3.330537196863698e-19	2.021758403499115e-20	1.58158041074615e-21	3.6137931482386315e-22
0.4513339828220179	4.924058709338353e-23	1.1076458239916835e-22	3.088130873815473e-22	1.2598434065309901e-21	1.2850026713896048e-20	7.553369526773269e-19	3.2911308523919993e-19	2.015347121871311e-20	1.5733268435650505e-21	3.592763486886688e-22
0.4514339828220179	4.884539373570254e-23	1.098566812947127e-22	3.0619618570625397e-22	1.2484884807462322e-21	1.2713189987827522e-20	7.569300864077693e-19	3.25153543214734e-19	2.0085153438136253e-20	1.5647667704373703e-21	3.571056511929327e-22
0.4515339828220179	4.8442737159157986e-23	1.0893231553533867e-22	3.035348938579462e-22	1.2369651830616424e-21	1.2575092502975255e-20	7.584068043466623e-19	3.2117836151692705e-19	2.001276849126974e-20	1.5559129308451093e-21	3.5487025581987156e-22
0.4516339828220179	4.803306977268776e-23	1.0799251064671896e-22	3.0083210518090694e-22	1.225285566845218e-21	1.2435862837303569e-20	7.597703199084607e-19	3.1719066396012934e-19	1.993645152211493e-20	1.5467777691706129e-21	3.525731218203631e-22
0.4517339828220179	4.761683066564464e-23	1.0703826150306482e-22	2.9809062440575004e-22	1.2134612984440282e-21	1.2295624801565377e-20	7.610237971873374e-19	3.1319343529735964e-19	1.9856335057426048e-20	1.5373734396979731e-21	3.502171355512566e-22
0.4518339828220179	4.719444590139266e-23	1.0607053301381368e-22	2.953131696872458e-22	1.2015036665421124e-21	1.2154497573037688e-20	7.621703518769861e-19	3.091895260853269e-19	1.9772549043095434e-20	1.5277118115495828e-21	3.4780511179495593e-22
0.4519339828220179	4.67663288056525e-23	1.050902607977919e-22	2.9250237460372703e-22	1.1894235913308172e-21	1.201259582605398e-20	7.632130521853565e-19	3.0518165739157545e-19	1.9685220880170278e-20	1.5178044735588336e-21	3.4533979506053503e-22
0.4520339828220179	4.6332880249654313e-23	1.0409835184500295e-22	2.896607901186122e-22	1.177231633494621e-21	1.1870029859398742e-20	7.641549197443218e-19	3.011724253487638e-19	1.9594475460499197e-20	1.507662739079227e-21	3.4282386086651244e-22
0.4521339828220179	4.589448892819561e-23	1.0309568516624837e-22	2.867908865047336e-22	1.1649380030158262e-21	1.1726905720635056e-20	7.649989305148448e-19	2.9716430556109116e-19	1.9500435202014308e-20	1.4972976507307541e-21	3.4025991700554395e-22
0.4522339828220179	4.545153163266567e-23	1.0208311243077852e-22	2.8389505523201774e-22	1.1525525678011222e-21	1.1583325327429934e-20	7.657480156878716e-19	2.931596573676149e-19	1.9403220083650848e-20	1.4867199850840981e-21	3.3765050479121855e-22
0.4523339828220179	4.5004373519121703e-23	1.0106145859213501e-22	2.8097561081911866e-22	1.1400848621332094e-21	1.1439386585942913e-20	7.664050625813697e-19	2.8916072796707603e-19	1.930294767990668e-20	1.4759402572832758e-21	3.3499810028712765e-22
0.4524339828220179	4.4553368371484643e-23	1.000315225023858e-22	2.78034792649587e-22	1.1275440949503693e-21	1.1295183506340535e-20	7.669729155337952e-19	2.851696564086832e-19	1.9199733195043266e-20	1.464968725607236e-21	3.323051155184202e-22
0.4525339828220179	4.409885885993197e-23	9.899407751492221e-23	2.750747667531403e-22	1.1149391579571581e-21	1.1150806315500551e-20	7.674543767945457e-19	2.811884774531795e-19	1.909368949693279e-20	1.453815395971147e-21	3.295738996660298e-22
0.4526339828220179	4.3641176794561484e-23	9.794987207600757e-23	2.7209762755261373e-22	1.1022786335690633e-21	1.1006341566965988e-20	7.678522074114956e-19	2.772191253083603e-19	1.8984927150552797e-20	1.4424900263679177e-21	3.2680674024377404e-22
0.4527339828220179	4.3180643374393114e-23	9.689963030523407e-23	2.6910539957712547e-22	1.089570802694067e-21	1.0861872248209041e-20	7.681691281163595e-19	2.7326343724305794e-19	1.8873554451130328e-20	1.431002131250497e-21	3.240058642584986e-22
0.4528339828220179	4.271756943178426e-23	9.584405256508069e-23	2.661000391420356e-22	1.076823652353967e-21	1.0717477885264121e-20	7.684078202080311e-19	2.6932315708350607e-19	1.875967745694003e-20	1.419360985855623e-21	3.2117343935347082e-22
0.4529339828220179	4.2252255672328564e-23	9.478381601973028e-23	2.630834359962041e-22	1.0640448831482526e-21	1.0573234644786497e-20	7.685709264344507e-19	2.6539993859584627e-19	1.8643400021756457e-20	1.4075756304695456e-21	3.183115749351829e-22
0.4530339828220179	4.1784992910302237e-23	9.371957518332279e-23	2.6005741493712634e-22	1.0512419165633842e-21	1.0429215433594235e-20	7.686610518735092e-19	2.6149534875842013e-19	1.8524823826965856e-20	1.3956548746363983e-21	3.154223232837962e-22
0.4531339828220179	4.131606229973389e-23	9.265196245779873e-23	2.5702373739442297e-22	1.0384219021301084e-21	1.0285489995746955e-20	7.686807648133164e-19	2.57610870927363e-19	1.840404841333677e-20	1.3836073013096122e-21	3.1250768064734655e-22
0.4532339828220179	4.0845735561156834e-23	9.158158866050882e-23	2.5398410298223343e-22	1.0255917244315278e-21	1.0142125007216872e-20	7.686325976323322e-19	2.537479078989202e-19	1.8281171212454302e-20	1.3714412709471192e-21	3.0956958831993522e-22
0.4533339828220179	4.037427520411886e-23	9.050904354175312e-23	2.5094015102103404e-22	1.0127580099646838e-21	9.999184168205044e-21	7.685190476800896e-19	2.4990778487178837e-19	1.8156287577820732e-20	1.3591649255509273e-21	3.066099337040913e-22
0.4534339828220179	3.9901934745508357e-23	8.943489629239188e-23	2.478934620293563e-22	9.99927133858051e-22	9.85672829315348e-21	7.683425781586591e-19	2.4609175231264167e-19	1.8029490815622488e-20	1.3467861926514015e-21	3.036305513574389e-22
0.4535339828220179	3.942895892376466e-23	8.835969604170764e-23	2.448455591859118e-22	9.871052264476894e-22	9.714815398505208e-21	7.681056190057532e-19	2.4230098872795314e-19	1.790087221516872e-20	1.3343127892370877e-21	3.0063322402389006e-22
0.4536339828220179	3.8955583909036957e-23	8.728397234566206e-23	2.4179790976264345e-22	9.742981797145035e-22	9.57350078826202e-21	7.678105677798136e-19	2.38536603345094e-19	1.7770521079002773e-20	1.3217522256305053e-21	2.97619683649521e-22
0.4537339828220179	3.848203750935421e-23	8.620823566569742e-23	2.387519265291338e-22	9.61511653585095e-22	9.432837137387941e-21	7.67459790547754e-19	2.347996387055813e-19	1.763852475268841e-20	1.3091118093104126e-21	2.9459161238330077e-22
0.4538339828220179	3.8008539372867274e-23	8.513297783824654e-23	2.357089691289007e-22	9.48751082098695e-22	9.292874573107049e-21	7.670556227760202e-19	2.310910731732825e-19	1.750496865427454e-20	1.2963986486812307e-21	2.915506435628547e-22
0.4539339828220179	3.7535301186225646e-23	8.405867253509044e-23	2.326703454280042e-22	9.360216794425237e-22	9.153660754142077e-21	7.666003702254537e-19	2.2741182336027245e-19	1.7369936303439587e-20	1.283619656790009e-21	2.8849836268542577e-22
0.4540339828220179	3.706252686915244e-23	8.298577571471602e-23	2.296373128364773e-22	9.233284458580457e-22	9.01524094793995e-21	7.660963098509138e-19	2.2376274647296096e-19	1.7233509350319713e-20	1.27078155499168e-21	2.854363083642157e-22
0.4541339828220179	3.659041276527098e-23	8.191472606481338e-23	2.2661107960297557e-22	9.10676173420305e-22	8.877658105928599e-21	7.655456907060326e-19	2.201446425810094e-19	1.7095767604020266e-20	1.2578908765628612e-21	2.8236597327024875e-22
0.4542339828220179	3.6119147829249834e-23	8.084594543606459e-23	2.235928060831587e-22	8.98069451692859e-22	8.740952936850265e-21	7.649507348541526e-19	2.1655825681151148e-19	1.6956789060816932e-20	1.2449539702650497e-21	2.79288805059958e-22
0.4543339828220179	3.564891381031562e-23	7.977983926735671e-23	2.205836059822078e-22	8.855126732603069e-22	8.605163978212952e-21	7.643136382859408e-19	2.1300428147077062e-19	1.6816649932044734e-20	1.2319770038574592e-21	2.762062072886263e-22
0.4544339828220179	3.517988543220396e-23	7.871679700256924e-23	2.1758454757192506e-22	8.73010039140927e-22	8.470327665903834e-21	7.636365718447855e-19	2.0948335809600907e-19	1.6675424671680986e-20	1.218965967560255e-21	2.7311954030988154e-22
0.4545339828220179	3.47122305695893e-23	7.765719249905593e-23	2.145966548828584e-22	8.605655640813305e-22	8.336478402004452e-21	7.629216821605463e-19	2.05996079439181e-19	1.65331860036217e-20	1.2059266774685006e-21	2.700301221613663e-22
0.4546339828220179	3.424611042106394e-23	7.660138442797993e-23	2.1162090887184923e-22	8.481830817355104e-22	8.203648620849392e-21	7.621710925927899e-19	2.0254299138508144e-19	1.6390004948655308e-20	1.1928647789174924e-21	2.6693922943677246e-22
0.4547339828220179	3.3781679678714235e-23	7.554971666661367e-23	2.086582485654635e-22	8.358662497303219e-22	8.071868853367857e-21	7.613869041843087e-19	1.9912459480580996e-19	1.6245950851136107e-20	1.179785749799942e-21	2.6384809814440717e-22
0.4548339828220179	3.3319086694349526e-23	7.450251868275187e-23	2.0570957217967661e-22	8.23618554619442e-22	7.941167789746613e-21	7.605711966259541e-19	1.9574134735359614e-19	1.610109140535882e-20	1.166694903835482e-21	2.6075792455241226e-22
0.4549339828220179	3.2858473642440766e-23	7.346010591136435e-23	2.0277573821625599e-22	8.1144331672799115e-22	7.811572340453226e-21	7.597260292339256e-19	1.9239366519395588e-19	1.5955492681637757e-20	1.1535973937930946e-21	2.576698660208407e-22
0.4550339828220179	3.2399976679813456e-23	7.242278012360079e-23	1.9985756653619436e-22	7.993436948896379e-22	7.683107695655318e-21	7.588534419404057e-19	1.8908192468102902e-19	1.5809219152090868e-20	1.1404982146667625e-21	2.545850418206837e-22
0.4551339828220179	3.1943726102162185e-23	7.139082978830444e-23	1.9695583941065368e-22	7.873226910784163e-22	7.5557973830746e-21	7.579554562989575e-19	1.8580646397697444e-19	1.5662333716134046e-20	1.1274022068051308e-21	2.515045339400794e-22
0.4552339828220179	3.148984649742246e-23	7.036453042613141e-23	1.9407130254975155e-22	7.753831549370527e-22	7.429663324309697e-21	7.5703407650571705e-19	1.8256758461714947e-19	1.5514897725685447e-20	1.1143140589954769e-21	2.484293878777973e-22
0.4553339828220179	3.103845689606178e-23	6.934414495641753e-23	1.9120466610960004e-22	7.63527788203759e-22	7.304725889663117e-21	7.560912904377787e-19	1.79365553022796e-19	1.5366971010082414e-20	1.1012383115024498e-21	2.4536061342416204e-22
0.4554339828220179	3.058967091833681e-23	6.832992403690093e-23	1.883566056779832e-22	7.517591490394651e-22	7.181003951507749e-21	7.551290707100635e-19	1.7620060196291242e-19	1.52186119007151e-20	1.0881793590622837e-21	2.422991854295948e-22
0.4555339828220179	3.0143596918564085e-23	6.732210639642985e-23	1.8552776323902035e-22	7.40079656257219e-22	7.058514936224661e-21	7.541493757522681e-19	1.7307293196687454e-19	1.5069877255376414e-20	1.0751414538326852e-21	2.39246044560876e-22
0.4556339828220179	2.9700338126456674e-23	6.632091916076644e-23	1.8271874811719492e-22	7.28491593455736e-22	6.937274874746606e-21	7.531541509071759e-19	1.6998271268939643e-19	1.4920822482332062e-20	1.0621287082990833e-21	2.3620209804531396e-22
0.4557339828220179	2.9259992785575586e-23	6.532657817161366e-23	1.799301379011276e-22	7.1699711305882655e-22	6.817298451739135e-21	7.521453295522683e-19	1.669300842293282e-19	1.4771501564113445e-20	1.0491450981376856e-21	2.331682204029511e-22
0.4558339828220179	2.882265428893753e-23	6.43392882989631e-23	1.7716247934741778e-22	7.055982402624661e-22	6.69859905345004e-21	7.511248342459854e-19	1.639151584037292e-19	1.4621967081033795e-20	1.036194465035699e-21	2.301452541669514e-22
0.4559339828220179	2.838841131183671e-23	6.335924374689448e-23	1.744162892649349e-22	6.942968768913497e-22	6.581188814259277e-21	7.500945779008675e-19	1.6093801997865631e-19	1.447227023443155e-20	1.0232805194693361e-21	2.2713401059231972e-22
0.4560339828220179	2.795734794191523e-23	6.238662835292879e-23	1.7169205537988008e-22	6.830948051665204e-22	6.465078661958505e-21	7.490564649851157e-19	1.5799872785801024e-19	1.4322460869642335e-20	1.0104068434399722e-21	2.2413527035308767e-22
0.4561339828220179	2.752954380653439e-23	6.142161588104254e-23	1.689902371819677e-22	6.719936913858278e-22	6.350278361789965e-21	7.480123927549035e-19	1.5509731623176916e-19	1.4172587498700554e-20	9.975768931688915e-22	2.211497842280991e-22
0.4562339828220179	2.7105074197496037e-23	6.046437030846281e-23	1.6631126675208802e-22	6.609950895189669e-22	6.2367965592750184e-21	7.469642525194788e-19	1.5223379568491397e-19	1.402269732277616e-20	9.847940017512425e-22	2.1817827377557107e-22
0.4563339828220179	2.668401019314568e-23	5.951504610633923e-23	1.6365554957173177e-22	6.501004447185658e-22	6.1246408218585896e-21	7.459139309413674e-19	1.4940815426825e-19	1.3872836254344696e-20	9.720613817694615e-22	2.1522143199652233e-22
0.4564339828220179	2.6266418777917468e-23	5.857378851440336e-23	1.6102346531455212e-22	6.393110967490866e-22	6.01381767939925e-21	7.448633113742801e-19	1.4662035853236552e-19	1.3723048939095985e-20	9.593821278667472e-22	2.122799239872459e-22
0.4565339828220179	2.5852362959347084e-23	5.76407338097155e-23	1.5841536862033971e-22	6.2862828333497835e-22	5.9043326635303296e-21	7.438142752410993e-19	1.438703545258525e-19	1.3573378777580804e-20	9.46759219280916e-22	2.0935438758091552e-22
0.4566339828220179	2.5441901882612342e-23	5.6716009569609e-23	1.5583158985176956e-22	6.180531434297964e-22	5.7961903459204184e-21	7.427687034549344e-19	1.4115806875896085e-19	1.3423867946600397e-20	9.341955223392422e-22	2.0644543397852327e-22
0.4567339828220179	2.5035090942631067e-23	5.579973492892645e-23	1.5327243583420449e-22	6.075867204077514e-22	5.6893943754583525e-21	7.417284778861975e-19	1.3848340913375347e-19	1.3274557420339673e-20	9.21693792914617e-22	2.035536483692367e-22
0.4568339828220179	2.4631981893762228e-23	5.489202083164536e-23	1.5073819057887005e-22	5.972299651790987e-22	5.5839475143878526e-21	7.406954828787039e-19	1.358462658418201e-19	1.3125486991245068e-20	9.092566788434246e-22	2.006795905403025e-22
0.4569339828220179	2.4232622957153044e-23	5.399297027700183e-23	1.4822911598969572e-22	5.869837392310567e-22	5.4798516734179485e-21	7.396716068183929e-19	1.3324651223059625e-19	1.2976695290651529e-20	8.96886722305704e-22	1.978237954766738e-22
0.4570339828220179	2.383705892576858e-23	5.310267856019444e-23	1.4574545255412853e-22	5.768488175955138e-22	5.377107945832258e-21	7.386587437580715e-19	1.3068400563925434e-19	1.282821980915842e-20	8.845863621678771e-22	1.9498677395043608e-22
0.4571339828220179	2.3445331267146137e-23	5.222123350777514e-23	1.4328742001821633e-22	5.668258917450603e-22	5.2757166406220644e-21	7.376587951022157e-19	1.281585882051536e-19	1.268009691675795e-20	8.723579362885845e-22	1.9216901310019855e-22
0.4572339828220179	2.3057478223915254e-23	5.134871570782035e-23	1.4085521804623414e-22	5.569155724188009e-22	5.175677314666566e-21	7.366736713558381e-19	1.2567008764178188e-19	1.2532361882718375e-20	8.602036837880493e-22	1.8937097700057802e-22
0.4573339828220179	2.2673534912115656e-23	5.048519873496344e-23	1.384490268651427e-22	5.47118392379156e-22	5.076988803981874e-21	7.357052939417732e-19	1.2321831798905895e-19	1.2385048895221328e-20	8.481257472812192e-22	1.8659310722186044e-22
0.4574339828220179	2.2293533417361412e-23	4.963074937039795e-23	1.360690078941807e-22	5.374348091012642e-22	4.979649254063584e-21	7.347555970912674e-19	1.2080308033694116e-19	1.223819108076005e-20	8.361261750754325e-22	1.8383582338003645e-22
0.4575339828220179	2.1917502888875965e-23	4.8785427816919643e-23	1.3371530435981852e-22	5.278652073960526e-22	4.883656149341965e-21	7.338265298127605e-19	1.1842416352309911e-19	1.2091820523295044e-20	8.242069233326105e-22	1.8109952367724723e-22
0.4576339828220179	2.154546963144853e-23	4.7949287909117896e-23	1.3138804189639564e-22	5.184099019685406e-22	4.789006341773817e-21	7.329200579443363e-19	1.160813448055608e-19	1.1945968283173887e-20	8.123698581967526e-22	1.783845854328495e-22
0.4577339828220179	2.117745719533839e-23	4.7122377318786964e-23	1.2908732913268064e-22	5.090691399125201e-22	4.6956960785904134e-21	7.320381662955928e-19	1.1377439051107526e-19	1.1800664415814377e-20	8.006167578869285e-22	1.7569136560516185e-22
0.4578339828220179	2.081348646416888e-23	4.63047377556545e-23	1.2681325826462248e-22	4.9984310314295e-22	4.603721029222794e-21	7.311828608852687e-19	1.115030566599837e-19	1.1655937990154397e-20	7.889493147562605e-22	1.7302020130404353e-22
0.4579339828220179	2.0453575740842534e-23	4.549640516350184e-23	1.2456590561455392e-22	4.907319107672743e-22	4.513076311424132e-21	7.30356171281103e-19	1.0926708956834637e-19	1.151181710686942e-20	7.773691373172285e-22	1.703714102944089e-22
0.4580339828220179	2.0097740831515905e-23	4.4697409911766424e-23	1.2234533217708848e-22	4.817356213969257e-22	4.423756516608879e-21	7.295601530493732e-19	1.0706622642803858e-19	1.1368328916360116e-20	7.6587775223373955e-22	1.6774529149079953e-22
0.4581339828220179	1.974599512766596e-23	4.3907776982708047e-23	1.2015158415199897e-22	4.728542354002385e-22	4.3357557344285895e-21	7.287968903215204e-19	1.049001958655465e-19	1.1225499636512975e-20	7.5447660628039395e-22	1.6514212544314643e-22
0.4582339828220179	1.9398349686284756e-23	4.3127526154218806e-23	1.1798469346427008e-22	4.640876970979336e-22	4.2490675766022144e-21	7.280684984864945e-19	1.0276871848011018e-19	1.1083354570233988e-20	7.431670682692381e-22	1.625621748138156e-22
0.4583339828220179	1.9054813308231672e-23	4.235667217835326e-23	1.1584467827162113e-22	4.554358969023316e-22	4.163685200020159e-21	7.273771270174135e-19	1.0067150736189936e-19	1.0941918122758908e-20	7.319504309444845e-22	1.600056848460665e-22
0.4584339828220179	1.8715392614781096e-23	4.159522495566233e-23	1.1373154345969878e-22	4.468986734014867e-22	4.079601329139702e-21	7.267249624425389e-19	9.860826859085096e-20	1.0801213818741231e-20	7.208279128455303e-22	1.5747288382403427e-22
0.4585339828220179	1.8380092122395267e-23	4.084318970540891e-23	1.1164528112520176e-22	4.384758153893567e-22	3.996808277689475e-21	7.261142314706201e-19	9.657870171678662e-20	1.0661264319120282e-20	7.098006601386773e-22	1.5496398352434748e-22
0.4586339828220179	1.8048914315753687e-23	4.010056713173222e-23	1.0958587104714869e-22	4.301670638430624e-22	3.915297969700237e-21	7.255472042819765e-19	9.45825002214179e-20	1.0522091437770661e-20	6.988697484179061e-22	1.5247917965948748e-22
0.4587339828220179	1.7721859719072915e-23	3.936735358584995e-23	1.075532811465383e-22	4.219721138484416e-22	3.835061959879085e-21	7.25026197997457e-19	9.26193519628185e-20	1.0383716157935774e-20	6.880361844751325e-22	1.5001865231301947e-22
0.4588339828220179	1.7398926965748278e-23	3.8643541224361425e-23	1.0554746793460678e-22	4.1389061647486475e-22	3.756091453343208e-21	7.245535803382853e-19	9.068893960292809e-20	1.0246158648446976e-20	6.773009080402665e-22	1.475825663667825e-22
0.4589339828220179	1.7080112866343318e-23	3.7929118163727527e-23	1.0356837694991699e-22	4.059221806004193e-22	3.678377324729521e-21	7.241317734907915e-19	8.879094101863297e-20	1.0109438279729624e-20	6.666647934914468e-22	1.4517107192015612e-22
0.4590339828220179	1.6765412474964118e-23	3.7224068631000907e-23	1.0161594318448983e-22	3.980663746884635e-22	3.601910136695953e-21	7.237632581917168e-19	8.692502969695495e-20	9.973573639599029e-21	6.561286515358423e-22	1.4278430470151317e-22
0.4591339828220179	1.6454819154042396e-23	3.6528373110874356e-23	9.969009149919327e-23	3.903227285166233e-22	3.5266801578297926e-21	7.234505780502173e-19	8.509087511486437e-20	9.83858254884712e-21	6.456932308613624e-22	1.4042238647196135e-22
0.4592339828220179	1.6148324637561145e-23	3.5842008489122794e-23	9.77907370286068e-23	3.8269073485918265e-22	3.452677379978485e-21	7.23196344124836e-19	8.328814310421876e-20	9.70448207662293e-21	6.353592197596785e-22	1.3808542542149454e-22
0.4593339828220179	1.5845919092748293e-23	3.5164948192496536e-23	9.591778557555263e-23	3.7516985112384636e-22	3.37989153501686e-21	7.230032397747764e-19	8.151649620229343e-20	9.571288555606667e-21	6.251272477207996e-22	1.3577351655761642e-22
0.4594339828220179	1.554759118026903e-23	3.449716232514571e-23	9.407113399551989e-23	3.677595009438921e-22	3.308312111066308e-21	7.228740258067072e-19	7.977559398839781e-20	9.439017596981811e-21	6.149978869997137e-22	1.3348674208659912e-22
0.4595339828220179	1.5253328112943685e-23	3.3838617801632246e-23	9.225067057115467e-23	3.6045907572660443e-22	3.2379283681791615e-21	7.228115459401008e-19	7.806509340700772e-20	9.30768410520506e-21	6.049716541553334e-22	1.3122517178743055e-22
0.4596339828220179	1.496311571301994e-23	3.3189278476600303e-23	9.045627537703907e-23	3.5326793615892788e-22	3.1687293535022196e-21	7.228187326158907e-19	7.638464907786188e-20	9.177302292576206e-21	5.950490115620786e-22	1.2898886337856805e-22
0.4597339828220179	1.46769384680254e-23	3.2549105271168936e-23	8.868782063494342e-23	3.4618541367132013e-22	3.1007039159336245e-21	7.228986131760481e-19	7.473391359346014e-20	9.047885693611386e-21	5.852303688945785e-22	1.267778628776131e-22
0.45983398282201793	1.4394779585227366e-23	3.1918056296108275e-23	8.694517105973256e-23	3.392108118605926e-22	3.0338407202851154e-21	7.23054316443281e-19	7.311253780435222e-20	8.91944717921874e-21	5.755160845856486e-22	1.2459220495397975e-22
0.4599339828220179	1.4116621044729202e-23	3.129608697186525e-23	8.522818419614069e-23	3.323434078727551e-22	2.9681282609638093e-21	7.232890797334689e-19	7.152017109264655e-20	8.791998970681463e-21	5.659064672580606e-22	1.2243191327468425e-22
0.4600339828220179	1.3842443651222212e-23	3.068315014549202e-23	8.35367107465556e-23	3.2558245374656177e-22	2.9035548751847438e-21	7.23606256335927e-19	6.995646163409245e-20	8.665552653446286e-21	5.564017771302483e-22	1.2029700084331547e-22
0.4601339828220179	1.3572227084428228e-23	3.007919620455275e-23	8.187059489005607e-23	3.1892717771880732e-22	2.8401087557280857e-21	7.240093235002212e-19	6.842105664915272e-20	8.540119190723398e-21	5.470022273965168e-22	1.181874703323315e-22
0.4602339828220179	1.330594994824956e-23	2.948417318804926e-23	8.022967459281328e-23	3.123767854920428e-22	2.7777779632514924e-21	7.245018909711509e-19	6.691360264339179e-20	8.415708936895432e-21	5.37707985581821e-22	1.1610331440872687e-22
0.46033398282201793	1.3043589818656118e-23	2.8898026894440094e-23	7.861378191008476e-23	3.0593046146561444e-22	2.716550438170583e-21	7.250877101187779e-19	6.543374563756113e-20	8.29233165074033e-21	5.285191748716736e-22	1.1404451605320446e-22
0.4604339828220179	1.278512329033342e-23	2.832070098680413e-23	7.702274327995497e-23	2.9958736993084955e-22	2.6564140121185553e-21	7.257706837131236e-19	6.39811313877148e-20	8.169996508468686e-21	5.194358754173865e-22	1.1201104887293115e-22
0.4605339828220179	1.2530526022113284e-23	2.775213709520237e-23	7.545637980897854e-23	2.9334665623109017e-22	2.597356418995922e-21	7.265548763995228e-19	6.255540559567781e-20	8.048712116576362e-21	5.104581256169341e-22	1.1000287740795447e-22
0.4606339828220179	1.2279772781213286e-23	2.7192274916298966e-23	7.391450754991599e-23	2.8720744788745384e-22	2.53936530562193e-21	7.274445259350256e-19	6.115621411020564e-20	7.928486524515835e-21	5.015859233718748e-22	1.0801995743139838e-22
0.4607339828220179	1.2032837486308179e-23	2.664105231029603e-23	7.239693777172143e-23	2.8116885569103646e-22	2.482428241998111e-21	7.284440552527344e-19	5.978320311913883e-20	7.809327237186977e-21	4.928192273205521e-22	1.0606223624351651e-22
0.46083398282201793	1.1789693249454894e-23	2.6098405395231778e-23	7.090347722192775e-23	2.75229974762288e-22	2.4265327311943452e-21	7.295580854275758e-19	5.843601933285026e-20	7.691241227248789e-21	4.841579580479066e-22	1.0412965295968392e-22
0.4609339828220179	1.1550312416894816e-23	2.5564268638702644e-23	6.943392838161533e-23	2.693898855783604e-22	2.3716662188680897e-21	7.307914496240619e-19	5.711431015929155e-20	7.574234947254782e-21	4.756019992722601e-22	1.0222213879243878e-22
0.4610339828220179	1.1314666608754908e-23	2.5038574947052267e-23	6.798808971309112e-23	2.6364765496906497e-22	2.3178161024261694e-21	7.321492081155573e-19	5.581772387090424e-20	7.458314341612104e-21	4.671511990092765e-22	1.003396173276306e-22
0.4611339828220179	1.1082726757670069e-23	2.452125575208699e-23	6.656575590045457e-23	2.580023370822262e-22	2.264969739839545e-21	7.336366644730489e-19	5.45459097636873e-20	7.34348485836745e-21	4.588053707134976e-22	9.84820047947895e-23
0.4612339828220179	1.0854463146349054e-23	2.4012241095366257e-23	6.51667180831962e-23	2.52452974319093e-22	2.2131144581204016e-21	7.352593830323593e-19	5.3298518308683954e-20	7.229751460821369e-21	4.505642943977428e-22	9.664921033179569e-23
0.46133398282201793	1.0629845444103252e-23	2.3511459710114674e-23	6.379076408296787e-23	2.469985982404835e-22	2.1622375614707422e-21	7.370232077597886e-19	5.207520129613835e-20	7.117118638971484e-21	4.424277177306154e-22	9.484113624392228e-23
0.4614339828220179	1.0408842742361229e-23	2.301883910080908e-23	6.243767862368188e-23	2.4163823044435687e-22	2.1123263391117556e-21	7.389342826493963e-19	5.087561197258254e-20	7.005590420787202e-21	4.343953571124512e-22	9.305767825734757e-23
0.4615339828220179	1.0191423589187682e-23	2.2534305620486027e-23	6.110724354507645e-23	2.3637088341544065e-22	2.0633680728029048e-21	7.409990737995774e-19	4.9699405171091056e-20	6.895170383317501e-21	4.264668987300169e-22	9.129872576721685e-23
0.4616339828220179	9.977556022828958e-24	2.2057784545817813e-23	5.979923800989099e-23	2.3119556134759583e-22	2.0153500440593243e-21	7.432243933327489e-19	4.854623743494037e-20	6.785861663632832e-21	4.1864199959020264e-22	8.956416208033516e-23
0.4617339828220179	9.767207604304269e-24	2.1589200150005082e-23	5.851343870478907e-23	2.2611126093953077e-22	1.96825954107624e-21	7.456174253403359e-19	4.74157671349034e-20	6.6776669696036166e-21	4.109202885330559e-22	8.785386465257585e-23
0.46183398282201793	9.56034544906076e-24	2.1128475773529452e-23	5.724962003516624e-23	2.2111697216447424e-22	1.9220838653683704e-21	7.481857540559105e-19	4.6307654580393916e-20	6.570588590515848e-21	4.03301367224372e-22	8.61677053210767e-23
0.4619339828220179	9.356936257715714e-24	2.067553389281484e-23	5.600755431397819e-23	2.1621167901446924e-22	1.876810338132938e-21	7.509373944826513e-19	4.5221562124686655e-20	6.464628407526832e-21	3.957848111282109e-22	8.450555053132105e-23
0.4620339828220179	9.156946345898861e-24	2.023029618683665e-23	5.478701194471071e-23	2.1139436021980666e-22	1.8324263063434674e-21	7.538808257272804e-19	4.415715426440351e-20	6.359787903960724e-21	3.8837017045950686e-22	8.28672615591577e-23
0.4621339828220179	8.960341673219536e-24	1.979268360172801e-23	5.358776159863747e-23	2.0666398994426763e-22	1.7889191485829457e-21	7.570250273226473e-19	4.311409773348632e-20	6.256068175447454e-21	3.810569711171696e-22	8.125269472786248e-23
0.4622339828220179	8.767087871373379e-24	1.9362616413422621e-23	5.240957038647915e-23	2.020195384566918e-22	1.746276280623214e-21	7.603795188550362e-19	4.2092061591836474e-20	6.153469939905097e-21	3.738447155978584e-22	7.966170162030132e-23
0.4623339828220179	8.577150271407048e-24	1.8940014288377933e-23	5.1252204024596185e-23	1.974599727794769e-22	1.7044851607583705e-21	7.6395440324986395e-19	4.1090717308818754e-20	6.0519935473680835e-21	3.667328838907535e-22	7.809412928628257e-23
0.4624339828220179	8.390493930160608e-24	1.8524796342418374e-23	5.011542699583085e-23	1.9298425731452783e-22	1.663533294899134e-21	7.677604141136358e-19	4.0109738841808523e-20	5.9516389896624176e-21	3.59720934353573e-22	7.654982044516475e-23
0.4625339828220179	8.20708365590294e-24	1.8116881197742972e-23	4.899900270513175e-23	1.8859135444724813e-22	1.6234082414354458e-21	7.7180896757939225e-19	3.9148802709963047e-20	5.852405909929727e-21	3.528083045701145e-22	7.502861368380534e-23
0.4626339828220179	8.026884033177873e-24	1.7716187038132475e-23	4.7902693630057536e-23	1.8428022512903653e-22	1.5840976158737637e-21	7.7611221915906705e-19	3.820758806338218e-20	5.7542936120010154e-21	3.459944121895582e-22	7.353034364990779e-23
0.4627339828220179	7.849859446878941e-24	1.7322631662399342e-23	4.68262614663021e-23	1.8004982943888277e-22	1.5455890952561521e-21	7.806831261716885e-19	3.728577674783337e-20	5.6573010696224214e-21	3.392786557478221e-22	7.205484124085906e-23
0.46283398282201793	7.675974105568361e-24	1.6936132536118496e-23	4.5769467268334995e-23	1.7589912712454273e-22	1.5078704223675193e-21	7.855355163896574e-19	3.638305336519822e-20	5.5614269355342766e-21	3.326604154712347e-22	7.060193378811783e-23
0.4629339828220179	7.505192064057939e-24	1.6556606841677855e-23	4.4732071585283243e-23	1.718270781238015e-22	1.4709294097374205e-21	7.906841636307205e-19	3.549910532979883e-20	5.466669550404903e-21	3.2613905406276673e-22	6.917144523723195e-23
0.4630339828220179	7.33747724526517e-24	1.6183971526680857e-23	4.371383459214907e-23	1.6783264306629872e-22	1.4347539434423912e-21	7.961448711212354e-19	3.463362292074899e-20	5.373026951620098e-21	3.1971391747104343e-22	6.776319632354386e-23
0.4631339828220179	7.172793461363523e-24	1.5818143350745432e-23	4.271451621648755e-23	1.639147837564283e-22	1.3993319867152481e-21	8.019345635686963e-19	3.378629933048501e-20	5.2804968819305195e-21	3.1338433564244647e-22	6.637700474366515e-23
0.4632339828220179	7.011104434241271e-24	1.545903893073131e-23	4.17338762606449e-23	1.6007246363779e-22	1.3646515833671704e-21	8.080713890119367e-19	3.295683070961838e-20	5.18907679795875e-21	3.0714962325655183e-22	6.5012685322794e-23
0.4633339828220179	6.852373815283008e-24	1.5106574784430255e-23	4.0771674519655064e-23	1.5630464823962238e-22	1.3307008610280895e-21	8.145748316677471e-19	3.2144916208238976e-20	5.098763878566078e-21	3.010090804450882e-22	6.367005017792349e-23
0.4634339828220179	6.69656520449072e-24	1.476066737275788e-23	3.982767089490632e-23	1.5261030560570186e-22	1.2974680342113185e-21	8.2146583716781335e-19	3.135025801381218e-20	5.0095550330819445e-21	2.9496199349472654e-22	6.234890887702738e-23
0.4635339828220179	6.5436421689584775e-24	1.442123314047784e-23	3.890162550367482e-23	1.4898840670615823e-22	1.2649414072078358e-21	8.2876695178263e-19	3.0572561385795074e-20	4.921446909396805e-21	2.890076355339284e-22	6.104906859428636e-23
0.4636339828220179	6.3935682607138304e-24	1.4088188555493232e-23	3.799329878461862e-23	1.4543792583260989e-22	1.2331093768153112e-21	8.365024774660974e-19	2.981153468709251e-20	4.8344359019194796e-21	2.8314526720403967e-22	5.977033426140688e-23
0.4637339828220179	6.246307033943533e-24	1.376145014674016e-23	3.710245159934095e-23	1.419578409770974e-22	1.2019604349075993e-21	8.446986448308544e-19	2.9066889412484293e-20	4.748518159401518e-21	2.773741373149617e-22	5.851250871512036e-23
0.46383398282201793	6.101822061613881e-24	1.344093454071351e-23	3.622884533010567e-23	1.3854713419519955e-22	1.1714831708493764e-21	8.533838064886014e-19	2.833834021413238e-20	4.663689592629049e-21	2.716934834855606e-22	5.727539284091049e-23
0.4639339828220179	5.9600769515022794e-24	1.3126558496658124e-23	3.5372241973806253e-23	1.3520479195375145e-22	1.1416662737610283e-21	8.625886535700868e-19	2.762560492428425e-20	4.57994588198376e-21	2.6610253276906393e-22	5.605878571303685e-23
0.4640339828220179	5.821035361651491e-24	1.281823894045515e-23	3.453240423227281e-23	1.3192980546357494e-22	1.1124985346385666e-21	8.72346458687305e-19	2.6928404575281754e-20	4.4972824848743474e-21	2.6060050226367695e-22	5.486248473091639e-23
0.4641339828220179	5.6846610152621684e-24	1.2515892997238957e-23	3.370909559901765e-23	1.2872117099762414e-22	1.0839688483335576e-21	8.826933491295707e-19	2.6246463416987484e-20	4.415694643040613e-21	2.5518659970868748e-22	5.3686285751935e-23
0.4642339828220179	5.5509177150341545e-24	1.2219438022767978e-23	3.290208044249395e-23	1.2557789019490437e-22	1.0560662153971726e-21	8.936686147118138e-19	2.5579508931720576e-20	4.3351773897299435e-21	2.4986002406619206e-22	5.2529983220731015e-23
0.4643339828220179	5.419769356971661e-24	1.1928791633585957e-23	3.211112408596831e-23	1.2249897035058686e-22	1.0287797437934061e-21	9.053150554373346e-19	2.4927271846815493e-20	4.25572555674955e-21	2.4461996608877577e-22	5.139337029503426e-23
0.4644339828220179	5.291179943663601e-24	1.1643871735998072e-23	3.133599288407865e-23	1.1948342469265118e-22	1.002098650485342e-21	9.176793750243316e-19	2.4289486144888103e-20	4.177333781394029e-21	2.394656088732748e-22	5.027623896810054e-23
0.4645339828220179	5.165113597052038e-24	1.1364596553893515e-23	3.0576454296171965e-23	1.1653027264544784e-22	9.7601226289908e-22	9.308126274055744e-19	2.3665889071911992e-20	4.0999965132509804e-21	2.343961284009067e-22	4.917838018781663e-23
0.4646339828220179	5.041534570700655e-24	1.109088465544016e-23	2.9832276956496196e-23	1.1363854008051838e-22	9.505100202692235e-22	9.447707245819785e-19	2.3056221143188762e-20	4.023708020885017e-21	2.2941069406393283e-22	4.8099583972521524e-23
0.4647339828220179	4.920407261575613e-24	1.0822654978681657e-23	2.910323074132835e-23	1.1080725955503703e-22	9.255814748701308e-22	9.596150157410839e-19	2.2460226147304633e-20	3.948462398402153e-21	2.2450846917910713e-22	4.7039639523611484e-23
0.46483398282201793	4.8016962213501184e-24	1.0559826856062065e-23	2.8389086833122284e-23	1.0803547053821525e-22	9.012162931368345e-22	9.754129494008257e-19	2.18776511481569e-20	3.874253571895826e-21	2.1968861148811113e-22	4.599833533498227e-23
0.4649339828220179	4.685366167244504e-24	1.0302320037905907e-23	2.768961778174543e-23	1.0532221962599055e-22	8.774042566794111e-22	9.922388325789602e-19	2.13082464851315e-20	3.801075305775534e-21	2.149502736451712e-22	4.497545929936509e-23
0.4650339828220179	4.5713819924133374e-24	1.0050054714878762e-23	2.700459756288423e-23	1.0266656074434105e-22	8.541352631945558e-22	1.0101747037193419e-18	2.075176577151086e-20	3.728921208979677e-21	2.1029260369207748e-22	4.397079881161047e-23
0.4651339828220179	4.459708775889664e-24	9.802951539454044e-24	2.6333801633692488e-23	1.000675553415416e-22	8.3139932727800835e-22	1.029311339437767e-18	2.0207965891190424e-20	3.65778474107379e-21	2.0571474552080594e-22	4.298414086897743e-23
0.4652339828220179	4.350311792099477e-24	9.56093164641341e-24	2.5677006985756384e-23	9.752427256968015e-23	8.091865811414546e-22	1.0497494192464392e-18	1.9676606993778366e-20	3.587659218235758e-21	2.0121583932396345e-22	4.201527216848523e-23
0.4653339828220179	4.2431565199544566e-24	9.323916672401962e-24	2.5033992195444714e-23	9.503578945573888e-23	7.874872752372068e-22	1.0716008774595251e-18	1.9157452488148954e-20	3.518537819128927e-21	1.9679502203322613e-22	4.1063979201374743e-23
0.4654339828220179	4.138208651535592e-24	9.091828774565005e-24	2.4404537471713106e-23	9.26011910625345e-23	7.662917787940616e-22	1.0949904777325318e-18	1.865026903451841e-20	3.450413590664321e-21	1.9245142774598608e-22	4.0130048344735657e-23
0.4655339828220179	4.03543410037742e-24	8.864590648290004e-24	2.378842470143964e-23	9.021957063983622e-23	7.455905802677825e-22	1.120057653466535e-18	1.815482653511595e-20	3.383279453654113e-21	1.8818418814042686e-22	3.9213265950356884e-23
0.4656339828220179	3.9347990093620345e-24	8.642125544075006e-24	2.318543749234497e-23	8.789002976590915e-23	7.2537428770901805e-22	1.1469586670344244e-18	1.7670898123505802e-20	3.3171282083560676e-21	1.8399243287915424e-22	3.831341843084089e-23
0.4657339828220179	3.836269758234954e-24	8.424357283549506e-24	2.2595361213576253e-23	8.561167847981541e-23	7.056336290521996e-22	1.1758691530191554e-18	1.7198260152633758e-20	3.2519525399119847e-21	1.7987529000166865e-22	3.743029234304627e-23
0.4658339828220179	3.73981297075029e-24	8.211210274667896e-24	2.2017983034009213e-23	8.33836354047033e-23	6.863594523280306e-22	1.206987126118962e-18	1.6736692181649855e-20	3.1877450236798536e-21	1.7583188630577886e-22	3.656367446889657e-23
0.4659339828220179	3.645395521456658e-24	8.002609526097628e-24	2.1453091958339177e-23	8.120502786238564e-23	6.675427258027664e-22	1.2405365540406355e-18	1.6285976961572473e-20	3.1244981304620103e-21	1.7186134771820799e-22	3.5713351893615506e-23
0.4660339828220179	3.552984542132355e-24	7.798480660826589e-24	2.0900478861019366e-23	7.907499197946356e-23	6.491745380470871e-22	1.2767716208661356e-18	1.5845900419848606e-20	3.0622042316301808e-21	1.6796279965456097e-22	3.487911208143291e-23
0.4661339828220179	3.462547427878709e-24	7.598749929005369e-24	2.0359936518104745e-23	7.69926727852355e-23	6.312460979371371e-22	1.3159818387794303e-18	1.5416251643862267e-20	3.00085560414822e-21	1.64135367368806e-22	3.406074294880709e-23
0.4662339828220179	3.374051842882031e-24	7.403344220050983e-24	1.983125963706605e-23	7.495722430167889e-23	6.137487345907403e-22	1.3584982080464517e-18	1.4996822863449703e-20	2.940444435494526e-21	1.6037817629250355e-22	3.3258032935218836e-23
0.4663339828220179	3.2874657258513188e-24	7.21219107402881e-24	1.9314244884629205e-23	7.296780962571749e-23	5.9667389724117565e-22	1.4047006799867224e-18	1.4587409432468418e-20	2.880962828484699e-21	1.5669035236392293e-22	3.2470771071577215e-23
0.4664339828220179	3.202757295142223e-24	7.025218692334339e-24	1.88086909126994e-23	7.102360100404803e-23	5.800131550512298e-22	1.4550272498225095e-18	1.4187809809472722e-20	2.8224028059963037e-21	1.5307102234725715e-22	3.1698747046292944e-23
0.4665339828220179	3.1198950535742543e-24	6.84235594769314e-24	1.8314398382421242e-23	6.912377990072964e-23	5.637581968698303e-22	1.5099851019573111e-18	1.3797825537540262e-20	2.7647563155959764e-21	1.4951931414207137e-22	3.094175126905253e-23
0.4666339828220179	3.038847792950398e-24	6.66353239349884e-24	1.7831169986434374e-23	6.72675370577914e-23	5.479008309338165e-22	1.570164358161056e-18	1.341726122329853e-20	2.708015234071007e-21	1.4603435708319425e-22	3.0199574932350717e-23
0.4667339828220179	2.9595845982876797e-24	6.488678272508575e-24	1.7358810469376782e-23	6.545407254907698e-23	5.324329845171466e-22	1.6362551517278505e-18	1.3045924515195733e-20	2.6521713718660782e-21	1.426152822312114e-22	2.947201007082007e-23
0.4668339828220179	2.882074851766009e-24	6.317724524913326e-24	1.6897126646687052e-23	6.368259582754354e-23	5.1734670352979775e-22	1.7090689857540622e-18	1.2683626081058066e-20	2.5972164774264238e-21	1.3926122265373037e-22	2.875884961840333e-23
0.4669339828220179	2.8062882364036048e-24	6.1506027958010336e-24	1.64459274217579e-23	6.195232576623227e-23	5.026341520685761e-22	1.7895656571310933e-18	1.233017958497579e-20	2.5431422414485525e-21	1.3597131369758052e-22	2.805988746341256e-23
0.4670339828220179	2.7321947394669146e-24	5.98724544203189e-24	1.6005023801491794e-23	6.026249069312402e-23	4.882876119220141e-22	1.8788874777118922e-18	1.1985401663558464e-20	2.4899403010397628e-21	1.3274469325212768e-22	2.7374918501517756e-23
0.4671339828220179	2.6597646556221423e-24	5.827585538540559e-24	1.55742289103062e-23	5.861232842008317e-23	4.742994820313855e-22	1.978403157089809e-18	1.1649111901597438e-20	2.437602243787493e-21	1.295805020038498e-22	2.6703738686706857e-23
0.4672339828220179	2.588968589836403e-24	5.6715568840850685e-24	1.5153358002639063e-23	5.70010862660906e-23	4.606622779099362e-22	2.0897646131514713e-18	1.1321132807174141e-20	2.386119611739755e-21	1.2647788368235353e-22	2.6046145080262114e-23
0.4673339828220179	2.519777460035386e-24	5.519094006456492e-24	1.474222847399832e-23	5.542802107496435e-23	4.473686310222271e-22	2.214981278406081e-18	1.1001289786249029e-20	2.3354839052976165e-21	1.2343598529797482e-22	2.5401935897789326e-23
0.4674339828220179	2.4521624995249724e-24	5.370132167167684e-24	1.4340659870605883e-23	5.389239922775893e-23	4.344112881255631e-22	2.356518376815495e-18	1.0689411116767344e-20	2.2856865870210974e-21	1.2045395737114062e-22	2.4770910554346383e-23
0.4675339828220179	2.386095259183614e-24	5.224607365636014e-24	1.394847389767734e-23	5.2393496650030245e-23	4.2178311057531226e-22	2.5174284823267456e-18	1.038532792231461e-20	2.2367190853493532e-21	1.1753095415363167e-22	2.4152869707706588e-23
0.4676339828220179	2.3215476094324085e-24	5.082456342875463e-24	1.3565494426383395e-23	5.093059881414768e-23	4.0947707359592565e-22	2.7015299617989668e-18	1.0088874145353644e-20	2.188572798236347e-21	1.1466613384190574e-22	2.3547615299799077e-23
0.4677339828220179	2.2584917419896774e-24	4.943616584714554e-24	1.3191547499535815e-23	4.950300073683611e-23	3.974862655194234e-22	2.9136525185602688e-18	9.799886520075986e-21	2.141239096703157e-21	1.118586587826432e-22	2.2954950596365135e-23
0.4678339828220179	2.1969001714166177e-24	4.808026324553711e-24	1.2826461336040116e-23	4.8110006972117415e-23	3.8580388699301378e-22	3.1599804521407723e-18	9.518204544896038e-21	2.0947093283078656e-21	1.0910769567064735e-22	2.2374680224868412e-23
0.4679339828220179	2.1367457364604266e-24	4.675624545677901e-24	1.2470066334157334e-23	4.67509315998247e-23	3.7442325015751206e-22	3.448540967746525e-18	9.243670454618648e-21	2.0489748205343555e-21	1.064124157392727e-22	2.1806610210698097e-23
0.4680339828220179	2.0780016012014e-24	4.5463509831383505e-24	1.2122195073613835e-23	4.54250982098601e-23	3.6333777779815496e-22	3.789912409580471e-18	8.976129192307441e-21	2.004026884100948e-21	1.0377199494351435e-22	2.1250548011703436e-23
0.4681339828220179	2.020641256009716e-24	4.420146125216589e-24	1.1782682316597185e-23	4.4131839882337944e-23	3.5254100246925324e-22	4.198273908260586e-18	8.715428380878576e-21	1.9598568161895637e-21	1.0118561413588227e-22	2.0706302551090316e-23
0.4682339828220179	1.9646385183187015e-24	4.29695121448643e-24	1.1451365007682088e-23	4.2870499163802765e-23	3.4202656559436596e-22	4.6929992627614695e-18	8.461418294450663e-21	1.9164559035973643e-21	9.865245923525988e-23	2.0173684248727527e-23
0.4683339828220179	1.909967533220047e-24	4.176708248485743e-24	1.1128082272718184e-23	4.164042803964991e-23	3.317882165432859e-22	5.301144687715532e-18	8.213951829471478e-21	1.873815425811098e-21	9.617172138883523e-23	1.9652505050888909e-23
0.4684339828220179	1.856602773886742e-24	4.059359980011598e-24	1.0812675416719689e-23	4.044098790291129e-23	3.2181981168729143e-22	6.0614554959681e-18	7.972884475647254e-21	1.8319266580054994e-21	9.374259712726862e-23	1.914257845847081e-23
0.4685339828220179	1.8045190418297932e-24	3.944849917052293e-24	1.0504987920793185e-23	3.927154951955354e-23	3.1211531343407075e-22	7.03105687916188e-18	7.738074286698279e-21	1.790780873966975e-21	9.136428851324022e-23	1.8643719553721725e-23
0.4686339828220179	1.75369146699372e-24	3.833122322367338e-24	1.020486543813573e-23	3.8131492990420607e-23	3.026687892435183e-22	8.297108441068314e-18	7.509381850960483e-21	1.750369348943031e-21	8.903600328348836e-23	1.815574502551136e-23
0.4687339828220179	1.7040955076970328e-24	3.724122212729807e-24	9.912155789142134e-24	3.70202077099789e-23	2.934744106258419e-22	9.998143511525096e-18	7.286670261858229e-21	1.710683362419272e-21	8.675695498451162e-23	1.7678473193184075e-23
0.4688339828220179	1.6557069504222246e-24	3.617795357840889e-24	9.626708955651071e-24	3.5937092321981297e-23	2.8452645212305107e-22	1.2365555901326386e-17	7.06980508826514e-21	1.6717142008241835e-21	8.452636310203044e-23	1.7211724029018804e-23
0.4689339828220179	1.6085019094612593e-24	3.514088278930114e-24	9.348377074365277e-24	3.488155467219727e-23	2.7581929027514266e-22	1.5810413024131987e-17	6.858654344775105e-21	1.6334531601632948e-21	8.234345318436574e-23	1.6755319179336942e-23
0.4690339828220179	1.562456826420948e-24	3.412948247051949e-24	9.077014429476745e-24	3.385301175832999e-23	2.673474025720738e-22	2.1122742217573607e-17	6.653088461901532e-21	1.5958915485833797e-21	8.020745695985254e-23	1.6309081984286033e-23
0.4691339828220179	1.5175484695937432e-24	3.314323281089944e-24	8.812477444528095e-24	3.285088967724791e-23	2.5910536639264754e-22	2.9987659970905026e-17	6.452980256222658e-21	1.5590206888678072e-21	7.811761244841539e-23	1.5872837496331924e-23
0.4692339828220179	1.4737539331984935e-24	3.2181621454796535e-24	8.554624673541203e-24	3.187462356965468e-23	2.5108785793141193e-22	4.656162945936416e-17	6.2582049004912966e-21	1.5228319208640076e-21	7.607316406743803e-23	1.544641249749242e-23
0.4693339828220179	1.4310506364961836e-24	3.1244143476611007e-24	8.303316791443313e-24	3.092365756231682e-23	2.4328965111460226e-22	8.360552087240957e-17	6.068639893725384e-21	1.4873166038440763e-21	7.407336273205114e-23	1.5029635515341916e-23
0.4694339828220179	1.3894163227850549e-24	3.033030135271052e-24	8.058416583817703e-24	2.999744470796137e-23	2.357056165061215e-22	1.9822205059330623e-16	5.8841650312947686e-21	1.4524661187993167e-21	7.211746594995327e-23	1.4622336837817492e-23
0.4695339828220179	1.3488290582800447e-24	2.9439604930858812e-24	7.819788936010696e-24	2.9095446922966034e-23	2.2833072020459118e-22	1.0078457654814083e-15	5.704662375021606e-21	1.4182718706700686e-21	7.020473791090456e-23	1.4224348526859706e-23
0.4696339828220179	1.3092672308804374e-24	2.8571571397236695e-24	7.587300821618214e-24	2.8217134922935416e-23	2.211600227322989e-22	1.1683319009733887e-14	5.530016223305751e-21	1.384725290511111e-21	6.833444957098265e-23	1.383550443091031e-23
0.4697339828220179	1.270709548830664e-24	2.772572524117102e-24	7.360821290383231e-24	2.736198815628904e-23	2.1418867791708165e-22	3.805497518793036e-16	5.360113081293029e-21	1.3518178375943082e-21	6.650587873175307e-23	1.3455640196305063e-23
0.4698339828220179	1.2331350392781596e-24	2.6901598217655583e-24	7.140221455527522e-24	2.6529494735953264e-23	2.0741193176793938e-22	1.1181753305178122e-16	5.194841631097557e-21	1.3195410014489956e-21	6.471831011444827e-23	1.3084593277584216e-23
0.4699339828220179	1.1965230467325343e-24	2.609872930775798e-24	6.925374480545058e-24	2.5719151369261307e-23	2.0082512134523296e-22	5.160214737168482e-17	5.034092702091483e-21	1.2878863038410962e-21	6.297103542927545e-23	1.2722202946750182e-23
0.4700339828220179	1.1608532314301771e-24	2.5316664677008108e-24	6.716155565481126e-24	2.493046328616428e-23	1.9442367362632961e-22	2.91483060343104e-17	4.8777592412756175e-21	1.2568453006921197e-21	6.126335343997583e-23	1.2368310301502865e-23
0.4701339828220179	1.1261055676079076e-24	2.455495763184946e-24	6.512441932721187e-24	2.4162944165838092e-23	1.882031043673822e-22	1.8475446801140732e-17	4.725736283740507e-21	1.2264095839384632e-21	5.959457002372326e-23	1.2022758272473965e-23
0.4702339828220179	1.0922603416902035e-24	2.3813168574247338e-24	6.314112812314835e-24	2.3416116061794663e-23	1.821590169621246e-22	1.261662495687791e-17	4.577920923232096e-21	1.1965707833325722e-21	5.796399822650561e-23	1.1685391629494748e-23
0.4703339828220179	1.0592981503931693e-24	2.309086495453563e-24	6.121049426857197e-24	2.268950932557523e-23	1.762871012983169e-22	9.077171765211342e-18	4.434212282830754e-21	1.1673205681863626e-21	5.637095831407154e-23	1.1356056986918264e-23
0.4704339828220179	1.0271998987491657e-24	2.2387621222579676e-24	5.933134975948803e-24	2.1982662529119072e-23	1.7058313261256967e-22	6.787452420970311e-18	4.294511485754311e-21	1.1386506490579438e-21	5.481477781855753e-23	1.1034602808023138e-23
0.4705339828220179	9.959467980558157e-25	2.1703018777345327e-24	5.750254620259481e-24	2.1295122385895838e-23	1.6504297034425495e-22	5.228113056051583e-18	4.158721626296007e-21	1.1105527793826907e-21	5.32947915809099e-23	1.0720879408527159e-23
0.4706339828220179	9.655203637526466e-25	2.1036645914940707e-24	5.5722954652134965e-24	2.0626443670875892e-23	1.5966255698908517e-22	4.122836111558784e-18	4.026747740904845e-21	1.0830187570492204e-21	5.1810341789187975e-23	1.041473895923153e-23
0.4707339828220179	9.359024132289914e-25	2.0388097775217076e-24	5.399146544319712e-24	1.9976189139428568e-23	1.5443791695304998e-22	3.31390605813991e-18	3.8984967794189386e-21	1.0560404259214354e-21	5.036077801286735e-23	1.0116035487824148e-23
0.4708339828220179	9.070750635664213e-25	1.975697628699836e-24	5.230698802166458e-24	1.9343929445222484e-23	1.4936515540728336e-22	2.706138337288316e-18	3.7738775764595844e-21	1.0296096773074079e-21	4.894545723323928e-23	9.824624879865133e-24
0.4709339828220179	8.790207292189845e-25	1.9142890112009988e-24	5.0668450770996314e-24	1.8729243057201673e-23	1.4444045714442294e-22	2.239419078544198e-18	3.652800822993853e-21	1.0037184513758539e-21	4.756374386999978e-23	9.540364878977587e-24
0.4710339828220179	8.51722119634352e-25	1.8545454587583456e-24	4.9074800836048755e-24	1.8131716175716858e-23	1.3966008543704845e-22	1.8743251136554325e-18	3.535179038074022e-21	9.78358738521228e-22	4.6215009804137326e-23	9.263115086268917e-24
0.4711339828220179	8.251622368190751e-25	1.796429166819811e-24	4.752500394411107e-24	1.755094264787657e-23	1.3502038089868646e-22	1.584166912731826e-18	3.420926540760185e-21	9.535225806781027e-22	4.489863439720548e-23	8.992736959003681e-24
0.4712339828220179	7.993243728509061e-25	1.739902986593408e-24	4.6018044223346055e-24	1.6986523882194297e-23	1.3051776034793593e-22	1.3503773248232387e-18	3.3099594222339293e-21	9.29202072585845e-22	4.3614004507085335e-23	8.729093808553132e-24
0.4713339828220179	7.741921073411304e-25	1.684930418989512e-24	4.4552924018805976e-24	1.6438068762592306e-23	1.2614871567616124e-22	1.1597320486862845e-18	3.202195518108463e-21	9.05389363004215e-22	4.2360514500322026e-23	8.472050797641583e-24
0.4714339828220179	7.49749304849783e-25	1.6314756084670708e-24	4.3128663706197465e-24	1.5905193561832956e-23	1.219098127192492e-22	1.0026164285373444e-18	3.097554380942375e-21	8.820766558809501e-22	4.113756626113875e-23	8.221474936913375e-24
0.4715339828220179	7.259801122566148e-25	1.5795033367894443e-24	4.174430150356914e-24	1.5387521854437762e-23	1.1779769013386303e-22	8.719122904412183e-19	2.995957252962099e-21	8.592562114719636e-22	3.994456919721116e-23	7.977235080841166e-24
0.4716339828220179	7.028689560902569e-25	1.5289790166960063e-24	4.039889328106288e-24	1.488468442915239e-23	1.1380905827860114e-22	7.622641882263623e-19	2.8973270389983774e-21	8.36920347414939e-22	3.8780940242290594e-23	7.739201922995653e-24
0.4717339828220179	6.804005398185722e-25	1.4798686854954912e-24	3.9091512368913616e-24	1.4396319201023808e-23	1.099406981005102e-22	6.695844748508496e-19	2.8015882796426597e-21	8.150614397573244e-22	3.76461038557735e-23	7.507247990700175e-24
0.4718339828220179	6.585598411026348e-25	1.4321389985866508e-24	3.7821249363832864e-24	1.392207112314125e-23	1.0618946002731092e-22	5.907125321484359e-19	2.708667124627654e-21	7.936719239393741e-22	3.6539492019298785e-23	7.28124763908865e-24
0.47193398282201793	6.373321090166202e-25	1.385757222911676e-24	3.6587211933922824e-24	1.346159209809634e-23	1.0255226286570339e-22	5.231757699556954e-19	2.6184913064363022e-21	7.727442957329502e-22	3.5460544230452526e-23	7.06107704458675e-24
0.4720339828220179	6.167028612365132e-25	1.3406912303479728e-24	3.538852462228113e-24	1.3014540889221526e-23	9.902609270614093e-23	4.650191826537648e-19	2.530990114144388e-21	7.522711121371392e-22	3.440870749368056e-23	6.84661419783844e-24
0.4721339828220179	5.966578811994411e-25	1.2969094910430696e-24	3.422432864941151e-24	1.2580583031649256e-23	9.560800183435298e-23	4.146819431213527e-19	2.4460943674992345e-21	7.322449922310611e-22	3.3383436308470893e-23	6.637738896093362e-24
0.4722339828220179	5.771832152364111e-25	1.2543810666982154e-24	3.309378171459932e-24	1.2159390743251315e-23	9.229510764999181e-23	3.7090681099041623e-19	2.363736391239563e-21	7.126586179850043e-22	3.2384192654905666e-23	6.43433273507776e-24
0.4723339828220179	5.58265169680456e-25	1.2130756038053327e-24	3.1996057796369665e-24	1.1750642835500991e-23	8.908459159267764e-23	3.3267278363193307e-19	2.2838499896592024e-21	6.935047350304661e-22	3.1410445976655147e-23	6.236279100365973e-24
0.47243398282201793	5.398903079523403e-25	1.1729633268420138e-24	3.0930346952156143e-24	1.1354024624306002e-23	8.59736980757316e-23	2.991444414061012e-19	2.2063704214177296e-21	6.747761533898274e-22	3.046167316149078e-23	6.043463158270165e-24
0.4725339828220179	5.22045447626122e-25	1.1340150314294763e-24	2.9895855117309347e-24	1.0969227840858361e-23	8.295973342788285e-23	2.696334385804922e-19	2.1312343746013906e-21	6.564657481665212e-22	2.9537358519401474e-23	5.8557718462680005e-24
0.4726339828220179	5.047176574763507e-25	1.0962020774575376e-24	2.8891803903554226e-24	1.0595950542541746e-23	8.004006484318316e-23	2.435689360056891e-19	2.058379942036289e-21	6.385664601962719e-22	2.8636993758380506e-23	5.673093862983625e-24
0.4727339828220179	4.8789425450916845e-25	1.0594963821814185e-24	2.7917430397025153e-24	1.0233897023942005e-23	7.721211933940939e-23	2.204746894724932e-19	1.987746596857086e-21	6.210712966603253e-22	2.776007795796902e-23	5.495319657741661e-24
0.4728339828220179	4.7156280097908285e-25	1.0238704132943554e-24	2.6971986955977374e-24	9.882777727998447e-24	7.447338272515137e-23	1.9995114292484216e-19	1.9192751683328295e-21	6.039733316612522e-22	2.690611754062182e-23	5.322341419709408e-24
0.47293398282201793	4.55711101393317e-25	9.892971819800965e-25	2.6054741008291855e-24	9.542309157335292e-24	7.182139857582021e-23	1.8166132108396738e-19	1.852907817952109e-21	5.872657067620848e-22	2.6074626240971328e-23	5.154053066644422e-24
0.4730339828220179	4.403271995055952e-25	9.557502359493313e-25	2.5164974848872816e-24	9.21221378581156e-24	6.925376721877651e-23	1.6531963207360432e-19	1.7885880157694218e-21	5.709416314895208e-22	2.52651250730614e-23	4.990350233264069e-24
0.4731339828220179	4.253993753010536e-25	9.232036524638585e-25	2.430198543704116e-24	8.892219970323661e-24	6.676814472776315e-23	1.506829174174917e-19	1.726260517014095e-21	5.549943838018359e-22	2.4477142295618784e-23	4.831130259252235e-24
0.4732339828220179	4.109161419740826e-25	8.916320313522238e-25	2.3465084194021165e-24	8.58206186289778e-24	6.436224192683832e-23	1.375432512302389e-19	1.6658713389636026e-21	5.394173105223038e-22	2.3710213375436048e-23	4.676292176919961e-24
0.4733339828220179	3.9686624290066844e-25	8.610104880203742e-25	2.265359680061268e-24	8.281479323102469e-24	6.203382340395528e-23	1.2572211085080571e-19	1.6073677380819833e-21	5.242038277386744e-22	2.2963880948927165e-23	4.525736698534058e-24
0.47343398282201793	3.83238648606916e-25	8.313146464609435e-25	2.1866862995144795e-24	7.990217830815901e-24	5.978070653436626e-23	1.1506563017742515e-19	1.550698187424983e-21	5.093474211695689e-22	2.223769478193036e-23	4.37936620333003e-24
0.4735339828220179	3.7002255373521595e-25	8.025206322643057e-25	2.1104236371791653e-24	7.708028399376667e-24	5.760076051397615e-23	1.0544071332389309e-19	1.4958123543122968e-21	4.948416464982782e-22	2.1531211727815957e-23	4.237084724222857e-24
0.4736339828220179	3.5720737400963216e-25	7.7460506563481935e-25	2.0365084179337648e-24	7.434667489147859e-24	5.549190540278785e-23	9.673183610051235e-20	1.4426610782678625e-21	4.806801296747625e-22	2.0843995683967134e-23	4.098797934230618e-24
0.4737339828220179	3.4478274320194115e-25	7.475450544154189e-25	1.9648787120477927e-24	7.169896921523357e-24	5.345211117857051e-23	8.883840061137203e-20	1.3911963492288909e-21	4.668565671864934e-22	2.0175617546698784e-23	3.964413132625225e-24
0.4738339828220179	3.32738510099744e-25	7.213181871234478e-25	1.8954739151726354e-24	6.913483793402847e-24	5.147939680085186e-23	8.167253709544187e-20	1.3413712860238774e-21	4.533647262987791e-22	1.9525655164672915e-23	3.833839230823802e-24
0.47393398282201793	3.210647354779062e-25	6.959025260007121e-25	1.8282347284007286e-24	6.665200392160023e-24	4.9571829285339887e-23	7.515726929704883e-20	1.2931401151197378e-21	4.401984452651649e-22	1.889369329087098e-23	3.706986738033806e-24
0.4740339828220179	3.09751689074872e-25	6.712766000807689e-25	1.7631031384010394e-24	6.4248241111322e-24	4.772752278888588e-23	6.922497679033721e-20	1.24645814963878e-21	4.273516335087439e-22	1.8279323533189868e-23	3.5837677466666916e-24
0.4741339828220179	2.9878984657478254e-25	6.474193982756781e-25	1.7000223976366134e-24	6.19213736564911e-24	4.594463770503741e-23	6.381610102174088e-20	1.2012817686445245e-21	4.1481827177470097e-22	1.7682144303707513e-23	3.464095917530385e-24
0.4742339828220179	2.8816988659697694e-25	6.243103624854949e-25	1.6389370046722238e-24	5.966927509630069e-24	4.4221379770303027e-23	5.88780522796669e-20	1.1575683966973673e-21	4.0259241225507175e-22	1.7101760766690125e-23	3.3478864648163015e-24
0.4743339828220179	2.778826876937723e-25	6.019293807324412e-25	1.579792684577619e-24	5.748986752765144e-24	4.2555999181158067e-23	5.436428302484476e-20	1.1152764836789264e-21	3.9066817868605916e-22	1.653778478538623e-23	3.235056140890801e-24
0.47443398282201793	2.679193253578128e-25	5.802567803225497e-25	1.5225363694328534e-24	5.538112078304166e-24	4.0946789721872953e-23	5.023349952626105e-20	1.0743654848851921e-21	3.7903976641867733e-22	1.5989834867668318e-23	3.1255232209045904e-24
0.4745339828220179	2.5827106904005864e-25	5.5927332103696245e-25	1.4671161789418366e-24	5.3341051614718095e-24	3.939208790321128e-23	4.6448988929160556e-20	1.0347958413879002e-21	3.6770144246330677e-22	1.545753611057632e-23	3.0192074872315127e-24
0.4746339828220179	2.4892937917937926e-25	5.38960188355106e-25	1.4134814011592208e-24	5.136772288526366e-24	3.789027211203286e-23	4.297804302545597e-20	9.965289606633146e-22	3.566475455086948e-22	1.494052014381254e-23	2.916030213747885e-24
0.4747339828220179	2.398859042449282e-25	5.192989867120219e-25	1.3615824733366787e-24	4.9459242764812704e-24	3.6439761771852297e-23	3.97914633264635e-20	9.595271974880762e-22	3.4587248591610934e-22	1.4438425072245034e-23	2.815914149964513e-24
0.4748339828220179	2.3113247779209453e-25	5.0027173279179155e-25	1.3113709628932406e-24	4.7613763935044105e-24	3.503901651437098e-23	3.686313472529218e-20	9.237538351010243e-22	3.3537074568914614e-22	1.395089541746694e-23	2.718783505021575e-24
0.47493398282201793	2.2266111553311844e-25	4.818608488590953e-25	1.2627995485149881e-24	4.58294828001157e-24	3.368653536201178e-23	3.4169657214709227e-20	8.891730666302234e-22	3.2513687841981726e-22	1.3477582058463312e-23	2.6245639315577647e-24
0.4750339828220179	2.1446401242317415e-25	4.640491561308498e-25	1.215822001388699e-24	4.410463870469051e-24	3.2380855921471706e-23	3.169002689962285e-20	8.557499767842877e-22	3.151655092115219e-22	1.301814217143611e-23	2.5331825094640756e-24
0.4751339828220179	2.0653353976280099e-25	4.468198681895596e-25	1.1703931665736474e-24	4.2437513159173584e-24	3.1120553588292933e-23	2.940535899255242e-20	8.234505238065841e-22	3.054513345793594e-22	1.2572239168829925e-23	2.444567729531846e-24
0.4752339828220179	1.9886224231754945e-25	4.301565844403693e-25	1.1264689445165438e-24	4.082642907232032e-24	2.990424076247179e-23	2.729864666942078e-20	7.922415216916508e-22	2.959891223285203e-22	1.2139542637613495e-23	2.3586494770062743e-24
0.4753339828220179	1.9144283545559775e-25	4.140432836133037e-25	1.0840062727129836e-24	3.926974999131281e-24	2.8730566075089376e-23	2.535455064196469e-20	7.620906226622068e-22	2.867737114111703e-22	1.1719728276856856e-23	2.275359015054208e-24
0.4754339828220179	1.842682023040968e-25	3.984643173123319e-25	1.0429631075196212e-24	3.776587934942983e-24	2.759821362596127e-23	2.3559215112036073e-20	7.329662999055946e-22	2.7780001176245543e-22	1.1312477834651779e-23	2.194628968156114e-24
0.4755339828220179	1.7733139092497275e-25	3.8340440361272615e-25	1.003298406120654e-24	3.63132597214149e-24	2.650590223229117e-23	2.1900106443845004e-20	7.048378305682125e-22	2.690630041161369e-22	1.0917479044419224e-23	2.1163933054314523e-24
0.4756339828220179	1.7062561151089969e-25	3.6884862070824948e-25	9.649721086521637e-25	3.4910372086641254e-24	2.5452384688310828e-23	2.0365871448168376e-20	6.776752790065688e-22	2.6055773980043236e-22	1.0534425560647788e-23	2.0405873239066105e-24
0.4757339828220179	1.6414423360206892e-25	3.5478240060942306e-25	9.279451204873434e-25	3.355573510016557e-24	2.443644703587964e-23	1.8946212638228464e-20	6.514494802932894e-22	2.5227934051456477e-22	1.0163016894103932e-23	1.9671476317340562e-24
0.4758339828220179	1.5788078332439089e-25	3.411915228942121e-25	8.9217929468605e-25	3.2247904371754106e-24	2.3456907846015918e-23	1.7631778206743527e-20	6.261320239766085e-22	2.442229980865506e-22	9.802958346556486e-24	1.8960121313713285e-24
0.47593398282201793	1.518289406497489e-25	3.280621085124107e-25	8.576374146112503e-25	3.0985471752961318e-24	2.251261751132746e-23	1.641406480089647e-20	6.016952380916526e-22	2.363839742127724e-22	9.453960945055562e-24	1.8271200027283956e-24
0.4760339828220179	1.4598253667886863e-25	3.15380613644843e-25	8.24283176715454e-25	2.9767064632334662e-24	2.1602457549303483e-23	1.528533144752689e-20	5.781121734218806e-22	2.2875760017984934e-22	9.115741375806471e-24	1.7604116862915534e-24
0.4761339828220179	1.4033555094728665e-25	3.03133823618413e-25	7.920811734991739e-25	2.8591345238797062e-24	2.0725339916418467e-23	1.4238523213447142e-20	5.553565880086939e-22	2.2133927656924436e-22	8.788021917673464e-24	1.6958288662311265e-24
0.4762339828220179	1.3488210875502544e-25	2.9130884687819787e-25	7.609968766444049e-25	2.7457009953286103e-24	1.98802063330133e-23	1.3267203382751689e-20	5.334029319077637e-22	2.1412447294523366e-22	8.470530375356773e-24	1.6333144535017995e-24
0.4763339828220179	1.2961647852037687e-25	2.7989310901741893e-25	7.309966203248902e-25	2.6362788628686188e-24	1.9066027618892537e-23	1.2365493100085696e-20	5.122263321899093e-22	2.071087275266263e-22	8.163000012274883e-24	1.5728125689421265e-24
0.4764339828220179	1.245330691582887e-25	2.6887434686628767e-25	7.020475846954466e-25	2.5307443918106067e-24	1.828180303958934e-23	1.1528017571075304e-20	4.91802578184788e-22	2.0028764684278301e-22	7.865169483190561e-24	1.5142685263809154e-24
0.4765339828220179	1.1962642748376772e-25	2.5824060264052218e-25	6.741177795621748e-25	2.428977061154294e-24	1.7526559663237022e-23	1.0749858032387345e-20	4.721081069653767e-22	1.936569053743901e-22	7.576782766614579e-24	1.4576288157574293e-24
0.4766339828220179	1.1489123564073203e-25	2.4798021815044543e-25	6.471760282354707e-25	2.330859498097045e-24	1.6799351727990312e-23	1.0026508807594241e-20	4.531199890713719e-22	1.8721224517950724e-22	7.297589097023193e-24	1.4028410862625936e-24
0.4767339828220179	1.1032230855663543e-25	2.3808182907122875e-25	6.211919515671503e-25	2.236277413387144e-24	1.6099260019923704e-23	9.353838853848643e-21	4.348159144692607e-22	1.8094947550528602e-22	7.02734289691928e-24	1.3498541295071458e-24
0.4768339828220179	1.0591459142327381e-25	2.285343592751815e-25	5.961359521734727e-25	2.1451195375251668e-24	1.5425391261347918e-23	8.72805728068301e-21	4.171741787472571e-22	1.7486447238590807e-22	6.765803708773732e-24	1.2986178627240228e-24
0.47693398282201793	1.0166315720409136e-25	2.1932701522659145e-25	5.719791988452645e-25	2.057277557814934e-24	1.477687750946947e-23	8.145682387898999e-21	4.001736695428742e-22	1.6895317822716272e-22	6.512736126876548e-24	1.2490833120108386e-24
0.4770339828220179	9.756320416826939e-26	2.10449280439753e-25	5.486936111463113e-25	1.972646056265288e-24	1.4152875565319543e-23	7.603513826134399e-21	3.8379385320101565e-22	1.632116013781135e-22	6.267909729129037e-24	1.2012025956185157e-24
0.4771339828220179	9.361005345190359e-26	2.01890910000699e-25	5.262518442010738e-25	1.891122448343914e-24	1.3552566392875796e-23	7.098607532623272e-21	3.680147616604259e-22	1.5763581569030744e-22	6.031099008807013e-24	1.1549289072919747e-24
0.4772339828220179	8.979914664652726e-26	1.9364192515317928e-25	5.046272736727753e-25	1.8126069225839062e-24	1.2975154548300999e-23	6.628253137032162e-21	3.5281697956637297e-22	1.5222196006498088e-22	5.802083306325019e-24	1.1102164996687704e-24
0.4773339828220179	8.612604341523058e-26	1.8569260794927964e-25	4.837939809326103e-25	1.7370023810430385e-24	1.2419867619214793e-23	6.189953568991643e-21	3.381816316073188e-22	1.4696623798868932e-22	5.5806467410298665e-24	1.0670206677409863e-24
0.4774339828220179	8.258641913658032e-26	1.7803349596510504e-25	4.637267384207278e-25	1.664214380615391e-24	1.1885955673915713e-23	5.7814066308876914e-21	3.2409037007333184e-22	1.4186491705778476e-22	5.36657814305094e-24	1.0252977323858098e-24
0.4775339828220179	7.917606257654994e-26	1.7065537708189737e-25	4.444009951996519e-25	1.5941510751946534e-24	1.1372690720468448e-23	5.400488327276118e-21	3.105253626340285e-22	1.3691432849217777e-22	5.159670985234768e-24	9.850050239699217e-25
0.4776339828220179	7.589087358864716e-26	1.6354928433287609e-25	4.257928627005925e-25	1.5267231586881321e-24	1.0879366175568625e-23	5.0452377665351186e-21	2.974692803337595e-22	1.3211086663879852e-22	4.959723315190063e-24	9.461008660327428e-25
0.4777339828220179	7.272686084237724e-26	1.5670649081606987e-25	4.078791006629097e-25	1.4618438088795071e-24	1.0405296343094004e-23	4.7138434715560444e-21	2.8490528580171056e-22	1.2745098846515366e-22	4.7665376874682234e-24	9.08544559053161e-25
0.4778339828220179	6.968013958021211e-26	1.5011850467341197e-25	3.906371032671425e-25	1.3994286321390614e-24	9.949815902253348e-24	4.404630954812481e-21	2.7281702167468825e-22	1.2293121304341378e-22	4.579921095905019e-24	8.722963643046547e-25
0.47793398282201793	6.67469294031747e-26	1.4377706413624615e-25	3.740448854616404e-25	1.3393956089787514e-24	9.512279405238487e-24	4.116051429399319e-21	2.6118859923022178e-22	1.1854812102541648e-22	4.399684906147072e-24	8.373174878030796e-25
0.4780339828220179	6.392355208514757e-26	1.3767413263744059e-25	3.5808106948290587e-25	1.2816650404496757e-24	9.09206078428553e-24	3.846671541899169e-21	2.5000458722766673e-22	1.1429835410898101e-22	4.225644788386557e-24	8.035700643515384e-25
0.4781339828220179	6.12064294159916e-26	1.3180189399015607e-25	3.4272487156953333e-25	1.2261594953788066e-24	8.68855286804721e-24	3.595164025475366e-21	2.3925000095492177e-22	1.1017861449591507e-22	4.057620650326257e-24	7.710171416862862e-25
0.4782339828220179	5.859208107355509e-26	1.2615274763344386e-25	3.279560888697017e-25	1.1728037584422446e-24	8.301166907182658e-24	3.360299182642072e-21	2.289102914784818e-22	1.061856643421205e-22	3.895436570398103e-24	7.396226647279521e-25
0.4783339828220179	5.607712252463246e-26	1.2071930394464955e-25	3.137550865419516e-25	1.1215247790709793e-24	7.929332109063091e-24	3.140937116897232e-21	2.1897133509441113e-22	1.02316325200159e-22	3.738920731255652e-24	7.093514599417057e-25
0.4784339828220179	5.365826295489886e-26	1.15494379618659e-25	3.001027850489019e-25	1.0722516211855504e-24	7.572495181494103e-24	2.9360206410110906e-21	2.0941942297786644e-22	9.856747745464765e-23	3.587905353561097e-24	6.801692198100484e-25
0.4785339828220179	5.133230322786193e-26	1.1047099311396444e-25	2.8698064764356445e-25	1.0249154137554987e-24	7.230119885354612e-24	2.7445687973670976e-21	2.0024125102881532e-22	9.493605975086377e-23	3.4422266300872445e-24	6.520424874218407e-25
0.4786339828220179	4.9096133872835826e-26	1.0564236016551595e-25	2.74370668047765e-25	9.79449302179215e-25	6.901686596049924e-24	2.5656709324927505e-21	1.9142390991156602e-22	9.141906841691263e-23	3.301724660153458e-24	6.249386411809222e-25
0.4787339828220179	4.694673310193148e-26	1.0100188936422712e-25	2.622553583220519e-25	9.357884004793435e-25	6.5866918736752204e-24	2.398481273888298e-21	1.8295487528567832e-22	8.801355687980191e-23	3.1662433844137373e-24	5.98825879637421e-25
0.4788339828220179	4.488116485605475e-26	9.65431778030929e-26	2.506177369265843e-25	8.938697443092854e-25	6.2846480417884184e-24	2.2422139625682614e-21	1.7482199822595488e-22	8.471663507580252e-23	3.035630520016194e-24	5.736732064450927e-25
0.47893398282201793	4.289657687986898e-26	9.226000678971778e-26	2.394413169721652e-25	8.536322447651695e-25	5.995082774685041e-24	2.096138499444609e-21	1.6701349582902978e-22	8.152546885540343e-23	2.9097374961497434e-24	5.494504154473686e-25
0.4790339828220179	4.0990198825703903e-26	8.814633762513294e-26	2.2871009466078165e-25	8.150166429984423e-25	5.7175386930737595e-24	1.9595755678784643e-21	1.595179420042578e-22	7.84372793832394e-23	2.788419389996444e-24	5.261280758952e-25
0.4791339828220179	3.9159340386311963e-26	8.419630744865691e-26	2.1840853791462877e-25	7.779654656228676e-25	5.4515729680420334e-24	1.83189319846617e-21	1.5232425844640294e-22	7.544934253327127e-23	2.6715348631035237e-24	5.036775177989842e-25
0.4792339828220179	3.7401389456455374e-26	8.04042251486391e-26	2.0852157519292547e-25	7.4242298091084825e-25	5.196756933211751e-24	1.712503245465777e-21	1.454217057878645e-22	7.255898827960598e-23	2.5589460981928953e-24	4.820708174175861e-25
0.4793339828220179	3.571381032320417e-26	7.676456733879419e-26	1.9903458449538593e-25	7.083351557725823e-25	4.95267570497389e-24	1.6008581472483654e-21	1.3879987492796344e-22	6.976360008323329e-23	2.4505187364214376e-24	4.612807828864636e-25
0.4794339828220179	3.4094141884876874e-26	7.327197439987853e-26	1.8993338255141204e-25	6.756496135120756e-25	4.71892781069771e-24	1.4964479458263483e-21	1.3244867853695692e-22	6.706061427501933e-23	2.3461218151072367e-24	4.412809399874169e-25
0.4795339828220179	3.253999589850924e-26	6.99212465864115e-26	1.8120421419385857e-25	6.443155923536397e-25	4.4951248248065076e-24	1.3987975428965787e-21	1.2635834273237648e-22	6.444751943525272e-23	2.245627705935093e-24	4.220455180619892e-25
0.4796339828220179	3.104905525575077e-26	6.670734019813783e-26	1.728337419163149e-25	6.142839047323999e-25	4.2808910126136416e-24	1.3074641719767179e-21	1.2051939892536119e-22	6.192185577006962e-23	2.1489120536551782e-24	4.0354943607066757e-25
0.4797339828220179	2.9619072287051e-26	6.362536381586774e-26	1.6480903561259308e-25	5.855068973419227e-25	4.0758629818094666e-24	1.2220350681298995e-21	1.1492267583455516e-22	5.948121448502674e-23	2.0558537152863638e-24	3.857682887996132e-25
0.4798339828220179	2.8247867094021204e-26	6.067057460137851e-26	1.5711756249730326e-25	5.579384119324596e-25	3.879689341494544e-24	1.1421253184996562e-21	1.0955929166529602e-22	5.712323715615468e-23	1.9663346998378128e-24	3.6867833321695944e-25
0.47993398282201793	2.6933325909812745e-26	5.783837466096185e-26	1.4974717720612737e-25	5.315337468524915e-25	3.692030368648625e-24	1.067375878423483e-21	1.0442064645166905e-22	5.484561509874597e-23	1.8802401085589822e-24	3.5225647498011157e-25
0.4800339828220179	2.567339948737826e-26	5.51243074722557e-26	1.4268611207452018e-25	5.062496193267379e-25	3.512557681930478e-24	9.974517392900358e-22	9.949841455915144e-23	5.2646088734192156e-23	1.7974580757302906e-24	3.3648025509582804e-25
0.4801339828220179	2.4466101515435707e-26	5.252405437391779e-26	1.3592296759339455e-25	4.820441284630908e-25	3.3409539226986325e-24	9.320402355596843e-22	9.478453734545098e-23	5.0522446955120106e-23	1.7178797100037976e-24	3.2132783673430965e-25
0.4802339828220179	2.330950706198927e-26	5.0033431117736705e-26	1.2944670304042836e-25	4.588767189813841e-25	3.1769124431480377e-24	8.708494795017396e-22	9.027121597728424e-23	4.8472526489127997e-23	1.641399036305024e-24	3.067779921988686e-25
0.4803339828220179	2.2201751045214636e-26	4.7648384482712944e-26	1.2324662728547952e-25	4.367081456563351e-25	3.020137001453941e-24	8.136069132231968e-22	8.595090440073321e-23	4.649421126136977e-23	1.5679129383045766e-24	2.9281009005223397e-25
0.4804339828220179	2.11410267315344e-26	4.536498895066313e-26	1.173123897686473e-25	4.155004384671563e-25	2.8703414638168545e-24	7.600579684870202e-22	8.181630246291369e-23	4.4585431756264134e-23	1.4973211014691077e-24	2.7940408240074354e-25
0.4805339828220179	2.0125584260686517e-26	4.3179443442851914e-26	1.1163397164939047e-25	3.952168684460426e-25	2.7272495133013248e-24	7.099648256530509e-22	7.78603491826399e-23	4.2744164378572855e-23	1.429525956699624e-24	2.6654049233734352e-25
0.4806339828220179	1.9153729197595526e-26	4.1088068117181515e-26	1.0620167712520847e-25	3.758219142179716e-25	2.5905943653634527e-24	6.631052638301636e-22	7.40762161678536e-23	4.0968430814122294e-23	1.3644326245659526e-24	2.542004015444731e-25
0.4807339828220179	1.8223821110828736e-26	3.908730122540351e-26	1.0100612491817331e-25	3.57281229223623e-25	2.4601184899591972e-24	6.192715950116009e-22	7.045730117749238e-23	3.92562973903847e-23	1.3019488601438108e-24	2.4236543805746466e-25
0.4808339828220179	1.7334272177443928e-26	3.717369602986216e-26	9.603823992778698e-26	3.3956160961781364e-25	2.335573340130228e-24	5.7826967558661575e-22	6.6997221825619e-23	3.760587443719631e-23	1.2419849984627932e-24	2.3101776418940487e-25
0.48093398282201794	1.6483545813992984e-26	3.534391777921611e-26	9.12892450484252e-26	3.226309628351953e-25	2.2167190869604366e-24	5.399179891833805e-22	6.368980942552452e-23	3.601531564782359e-23	1.1844539005710194e-24	2.201400646179446e-25
0.4810339828220179	1.567015533347432e-26	3.359474074260915e-26	8.675065314971263e-26	3.0645827681528207e-25	2.1033243607997445e-24	5.040467953091146e-22	6.052910297161913e-23	3.4482817440626744e-23	1.1292709002232219e-24	2.0971553463470496e-25
0.4811339828220179	1.4892662627990053e-26	3.1923045301717535e-26	8.241425921808624e-26	2.9101358987851743e-25	1.9951659986500006e-24	4.704973387176012e-22	5.750934325687554e-23	3.3006618321533305e-23	1.0763537511975279e-24	1.9972786855765287e-25
0.4812339828220179	1.414967687688682e-26	3.0325815100128656e-26	7.827213265783414e-26	2.7626796124534826e-25	1.8920287976105042e-24	4.391211148562633e-22	5.4624967123666e-23	3.1584998247559194e-23	1.0256225752467896e-24	1.9016124830691295e-25
0.4813339828220179	1.3439853280133313e-26	2.880013424945745e-26	7.431660974982947e-26	2.6219344218995314e-25	1.7937052742796146e-24	4.09779187129091e-22	5.187060184579849e-23	3.0216277991584464e-23	9.769998106890319e-25	1.8100033214424092e-25
0.4814339828220179	1.2761891816693513e-26	2.7343184591627146e-26	7.054028626618104e-26	2.4876304782038535e-25	1.6999954300103155e-24	3.8234155206150365e-22	4.924105963960308e-23	2.8898818508601114e-23	9.304101616416859e-25	1.7223024357639763e-25
0.4815339828220179	1.2114536027645511e-26	2.595224301671219e-26	6.693601023899293e-26	2.3595072947679426e-25	1.6107065219179984e-24	3.5668654877201752e-22	4.673133230192202e-23	2.76310203036375e-23	8.857805479035867e-25	1.6383656042252316e-25
0.4816339828220179	1.1496571823797105e-26	2.4624678835748751e-26	6.349687488143155e-26	2.237313477394145e-25	1.5256528395398202e-24	3.3270030944665963e-22	4.4336585972891186e-23	2.641132280156879e-23	8.430400554886954e-25	1.558053040456068e-25
0.4817339828220179	1.0906826317533164e-26	2.335795120788991e-26	6.021621165922269e-26	2.1208064603782946e-25	1.4446554870445823e-24	3.10276247776961e-22	4.205215602137892e-23	2.523820371899713e-23	8.021198878143499e-25	1.481229287479331e-25
0.4818339828220179	1.0344166678646246e-26	2.2149606621304588e-26	5.70875835107815e-26	2.0097522485327915e-25	1.3675421708947484e-24	2.893145825654455e-22	3.9873542051029883e-23	2.4110178438414644e-23	7.629533175476629e-25	1.4077631133051596e-25
0.4819339828220179	9.807499013875356e-27	2.0997276427183138e-26	5.410477821406597e-26	1.9039251650546198e-25	1.2941469928609407e-24	2.6972189392357724e-22	3.779640302481077e-23	2.3025799384820857e-23	7.254756391120779e-25	1.3375274081625024e-25
0.4820339828220179	9.295767269893188e-27	1.989867442622451e-26	5.126180189829934e-26	1.8031076051545328e-25	1.2243102482912837e-24	2.5141070968999175e-22	3.581655250601887e-23	2.198365540498632e-23	6.896241218565424e-25	1.27039908336576e-25
0.4821339828220179	8.807952159468327e-27	1.8851594506970393e-26	4.8552872698673234e-26	1.7070897953633035e-25	1.1578782295386406e-24	2.342991198823522e-22	3.392995401371883e-23	2.098237114954165e-23	6.553379638891619e-25	1.206258971813426e-25
0.4822339828220179	8.343070110527498e-27	1.7853908335336686e-26	4.597241455211213e-26	1.6156695584297555e-25	1.0947030344487152e-24	2.1831041716579804e-22	3.213271649057457e-23	2.002060645805734e-23	6.225582465765284e-25	1.144991730114335e-25
0.4823339828220179	7.900172237848817e-27	1.690356309470983e-26	4.351505113222869e-26	1.5286520837275569e-25	1.034642379814608e-24	2.0337276147696267e-22	3.042108988110436e-23	1.90970557472988e-23	5.912278897103749e-25	1.0864857423379359e-25
0.4824339828220179	7.478343337100344e-27	1.5998579275946232e-26	4.1175599921531984e-26	1.4458497030854186e-25	9.775594197023151e-25	1.8941886708486408e-22	2.879146081835751e-23	1.821044740280856e-23	5.61291607341951e-25	1.030633025382667e-25
0.4825339828220179	7.076700900948077e-27	1.5137048516623788e-26	3.894906641896819e-26	1.3670816719567501e-25	9.233225685537953e-25	1.763857105011302e-22	2.724034841705947e-23	1.7359543173979812e-23	5.326958642847317e-25	9.773291359569746e-26
0.4826339828220179	6.694394156951846e-27	1.4317131488894434e-26	3.6830638480898075e-26	1.2921739558452863e-25	8.718053289751637e-25	1.6421425777231284e-22	2.5764400171295996e-23	1.6543137572783825e-23	5.0538883328586585e-25	9.264730791669427e-26
0.4827339828220179	6.330603126959868e-27	1.353705583526315e-26	3.4815680793539174e-26	1.2209590219016519e-25	8.228861241172698e-25	1.5284920979713828e-22	2.4360387954790154e-23	1.57600572762875e-23	4.793203528657421e-25	8.779672187028454e-26
0.4828339828220179	5.984537707723396e-27	1.2795114151646146e-26	3.289972947498678e-26	1.1532756356084276e-25	7.764481345586922e-25	1.4223876441351527e-22	2.3025204121899255e-23	1.5009160533124284e-23	4.544418858257622e-25	8.317171886180298e-26
0.4829339828220179	5.655436772439032e-27	1.2089662017033067e-26	3.107848680485492e-26	1.08896866246948e-25	7.323791396005808e-25	1.3233439409308592e-22	2.1755857707431648e-23	1.428933657404966e-23	4.307064784232511e-25	7.87631806691525e-26
0.4830339828220179	5.3425672929324125e-27	1.1419116069088041e-26	2.934781607960989e-26	1.0278888746206006e-25	6.905713628844172e-25	1.2309063816714078e-22	2.05494707234267e-23	1.359950502672202e-23	4.080687202125523e-25	7.456229893659712e-26
0.4831339828220179	5.045223482195319e-27	1.0781952125025143e-26	2.770373659167749e-26	9.69892762278953e-26	6.509213222449537e-25	1.1446490858689315e-22	1.9403274551063393e-23	1.293861533484581e-23	3.8648470455113954e-25	7.05605668252044e-26
0.4832339828220179	4.762725956982381e-27	1.0176703347081063e-26	2.614241873036632e-26	9.148423499480573e-26	6.133296837107441e-25	1.0641730829376102e-22	1.831460642586117e-23	1.2305646181797185e-23	3.6591198976887476e-25	6.674977081892932e-26
0.4833339828220179	4.494420920180421e-27	9.601958451924125e-27	2.466017920270833e-26	8.626050172971147e-26	5.777011195668612e-25	9.891046134267432e-23	1.7280906014391442e-23	1.1699604918867605e-23	3.463095609989185e-25	6.312198268540388e-26
0.4834339828220179	4.239679362657083e-27	9.056359963323407e-27	2.3253476372273045e-26	8.130533246323615e-26	5.43944170394315e-25	9.190935398318508e-23	1.6299712080705531e-23	1.1119526998237882e-23	3.2763779266792955e-25	5.966955159033561e-26
0.4835339828220179	3.997896284296309e-27	8.538602507408052e-27	2.191890571403407e-26	7.660648428792365e-26	5.119711110023193e-25	8.538118596033032e-23	1.5368659240724092e-23	1.0564475410800918e-23	3.0985841164327752e-25	5.638509636443854e-26
0.4836339828220179	3.768489933931098e-27	8.047431149850782e-27	2.0653195383384606e-26	7.215219879949051e-26	4.816978201705373e-25	7.929523135001584e-23	1.448547480285289e-23	1.0033540128947873e-23	2.9293446103474226e-25	5.326149792177698e-26
0.4837339828220179	3.5509010678777265e-27	7.581639774299999e-27	1.9453201897369688e-26	6.793118597301556e-26	4.530436541190506e-25	7.362270829223367e-23	1.3647975693096122e-23	9.525837554418566e-24	2.768302646476595e-25	5.0291891828309353e-26
0.4838339828220179	3.3445922267834595e-27	7.140069501399067e-27	1.8315905926251957e-26	6.393260846615183e-26	4.259313236255371e-25	6.833665703063434e-23	1.2854065462982426e-23	9.04050997132758e-24	2.615113920846764e-25	4.746966101946129e-26
0.4839339828220179	3.1490470304930065e-27	6.7216071477209e-27	1.7238408193498185e-26	6.014606634139323e-26	4.0028677470954826e-25	6.341182570841088e-23	1.2101731378617858e-23	8.576725004459962e-24	2.4694462449265905e-25	4.4788428665446127e-26
0.4840339828220179	2.963769490643405e-27	6.325183723954949e-27	1.621792548230365e-26	5.656158219952227e-26	3.760390728051245e-25	5.882456340901372e-23	1.1389041589211881e-23	8.133675082932979e-24	2.330979209512628e-25	4.224205118305105e-26
0.4841339828220179	2.788283340696598e-27	5.949772971682972e-27	1.5251786746772243e-26	5.316958671644835e-26	3.531202903441282e-25	5.455271996584255e-23	1.0714142373444111e-23	7.710576909316951e-24	2.199403854995091e-25	3.9824611392573926e-26
0.4842339828220179	2.6221313831180255e-27	5.5943899380803484e-27	1.4337429325876575e-26	4.996090457564516e-26	3.314653976733937e-25	5.057555209794762e-23	1.0075255462050957e-23	7.306670934298483e-24	2.0744223479629974e-25	3.753041181853619e-26
0.4843339828220179	2.4648748534134304e-27	5.2580895878868774e-27	1.3472395258341277e-26	4.692674078852811e-26	3.1101215723031184e-25	4.687363545940174e-23	9.470675435045439e-24	6.921220836973295e-24	1.9557476641088243e-25	3.535396813280224e-26
0.4844339828220179	2.3160928007338634e-27	4.939965451989477e-27	1.2654327696595684e-26	4.4058667395125546e-26	2.917010209021563e-25	4.3428782218221205e-23	8.898767191993399e-24	6.553513010845633e-24	1.8431032773885485e-25	3.3290002738677195e-26
0.48453398282201793	2.1753814847612306e-27	4.639148311963081e-27	1.1880967417953808e-26	4.1348610537478066e-26	2.7347503049568306e-25	4.02239638069626e-23	8.357963493794233e-24	6.202856055609381e-24	1.7362228553921462e-25	3.133343849453265e-26
0.4846339828220179	2.042353788588575e-27	4.3548049199212734e-27	1.1150149431198127e-26	3.878883789828866e-26	2.562797212446904e-25	3.7243238511460724e-23	7.846762574437842e-24	5.868580274784345e-24	1.634849960878131e-25	2.9479392575497163e-26
0.4847339828220179	1.9166386473081196e-27	4.086136753027055e-27	1.045979967674126e-26	3.6371946497362716e-26	2.4006302828398293e-25	3.4471683586684285e-23	7.363725821221456e-24	5.550037179271204e-24	1.5387377594224436e-25	2.772317047168927e-26
0.4848339828220179	1.7978804920244766e-27	3.832378802024445e-27	9.80793181857348e-27	3.4090850838525817e-26	2.2477519601974234e-25	3.18953316096986e-23	6.907475521944116e-24	5.246598996893997e-24	1.447648733132888e-25	2.6060260121492297e-26
0.4849339828220179	1.685738709009488e-27	3.59279839314882e-27	9.192644126198834e-27	3.1938771399704025e-26	2.1036869032688987e-25	2.9501110799107375e-23	6.476692677604401e-24	4.957658187986342e-24	1.3613544003761693e-25	2.4486326178304118e-26
0.48503398282201793	1.5798871137173976e-27	3.366694042782009e-27	8.612116444784263e-27	2.990922345897043e-26	1.9679811350540837e-25	2.7276789048436285e-23	6.070114879155153e-24	4.6826269670791895e-24	1.2796350414645374e-25	2.2997204409196497e-26
0.4851339828220179	1.4800134393814588e-27	3.1533943442211675e-27	8.064607251762783e-27	2.7996006249425616e-26	1.8402012192854893e-25	2.5210921437709284e-23	5.6865342468879944e-24	4.4209368307430056e-24	1.202279430247329e-25	2.1588896223895754e-26
0.4852339828220179	1.3858188399130143e-27	2.9522568859338757e-27	7.548450798138615e-27	2.619319243584347e-26	1.7199334631686008e-25	2.3292801003044424e-23	5.3247954310381965e-24	4.172038091631537e-24	1.1290845715505523e-25	2.025756333246146e-26
0.4853339828220179	1.2970174068282202e-27	2.7626672006797003e-27	7.062054332768338e-27	2.4495117906119007e-26	1.606783145732137e-25	2.1512412558646964e-23	4.983793672226864e-24	3.9353994187753445e-24	1.0598554444076971e-25	1.8999522530051398e-26
0.4854339828220179	1.2133356999273163e-27	2.5840377448789888e-27	6.603895407897367e-27	2.2896371870604673e-26	1.5003737711486884e-25	1.9860389379038823e-23	4.66247292037144e-24	3.710507384164618e-24	9.944047510221997e-26	1.7811240607112316e-26
0.48553398282201793	1.1345122914546426e-27	2.4158069076179045e-27	6.1725192642525684e-27	2.1391787262516607e-26	1.400346346397721e-25	1.8327972561942088e-23	4.35982401071981e-24	3.496866015660394e-24	9.325526714016357e-26	1.6689329383340583e-26
0.4856339828220179	1.0602973234692052e-27	2.2574380486829477e-27	5.766536294009402e-27	1.9976431432677375e-26	1.3063586826537574e-25	1.6906972903937606e-23	4.074882895683202e-24	3.2939963562695427e-24	8.741266236024385e-26	1.563054086373824e-26
0.4857339828220179	9.904520781574714e-28	2.108418565021922e-27	5.38461957996194e-27	1.8645597131922594e-26	1.2180847197917056e-25	1.5589735131887326e-23	3.8067289311603996e-24	3.101436029813284e-24	8.18961029522215e-26	1.4631762515067267e-26
0.4858339828220179	9.247485608230782e-28	1.968258985036788e-27	5.025502509251532e-27	1.7394793774610988e-26	1.1352138734137124e-25	1.4369104343290543e-23	3.554483216071222e-24	2.9187388130193787e-24	7.668970861767595e-26	1.3690012661011618e-26
0.4859339828220179	8.6296909528949e-28	1.836492090116654e-27	4.687976460016976e-27	1.6219738976734763e-26	1.0574504038104363e-25	1.3238394518166984e-23	3.3173069838316465e-24	2.745474214060922e-24	7.177825423967296e-26	1.2802435994325784e-26
0.48603398282201793	8.04905931454482e-28	1.71267206282607e-27	4.370888559354431e-27	1.511635036222435e-26	9.845128062811905e-26	1.2191358973900383e-23	3.0944000445265675e-24	2.581227057563904e-24	6.714714808787205e-26	1.1966299204251695e-26
0.4861339828220179	7.503608647378843e-28	1.5963736611702326e-27	4.0731395109894104e-27	1.408073763112722e-26	9.1613322224735e-26	1.1222162642686453e-23	2.8849992765551454e-24	2.4255970761017568e-24	6.278241055243949e-26	1.1178986717474267e-26
0.4862339828220179	6.991448671656555e-28	1.4871914183623948e-27	3.793681491081402e-27	1.3109194883411778e-26	8.520568706031302e-26	1.0325356058896994e-23	2.6883771665413686e-24	2.2781985081905522e-24	5.867065340000902e-26	1.0437996550870932e-26
0.4863339828220179	6.510777298372394e-28	1.3847388675283654e-27	3.5315161106037605e-27	1.2198193192257227e-26	7.920414987592868e-26	9.495850950841035e-24	2.503840396326436e-24	2.1386597027983203e-24	5.479905954493849e-26	9.74093627431972e-27
0.4864339828220179	6.059877165243865e-28	1.2886477907857017e-27	3.2856924427561196e-27	1.134437342075189e-26	7.35856852843938e-26	8.728897338070843e-24	2.330728475874524e-24	2.006622730375698e-24	5.115536332894635e-26	9.085519081808098e-27
0.4865339828220179	5.637112281530015e-28	1.1985674921437061e-27	3.05530511388795e-27	1.0544539276024788e-26	6.832841665357874e-26	8.020062041625471e-24	2.168412420945641e-24	1.8817430004138342e-24	4.7727831302198245e-26	8.46955996909079e-27
0.4866339828220179	5.240924779222396e-28	1.1141640936758692e-27	2.8394924564302486e-27	9.79565059491642e-27	6.341156680144704e-26	7.36520852043014e-24	2.0162934744076337e-24	1.7636888855319855e-24	4.4505243498829784e-26	7.890972016138181e-27
0.4867339828220179	4.869831768175326e-28	1.0351198544232757e-27	2.6374347223533317e-27	9.094816855385404e-27	5.881541045230262e-26	6.760477952513456e-24	1.8738018700791398e-24	1.6521413520944863e-24	4.147687519985008e-26	7.347762772615836e-27
0.4868339828220179	4.522422292770401e-28	9.611325114931545e-28	2.4483523556847293e-27	8.439290907927093e-27	5.452122840466398e-26	6.202271484786032e-24	1.7403956380126162e-24	1.5467935973526355e-24	3.8632479176273825e-26	6.838030744628932e-27
0.4869339828220179	4.197354387742235e-28	8.919146428251633e-28	2.2715043226457258e-27	7.826462921382622e-27	5.0511263362258817e-26	5.6872335798900834e-24	1.6155594501484523e-24	1.4473506931064193e-24	3.5962268405351345e-26	6.359961980974957e-27
0.48703398282201793	3.893352230815717e-28	8.271930511027358e-28	2.1061864979811483e-27	7.25385453758922e-27	4.6768677380496e-26	5.212236393065418e-24	1.498803505286892e-24	1.3535292358757588e-24	3.345689925265242e-26	5.911826757138049e-27
0.4871339828220179	3.6092033898386266e-28	7.667081682952417e-28	1.9517301060793557e-27	6.719113229423781e-27	4.327751088180029e-26	4.774365116143896e-24	1.3896624523453679e-24	1.2650570035699533e-24	3.110745511277076e-26	5.491976355267547e-27
0.4872339828220179	3.343756162117216e-28	7.102134803220412e-28	1.80750021549692e-27	6.220006856865821e-27	4.0022643194079166e-26	4.3709042296670184e-24	1.2876943508851234e-24	1.1816726186393899e-24	2.8905430501332504e-26	5.098839938376917e-27
0.4873339828220179	3.0959170037002503e-28	6.574749713383466e-28	1.6728942855270275e-27	5.754418415812214e-27	3.698975456762146e-26	3.999324607775434e-24	1.1924796679123665e-24	1.1031252176934085e-24	2.6842715591028874e-26	4.730921517014533e-27
0.4874339828220179	2.8646480463785545e-28	6.082705871478674e-28	1.5473407634664886e-27	5.320340974446837e-27	3.416528962656491e-26	3.657271423913356e-24	1.103620309974346e-24	1.0291741275629756e-24	2.4911581184299737e-26	4.38679700664958e-27
0.4875339828220179	2.6489647002024164e-28	5.623897172554414e-28	1.4302977312595946e-27	4.9158727920665405e-27	3.153642221205319e-26	3.34255280859161e-24	1.0207386895906367e-24	9.595885477857683e-25	2.3104664115315337e-26	4.065111374027777e-27
0.4876339828220179	2.4479333393483823e-28	5.196326950795596e-28	1.3212516002161481e-27	4.5392126153497316e-27	2.90910215750899e-26	3.0531292134372866e-24	9.43476825077295e-25	8.941472394882194e-25	2.1414953073873367e-26	3.764575870756031e-27
0.4877339828220179	2.2606690691977798e-28	4.798103158518881e-28	1.219715852522869e-27	4.188655147143002e-27	2.6817619878018633e-26	2.787103438559515e-24	8.714954728395075e-25	8.326382206367404e-25	1.98357748438233e-26	3.483965352381472e-27
0.4878339828220179	2.0863335725188744e-28	4.427433717376587e-28	1.1252298282858926e-27	3.86258668292429e-27	2.470538096441777e-26	2.5427112828802874e-24	8.044732912251687e-25	7.748584676272131e-25	1.836078094860104e-26	3.2221156812347e-27
0.4879339828220179	1.924133032678931e-28	4.082622037187705e-28	1.0373575568654718e-27	3.559480910196911e-27	2.2744070358136813e-26	2.3183127795429957e-24	7.421060350508179e-25	7.206136231806931e-25	1.6983934696490206e-26	2.9779212113208127e-27
0.48803398282201793	1.7733161318405272e-28	3.7620626978780856e-28	9.556866312821697e-28	3.277894866146834e-27	2.092402645302101e-26	2.1123839808091028e-24	6.841057799270032e-25	6.697177105095297e-25	1.5699498618187774e-26	2.7503323535441068e-27
0.4881339828220179	1.6331721221297215e-28	3.464237290090355e-28	8.798271244961973e-28	3.016465048989073e-27	1.9236132855774976e-26	1.9235092590183724e-24	6.302001755285038e-25	6.219928537168289e-25	1.4502022289283984e-26	2.538353219566305e-27
0.4882339828220179	1.5030289677941101e-28	3.187710410090648e-28	8.094105463808401e-28	2.7739036785100784e-27	1.7671791845236962e-26	1.75037409221001e-24	5.801317269707881e-25	5.7726900438898925e-25	1.3386330530251768e-26	2.3410393426039742e-27
0.4883339828220179	1.3822515564024548e-28	2.931125804679824e-28	7.4408884023330615e-28	2.548995101405286e-27	1.622289891221986e-26	1.5917583049060794e-24	5.336571034721588e-25	5.353836743400089e-25	1.2347511976580434e-26	2.1574954734868515e-27
0.4884339828220179	1.2702399771670682e-28	2.6932026618809352e-28	6.835334176851782e-28	2.340592337090381e-27	1.488181834486694e-26	1.4465297363371004e-24	4.905464734963661e-25	4.961816744628496e-25	1.1380908011675111e-26	1.986873450304442e-27
0.4885339828220179	1.166427864503532e-28	2.4727320432536006e-28	6.27434230896453e-28	2.1476137597543296e-27	1.3641359825321643e-26	1.3136383100649132e-24	4.505828655878682e-25	4.59514859641913e-25	1.0482102055183096e-26	1.828370139984167e-27
0.4886339828220179	1.0702808049736056e-28	2.2685734537556184e-28	5.754988809372359e-28	1.969039912504783e-27	1.2494756004311296e-26	1.1921104805262317e-24	4.135615541278179e-25	4.252418796782174e-25	9.646909199421551e-27	1.6812254501549996e-27
0.4887339828220179	9.812948057898373e-29	2.079651545146544e-28	5.274517612819957e-28	1.803910449542344e-27	1.1435641021053066e-26	1.0810440334945085e-24	3.792894692552429e-25	3.93227936177084e-25	8.871366186613754e-27	1.5447204096648957e-27
0.4888339828220179	8.98994823090924e-29	1.904952948998115e-28	4.830332353609944e-28	1.65132120238107e-27	1.0458029936668906e-26	9.796032188394598e-25	3.4758463021340463e-25	3.633445453457752e-25	8.151721719659954e-27	1.4181753161319172e-27
0.4889339828220179	8.229333482310939e-29	1.7435232354531932e-28	4.419988471351865e-28	1.5104213662199252e-27	9.55629905009981e-27	8.870141952649552e-25	3.182756013979336e-25	3.3546930664737246e-25	7.48442709922067e-27	1.3009479489267345e-27
0.48903398282201793	7.526890503565016e-29	1.5944639939426575e-28	4.041185636798397e-28	1.3804108026482159e-27	8.725167066254478e-27	8.0256076792311235e-25	2.9120097039809666e-25	3.0948567725450927e-25	6.866127179907363e-27	1.1924318459953356e-27
0.4891339828220179	6.878654735752626e-29	1.4569300321455448e-28	3.691760487833467e-28	1.2605374549529784e-27	7.959677086905171e-27	7.255804009501495e-25	2.662088473386797e-25	2.8528275224543e-25	6.293651638429814e-27	1.092054642948798e-27
0.4892339828220179	6.280897870583169e-29	1.3301266895469613e-28	3.369679665870555e-28	1.1500948723752822e-27	7.255179395576555e-27	6.554604880442943e-25	2.431563848447333e-25	2.627550504826047e-25	5.764006546581224e-27	9.992764728607793e-28
0.4893339828220179	5.73011586441488e-29	1.2133072620230702e-28	3.0730331431279437e-28	1.0484198397453794e-27	6.607315008426345e-27	5.916348652193496e-25	2.2190931796708323e-25	2.418023061129552e-25	5.2743662420000286e-27	9.135884252318037e-28
0.4894339828220179	5.223017449298801e-29	1.1057705339514394e-28	2.8000278314397187e-28	9.548901090046436e-28	6.011999963828834e-27	5.335805508159714e-25	2.023415234209893e-25	2.2232926562672404e-25	4.8220654896862854e-27	8.345110625944465e-28
0.4895339828220179	4.75651312537599e-29	1.0068584144175266e-28	2.548981463462469e-28	8.689222292020903e-28	5.4654103240935046e-27	4.808146987470284e-25	1.8433459750527811e-25	2.0424549041057914e-25	4.404591927306565e-27	7.615929932513446e-28
0.4896339828220179	4.3277046192775737e-29	9.159536741590944e-29	2.318316737334721e-28	7.899694716321868e-28	4.9639678634550434e-27	4.328917517927657e-25	1.677774520839018e-25	1.874651647291187e-25	4.019578787376972e-27	6.944094986559959e-28
0.4897339828220179	3.933874793488353e-29	8.324777799606398e-29	2.1065557160408633e-28	7.1751984685797105e-28	4.504326417164075e-27	3.894007825508416e-25	1.5256592802622924e-25	1.719069090674143e-25	3.664797889470364e-27	6.325612139639008e-28
0.4898339828220179	3.5724779919455776e-29	7.558888232796244e-29	1.912314472923776e-28	6.510942104399773e-28	4.0833588671844775e-27	3.4996301038792394e-25	1.3860242551647006e-25	1.5749359876570513e-25	3.338152895650861e-27	5.7567286029977045e-28
0.4899339828220179	3.2411308074634813e-29	6.856795399576231e-29	1.734297974987137e-28	5.902444542691045e-28	3.698144740684409e-27	3.142294834383751e-25	1.2579555065699467e-25	1.4415218787634123e-25	3.0376728224088773e-27	5.233920273064035e-28
0.49003398282201793	2.937603256875368e-29	6.213754179369559e-29	1.571295195814396e-28	5.345517804751792e-28	3.345958398156799e-27	2.818789153506654e-25	1.1405977780381905e-25	1.3181353817141365e-25	2.7615058024266377e-27	4.75388004558676e-28
0.4901339828220179	2.659810350100221e-29	5.625328899738514e-29	1.4221744501250422e-28	4.836250549588554e-28	3.0242577886615903e-27	2.5261566710014014e-25	1.0331512708647716e-25	1.2041225322856554e-25	2.5079130895782104e-27	4.313506604466299e-28
0.4902339828220179	2.405804039641424e-29	5.087376084062842e-29	1.2858789421730883e-28	4.370992376671299e-28	2.7306737503135522e-27	2.2616786476678e-25	9.348685657778762e-26	1.0988651752108306e-25	2.2752633006326656e-27	3.909893671505375e-28
0.4903339828220179	2.173765537335679e-29	4.5960279910386267e-29	1.1614225203824986e-28	3.946338868066747e-28	2.462999834772961e-27	2.0228564472326673e-25	8.450516859258684e-26	1.0017794043749585e-25	2.0620268872069426e-27	3.5403197035196974e-28
0.4904339828220179	1.9619979854667736e-29	4.147676917932762e-29	1.0478856307952325e-28	3.5591173426012053e-28	2.21918263510468e-27	1.8073951819187073e-25	7.630492960739523e-26	9.123140515462179e-26	1.8667708315836598e-27	3.2022380234423563e-28
0.4905339828220179	1.768919469662354e-29	3.738960240203115e-29	9.444114620923008e-29	3.206373295421217e-28	1.9973125969805887e-27	1.6131884761240607e-25	6.88254033060984e-26	8.299492228714729e-26	1.6881535600889777e-27	2.8932673722688034e-28
0.4906339828220179	1.5930563612884938e-29	3.366746160754926e-29	8.502022751280989e-29	2.8853574970197546e-28	1.7956152937918044e-27	1.4383042771820332e-25	6.200999626943653e-26	7.541948823583985e-26	1.524920067802779e-27	2.611182868895466e-28
0.4907339828220179	1.4330369773526193e-29	3.0281201427596873e-29	7.645159100973978e-29	2.5935137264894574e-28	1.6124431468204413e-27	1.280971646450665e-25	5.58060158387093e-26	6.845894815562939e-26	1.375897248454002e-27	2.3539073651171727e-28
0.4908339828220179	1.2875855462164362e-29	2.720372000610958e-29	6.866624646303067e-29	2.328467114444287e-28	1.4462675721906136e-27	1.139568468007588e-25	5.016443969645478e-26	6.20698634639086e-26	1.2399894234348348e-27	2.1195031832594822e-28
0.4909339828220179	1.1555164677140098e-29	2.4409836242400245e-29	6.160011362871319e-29	2.088013071731007e-28	1.2956715368824528e-27	1.0126100160188659e-25	4.5039696719199555e-26	5.621138380877392e-26	1.1161740639539832e-27	1.906164224141767e-28
0.49103398282201793	1.0357288565540614e-29	2.187617312644641e-29	5.51937223095898e-29	1.8701067807097884e-28	1.1593425066391433e-27	8.987383254139693e-26	4.0389458669288924e-26	5.0845123416070124e-26	1.0034977004315573e-27	1.7122084332785348e-28
0.4911339828220179	9.272013581723915e-30	1.9581046931192654e-29	4.9391927594730096e-29	1.6728532265426965e-28	1.0360657691388223e-27	7.967123138584949e-26	3.617444230476161e-26	4.593504173357227e-26	9.010720133276175e-28	1.5360706134489764e-28
0.4912339828220179	8.289872264805843e-30	1.7504362032935373e-29	4.414363968294976e-29	1.494497746570542e-28	9.247181163294781e-28	7.053986061743029e-26	3.2358221497831845e-26	4.144732828996207e-26	8.080700996829352e-28	1.3762955719813424e-28
0.4913339828220179	7.402096532377428e-30	1.5627511137067673e-29	3.940156770526862e-29	1.3334170764977604e-28	8.242618703452401e-28	6.237630153323348e-26	2.89070489641209e-26	3.735029168582892e-26	7.237229097427904e-28	1.231531591323712e-28
0.4914339828220179	6.600573390455215e-30	1.3933280692496948e-29	3.5121976977640087e-29	1.1881108727270263e-28	7.337392379269414e-28	5.508626369408587e-26	2.578968721600469e-26	3.3614252633361066e-26	6.473158481237081e-28	1.1005242116913138e-28
0.4915339828220179	5.877802962406132e-30	1.240576128408699e-29	3.1264459131518227e-29	1.057193690802878e-28	6.522669787681184e-28	4.8583851678737527e-26	2.2977248364619972e-26	3.021144096103915e-26	5.781855340768462e-28	9.821103148059286e-29
0.4916339828220179	5.226858742275592e-30	1.1030262798397549e-29	2.779171458578012e-29	9.393874005289566e-29	5.790313736929335e-28	4.279088534722093e-26	2.044304240599977e-26	2.711589649927952e-26	5.157167154950529e-28	8.7521249796613e-29
0.4917339828220179	4.641349980611565e-30	9.793234163859576e-30	2.4669346839262122e-29	8.335140189193647e-29	5.132834790485802e-28	3.7636270050591547e-26	1.8162433637579026e-26	2.430337376269228e-26	4.593393314056044e-28	7.788337279122229e-29
0.4918339828220179	4.115386113492984e-30	8.682187472281425e-30	2.1865668078654143e-29	7.384889427291421e-29	4.5433465415915585e-28	3.305541344390259e-26	1.6112704861863145e-26	2.1751250344356986e-26	4.085257177857461e-28	6.920522641734915e-29
0.4919339828220179	3.643543148078238e-30	7.685626294306389e-30	1.935151561182547e-29	6.533145628863563e-29	4.0155234914433813e-28	2.898968576614749e-26	1.4272929044495657e-26	1.9438438937401554e-26	3.6278795163600476e-28	6.14016841812793e-29
0.49203398282201793	3.220831920530157e-30	6.792978007027644e-30	1.7100078651628569e-29	5.770742437115686e-29	3.543561408495743e-28	2.538592064540552e-26	1.262384810412907e-26	1.7345302899000196e-26	3.216753283425884e-28	5.439421037069711e-29
0.4921339828220179	2.8426681447058986e-30	5.9945299575191076e-30	1.5086734990071096e-29	5.089266503669966e-29	3.122140050701597e-28	2.2195953670658105e-26	1.1147758521570092e-26	1.5453575271890436e-26	2.847719674593109e-28	4.811042727284459e-29
0.4922339828220179	2.5048441724764772e-30	5.2813692914715886e-30	1.3288897117261653e-29	4.481004085214304e-29	2.746388136754328e-28	1.9376196144048643e-26	9.828403465498072e-27	1.3746281178483568e-26	2.516945421377787e-28	4.2483705441764865e-29
0.4923339828220179	2.2035023889969942e-30	4.645326281506056e-30	1.1685867353889464e-29	3.938890807529376e-29	2.411850456547527e-28	1.6887241589634118e-26	8.65087114175707e-27	1.220766350273951e-26	2.2209012753487377e-28	3.745277609621466e-29
0.4924339828220179	1.93511016865146e-30	4.078920994994e-30	1.0258701580020867e-29	3.4564644473449737e-29	2.1144570151095585e-28	1.4693502747234925e-26	7.601499082686757e-27	1.0823111775064467e-26	1.9563416362591342e-28	3.2961364752181176e-29
0.4925339828220179	1.696436319773422e-30	3.575313146418352e-30	8.990081156838402e-30	3.0278205876250375e-29	1.8504941082240435e-28	1.2762876923643884e-26	6.66778410228743e-27	9.579094175688812e-27	1.7202852795280883e-28	2.8957845216401025e-29
0.4926339828220179	1.4845289485767912e-30	3.12825498440411e-30	7.864192651504944e-30	2.6475710069168145e-29	1.6165772317987408e-28	1.1066437708546438e-26	5.838297652141763e-27	8.463092572210615e-27	1.5099971393720108e-28	2.539491308958321e-29
0.4927339828220179	1.2966946750277839e-30	2.7320470685685333e-30	6.86661498866271e-30	2.3108046683359616e-29	1.4096257308032783e-28	9.578151189621556e-27	5.102606321977063e-27	7.46354050729101e-27	1.3229711048983833e-28	2.2229277950297553e-29
0.4928339828220179	1.1304791356441968e-30	2.38149679625872e-30	5.9842136651281334e-30	2.0130511785879732e-29	1.2268390972554018e-28	8.274614920828651e-27	4.4511972375193176e-27	6.569764052824507e-27	1.1569137874849905e-28	1.9421373412584524e-29
0.4929339828220179	9.836487104286305e-31	2.071879544089552e-30	5.2050416771796016e-30	1.750246592162359e-29	1.0656748303072786e-28	7.134818010362863e-27	3.875408116906652e-27	5.771925447335993e-27	1.0097292187860506e-28	1.693508427243286e-29
0.49303398282201794	8.541734133171582e-31	1.7989022939331085e-30	4.5182468223747e-30	1.5187014404564509e-29	9.238277749540191e-29	6.1399208004773746e-27	3.367361755339177e-27	5.060969433798914e-27	8.79504439717768e-29	1.4737489980103778e-29
0.4931339828220179	7.402108876642903e-31	1.5586696176703334e-30	3.913985050155212e-30	1.3150708701148686e-29	7.992108592718006e-29	5.273052710819627e-27	2.9199047159004552e-27	4.428572215603051e-27	7.644959417927237e-29	1.2798623697078363e-29
0.4932339828220179	6.4009145038104176e-31	1.34765189957565e-30	3.383339547538446e-30	1.136326779289265e-29	6.899371533824193e-29	4.519126910387954e-27	2.526550012551323e-27	3.8670929489630225e-27	6.631169231838735e-29	1.1091246217971716e-29
0.4933339828220179	5.523041304016193e-31	1.162655679683068e-30	2.918245258005456e-30	9.797318448482564e-30	5.943031765454553e-29	3.864670571100314e-27	2.181423579205684e-27	3.3695276907023495e-27	5.739253229129057e-29	9.59063405923548e-30
0.4934339828220179	4.754836491676773e-31	1.0007960058564107e-30	2.511418543223186e-30	8.428153377815347e-30	5.107733818889062e-29	3.297669538521177e-27	1.8792143265129322e-27	2.929465721016391e-27	4.956125975638455e-29	8.274381037681585e-30
0.4935339828220179	4.083982927954434e-31	8.594706865779179e-31	2.156291708534271e-30	7.233506281630709e-30	4.379657513158839e-29	2.8074263328962854e-27	1.6151275955307079e-27	2.5410481615630813e-27	4.2699320592989714e-29	7.12221268295248e-30
0.4936339828220179	3.499386275238351e-31	7.363363406640089e-31	1.8469521241756553e-30	6.1933428505430124e-30	3.7463843606245454e-29	2.3844304665317098e-27	1.3848418248505117e-27	2.1989288100168498e-27	3.6699476800230844e-29	6.115812848916517e-30
0.4937339828220179	2.9910701193411836e-31	6.292861442195786e-31	1.578085684963988e-30	5.289666806453318e-30	3.196773812342865e-29	2.020240132016298e-27	1.1844682549487798e-27	1.8982371130625924e-27	3.1464886570660065e-29	5.238661909615988e-30
0.4938339828220179	2.550078612816354e-31	5.364291791514261e-31	1.3449243617045253e-30	4.506340117483483e-30	2.7208487541735905e-29	1.7073743800694725e-27	1.0105135005741136e-27	1.6345432006965224e-27	2.6908245378203616e-29	4.4758859458098644e-30
0.4939339828220179	2.1683862109008923e-31	4.560712914802476e-31	1.1431976078513095e-30	3.8289165547709805e-30	2.3096896914365475e-29	1.4392149661533838e-27	8.598448288555557e-28	1.403824905648196e-27	2.2950985018578085e-29	3.814116348353316e-30
0.49403398282201794	1.8388140892505314e-31	3.8669737151275744e-31	9.690873949535022e-31	3.244487795635479e-30	1.9553370859406072e-29	1.2099171016221892e-27	7.296579875150632e-28	1.2024366927236758e-27	1.9522527637983358e-29	3.24135928457442e-30
0.4941339828220179	1.554952849897565e-31	3.269549716680975e-31	8.191866601859823e-31	2.741541312856662e-30	1.6507013344310122e-29	1.0143283983299994e-27	6.174474341058737e-28	1.0270804239144036e-27	1.6559591882967686e-29	2.7468744935012544e-30
0.4942339828220179	1.311091138692037e-31	2.7563918139021353e-31	6.90460958765752e-31	2.309829324031055e-30	1.38947990191011e-29	8.479153454637112e-28	5.20978823565084e-28	8.747778861995088e-28	1.4005548400461582e-29	2.321062895190042e-30
0.4943339828220179	1.1021498139150557e-31	2.316786821249925e-31	5.802131233147791e-31	1.9402481082644513e-30	1.1660811469246017e-29	7.066967041136401e-28	4.382636175760297e-28	7.428450101072907e-28	1.1809822012326728e-29	1.9553625185497105e-30
0.4944339828220179	9.236213217483298e-32	1.9412290879315638e-31	4.860507412310066e-31	1.6247270297602597e-30	9.755543987605019e-30	5.871832489053473e-28	3.6753568527365765e-28	6.28867708275387e-28	9.927337982995505e-30	1.6421522708886797e-30
0.4945339828220179	7.715139498742607e-32	1.6213024755209106e-31	4.058562698873725e-31	1.3561266392401075e-30	8.135258685847193e-30	4.8632332707505e-28	3.0722977070563294e-28	5.306792644740764e-28	8.318009892099406e-30	1.374663090962945e-30
0.4946339828220179	6.42300645649695e-32	1.3495720290885558e-31	3.377596179857214e-31	1.128145254555761e-30	6.761399979139326e-30	4.0145374382721326e-28	2.5596170817751105e-28	4.463392048205951e-28	6.946266716147646e-30	1.1468960455409548e-30
0.4947339828220179	5.328721000515898e-32	1.1194847042484795e-31	2.8011302965427645e-31	9.352334513456209e-31	5.60005868397383e-30	3.3025551882091244e-28	2.125102721665608e-28	3.7411358421839947e-28	5.7806168143505034e-30	9.535469474257627e-31
0.4948339828220179	4.4049381293351654e-32	9.252785433908832e-32	2.31468115893459e-31	7.725159231569554e-31	4.621483167791212e-30	2.7071409233124066e-28	1.7580055388528762e-28	3.124566223996865e-28	4.7932466034779436e-30	7.899370904731583e-31
0.4949339828220179	3.6276686906336477e-32	7.618997243390464e-32	1.9055488574985533e-31	6.357201981143115e-31	3.799634180750101e-30	2.2108359116050607e-28	1.4488876181592684e-28	2.5999362533449145e-28	3.959651795204151e-30	6.519497144177325e-31
0.4950339828220179	2.975921679288778e-32	6.249269337233457e-32	1.5626263712905369e-31	5.211117259616352e-31	3.111780184639933e-30	1.7985479385178299e-28	1.1894834861899204e-28	2.155051291877896e-28	3.2582991565613746e-30	5.3597182924369375e-31
0.4951339828220179	2.4313786341017112e-32	5.105025455347517e-32	1.276225744523134e-31	4.254348751656329e-31	2.538130171743369e-30	1.4572646231020635e-28	9.725737174755352e-29	1.7791220546211458e-28	2.6703168399582677e-30	4.388410454237712e-31
0.4952339828220179	1.9780978212223485e-32	4.152701125945173e-32	1.0379202741751718e-31	3.4585940474068556e-31	2.061501137492572e-30	1.1757973267317878e-28	7.918699987294332e-29	1.4626286745068653e-28	2.1792114135786605e-30	3.5779707257803206e-31
0.4953339828220179	1.6022460153090908e-32	3.363177050686502e-32	8.404015194566445e-32	2.7993199955579915e-31	1.6670175351814827e-30	9.445528229747195e-29	6.419108184956553e-29	1.1971951964516027e-28	1.7706098058451704e-30	2.90437564973426e-31
0.4954339828220179	1.2918558084672965e-32	2.711266556740534e-32	6.773500098267121e-32	2.2553248112495007e-31	1.341840198933082e-30	7.553301215005906e-29	5.179669941829235e-29	9.754739329140723e-29	1.4320244589639126e-30	2.3467800778974858e-31
0.4955339828220179	1.036606492020053e-32	2.1752529586866588e-32	5.433185918350509e-32	1.8083432826964903e-31	1.0749223726728403e-30	6.011400479313262e-29	4.1595629169829896e-29	7.910391286225589e-29	1.1526400662812798e-30	1.88715353206896e-31
0.4956339828220179	8.276266672425499e-33	1.7364729110626427e-32	4.3362741635898244e-32	1.4426916359436895e-31	8.567906281916396e-31	4.760453763389551e-29	3.323664346438166e-29	6.382893981805503e-29	9.23120346269323e-31	1.509951301227113e-31
0.4957339828220179	6.573168483476301e-33	1.3789420617073307e-32	3.44269626854511e-32	1.1449488243994627e-31	6.793485946008034e-31	3.7501949249411063e-29	2.6418584032630526e-29	5.1235841650645e-29	7.354333823428728e-31	1.2018176568107317e-31
0.4958339828220179	5.19190424288006e-33	1.0890195369538684e-32	2.718268660602419e-32	9.03671208905342e-32	5.35701554723542e-31	2.938217347632701e-29	2.0884145867386154e-29	4.090333585195653e-29	5.8269413236215095e-31	9.513187077269383e-32
0.4959339828220179	4.0773144538529366e-33	8.551080023065016e-33	2.1339377322006132e-32	7.091377852006607e-32	4.20000091369869e-31	2.2888771650433283e-29	1.6414312757168475e-29	3.246806011323637e-29	4.590227845543938e-31	7.487025526327671e-32
0.4960339828220179	3.18267796434173e-33	6.673862465516667e-33	1.665106963461204e-32	5.531232988512802e-32	3.2730108812182095e-31	1.772330796221154e-29	1.2823389413710097e-29	2.5617821741381886e-29	3.594177076427841e-31	5.856845189897819e-32
0.4961339828220179	2.4685840981921256e-33	5.1757143344378936e-33	1.2910389436588655e-32	4.286967631831873e-32	2.534445053588838e-31	1.363692642988562e-29	9.954578607190717e-30	2.008548097361607e-29	2.796418121781881e-31	4.552554063656954e-32
0.4962339828220179	1.9019326035790577e-33	3.987083532549276e-33	9.943255221238091e-33	3.3004306361555296e-32	1.9494446290162202e-31	1.0423000544024738e-29	7.676055047436225e-30	1.564342457751007e-29	2.1612120738406673e-31	3.515107754079387e-32
0.4963339828220179	1.4550496809626554e-33	3.049831867021635e-33	7.604197805901103e-33	2.5230549216665134e-32	1.4889326597910969e-31	7.910738267675493e-30	5.877490938281218e-30	1.2098587837664555e-29	1.6585510321686144e-31	2.6949944381945185e-32
0.4964339828220179	1.1049091618493256e-33	2.315594661880107e-33	5.772239600461289e-33	1.9144720895488847e-32	1.1287711136757969e-31	5.959635840184322e-30	4.4669911878377355e-30	9.287984750681106e-30	1.2633597078594706e-31	2.0508946651171455e-32
0.4965339828220179	8.324486830089257e-34	1.7443408401576436e-33	4.347278961196555e-33	1.441297733707606e-32	8.490230563023933e-32	4.45468378460368e-30	3.368399181280409e-30	7.074707973132809e-30	9.547903573482227e-32	1.5484998886757662e-32
0.4966339828220179	6.219714391120353e-34	1.303113544090335e-33	3.246929183249563e-33	1.0760702640897555e-32	6.333091754951118e-32	3.302237708802459e-30	2.5189368171823407e-30	5.344361790602186e-30	7.156023863919687e-32	1.1594746971546051e-32
0.4967339828220179	4.6062480053688646e-34	9.649328589367426e-34	2.4037655045668676e-33	7.963273756611277e-33	4.6824872211658416e-32	2.4264749667493486e-30	1.8671451753395408e-30	4.001893096228205e-30	5.316185390148233e-32	8.605487418371708e-33
0.4968339828220179	3.3794775293954865e-34	7.078436302550575e-34	1.7629371241614274e-33	5.838055488076728e-33	3.42975749136273e-32	1.7663660541736265e-30	1.3710947255657127e-30	2.9687870816212204e-30	3.9125013996038445e-32	6.327253606951935e-33
0.4969339828220179	2.4547975169469984e-34	5.140927170665833e-34	1.2801046818459344e-33	4.23749152749082e-33	2.4872229246118305e-32	1.2730967946580853e-30	9.968364053173034e-31	2.1805960483746136e-30	2.8508439229037674e-32	4.605948472493484e-33
0.4970339828220179	1.7642418810291656e-34	3.6942130564707313e-34	9.1966690900737e-34	3.0431684500369206e-33	1.784608549649995e-32	9.078839684429664e-31	7.170671913844723e-31	1.584771441404552e-30	2.055272440502124e-32	3.317412273915011e-33
0.49713398282201793	1.2536023598301089e-34	2.624591221982883e-34	6.532432446410197e-34	2.160740186387541e-33	1.2659923044387563e-32	6.401330850156196e-31	5.099859695980513e-31	1.1387708828411323e-30	1.4649582929762626e-32	2.362322789640559e-33
0.4972339828220179	8.7997387576584e-35	1.8420852882859293e-34	4.5838212178108975e-34	1.5156104656423073e-33	8.872133823043363e-33	4.458925378726694e-31	3.5831756884846826e-31	8.084136437644517e-31	1.0315495916626e-32	1.6618336030695773e-33
0.4973339828220179	6.096749727405366e-35	1.2760756764809105e-34	3.1746737086754624e-34	1.0492801011502152e-33	6.1368333241521945e-33	3.065634397071439e-31	2.4848477409889177e-31	5.664596273844029e-31	7.16925879681065e-33	1.1538640505292074e-33
0.4974339828220179	4.1649631231418915e-35	8.716203393168375e-35	2.1679776275839042e-34	7.162747926600785e-34	4.185481164565784e-33	2.078290508283951e-31	1.6990996995891435e-31	3.9138854789388373e-31	4.912960761279239e-33	7.899619147252945e-34
0.4975339828220179	2.802347120504077e-35	5.863761282219059e-35	1.4581712938280195e-34	4.815773570051177e-34	2.8115450433281013e-33	1.3877191320375777e-31	1.1442979426735832e-31	2.663575707021053e-31	3.315973085258927e-33	5.326670598560088e-34
0.49763398282201793	1.8547442634706185e-35	3.880400658872591e-35	9.647475890291675e-35	3.184959930249036e-34	1.857790128314973e-33	9.115061580756622e-32	7.58078026046515e-32	1.783172286358666e-31	2.201561010781108e-33	3.5331092476121993e-34
0.4977339828220179	1.2058130913937648e-35	2.5223812702692693e-35	6.269786923493673e-35	2.0690735172889397e-34	1.2058206560302655e-33	5.881157104411544e-32	4.933166234830205e-32	1.1726694147893356e-31	1.4357703975249873e-33	2.3019312233959594e-34
0.4978339828220179	7.68791668442655e-36	1.6079688669461248e-35	3.9959923498021636e-35	1.3181983713606903e-34	7.6754193753798204e-34	3.7214302458186495e-32	3.148281150982389e-32	7.563293943179181e-32	9.18274810088986e-34	1.4708234220795599e-34
0.4979339828220179	4.7981016809247895e-36	1.0034059419138533e-35	2.493036811505857e-35	8.220872429222599e-35	4.782491699685225e-34	2.3051554915884987e-32	1.9667835923387425e-32	4.775282125909156e-32	5.749011073304058e-34	9.199432502167319e-35
0.4980339828220179	2.9251119548036583e-36	6.116288911756986e-36	1.5193053663833503e-35	5.008036635763864e-35	2.910845880247347e-34	1.394806273715037e-32	1.2002041237174957e-32	2.945236162409783e-32	3.515819570481717e-34	5.620487743165704e-35
0.49813398282201793	1.737656060038058e-36	3.632851287430194e-36	9.022145037670524e-36	2.9727990267260153e-35	1.7263668483517042e-34	8.224070430948018e-33	7.136826505671611e-33	1.7701516031538948e-32	2.0951204170611847e-34	3.3460733374854837e-35
0.4982339828220179	1.002982853927295e-36	2.096600261963407e-36	5.2057459627739986e-36	1.7146368353820793e-35	9.948461741387715e-35	4.71171505792465e-33	4.123506981511735e-33	1.0337852626946658e-32	1.2131107683674833e-34	1.9355547943006467e-35
0.4983339828220179	5.60627825203257e-37	1.1717504422166717e-36	2.9087584581099588e-36	9.577019739774331e-36	5.551761973605137e-35	2.6141680211399922e-33	2.307188022852748e-33	5.8468646578722234e-33	6.802116632947596e-35	1.0842442761712872e-35
0.4984339828220179	3.022592117800772e-37	6.316527582630798e-37	1.5676755121751904e-36	5.15955866893906e-36	2.988340657850082e-35	1.399015383849785e-33	1.2451630067414329e-33	3.1897826498892266e-33	3.678850550474266e-35	5.858315601169158e-36
0.4985339828220179	1.5643652530833957e-37	3.2687026184155214e-37	8.110702648502648e-37	2.6683858540803316e-36	1.544129404362025e-35	7.1874673570875796e-34	6.450989892774693e-34	1.670608413465268e-33	1.9100055756140765e-35	3.038591455267674e-36
0.49863398282201793	7.727539468600164e-38	1.6144213946878556e-37	4.00502573485211e-37	1.3171321244088168e-36	7.615218025336603e-36	3.524393137849484e-34	3.1898787999448263e-34	8.351312061700252e-34	9.464600356071582e-36	1.5042378698074175e-36
0.4987339828220179	3.617482879977877e-38	7.556498551692796e-38	1.8741933593512209e-37	6.161300899200255e-37	3.559129375046938e-36	1.6378175853221112e-34	1.4948148376197086e-34	3.956572986314693e-34	4.4446013064276115e-36	7.057048601798067e-37
0.4988339828220179	1.5907051476230257e-38	3.322326238580685e-38	8.23837389977732e-38	2.707282821389593e-37	1.5625134326687397e-36	7.149491112887292e-35	6.579937739104881e-35	1.7608568988958207e-34	1.96056836658981e-36	3.1099102192487107e-37
0.4989339828220179	6.496968522287198e-39	1.35675630026559e-38	3.3636170649100965e-38	1.1049252351771001e-37	6.371507803816835e-37	2.8988984616083195e-35	2.690278626559308e-35	7.27929816205058e-35	8.03285173162284e-37	1.2729480262205308e-37
0.4990339828220179	2.429095513444452e-39	5.0719410233921364e-39	1.257142241282403e-38	4.1280513647183067e-38	2.3783405053143564e-37	1.0760041805110801e-35	1.0069054974586362e-35	2.754803503389939e-35	3.0128046243629675e-37	4.769649317810602e-38
0.49913398282201793	8.154312931458469e-40	1.702376124739891e-39	4.218628817873268e-39	1.3847342282801137e-38	7.971047506899214e-38	3.586031715752285e-36	3.383703791378653e-36	9.361034607963483e-36	1.0145696044680414e-37	1.60461697915249e-38
0.4992339828220179	2.393494593555311e-40	4.99619250343266e-40	1.2378287795598512e-39	4.061535359984401e-39	2.335929092847035e-38	1.0450252406457368e-36	9.942634688828138e-37	2.781523671379343e-36	2.987416170657461e-38	4.720182780226972e-39
0.4993339828220179	5.915964718952191e-41	1.2347268112128713e-40	3.0584258429969383e-40	1.0031416881267622e-39	5.7643794177907363e-39	2.5644698994491698e-37	2.4601517786170072e-37	6.96006585319646e-37	7.407273227313816e-39	1.1692153303990862e-39
0.4994339828220179	1.1640996218105643e-41	2.42926037476329e-41	6.0159864896262e-41	1.9724497552066674e-40	1.1324460123046635e-39	5.010140872507981e-38	4.846151610642354e-38	1.386561897631961e-37	1.4621541459404993e-39	2.305694899303135e-40
0.4995339828220179	1.668149273924948e-42	3.480626861291287e-42	8.617792044836027e-42	2.8244246312272754e-41	1.6201799009347104e-40	7.12840637277334e-39	6.952092019204517e-39	2.0117290590747514e-38	2.1018845448775044e-40	3.3112317006556274e-41
0.4996339828220179	1.4919381770648397e-43	3.1125192531555307e-43	7.704711683547505e-43	2.524209321526263e-42	1.4467074641462624e-41	6.3301797435481895e-40	6.224556493076309e-40	1.8217771387590694e-39	1.8858034246660556e-41	2.9678958905467215e-42
0.4997339828220179	6.142601281373387e-45	1.2813041473411864e-44	3.171045152846764e-44	1.0385000107387762e-43	5.946814343205637e-43	2.587826031662226e-41	2.5656069915339515e-41	7.59506023633898e-41	7.788795110150384e-43	1.2245979874304033e-43
0.4998339828220179	5.511934108733778e-47	1.1495890900990022e-46	2.844452743335989e-46	9.311893872112172e-46	5.3276884892665747e-45	2.305760005425917e-43	2.3047577110627425e-43	6.901480800870008e-43	7.011243438015211e-45	1.1012573455161055e-45
0.4999339828220179	5.455824866654457e-51	1.1377262322227597e-50	2.8144905993671036e-50	9.210313711977461e-50	5.265002375540059e-49	2.2662487217547613e-47	2.28385419182775e-47	6.918042367235319e-47	6.961859306052173e-49	1.0924184170457408e-49
0.5000339828220179	7.135119950316219e-54	1.4877069349789136e-53	3.679471182651625e-53	1.2036368142135993e-52	6.874535585291534e-52	2.943033236550827e-50	2.99019262124156e-50	9.16292291284006e-50	9.133571007889309e-52	1.431772010893233e-52
0.5001339828220179	6.483551652659849e-48	1.3516612584894625e-47	3.342272982641533e-47	1.092917855339242e-46	6.236767961084483e-46	2.6556033528323693e-44	2.720220059527055e-44	8.432986189685422e-44	8.325829910731025e-46	1.3038564163385601e-46
0.5002339828220179	1.7126763672950418e-45	3.5700064610706087e-45	8.825699454334048e-45	2.884897540029847e-44	1.6448527726005415e-43	6.966127669812873e-42	7.19387340129915e-42	2.2563442390458977e-41	2.2063063386245904e-43	3.451727547921031e-44
0.5003339828220179	6.019903822788177e-44	1.2546485229086265e-43	3.1010469218969377e-43	1.0132704164524913e-42	5.7722745857288e-42	2.4315379599063965e-40	2.5314928657757654e-40	8.033550126417833e-40	7.779590368684044e-42	1.215893041994662e-42
0.5004339828220179	8.271518540777403e-43	1.7236799427079635e-42	4.259406192556874e-42	1.3912396921929223e-41	7.918610250827645e-41	3.317886688759573e-39	3.482373277716498e-39	1.1181952774457614e-38	1.0723333594993108e-40	1.674310079670955e-41
0.5005339828220179	6.586326017636265e-42	1.3723139625890922e-41	3.3904092943464947e-41	1.1069831682455506e-40	6.295262177969382e-40	2.623697085486525e-38	2.7761278898255494e-38	9.020215697158693e-38	8.565760140634926e-40	1.3360998011361375e-40
0.5006339828220179	3.6699039179965967e-41	7.645464099140234e-41	1.8884642384811887e-40	6.163590087719575e-40	3.502133966773962e-39	1.4518730190804472e-37	1.5486752747754356e-37	5.092098823330327e-37	4.78802290950991e-39	7.460975395543183e-40
0.5007339828220179	1.5894508076615376e-40	3.310816993359097e-40	8.176103814898701e-40	2.6675193910694606e-39	1.5143741946763548e-38	6.245018803672754e-37	6.7153003910804195e-37	2.2345243495806812e-36	2.0803106089996993e-38	3.2384220745960764e-39
0.5008339828220179	5.7077698829114035e-40	1.1887580985981399e-39	2.9350200066442036e-39	9.572129559849894e-39	5.429516996378701e-38	2.227281048038589e-36	2.4143529022039986e-36	8.130702553008191e-36	7.494244233041198e-38	1.1654629435136301e-38
0.500933982822018	1.7733337849055868e-39	3.6928060087999893e-39	9.115499523784516e-39	2.9717645554129556e-38	1.6842030322887853e-37	6.872742811595569e-36	7.510070033972944e-36	2.5597867275166403e-35	2.3357851766643514e-37	3.6288445473952186e-38
0.5010339828220179	4.9095306042540595e-39	1.0222214117089812e-38	2.5227568836330474e-38	8.22140150893834e-38	4.655364880962037e-37	1.889816722103032e-35	2.081689438196854e-35	7.181800217470941e-35	6.487302276647131e-37	1.0068480153445563e-37
0.5011339828220179	1.237301569967927e-38	2.575844169152258e-38	6.355599255223567e-38	2.070444558907354e-37	1.1713851053795734e-36	4.730471268387183e-35	5.252635524807844e-35	1.8343308288838436e-34	1.6401448739763652e-36	2.542996661300742e-37
0.5012339828220179	2.884064453574465e-38	6.003272089616348e-38	1.4809196169264244e-37	4.8225344298796985e-37	2.7260891545737458e-36	1.0951961218920064e-34	1.2258453095576839e-34	4.333560299956823e-34	3.835260128080291e-36	5.94048188681764e-37
0.5013339828220179	6.293875614014438e-38	1.3099064748578844e-37	3.23065313703221e-37	1.0516495547934414e-36	5.939703799027998e-36	2.373952840636301e-34	2.678435183451401e-34	9.585729757148397e-34	8.396377762163999e-36	1.2992166187291084e-36
0.5014339828220179	1.2982435947574643e-37	2.7015773893848245e-37	6.661531506861085e-37	2.167663000545827e-36	1.223249196386091e-35	4.863914892393537e-34	5.531650424842194e-34	2.004287692191153e-33	1.737459491950315e-35	2.685755703475177e-36
0.5015339828220179	2.550477726891289e-37	5.306667468592224e-37	1.3082333729147492e-36	4.255395979451423e-36	2.3993465608394598e-35	9.491524151755626e-34	1.0880751813663644e-33	3.991648586918764e-33	3.424249936382392e-35	5.2878480830091435e-36
0.5016339828220179	4.801647466257197e-37	9.98917792635033e-37	2.462066731728397e-36	8.005560799131514e-36	4.509983895314249e-35	1.7749988621427132e-33	2.0510193225818137e-33	7.618655409594794e-33	6.467260456339756e-35	9.976886504953888e-36
0.5017339828220179	8.706851023237457e-37	1.8110888349669755e-36	4.462894201284816e-36	1.4505938278989218e-35	8.165065684018506e-35	3.197208773687841e-33	3.723796927713019e-33	1.400674515490783e-32	1.1764625096980745e-34	1.813065150912564e-35
0.5018339828220179	1.5270828920104163e-36	3.175999585563352e-36	7.824635001640178e-36	2.542322982853593e-35	1.4298010302540282e-34	5.57035924890661e-33	6.539373890515997e-33	2.4909092346601416e-32	2.0699851431268934e-34	3.1868575778358193e-35
0.501933982822018	2.599751541398124e-36	5.4061598026631556e-36	1.3316171755700468e-35	4.3249743239661766e-35	2.4302997238594287e-34	9.420451803841314e-33	1.1146983866212076e-32	4.3000926038982294e-32	3.5352883380121705e-34	5.437256797240529e-35
0.5020339828220179	4.308967849972306e-36	8.959205975845623e-36	2.2063120358772047e-35	7.163226725346571e-35	4.021766199799736e-34	1.5511041770592805e-32	1.8499246750369685e-32	7.227727398684957e-32	5.87834907487425e-34	9.031698310275307e-35
0.5021339828220179	6.971132632810465e-36	1.4492351861369323e-35	3.56815105600887e-35	1.1580377601398106e-34	6.4962549018401555e-34	2.4929143955117325e-32	2.9966960531058567e-32	1.1858961566254613e-31	9.540592146992045e-34	1.4643601211908482e-34
0.5022339828220179	1.1032784714505469e-35	2.2932951252963348e-35	5.645095642688526e-35	1.8314228432412947e-34	1.0265061916616149e-33	3.9195291506470804e-32	4.748827027118314e-32	1.9036009625562938e-31	1.5147736439307096e-33	2.3226206433653112e-34
0.5023339828220179	1.7114140480439884e-35	3.5568798923397103e-35	8.753618125853847e-35	2.838852709631347e-34	1.5898231289650703e-33	6.040278474722048e-32	7.37600934602791e-32	2.9952037504246784e-31	2.3572684682944696e-33	3.6107467785953613e-34
0.5024339828220179	2.606419481504295e-35	5.41623810177462e-35	1.332671866621937e-34	4.320326230567408e-34	2.417441038740848e-33	9.13918827250364e-32	1.124809930884124e-31	4.627320221979807e-31	3.601557671078647e-33	5.511061617338835e-34
0.5025339828220179	3.902973258788439e-35	8.109393251704831e-35	1.994899279611869e-34	6.464760525234068e-34	3.6143115167660834e-33	1.35965463608058e-31	1.6865614744974332e-31	7.029568257616481e-31	5.4104637450274924e-33	8.270575969521454e-34
0.5026339828220179	5.754094447829186e-35	1.1953886994358757e-34	2.9400108549825995e-34	9.523984189193449e-34	5.320175869688518e-33	1.9915351179617233e-31	2.4897667802385016e-31	1.0514586334589085e-30	8.002201947255902e-33	1.2219870507200006e-33
0.5027339828220179	8.361671846412196e-35	1.736859454947539e-34	4.27082411377728e-34	1.3829923845987622e-33	7.719011490019225e-33	2.87534680693673e-31	3.6228737319344253e-31	1.5503336638916461e-30	1.1665946976788355e-32	1.779640939956879e-33
0.5028339828220179	1.1989309036149353e-34	2.490033175451943e-34	6.121521914704123e-34	1.9815543510733214e-33	1.105052354162192e-32	4.096241313303154e-31	5.201587956686466e-31	2.2556838352414923e-30	1.678093455642589e-32	2.5573094675947495e-33
0.502933982822018	1.6977878502546386e-34	3.5256065524607224e-34	8.665536008329414e-34	2.8040167029320304e-33	1.5624021161977927e-32	5.763378591848847e-31	7.375818951850012e-31	3.241567862292759e-30	2.3839726861431078e-32	3.629298001960606e-33
0.5030339828220179	2.3764226585642774e-34	4.934163950991307e-34	1.2125021548616245e-33	3.9219890408460715e-33	2.183505774249759e-32	8.015447953314708e-31	1.0338055754666964e-30	4.604887980691921e-30	3.3476354574639793e-32	5.091118229863925e-33
0.5031339828220179	3.2903523577013348e-34	6.830803482454598e-34	1.678217076359031e-33	5.426387341303224e-33	3.0185258244272936e-32	1.1027191039981456e-30	1.4333401960184095e-30	6.471396521903336e-30	4.6500140005896404e-32	7.064515943905986e-33
0.5032339828220179	4.509580994549821e-34	9.360630221489595e-34	2.299264218096965e-33	7.431738860998232e-33	4.1305803047827246e-32	1.501706297309738e-30	1.9671527356931684e-30	9.003036572337319e-30	6.393610565159134e-32	9.703466481215664e-33
0.5033339828220179	6.121735062588227e-34	1.2705242727858621e-33	3.120141209372382e-33	1.0081260131696175e-32	5.598508762590292e-32	2.025618049859881e-30	2.6740823171765256e-30	1.2406865037138264e-29	8.707298126248554e-32	1.3201284173228018e-32
0.5034339828220179	8.235747471195188e-34	1.7090352467833488e-33	4.19613874140497e-33	1.3552815590145856e-32	7.520113047051355e-32	2.7078719211911884e-30	3.602508000754849e-30	1.6945845071139305e-29	1.175199404231492e-31	1.7799008754373387e-32
0.5035339828220179	1.09861647930569e-33	2.2794690106400596e-33	5.595515378248624e-33	1.8065875280748646e-32	1.0015935830212187e-31	3.58939358360204e-30	4.812304213569874e-30	2.2951838566507672e-29	1.5727332532958893e-31	2.3795249573491751e-32
0.5036339828220179	1.4538160010994726e-33	3.0160367996762392e-33	7.402026985224317e-33	2.388960167960867e-32	1.3233645774133952e-31	4.720000606210403e-30	6.377122898849618e-30	3.0841178785773583e-29	2.087947564033055e-31	3.1557687718657747e-32
0.5037339828220179	1.9093340966834318e-33	3.9604884561999336e-33	9.7178558138218e-33	3.135220804082183e-32	1.7353104643307772e-31	6.1599883641114764e-30	8.387045460521084e-30	4.113325895093983e-29	2.7510217213712437e-31	4.1536456868746085e-32
0.5038339828220179	2.4896453211516516e-33	5.1634973680566344e-33	1.26669884786937e-32	4.085174378293405e-32	2.2592198417985834e-31	7.981940223934416e-30	1.0951651854639882e-29	5.447263536511315e-29	3.598755046841348e-31	5.427964588985104e-32
0.503933982822018	3.224308498529741e-33	6.686252068798634e-33	1.6399096516953785e-32	5.2868476339018e-32	2.9213521606478954e-31	1.0272785804258564e-29	1.420355875304105e-29	7.165521425144375e-29	4.675788687465729e-31	7.045118996961233e-32
0.504033982822018	4.14884916374564e-33	8.602278622721666e-33	2.1093977940668877e-32	6.797905361127553e-32	3.753201149239e-31	1.313613282124775e-29	1.830248358965131e-29	9.365917083004097e-29	6.036013258834471e-31	9.085144249703053e-32
0.5041339828220179	5.305766694475553e-33	1.0999519995618122e-32	2.696662318858846e-32	8.687264672459056e-32	4.792363699629582e-31	1.6694899806624067e-29	2.3439896509635045e-29	1.2168133819843026e-28	7.7441848404383e-31	1.1644074702133892e-31
0.5042339828220179	6.745679952449822e-33	1.3982700808764272e-32	3.427297416075505e-32	1.103692891856306e-31	6.083525518972015e-31	2.1094278826520479e-29	2.984432778954212e-29	1.5717990342037472e-28	9.877774035611322e-31	1.4836635753235833e-31
0.5043339828220179	8.528626388079601e-33	1.7676008193242754e-32	4.331645058849236e-32	1.3944064585028148e-31	7.679575728297961e-31	2.650505923609776e-29	3.7787404197560574e-29	2.0192436006852098e-28	1.2529075066694874e-30	1.8799308607333492e-31
0.5044339828220179	1.0725530758892143e-32	2.2226121907642943e-32	5.445532386026011e-32	1.75233463304475e-31	9.642863512630687e-31	3.312734547568662e-29	4.7590694030992764e-29	2.580537916411896e-28	1.5807604284727416e-30	2.369380893995343e-31
0.5045339828220179	1.3419860873190804e-32	2.7805629458325357e-32	6.811102459973306e-32	2.190959723968378e-31	1.2046610892584751e-30	4.119470394975636e-29	5.963344721850406e-29	3.281447002648369e-28	1.984282003901423e-30	2.9711024111161745e-31
0.5046339828220179	1.6709489097397338e-32	3.461686467139648e-32	8.477747678446784e-32	2.7260753374913713e-31	1.4976496699175723e-30	5.097877612993201e-29	7.436132392271382e-29	4.152897515416478e-28	2.4787198582272896e-30	3.7075457250079732e-31
0.5047339828220179	2.0708779760619783e-32	4.289621101309198e-32	1.0503155801024383e-31	3.3761183813651375e-31	1.8532427891437858e-30	6.279439718751185e-29	9.22962125402329e-29	5.231889811273122e-28	3.0819703588935473e-30	4.6050230432529295e-31
0.5048339828220179	2.555092405499223e-32	5.291891394414335e-32	1.29544792656052e-31	4.162539956974639e-31	2.283051546155633e-30	7.700526168921365e-29	1.140472458874151e-28	6.562552036463946e-28	3.81496899450003e-30	5.694270329775073e-31
0.504933982822018	3.1390545567193406e-32	6.500444972769933e-32	1.5909639219637438e-31	5.110218710278773e-31	2.8005273325513677e-30	9.403018018207954e-29	1.403231326976363e-28	8.197355821126749e-28	4.702128573523182e-30	7.01107678084659e-31
0.505033982822018	3.840660118711655e-32	7.952250139314565e-32	1.9458776474912396e-31	6.247920453565579e-31	3.421205979957558e-30	1.143499728490889e-28	1.7194593035654236e-28	1.0198515586042322e-27	5.771829981521545e-30	8.596988445974e-31
0.5051339828220179	4.680560382614504e-32	9.689959599406265e-32	2.370586241492273e-31	7.608808122199233e-31	4.1629782515459485e-30	1.3851504883661707e-28	2.0986639408415925e-28	1.2639596173155852e-27	7.056970602026764e-30	1.0500093009564816e-30
0.5052339828220179	5.682519514125431e-32	1.1762646089024215e-31	2.8770483740521547e-31	9.23100639365743e-31	5.0463888930135715e-30	1.6715372233645268e-28	2.551810475524286e-28	1.5607356523217598e-27	8.595575893787735e-30	1.2775893260647544e-30
0.5053339828220179	6.873809830503256e-32	1.4226616053673078e-31	3.4789815834211815e-31	1.1158225570567788e-30	6.094966594154099e-30	2.0098131905078938e-28	3.091511302258116e-28	1.9203860478702028e-27	1.0431480026500102e-29	1.5488277316421633e-30
0.5054339828220179	8.285648278682327e-32	1.7146307917947147e-31	4.192080045631321e-31	1.3440449615266999e-30	7.335587352923631e-30	2.408101292757539e-28	3.732235875464432e-28	2.354888952527937e-27	1.2615081909368207e-29	1.8710594231820514e-30
0.5055339828220179	9.953677511911876e-32	2.059528189423219e-31	5.034254445864339e-31	1.613469352094443e-30	8.798873880054464e-30	2.8756026650885045e-28	4.490542814757233e-28	2.8782696442751694e-27	1.520418340278943e-29	2.2526844222663067e-30
0.5056339828220179	1.1918495171780532e-31	2.4657308704743266e-31	6.025895721395633e-31	1.930583551390448e-30	1.0519633833868947e-29	3.422714932171914e-28	5.385336108701964e-28	3.506914346323932e-27	1.8264916984014403e-29	2.70329933552939e-30
0.5057339828220179	1.4226235200702624e-31	2.942756503443659e-31	7.190164551316509e-31	2.3027529903130646e-30	1.2537339832080925e-29	4.061160781963862e-28	6.438147437318745e-28	4.259927368259506e-27	2.1872770643777703e-29	3.233842321188713e-30
0.5058339828220179	1.69292052371177e-31	3.501394399366266e-31	8.553308577813564e-31	2.7383206727409348e-30	1.4896654350132627e-29	4.804127528039813e-28	7.673446765526809e-28	5.15953701984247e-27	2.611371832358187e-29	3.856752672884294e-30
0.505933982822018	2.0086584382020748e-31	4.153848934919559e-31	1.0145009457659181e-30	3.2467164697004796e-30	1.764800278409179e-29	5.666418362662526e-28	9.118983497914347e-28	6.2315563819262374e-27	3.108546476356798e-29	4.586146212701136e-30
0.506033982822018	2.376518587113896e-31	4.913896278075948e-31	1.1998761960804147e-30	3.838576428647707e-30	2.0848198130382622e-29	6.6646160323164345e-28	1.0806160630002524e-27	7.505905727608457e-27	3.6898814219687097e-29	5.43800776078205e-30
0.5061339828220179	2.8040289442469247e-31	5.797055393810257e-31	1.4152287455723376e-30	4.5258728208126606e-30	2.4561120914841544e-29	7.817259697811543e-28	1.2770444482841038e-27	9.017204174999163e-27	4.367917312745873e-29	6.430402028016946e-30
0.5062339828220179	3.2996548453877447e-31	6.820774361078898e-31	1.664798424838696e-30	5.3220556881520935e-30	2.885845818960613e-29	9.145035771972938e-28	1.505181276642398e-27	1.0805439029681232e-26	5.15681974385839e-29	7.583704360960315e-30
0.5063339828220179	3.8728977080707246e-31	8.004633088053773e-31	1.953341737372452e-30	6.2422066914543685e-30	3.3820505608623723e-29	1.0670983559503022e-27	1.7695243883490667e-27	1.2916722250172494e-26	6.07255960378737e-29	8.920852854597605e-30
0.5064339828220179	4.534402320858783e-31	9.37056357036241e-31	2.2861850575083323e-30	7.303206102493632e-30	3.9537036790811017e-29	1.2420716555706945e-27	2.0751250558817353e-27	1.5404144554439374e-26	7.133110236180002e-29	1.0467623438867277e-29
0.5065339828220179	5.296073293244171e-31	1.0943088896958583e-30	2.669282334870839e-30	8.523913825912713e-30	4.610824438444733e-29	1.4422660293485854e-27	2.4276461060509737e-27	1.8328738892284366e-26	8.358662708813247e-29	1.2252929639139446e-29
0.5066339828220179	6.171201287907188e-31	1.2749582270243324e-30	3.109277607669191e-30	9.92536538072383e-30	5.364575745720791e-29	1.670830766128934e-27	2.8334251469260725e-27	2.1760566351059272e-26	9.771860554955689e-29	1.4309148809238297e-29
0.5067339828220179	7.1745996887985845e-31	1.4820547371216611e-30	3.6135726423293384e-30	1.1530983816988997e-29	6.227374005345589e-29	1.9312492648576162e-27	3.299543264933683e-27	2.5779939056175867e-26	1.1398055434419341e-28	1.6672476738215707e-29
0.5068339828220179	8.322752391342803e-31	1.718992146681007e-30	4.190400032607e-30	1.3366808590394414e-29	7.213007598408194e-29	2.2273683509762795e-27	3.833899578145827e-27	3.04787962906466e-26	1.3265585247376623e-28	1.938331263904848e-29
0.5069339828220178	9.633973435025719e-31	1.989540272517948e-30	4.8489021075028795e-30	1.546174246609942e-29	8.336764514440388e-29	2.5634296372638455e-27	4.4452920533041725e-27	3.5962251908826026e-26	1.5406076323717542e-28	2.2486676638889183e-29
0.507033982822018	1.1128579233739822e-30	2.297880327564766e-30	5.5992160140032576e-30	1.784781757343337e-29	9.615569689249014e-29	2.9441030352779708e-27	5.143505016575123e-27	4.2350333180415106e-26	1.7854771404465008e-28	2.603266200656205e-29
0.5071339828220179	1.2829074195542828e-30	2.6486429623224662e-30	6.452565357908972e-30	2.0560481784749758e-29	1.1068132626371555e-28	3.3745225271589944e-27	5.9394038114203534e-27	4.9779933495953727e-26	2.0650885229674555e-28	3.007692447378311e-29
0.5072339828220179	1.4760350560994247e-30	3.0469492103329326e-30	7.421358803820592e-30	2.3638906645130233e-29	1.2715105904798755e-28	3.8603243112334746e-27	6.845037081356284e-27	5.840700392211593e-26	2.383798964954515e-28	3.4681211132354633e-29
0.5073339828220179	1.694990332788267e-30	3.498454514027655e-30	8.51929605366815e-30	2.71263181344791e-29	1.457925520127646e-28	4.407687438561879e-27	7.87374718073084e-27	6.840901144422471e-26	2.7464430282085825e-28	3.991393152016328e-29
0.5074339828220179	1.94280611701522e-30	4.009396015372235e-30	9.761481642115146e-30	3.107035160020167e-29	1.6685641481961674e-28	5.0233770613649636e-27	9.040289243095971e-27	7.998769490994038e-26	3.158377685209757e-28	4.5850773644822923e-29
0.5075339828220179	2.2228234299999182e-30	4.586643304022392e-30	1.1164547006638511e-29	3.552343225682324e-29	1.9061816045289912e-28	5.714790418084014e-27	1.0360959464233525e-26	9.337215322993343e-26	3.625530946225394e-28	5.257536783489961e-29
0.5076339828220179	2.5387180264617635e-30	5.2377528242658694e-30	1.2746781310167082e-29	4.05431827088243e-29	2.1738029125747267e-28	6.490005683716622e-27	1.1853733185503203e-26	1.0882230434274558e-25	4.1544543168084795e-28	6.018000145532524e-29
0.5077339828220179	2.8945288712855216e-30	5.971026150843248e-30	1.4528271514828858e-29	4.619285901455397e-29	2.4747452796773187e-28	7.357833818004838e-27	1.3538413392925172e-26	1.2663275786086782e-25	4.752379335473103e-28	6.876638767583544e-29
0.5078339828220179	3.294688621217717e-30	6.795572352819791e-30	1.6531052226632576e-29	5.25418168724135e-29	2.812641894029101e-28	8.32787354804147e-27	1.5436790278334428e-26	1.4713714923865962e-25	5.427278454464801e-28	7.84464916392637e-29
0.507933982822018	3.7440562242812816e-30	7.721374674032223e-30	1.877926585279415e-29	5.966600957558232e-29	3.191467308035429e-28	9.410569625901955e-27	1.7572812541083765e-26	1.7071298880261836e-25	6.187930540214713e-28	8.93434175404342e-29
0.508033982822018	4.247951754378373e-30	8.75936176824878e-30	2.1299333635918526e-29	6.764851944834914e-29	3.615564490910996e-28	1.0617274505993637e-26	1.997277114214555e-26	1.9778708513076562e-25	7.0439912842885805e-28	1.0159236029629626e-28
0.5081339828220179	4.812193603487789e-30	9.921483737101437e-30	2.4120138152432035e-29	7.658012454592123e-29	4.08967363648426e-28	1.1960313590982578e-26	2.2665496257189914e-26	2.2884160914110612e-25	8.0060688304607755e-28	1.153416256643805e-28
0.5082339828220179	5.4431381589132455e-30	1.1220793228993978e-29	2.7273217886371416e-29	8.655990246979168e-29	4.618962815395411e-28	1.345305419931078e-26	2.56825682111445e-26	2.6442087293695545e-25	9.085804938908997e-28	1.3075372284884305e-28
0.5083339828220179	6.147722098270071e-30	1.267153186769359e-29	3.079297451414642e-29	9.769587322332099e-29	5.209060564187505e-28	1.5109978411603935e-26	2.9058543214200943e-26	3.0513890606440597e-25	1.0295962024559045e-27	1.4800653382294354e-28
0.5084339828220179	6.933507440246296e-30	1.4289222290047025e-29	3.471689356095103e-29	1.101056831062237e-28	5.866090507158178e-28	1.6946759957538547e-26	3.28311947579745e-26	3.5168792147636825e-25	1.1650516423225253e-27	1.6729456379242344e-28
0.5085339828220179	7.808729494687767e-30	1.609076608332616e-29	3.908577911527498e-29	1.239173317227867e-28	6.596708110295291e-28	1.8980345309089585e-26	3.704177157078044e-26	4.0484777430118356e-25	1.316475825647953e-27	1.8883027742713283e-28
0.5086339828220179	8.782347861217273e-30	1.8094547924054003e-29	4.39440033144254e-29	1.392699442566486e-28	7.408139670153234e-28	2.1229039150474224e-26	4.1735273072736947e-26	4.654965286291821e-25	1.4855398284132632e-27	2.1284552569812507e-28
0.5087339828220179	9.86410063141371e-30	2.0320546231824962e-29	4.9339771341102094e-29	1.5631459124491553e-28	8.308223644135606e-28	2.3712594399545752e-26	4.696074331468087e-26	5.346222611262859e-25	1.674068215184612e-27	2.3959306837453645e-28
0.5088339828220179	1.1064561955548342e-29	2.279045066359071e-29	5.532540269891635e-29	1.7521515816630189e-28	9.305454432342581e-28	2.6452306959884676e-26	5.2771584429763e-26	6.133362455513048e-25	1.8840512460742037e-27	2.693481974591749e-28
0.5089339828220178	1.239520314100819e-29	2.5527786786171396e-29	6.195762956329154e-29	1.9614926724191702e-28	1.0409028724911515e-27	2.947111538737188e-26	5.922589067309792e-26	7.028876794108084e-25	2.1176579105951996e-27	3.0241046707392576e-28
0.509033982822018	1.3868457455830077e-29	2.855804827734023e-29	6.929791303346926e-29	2.1930925393324143e-28	1.1628894532631705e-27	3.279370565961288e-26	6.638680417304094e-26	8.046801332808436e-25	2.3772498351873212e-27	3.3910553554611793e-28
0.5091339828220179	1.549778881721514e-29	3.1908837018741065e-29	7.741277814128754e-29	2.4490320070967687e-28	1.2975803022542134e-27	3.6446621241201286e-26	7.432289356755722e-26	9.202899250405343e-25	2.665396113348621e-27	3.797871256948162e-28
0.5092339828220179	1.729776455154851e-29	3.5610011457195376e-29	8.637416850329796e-29	2.7315603074855602e-28	1.446136328425924e-27	4.045837864254504e-26	8.310855675099959e-26	1.051486645725908e-24	2.98488910955292e-27	4.248391095729397e-28
0.5093339828220179	1.9284132419191113e-29	3.9693843624439026e-29	9.625982153402832e-29	3.043106643218238e-28	1.609810015684201e-27	4.4859588674601184e-26	9.282444900993435e-26	1.2002560912843279e-24	3.338761290445532e-27	4.746777241845455e-28
0.5094339828220179	2.1473902104322057e-29	4.419518521934421e-29	1.0715366517068518e-28	3.386292407186615e-28	1.7899515250223926e-27	4.968308360674066e-26	1.0355793788233462e-25	1.3688258856265642e-24	3.730303139223474e-27	5.297539249710445e-28
0.5095339828220179	2.388543137722006e-29	4.915164317087718e-29	1.1914623709248345e-28	3.7639440864920156e-28	1.9880151299485425e-27	5.496405043971936e-26	1.154035861317269e-25	1.5596941155074256e-24	4.163082211593751e-27	5.905558841415111e-28
0.5096339828220179	2.653851714369879e-29	5.460376511466537e-29	1.3233512745162239e-28	4.179106881731887e-28	2.2055659994600586e-27	6.074017051061029e-26	1.284636642873139e-25	1.7756613374816378e-24	4.6409633942857506e-27	6.576116412135091e-28
0.5097339828220179	2.945449160389711e-29	6.059523523100555e-29	1.4682544616752203e-28	4.635059072982336e-28	2.4442873432729186e-27	6.705176565146381e-26	1.4284869426257706e-25	2.0198663621151948e-24	5.168130429766845e-27	7.314919134312489e-28
0.5098339828220179	3.265632375030589e-29	6.717308090744239e-29	1.627303158712963e-28	5.135327164950733e-28	2.7059879344648162e-27	7.394195112839644e-26	1.586780256284257e-25	2.2958262715201628e-24	5.749108773576198e-27	8.12813074037526e-28
0.509933982822018	3.61687264427687e-29	7.43878907047299e-29	1.8017139162369844e-28	5.683701844826568e-28	2.992610025153253e-27	8.145679559282535e-26	1.7608044618277516e-25	2.6074811839701445e-24	6.388789853557108e-27	9.022403066955495e-28
0.510033982822018	4.001826930622727e-29	8.229404412098137e-29	1.9927940856662109e-28	6.284254787428936e-28	3.3062376712974494e-27	8.964548828154829e-26	1.9519482852634478e-25	2.9592443448193402e-24	7.092456803226694e-27	1.0004909446855454e-27
0.5101339828220179	4.4233497705274185e-29	9.094995366535952e-29	2.201947587065007e-28	6.941356343356876e-28	3.649105483197719e-27	9.856051370759817e-26	2.1617081442515407e-25	3.356058197330088e-24	7.865811744600422e-27	1.108338003842226e-27
0.5102339828220179	4.884505805789504e-29	1.0041831976918185e-28	2.4306809806598053e-28	7.659694146951135e-28	4.02360781874335e-27	1.0825783408867224e-25	2.3916953881231883e-25	3.8034571715900435e-24	8.715004698937447e-27	1.2266139185461326e-27
0.5103339828220179	5.38858297595152e-29	1.1076639907975663e-28	2.6806098548043003e-28	8.444292682038514e-28	4.432308436967069e-27	1.187970797653581e-25	2.643643953575413e-25	4.307638026027219e-24	9.646664207174044e-27	1.3562144904453458e-27
0.5104339828220179	5.939106399721581e-29	1.220662866996166e-28	2.953465543558246e-28	9.30053384458436e-28	4.877950629963114e-27	1.3024174786642627e-25	2.9194184560996693e-25	4.8755386858183026e-24	1.0667929745187202e-26	1.4981030599533891e-27
0.5105339828220179	6.53985297430289e-29	1.343952129518471e-28	3.251102187460384e-28	1.0234178542576288e-27	5.363467851743354e-27	1.4265940948377905e-25	3.22102273800573e-25	5.5149266478047034e-24	1.1786486022541224e-26	1.6533149109525082e-27
0.5106339828220179	7.194866722443231e-29	1.4783585527049298e-28	3.575504151495469e-28	1.1251389374674476e-27	5.891994863128912e-27	1.5612192562489743e-25	3.5506088947308135e-25	6.234498164740463e-24	1.3010599256986636e-26	1.822961919524662e-27
0.5107339828220179	7.908474917959377e-29	1.6247666583377527e-28	3.9287938146875907e-28	1.2358754430404169e-27	6.466879412307672e-27	1.7070567221599088e-25	3.9104868019815186e-25	7.043989585567107e-24	1.4349155520724446e-26	2.0082374579382745e-27
0.5108339828220179	8.685305021454665e-29	1.7841221557697992e-28	4.313239746190029e-28	1.3563312255930485e-27	7.091694471231137e-27	1.8649177443441007e-25	4.303134167141287e-25	7.954302416174814e-24	1.5811701258312144e-26	2.210421565535821e-27
0.5109339828220179	9.530302458931959e-29	1.9574355524142386e-28	4.731265283190873e-28	1.4872578030743688e-27	7.770251048574179e-27	2.0356635065429223e-25	4.731207129289394e-25	8.977643880544525e-24	1.740848608007716e-26	2.430886398596383e-27
0.511033982822018	1.04487492770122e-28	2.1457859413586627e-28	5.185457526412176e-28	1.6294571001898662e-27	8.506611600545187e-27	2.220207662949047e-25	5.197551433123289e-25	1.0127685009705234e-23	1.9150507939030422e-26	2.6711019716896847e-27
0.5111339828220179	1.1446283709486737e-28	2.350324973070055e-28	5.678576769443527e-28	1.783784322378098e-27	9.305104061396186e-27	2.419518978664676e-25	5.70521420304585e-25	1.1419738570770768e-23	2.104956080350941e-26	2.9326422034899837e-27
0.5112339828220179	1.252892069100317e-28	2.5722810183688633e-28	6.213566378637981e-28	1.9511509652768916e-27	1.0170336516082004e-26	2.634624075142359e-25	6.2574563446971565e-25	1.2870959476598805e-23	2.3118284942216116e-26	3.217191280491485e-27
0.5113339828220179	1.3703073354721497e-28	2.812963530055818e-28	6.793563140766496e-28	2.132527964749508e-27	1.1107212538076721e-26	2.8666102836642613e-25	6.85776560223e-25	1.4500570695452754e-23	2.5370219942777214e-26	3.526550352537537e-27
0.5114339828220179	1.4975575551903356e-28	3.0737676107990514e-28	7.421908096141735e-28	2.328948992688759e-27	1.212094721598439e-26	3.116628609979787e-25	7.509870300719703e-25	1.6330118118094845e-23	2.7819860589702065e-26	3.8626445745796714e-27
0.5115339828220179	1.6353705432494548e-28	3.3561787951057484e-28	8.102157875414176e-28	2.541513903957224e-27	1.321708389317214e-26	3.385896813272719e-25	8.217753804193026e-25	1.8383758346927768e-23	3.0482715732394424e-26	4.227530509584064e-27
0.5116339828220179	1.7845210126906925e-28	3.66177805342918e-28	8.838096558764995e-28	2.7713923399704826e-27	1.4401511645277147e-26	3.67570260268786e-25	8.985669720906545e-25	2.0688583960141062e-23	3.3375370278866124e-26	4.623403908026676e-27
0.5117339828220179	1.9458331570365824e-28	3.9922470266922876e-28	9.633748076742571e-28	3.0198274945792857e-27	1.5680483521068298e-26	3.9874069547042876e-25	9.818157888682654e-25	2.327499148748442e-23	3.651555045593346e-26	5.0526078799544306e-27
0.5118339828220179	2.1201833512376653e-28	4.3493734997435085e-28	1.0493389172527086e-27	3.288140048059126e-27	1.7060635572780533e-26	4.322447554699735e-25	1.0720061174326251e-24	2.6177098130139634e-23	3.9922192481968164e-26	5.51764147614047e-27
0.511933982822018	2.308502975507699e-28	4.735057122499427e-28	1.1421562945951018e-27	3.577732275170577e-27	1.854900670268806e-26	4.682342366108926e-25	1.169654312239898e-24	2.9433214185380876e-23	4.361551480373536e-26	6.0211686954273154e-27
0.512033982822018	2.5117813665454127e-28	5.151315387770568e-28	1.2423093000155473e-27	3.890092333409901e-27	2.0153059353331642e-26	5.068693330634365e-25	1.2753106489914245e-24	3.3086379221357003e-23	4.761709405444917e-26	6.566027935929513e-27
0.5121339828220179	2.7310689007719648e-28	5.600289875023789e-28	1.350309821234579e-27	4.2267987377360735e-27	2.1880701069516255e-26	5.483190203035526e-25	1.3895612704871824e-24	3.718497131746035e-23	5.194994489605901e-26	7.155241908375319e-27
0.5122339828220179	2.967480214333187e-28	6.084252769572449e-28	1.466700815065445e-27	4.589525028212893e-27	2.3740306960815644e-26	5.927614524066754e-25	1.5130302287887534e-24	4.1783400175793534e-23	5.663860391461082e-26	7.792028030459849e-27
0.5123339828220179	3.222197564754534e-28	6.6056136669604295e-28	1.5920579159738975e-27	4.980044637182097e-27	2.5740743094066805e-26	6.403843735208579e-25	1.6463816277630973e-24	4.694289666157789e-23	6.170921774382994e-26	8.479809321731236e-27
0.5124339828220179	3.4964743392654246e-28	7.166926672557105e-28	1.7269911138321322e-27	5.4002359627454906e-27	2.7891390846000725e-26	6.913855438887477e-25	1.790321870221977e-24	5.27324133951053e-23	6.718963559831993e-26	9.222225819163356e-27
0.5125339828220179	3.7916387149460936e-28	7.7708978066540735e-28	1.872146503248817e-27	5.852087655507863e-27	3.020217224687532e-26	7.459731807943068e-25	1.9456020140237987e-24	5.922965345669176e-23	7.310950640434137e-26	1.0023146534236715e-26
0.5126339828220179	4.109097475990317e-28	8.420392725626195e-28	2.0282081069193692e-27	6.337704125708714e-27	3.2683576346696133e-26	8.043664148161622e-25	2.1130202416595583e-24	6.652224715345138e-23	7.950038072285896e-26	1.0886681973027487e-26
0.5127339828220179	4.450339993515862e-28	9.118444769995189e-28	2.1958997755033153e-27	6.859311278045462e-27	3.5346686636335186e-26	8.667957617754941e-25	2.2934244480047662e-24	7.4709100223404e-23	8.639581766645982e-26	1.181719724150054e-26
0.5128339828220179	4.816942373499834e-28	9.868263350520821e-28	2.3759871665999856e-27	7.419262481673805e-27	3.820320955660223e-26	9.335036107725905e-25	2.4877149510844267e-24	8.39019409296067e-23	9.383149701889759e-26	1.2819325758920023e-26
0.5129339828220179	5.210571778562583e-28	1.0673242683728916e-27	2.5692798054588357e-27	8.020044783053834e-27	4.126550412906941e-26	1.0047447287122987e-24	2.6968473308679646e-24	9.422709836071059e-23	1.0184533677334565e-25	1.389798360302189e-26
0.513033982822018	5.632990929471936e-28	1.1536970888583169e-27	2.7766332301278492e-27	8.664285369497394e-27	4.454661274322013e-26	1.080786781724901e-24	2.921835401287024e-24	1.0582755007221824e-22	1.1047761631302374e-25	1.5058384511349162e-26
0.5131339828220179	6.086062792388878e-28	1.2463239456296038e-27	2.998951223808428e-27	9.354758291456576e-27	4.8060293135223923e-26	1.1619108738945117e-24	3.1637543208470068e-24	1.188652841812771e-22	1.1977110546555248e-25	1.6306055563908407e-26
0.5132339828220179	6.571755458040931e-28	1.3456053105601761e-27	3.23718813726001e-27	1.009439145180235e-26	5.182105159452234e-26	1.2484121037153084e-24	3.423743847395914e-24	1.33524029423814e-22	1.2977119967063643e-25	1.764685357313049e-26
0.5133339828220179	7.092147219148476e-28	1.4519640036086732e-27	3.4923513041586365e-27	1.0886273870510563e-26	5.58441774350485e-26	1.3406001386989962e-24	3.703011742795743e-24	1.5001241681315044e-22	1.4052606150853412e-25	1.908698220787727e-26
0.5134339828220179	7.649431852607322e-28	1.5658462592521646e-27	3.765503552392372e-27	1.1733663233398384e-26	6.014577876884989e-26	1.438799808566372e-24	4.0028373334485246e-24	1.6856764880290753e-22	1.52086768845609e-25	2.063300987911505e-26
0.5135339828220179	8.245924113083886e-28	1.6877228353442982e-27	4.05776581434587e-27	1.2639993733740787e-26	6.474281962062265e-26	1.5433517174604564e-24	4.324575232827878e-24	1.8945976674952802e-22	1.6450746986178208e-25	2.2291888415702083e-26
0.5136339828220179	8.884065444846363e-28	1.818090165755632e-27	4.370319839298573e-27	1.3608884215804564e-26	6.965315842249921e-26	1.6546128756254423e-24	4.669659232376862e-24	2.1299662561767033e-22	1.7784554523369875e-25	2.4070972559613032e-26
0.5137339828220179	9.56642991882767e-28	1.9574715581872516e-27	4.7044110111381394e-27	1.4644146629548936e-26	7.489558792928282e-26	1.772957351002302e-24	5.0396063673501014e-24	2.395297070640159e-22	1.9216177775668447e-25	2.597804031082145e-26
0.5138339828220179	1.0295730402082274e-27	2.106418438581863e-27	5.061351274664543e-27	1.5749794805948378e-26	8.04898765951554e-26	1.898776941198193e-24	5.436021164399366e-24	2.69460929273074e-22	2.075205296980091e-25	2.802131415297405e-26
0.513933982822018	1.10748249669806e-27	2.265511643591172e-27	5.442522173839693e-27	1.6930053562612964e-26	8.645681145375951e-26	2.0324818662935803e-24	5.8606000779320944e-24	3.032506454778198e-22	2.239899281837786e-25	3.020948319193293e-26
0.514033982822018	1.1906723547648933e-27	2.4353627625919874e-27	5.849378005410607e-27	1.8189368149588116e-26	9.281824254435824e-26	2.174501482956243e-24	6.315136122503825e-24	3.4142706460984415e-22	2.416420589316293e-25	3.2551726240201936e-26
0.5141339828220179	1.2794594851370416e-27	2.6166155307824158e-27	6.283449091424869e-27	1.9532414045464857e-26	9.959712892782047e-26	2.3252850203413103e-24	6.801523708759227e-24	3.845973790883335e-22	2.605531686521279e-25	3.505773588129226e-26
0.5142339828220179	1.3741773532807377e-27	2.809947274919832e-27	6.746345174221963e-27	2.0964107114110417e-26	1.0681758633682608e-25	2.4853023382577437e-24	7.321763690669822e-24	4.334609490843994e-22	2.8080387645172498e-25	3.773774354900504e-26
0.5143339828220179	1.4751767639128138e-27	3.0160704133037423e-27	7.239758937580606e-27	2.2489614132600242e-26	1.1450493650579824e-25	2.655044708093185e-24	7.877968632088804e-24	4.88824973215098e-22	3.024793945815754e-25	4.0602545657716e-26
0.5144339828220179	1.582826633429248e-27	3.235734011642294e-27	7.765469657778126e-27	2.411436370114156e-26	1.2268575822689373e-25	2.8350256169934104e-24	8.472368300901685e-24	5.516231771312386e-22	3.2566975888746297e-25	4.366353082076903e-26
0.5145339828220179	1.6975147910945943e-27	3.469725396477745e-27	8.325346988404971e-27	2.5844057546014297e-26	1.3138794017929316e-25	3.0257815957993922e-24	9.107315399323885e-24	6.229381799177439e-22	3.5047006932753544e-25	4.693270819516392e-26
0.5146339828220179	1.8196488098571457e-27	3.718871827886559e-27	8.92135488286229e-27	2.7684682226797766e-26	1.4064073558001609e-25	3.227873071252357e-24	9.785291539180354e-24	7.040283616233549e-22	3.7698074093649386e-25	5.04227369918441e-26
0.5147339828220179	1.949656867674697e-27	3.98404223320675e-27	9.555555658559368e-27	2.9642521259390786e-26	1.5047481870538055e-25	3.4418852429834176e-24	1.0508913471288062e-23	7.963602642208829e-22	4.0530776562687327e-25	5.414695719200837e-26
0.5148339828220179	2.087988640255631e-27	4.266149003587054e-27	1.0230114206915097e-26	3.1724167666575773e-26	1.6092234333323624e-25	3.6684289858113905e-24	1.1280939578362933e-23	9.016478271225912e-22	4.355629852306307e-25	5.811942151104069e-26
0.5149339828220179	2.2351162261411804e-27	4.566149855190115e-27	1.0947302353358295e-26	3.393653696812631e-26	1.7201700315703016e-25	3.908141777879358e-24	1.2104276641177142e-23	1.0219001062597043e-21	4.67864376196974e-25	6.235492865282818e-26
0.5150339828220178	2.3915351050752666e-27	4.8850497569252505e-27	1.1709503371614206e-26	3.6286880622713067e-26	1.8379409422376267e-25	4.1616886551670175e-24	1.2981986888008577e-23	1.159479578793754e-21	5.0233634637554455e-25	6.686905789845709e-26
0.5151339828220179	2.557765130629804e-27	5.223902926626257e-27	1.2519216656655229e-26	3.8782799934111805e-26	1.9629057944889954e-25	4.429763192923187e-24	1.391729533774985e-23	1.3171737295092613e-21	5.391100443275822e-25	7.16782050745148e-26
0.5152339828220179	2.734351558074177e-27	5.583814897630171e-27	1.337906256078443e-26	4.1432260434465975e-26	2.095451552621979e-25	4.713088514567907e-24	1.491359744737136e-23	1.498283399180811e-21	5.783236816213062e-25	7.679961994746664e-26
0.5153339828220179	2.921866108502267e-27	5.965944657763714e-27	1.4291787397434985e-26	4.424360675766738e-26	2.235983204397224e-25	5.012418328626214e-24	1.597446707479697e-23	1.7067324184007696e-21	6.201228685827623e-25	8.225144509197261e-26
0.5154339828220179	3.1209080702479186e-27	6.3715068627741154e-27	1.5260268617331182e-26	4.722557801610124e-26	2.384924471778978e-25	5.328537994253081e-24	1.7103664768571355e-23	1.947204448957896e-21	6.646609639867061e-25	8.805275628217057e-26
0.5155339828220179	3.332105438647024e-27	6.801774126298098e-27	1.6287520161790854e-26	5.0387323694344125e-26	2.542718544668738e-25	5.6622656159250265e-24	1.8305146396093513e-23	2.2253148457148087e-21	7.120994391882712e-25	9.422360445646749e-26
0.5156339828220179	3.55611609522493e-27	7.258079388499694e-27	1.737669799802483e-26	5.373842007364777e-26	2.7098288382138085e-25	6.014453167876511e-24	1.9583072122548988e-23	2.547827931039871e-21	7.626082572110059e-25	1.0078505930768232e-25
0.5157339828220179	3.793629027411868e-27	7.741818365556898e-27	1.853110584140163e-26	5.728888720131115e-26	2.8867397742827616e-25	6.385987648866679e-24	2.0941815753061948e-23	2.922933625094714e-21	8.163662673226593e-25	1.0775925455182642e-25
0.5158339828220179	4.045365589912524e-27	8.254452082220056e-27	1.9754201069744488e-26	6.104920641933758e-26	3.0739575877112497e-25	6.777792267869581e-24	2.238597445098548e-23	3.3606023144937945e-21	8.73561615646453e-25	1.1516943493024676e-25
0.515933982822018	4.312080808880736e-27	8.797509489716395e-27	2.1049600834833367e-26	6.50303384670556e-26	3.2720111579327177e-25	7.190827661289303e-24	2.3920378845659607e-23	3.873043785724374e-21	9.343921723722368e-25	1.2304000500137587e-25
0.516033982822018	4.594564730071743e-27	9.372590171313494e-27	2.2421088376379206e-26	6.924374217263489e-26	3.481452866616953e-25	7.626093142302896e-24	2.5550103543368095e-23	4.475305924744503e-21	9.990659761483413e-25	1.3139657977972864e-25
0.516133982822018	4.8936438121771514e-27	9.981367137920243e-27	2.3872619543882228e-26	7.370139374882475e-26	3.7028594819571184e-25	8.084627982954736e-24	2.72804780557048e-23	5.1860631020980014e-21	1.067801696254278e-24	1.4026603728160707e-25
0.5162339828220179	5.210182366560128e-27	1.0625589716127718e-26	2.5408329531830385e-26	7.841580670836949e-26	3.9368330702470795e-25	8.567512729612521e-24	2.9117098159928694e-23	6.028664907134391e-21	1.1408291131694787e-24	1.4967657303814505e-25
0.5163339828220179	5.545084044646595e-27	1.1307086531165368e-26	2.7032539833870234e-26	8.340005241501477e-26	4.184001935411893e-25	9.075870552422638e-24	3.106583770642025e-23	7.032546598063272e-21	1.2183896181745885e-24	1.5965775663834334e-25
0.5164339828220179	5.899293374246269e-27	1.2027768587284628e-26	2.8749765421650023e-26	8.866778128623708e-26	4.445021587159807e-25	9.610868629396946e-24	3.313286088877138e-23	8.23514878744859e-21	1.3007367326388943e-24	1.7024059036614128e-25
0.5165339828220179	6.273797346106412e-27	1.2789632448137845e-26	3.0564722154169265e-26	9.423324466414041e-26	4.720575738438076e-25	1.0173719565775732e-23	3.5324634992548426e-23	9.684564437420349e-21	1.3881366476675833e-24	1.8145756999736763e-25
0.5166339828220179	6.669627052028258e-27	1.359476351977111e-26	3.2482334423575143e-26	1.0011131737131234e-25	5.011377332886051e-25	1.0765682849317479e-23	3.7647943639256695e-23	1.1443241093590738e-20	1.4808687848022695e-24	1.933427478241068e-25
0.5167339828220179	7.087859375900948e-27	1.444533943890142e-26	3.45077430434637e-26	1.0631752096869015e-25	5.3181696029905185e-25	1.1388066342172855e-23	4.0109900542546586e-23	1.3593240799366373e-20	1.5792263784884106e-24	2.0593179797576417e-25
0.5168339828220179	7.529618739038264e-27	1.5343633569205055e-26	3.664631338586403e-26	1.1286804773287005e-25	5.641727159661305e-25	1.204222781001016e-23	4.2717963794235115e-23	1.6243843540605837e-20	1.683517081044589e-24	2.192620841079645e-25
0.5169339828220179	7.996078901228392e-27	1.629201860839168e-26	3.890364377320077e-26	1.1977978537055128e-25	5.982857113955422e-25	1.2729576489062983e-23	4.547995069824714e-23	1.9542751669647617e-20	1.794063590889502e-24	2.3337272953217834e-25
0.5170339828220178	8.488464818937485e-27	1.7292970308901695e-26	4.1285574131651274e-26	1.2707034248818332e-25	6.342400231692434e-25	1.3451574691781938e-23	4.84040531711462e-23	2.369295901488864e-20	1.9112043048048964e-24	2.483046898609127e-25
0.517133982822018	9.008054562136267e-27	1.8349071315114536e-26	4.379819491244239e-26	1.3475807483520487e-25	6.721232121714849e-25	1.4209739451779483e-23	5.14988537285017e-23	2.8978769033155424e-20	2.0352939950353054e-24	2.641008282452192e-25
0.5172339828220179	9.556181291242212e-27	1.9463015120002996e-26	4.644785628772636e-26	1.4286211233949922e-25	7.1202644585565105e-25	1.5005644208755375e-23	5.477334207688896e-23	3.580703605878599e-20	2.166704512047011e-24	2.808059932830407e-25
0.5173339828220179	1.0134235295714923e-26	2.063761014425946e-26	4.924117762787839e-26	1.5140238695430913e-25	7.540446240306334e-25	1.5840920534122473e-23	5.823693233202604e-23	4.47746096960245e-20	2.3058255137963543e-24	2.9846709967942774e-25
0.5174339828220179	1.0743666095849379e-26	2.1875783940925263e-26	5.21850572670676e-26	1.6039966133576818e-25	7.982765082448018e-25	1.671725989802255e-23	6.189948088402078e-23	5.678267477386299e-20	2.4530652223755613e-24	3.1713321174090406e-25
0.5175339828220179	1.1385984609362114e-26	2.3180587528659285e-26	5.52866825641928e-26	1.698755583709603e-25	8.448248548488753e-25	1.7636415478465036e-23	6.57713049314895e-23	7.323891071327827e-20	2.608851208935112e-24	3.368556297890976e-25
0.5176339828220179	1.2062765384386133e-26	2.4555199856819023e-26	5.855354026634275e-26	1.7985259157652096e-25	8.937965518189826e-25	1.8600204013307838e-23	6.986320170687715e-23	9.64331243748148e-20	2.7736312078033907e-24	3.5768797958042143e-25
0.5177339828220179	1.277564890052356e-26	2.600293240559234e-26	6.199342718209433e-26	1.9035419638824534e-25	9.453027594232064e-25	1.961050769581619e-23	7.418646841602901e-23	1.302781617684499e-19	2.9478739607522304e-24	3.7968630482094105e-25
0.5178339828220179	1.35263439396362e-26	2.752723392447422e-26	6.561446117208709e-26	2.0140476236250254e-25	9.994590548157637e-25	2.066927611453738e-23	7.875292291573318e-23	1.8188237011523856e-19	3.132070092382552e-24	4.0290916286769467e-25
0.517933982822018	1.4316630028088513e-26	2.9131695312458115e-26	6.942509246446298e-26	2.130296663106293e-25	1.0563855806447277e-24	2.1778528238243696e-23	8.357492515370146e-23	2.652091833500988e-19	3.326733017632993e-24	4.274177237100665e-25
0.518033982822018	1.5148359952182673e-26	3.0820054643349067e-26	7.343411530286189e-26	2.252553063877789e-25	1.1162071977599951e-24	2.294035444669257e-23	8.866539939614398e-23	4.1068042504876943e-19	3.532399882440401e-24	4.532758723269565e-25
0.518133982822018	1.602346234857602e-26	3.2596202339712194e-26	7.765067993488543e-26	2.3810913715828113e-25	1.1790536421106739e-24	2.415691860798356e-23	9.40378572689521e-23	6.948658011697774e-19	3.749632538614016e-24	4.805503145182699e-25
0.5182339828220179	1.6943944371475438e-26	3.4464186498976156e-26	8.208430494895228e-26	2.516197056595989e-25	1.2450596859206167e-24	2.5430460203263242e-23	9.970642163912634e-23	1.3572306427114375e-18	3.979018554008197e-24	5.093106863109108e-25
0.5183339828220179	1.7911894438467417e-26	3.642821837532499e-26	8.674488996773657e-26	2.6581668848766537e-25	1.3143653032340563e-24	2.6763296499572966e-23	1.0568585136403987e-22	3.484990675354827e-18	4.221172259114915e-24	5.396296670426481e-25
0.5184339828220179	1.8929485056854183e-26	3.8492678021059054e-26	9.164272870645609e-26	2.807309299266146e-25	1.3871158399235761e-24	2.815782477161984e-23	1.119915669368666e-22	1.8799553154031165e-17	4.476735831224485e-24	5.71583096229304e-25
0.5185339828220179	1.9998975732418228e-26	4.066212009116959e-26	9.678852240444336e-26	2.9639448114635116e-25	1.4634621882545324e-24	2.9616524573270545e-23	1.1863967705738378e-22	3.012821039645157e-16	4.7463804173363e-24	6.052500943233839e-25
0.5186339828220179	2.112271596255493e-26	4.2941279814944087e-26	1.0219339363857249e-25	3.1284064049175153e-25	1.5435609661012024e-24	3.114196005956732e-23	1.2564700615821266e-22	9.188547386446167e-18	5.030807297032615e-24	6.407131874748472e-25
0.5187339828220179	2.2303148315765443e-26	4.533507913848614e-26	1.0786890052727843e-25	3.301039948877537e-25	1.6275747009115491e-24	3.2736782360078365e-23	1.3303112291746433e-22	2.9021882888525315e-18	5.330749086562509e-24	6.780584364073368e-25
0.5188339828220179	2.3542811599526115e-26	4.784863304210616e-26	1.1382705133404262e-25	3.4822046238494683e-25	1.7156720185189295e-24	3.44037320044035e-23	1.4081036978969733e-22	1.4527593683587854e-18	5.646970985416828e-24	7.173755695259823e-25
0.5189339828220179	2.4844344118594195e-26	5.048725603660364e-26	1.2008031947937462e-25	3.672273358706937e-25	1.8080278369004078e-24	3.61456414006596e-23	1.4900389358800304e-22	8.923462272317e-19	5.980272066709582e-24	7.5875812037550555e-25
0.5190339828220178	2.6210487025842046e-26	5.325646884253665e-26	1.2664165897049458e-25	3.8716332797121694e-25	1.9048235649829852e-24	3.7965437367781775e-23	1.5763167715105422e-22	6.156466282996144e-19	6.3314866127171205e-24	8.023035695703265e-25
0.519133982822018	2.764408776775306e-26	5.616200525665242e-26	1.3352452025804305e-25	4.0806861717056225e-25	2.0062473066005063e-24	3.9866143722486233e-23	1.6671457212992526e-22	4.578084409262093e-19	6.701485496963196e-24	8.481134913211266e-25
0.5192339828220179	2.914810362674329e-26	5.920981920969158e-26	1.4074286652930711e-25	4.299848951725239e-25	2.112494069704891e-24	4.18508839217316e-23	1.7627433293048485e-22	3.5873934489069814e-19	7.091177614272534e-24	8.962937046850092e-25
0.5193339828220179	3.07256053625323e-26	6.24060920199374e-26	1.4831119044772083e-25	4.5295541553264e-25	2.2237659809389307e-24	4.392288376157111e-23	1.8633365184840843e-22	2.9218264544412537e-19	7.501511360262336e-24	9.469544296704154e-25
0.5194339828220179	3.2379780954789635e-26	6.575723984682861e-26	1.5624453134832467e-25	4.770250435868977e-25	2.3402725056759804e-24	4.608547413322065e-23	1.9691619543461803e-22	2.4513989213857833e-19	7.93347616176628e-24	1.0002104483291632e-24
0.5195339828220179	3.41139394493549e-26	6.926992134914508e-26	1.645584928992869e-25	5.022403077050194e-25	2.4622306736365544e-24	4.8342093837245984e-23	2.0804664213039237e-22	2.105579397776365e-19	8.38810405973862e-24	1.056181270972853e-24
0.5196339828220179	3.5931514910357555e-26	7.295104555229413e-26	1.7326926123960925e-25	5.2864945189626965e-25	2.5898653101921054e-24	5.0696292456746684e-23	2.1975072121239455e-22	1.8433037782646946e-19	8.866471346221007e-24	1.1149913076531207e-24
0.5197339828220179	3.7836070480600367e-26	7.680777992931414e-26	1.8239362360334582e-25	5.563024897961998e-25	2.723409273467652e-24	5.315173329042633e-23	2.32055253089054e-22	1.639290545346747e-19	9.369700256996862e-24	1.1767700450485815e-24
0.5198339828220179	3.9831302552613345e-26	8.084755870029266e-26	1.919489874408303e-25	5.852512600632291e-25	2.8631036973567995e-24	5.57121963464477e-23	2.4498819099098045e-22	1.4772514319513353e-19	9.898960721601707e-24	1.2416522289046072e-24
0.5199339828220179	4.1921045052829606e-26	8.50780913549722e-26	2.0195340004759405e-25	6.155494832144193e-25	3.009198240564444e-24	5.838158139798511e-23	2.585786640993423e-22	1.34628920030389e-19	1.0455472172402272e-23	1.3097780521755435e-24
0.520033982822018	4.410927384137303e-26	8.950737140340781e-26	2.124255687118122e-25	6.4725281993023015e-25	3.1619513417938623e-24	6.116391110138958e-23	2.7285702215743066e-22	1.2388778897656062e-19	1.1040505414501948e-23	1.3812933490222246e-24
0.520133982822018	4.6400111229982917e-26	9.414368535958256e-26	2.2338488139127137e-25	6.8041893085843625e-25	3.3216304811958974e-24	6.406333417787957e-23	2.8785488161188184e-22	1.149676699876376e-19	1.1655384558273011e-23	1.4563497948209095e-24
0.5202339828220179	4.879783062067515e-26	9.899562196307089e-26	2.3485142793115845e-25	7.151075379482423e-25	3.4885124482022195e-24	6.708412865972517e-23	3.036051733316339e-22	1.074805451930716e-19	1.2301489016373895e-23	1.535105112344398e-24
0.5203339828220179	5.130686126772877e-26	1.0407208164375697e-25	2.4684602183391197e-25	7.513804873453468e-25	3.662883615861367e-24	7.02307052018187e-23	3.201421919536817e-22	1.0113867269378915e-19	1.2980255567139469e-23	1.6177232842776524e-24
0.5204339828220179	5.393179316567914e-26	1.0938228623486607e-25	2.5939022259279194e-25	7.893018138799305e-25	3.84504022180338e-24	7.350761045961883e-23	3.3750164690654615e-22	9.572478451641386e-20	1.3693180486300185e-23	1.704374772236025e-24
0.5205339828220179	5.667738206602977e-26	1.1493578893955225e-25	2.7250635860088923e-25	8.289378071796772e-25	4.035288655956722e-24	7.691953053441087e-23	3.5572071516361526e-22	9.107217788346644e-20	1.4441821749025375e-23	1.795236742456636e-24
0.5206339828220179	5.954855462541986e-26	1.2074248455640034e-25	2.8621755064752225e-25	8.703570794404205e-25	4.23394575514476e-24	8.047129448685505e-23	3.748380957801205e-22	8.70511057012886e-20	1.5227801304341298e-23	1.89049329833783e-24
0.5207339828220179	6.255041368806148e-26	1.2681261996929384e-25	3.0054773601409334e-25	9.136306348875344e-25	4.4413391046897534e-24	8.416787791979145e-23	3.948940662690314e-22	8.35592799728783e-20	1.6052807424025978e-23	1.990335720005054e-24
0.5208339828220179	6.568824370528376e-26	1.331568049071754e-25	3.1552169318179374e-25	9.588319409617963e-25	4.657807347155007e-24	8.801440663129583e-23	4.1593054087284012e-22	8.051512172214569e-20	1.6918597128138662e-23	2.0949627110861414e-24
0.5209339828220179	6.896751629507843e-26	1.3978602297932546e-25	3.3116506716359617e-25	1.0060370012637801e-24	4.883700498356595e-24	9.201616033897051e-23	4.379911307897632e-22	7.7852882464102e-20	1.7826998689394922e-23	2.20458065288228e-24
0.5210339828220178	7.239389594457548e-26	1.4671164299185417e-25	3.475043954732596e-25	1.0553244302912534e-24	5.119380270778222e-24	9.617857647646547e-23	4.61121206414644e-22	7.551906456132726e-20	1.877991421865482e-23	2.319403866125381e-24
0.521133982822018	7.59732458584646e-26	1.539454305512585e-25	3.645671347442782e-25	1.1067755300052227e-24	5.365220404525672e-24	1.0050725406326714e-22	4.853679616566879e-22	7.346975816242941e-20	1.9779322333854662e-23	2.4396548805172213e-24
0.5212339828220179	7.971163395633778e-26	1.614995599608334e-25	3.8238168801171757e-25	1.1604743682594195e-24	5.6216070059550026e-24	1.050079576487117e-22	5.107804803975699e-22	7.16686348506071e-20	2.0827280914756564e-23	2.5655647122482646e-24
0.5213339828220179	8.361533902213262e-26	1.693866264161049e-25	4.009774326705581e-25	1.2165078591306053e-24	5.888938894119037e-24	1.0968662133135093e-22	5.37409805156129e-22	7.00854184144684e-20	2.192592994598162e-23	2.6973731497019223e-24
0.5214339828220179	8.769085700870159e-26	1.7761965850514961e-25	4.203847491236279e-25	1.274965845185176e-24	6.1676279551661125e-24	1.145493528545888e-22	5.653090080266159e-22	6.869470673965783e-20	2.3077494450809448e-23	2.835329047549416e-24
0.5215339828220179	9.194490750076716e-26	1.8621213102015452e-25	4.406350501331703e-25	1.335941181720099e-24	6.4580995048387756e-24	1.1960243777971833e-22	5.945332639604689e-22	6.747505517386398e-20	2.4284287518332938e-23	2.9796906294495728e-24
0.5216339828220179	9.638444033946521e-26	1.9517797808639543e-25	4.617608108897574e-25	1.399529823015652e-24	6.760792659214392e-24	1.248523437373731e-22	6.251399264630153e-22	6.640825675431545e-20	2.55487134265952e-23	3.130725799569811e-24
0.5217339828220179	1.0101664241177124e-25	2.045316066150447e-25	4.837955998127966e-25	1.4658309106383952e-24	7.076160713835068e-24	1.303057247584694e-22	6.571886057787679e-22	6.547877217059802e-20	2.687327086441284e-23	3.288712463150084e-24
0.5218339828220179	1.0584894460813961e-25	2.142879100862601e-25	5.067741100968637e-25	1.5349468638330392e-24	7.404671531373946e-24	1.3596942568569484e-22	6.907412496410099e-22	6.467327470353757e-20	2.826055625465118e-23	3.4539388563359175e-24
0.5219339828220179	1.10889028951749e-25	2.2446228266913283e-25	5.307321920184852e-25	1.6069834720429575e-24	7.74680793798906e-24	1.418504866666427e-22	7.258622266637263e-22	6.398028423568276e-20	2.9713267181793156e-23	3.626703885512257e-24
0.522033982822018	1.1614483590280692e-25	2.35070633685182e-25	5.557068860181342e-25	1.682049989599e-24	8.103068128515932e-24	1.4795614772966622e-22	7.626184124560067e-22	6.338987083982797e-20	3.1234205926708416e-23	3.807317476373845e-24
0.522133982822018	1.2162457184136121e-25	2.461294024220827e-25	5.817364565722154e-25	1.7602592326168727e-24	8.473966080651246e-24	1.5429385344351936e-22	8.010792785412636e-22	6.289341314262891e-20	3.282628311159425e-23	3.996100932972488e-24
0.5222339828220179	1.2733671673227203e-25	2.576555733046764e-25	6.088604268707616e-25	1.8417276781454957e-24	8.860031978288577e-24	1.6087125766199392e-22	8.413169841667404e-22	6.248340012596031e-20	3.4492521458168215e-23	4.1933873069902455e-24
0.5223339828220179	1.3329003197581415e-25	2.6966669143003746e-25	6.371196143156096e-25	1.926575565606062e-24	9.261812644156459e-24	1.6769622835452403e-22	8.83406471089872e-22	6.215326761317336e-20	3.623605966220778e-23	4.399521777486102e-24
0.5224339828220179	1.3949356844768774e-25	2.8218087847383646e-25	6.665561668551814e-25	2.0149270005655982e-24	9.679871981924451e-24	1.7477685252399197e-22	9.274255614319679e-22	6.189726263138148e-20	3.8060156387670215e-23	4.614862041375725e-24
0.5225339828220179	1.4595667473206725e-25	2.9521684897507083e-25	6.97213600171552e-25	2.1069100608870678e-24	1.0114791427934692e-23	1.8212144121280955e-22	9.734550586913298e-22	6.171033031536133e-20	3.996819438366327e-23	4.839778714904913e-24
0.5226339828220179	1.5268900555152905e-25	3.087939270065999e-25	7.291368357359976e-25	2.202656905299814e-24	1.0567170412726454e-23	1.8973853459845704e-22	1.0215788520111985e-21	6.158801914549301e-20	4.1963684727643326e-23	5.07465574638528e-24
0.5227339828220179	1.5970053039764027e-25	3.2293206323873595e-25	7.623722397492859e-25	2.3023038844341567e-24	1.1037626832515251e-23	1.9763690717958686e-22	1.0718840238001397e-21	6.152640117976898e-20	4.405027119827907e-23	5.3198908404642886e-24
0.5228339828220179	1.6700154236611199e-25	3.3765185240351657e-25	7.969676629833234e-25	2.4059916543646475e-24	1.1526797530796633e-23	2.0582557305388382e-22	1.124460960805674e-21	6.152200461250763e-20	4.623173478151983e-23	5.575895894208968e-24
0.5229339828220179	1.7460266720048303e-25	3.529745511672641e-25	8.329724815410791e-25	2.5138652927077064e-24	1.2035338790244047e-23	2.143137912888521e-22	1.179403468744828e-21	6.157175651728175e-20	4.851199831348678e-23	5.843097445288218e-24
0.5230339828220179	1.8251487254829035e-25	3.6892209641910865e-25	8.704376385515678e-25	2.6260744173186642e-24	1.2563926835070869e-23	2.231110713866654e-22	1.2368088905978895e-21	6.167293404379256e-20	5.089513126388682e-23	6.121937132542928e-24
0.523133982822018	1.9074947743386997e-25	3.8551712398344277e-25	9.094156868175406e-25	2.7427733076356047e-24	1.311325834403293e-23	2.322271788443359e-22	1.2967782286754073e-21	6.182312266397518e-20	5.338535466375634e-23	6.4128721692419616e-24
0.5232339828220179	1.993181619517878e-25	4.027829877640768e-25	9.499608324330011e-25	2.8641210287157847e-24	1.3684050974242492e-23	2.416721408102988e-22	1.3594162705706045e-21	6.202018032132597e-20	5.598704618140177e-23	6.716375829323839e-24
0.5233339828220179	2.0823297718527583e-25	4.207437793285029e-25	9.921289793889254e-25	2.9902815580143545e-24	1.4277043895979982e-23	2.514562518387689e-22	1.424831719114235e-21	6.226220654403229e-20	5.870474535055634e-23	7.032937946937294e-24
0.5234339828220179	2.175063553537136e-25	4.3942434794009e-25	1.0359777751845317e-24	3.1214239149511145e-24	1.489299833867366e-23	2.615900797429043e-22	1.4931373264500823e-21	6.254751574835491e-20	6.154315895478269e-23	7.363065429590034e-24
0.5235339828220179	2.271511201936223e-25	4.588503210467651e-25	1.0815666574628743e-24	3.257722293316487e-24	1.5532698148235483e-23	2.720844715481376e-22	1.5644500323547772e-21	6.287461409258029e-20	6.450716657233264e-23	7.707282785231246e-24
0.5236339828220179	2.371804975774604e-25	4.790481252345967e-25	1.1289569016891706e-24	3.399356196565116e-24	1.6196950355936333e-23	2.8295055954684733e-22	1.6388911069279156e-21	6.324217935029713e-20	6.76018262857234e-23	8.06613266359395e-24
0.5237339828220179	2.4760812637469238e-25	5.000450076547052e-25	1.1782116698905448e-24	3.546510576047622e-24	1.6886585759005377e-23	2.9419976745562045e-22	1.7165862977825024e-21	6.364904336013844e-20	7.083238056041028e-23	8.440176412131742e-24
0.5238339828220179	2.5844806955965183e-25	5.218690579323557e-25	1.2293960604764603e-24	3.699375972231667e-24	1.7602459513143905e-23	3.0584381667637666e-22	1.797665981869543e-21	6.409417668135405e-20	7.420426229704038e-23	8.829994646891856e-24
0.5239339828220179	2.697148255706875e-25	5.445492305668824e-25	1.2825771591588974e-24	3.8581486589634445e-24	1.8345451737142597e-23	3.1789473266257377e-22	1.8822653220741037e-21	6.457667514390696e-20	7.772310106186842e-23	9.236187838671275e-24
0.524033982822018	2.8142333992534154e-25	5.681153678314824e-25	1.3378240909921647e-24	4.0230307908226155e-24	1.9116468129797688e-23	3.30364851391835e-22	1.9705244287248205e-21	6.50957480307286e-20	8.139472950004664e-23	9.659376914813065e-24
0.524133982822018	2.935890170961205e-25	5.925982231817396e-25	1.39520807355171e-24	4.194230553621781e-24	1.9916440599315396e-23	3.432668259461529e-22	2.0625885261615616e-21	6.565070767021596e-20	8.522518993656368e-23	1.0100203877000897e-23
0.5242339828220179	3.062277326517862e-25	6.180294851824389e-25	1.4548024712728458e-24	4.3719623181074625e-24	2.07463279054125e-23	3.566136332011592e-22	2.158608124512516e-21	6.624096025073168e-20	8.922074116981606e-23	1.0559332435428144e-23
0.5243339828220179	3.193558456688633e-25	6.44441801961509e-25	1.516682850968843e-24	4.556446796912841e-24	2.1607116314300467e-23	3.704185806255452e-22	2.2587391968331545e-21	6.686599769685671e-20	9.338786546277932e-23	1.1037448659710196e-23
0.5244339828220179	3.329902114183245e-25	6.718688062008327e-25	1.5809270385497832e-24	4.74791120482028e-24	2.2499820266762895e-23	3.846953131920791e-22	2.3631433617667165e-21	6.752539047064704e-20	9.77332757369864e-23	1.153526164692978e-23
0.5245339828220179	3.4714819433240986e-25	7.003451406733573e-25	1.6476151769625626e-24	4.9465894223876254e-24	2.342548305952735e-23	3.994578204014772e-22	2.471988071888773e-21	6.821878118078467e-20	1.0226392297456526e-22	1.205350420720395e-23
0.5246339828220179	3.6184768125666366e-25	7.299064843363233e-25	1.7168297853738046e-24	5.1527221629954246e-24	2.438517754013862e-23	4.147204434204893e-22	2.5854468079039907e-21	6.894587889910901e-20	1.0698700383375383e-22	1.259293356717419e-23
0.5247339828220179	3.771070949922651e-25	7.605895789902866e-25	1.7886558196168155e-24	5.366557143372177e-24	2.5380006815543673e-23	4.304978823355382e-22	2.7036992788675625e-21	6.970645409801685e-20	1.119099684834147e-22	1.3154332091825852e-23
0.5248339828220179	3.929454081337971e-25	7.924322565139938e-25	1.8631807339242946e-24	5.58834925765442e-24	2.6411104974594792e-23	4.468052035232084e-22	2.8269316286087666e-21	7.05003341340306e-20	1.1704052866219715e-22	1.373850802505158e-23
0.5249339828220179	4.0938215720780825e-25	8.25473466685173e-25	1.9404945439692475e-24	5.818360755041681e-24	2.747963782468913e-23	4.636578471389929e-22	2.955336648539608e-21	7.132739921295129e-20	1.2238666596815097e-22	1.434629624938348e-23
0.5250339828220179	4.264374571174072e-25	8.597533055975265e-25	2.0206898912361505e-24	6.056861421104007e-24	2.858680364275754e-23	4.810716347256597e-22	3.0891139970363827e-21	7.2187578780557e-20	1.2795664038470992e-22	1.4978559065324378e-23
0.525133982822018	4.441320158983771e-25	8.953130446842663e-25	2.1038621087452405e-24	6.3041287628038124e-24	2.9733833940823553e-23	4.990627769426211e-22	3.2284704255878686e-21	7.308084829013348e-20	1.3375899904911267e-22	1.5636186990720433e-23
0.5252339828220179	4.62487149792101e-25	9.321951603584822e-25	2.190109288152199e-24	6.5604481972892445e-24	3.0921994246342774e-23	5.176478814175404e-22	3.3736200119077616e-21	7.400722630440279e-20	1.3980258526941787e-22	1.6320099580616562e-23
0.5253339828220179	4.815247986412256e-25	9.704433642816654e-25	2.279532348248118e-24	6.826113244527059e-24	3.2152584897568244e-23	5.368439607219573e-22	3.52478440021907e-21	7.496677189479225e-20	1.4609654779657397e-22	1.703124626806618e-23
0.5254339828220179	5.012675416132175e-25	1.0101026342703166e-24	2.3722351048811767e-24	7.10142572382898e-24	3.342694185413793e-23	5.56668440471841e-22	3.6821930489172794e-21	7.595958230561691e-20	1.5265035035788311e-22	1.7770607226343737e-23
0.5255339828220179	5.217386132578702e-25	1.0512192458521136e-24	2.4683243423253148e-24	7.386695954341121e-24	3.4746437523133553e-23	5.771391675548523e-22	3.8460834858318336e-21	7.698579085473713e-20	1.594737814586158e-22	1.8539194253047632e-23
0.5256339828220179	5.429619199043857e-25	1.093840804482714e-24	2.5679098861196877e-24	7.682242959556454e-24	3.6112481600831113e-23	5.982744184855759e-22	4.016701571307623e-21	7.804556504572024e-20	1.6657696445851938e-22	1.9338051676572195e-23
0.5257339828220179	5.649620564039786e-25	1.1380162784341866e-24	2.671104677403303e-24	7.988394675917133e-24	3.752652193038123e-23	6.200929078902508e-22	4.194301769336368e-21	7.913910486951353e-20	1.7397036793019387e-22	2.0168257285444536e-23
0.5258339828220179	5.877643232238092e-25	1.1837960323666626e-24	2.7780248487696463e-24	8.305488165569864e-24	3.8990045375647475e-23	6.426137971223267e-22	4.379147426973414e-21	8.026664127622698e-20	1.8166481630641758e-22	2.103092328102602e-23
0.5259339828220179	6.113947438984117e-25	1.2312318615945738e-24	2.888789801666263e-24	8.633869833341746e-24	4.0504578711444764e-23	6.658567030104017e-22	4.571511062283294e-21	8.142843479990391e-20	1.8967150082371708e-22	2.1927197254093042e-23
0.526033982822018	6.35880082844669e-25	1.2803770270593773e-24	3.0035222853652073e-24	8.973895648003821e-24	4.20716895304231e-23	6.898417067400246e-22	4.771674661063929e-21	8.262477432111211e-20	1.980019907696297e-22	2.2858263185820488e-23
0.526133982822018	6.612478635463154e-25	1.331286291020116e-24	3.1223484775287336e-24	9.325931367886349e-24	4.3692987166816007e-23	7.145893628705839e-22	4.979929982605036e-21	8.385597595389153e-20	2.0666824504117931e-22	2.3825342473690058e-23
0.5262339828220179	6.875263871147504e-25	1.3840159534747526e-24	3.2453980663988957e-24	9.690352770921948e-24	4.5370123637343065e-23	7.401207084893162e-22	5.196578874749197e-21	8.512238204516677e-20	2.1568262402253716e-22	2.482969498288639e-23
0.5263339828220179	7.147447512318155e-25	1.4386238893231742e-24	3.37280433463424e-24	1.0067545889176134e-23	4.710479459946097e-23	7.664572725032463e-22	5.421933598522538e-21	8.642436027594605e-20	2.2505790178957983e-22	2.5872620123706634e-23
0.5264339828220179	7.429328694815009e-25	1.495169586285139e-24	3.504704244822595e-24	1.0457907247942848e-23	4.8898740327254517e-23	7.93621085071084e-22	5.65631716261922e-21	8.776230285488828e-20	2.3480727864967217e-22	2.695545795556615e-23
0.5265339828220179	7.721214910769027e-25	1.5537141835852358e-24	3.6412385266961156e-24	1.0861844109472559e-23	5.07537467051995e-23	8.216346871763723e-22	5.900063668026331e-21	8.913662579579215e-20	2.449443940249096e-22	2.8079590318164907e-23
0.5266339828220179	8.023422209889121e-25	1.6143205114174247e-24	3.782551766075918e-24	1.1279774721404281e-23	5.2671646240059266e-23	8.505211403434038e-22	6.153518663085448e-21	9.054776827144173e-20	2.5548333968734066e-22	2.924644199039838e-23
0.5267339828220179	8.336275404836416e-25	1.677053131202169e-24	3.9287924955747196e-24	1.1712128569977142e-23	5.46543190911764e-23	8.803040364976101e-22	6.4170395092975226e-21	9.19961920371079e-20	2.664386733549029e-22	3.0457481877612546e-23
0.5268339828220179	8.660108280749257e-25	1.7419783766486763e-24	4.080113287083992e-24	1.2159346638089924e-23	5.67036941194073e-23	9.1100750797168e-22	6.6909957581830815e-21	9.348238091760546e-20	2.778254326569049e-22	3.1714224227800077e-23
0.5269339828220179	8.99526380899188e-25	1.8091643956360037e-24	4.236670846076205e-24	1.2621881668288053e-23	5.882174995498296e-23	9.42656237659298e-22	6.975769539523138e-21	9.500684035254205e-20	2.89659149478233e-22	3.3018229877365065e-23
0.5270339828220179	9.342094365192633e-25	1.8786811929255716e-24	4.398626107748739e-24	1.3100198430749146e-23	6.101051608454106e-23	9.752754693177876e-22	7.271755961311491e-21	9.657009699482902e-20	3.019558646915051e-22	3.437110752707574e-23
0.527133982822018	9.70096195164532e-25	1.9506006737191105e-24	4.5661443350401716e-24	1.3594773996345358e-23	6.327207395761692e-23	1.0088910180214508e-21	7.579363521762422e-21	9.817269835813432e-20	3.14732143286751e-22	3.5774515048851774e-23
0.5272339828220179	1.0072238424140305e-24	2.0249966880749597e-24	4.73939521854686e-24	1.4106098014856852e-23	6.560855811284058e-23	1.0435292807669141e-21	7.899014533723393e-21	9.981521250926879e-20	3.280050899082361e-22	3.723016082402811e-23
0.5273339828220179	1.0456305723305148e-24	2.1019450761976487e-24	4.918552978371953e-24	1.463467299841931e-23	6.802215732415221e-23	1.079217247232568e-21	8.231145561860117e-21	1.0149822780201407e-19	3.417923648085584e-22	3.873980511377916e-23
0.5274339828220179	1.085355611051891e-24	2.1815237146132865e-24	5.103796467934149e-24	1.5181014610276522e-23	7.051511576726992e-23	1.1159825106931254e-21	8.576207872981121e-21	1.0322235264913302e-19	3.5611220022994443e-22	4.030526146235385e-23
0.5275339828220179	1.1264392408480734e-24	2.2638125632459094e-24	5.2953092797686136e-24	1.5745651958923926e-23	7.308973420671811e-23	1.1538532790913118e-21	8.934667899890226e-21	1.0498821532968675e-19	3.709834172232951e-22	4.192839813382743e-23
0.5276339828220179	1.168922824650442e-24	2.3488937134085555e-24	5.4932798533502645e-24	1.6329127897719766e-23	7.574837120368863e-23	1.1928583862681776e-21	9.307007719160098e-21	1.0679646382903497e-19	3.86425442915536e-22	4.361113958306525e-23
0.5277339828220179	1.2128488310616816e-24	2.4368514367239244e-24	5.697901584971193e-24	1.6931999330047057e-23	7.849344434502118e-23	1.2330273033537197e-21	9.693725543234672e-21	1.0864776570914056e-19	4.0245832823614273e-22	4.535546796161262e-23
0.5278339828220179	1.2582608598534665e-24	2.5277722349887165e-24	5.909372939702604e-24	1.7554837520106584e-23	8.132743149358865e-23	1.2743901503193652e-21	1.0095336227277941e-20	1.1054280800703571e-19	4.1910276611390186e-22	4.716342465923512e-23
0.5279339828220179	1.3052036679600756e-24	2.6217448909971614e-24	6.1278975654753924e-24	1.8198228409427236e-23	8.42528720603916e-23	1.3169777076942162e-21	1.0512371791202096e-20	1.1248229715948807e-19	4.363801101553192e-22	4.903711188185766e-23
0.528033982822018	1.3537231959754601e-24	2.7188605203382153e-24	6.3536844093091475e-24	1.88627729391736e-23	8.72723682986306e-23	1.3608214284463873e-21	1.094538195731603e-20	1.144669589521129e-19	4.543123938161658e-22	5.0978694266642297e-23
0.528133982822018	1.4038665951618663e-24	2.8192126241814622e-24	6.586947835723871e-24	1.9549087378336847e-23	9.03885866200678e-23	1.4059534500312752e-21	1.1394934704051677e-20	1.164975384912967e-19	4.729223500780216e-22	5.299040053497622e-23
0.528233982822018	1.4556822549785346e-24	2.922897143068116e-24	6.827907747368298e-24	2.0257803657900102e-23	9.360425893399619e-23	1.4524066066087756e-21	1.1861616836241357e-20	1.1857480019751166e-19	4.9223343164208375e-22	5.50745251841673e-23
0.5283339828220179	1.509219831137808e-24	3.0300125117214072e-24	7.076789707896371e-24	2.098956971105588e-23	9.692218400907702e-23	1.5002144414305107e-21	1.2346034572424253e-20	1.2069952781864708e-19	5.122698316523373e-22	5.723343021861098e-23
0.5284339828220179	1.564530274197582e-24	3.1406597148927526e-24	7.333825067126505e-24	2.174504981956969e-23	1.0034522885838106e-22	1.5494112193992884e-21	1.284881414968444e-20	1.228725244621747e-19	5.330565049609299e-22	5.946954692126165e-23
0.5285339828220179	1.6216658586982666e-24	3.2549423442595726e-24	7.599251088519149e-24	2.2524924966376986e-23	1.0387633014793387e-22	1.6000319398023138e-21	1.3370602446531594e-20	1.2509461264504035e-19	5.546191899485963e-22	6.178537766622084e-23
0.5286339828220179	1.6806802128526477e-24	3.372966656390961e-24	7.873311079005338e-24	2.3329893194503317e-23	1.075184956290776e-22	1.652112349219959e-21	1.391206762435284e-20	1.2736663436026738e-19	5.769844309133563e-22	6.418349777328599e-23
0.5287339828220179	1.7416283487974483e-24	3.49484163179723e-24	8.156254521202862e-24	2.4160669972397182e-23	1.1127480559495764e-22	1.705688954611801e-21	1.4473899787978226e-20	1.2968945115937276e-19	6.001796010409478e-22	6.666655740530698e-23
0.5288339828220179	1.8045666934150766e-24	3.620679035080165e-24	8.448337208055324e-24	2.5017988565768183e-23	1.1514841436145988e-22	1.7607990365816963e-21	1.5056811665920977e-20	1.3206394424973892e-19	6.24232925970805e-22	6.923728350922332e-23
0.5289339828220179	1.8695531197343657e-24	3.750593476200355e-24	8.749821379928491e-24	2.590260041602337e-23	1.1914255177290747e-22	1.8174806628236216e-21	1.5661539310866185e-20	1.344910146061986e-19	6.4917350797162635e-22	7.189848180165994e-23
0.5290339828220179	1.9366469789194606e-24	3.8847024728789276e-24	9.06097586420298e-24	2.6815275525394194e-23	1.2326052473285662e-22	1.8757727017502236e-21	1.6288842821004083e-20	1.3697158309612273e-19	6.750313507409996e-22	7.465303879999116e-23
0.5291339828220178	2.0059091328554464e-24	4.023126514150253e-24	9.382076217397255e-24	2.7756802848849313e-23	1.2750571876029732e-22	1.935714836305602e-21	1.6939507082815456e-20	1.395065906173863e-19	7.018373848436766e-22	7.750392389977225e-23
0.529233982822018	2.0774019873402802e-24	4.165989125083708e-24	9.713404869860179e-24	2.8727990692891304e-23	1.318815995716121e-22	1.9973475779644576e-21	1.7614342535941433e-20	1.4209699824861896e-19	7.29623493803646e-22	8.045419149948814e-23
0.5293339828220179	2.15118952589156e-24	4.313416932690277e-24	1.0055251273067547e-23	2.9729667121323013e-23	1.3639171468857813e-22	2.060712280918821e-21	1.831418596077832e-20	1.4474378741121027e-19	7.584225408650923e-22	8.350698317353526e-23
0.5294339828220179	2.2273373441787757e-24	4.465539733035077e-24	1.0407912049567352e-23	3.076268036810456e-23	1.4103969507284322e-22	2.1258511564554057e-21	1.9039901289478357e-20	1.4744796004263023e-19	7.88268396438475e-22	8.666552989446199e-23
0.5295339828220179	2.3059126850887016e-24	4.622490559569307e-24	1.0771691145602731e-23	3.1827899257369615e-23	1.4582925678708813e-22	2.1928072875237557e-21	1.979238044102397e-20	1.5021053878053112e-19	8.191959662469774e-22	8.993315430536615e-23
0.5296339828220179	2.386984474435063e-24	4.784405752703238e-24	1.1146899986458887e-23	3.292621363072388e-23	1.507642026833159e-22	2.2616246434984214e-21	2.057254418109779e-20	1.5303256715732088e-19	8.512412201903089e-22	9.331327304351381e-23
0.5297339828220179	2.4706233573211884e-24	4.9514250306371775e-24	1.1533857634570296e-23	3.405853478191617e-23	1.5584842411857047e-22	2.3323480951363216e-21	2.13813430074702e-20	1.5591510980478936e-19	8.844412219423008e-22	9.680939911616642e-23
0.5298339828220179	2.5569017351658713e-24	5.123691561468865e-24	1.1932890950428202e-23	3.522579589898696e-23	1.6108590269844167e-22	2.4050234297314652e-21	2.2219758061654802e-20	1.5885925266846038e-19	9.188341592994148e-22	1.0042514432965424e-22
0.5299339828220179	2.645893803402183e-24	5.301352036596306e-24	1.2344334756328285e-23	3.642895251399453e-23	1.6648071204869792e-22	2.4796973664685878e-21	2.3088802067604537e-20	1.6186610323136118e-19	9.544593752975807e-22	1.0416422177274188e-22
0.530033982822018	2.7376755898595437e-24	5.484556745435396e-24	1.2768532003000569e-23	3.76689829604277e-23	1.7203701961543214e-22	2.5564175719781814e-21	2.3989520298246208e-20	1.649367907469613e-19	9.913574001153253e-22	1.0803044835537535e-22
0.530133982822018	2.8323249938381118e-24	5.673459651469964e-24	1.3205833939158787e-23	3.894688883839956e-23	1.7775908849400217e-22	2.6352326760937277e-21	2.4922991570664098e-20	1.6807246648094753e-19	1.0295699837809609e-21	1.1202774740385113e-22
0.530233982822018	2.9299218258876925e-24	5.868218469656648e-24	1.3656600284017117e-23	4.0263695487746774e-23	1.8365127928725863e-22	2.7161922878147538e-21	2.5890329270793384e-20	1.7127430396172264e-19	1.0691401297031885e-21	1.1616015131359177e-22
0.5303339828220179	3.0305478482997435e-24	6.068994745200756e-24	1.4121199402809984e-23	4.162045246912291e-23	1.8971805199327955e-22	2.7993470114759298e-21	2.6892682408474058e-20	1.7454349923931626e-19	1.1101121290432725e-21	1.204318042605733e-22
0.5304339828220179	3.134286816323475e-24	6.27595393372507e-24	1.4600008485359425e-23	4.3018234053198836e-23	1.9596396792306518e-22	2.8847484631249458e-21	2.793123670377132e-20	1.7788127115254533e-19	1.1525315959486114e-21	1.248469649725886e-22
0.5305339828220179	3.241224520117275e-24	6.489265482851264e-24	1.5093413727735494e-23	4.445813971809196e-23	2.0239369164855507e-22	2.972449287111393e-21	2.900721570548444e-20	1.8128886160429884e-19	1.1964455036675465e-21	1.2941000956151937e-22
0.5306339828220179	3.351448827445378e-24	6.709102915213905e-24	1.5601810517047864e-23	4.594129465511515e-23	2.0901199298130913e-22	3.0625031728878398e-21	3.012188194279007e-20	1.8476753584472555e-19	1.2419022215653711e-21	1.3412543441777442e-22
0.5307339828220179	3.465049727131182e-24	6.935643912928141e-24	1.6125603619418108e-23	4.7468850282974716e-23	2.1582374898226866e-22	3.1549648720258935e-21	3.1276538111004733e-20	1.8831858276223375e-19	1.2889515530624601e-21	1.3899785916812373e-22
0.5308339828220179	3.5821193732777714e-24	7.169070403530812e-24	1.666520737117179e-23	4.9041984770516395e-23	2.228339460029412e-22	3.249890215448463e-21	3.247252829246867e-20	1.919433151821512e-19	1.3376447745153792e-21	1.4403202969813176e-22
0.5309339828220179	3.702752130267175e-24	7.40956864741712e-24	1.722104587329897e-23	5.0661903568141596e-23	2.3004768175842464e-22	3.3473361308808823e-21	3.371123921359651e-20	1.9564307017294964e-19	1.3880346750626905e-21	1.4923282124045423e-22
0.5310339828220179	3.827044618549322e-24	7.657329326793341e-24	1.7793553189225802e-23	5.232983994800905e-23	2.3747016743263843e-22	3.447360660522492e-21	3.499410153916095e-20	1.9941920935992063e-19	1.440175597457355e-21	1.5460524153025476e-22
0.5311339828220178	3.9550957612319226e-24	7.912547636167263e-24	1.8383173545944686e-23	5.404705555313003e-23	2.45106729816155e-22	3.550022978940795e-21	3.632259120491492e-20	2.032731192462361e-19	1.4941234799082014e-21	1.6015443402903396e-22
0.531233982822018	4.0870068314833605e-24	8.175423374397975e-24	1.8990361538547953e-23	5.581484095548535e-23	2.529628134770464e-22	3.655383411190509e-21	3.769823078969142e-20	2.0720621154128932e-19	1.5499358989534914e-21	1.6588568121818593e-22
0.5313339828220179	4.2228815007590975e-24	8.446161038326422e-24	1.961558233820994e-23	5.763451622326844e-23	2.6104398296507703e-22	3.763503451158527e-21	3.9122590928139976e-20	2.1121992349626692e-19	1.6076721133895943e-21	1.7180440796357905e-22
0.5314339828220179	4.36282588786505e-24	8.724969918010878e-24	2.0259311903672738e-23	5.95074314973978e-23	2.6935592504977735e-22	3.874445780138944e-21	4.059729176533434e-20	2.1531571824690483e-19	1.6673931092796285e-21	1.779161849526091e-22
0.5315339828220179	4.5069486088679744e-24	9.012064193586796e-24	2.092203719627047e-23	6.143496757738976e-23	2.779044509926323e-22	3.9882742856375886e-21	4.2124004454461626e-20	2.194950851633415e-19	1.7291616460652103e-21	1.8422673220497313e-22
0.5316339828220179	4.655360827865952e-24	9.307663033775637e-24	2.1604256398551124e-23	6.341853651673631e-23	2.8669549885393046e-22	4.105054080410177e-21	4.370445269890009e-20	2.237595402070776e-19	1.7930423038072672e-21	1.9074192265867025e-22
0.5317339828220179	4.808176308630937e-24	9.611990696065223e-24	2.230647913653963e-23	6.545958222790105e-23	2.957351358346116e-22	4.224851521735201e-21	4.534041433999753e-20	2.2811062629495594e-19	1.8591015315808874e-21	1.9746778583260268e-22
0.5318339828220179	4.965511467135842e-24	9.925276628585031e-24	2.3029226705692576e-23	6.755958109706269e-23	3.0502956065356264e-22	4.347734230923993e-21	4.7033722991913486e-20	2.3254991367018877e-19	1.927407697050303e-21	2.044105115672398e-22
0.5319339828220179	5.127485424977401e-24	1.0247755573697954e-23	2.377303230059188e-23	6.972004260872348e-23	3.1458510596074517e-22	4.4737711130698305e-21	4.878626972492876e-20	2.3707900028035904e-19	1.998031137250485e-21	2.115764538448115e-22
0.5320339828220179	5.294220063709654e-24	1.0579667673335751e-23	2.4538441248434418e-23	7.194250998032393e-23	3.2440824078663613e-22	4.6030323770386515e-21	5.060000479867451e-20	2.4169951216243334e-19	2.0710442106026284e-21	2.189721346905405e-22
0.532133982822018	5.465840080098381e-24	1.0921258576098614e-23	2.5326011246358714e-23	7.422856080697753e-23	3.345055730283417e-22	4.7355895557031024e-21	5.247693944676593e-20	2.4641310383474986e-19	2.146521350190952e-21	2.266042481564229e-22
0.532233982822018	5.64247304231007e-24	1.1272779546143779e-23	2.6136312602665218e-23	7.657980771645384e-23	3.4488385197281807e-22	4.8715155264217664e-21	5.441914771437683e-20	2.512214586959631e-19	2.2245391183288815e-21	2.3447966438907825e-22
0.5323339828220179	5.82424944705009e-24	1.1634487573890527e-23	2.6969928481987625e-23	7.899789903456686e-23	3.5554997085774335e-22	5.0108845317672656e-21	5.642876835036178e-20	2.5612628943100817e-19	2.3051762624443526e-21	2.426054337833399e-22
0.5324339828220179	6.0113027776601846e-24	1.2006645488561468e-23	2.782745515445261e-23	8.148451946105903e-23	3.665109694702911e-22	5.153772200503175e-21	5.850800675552708e-20	2.6112933842402344e-19	2.388513772312273e-21	2.5098879122304003e-22
0.5325339828220179	6.20376956319081e-24	1.2389522072589208e-23	2.870950224889656e-23	8.40413907561534e-23	3.7777403678441784e-22	5.300255568813932e-21	6.06591369887662e-20	2.6623237817829556e-19	2.474634938665393e-21	2.5963716041073797e-22
0.5326339828220179	6.401789438460932e-24	1.2783392177910353e-23	2.961669301018158e-23	8.667027243787433e-23	3.893465136369745e-22	5.450413101788414e-21	6.288450383277847e-20	2.714372117432086e-19	2.5636254132134057e-21	2.685581582879668e-22
0.5327339828220179	6.605505205118905e-24	1.3188536844175888e-23	3.054966456067187e-23	8.937296249030717e-23	4.0123589544322047e-22	5.604324715160849e-21	6.518652492117626e-20	2.767456731482564e-19	2.6555732701022753e-21	2.7775959954772946e-22
0.5328339828220179	6.815062893717853e-24	1.360524341889901e-23	3.150906816591914e-23	9.215129808289738e-23	4.1344983495205386e-22	5.762071797309716e-21	6.756769292881889e-20	2.821596278440917e-19	2.7505690688450108e-21	2.872495012409014e-22
0.5329339828220179	7.030611826820349e-24	1.403380567957235e-23	3.2495569504618374e-23	9.500715630096444e-23	4.259961450415375e-22	5.923737231518645e-21	7.003057782728962e-20	2.8768097315071306e-19	2.8487059187572998e-21	2.9703608747832805e-22
0.5330339828220179	7.252304683144535e-24	1.4474523957773763e-23	3.350984894288149e-23	9.794245488753202e-23	4.388828015550825e-22	6.089405418499522e-21	7.257782920746786e-20	2.9331163871273105e-19	2.9500795449304224e-21	3.0712779423031963e-22
0.5331339828220178	7.480297562768252e-24	1.4927705265294594e-23	3.4552601812894083e-23	1.0095915299664893e-22	4.521179461788169e-22	6.2591622991820355e-21	7.521217867123782e-20	2.990535869618435e-19	3.0547883557761696e-21	3.175332742253883e-22
0.533233982822018	7.714750053403658e-24	1.5393663422311952e-23	3.562453869600561e-23	1.0405925195833042e-22	4.65709889360598e-22	6.43309537777093e-21	7.793644229442216e-20	3.0490881358650114e-19	3.162933512178201e-21	3.2826140195003824e-22
0.5333339828220179	7.955825297756174e-24	1.5872719187632157e-23	3.6726385710307935e-23	1.072447960552373e-22	4.79667113271038e-22	6.611293745072448e-21	8.075352316307708e-20	3.1087934800878557e-19	3.2746189982845306e-21	3.393212787513783e-22
0.5334339828220179	8.203690061986125e-24	1.6365200391039222e-23	3.785888480277433e-23	1.1051787331130253e-22	4.939982748072427e-22	6.793848102094937e-21	8.366641398541952e-20	3.169672538686443e-19	3.389951693979014e-21	3.507222380446188e-22
0.5335339828220179	8.458514805283064e-24	1.6871442067766744e-23	3.902279404599707e-23	1.1388061629237667e-22	5.087122086394953e-22	6.980850783922663e-21	8.667819978163026e-20	3.231746295154234e-19	3.509041449066655e-21	3.6247385062715587e-22
0.5336339828220179	8.720473750570455e-24	1.7391786595128223e-23	4.0218887939599224e-23	1.1733520291909564e-22	5.2381793030151215e-22	7.172395783867619e-21	8.979206065393619e-20	3.2950360850679647e-19	3.6320011592118075e-21	3.745859301013312e-22
0.5337339828220179	8.989744956354943e-24	1.7926583831329718e-23	4.1447957716369074e-23	1.2088385729208324e-22	5.393246393246858e-22	7.36857877790007e-21	9.301127463939752e-20	3.3595636011514396e-19	3.758946843666866e-21	3.8706853840775507e-22
0.5338339828220179	9.266510389736116e-24	1.8476191256496938e-23	4.2710811653186145e-23	1.2452885052966477e-22	5.552417224168962e-22	7.569497149361447e-21	9.633922064792999e-20	3.425350898414309e-19	3.88999772483127e-21	3.9993199147126235e-22
0.5339339828220179	9.550956000591678e-24	1.904097411594326e-23	4.40082753867929e-23	1.2827250161823125e-22	5.715787566862764e-22	7.775250013961228e-21	9.977938148816237e-20	3.492420399366624e-19	4.025276309680339e-21	4.1318686496149486e-22
0.5340339828220179	9.843271796952969e-24	1.9621305565707786e-23	4.534119223447854e-23	1.3211717827540819e-22	5.88345512910493e-22	7.98593824506008e-21	1.0333534698380601e-19	3.560794899309239e-19	4.164908473104963e-21	4.268440001701933e-22
0.534133982822018	1.014365192158827e-23	2.0217566820395469e-23	4.671042351973242e-23	1.3606529782618926e-22	6.05551958852072e-22	8.201664499242777e-21	1.0701081718332069e-19	3.6304975717016317e-19	4.309023543204048e-21	4.409145100073306e-22
0.534233982822018	1.0452294729805986e-23	2.0830147303341976e-23	4.8116848902927074e-23	1.4011932809216243e-22	6.2320826262009e-22	8.422533242180363e-21	1.1080960566570084e-19	3.70155197360631e-19	4.457754388570918e-21	4.554097851180866e-22
0.5343339828220179	1.0769402868501122e-23	2.1459444799147203e-23	4.956136671711176e-23	1.442817882940554e-22	6.4132479607914e-22	8.648650774789349e-21	1.1473564294540338e-19	3.77398205121266e-19	4.61123750762001e-21	4.703415001231494e-22
0.5344339828220179	1.1095183356451941e-23	2.2105865608589882e-23	5.104489430895383e-23	1.485552499676693e-22	6.5991213830556e-22	8.880125259683989e-21	1.1879297997937332e-19	3.847812145438475e-19	4.76961311999436e-21	4.857216199841287e-22
0.5345339828220179	1.142984766588988e-23	2.276982470596876e-23	5.256836838491122e-23	1.5294233789342727e-22	6.789810790918929e-22	9.117066747928937e-21	1.2298579177937669e-19	3.923066997611823e-19	4.9330252601019084e-21	5.015624064966704e-22
0.5346339828220179	1.177361180535771e-23	2.3451745898893092e-23	5.413274536269498e-23	1.5744573103967698e-22	6.98542622499854e-22	9.3595872060925e-21	1.2731838113286119e-19	3.999771755232996e-19	5.101621872825609e-21	5.178764249133718e-22
0.5347339828220179	1.2126696403870002e-23	2.4152061990556188e-23	5.573900172808831e-23	1.6206816351989795e-22	7.186079904623741e-22	9.607800543603088e-21	1.3179518243568597e-19	4.077951977817462e-19	5.275554911454164e-21	5.346765506988399e-22
0.5348339828220179	1.2489326796397349e-23	2.4871214944525664e-23	5.738813439718608e-23	1.6681242556400748e-22	7.391886264353448e-22	9.861822640412619e-21	1.3642076564020762e-19	4.157633642820915e-19	5.4549804378822824e-21	5.519759764193002e-22
0.5349339828220179	1.286173311068717e-23	2.5609656052076973e-23	5.908116108412775e-23	1.7168136450390698e-22	7.602961990994686e-22	1.0121771374967533e-20	1.4119984032225716e-19	4.2388431516469377e-19	5.640058725128455e-21	5.697882187690586e-22
0.5350339828220179	1.3244150355441012e-23	2.6367846102107928e-23	6.081912067438339e-23	1.766778857734435e-22	7.819426061128516e-22	1.038776665249164e-20	1.4613725987072675e-19	4.3216073357379444e-19	5.8309543622208915e-21	5.881271257363095e-22
0.5351339828220179	1.3636818509863918e-23	2.714625555366333e-23	6.260307360366444e-23	1.8180495392295786e-22	8.041399779147904e-22	1.0659930433581587e-20	1.512380258035445e-19	4.405953462750629e-19	6.0278363615020955e-21	6.070068839106811e-22
0.535233982822018	1.4039982614606547e-23	2.794536471110513e-23	6.44341022425356e-23	1.8706559364859892e-22	8.26900681581458e-22	1.0938386763120022e-20	1.5650729221400946e-19	4.491909242816782e-19	6.2308782684051254e-21	6.264420259351574e-22
0.5353339828220179	1.445389286411121e-23	2.8765663901955007e-23	6.6313311286775e-23	1.9246289083653117e-22	8.502373247337348e-22	1.1223261799504993e-20	1.6195037035147396e-19	4.579502834889266e-19	6.440258273752219e-21	6.46447438104642e-22
0.5354339828220179	1.487880470038982e-23	2.960765365745538e-23	6.824182815358909e-23	1.9799999362230382e-22	8.741627594982336e-22	1.151468384420367e-20	1.6757273334068127e-19	4.66876285317633e-19	6.656159328634085e-21	6.670383681141728e-22
0.5355339828220179	1.5314978908242145e-23	3.047184489586833e-23	7.022080338371321e-23	2.0368011346544011e-22	8.986900865215353e-22	1.181278337162731e-20	1.7338002104396533e-19	4.759718373662388e-19	6.878769261920457e-21	6.882304329589518e-22
0.5356339828220179	1.5762681711938265e-23	3.13587591085564e-23	7.225141104950173e-23	2.0950652623951105e-22	9.23832659038557e-22	1.21176930593342e-20	1.7937804507087558e-19	4.852398940718397e-19	7.108280900461662e-21	7.1003962698916665e-22
0.5357339828220179	1.622218487338161e-23	3.2268928548873815e-23	7.433484916905387e-23	2.1548257333783194e-22	9.496040869955048e-22	1.2429547818560396e-20	1.8557279393980519e-19	4.946834573801345e-19	7.344892192036837e-21	7.324823301221493e-22
0.5358339828220179	1.6693765791772833e-23	3.320289642390972e-23	7.647234012647239e-23	2.2161166279497154e-22	9.760182412279863e-22	1.2748484825083408e-20	1.9197043839642164e-19	5.04305577424482e-19	7.588806331108863e-21	7.555753162147299e-22
0.5359339828220179	1.717770760479092e-23	3.4161217089110634e-23	7.86651310983091e-23	2.2789727042426364e-22	1.0030892576948944e-21	1.3074643550419457e-20	1.9857733689381661e-19	5.141093532140977e-19	7.840231887444776e-21	7.793357615984639e-22
0.5360339828220179	1.7674299291313703e-23	3.514445624582291e-23	8.091449448628117e-23	2.343429409714721e-22	1.0308315417685568e-21	1.3408165793357267e-20	2.0540004123947532e-19	5.240979333314837e-19	8.09938293766298e-21	8.037812537806275e-22
0.536133982822018	1.8183835775695174e-23	3.615319114179263e-23	8.322172835633922e-23	2.4095228928486078e-22	1.059259772581944e-21	1.374919571183338e-20	2.1244530241436417e-19	5.342745166392927e-19	8.366479199770924e-21	8.289298003139205e-22
0.536233982822018	1.8706618033615165e-23	3.718801077464591e-23	8.558815688412945e-23	2.477290015017401e-22	1.0883889074330713e-21	1.4097879855145686e-20	2.1972007656948394e-19	5.446423529965061e-19	8.641746170752809e-21	8.547998378375004e-22
0.5363339828220179	1.9242953199533396e-23	3.82495160984129e-23	8.801513080699042e-23	2.5467683625183695e-22	1.1182341862479595e-21	1.4454367196517715e-20	2.272315312056877e-19	5.552047439843627e-19	8.92541526727922e-21	8.814102412928936e-22
0.5364339828220179	1.979315467575122e-23	3.9338320233101347e-23	9.050402788248464e-23	2.617996258775187e-22	1.148811136101899e-21	1.4818809166005425e-20	2.349870515423831e-19	5.659650436418029e-19	9.217723969596882e-21	9.087803333171063e-22
0.5365339828220179	2.0357542243113933e-23	4.0455048677378103e-23	9.305625335360895e-23	2.691012776711761e-22	1.1801355758002117e-21	1.519135968375754e-20	2.429942470812697e-19	5.769266592107693e-19	9.518915968671904e-21	9.369298938165306e-22
0.5366339828220179	2.0936442173366363e-23	4.160033952438712e-23	9.567324042071189e-23	2.7658577512988013e-22	1.2122236205188636e-21	1.5572175193627213e-20	2.512609583712469e-19	5.880930518913294e-19	9.82924131665205e-21	9.658791697244218e-22
0.5367339828220179	2.1530187343188252e-23	4.277484368074734e-23	9.835645072023447e-23	2.842571792275766e-22	1.2450916865056433e-21	1.5961414697140736e-20	2.597952639809722e-19	5.9946773760685e-19	1.0148956580720352e-20	9.956488849453262e-22
0.5368339828220179	2.2139117349922386e-23	4.397922508876123e-23	1.0110737481032874e-22	2.921196297049512e-22	1.2787564958424271e-21	1.6359239787824223e-20	2.6860548768564897e-19	6.11054287779211e-19	1.0478325000410009e-20	1.0262602504894757e-21
0.5369339828220179	2.2763578629025272e-23	4.5214160951883784e-23	1.0392753266345592e-22	3.0017734637721747e-22	1.3132350812693154e-21	1.676581468589248e-20	2.7770020587498105e-19	6.22856330114309e-19	1.0817616648455388e-20	1.0577349748005768e-21
0.5370339828220179	2.3403924573252972e-23	4.6480341963475613e-23	1.0681847416601736e-22	3.084346304599854e-22	1.3485447910710211e-21	1.718130627330094e-20	2.870882551893121e-19	6.348775493978019e-19	1.1167108595251617e-20	1.0900952742801017e-21
0.5371339828220179	2.4060515653608262e-23	4.777847253889788e-23	1.0978177962513558e-22	3.1689586591342417e-22	1.3847032940264301e-21	1.760588412916588e-20	2.9677874039137166e-19	6.4712168830137195e-19	1.1527085077000723e-20	1.1233638840116156e-21
0.537233982822018	2.4733719542071925e-23	4.910927105097352e-23	1.128190602826433e-22	3.2556552080495243e-22	1.4217285844217787e-21	1.8039720565554207e-20	3.067810424811762e-19	6.5959254819952355e-19	1.1897837667621358e-20	1.157564068688476e-21
0.5373339828220179	2.542391123612949e-23	5.047347006885647e-23	1.1593195883635094e-22	3.344481486905722e-22	1.4596389871279055e-21	1.8482990663643342e-20	3.1710482706188678e-19	6.72293989997014e-19	1.227966545449848e-20	1.192719633748116e-21
0.5374339828220179	2.613147318513409e-23	5.187181660036954e-23	1.191221499687411e-22	3.435483900152059e-22	1.4984531627429808e-21	1.8935872310262223e-20	3.277600529649307e-19	6.852299349671881e-19	1.2672875218160641e-20	1.228854936717086e-21
0.5375339828220179	2.6856795418507064e-23	5.330507233781667e-23	1.2239134088308224e-22	3.528709735320764e-22	1.5381901128002891e-21	1.939854623480512e-20	3.3875698114254885e-19	6.984043656011341e-19	1.3077781615958494e-20	1.2659948987695463e-21
0.5376339828220179	2.760027567581192e-23	5.477401390734692e-23	1.257412718471331e-22	3.6242071774145e-22	1.5788691850425991e-21	1.9871196046530045e-20	3.5010618383663254e-19	7.11821326467969e-19	1.3494707369835054e-20	1.3041650165035002e-21
0.5377339828220179	2.836231953871869e-23	5.627943312188053e-23	1.2917371674445751e-22	3.7220253234890956e-22	1.6205100787633132e-21	2.0354008272239442e-20	3.6181855403277776e-19	7.254849250862074e-19	1.39239834582697e-20	1.3433913739380771e-21
0.5378339828220179	2.9143340564884337e-23	5.782213723766783e-23	1.3269048363349524e-22	3.822214197433941e-22	1.6631328502152625e-21	2.0847172394349897e-20	3.7390531520889697e-19	7.393993328065425e-19	1.436594931248595e-20	1.3837006547358114e-21
0.5379339828220179	2.994376042376876e-23	5.940294921449909e-23	1.3629341531442442e-22	3.924824764951871e-22	1.706757918087723e-21	2.1350880889349724e-20	3.863780313879632e-19	7.535687857059242e-19	1.4820953017009178e-20	1.4251201546534596e-21
0.5380339828220179	3.076400903441065e-23	6.102270797962244e-23	1.3998438990394066e-22	4.0299089487411304e-22	1.7514060690523345e-21	2.186532926665113e-20	3.992486175049134e-19	7.679975854933101e-19	1.5289351514667707e-20	1.4676777942254281e-21
0.538133982822018	3.160452470519193e-23	6.268226869541192e-23	1.437653214180326e-22	4.1375196438814397e-22	1.797098463378788e-21	2.239071610783816e-20	4.125293500980255e-19	7.826901004270538e-19	1.577151081612934e-20	1.5114021316836402e-21
0.538233982822018	3.2465754275599195e-23	6.438250303081598e-23	1.476381603628196e-22	4.247710733425522e-22	1.843856640620379e-21	2.2927243106310498e-20	4.262328783353165e-19	7.9765076624404e-19	1.6267806214064034e-20	1.5563223761174657e-21
0.5383339828220179	3.3348153260030086e-23	6.612429943666233e-23	1.5160489433361626e-22	4.360537104200665e-22	1.8917025253712285e-21	2.3475115107335657e-20	4.4037223538731205e-19	8.12884087101e-19	1.6778622502039115e-20	1.6024684008785932e-21
0.5384339828220179	3.425218599364315e-23	6.79085634248177e-23	1.556675486222017e-22	4.476054662819445e-22	1.9406584330945143e-21	2.4034540148498985e-20	4.549608501572443e-19	8.283946365276502e-19	1.7304354198232003e-20	1.6498707572337938e-21
0.5385339828220179	3.5178325780292996e-23	6.973621785128888e-23	1.598281868325024e-22	4.594320351904299e-22	1.990747076023501e-21	2.4605729500565886e-20	4.700125593808354e-19	8.441870583922721e-19	1.7845405774071337e-20	1.6985606882705662e-21
0.5386339828220179	3.6127055042566824e-23	7.160820320328739e-23	1.6408891150469378e-22	4.71539216652707e-22	2.0419915691353942e-21	2.5188897708753032e-20	4.855416201077871e-19	8.602660678795263e-19	1.840219188790377e-20	1.7485701430594874e-21
0.5387339828220179	3.709886547394918e-23	7.352547789030854e-23	1.6845186474787327e-22	4.839329170866057e-22	2.094415436199151e-21	2.5784262634413904e-20	5.015627225776836e-19	8.76636452480857e-19	1.897513762379154e-20	1.7999317910775954e-21
0.5388339828220179	3.809425819314414e-23	7.548901853927989e-23	1.7291922888137694e-22	4.966191515083265e-22	2.1480426158978052e-21	2.63920454971429e-20	5.180910035035707e-19	8.933030729975755e-19	1.956467873554937e-20	1.852679036897266e-21
0.5389339828220179	3.911374390056995e-23	7.749982029380505e-23	1.7749322708481837e-22	5.096040452423324e-22	2.202897468025802e-21	2.7012470917296164e-20	5.351420597766395e-19	9.102708645566266e-19	2.0171261896124173e-20	1.906846035144599e-21
0.5390339828220179	4.0157843037061344e-23	7.955889711757471e-23	1.8217612405699462e-22	5.22893835653747e-22	2.2590047797625563e-21	2.7645766958939253e-20	5.527319626063722e-19	9.275448376394656e-19	2.0795344952434984e-20	1.9624677057323145e-21
0.5391339828220179	4.1227085944800474e-23	8.166728210197238e-23	1.8697022668370124e-22	5.364948739034141e-22	2.3163897720225185e-21	2.829216517321809e-20	5.708772721105489e-19	9.451300791238827e-19	2.1437397185779328e-20	2.019579749371136e-21
0.539233982822018	4.2322013030506095e-23	8.382602777793852e-23	1.9187788471461042e-22	5.504136267259206e-22	2.3750781058828083e-21	2.895190064216261e-20	5.895950523704377e-19	9.630317533392285e-19	2.2097899577927234e-20	2.0782186633647478e-21
0.5393339828220179	4.34431749308926e-23	8.603620643211386e-23	1.9690149144923642e-22	5.6465667823069925e-22	2.4350958890885108e-21	2.962521202291639e-20	6.089028869666507e-19	9.812551031348076e-19	2.2777345083011196e-20	2.1384217576922474e-21
0.5394339828220179	4.4591132680457825e-23	8.829891042736435e-23	2.02043484432207e-22	5.792307317267246e-22	2.4964696826378546e-21	3.031234159241265e-20	6.28818895012325e-19	9.998054509621721e-19	2.347623890534767e-20	2.2002271713841088e-21
0.5395339828220179	4.576645788158357e-23	9.061525252766562e-23	2.0730634615780685e-22	5.94142611570679e-22	2.5592265074459638e-21	3.101353529247825e-20	6.493617476999348e-19	1.018688199970765e-18	2.4195098783291725e-20	2.2636738891948175e-21
0.5396339828220179	4.696973287701119e-23	9.298636622745791e-23	2.1269260478399377e-22	6.093992650391675e-22	2.6233938510897546e-21	3.172904277538674e-20	6.705506853797029e-19	1.037908835117694e-18	2.4934455279266867e-20	2.3288017585784157e-21
0.5397339828220179	4.8201550924699124e-23	9.541340608548401e-23	2.182048348559429e-22	6.25007764224982e-22	2.688999674633591e-21	3.2459117449852906e-20	6.924055351874056e-19	1.0574729242913835e-18	2.5694852076085703e-20	2.395651506971041e-21
0.5398339828220179	4.946251637509823e-23	9.789754806318131e-23	2.2384565803924644e-22	6.409753079578827e-22	2.7560724195371664e-21	3.32040165274788e-20	7.149467292405154e-19	1.0773861194494764e-18	2.6476846279698167e-20	2.464264759386021e-21
0.5399339828220179	5.075324485086992e-23	1.0043998986766485e-22	2.2961774386285887e-22	6.5730922374992e-22	2.8246410146458388e-21	3.39640010696479e-20	7.381953234220224e-19	1.097654157771077e-18	2.7281008728493395e-20	2.5346840563261405e-21
0.5400339828220179	5.2074363429075516e-23	1.0304195129936151e-22	2.3552381047188837e-22	6.740169697657771e-22	2.8947348832645698e-21	3.473933603487706e-20	7.6217301677221925e-19	1.1182828628234868e-18	2.8107924309293913e-20	2.6069528720185966e-21
0.540133982822018	5.342651082586547e-23	1.057046746043547e-22	2.415666253903897e-22	6.911061368182659e-22	2.9663839503163678e-21	3.553029032662819e-20	7.869021715093589e-19	1.139278145743734e-18	2.895819228018062e-20	2.6811156329779067e-21
0.540233982822018	5.481033758368765e-23	1.084294248314461e-22	2.477490062941525e-22	7.08584450389114e-22	3.0396186495850285e-21	3.6337136841571975e-20	8.1240583370064825e-19	1.1606460064346765e-18	2.983242660027689e-20	2.75721773690125e-21
0.5403339828220179	5.622650626106887e-23	1.1121749019407535e-22	2.54073821793765e-22	7.264597726757146e-22	3.1144699310447544e-21	3.716015251833148e-20	8.38707754606649e-19	1.1823925347765039e-18	3.073125626665731e-20	2.835305571903346e-21
0.5404339828220179	5.767569162496554e-23	1.1407018243705725e-22	2.605439922278905e-22	7.447401046635805e-22	3.1909692682757397e-21	3.799961838668117e-20	8.658324127217788e-19	1.2045239118531657e-18	3.1655325658501744e-20	2.9154265360944583e-21
0.5405339828220179	5.915858084573098e-23	1.169888372082456e-22	2.6716249046697326e-22	7.634335882251461e-22	3.2691486659672672e-21	3.885581961722296e-20	8.938050365355623e-19	1.227046411194243e-18	3.2605294888658106e-20	2.9976290575081808e-21
0.5406339828220179	6.067587369473477e-23	1.1997481443515808e-22	2.7393234272744917e-22	7.825485082450213e-22	3.3490406675092502e-21	3.9729045571535283e-20	9.226516280396034e-19	1.24996640003236e-18	3.3581840162762073e-20	3.0819626143844207e-21
0.5407339828220179	6.2228282744642e-23	1.23029498706635e-22	2.808566293965887e-22	8.020932947720112e-22	3.430678362672861e-21	4.061958985280252e-20	9.52398987006436e-19	1.2732903405763876e-18	3.458565414606607e-20	3.168477755813186e-21
0.5408339828220179	6.381653357240579e-23	1.2615429965954948e-22	2.8793848586804916e-22	8.220765251981681e-22	3.5140953953807795e-21	4.15277503569219e-20	9.830747360671934e-19	1.2970247913003955e-18	3.561744633813592e-20	3.2572261227449118e-21
0.5409339828220179	6.544136496498828e-23	1.293506523706784e-22	2.951811033883065e-22	8.4250692646511345e-22	3.599325971568537e-21	4.24538293240999e-20	1.0147073466163478e-18	1.3211764082488862e-18	3.667794345557664e-20	3.3482604693735214e-21
0.5410339828220179	6.710352912784324e-23	1.3262001775373283e-22	3.025877299140307e-22	8.6339337729801e-22	3.686404867137174e-21	4.339813339093409e-20	1.0473261655725192e-18	1.345751946358164e-18	3.776788982295016e-20	3.4416346848978315e-21
0.5411339828220179	6.880379189619673e-23	1.3596388296165196e-22	3.1016167098055284e-22	8.84744910467297e-22	3.775367435998337e-21	4.436097364298733e-20	1.0809614430257271e-18	1.3707582607941856e-18	3.888804777205026e-20	3.537403815667503e-21
0.541233982822018	7.054293294915066e-23	1.393837617941931e-22	3.179062905815227e-22	9.065707150786557e-22	3.866249618212791e-21	4.53426656678574e-20	1.1156443608024631e-18	1.3962023083071238e-18	4.00391980497087e-20	3.635624087719746e-21
0.541333982822018	7.232174602663754e-23	1.4288119511085648e-22	3.2582501205986527e-22	9.288801388912372e-22	3.9590879482223785e-21	4.6343529608743015e-20	1.1514070619810778e-18	1.4220911486025956e-18	4.122214023429716e-20	3.736352929712562e-21
0.5414339828220179	7.414103914927673e-23	1.4645775124927528e-22	3.339213190102213e-22	9.51682690664854e-22	4.053919563178112e-21	4.7363890218517875e-20	1.188282681391851e-18	1.448431945730231e-18	4.243769316112046e-20	3.839648996262021e-21
0.5415339828220179	7.600163484113452e-23	1.5011502644903804e-22	3.4219875619289353e-22	9.749880425359185e-22	4.150782211363023e-21	4.840407691430525e-20	1.226305377136244e-18	1.475231969489196e-18	4.368669535685809e-20	3.945572191688444e-21
0.5416339828220179	7.790437035544532e-23	1.5385464528105016e-22	3.5066093045946515e-22	9.988060324227027e-22	4.249714260711779e-21	4.9464423832560214e-20	1.2655103631623437e-18	1.5024985968511641e-18	4.497000548325058e-20	4.054183694178695e-21
0.5417339828220179	7.985009790331157e-23	1.5767826108250927e-22	3.593115116902614e-22	1.0231466664602926e-21	4.350754707428549e-21	5.054526988467012e-20	1.305933942934405e-18	1.5302393134010653e-18	4.6288502790221775e-20	4.165545980371754e-21
0.5418339828220179	8.183968488542639e-23	1.6158755639751127e-22	3.6815423374367316e-22	1.0480201214652674e-21	4.4539431847025034e-21	5.16469588130675e-20	1.3476135442359e-18	1.5584617147955308e-18	4.7643087578618276e-20	4.279722850373192e-21
0.5419339828220179	8.387401412683995e-23	1.6558424342338947e-22	3.771928954175721e-22	1.0734367474306146e-21	4.559319971523175e-21	5.2769839247863915e-20	1.3905877551470412e-18	1.5871735082394503e-18	4.903468167276841e-20	4.396779453206172e-21
0.5420339828220179	8.595398411480925e-23	1.6967006446280064e-22	3.8643136142285796e-22	1.0994070700510097e-21	4.666926001595534e-21	5.391426476400646e-20	1.4348963612393629e-18	1.6163825139806452e-18	5.0464228903052986e-20	4.51678231270519e-21
0.542133982822018	8.808050923976925e-23	1.7384679238168596e-22	3.9587356336931855e-22	1.1259417932790327e-21	4.77680287235671e-21	5.508059393896179e-20	1.480580384031871e-18	1.6460966668231372e-18	5.193269559870007e-20	4.639799353860347e-21
0.542233982822018	9.025452003944382e-23	1.7811623107307763e-22	4.0552350076388126e-22	1.1530518019121107e-21	4.888992854093943e-21	5.626919041092872e-20	1.527682120754308e-18	1.6763240176589255e-18	5.344107109099462e-20	4.765899929617973e-21
0.542333982822018	9.24769634461541e-23	1.8248021592693124e-22	4.1538524202148084e-22	1.1807481642112565e-21	5.003538899166471e-21	5.74804229375905e-20	1.576245185466108e-18	1.7070727350187966e-18	5.499036822713768e-20	4.8951548481467886e-21
0.5424339828220179	9.474880303733514e-23	1.8694061430592086e-22	4.254629254885203e-22	1.2090421345510962e-21	5.120484651330218e-21	5.8714665455398e-20	1.626314551580032e-18	1.738351106642065e-18	5.65816238949424e-20	5.0276364005744525e-21
0.5425339828220179	9.707101928931175e-23	1.9149932602735814e-22	4.3576076047919075e-22	1.237945156102072e-21	5.239874455167876e-21	5.997229713940075e-20	1.6779365958427435e-18	1.7701675410657265e-18	5.821589955860643e-20	5.163418389203843e-21
0.5426339828220179	9.944460983435364e-23	1.9615828385124987e-22	4.462830283247075e-22	1.2674688635448703e-21	5.361753365624214e-21	6.125370246361596e-20	1.7311591438259273e-18	1.8025305692330246e-18	5.989428180577306e-20	5.302576156215473e-21
0.5427339828220179	1.0187058972106684e-22	2.009194539745741e-22	4.570340834356477e-22	1.297625085817467e-21	5.486167157648493e-21	6.255927126195386e-20	1.7860315169840347e-18	1.8354488461219293e-18	6.161788290611596e-20	5.445186612864359e-21
0.5428339828220179	1.0434999167813467e-22	2.0578483653182963e-22	4.680183543774216e-22	1.3284258488950483e-21	5.6131623359436714e-21	6.388939878969008e-20	1.8426045813366602e-18	1.8689311523933792e-18	6.338784138167172e-20	5.591328269178143e-21
0.5429339828220179	1.0688386638145564e-22	2.1075646610195459e-22	4.792403449591727e-22	1.3598833786032675e-21	5.74278614482497e-21	6.524448578549904e-20	1.9009307978365658e-18	1.902986396059939e-18	6.520532258916554e-20	5.741081264165517e-21
0.5430339828220179	1.0947328272471538e-22	2.158364122216333e-22	4.907046353360757e-22	1.3920101034649174e-21	5.87508657818705e-21	6.662493853404136e-20	1.9610642744858473e-18	1.9376236141747066e-18	6.707151931456294e-20	5.894527396541506e-21
0.5431339828220179	1.121193280934205e-22	2.2102677990509057e-22	5.024158831252788e-22	1.4248186575806062e-21	6.0101123895820494e-21	6.80311689291233e-20	2.0230608202663164e-18	1.9728519745409815e-18	6.89876523800997e-20	6.051750155978838e-21
0.5432339828220178	1.148231086424479e-22	2.263297101704499e-22	5.143788245355921e-22	1.4583218835435916e-21	6.147913102408958e-21	6.946359453741512e-20	2.0869780009521883e-18	2.0086807774428548e-18	7.095497126403909e-20	6.212834754892922e-21
0.543333982822018	1.1758574957712356e-22	2.3174738057268934e-22	5.265982755110539e-22	1.4925328353891134e-21	6.288539020215052e-21	7.092263866274991e-20	2.1528751968761673e-18	2.045119457396865e-18	7.297475473341099e-20	6.37786816076881e-21
0.5434339828220179	1.2040839543787716e-22	2.372820057432724e-22	5.390791328884808e-22	1.5274647815785799e-21	6.43204123711043e-21	7.240873041098462e-20	2.2208136627227825e-18	2.082177584925014e-18	7.504831148998742e-20	6.546939129038029e-21
0.5435339828220179	1.2329221038853618e-22	2.429358379365664e-22	5.5182637556928145e-22	1.5631312080190694e-21	6.57847164829776e-21	7.392230475545862e-20	2.290856589426768e-18	2.119864868349523e-18	7.717698082978214e-20	6.720138236515629e-21
0.5436339828220179	1.2623837850825626e-22	2.48711167583058e-22	5.648450657054787e-22	1.5995458211182485e-21	6.727882960716186e-21	7.546380260301803e-20	2.363069168255729e-18	2.158191155609377e-18	7.936213331631819e-20	6.897557915403509e-21
0.5437339828220179	1.2924810408714443e-22	2.546103238494724e-22	5.781403499002528e-22	1.6367225508752248e-21	6.880328703802255e-21	7.703367086063888e-20	2.4375186571615104e-18	2.1971664360990457e-18	8.160517146795494e-20	7.079292487870747e-21
0.5438339828220179	1.3232261192561985e-22	2.6063567520583507e-22	5.917174604230032e-22	1.674675554007483e-21	7.03586324036737e-21	7.863236250263318e-20	2.514274449486873e-18	2.236800842529378e-18	8.390753045955171e-20	7.26543820121836e-21
0.5439339828220179	1.3546314763755212e-22	2.667896299996152e-22	6.055817164392324e-22	1.7134192171145632e-21	7.194541777594427e-21	7.697768972805775e-20	2.593408145118785e-18	2.2771046528114837e-18	8.6270678838663e-20	7.456093263639162e-21
0.5440339828220179	1.386709779571902e-22	2.7307463703691584e-22	6.197385252552432e-22	1.752968159878455e-21	7.356420378152572e-21	8.191805858108593e-20	2.674993624182164e-18	2.3180882919630575e-18	8.8696119257234e-20	7.651357880579924e-21
0.544133982822018	1.4194739104997102e-22	2.7949318617091508e-22	6.341933835779458e-22	1.7933372383014557e-21	7.521555971433826e-21	8.360599991608726e-20	2.759107123373549e-18	2.3597623340383374e-18	9.118538921705161e-20	7.85133429171716e-21
0.544233982822018	1.4529369682718275e-22	2.860478088974764e-22	6.489518787897231e-22	1.8345415479812522e-21	7.69000636490875e-21	8.532463857115411e-20	2.8458273150362573e-18	2.402137504080846e-18	9.374006183265719e-20	8.056126808552873e-21
0.544333982822018	1.4871122726459385e-22	2.927410789581722e-22	6.640196902387878e-22	1.876596427424422e-21	7.861830255607113e-21	8.707445888637408e-20	2.935235389085824e-18	2.4452246801005776e-18	9.636174660865044e-20	8.26584185264451e-21
0.5444339828220179	1.52201336725033e-22	2.9957561295064934e-22	6.794025905448957e-22	1.9195174613978716e-21	8.037087241719817e-21	8.885595168505179e-20	3.0274151378954906e-18	2.4890348950743597e-18	9.905209023370075e-20	8.480587994473303e-21
0.5445339828220179	1.5576540228498181e-22	3.065540709465004e-22	6.951064469207426e-22	1.9633204843191037e-21	8.215837834326437e-21	9.066961434516694e-20	3.12245304425988e-18	2.5335793389709787e-18	1.0181277739094595e-19	8.700475992964947e-21
0.5446339828220179	1.5940482406523112e-22	3.1367915711666215e-22	7.111372225091401e-22	2.0080215836854722e-21	8.398143469247701e-21	9.251595087145239e-20	3.220438372557228e-18	2.5788693608005125e-18	1.0464553158518629e-19	8.925618835670511e-21
0.5447339828220179	1.6312102556562482e-22	3.2095362036447444e-22	7.275009777361611e-22	2.0536371035427644e-21	8.584066519024706e-21	9.439547196809788e-20	3.3214632632376694e-18	2.6249164706884955e-18	1.0755211598721108e-19	9.156131779618058e-21
0.5448339828220179	1.6691545400395071e-22	3.2838025496642423e-22	7.442038716803048e-22	2.1001836479936638e-21	8.773670305025776e-21	9.630869511208748e-20	3.4256228307693466e-18	2.6717323419751887e-18	1.1053433429560494e-19	9.392132392845617e-21
0.5449339828220179	1.7078958065899575e-22	3.3596190122066403e-22	7.612521634580306e-22	2.1476780847461694e-21	8.967019109682054e-21	9.825614462716753e-20	3.533015265180527e-18	2.7193288133400326e-18	1.1359403161637343e-19	9.633740596624804e-21
0.5450339828220179	1.747449012178422e-22	3.4370144610341285e-22	7.786522136255911e-22	2.196137548702672e-21	9.164178188852563e-21	1.0023835175845947e-19	3.643741937341935e-18	2.7677178909519418e-18	1.1673309536075577e-19	9.881078708386961e-21
0.5451339828220179	1.787829361274176e-22	3.5160182393328554e-22	7.964104855975198e-22	2.2455794455897e-21	9.365213784320296e-21	1.0225585474770832e-19	3.7579075081391965e-18	2.8169117506452012e-18	1.1995345616156996e-19	1.0134271485360968e-20
0.5452339828220178	1.82905230950362e-22	3.5966601704364396e-22	8.145335470818218e-22	2.296021455629167e-21	9.57019313642067e-21	1.0430919890918837e-19	3.875620041693027e-18	2.8669227401219556e-18	1.2325708880848136e-19	1.0393446168935015e-20
0.545333982822018	1.8711335672525164e-22	3.6789705646304305e-22	8.330280715320653e-22	2.3474815372510142e-21	9.779184496802458e-21	1.0639893670625353e-19	3.996991122790533e-18	2.9177633811808384e-18	1.2664601320255055e-19	1.0658732529751852e-20
0.5454339828220179	1.914089103311859e-22	3.7629802260382037e-22	8.519008396164198e-22	2.3999779308477277e-21	9.992257141322005e-21	1.0852562782853317e-19	4.1221359786985345e-18	2.9694463719723573e-18	1.3012229533043994e-19	1.0930262913548165e-20
0.5455339828220179	1.957935148568945e-22	3.848720459590695e-22	8.71158740704223e-22	2.4535291625718747e-21	1.0209481383076007e-20	1.106898392698225e-19	4.251173605539805e-18	3.021984589282084e-18	1.3368804825872813e-19	1.1208172287753906e-20
0.5456339828220179	2.0026881997423927e-22	3.936223078077805e-22	8.908087743695283e-22	2.508154048175575e-21	1.0430928585565966e-20	1.1289214540659135e-19	4.384226899415493e-18	3.075391090840135e-18	1.373454331486267e-19	1.149259828885447e-20
0.5457339828220179	2.0483650231631758e-22	4.02552040928544e-22	9.108580519125378e-22	2.5638716968937774e-21	1.0656671176004387e-20	1.151331280771999e-19	4.521422792472797e-18	3.129679117659385e-18	1.4109666029161412e-19	1.178368127053624e-20
0.5458339828220179	2.0949826586010992e-22	4.116645303216957e-22	9.313137978985799e-22	2.620701515370718e-21	1.0886782658756891e-20	1.1741337666176267e-19	4.662892394119029e-18	3.184862096401092e-18	1.4494399016632397e-19	1.2081564352620524e-20
0.5459339828220179	2.142558423137585e-22	4.209631139400789e-22	9.521833517150086e-22	2.678663211630543e-21	1.1121337628925367e-20	1.1973348816270155e-19	4.808771137597108e-18	3.2409536417690805e-18	1.488897345171529e-19	1.2386393470801544e-20
0.5460339828220179	2.191109915085302e-22	4.304511834284628e-22	9.734741691462095e-22	2.737776799092101e-21	1.1360411786071573e-20	1.220940672859761e-19	4.9591989321447436e-18	3.297967558932582e-18	1.5293625745500005e-19	1.2698317427198789e-20
0.5461339828220179	2.240655017954757e-22	4.401321848717408e-22	9.951938239668111e-22	2.7980626006287343e-21	1.1604081948083185e-20	1.2449572652299985e-19	5.114320320970871e-18	3.3559178459781127e-18	1.5708597658058608e-19	1.3017487941736547e-20
0.546233982822018	2.2912119044688164e-22	4.500096195519924e-22	1.0173500095533346e-21	2.859541252673023e-21	1.1852426065183385e-20	1.2693908623325483e-19	5.274284645293473e-18	3.4148186963906944e-18	1.613413641308042e-19	1.3344059704363351e-20
0.546333982822018	2.3427990406248256e-22	4.60087044714379e-22	1.0399505405142327e-21	2.9222337093669005e-21	1.210552323408254e-20	1.2942477472757256e-19	5.439246214692166e-18	3.474684501564229e-18	1.657049481485152e-19	1.36781904281205e-20
0.5464339828220179	2.395435189806138e-22	4.7036807434223935e-22	1.0630033543390948e-21	2.986161246758373e-21	1.2363453712280025e-20	1.3195342835215888e-19	5.609364484046426e-18	3.535529853342878e-18	1.7017931367635573e-19	1.4020040903080073e-20
0.5465339828220179	2.449139416942044e-22	4.80856379941134e-22	1.0865165130663385e-21	3.051345467044017e-21	1.2626298932508253e-20	1.3452569157328308e-19	5.7848042373345355e-18	3.597369546591774e-18	1.7476710397490735e-19	1.436977505115591e-20
0.5466339828220179	2.5039310927175494e-22	4.9155569133213835e-22	1.110498204970327e-21	3.1178083028584944e-21	1.2894141517327269e-20	1.3714221706269253e-19	5.9657357785881956e-18	3.66021858179892e-18	1.7947102176580043e-19	1.4727559981807007e-20
0.5467339828220179	2.5598298978331447e-22	5.024697974544653e-22	1.1349567462675914e-21	3.1855720216112586e-21	1.3167065293867836e-20	1.3980366578373503e-19	6.1523351303085855e-18	3.72409216770792e-18	1.8429383050020973e-19	1.5093566048644168e-20
0.5468339828220179	2.616855827315266e-22	5.136025471773955e-22	1.1599005828426247e-21	3.2546592298710033e-21	1.344515530872441e-20	1.4251070707819855e-19	6.344784239664033e-18	3.789005723982108e-18	1.892383556532535e-19	1.5467966906953692e-20
0.5469339828220179	2.6750291948777923e-22	5.249578501217215e-22	1.1853382919933122e-21	3.325092877798006e-21	1.3728497843001036e-20	1.4526401875387503e-19	6.543271192805674e-18	3.854974883900521e-18	1.9430748604481105e-19	1.5850939572152154e-20
0.5470339828220179	2.7343706373348203e-22	5.365396774907376e-22	1.2112785841961828e-21	3.396896263625056e-21	1.4017180427508607e-20	1.4806428717284311e-19	6.747990437651848e-18	3.9220154970856425e-18	1.9950417518727009e-19	1.6242664479184613e-20
0.5471339828220179	2.794901119065993e-22	5.483520629108759e-22	1.2377303048917196e-21	3.4700930381873306e-21	1.4311291858116924e-20	1.5091220734048913e-19	6.959143015510861e-18	3.9901436322639265e-18	2.0483144266075276e-19	1.6643325542882014e-20
0.5472339828220179	2.856641936533992e-22	5.603991032820843e-22	1.2647024362897978e-21	3.5447072095014084e-21	1.461092221126171e-20	1.5380848299525211e-19	7.17693680192753e-18	4.059375580058774e-18	2.10292375516349e-19	1.7053110219290324e-20
0.547333982822018	2.9196147228553875e-22	5.726849596380658e-22	1.2922040991956788e-21	3.620763147394605e-21	1.491616285960918e-20	1.5675382669912694e-19	7.401586757159094e-18	4.129727855817133e-18	2.1589012970793616e-19	1.7472209567988e-20
0.5474339828220179	2.98384145242494e-22	5.852138580163742e-22	1.320244554856356e-21	3.698285588183642e-21	1.5227106487876213e-20	1.5974895992888285e-19	7.633315186702362e-18	4.2012172024689566e-18	2.21627931553091e-19	1.7900818315401447e-20
0.5475339828220179	3.049344445594142e-22	5.979900903386602e-22	1.3488332068279523e-21	3.777299639404885e-21	1.5543847108811628e-20	1.6279461316805874e-19	7.872352012322085e-18	4.273860593421306e-18	2.2750907922376616e-19	1.833913491914063e-20
0.5476339828220179	3.1161463734045145e-22	6.11018015300941e-22	1.377979602863903e-21	3.857830784595403e-21	1.5866480079337652e-20	1.6589152599970277e-19	8.118935054041917e-18	4.3476752354864305e-18	2.335369442672325e-19	1.8787361633363752e-20
0.5477339828220179	3.1842702623757814e-22	6.243020592740766e-22	1.4076934368243087e-21	3.9399048881250076e-21	1.619510211685078e-20	1.6904044719985182e-19	8.373310323589977e-18	4.422678571844236e-18	2.3971497315790044e-19	1.924570457518595e-20
0.5478339828220179	3.2537394993502254e-22	6.378467172146691e-22	1.4379845506067991e-21	4.023548200081449e-21	1.652981131568861e-20	1.7224213483180648e-19	8.635732329814074e-18	4.4988882850404934e-18	2.460466888806918e-19	1.971437379215379e-20
0.5479339828220179	3.3245778363928933e-22	6.516565535862522e-22	1.4688629360987279e-21	4.108787361206866e-21	1.6870707163757942e-20	1.7549735634114384e-19	8.906464396602561e-18	4.576322300019875e-18	2.5253569254649836e-19	2.0193583330792602e-20
0.5480339828220179	3.39680939574888e-22	6.657362032910678e-22	1.5003387371512957e-21	4.195649407887998e-21	1.721789055933022e-20	1.7880688865151506e-19	9.18577899388006e-18	4.6549987871951735e-18	2.5918566504042084e-19	2.0683551306248515e-20
0.5481339828220179	3.4704586748579756e-22	6.800903726124115e-22	1.5324222515755884e-21	4.284161777199514e-21	1.757146382800318e-20	1.8217151826122463e-19	9.473958082269833e-18	4.734936165552857e-18	2.6600036870342336e-19	2.1184499973039263e-20
0.548233982822018	3.54555055142718e-22	6.947238401677689e-22	1.5651239331607488e-21	4.374352312001219e-21	1.793153073983071e-20	1.855920413405851e-19	9.77129347204928e-18	4.8161531057951764e-18	2.729836490480491e-19	2.1696655796929265e-20
0.548333982822018	3.6221102885613803e-22	7.096414578725682e-22	1.5984543937143797e-21	4.4662492660890354e-21	1.8298196526619928e-20	1.890692638300409e-19	1.0078087197050176e-17	4.898668533519001e-18	2.8013943650884583e-19	2.222024952794374e-20
0.5484339828220179	3.7001635399540264e-22	7.248481519151556e-22	1.6324244051258168e-21	4.559881309402148e-21	1.8671567899403923e-20	1.9260400153913102e-19	1.0394651904199653e-17	4.982501632433203e-18	2.8747174822830077e-19	2.275551627454629e-20
0.5485339828220179	3.7797363551361264e-22	7.403489237424831e-22	1.6670449014518982e-21	4.655277533283809e-21	1.90517530660812e-20	1.9619708024619283e-19	1.0721311259417452e-17	5.0676718476127786e-18	2.949846898788088e-19	2.3302695578984928e-20
0.5486339828220179	3.860855184786482e-22	7.561488510571036e-22	1.70232698102573e-21	4.752467455798918e-21	1.943886174923186e-20	1.9984933579890398e-19	1.1058400370636508e-17	5.154198888792047e-18	3.026824575215344e-19	2.3862031493833144e-20
0.5487339828220179	3.9435468861019695e-22	7.722530888252866e-22	1.7382819085887406e-21	4.8514810271073305e-21	1.9833005204106355e-20	2.035616142156088e-19	1.1406266228744789e-17	5.242102733696295e-18	3.105693395028111e-19	2.4433772659738612e-20
0.5488339828220179	4.027838728229747e-22	7.886668702965454e-22	1.7749211174460765e-21	4.952348634894145e-21	2.0234296236792734e-20	2.0733477178747123e-19	1.1765268167290797e-17	5.331403631412927e-18	3.186497183888679e-19	2.5018172384399466e-20
0.5489339828220179	4.1137583977607436e-22	8.053955080345405e-22	1.8122562116455656e-21	5.055101109856985e-21	2.064284922255908e-20	2.1116967518143442e-19	1.2135778341836712e-17	5.422122105802041e-18	3.269280729396003e-19	2.5615488722784172e-20
0.5490339828220179	4.201334004286299e-22	8.224443949595172e-22	1.850298968180502e-21	5.159769731251e-21	2.1058780124376084e-20	2.150672015439988e-19	1.2518182229892059e-17	5.514278958947111e-18	3.3540898012216933e-19	2.6225984558612253e-20
0.5491339828220179	4.2905940860172785e-22	8.398190054024381e-22	1.889061339216512e-21	5.26638623249198e-21	2.148220651161903e-20	2.190282386058336e-19	1.2912879152408344e-17	5.607895274646381e-18	3.4409711716522957e-19	2.684992768711833e-20
0.5492339828220179	4.3815676154674e-22	8.575248961708225e-22	1.9285554543425232e-21	5.374982806818314e-21	2.191324757895233e-20	2.230536847872111e-19	1.3320282817866322e-17	5.702992421945132e-18	3.5299726365455944e-19	2.748759089911198e-20
0.549333982822018	4.474284005200764e-22	8.755677076265054e-22	1.9687936228464742e-21	5.485592113012048e-21	2.235202416539693e-20	2.271444493042905e-19	1.3740821890042771e-17	5.7995920587095835e-18	3.6211430367094566e-19	2.813925206635858e-20
0.5494339828220179	4.568773113643458e-22	8.939531647752376e-22	2.0097883360152238e-21	5.5982472811790056e-21	2.2798658773579507e-20	2.313014522762066e-19	1.4174940580600235e-17	5.8977161352421415e-18	3.714532279710653e-19	2.8805194228290524e-20
0.5495339828220179	4.665065250962471e-22	9.1268707836858e-22	2.051552269459918e-21	5.712981918590325e-21	2.325327558917269e-20	2.3552562483306e-19	1.462309926771246e-17	5.997386897940107e-18	3.8101913621238972e-19	2.948570568008351e-20
0.5496339828220179	4.763191185008641e-22	9.31775346017804e-22	2.0940982854660697e-21	5.82983011558339e-21	2.371600050051769e-20	2.3981790922470645e-19	1.5085775141986373e-17	6.098626892996146e-18	3.908172392227597e-19	3.018108006209914e-20
0.5497339828220179	4.863182147328075e-22	9.512239533201932e-22	2.1374394353691628e-21	5.948826451524833e-21	2.418696111843805e-20	2.441792589304339e-19	1.5563462881029357e-17	6.201458970142977e-18	4.0085286131568675e-19	3.089161645072824e-20
0.5498339828220179	4.965069839239739e-22	9.71038974997703e-22	2.181588961955725e-21	6.070006000834556e-21	2.4666286796242915e-20	2.486106387694812e-19	1.6056675354070113e-17	6.3059062864412386e-18	4.1113144265216635e-19	3.1617619450645504e-20
0.5499339828220179	5.068886437981862e-22	9.912265760482501e-22	2.2265603018903126e-21	6.193404339072735e-21	2.5154108649921907e-20	2.5311302501243563e-19	1.6565944358125883e-17	6.411992310112132e-18	4.216585416500022e-19	3.235939928850229e-20
0.5500339828220179	5.174664602926425e-22	1.0117930129095258e-21	2.272367088168368e-21	6.319057549088658e-21	2.5650559578532528e-20	2.5768740549349565e-19	1.7091821387286085e-17	6.519740824414629e-18	4.3243983744151416e-19	3.311727190807253e-20
0.5501339828220179	5.282437481863378e-22	1.0327446346356703e-21	2.3190231525954917e-21	6.4470022272337934e-21	2.615577428478381e-20	2.6233477972361564e-19	1.7634878436773428e-17	6.6291759315682866e-18	4.434811323806261e-19	3.389155906687769e-20
0.550233982822018	5.39223871735452e-22	1.0540878840868144e-21	2.36654252829315e-21	6.577275489638083e-21	2.6669889295813744e-20	2.670561590045243e-19	1.819570884353401e-17	6.74032205672155e-18	4.547883546002797e-19	3.468258843430734e-20
0.550333982822018	5.504102453157518e-22	1.0758292991314558e-21	2.4149394522307952e-21	6.709914978550002e-21	2.719304298416411e-20	2.718525665436232e-19	1.8774928165201037e-17	6.853203951966306e-18	4.663675606211284e-19	3.5490693691257033e-20
0.5504339828220179	5.618063340722639e-22	1.0979755138622803e-21	2.464228367785653e-21	6.84495886874318e-21	2.772537558895777e-20	2.7672503756981325e-19	1.9373175099397105e-17	6.967846700400197e-18	4.782249380126848e-19	3.6316214631313866e-20
0.5505339828220179	5.734156545759284e-22	1.1205332598248549e-21	2.514423927328849e-21	6.982445873986692e-21	2.826702923727202e-20	2.816746194501714e-19	1.9991112445423557e-17	7.084275720235136e-18	4.903668081076961e-19	3.7159497263495454e-20
0.5506339828220179	5.852417754876995e-22	1.1435093672599354e-21	2.5655409948396138e-21	7.122415253582339e-21	2.8818147965716207e-20	2.8670237180756387e-19	2.0629428110530673e-17	7.202516768954415e-18	5.027996287710189e-19	3.8020893916579665e-20
0.5507339828220179	5.972883182298383e-22	1.1669107663591089e-21	2.617594648546825e-21	7.264906818967871e-21	2.9378877742212786e-20	2.9180936663915346e-19	2.1288836163068705e-17	7.32259594751833e-18	5.155299972239554e-19	3.890076334503965e-20
0.5508339828220179	6.095589576646395e-22	1.1907444885340306e-21	2.670600183598431e-21	7.409960940387481e-21	2.994936648798192e-20	2.9699668843581453e-19	2.197007793495744e-17	7.444539704618138e-18	5.285646529251471e-19	3.979947083660723e-20
0.5509339828220179	6.220574227806546e-22	1.2150176676994919e-21	2.724573114759354e-21	7.55761855363037e-21	3.0529764099735236e-20	3.02265434302495e-19	2.2673923176059435e-17	7.568374840980586e-18	5.419104805092185e-19	4.0717388321493915e-20
0.5510339828220179	6.347874973863504e-22	1.2397375415701614e-21	2.7795291791372555e-21	7.7079211668359e-21	3.112022247207374e-20	3.076167140794511e-19	2.340117126317697e-17	7.69412851372117e-18	5.555745127841468e-19	4.165489448328123e-20
0.5511339828220179	6.4775302081147495e-22	1.2649114529714823e-21	2.8354843389376526e-21	7.860910867370101e-21	3.1720895520101054e-20	3.130516504644865e-19	2.4152652466574036e-17	7.82182824074992e-18	5.695639337887588e-19	4.261237487152068e-20
0.5512339828220179	6.60957888615967e-22	1.2905468511643972e-21	2.8924547842470244e-21	8.016630328768333e-21	3.233193920224055e-20	3.1857137913603484e-19	2.4929229277067836e-17	7.951501905226003e-18	5.838860819112146e-19	4.359022201604675e-20
0.551333982822018	6.744060533067251e-22	1.3166512931846523e-21	2.9504569358460706e-21	8.175122817750856e-21	3.295351154327338e-20	3.2417704887727953e-19	2.573179779694618e-17	8.083177760066628e-18	5.985484530700507e-19	4.458883554305029e-20
0.5514339828220179	6.881015250620149e-22	1.343232445195937e-21	3.0095074480512305e-21	8.336432201305872e-21	3.358577265758077e-20	3.298698217011185e-19	2.6561289198124405e-17	8.216884432505835e-18	6.135587039586018e-19	4.560862229291116e-20
0.5515339828220179	7.020483724639926e-22	1.3702980838581206e-21	3.0696232115871032e-21	8.50060295384645e-21	3.422888477261545e-20	3.3565087297619023e-19	2.7418671251203573e-17	8.352650928708877e-18	6.289246553545171e-19	4.6649996439845934e-20
0.5516339828220179	7.162507232389459e-22	1.3978560977094863e-21	3.130821356487612e-21	8.66768016443692e-21	3.4883012252577634e-20	3.4152139155376364e-19	2.83049499292649e-17	8.490506638437749e-18	6.446542954951825e-19	4.7713379613363665e-20
0.5517339828220179	7.307127650056448e-22	1.4259144885640767e-21	3.193119255028155e-21	8.837709544092176e-21	3.5548321622317753e-20	3.4748257989563777e-19	2.9221171090504905e-17	8.630481339772167e-18	6.607557835206778e-19	4.879920102157899e-20
0.5518339828220179	7.454387460318217e-22	1.4544813729237496e-21	3.2565345246875506e-21	9.010737433149829e-21	3.622498159145801e-20	3.5353565420299807e-19	3.0168422244050664e-17	8.772605203885025e-18	6.772374529854518e-19	4.9907897576397454e-20
0.5519339828220179	7.604329759987877e-22	1.4835649834052638e-21	3.321085031141264e-21	9.186810808715858e-21	3.6913163078736536e-20	3.596818445462602e-19	3.114783440355864e-17	8.916908799873254e-18	6.941078154401305e-19	5.103991402060461e-20
0.5520339828220179	7.756998267742041e-22	1.513173670182373e-21	3.3867888912848914e-21	9.365977292183132e-21	3.761303923657322e-20	3.6592239499585673e-19	3.2160584033489043e-17	9.063423099644124e-18	7.113755640847382e-19	5.219570305687815e-20
0.5521339828220179	7.9124373319335285e-22	1.5433159024434116e-21	3.453664476289501e-21	9.548285156826121e-21	3.83247854758659e-20	3.7225856375406e-19	3.320789509325641e-17	9.212179482859086e-18	7.290495774948965e-19	5.3375725478761246e-20
0.552233982822018	8.070691938486144e-22	1.5740002698640587e-21	3.5217304146881445e-21	9.733783335469711e-21	3.904857949101009e-20	3.786916232877624e-19	3.4291041184768724e-17	9.363209741934204e-18	7.471389234223068e-19	5.458045030361495e-20
0.552333982822018	8.231807718874588e-22	1.6052354840955672e-21	3.591005595493682e-21	9.922521428233316e-21	3.9784601285146525e-20	3.8522286046224486e-19	3.541134780922086e-17	9.516546087097948e-18	7.656528626709494e-19	5.5810354907576e-20
0.5524339828220179	8.395830958190699e-22	1.6370303802689971e-21	3.661509171349576e-21	1.0114549710352543e-20	4.053303319564506e-20	3.918535766759833e-19	3.657019473939536e-17	9.672221151508897e-18	7.846008530507131e-19	5.706592516256346e-20
0.5525339828220179	8.562808603294678e-22	1.6693939185148658e-21	3.7332605617121196e-21	1.0309919140077372e-20	4.1294059919815514e-20	3.9858508799644496e-19	3.776901851408642e-17	9.830267996431465e-18	8.039925534097084e-19	5.834765557534272e-20
0.5526339828220179	8.732788271053775e-22	1.7023351854989468e-21	3.8062794560654366e-21	1.050868136664742e-20	4.2067868540853817e-20	4.0541872529688505e-19	3.900931506171962e-17	9.990720116471716e-18	8.238378277469535e-19	5.965604942868746e-20
0.5527339828220179	8.905818256668548e-22	1.735863395974087e-21	3.880585817169666e-21	1.0710888738346045e-20	4.2854648554026305e-20	4.123558343941916e-19	4.029264246067924e-17	1.0153611444873892e-17	8.441467494070309e-19	6.09916189246684e-20
0.5528339828220179	9.08194754208748e-22	1.7699878943481324e-21	3.956199884341498e-21	1.0916594310632631e-20	4.365459189308663e-20	4.193977761877186e-19	4.162062384434854e-17	1.0318976358877457e-17	8.64929605358217e-19	6.235488533008963e-20
0.5529339828220179	9.261225804511569e-22	1.8047181562685185e-21	4.03314217676905e-21	1.1125851854355423e-20	4.446789295693738e-20	4.265459267992023e-19	4.2994950459392956e-17	1.04868496851372e-17	8.861969005559159e-19	6.374637912411831e-20
0.5530339828220179	9.443703424987428e-22	1.840063790222868e-21	4.111433496859399e-21	1.1338715864042945e-20	4.529474863652677e-20	4.338016777136551e-19	4.4417384886367057e-17	1.0657266705204225e-17	9.07959362392826e-19	6.516664014811832e-20
0.5531339828220179	9.629431497093427e-22	1.8760345391567913e-21	4.191094933620841e-21	1.1555241566277884e-20	4.613535834199512e-20	4.411664359213628e-19	4.588976443234802e-17	1.0830263161071793e-17	9.302279452378268e-19	6.661621775773797e-20
0.5532339828220179	9.818461835715368e-22	1.9126402821079775e-21	4.272147866078974e-21	1.1775484928150624e-20	4.698992403005658e-20	4.486416240608766e-19	4.7414004705912854e-17	1.1005875260783737e-17	9.530138350650703e-19	6.809567097726575e-20
0.553333982822018	1.0010846985916671e-21	1.9498910358575585e-21	4.354613966727543e-21	1.199950266579642e-20	4.785865023163707e-20	4.56228680563117e-19	4.8992103385516814e-17	1.1184139684108748e-17	9.76328454175293e-19	6.96055686563032e-20
0.553433982822018	1.0206640231898615e-21	1.987796956598162e-21	4.4385152050133145e-21	1.2227352253012863e-20	4.8741744079746475e-20	4.639290597964465e-19	5.0626144193012045e-17	1.1365093588277949e-17	1.0001834660108263e-18	7.114648962875835e-20
0.5535339828220179	1.040589560605968e-21	2.026368341619856e-21	4.523873850857648e-21	1.2459091929964748e-20	4.963941533762018e-20	4.717442322129573e-19	5.231830108493412e-17	1.1548774613792e-17	1.0245907800667736e-18	7.271902287424142e-20
0.5536339828220179	1.0608667898145046e-21	2.065615631012665e-21	4.6107124782116935e-21	1.2694780711968606e-20	5.0551876427091945e-20	4.796756844956883e-19	5.407084267494237e-17	1.1735220890291631e-17	1.04956255689944e-18	7.432376768183527e-20
0.5537339828220179	1.0815012664494305e-21	2.105549409387107e-21	4.699053968648138e-21	1.2934478398363527e-20	5.147934245723037e-20	4.877249197069802e-19	5.588613690181248e-17	1.192447104249693e-17	1.0751112132345263e-18	7.596133381631741e-20
0.5538339828220179	1.102498623738535e-21	2.1461804076123366e-21	4.788921514989033e-21	1.3178245581468896e-20	5.242203125323118e-20	4.958934574379435e-19	5.776665595834751e-17	1.2116564196215935e-17	1.1012494271769136e-18	7.763234168685374e-20
0.5539339828220179	1.123864573447566e-21	2.1875195045719717e-21	4.880338624969549e-21	1.3426143655625428e-20	5.338016338556163e-20	5.041828339589755e-19	5.9714981497633e-17	1.2311539984420997e-17	1.1279901435238984e-18	7.933742251819448e-20
0.5540339828220179	1.1456049068341722e-21	2.2295777289379348e-21	4.9733291249383256e-21	1.3678234826324684e-20	5.43539621993662e-20	5.125946023713825e-19	6.173381013424379e-17	1.2509438553395181e-17	1.155346579184048e-18	8.107721852440851e-20
0.5541339828220179	1.1677254956118295e-21	2.2723662609625722e-21	5.067917163594947e-21	1.3934582119425417e-20	5.534365384413283e-20	5.211303327601419e-19	6.382595925925651e-17	1.2710300568950266e-17	1.1833322287037835e-18	8.285238308519731e-20
0.554233982822018	1.1902322929236476e-21	2.3158964342888182e-21	5.164127215764214e-21	1.419524939045714e-20	5.634946730361981e-20	5.29791612347707e-19	6.59943731892579e-17	1.29141672227145e-17	1.211960869903656e-18	8.466358092481157e-20
0.554333982822018	1.2131313343263508e-21	2.3601797377787898e-21	5.261984086208008e-21	1.446030133401341e-20	5.737163442604689e-20	5.385800456489838e-19	6.824212967099991e-17	1.312108023849371e-17	1.2412465696266186e-18	8.651148829361723e-20
0.554433982822018	1.236428738784492e-21	2.405227817361511e-21	5.361512913475689e-21	1.4729803493235385e-20	5.841038995455856e-20	5.474972546274499e-19	7.057244676495083e-17	1.3331081878706064e-17	1.2712036896006444e-18	8.839679315235143e-20
0.5545339828220179	1.2601307096747849e-21	2.4510524778984485e-21	5.462739173791011e-21	1.5003822269382262e-20	5.946597155794399e-20	5.565448788523109e-19	7.298869013262731e-17	1.3544214950888378e-17	1.3018468924174488e-18	9.032019535907952e-20
0.5546339828220179	1.284243535800943e-21	2.49766568506884e-21	5.565688684979141e-21	1.528242493149614e-20	6.053861986163667e-20	5.657245756568886e-19	7.549438075449581e-17	1.3760522814279184e-17	1.3331911476302117e-18	9.228240685892393e-20
0.5547339828220179	1.3087735924188324e-21	2.545079567273586e-21	5.670387610431175e-21	1.556567962615611e-20	6.16285784789819e-20	5.750380202980978e-19	7.809320310718607e-17	1.3980049386476473e-17	1.3652517379722451e-18	9.428415187657879e-20
0.5548339828220179	1.3337273422722341e-21	2.5933064175584803e-21	5.7768624631083e-21	1.585365538732517e-20	6.273609404277581e-20	5.844869061170894e-19	8.07890138309061e-17	1.420283915017141e-17	1.3980442656991345e-18	9.632616711165705e-20
0.5549339828220179	1.359111336639239e-21	2.6423586955569543e-21	5.885140109585168e-21	1.614642214629008e-20	6.38614162370847e-20	5.940729447010342e-19	8.358585092028565e-17	1.4428937159959724e-17	1.4315846590567904e-18	9.840920193690995e-20
0.5550339828220179	1.3849322163892837e-21	2.692249029452094e-21	5.995247774132868e-21	1.6444050741694895e-20	6.500479782933662e-20	6.037978660460819e-19	8.648794347441395e-17	1.465838904923068e-17	1.4658891788778784e-18	1.005340185993526e-19
0.5551339828220179	1.4111967130511292e-21	2.7429902179588404e-21	6.107213042842158e-21	1.6746612929669142e-20	6.616649470269749e-20	6.136634187214933e-19	8.949972204454854e-17	1.4891241037135504e-17	1.5009744253092103e-18	1.0270139242434278e-19
0.5552339828220179	1.4379116498915762e-21	2.7945952323255092e-21	6.221063867786544e-21	1.7054181394050196e-20	6.734676588872407e-20	6.236713700349234e-19	9.262582962095593e-17	1.5127539935634825e-17	1.536857344672594e-18	1.049121120226465e-19
0.5553339828220178	1.4650839430053172e-21	2.847077218355842e-21	6.336828571226525e-21	1.7366829756702227e-20	6.854587360030374e-20	6.338235061989033e-19	9.587113330358182e-17	1.5367333156627304e-17	1.5735552364618655e-18	1.07166979500532e-19
0.555433982822018	1.4927206024158234e-21	2.9004494984510856e-21	6.454535849854719e-21	1.7684632587931803e-20	6.976408326487723e-20	6.441216324985147e-19	9.924073670473384e-17	1.5610668719159864e-17	1.6110857604788116e-18	1.0946681067294034e-19
0.5555339828220179	1.5208287331872512e-21	2.9547255736721194e-21	6.57421477908152e-21	1.8007665416999194e-20	7.10016635579461e-20	6.545675734601975e-19	1.0273999313576912e-16	1.5857595256718797e-17	1.6494669441104584e-18	1.1181243527975447e-19
0.5556339828220179	1.549415536548065e-21	3.0099191258229065e-21	6.695894817363813e-21	1.8336004742730402e-20	7.225888643687859e-20	6.651631730218748e-19	1.0637451963398632e-16	1.610816202460715e-17	1.6887171897511645e-18	1.142046972052453e-19
0.5557339828220179	1.5784883110255517e-21	3.066044019554037e-21	6.819605810574717e-21	1.8669728044226007e-20	7.353602717499766e-20	6.759102947041822e-19	1.1015021189031819e-16	1.636241890740405e-17	1.728855282371619e-18	1.166444547006989e-19
0.5558339828220179	1.6080544535920533e-21	3.123114304487349e-21	6.945377996415428e-21	1.9008913791669606e-20	7.483336439596327e-20	6.868108217829437e-19	1.1407326014345083e-16	1.6620416426509607e-17	1.7699003972380996e-18	1.1913258061028607e-19
0.5559339828220179	1.6381214608227988e-21	3.181144217361706e-21	7.073242008870808e-21	1.9353641457237846e-20	7.615118010845734e-20	6.978666574628847e-19	1.1815016611131239e-16	1.6882205747777014e-17	1.811872107784969e-18	1.216699626002254e-19
0.5560339828220179	1.6686969300652e-21	3.2401481841998707e-21	7.203228882706473e-21	1.9703991526109277e-20	7.748975974115408e-20	7.090797250525328e-19	1.2238776103669395e-16	1.7147838689230078e-17	1.854790393643171e-18	1.2425750339126152e-19
0.5561339828220179	1.6997885606202023e-21	3.300140822496938e-21	7.335370058010782e-21	2.0060045507577454e-20	7.884939217800174e-20	7.204519681403992e-19	1.2679322493024288e-16	1.7417367728870853e-17	1.8986756488281984e-18	1.2689612099453412e-19
0.556233982822018	1.7314041549352133e-21	3.3611369434304303e-21	7.469697384779361e-21	2.0421885946265353e-20	8.023036979379646e-20	7.319853507723667e-19	1.3137410710091833e-16	1.7690846012574588e-17	1.943548690090346e-18	1.2958674895085225e-19
0.556333982822018	1.763551619809156e-21	3.4231515540917486e-21	7.606243127544118e-21	2.0789596433442285e-20	8.163298849006377e-20	7.436818576303256e-19	1.3613834807173777e-16	1.7968327362075268e-17	1.989430765430566e-18	1.3233033657343898e-19
0.556433982822018	1.7962389676095767e-21	3.486199859740258e-21	7.745039970046533e-21	2.116326161844737e-20	8.30575477312473e-20	7.555434942120848e-19	1.4109430298698677e-16	1.824986628304293e-17	2.036343562785499e-18	1.351278491941943e-19
0.5565339828220179	1.829474317501946e-21	3.5502972660789365e-21	7.886121019956304e-21	2.1542967220216212e-20	8.450435058120299e-20	7.67572287012554e-19	1.4625076662609163e-16	1.8535517973252653e-17	2.0843092188845906e-18	1.3798026841351334e-19
0.5566339828220179	1.8632658966911264e-21	3.615459381552597e-21	8.029519813633655e-21	2.1928800038912922e-20	8.597370373999837e-20	7.797702837061241e-19	1.516170001495462e-16	1.882533833084556e-17	2.1333503282828756e-18	1.4088859235370497e-19
0.5567339828220179	1.8976220416752807e-21	3.681702019668618e-21	8.17527032093869e-21	2.2320847967669574e-20	8.746591758103527e-20	7.921395533304141e-19	1.5720275971312685e-16	1.9119383962685537e-17	2.183489952573129e-18	1.4385383591608017e-19
0.5568339828220179	1.9325511995121743e-21	3.749041201340097e-21	8.323406950085411e-21	2.2719200004432955e-20	8.898130618846991e-20	8.046821864712033e-19	1.6301832709880791e-16	1.9417712192809738e-17	2.2347516297805647e-18	1.4687703104172836e-19
0.5569339828220179	1.9680619290983327e-21	3.8174931572524765e-21	8.473964552542722e-21	2.3123946263919577e-20	9.052018739497006e-20	8.174002954487801e-19	1.6907454252399552e-16	1.972038107097724e-17	2.287159383944211e-18	1.4995922697607425e-19
0.5570339828220179	2.0041629024604716e-21	3.887074330252489e-21	8.626978427981374e-21	2.353517798967781e-20	9.208288281977e-20	8.3029601450543725e-19	1.753828398052349e-16	2.0027449381312316e-17	2.3407377348879914e-18	1.5310149053720754e-19
0.5571339828220179	2.040862906060083e-21	3.957801377760881e-21	8.78248432926795e-21	2.395298756626326e-20	9.366971790705853e-20	8.433714999943884e-19	1.8195528406873103e-16	2.0338976651048423e-17	2.395511708186008e-18	1.5630490638809715e-19
0.5572339828220179	2.0781708421106405e-21	4.029691174208314e-21	8.940518467506546e-21	2.437746853152035e-20	9.528102196468426e-20	8.566289305699255e-19	1.8880461221752007e-16	2.0655023159370437e-17	2.4515068453253218e-18	1.5957057731269342e-19
0.5573339828220178	2.1160957299079703e-21	4.102760813494939e-21	9.101117517127167e-21	2.4808715588978754e-20	9.691712820318716e-20	8.700705073789089e-19	1.9594427638476646e-16	2.0975649946357186e-17	2.508749214070464e-18	1.628996244959981e-19
0.557433982822018	2.1546467071738495e-21	4.177027611474217e-21	9.264318621023906e-21	2.5246824620361637e-20	9.857837377516218e-20	8.836984542536514e-19	2.0338849062411407e-16	2.1300918822028252e-17	2.5672654190338347e-18	1.6629318780816156e-19
0.5575339828220179	2.19383303141235e-21	4.252509108459547e-21	9.430159395738628e-21	2.5691892698203406e-20	1.0026509981493409e-19	8.97515017905952e-19	2.1115228111167e-16	2.163089237548827e-17	2.6270826124552006e-18	1.6975242609260263e-19
0.5576339828220179	2.233664081280224e-21	4.329223071756777e-21	9.598677936696909e-21	2.6144018098586993e-20	1.0197765147859041e-19	9.115224681227116e-19	2.1925154016079113e-16	2.1965633984181892e-17	2.6882285051960905e-18	1.7327851745830946e-19
0.5577339828220179	2.2741493579700585e-21	4.407187498219636e-21	9.769912823490116e-21	2.660330031399089e-20	1.0371637798432466e-19	9.257230979626835e-19	2.277030843794226e-16	2.2305207823248143e-17	2.7507313779515657e-18	1.7687265957626418e-19
0.5578339828220179	2.3152984866074273e-21	4.486420616830766e-21	9.943903125209132e-21	2.7069840066254618e-20	1.0548163265312927e-19	9.40119223954707e-19	2.3652471733245017e-16	2.26496788749847e-17	2.8146200926850106e-18	1.8053606998013103e-19
0.5579339828220179	2.3571212176614785e-21	4.5669408913068714e-21	1.0120688405826598e-20	2.754373931965976e-20	1.0727377294981799e-19	9.547131862972288e-19	2.4573529710687564e-16	2.2999112938417667e-17	2.879924104289698e-18	1.842699863712124e-19
0.5580339828220179	2.39962742836937e-21	4.6487670227294656e-21	1.03003087296304e-20	2.802510129412769e-20	1.0909316052439482e-19	9.695073490592424e-19	2.553548092175335e-16	2.3353576638981008e-17	2.9466734724820084e-18	1.880756669277649e-19
0.5581339828220179	2.442827124174631e-21	4.7319179522000246e-21	1.0482804666707258e-20	2.8514030478536664e-20	1.1094016125376108e-19	9.845041003825462e-19	2.6540444533487217e-16	2.3713137438305127e-17	3.014898873930661e-18	1.9195439061870172e-19
0.5582339828220179	2.4867304401794734e-21	4.816412863521579e-21	1.0668217298477597e-20	2.901063264415635e-20	1.1281514528377026e-19	9.99705852685439e-19	2.759066883656966e-16	2.40778636441173e-17	3.084631614626924e-18	1.9590745752177158e-19
0.558333982822018	2.531347642611274e-21	4.902271185904982e-21	1.0856588223282546e-20	2.951501485820465e-20	1.1471848707163045e-19	1.0151150428677904e-18	2.8688540447197033e-16	2.4447824420254237e-17	3.1559036425004854e-18	1.9993618914625073e-19
0.558433982822018	2.5766891303031135e-21	4.9895125967011125e-21	1.10479595620211e-20	3.0027285497520864e-20	1.1665056542864477e-19	1.0307341325174303e-18	2.983659426740109e-16	2.4823089796786513e-17	3.2287475602855403e-18	2.0404192876019823e-19
0.5585339828220179	2.622765436188999e-21	5.078157024160126e-21	1.1242373963842006e-20	3.0547554262367485e-20	1.1861176356333162e-19	1.046565608118119e-18	3.103752427521952e-16	2.5203730680261945e-17	3.3031966386432783e-18	2.0822604172239562e-19
0.5586339828220179	2.6695872288132674e-21	5.168224650215358e-21	1.1439874611886179e-20	3.107593219034721e-20	1.2060246912486282e-19	1.062611981258737e-18	3.2294195223717015e-16	2.5589818864060248e-17	3.3792848295441753e-18	2.1248991581893875e-19
0.5587339828220179	2.717165313854636e-21	5.2597359132946096e-21	1.164050522908365e-20	3.161253167044733e-20	1.2262307424688564e-19	1.0788757888439967e-18	3.360965533638195e-16	2.5981427038868182e-17	3.457046779916699e-18	2.168349616046228e-19
0.5588339828220179	2.7655106356651206e-21	5.3527115111581605e-21	1.184431008400282e-20	3.2157466457209197e-20	1.2467397559169204e-19	1.0953595933065818e-18	3.498715009592079e-16	2.6378628803272828e-17	3.536517845567185e-18	2.212626127491498e-19
0.5589339828220179	2.8146342788234658e-21	5.4471724037629894e-21	1.2051333996755055e-20	3.271085168501925e-20	1.2675557439475033e-19	1.1120659828206819e-18	3.6430137234157585e-16	2.6781498674474012e-17	3.6177341053762785e-18	2.25774326388222e-19
0.5590339828220179	2.8645474697038278e-21	5.543139816154629e-21	1.2261622344952196e-20	3.3272803882529856e-20	1.2886827650960056e-19	1.1289975715169803e-18	3.7942303042764116e-16	2.7190112099118824e-17	3.700732375777631e-18	2.303715834795906e-19
0.5591339828220179	2.9152615780593388e-21	5.640635241385973e-21	1.2475221069719645e-20	3.3843440987205054e-20	1.310124924531157e-19	1.1461569996991076e-18	3.9527580138004175e-16	2.7604545464258635e-17	3.7855502255245274e-18	2.350558891641313e-19
0.5592339828220179	2.9667881186209597e-21	5.739680443463759e-21	1.2692176681764646e-20	3.442288235999535e-20	1.331886374511358e-19	1.1635469340615665e-18	4.1190166827898663e-16	2.802487610843096e-17	3.872225990750152e-18	2.3982877313200636e-19
0.5593339828220179	3.019138752711502e-21	5.840297460322732e-21	1.2912536267499806e-20	3.5011248800140376e-20	1.3539713148446286e-19	1.1811700679090436e-18	4.2934548247343643e-16	2.8451182332864837e-17	3.960798790327241e-18	2.446917899939696e-19
0.559433982822018	3.0723252898753337e-21	5.942508606827669e-21	1.3136347495222822e-20	3.560866256010328e-20	1.3763839933524029e-19	1.1990291213773148e-18	4.47655194460694e-16	2.8883543412815597e-17	4.0513085415335974e-18	2.496465196579114e-19
0.5595339828220179	3.1263596895231914e-21	6.0463364778031406e-21	1.3363658621351802e-20	3.6215247360632194e-20	1.3991287063369242e-19	1.2171268416554659e-18	4.668821063620646e-16	2.9322039609024546e-17	4.143795976028676e-18	2.54694567710663e-19
0.5596339828220179	3.1812540625933768e-21	6.151803951093021e-21	1.359451849671984e-20	3.6831128405958437e-20	1.4222097990526612e-19	1.2354660032098278e-18	4.870811483104336e-16	2.976675217931311e-17	4.23830265614916e-18	2.5983756580521237e-19
0.5597339828220179	3.237020673228026e-21	6.2589341906467575e-21	1.3828976572923685e-20	3.745643239912329e-20	1.4456316661812843e-19	1.2540494080091855e-18	5.083111813464693e-16	3.0217763390303225e-17	4.334870991527832e-18	2.6507717205329714e-19
0.5598339828220179	3.2936719404657367e-21	6.367750649635727e-21	1.4067082908732824e-20	3.809128755743992e-20	1.4693987523106005e-19	1.2728798857516098e-18	5.306353297400105e-16	3.0675156529273243e-17	4.433544256043881e-18	2.7041507142352627e-19
0.5599339828220179	3.3512204399501685e-21	6.478277073598362e-21	1.4308888176555062e-20	3.8735823628090864e-20	1.4935155524173263e-19	1.2919602940927843e-18	5.541213460166445e-16	3.1139015916146765e-17	4.534366605110647e-18	2.7585297614507376e-19
0.5600339828220179	3.409678905654851e-21	6.59053750361419e-21	1.455444366896141e-20	3.939017190385795e-20	1.5179866123537392e-19	1.3112935188758514e-18	5.788420123840982e-16	3.160942691561822e-17	4.637383093307693e-18	2.8139262611701697e-19
0.5601339828220179	3.4690602316242825e-21	6.704556279507603e-21	1.4803801305270325e-20	4.005446523899287e-20	1.5428165293381754e-19	1.3308824743627444e-18	6.048755827261682e-16	3.208647594941307e-17	4.74263969236401e-18	2.8703578932338836e-19
0.5602339828220179	3.5293774737313335e-21	6.820358043081583e-21	1.5057013638189893e-20	4.072883806522124e-20	1.568009952449567e-19	1.3507301034671098e-18	6.32306269873068e-16	3.257025050868933e-17	4.850183309499767e-18	2.9278426225402835e-19
0.560333982822018	3.590643851451702e-21	6.937967741381155e-21	1.531413386052311e-20	4.141342640788857e-20	1.5935715831258771e-19	1.3708393779887897e-18	6.612247834780086e-16	3.306083916657852e-17	4.9600618061337374e-18	2.986398703313277e-19
0.560433982822018	3.652872749654377e-21	7.057410629986465e-21	1.557521581192854e-20	4.2108367902242024e-20	1.6195061756663862e-19	1.3912132988497035e-18	6.917289245402023e-16	3.355833159086519e-17	5.072324016962935e-18	3.046044683428621e-19
0.5605339828220179	3.716077720409631e-21	7.178712276337936e-21	1.5840313985748284e-20	4.2813801809857187e-20	1.6458185377383238e-19	1.4118548963315527e-18	7.239242434352755e-16	3.4062818556816133e-17	5.187019769424127e-18	3.106799408801347e-19
0.5606339828220179	3.7802724848135516e-21	7.301898563089963e-21	1.6109483535891026e-20	4.3529869035201555e-20	1.672513530887146e-19	1.432767230314841e-18	7.57924769255319e-16	3.457439196014759e-17	5.3041999035420866e-18	3.1686820278334924e-19
0.5607339828220179	3.845470934830008e-21	7.426995691497242e-21	1.6382780283781315e-20	4.4256712142344276e-20	1.6995960710511744e-19	1.4539533905196284e-18	7.938538193514203e-16	3.509314483014418e-17	5.4239162921749055e-18	3.2317119959241054e-19
0.5608339828220179	3.911687135149314e-21	7.554030184831218e-21	1.6660260725367898e-20	4.499447537180611e-20	1.727071129080056e-19	1.4754164967477606e-18	8.318448992311577e-16	3.5619171342921295e-17	5.546221861662608e-18	3.2959090800416027e-19
0.5609339828220179	3.978935325065091e-21	7.683028891828316e-21	1.6941982038197648e-20	4.5743304657556113e-20	1.7549437312576028e-19	1.4971596991268132e-18	8.720427044240914e-16	3.615256683484245e-17	5.6711706128886226e-18	3.361293363359881e-19
0.5610339828220179	4.0472299203680336e-21	7.814018990169737e-21	1.722800208855028e-20	4.6503347644153396e-20	1.7832189598285383e-19	1.5191861783555154e-18	9.146042376257982e-16	3.669342781608326e-17	5.7988176427613885e-18	3.427885249958487e-19
0.5611339828220179	4.11658551525739e-21	7.947027989993166e-21	1.7518379438637915e-20	4.7274753704034913e-20	1.8119019535295717e-19	1.541499145950882e-18	9.597000564074683e-16	3.7241851984351894e-17	5.929219166125255e-18	3.4957054695880425e-19
0.5612339828220179	4.187016884270648e-21	8.082083737436308e-21	1.781317335386831e-20	4.8057673954950256e-20	1.8409979081245613e-19	1.5641018444968585e-18	1.0075156690844424e-15	3.7797938238761854e-17	6.0624325381090465e-18	3.5647750825014674e-19
0.5613339828220179	4.2585389842306324e-21	8.2192144182131e-21	1.8112443810172884e-20	4.88522612775463e-20	1.8705120769439067e-19	1.5869975478947119e-18	1.0582530990358014e-15	3.8361786693863215e-17	6.198516276921448e-18	3.63511548435227e-19
0.561433982822018	4.3311669562112234e-21	8.358448561222904e-21	1.841625150140004e-20	4.9658670333102126e-20	1.9004497714283145e-19	1.6101895616149902e-18	1.1121326409318097e-15	3.8933498693832164e-17	6.3375300871022374e-18	3.7067484111604142e-19
0.5615339828220179	4.4049161275206624e-21	8.499815042190811e-21	1.872465784677231e-20	5.047705758140846e-20	1.9308163616764935e-19	1.6336812229510201e-18	1.1693948360463626e-15	3.95131768268166e-17	6.479534883237693e-18	3.77969594434637e-19
0.5616339828220179	4.4798020137038795e-21	8.643343087343694e-21	1.903772499841279e-20	5.1307581298810813e-20	1.9616172769976828e-19	1.6574759012743418e-18	1.2303026982189166e-15	4.0100924939451204e-17	6.624592814152133e-18	3.8539805158355913e-19
0.5617339828220179	4.5558403205629916e-21	8.789062277117574e-21	1.9355515848935036e-20	5.215040159639303e-20	1.9928580064679852e-19	1.6815769982914995e-18	1.2951442272121076e-15	4.0696848151528494e-17	6.772767287581818e-18	3.9296249132322493e-19
0.5618339828220179	4.6330469461963235e-21	8.937002549899052e-21	1.9678094039101272e-20	5.300568043832127e-20	2.024544099491346e-19	1.7059879483026659e-18	1.3642352523581138e-15	4.1301052870839964e-17	6.924122995343902e-18	4.006652285064978e-19
0.5619339828220179	4.7114379830565986e-21	9.087194205801494e-21	2.000552396554801e-20	5.3873581660343086e-20	2.0566811663648489e-19	1.7307122184619135e-18	1.4379226566890496e-15	4.1913646808182646e-17	7.078725939008999e-18	4.085086146104445e-19
0.5620339828220179	4.791029720027784e-21	9.239667910473827e-21	2.033787078857932e-20	5.475427098843854e-20	2.0892748788483357e-19	1.7557533090391205e-18	1.5165880404544397e-15	4.253473899253507e-17	7.236643456088104e-18	4.164950382754162e-19
0.5621339828220179	4.8718386445210316e-21	9.394454698945071e-21	2.0675200440029206e-20	5.564791605763233e-20	2.12233097073862e-19	1.7811147536836648e-18	1.6006518933420894e-15	4.316443978640516e-17	7.397944246744444e-18	4.2462692585153926e-19
0.5622339828220179	4.953881444590178e-21	9.551585979503192e-21	2.1017579631192544e-20	5.655468643096236e-20	2.1558552384480547e-19	1.8068001196897347e-18	1.6905783572130694e-15	4.3802860901350024e-17	7.562698401040722e-18	4.3290674195270294e-19
0.562333982822018	5.0371750110663275e-21	9.71109353760795e-21	2.1365075860825442e-20	5.747475361860898e-20	2.189853541587595e-19	1.8328130082634168e-18	1.7868806761974753e-15	4.445011541367155e-17	7.730977426732948e-18	4.413369900181487e-19
0.562433982822018	5.121736439711774e-21	9.873009539840027e-21	2.1717757423214695e-20	5.84082910971793e-20	2.2243318035543266e-19	1.859157054791368e-18	1.8901274491634807e-15	4.5106317780286315e-17	7.902854277621161e-18	4.499202128817294e-19
0.5625339828220179	5.207583033394376e-21	1.0037366537885597e-20	2.2075693416321095e-20	5.935547432916339e-20	2.2592960121237854e-19	1.885835929111474e-18	2.0009498215913395e-15	4.5771583854779766e-17	8.078403382470745e-18	4.586589933490339e-19
0.5626339828220179	5.294732304281064e-21	1.0204197472555403e-20	2.243895374998904e-20	6.031648078254007e-20	2.2947522200465273e-19	1.9128533357849674e-18	2.1200497806695246e-15	4.6446030903634727e-17	8.257700674512689e-18	4.675559547823246e-19
0.5627339828220179	5.383201976051597e-21	1.0373535677841371e-20	2.2807609154231776e-20	6.129148995056009e-20	2.3307065456495643e-19	1.940213014370493e-18	2.2482097501561258e-15	4.7129777622648197e-17	8.440823621537575e-18	4.766137616935377e-19
0.5628339828220179	5.473009986132323e-21	1.0545414885008201e-20	2.318173118758617e-20	6.228068337168127e-20	2.36716517344226e-19	1.9679187396997918e-18	2.3863037216707288e-15	4.782294415352847e-17	8.627851256593552e-18	4.85835120345333e-19
0.5629339828220179	5.564174487950672e-21	1.0719869226721961e-20	2.3561392245540577e-20	6.328424464967928e-20	2.404134354726976e-19	1.9959743221552295e-18	2.5353102084960743e-15	4.85256521006825e-17	8.818864209301855e-18	4.952227793603898e-19
0.5630339828220179	5.656713853209637e-21	1.0896933241215906e-20	2.3946665569037536e-20	6.430235947391979e-20	2.4416204082144164e-19	2.024383607949087e-18	2.6963273690859877e-15	4.9238024548191415e-17	9.013944737802023e-18	5.047795303389907e-19
0.5631339828220179	5.75064667418321e-21	1.1076641876492828e-20	2.433762525304746e-20	6.533521563980307e-20	2.479629720643673e-19	2.0531504794046428e-18	2.8705907234123265e-15	4.996018607697658e-17	9.213176761339749e-18	5.14508208485033e-19
0.5632339828220179	5.845991766032087e-21	1.1259030494564474e-20	2.4734346255217668e-20	6.638300306937262e-20	2.5181687474068974e-19	2.082278855238931e-18	3.0594939800808267e-15	5.0692262782158e-17	9.416645893510343e-18	5.244116932405374e-19
0.5633339828220179	5.942768169141129e-21	1.1444134875729522e-20	2.5136904404597492e-20	6.744591383210161e-20	2.5572440131790983e-19	2.1117726908475266e-18	3.264613611084491e-15	5.143438229061164e-17	9.624439476172468e-18	5.344929089288438e-19
0.563433982822018	6.0409951514773965e-21	1.1631991222888676e-20	2.5545376410436523e-20	6.85241421658455e-20	2.5968621125523547e-19	2.1416359785909336e-18	3.4877379610609833e-15	5.218667377872123e-17	9.836646614044345e-18	5.447548254065004e-19
0.5635339828220179	6.140692210968966e-21	1.1822636165897983e-20	2.595983987105841e-20	6.961788449796561e-20	2.637029710674976e-19	2.171872748082815e-18	3.730901868125378e-15	5.294926799032857e-17	1.0053358209996699e-17	5.552004587240057e-19
0.5636339828220179	6.2418790779064144e-21	1.2016106765961073e-20	2.6380373282814386e-20	7.072733946663643e-20	2.6777535438958074e-19	2.202487066480213e-18	3.996428015926682e-15	5.372229725489176e-17	1.0274667001059296e-17	5.658328717955906e-19
0.5637339828220179	6.344575717365028e-21	1.2212440520060447e-20	2.6807056049110088e-20	7.185270794232025e-20	2.719040420413101e-19	2.233483038775448e-18	4.286976547784807e-15	5.4505895505842397e-17	1.0500667595151867e-17	5.766551750780078e-19
0.5638339828220179	6.44880233164863e-21	1.241167536542656e-20	2.723996848951124e-20	7.299419304941756e-20	2.760897220928437e-19	2.264864808089922e-18	4.605604875590974e-15	5.530019829915099e-17	1.073145650855721e-17	5.876705272585561e-19
0.5639339828220179	6.554579362755733e-21	1.2613849684046902e-20	2.767919184892695e-20	7.415200018810089e-20	2.803330899305592e-19	2.2966365559697136e-18	4.955840138377304e-15	5.610534283210109e-17	1.0967132204150727e-17	5.988821359524051e-19
0.5640339828220179	6.661927494867913e-21	1.281900230721539e-20	2.812480830687217e-20	7.532633705632263e-20	2.8463484832344146e-19	2.3288025026831396e-18	5.3417674489907295e-15	5.692146796227545e-17	1.1207795130402482e-17	6.102932584093797e-19
0.5641339828220179	6.7708676568597485e-21	1.3027172520120705e-20	2.857690098680918e-20	7.65174136720054e-20	2.8899570748998017e-19	2.361366907520154e-18	5.7681379685244375e-15	5.774871422675585e-17	1.1453547761167402e-17	6.219072022302886e-19
0.5642339828220179	6.881421024832013e-21	1.3238400066475557e-20	2.903555396556797e-20	7.772544239541337e-20	2.9341638516555448e-19	2.394334069093579e-18	6.2405020457798466e-15	5.858722386153725e-17	1.1704494636280111e-17	6.337273260929299e-19
0.564333982822018	6.993609024666771e-21	1.345272515318556e-20	2.950085228284756e-20	7.895063795170669e-20	2.978976066703406e-19	2.427708325642297e-18	6.765374263679644e-15	5.943714082116284e-17	1.1960742402971156e-17	6.457570404879027e-19
0.564433982822018	7.107453334605437e-21	1.3670188455059585e-20	2.997288195079705e-20	8.019321745367414e-20	3.024401049777182e-19	2.4614940553362423e-18	7.350439403555806e-15	6.02986107985759e-17	1.222239985812077e-17	6.579998084643163e-19
0.5645339828220179	7.222975887850088e-21	1.389083111956163e-20	3.045172996368173e-20	8.145340042466253e-20	3.0704462078321694e-19	2.4956956765835304e-18	8.00481129748624e-15	6.117178124520243e-17	1.2489577991370423e-17	6.704591463856366e-19
0.5646339828220179	7.340198875187367e-21	1.4114694771603353e-20	3.093748430762518e-20	8.273140882168051e-20	3.117119025739444e-19	2.530317648339205e-18	8.739360616526266e-15	6.205680139125013e-17	1.2762390029105448e-17	6.831386246955995e-19
0.5647339828220179	7.459144747636329e-21	1.4341821518378403e-20	3.143023397043958e-20	8.402746705869682e-20	3.164427066985673e-19	2.5653644704161513e-18	9.567133321258199e-15	6.295382226624425e-17	1.3040951479331152e-17	6.96041868694534e-19
0.5648339828220179	7.57983621911861e-21	1.4572253954239213e-20	3.1930068951535116e-20	8.534180203012468e-20	3.212377974377977e-19	2.6008406837978674e-18	1.050388949915786e-14	6.386299671978907e-17	1.3325380177458278e-17	7.091725593260537e-19
0.5649339828220179	7.702296269153581e-21	1.4806035165615103e-20	3.2437080271915667e-20	8.667464313449459e-20	3.260979470754069e-19	2.6367508709530977e-18	1.1568803715596052e-14	6.47844794425637e-17	1.3615796333017907e-17	7.225344339743597e-19
0.5650339828220179	7.826548145576376e-21	1.5043208735975365e-20	3.2951359984257866e-20	8.802622229832488e-20	3.31023935969788e-19	2.673099656152656e-18	1.2785384474375762e-14	6.571842698755706e-17	1.3912322577325436e-17	7.361312872722522e-19
0.5651339828220179	7.952615367280013e-21	1.5283818750831798e-20	3.3473001183074774e-20	8.939677400017754e-20	3.3601655262602366e-19	2.7098917057879615e-18	1.4182694507231543e-14	6.666499779153827e-17	1.4215084012112308e-17	7.499669719199663e-19
0.5652339828220179	8.080521726982077e-21	1.552790980278809e-20	3.4002098014964855e-20	9.078653529491049e-20	3.4107659376851726e-19	2.7471317286916872e-18	1.579698948812687e-14	6.762435219676869e-17	1.452420825914659e-17	7.640453995149949e-19
0.5653339828220179	8.210291294015605e-21	1.577552699662991e-20	3.453874568895016e-20	9.219574583812993e-20	3.4620486441415154e-19	2.7848244764604553e-18	1.7673947008782137e-14	6.859665247296217e-17	1.4839825510863458e-17	7.783705413930489e-19
0.565433982822018	8.341948417144174e-21	1.6026715954461348e-20	3.508304048689537e-20	9.36246479108292e-20	3.514021779459897e-19	2.822974743779397e-18	1.987174113914657e-14	6.95820628394872e-17	1.5162068582025478e-17	7.929464294802699e-19
0.5655339828220179	8.475517727401563e-21	1.6281522820882768e-20	3.56350797740188e-20	9.507348644423018e-20	3.566693561875179e-19	2.8615873687486903e-18	2.24653489396239e-14	7.058074948781863e-17	1.5491072962433968e-17	8.077771571567732e-19
0.5656339828220179	8.611024140957504e-21	1.6539994268216056e-20	3.619496200949124e-20	9.654250904483319e-20	3.620072294774619e-19	2.900667233212412e-18	2.5552685442429037e-14	7.159288060424901e-17	1.5826976870717544e-17	8.228668801319057e-19
0.5657339828220179	8.7484928620072e-21	1.680217750177346e-20	3.676278675712151e-20	9.803196601965211e-20	3.6741663674513753e-19	2.9402192630890958e-18	2.926350870197969e-14	7.261862639284842e-17	1.6169921309214187e-17	8.38219817331038e-19
0.5658339828220179	8.88794938568621e-21	1.7068120265170733e-20	3.73386546961303e-20	9.954211040165498e-20	3.7289842558634797e-19	2.9802484287044327e-18	3.377261821695546e-14	7.365815909868209e-17	1.6520050119973903e-17	8.538402517942484e-19
0.5659339828220179	9.029419501011753e-21	1.7337870845687446e-20	3.7922667632017714e-20	1.0107319797541831e-19	3.7845345233986627e-19	3.0207597451260327e-18	3.931987967302145e-14	7.471165303129362e-17	1.6877510041905115e-17	8.697325315870099e-19
0.5660339828220179	9.172929293848597e-21	1.7611478079672518e-20	3.8514928507517717e-20	1.0262548730297158e-19	3.840825821644684e-19	3.0617582725003723e-18	4.624141977429628e-14	7.577928458845132e-17	1.7242450769088255e-17	8.859010707230377e-19
0.5661339828220179	9.318505149901267e-21	1.7888991357994604e-20	3.911554141364473e-20	1.0419923974985838e-19	3.897866891165301e-19	3.103249116391524e-18	5.501970528653116e-14	7.686123228015703e-17	1.7615025010280213e-17	9.023503500993627e-19
0.5662339828220179	9.466173757732612e-21	1.8170460631542044e-20	3.972461160083319e-20	1.057947195113967e-19	3.9556665622819904e-19	3.1452374281222235e-18	6.636676420018291e-14	7.795767675293123e-17	1.7995388549637023e-17	9.190849184439225e-19
0.566333982822018	9.615962111807561e-21	1.8455936416766322e-20	4.034224549016722e-20	1.0741219363915517e-19	4.014233755861466e-19	3.1877284051169562e-18	8.136814588413275e-14	7.906880081436785e-17	1.8383700308678667e-17	9.361093932757344e-19
0.566433982822018	9.767897515563768e-21	1.8745469801273834e-20	4.0968550684702537e-20	1.090519320676264e-19	4.0735774841085826e-19	3.230727291246931e-18	1.0174399483552107e-13	8.019478945796062e-17	1.8780122409521034e-17	9.53428461877754e-19
0.566533982822018	9.922007584509943e-21	1.903911244946789e-20	4.160363598088938e-20	1.1071420764113406e-19	4.13370685136587e-19	3.2742393771776687e-18	1.3035000659061974e-13	8.133582988822254e-17	1.9184820239408095e-17	9.710468822828616e-19
0.5666339828220179	1.0078320249349212e-20	1.933691660823379e-20	4.2247611380078545e-20	1.1239929614092865e-19	4.1946310549179935e-19	3.3182700007181572e-18	1.7220709426029114e-13	8.249211154607245e-17	1.9597962516562413e-17	9.889694842727149e-19
0.5667339828220179	1.0236863759130226e-20	1.963893511267569e-20	4.290058810013047e-20	1.141074763125111e-19	4.2563593858026234e-19	3.36282454717246e-18	2.368073102153171e-13	8.366382613451517e-17	2.0019721357389204e-17	1.0072011703899666e-18
0.5668339828220179	1.0397666684425931e-20	1.9945221391900578e-20	4.356267858711826e-20	1.1583902989316998e-19	4.318901229627098e-19	3.4079084496933724e-18	3.438806131866513e-13	8.485116764460927e-17	2.045027234505999e-17	1.0257469169638937e-18
0.5669339828220179	1.0560757920538742e-20	2.025582947485171e-20	4.423399652712275e-20	1.1759424163972901e-19	4.382266067390918e-19	3.4535271896382128e-18	5.401213307788424e-13	8.605433238172492e-17	2.088979459950471e-17	1.0446117751495675e-18
0.5670339828220179	1.0726166690734544e-20	2.0570813996190564e-20	4.491465685813128e-20	1.1937339935652126e-19	4.446463476314399e-19	3.4996862969268925e-18	9.591591621083777e-13	8.727351899210064e-17	2.1338470848843938e-17	1.0638008719808481e-18
0.5671339828220179	1.089392254950272e-20	2.089023020222923e-20	4.560477578202928e-20	1.211767939235796e-19	4.511503130673173e-19	3.546391350401956e-18	2.1225155988582327e-12	8.85089284896946e-17	2.179648750228949e-17	1.0833194114372443e-18
0.5672339828220179	1.1064055385846356e-20	2.121413395691218e-20	4.630447077669096e-20	1.2300471932504902e-19	4.577394802638957e-19	3.5936479781910015e-18	7.864191752972671e-12	8.976076428334156e-17	2.2264034724546998e-17	1.1031726755249175e-18
0.5673339828220179	1.1236595426598708e-20	2.1542581747848567e-20	4.701386060816973e-20	1.2485747267781528e-19	4.644148363126102e-19	3.64146185807116e-18	1.0016759627274957e-9	9.102923220421181e-17	2.274130651175061e-17	1.123366025371934e-18
0.567433982822018	1.1411573239769142e-20	2.187563069239591e-20	4.7733065342988344e-20	1.2673535426037212e-19	4.711773782644573e-19	3.689838717835956e-18	1.200144221078807e-11	9.231454053358379e-17	2.3228500768964486e-17	1.143904902338049e-18
0.567533982822018	1.1589019737916844e-20	2.2213338543791935e-20	4.846220636052697e-20	1.2863866754188997e-19	4.780281132158713e-19	3.738784335663966e-18	2.739009186414812e-12	9.361690003091928e-17	2.372581938928015e-17	1.164794829138952e-18
0.5676339828220179	1.1768966181555306e-20	2.255576369734266e-20	4.920140636551629e-20	1.3056771921154605e-19	4.849680583952768e-19	3.7883045404903716e-18	1.1939372831915212e-12	9.493652396226993e-17	2.423346833455276e-17	1.1860414109856117e-18
0.5677339828220179	1.1951444182582737e-20	2.2902965196657546e-20	4.995078940063039e-20	1.325228192080474e-19	4.919982412502087e-19	3.838405212380132e-18	6.701239418454233e-13	9.627362812898956e-17	2.4751657717799984e-17	1.2076503367383919e-18
0.5678339828220179	1.2136485707744447e-20	2.3255002739939815e-20	5.071048085917913e-20	1.3450428074940607e-19	4.991196995350943e-19	3.889092282903772e-18	4.308513942307596e-13	9.762843089677506e-17	2.5280601887307525e-17	1.2296273800764483e-18
0.5679339828220179	1.2324123082123118e-20	2.3611936686327408e-20	5.148060749790717e-20	1.3651242036293724e-19	5.063334813996246e-19	3.940371735515134e-18	3.015859919208794e-13	9.900115322503251e-17	2.5820519512474268e-17	1.251978400682514e-18
0.5680339828220179	1.2514388992659682e-20	2.3973828062287796e-20	5.226129744989781e-20	1.3854755791549473e-19	5.136406454778336e-19	3.992249605931816e-18	2.23761880090703e-13	1.0039201869657704e-16	2.6371633671436214e-17	1.2747093454432883e-18
0.5681339828220179	1.2707316491702907e-20	2.43407385680662e-20	5.305268023757592e-20	1.4061001664393372e-19	5.210422609777275e-19	4.04473198251744e-18	1.7321255744160861e-13	1.0180125354766218e-16	2.6934171940504925e-17	1.297826249665515e-18
0.5682339828220179	1.2902939000590541e-20	2.4712730584185974e-20	5.385488678582134e-20	1.427001231858187e-19	5.285394077716197e-19	4.097825006666512e-18	1.3847986920852734e-13	1.0322908669835018e-16	2.750836648546225e-17	1.3213352383081159e-18
0.568333982822018	1.3101290313259381e-20	2.5089867178005643e-20	5.466804943518644e-20	1.448182076103639e-19	5.361331764870983e-19	4.1515348731915506e-18	1.1355738573470939e-13	1.0467574978322509e-16	2.809445415475033e-17	1.3452425272304768e-18
0.568433982822018	1.3302404599886513e-20	2.5472212110325817e-20	5.54923019552168e-20	1.4696460344959983e-19	5.4382466859858e-19	4.205867830712186e-18	9.50471953523711e-14	1.0614147718244114e-16	2.8692676574593487e-17	1.3695544244569382e-18
0.568533982822018	1.3506316410561797e-20	2.58598298420571e-20	5.632777955788667e-20	1.4913964772981437e-19	5.516149965196504e-19	4.2608301820472466e-18	8.090833261455812e-14	1.0762650605314157e-16	2.930328024610592e-17	1.3942773314582101e-18
0.5686339828220179	1.3713060678990163e-20	2.625278554093755e-20	5.71746189111359e-20	1.513436810032014e-19	5.595052836959261e-19	4.316428284608609e-18	6.985405520791093e-14	1.0913107636121017e-16	2.9926516644411734e-17	1.4194177444492089e-18
0.5687339828220179	1.392267272622612e-20	2.6651145088308304e-20	5.803295815251912e-20	1.535770473797653e-19	5.674966646986509e-19	4.3726685507975985e-18	6.104003635893319e-14	1.1065543091339032e-16	3.0562642319832936e-17	1.4449822557040647e-18
0.5688339828220179	1.413518826443873e-20	2.7054975085943748e-20	5.890293690296148e-20	1.5584009455947649e-19	5.755902853189282e-19	4.429557448403707e-18	5.389332907475729e-14	1.1219981538976332e-16	3.121191900118548e-17	1.4709775548882801e-18
0.5689339828220179	1.4350643400709333e-20	2.746434286294097e-20	5.978469628062813e-20	1.5813317386466622e-19	5.837873026626457e-19	4.487101501005821e-18	4.801385297577313e-14	1.1376447837659425e-16	3.187461370123013e-17	1.4974104304083115e-18
0.5690339828220179	1.456907464085969e-20	2.787931648266084e-20	6.067837891490202e-20	1.604566402726712e-19	5.920888852460402e-19	4.545307288375575e-18	4.311525545584527e-14	1.1534967139954315e-16	3.255099882432352e-17	1.5242877707787602e-18
0.5691339828220179	1.4790518893314078e-20	2.82999647497318e-20	6.158412896047482e-20	1.628108524487311e-19	6.004962130919726e-19	4.60418144688339e-18	3.898812548734099e-14	1.1695564895725666e-16	3.324135227632007e-17	1.5516165660074387e-18
0.5692339828220179	1.501501347299184e-20	2.8726357217106396e-20	6.250209211155075e-20	1.6519617277912985e-19	6.090104778268563e-19	4.6637306699067105e-18	3.547639419326449e-14	1.1858266855533204e-16	3.394595757677014e-17	1.5794039089984678e-18
0.5693339828220179	1.5242596105233517e-20	2.915856419317845e-20	6.343241561616058e-20	1.676129674046013e-19	6.176328827782803e-19	4.723961708240645e-18	3.246177972583509e-14	1.2023099074066552e-16	3.466510397346715e-17	1.6076569969736816e-18
0.5694339828220178	1.5473304929759357e-20	2.959665674895824e-20	6.437524829059643e-20	1.7006160625398026e-19	6.263646430733251e-19	4.784881370511281e-18	2.9853286013463605e-14	1.2190087913619054e-16	3.5399086559394326e-17	1.6363831329125905e-18
0.569533982822018	1.570717850466192e-20	3.004070672530498e-20	6.533074053395253e-20	1.7254246307811392e-19	6.352069857375689e-19	4.846496523591159e-18	2.7579960567335742e-14	1.235926004760036e-16	3.614820639212267e-17	1.6655897270110327e-18
0.5696339828220179	1.5944255810428784e-20	3.0490786740218165e-20	6.629904434278439e-20	1.7505591548401832e-19	6.441611497947375e-19	4.908814093017055e-18	2.558580347729121e-14	1.2530642464087843e-16	3.6912770615710515e-17	1.6952842981586861e-18
0.5697339828220179	1.618457625400404e-20	3.094697019619321e-20	6.728031332589276e-20	1.7760234496933238e-19	6.532283863671873e-19	4.971841063411042e-18	2.382612636503366e-14	1.2704262469420557e-16	3.7693092585173145e-17	1.7254744754362112e-18
0.5698339828220179	1.642817967287763e-20	3.140933128762886e-20	6.827470271921196e-20	1.801821369569766e-19	6.624099587769348e-19	5.035584478902989e-18	2.226490730417788e-14	1.2880147691830553e-16	3.848949199355683e-17	1.756167999631341e-18
0.5699339828220179	1.6675106339213408e-20	3.1877945008302886e-20	6.928236940082421e-20	1.827956808301289e-19	6.717071426474946e-19	5.100051443556152e-18	2.0872841713576236e-14	1.3058326085117093e-16	3.9302295001693535e-17	1.787372724774971e-18
0.5700339828220179	1.6925396964007466e-20	3.2352887158902645e-20	7.030347190608752e-20	1.854433699674215e-19	6.811212260063936e-19	5.1652491217951495e-18	1.962588726967744e-14	1.3238825932361608e-16	4.013183437068512e-17	1.8190966196970714e-18
0.5701339828220179	1.7179092701284984e-20	3.283423435461962e-20	7.133817044289025e-20	1.8812560177843714e-19	6.906535093884143e-19	5.2311847388363876e-18	1.8504164553932105e-14	1.3421675849684702e-16	4.0978449597181236e-17	1.8513477696028377e-18
0.5702339828220179	1.7436235152327876e-20	3.3322064032805766e-20	7.238662690701716e-20	1.9084277773944614e-19	7.003053059395417e-19	5.297865581121068e-18	1.749111726132277e-14	1.3606904790045428e-16	4.1842487051509817e-17	1.8841343776692336e-18
0.570333982822018	1.7696866369939944e-20	3.381645446069098e-20	7.344900489764286e-20	1.9359530342944172e-19	7.100779415216497e-19	5.365298996750697e-18	1.657286411652548e-14	1.3794542047083394e-16	4.272430011872524e-17	1.9174647666622394e-18
0.570433982822018	1.7961028862745238e-20	3.431748474316131e-20	7.452546973294266e-20	1.9638358856640646e-19	7.199727548178984e-19	5.433492395924948e-18	1.5737693986588197e-14	1.3984617259003668e-16	4.3624249342634097e-17	1.951347380574901e-18
0.570533982822018	1.8228765599524982e-20	3.482523483060432e-20	7.56161884658331e-20	1.99208047043899e-19	7.299910974389035e-19	5.502453251382679e-18	1.4975669079209852e-14	1.4177160412507153e-16	4.454270257287561e-17	1.9857907862869343e-18
0.5706339828220179	1.850012001358573e-20	3.5339785526813796e-20	7.672132989982606e-20	2.020690969678799e-19	7.401343340295802e-19	5.5721890988447154e-18	1.4278310522893133e-14	1.4372201846762926e-16	4.548003511510711e-17	2.020803675245316e-18
0.5707339828220179	1.8775136007167774e-20	3.586121849696058e-20	7.784106460501552e-20	2.049671606938276e-19	7.504038423767974e-19	5.64270753745994e-18	1.3638347310818254e-14	1.4569772257427576e-16	4.643662988437974e-17	2.056394865167008e-18
0.5708339828220179	1.905385795588596e-20	3.638961627562425e-20	7.897556493418408e-20	2.079026648641271e-19	7.608010135177053e-19	5.714016230253334e-18	1.3049514396638248e-14	1.476990270070794e-16	4.741287756176286e-17	2.092573301763319e-18
0.5709339828220179	1.933633071321037e-20	3.6925062274895536e-20	8.012500503903933e-20	2.1087604044574808e-19	7.713272518488779e-19	5.786122904577215e-18	1.2506389222878383e-14	1.4972624597471508e-16	4.840917675429945e-17	2.1293480604868544e-18
0.5710339828220179	1.9622599614980536e-20	3.7467640792535223e-20	8.128956088657367e-20	2.1388772276818645e-19	7.819839752361544e-19	5.859035352564545e-18	1.2004258526022869e-14	1.517796973740143e-16	4.9425934158356813e-17	2.1667283483006795e-18
0.5711339828220179	1.9912710483958913e-20	3.801743702020813e-20	8.24694102755549e-20	2.1693815156171825e-19	7.927726151252923e-19	5.932761431585493e-18	1.153900916177061e-14	1.5385970283200242e-16	5.0463564726457936e-17	2.2047235054706213e-18
0.5712339828220179	2.020670963442068e-20	3.8574537051773395e-20	8.366473285314005e-20	2.2002777099589946e-19	8.036946166533209e-19	6.0073090647058564e-18	1.1107038113708108e-14	1.5596658774839169e-16	5.1522491837661166e-17	2.2433430073803223e-18
0.5713339828220179	2.0504643876780103e-20	3.913902789165035e-20	8.487571013162749e-20	2.231570297183973e-19	8.147514387607282e-19	6.082686241149005e-18	1.0705177919008458e-14	1.5810068133857041e-16	5.260314747157712e-17	2.2825964663699697e-18
0.5714339828220178	2.0806560522256852e-20	3.971099746324211e-20	8.610252550532766e-20	2.263263808940613e-19	8.259445543043648e-19	6.158901016759711e-18	1.0330634557916743e-14	1.60262316677065e-16	5.370597238609554e-17	2.322493633598453e-18
0.571533982822018	2.1112507387577438e-20	4.0290534617435703e-20	8.734536426757516e-20	2.29536282244334e-19	8.372754501711467e-19	6.235961514471247e-18	9.980935476304088e-15	1.6245183074150166e-16	5.483141629891238e-17	2.363044400929633e-18
0.5716339828220179	2.142253279971627e-20	4.0877729141159876e-20	8.860441362786218e-20	2.3278719608690404e-19	8.487456273924942e-19	6.3138759247745655e-18	9.653885890440641e-15	1.6466956445705085e-16	5.597993807293242e-17	2.404258802842631e-18
0.5717339828220179	2.1736685600677505e-20	4.1472671766021186e-20	8.987986272912085e-20	2.3607958937570647e-19	8.603566012596862e-19	6.392652506191073e-18	9.347531895581172e-15	1.6691586274140082e-16	5.715200590565374e-17	2.4461470183670883e-18
0.5718339828220179	2.205501515231062e-20	4.2075454177002034e-20	9.117190266511784e-20	2.394139337411721e-19	8.721099014398209e-19	6.472299585747204e-18	9.060129190862378e-15	1.6919107455020514e-16	5.834809752259593e-17	2.488719373042739e-18
0.5719339828220179	2.2377571341169754e-20	4.268616902122885e-20	9.248072649800269e-20	2.4279070553080106e-19	8.84007072092708e-19	6.552825559452293e-18	8.790116461580783e-15	1.7149555292307186e-16	5.956870037488809e-17	2.5319863409045642e-18
0.5720339828220179	2.270440458340847e-20	4.330490991681242e-20	9.380652927597638e-20	2.4621038585002657e-19	8.960496719884747e-19	6.63423889277889e-18	8.536092640598823e-15	1.7382965503005168e-16	6.081431184109395e-17	2.575958546493056e-18
0.5721339828220179	2.303556582971859e-20	4.39317714617552e-20	9.514950805110907e-20	2.4967346060337894e-19	9.082392746260444e-19	6.7165481211461e-18	8.29679741418894e-15	1.761937422186674e-16	6.208543943338017e-17	2.6206467668905435e-18
0.5722339828220179	2.33711065703032e-20	4.456684924293076e-20	9.65098618972834e-20	2.531804205359575e-19	9.20577468352348e-19	6.799761850405422e-18	8.071094452329053e-15	1.7858818006146345e-16	6.338260100811812e-17	2.666061933783375e-18
0.572333982822018	2.3711078839896496e-20	4.521023984513578e-20	9.788779192828647e-20	2.567317612752141e-19	9.330658564824166e-19	6.8838887573296585e-18	7.857956935553137e-15	1.8101333840410498e-16	6.470632498102774e-17	2.712215135550712e-18
0.572433982822018	2.405553522281573e-20	4.586204086020599e-20	9.928350131602625e-20	2.6032798337300703e-19	9.457060574201935e-19	6.968937590104074e-18	7.656455024755608e-15	1.8346959141399713e-16	6.605715054694991e-17	2.759117619379637e-18
0.572533982822018	2.440452885806296e-20	4.6522350896217557e-20	1.0069719530890782e-19	2.6396959234802735e-19	9.584997047803038e-19	7.05491716882128e-18	7.465744980561465e-15	1.8595731762949231e-16	6.743562790438381e-17	2.806780793407995e-18
0.5726339828220179	2.4758113444460594e-20	4.719126958674748e-20	1.021290812503309e-19	2.6765709872847443e-19	9.714484475105192e-19	7.141836385978005e-18	7.28505968789298e-15	1.8847690000961476e-16	6.884231848485727e-17	2.8552162288938865e-18
0.5727339828220179	2.5116343245831785e-20	4.7868897600213855e-20	1.0357936859733961e-19	2.7139101809507756e-19	9.845539500151238e-19	7.229704206975251e-18	7.113700381433785e-15	1.9102872598437478e-16	7.027779518727381e-17	2.9044356624133765e-18
0.5728339828220179	2.5479273096220555e-20	4.8555336649289666e-20	1.0504826893941327e-19	2.75171871124427e-19	9.978178922790892e-19	7.318529670621151e-18	6.95102940057778e-15	1.9361318750563912e-16	7.174264261733056e-17	2.954450998085995e-18
0.5729339828220179	2.5846958405155853e-20	4.9250689500386293e-20	1.0653599601739798e-19	2.790001836326076e-19	1.0112419699930818e-18	7.408321889636567e-18	6.796463829558861e-15	1.9623068109857961e-16	7.323745733212988e-17	3.00527430982875e-18
0.5730339828220179	2.621945516295488e-20	4.99550599832151e-20	1.0804276574258458e-19	2.8287648661916844e-19	1.0248278946793245e-18	7.499090051163798e-18	6.64946990086472e-15	1.9888160791370732e-16	7.476284809010324e-17	3.0569178436388122e-18
0.5731339828220179	2.6596819946071164e-20	5.066855300042382e-20	1.0956879621592879e-19	2.8680131631140835e-19	1.0385773938183084e-18	7.5908434172779e-18	6.509558058650374e-15	2.0156637377949088e-16	7.631943610636598e-17	3.109394019905327e-18
0.5732339828220179	2.6979109922483897e-20	5.139127453730538e-20	1.1111430774742606e-19	2.9077521420897284e-19	1.0524922109763648e-18	7.683591325501218e-18	6.376278594362843e-15	2.0428538925557746e-16	7.790785531363145e-17	3.162715435750708e-18
0.5733339828220179	2.736638285713125e-20	5.212333167158594e-20	1.1267952287561854e-19	2.9479872712878115e-19	1.0665741059340347e-18	7.777343189320471e-18	6.249217779738949e-15	2.0703906968660652e-16	7.95287526288069e-17	3.216894867401581e-18
0.5734339828220179	2.775869711738576e-20	5.286483258328787e-20	1.1426466638726668e-19	2.988724072502926e-19	1.080824854815409e-18	7.872108498707181e-18	6.1279944332041775e-15	2.0982783525664593e-16	8.118278822540867e-17	3.271945272590137e-18
0.5735339828220178	2.815611167857422e-20	5.3615886564667425e-20	1.158699653371604e-19	3.029968121610839e-19	1.0952462502182201e-18	7.967896820640625e-18	6.012256864826801e-15	2.1265211104423303e-16	8.28706358119226e-17	3.327879792985759e-18
0.5736339828220179	2.855868612954123e-20	5.437660403023505e-20	1.1749564906807943e-19	3.0717250490275226e-19	1.1098401013448792e-18	8.06471779963404e-18	5.9016801526911115e-15	2.1551232707804806e-16	8.459298291625474e-17	3.3847117566577844e-18
0.5737339828220179	2.8966480678255186e-20	5.51470965268479e-20	1.1914194923090412e-19	3.114000540171675e-19	1.1246082341343324e-18	8.16258115826348e-18	5.795963710073963e-15	2.1840891839320566e-16	8.635053117640065e-17	3.442454680569185e-18
0.5738339828220179	2.937955615746295e-20	5.592747674388521e-20	1.2080909980489078e-19	3.156800335930602e-19	1.1395524913948984e-18	8.261496697700214e-18	5.694829108329184e-15	2.2134232508820977e-16	8.814399663750127e-17	3.5011222731025405e-18
0.5739339828220179	2.979797403038404e-20	5.671785852349862e-20	1.2249733711808267e-19	3.20013023312918e-19	1.154674732937861e-18	8.361474298245458e-18	5.598018125104303e-15	2.243129923825254e-16	8.997411005540038e-17	3.560728436617361e-18
0.5740339828220179	3.0221796396452646e-20	5.751835687094729e-20	1.2420689986788056e-19	3.2439960850025226e-19	1.1699768357120368e-18	8.462523919868574e-18	5.505290991514214e-15	2.273213706748236e-16	9.18416172068818e-17	3.621287270040284e-18
0.5741339828220179	3.06510859971062e-20	5.8329087965006e-20	1.2593802914177752e-19	3.2884038016719225e-19	1.1854606939392358e-18	8.56465560274808e-18	5.4164248153320715e-15	2.303679156018778e-16	9.374727920672728e-17	3.6828130714879596e-18
0.5742339828220179	3.108590622161611e-20	5.91501691684597e-20	1.2769096843823326e-19	3.333359350624009e-19	1.2011282192505622e-18	8.667879467815695e-18	5.331212160200864e-15	2.3345308809812895e-16	9.569187283175729e-17	3.745320340923065e-18
0.574333982822018	3.1526321112966985e-20	5.998171903867764e-20	1.2946596368772072e-19	3.3788687571938587e-19	1.2169813408236979e-18	8.77220571730368e-18	5.2494597633942365e-15	2.365773544559351e-16	9.767619085202245e-17	3.80882378284426e-18
0.574433982822018	3.1972395373781696e-20	6.082385733826435e-20	1.3126326327391507e-19	3.424938105050851e-19	1.2330220055210163e-18	8.877644635294627e-18	5.170987376832326e-15	2.39741186386486e-16	9.970104236929478e-17	3.8733383090096124e-18
0.574533982822018	3.2424194372292214e-20	6.167670504580293e-20	1.3308311805505663e-19	3.471573536688803e-19	1.2492521780286998e-18	8.984206588275376e-18	5.095626717937553e-15	2.429450610814396e-16	1.0176725316306381e-16	3.9388790411952495e-18
0.5746339828220179	3.288178414835882e-20	6.25403843666682e-20	1.3492578138546616e-19	3.5187812539189874e-19	1.265673840996718e-18	9.091902025692844e-18	5.023220518540628e-15	2.461894612752271e-16	1.03875666044171e-16	4.005461313988155e-18
0.5747339828220179	3.334523141953421e-20	6.34150187439352e-20	1.3679150913721666e-19	3.5665675183669003e-19	1.2822889951797079e-18	9.20074148051367e-18	4.953621661455725e-15	2.49474875308083e-16	1.0602714121629089e-16	4.0731006776146206e-18
0.5748339828220179	3.38146035871771e-20	6.43007328693604e-20	1.3868055972197551e-19	3.6149386519726817e-19	1.2990996595788785e-18	9.310735569787108e-18	4.886692395568498e-15	2.5280179718979367e-16	1.0822255664543777e-16	4.141812900804419e-18
0.5749339828220179	3.428996874261358e-20	6.519765269445812e-20	1.4059319411300291e-19	3.663901037494955e-19	1.3161078715847321e-18	9.421894995210252e-18	4.8223036213450445e-15	2.5617072666415735e-16	1.1046280843767562e-16	4.211613973690935e-18
0.5750339828220179	3.4771395673344424e-20	6.610590544165005e-20	1.4252967586731966e-19	3.7134611190182514e-19	1.3333156871208322e-18	9.534230543697247e-18	4.760334239598733e-15	2.5958216927418715e-16	1.127488112252374e-16	4.2825201107480334e-18
0.5751339828220179	3.5258953869304463e-20	6.702561961551233e-20	1.4449027114803294e-19	3.7636254024641163e-19	1.3507251807884454e-18	9.647753087951363e-18	4.700670557166306e-15	2.630366364280572e-16	1.1508149856124818e-16	4.354547753763947e-18
0.5752339828220179	3.575271352916671e-20	6.795692501409749e-20	1.4647524874683648e-19	3.8144004561058565e-19	1.3683384460121594e-18	9.762473587040013e-18	4.6432057438508426e-15	2.665346454657877e-16	1.1746182332324827e-16	4.427713574852548e-18
0.5753339828220179	3.625274556669894e-20	6.889995274035177e-20	1.484848801066701e-19	3.865792911086944e-19	1.3861575951864718e-18	9.878403086973372e-18	4.587839335616798e-15	2.700767197267016e-16	1.1989075812573763e-16	4.5020344795026755e-18
0.5754339828220179	3.675912161716875e-20	6.985483521361254e-20	1.5051943934454807e-19	3.9178094619428705e-19	1.4041847598232802e-18	9.995552721285682e-18	4.53447677956579e-15	2.7366338861763666e-16	1.223692957419415e-16	4.577527609665648e-18
0.5755339828220178	3.727191404379596e-20	7.082170618119821e-20	1.5257920327456238e-19	3.970456867127135e-19	1.422422090700451e-18	1.0113933711620576e-17	4.483029016707647e-15	2.7729518768194793e-16	1.2489844953503138e-16	4.654210346881903e-18
0.5756339828220179	3.779119594426076e-20	7.180070073008398e-20	1.5466445143105701e-19	4.023741949540613e-19	1.4408717580112425e-18	1.0233557368318807e-17	4.433412098960869e-15	2.809726586692875e-16	1.2747925389901263e-16	4.732100315446807e-18
0.5757339828220179	3.8317041157253046e-20	7.27919552986649e-20	1.567754660919512e-19	4.0776715970644626e-19	1.4595359515146942e-18	1.0354435091009238e-17	4.385546837196632e-15	2.846963496061617e-16	1.3011276470950446e-16	4.811215385615875e-18
0.5758339828220179	3.88495242690846e-20	7.379560768861315e-20	1.5891253230227015e-19	4.132252763097682e-19	1.4784168806871887e-18	1.0476578369204242e-17	4.339358477466989e-15	2.8846681486734033e-16	1.3280005978468803e-16	4.891573676851261e-18
0.5759339828220179	3.938872062034238e-20	7.481179707682282e-20	1.610759378978246e-19	4.18749246709732e-19	1.4975167748747627e-18	1.0599998782896955e-17	4.2947764028557765e-15	2.9228461524802753e-16	1.355422393566042e-16	4.973193561107932e-18
0.5760339828220179	3.9934706312597275e-20	7.584066402743983e-20	1.6326597352907313e-19	4.2433977951233304e-19	1.516837883446554e-18	1.0724708003162598e-17	4.2517338586477215e-15	2.9615031803688535e-16	1.3834042655309773e-16	5.0560936661617196e-18
0.5761339828220179	4.04875582151642e-20	7.688235050399304e-20	1.6548293268515302e-19	4.2999759003868402e-19	1.5363824759491934e-18	1.0850717792762996e-17	4.210167698743671e-15	3.0006449708988114e-16	1.4119576789064306e-16	5.140292878978921e-18
0.5762339828220179	4.104735397191458e-20	7.793699988160771e-20	1.6772711171810027e-19	4.357234003802358e-19	1.5561528422622217e-18	1.0978040006754243e-17	4.170018151456083e-15	3.040277329049747e-16	1.441094337783128e-16	5.225810349128125e-18
0.576333982822018	4.161417200814256e-20	7.900475695931785e-20	1.6999880986723527e-19	4.415179394544031e-19	1.5761512927544898e-18	1.110668659309796e-17	4.131228603000543e-15	3.080406126976682e-16	1.470826190331697e-16	5.312665492234998e-18
0.576433982822018	4.2188091537478346e-20	8.008576797246676e-20	1.7229832928372669e-19	4.473819430605467e-19	1.5963801584415811e-18	1.1236669593275305e-17	4.093745397164544e-15	3.121037304773926e-16	1.5011654340732873e-16	5.4008779934798045e-18
0.576533982822018	4.276919256886274e-20	8.11801806052029e-20	1.7462597505535162e-19	4.533161539363714e-19	1.6168417911442696e-18	1.1368001142905511e-17	4.0575176497774775e-15	3.162176871248065e-16	1.532124521270218e-16	5.490467811139565e-18
0.5766339828220179	4.335755591357151e-20	8.228814400307205e-20	1.7698205523142216e-19	4.593213218147408e-19	1.6375385636480363e-18	1.1500693472366756e-17	4.0224970767401584e-15	3.2038309046994375e-16	1.5637161644389806e-16	5.581455180173923e-18
0.5767339828220179	4.395326319228937e-20	8.340980878570069e-20	1.793668808478868e-19	4.653982034808113e-19	1.6584728698634946e-18	1.1634758907420655e-17	3.988637834485059e-15	3.246005553712635e-16	1.5959533419889134e-16	5.67386061585581e-18
0.5768339828220179	4.4556396842248067e-20	8.454532705957621e-20	1.8178076595264372e-19	4.715475628296729e-19	1.679647124987981e-18	1.1770209869840564e-17	3.955896371846493e-15	3.288707037956113e-16	1.6288493039895765e-16	5.767704917448061e-18
0.5769339828220179	4.516704012440696e-20	8.569485243091821e-20	1.8422402763100193e-19	4.77770170924267e-19	1.7010637656680904e-18	1.1907058878042679e-17	3.924231292411261e-15	3.3319416489907396e-16	1.6624175780697577e-16	5.863009171925216e-18
0.5770339828220179	4.578527713070036e-20	8.685854001865722e-20	1.8669698603135634e-19	4.840668060538444e-19	1.7227252501633648e-18	1.2045318547721333e-17	3.89360322650688e-15	3.375715751087902e-16	1.6966719754516257e-16	5.959794757742544e-18
0.5771339828220179	4.64111927913306e-20	8.803654646750288e-20	1.891999643910431e-19	4.904382537927156e-19	1.7446340585109187e-18	1.2185001592487127e-17	3.863974712058731e-15	3.4200357820566855e-16	1.731626597123034e-16	6.058083348651693e-18
0.5772339828220179	4.704487288212273e-20	8.922902996110419e-20	1.9173328906236244e-19	4.968853070594522e-19	1.7667926926911513e-18	1.2326120824508676e-17	3.835310083617234e-15	3.464908254080544e-16	1.7672958401514691e-16	6.1578969175638514e-18
0.5773339828220179	4.76864040319334e-20	9.043615023532242e-20	1.9429728953882885e-19	5.034087661765301e-19	1.789203676794636e-18	1.2468689155158094e-17	3.8075753689167814e-15	3.510339754563764e-16	1.803694404143238e-16	6.259257740461505e-18
0.5774339828220179	4.8335873730114525e-20	9.16580685915926e-20	1.9689229848156913e-19	5.100094389303348e-19	1.8118695571899e-18	1.2612719595659858e-17	3.7807381923848925e-15	3.556336946987386e-16	1.840837297851235e-16	6.362188400358724e-18
0.5775339828220178	4.8993370334036305e-20	9.289494791038495e-20	1.9951865174594844e-19	5.1668814063160175e-19	1.8347929026924057e-18	1.2758225257743028e-17	3.754767685069399e-15	3.602906571775012e-16	1.8787398459350802e-16	6.466711791310698e-18
0.5776339828220179	4.965898307666626e-20	9.414695266477368e-20	2.021766884083624e-19	5.234456941763017e-19	1.857976304734611e-18	1.2905219354297243e-17	3.729634400497691e-15	3.6500554471685697e-16	1.9174176958774106e-16	6.57285112247348e-18
0.5777339828220179	5.0332802074204506e-20	9.541424893409364e-20	2.0486675079322737e-19	5.302829301068658e-19	1.8814223775369165e-18	1.3053715200031644e-17	3.705310236023009e-15	3.6977904701138536e-16	1.9568868250598538e-16	6.680629922213622e-18
0.5778339828220179	5.101491833377913e-20	9.669700441771703e-20	2.0758918450019322e-19	5.372006866739629e-19	1.905133758280084e-18	1.3203726212138798e-17	3.681768359249853e-15	3.7461186171567667e-16	1.9971635480034175e-16	6.7900720422702345e-18
0.5779339828220179	5.170542376119839e-20	9.799538844891417e-20	2.1034433843150177e-19	5.441998098985808e-19	1.9291131072784034e-18	1.3355265910960471e-17	3.658983139165277e-15	3.7950469453492173e-16	2.0382645237762948e-16	6.901201661967363e-18
0.5780339828220179	5.240441116876287e-20	9.930957200882702e-20	2.1313256481959391e-19	5.512811536345875e-19	1.9533631081541142e-18	1.3508347920658438e-17	3.6369300816325395e-15	3.844582593165836e-16	2.08020676357414e-16	7.014043292479757e-18
0.5781339828220179	5.311197428313311e-20	1.0063972774054437e-19	2.1595421925487664e-19	5.584455796317335e-19	1.977886468012913e-18	1.3662985969887526e-17	3.615585768932802e-15	3.894732781430914e-16	2.1230076384765445e-16	7.12862178115097e-18
0.5782339828220179	5.382820775326277e-20	1.0198602996327779e-19	2.188096607137097e-19	5.656939575990614e-19	2.0026859176206154e-18	1.381919389247385e-17	3.594927803064761e-15	3.9455048142562557e-16	2.1666848873845022e-16	7.24496231586566e-18
0.578333982822018	5.45532071583853e-20	1.0334865468664953e-19	2.216992515865889e-19	5.730271652687657e-19	2.0277642115808525e-18	1.3976985628095393e-17	3.574934752535833e-15	3.9969060799895564e-16	2.2112566251430288e-16	7.363090429475767e-18
0.578433982822018	5.528706901606165e-20	1.0472777962507518e-19	2.2462335770652806e-19	5.804460884604664e-19	2.0531241285139415e-18	1.413637522296657e-17	3.555586102401026e-15	4.0489440521737496e-16	2.2567413508537035e-16	7.483032004281599e-18
0.578533982822018	5.602989079029507e-20	1.0612358421226416e-19	2.275823483776423e-19	5.879516211459708e-19	2.0787684712368996e-18	1.4297376830527113e-17	3.5368622073212552e-15	4.101626290517449e-16	2.3031579563821463e-16	7.604813276568909e-18
0.578633982822018	5.678177089969978e-20	1.0753624961581792e-19	2.305765964039606e-19	5.955446655144498e-19	2.1047000669446786e-18	1.446000471213421e-17	3.5187442474352673e-15	4.154960441876608e-16	2.350525735064899e-16	7.72846084120214e-18
0.5787339828220179	5.754280872573185e-20	1.0896595875194038e-19	2.3360647811839417e-19	6.032261320380162e-19	2.130921767392279e-18	1.4624273237757706e-17	3.5012141868511745e-15	4.20895424124703e-16	2.398864390620809e-16	7.854001656273801e-18
0.5788339828220179	5.831310462098511e-20	1.1041289630025575e-19	2.3667237341196215e-19	6.109969395378463e-19	2.1574364490783484e-18	1.479019688668051e-17	3.484254734581351e-15	4.2636155127689277e-16	2.448194046272479e-16	7.981463047812758e-18
0.5789339828220179	5.9092759917545e-20	1.1187724871872685e-19	2.397746657631983e-19	6.188580152506619e-19	2.184247013429654e-18	1.4957790248200894e-17	3.4678493077555663e-15	4.318952170742442e-16	2.4985352540824593e-16	8.110872714549509e-18
0.5790339828220179	5.988187693540942e-20	1.1335920425870395e-19	2.429137422677701e-19	6.268102948957324e-19	2.2113563869869317e-18	1.512706802234057e-17	3.4519819969616606e-15	4.3749722206553073e-16	2.5499090045101926e-16	8.24225873274154e-18
0.5791339828220179	6.068055899097003e-20	1.1485895298005465e-19	2.4608999366831874e-19	6.348547227422684e-19	2.238767521591745e-18	1.529804502055455e-17	3.436637533573057e-15	4.4316837602220365e-16	2.602336736194869e-16	8.375649561057563e-18
0.5792339828220179	6.148891040555396e-20	1.1637668676643163e-19	2.493038143844986e-19	6.429922516773354e-19	2.266483394574616e-18	1.5470736166446563e-17	3.421801258932782e-15	4.489094980435242e-16	2.6558403459701966e-16	8.511074045522654e-18
0.5793339828220179	6.230703651403742e-20	1.1791259934063406e-19	2.5255560254324345e-19	6.512238432741954e-19	2.294507008944328e-18	1.5645156496487228e-17	3.4074590952741218e-15	4.547214166629027e-16	2.710442199116897e-16	8.648561424524301e-18
0.5794339828220179	6.313504367351158e-20	1.1946688628008842e-19	2.5584576000922165e-19	6.595504678611082e-19	2.322841393578314e-18	1.58213211607358e-17	3.3935975182659337e-15	4.606049699554512e-16	2.766165139858895e-16	8.788141333880172e-18
0.5795339828220178	6.397303927202848e-20	1.210397450324442e-19	2.591746924155554e-19	6.679731045906202e-19	2.351489603414434e-18	1.5999245423567398e-17	3.380203531078978e-15	4.665610056468038e-16	2.8230325021097013e-16	8.929843811968994e-18
0.579633982822018	6.482113173739377e-20	1.2263137493127453e-19	2.625428091946959e-19	6.764927415092996e-19	2.380454719643728e-18	1.6178944664401827e-17	3.3672646398771303e-15	4.725903812231603e-16	2.881068120475043e-16	9.073699304924137e-18
0.5797339828220179	6.56794305460395e-20	1.2424197721189769e-19	2.65950523609561e-19	6.851103756279389e-19	2.4097398499045126e-18	1.6360434378437724e-17	3.354768830644327e-15	4.786939640426063e-16	2.9402963415184105e-16	9.21973867189127e-18
0.5798339828220179	6.654804623195846e-20	1.2587175502731674e-19	2.6939825278488967e-19	6.938270129922974e-19	2.4393481284776894e-18	1.65437301773909e-17	3.3427045472634147e-15	4.848726314477502e-16	3.0007420352967696e-16	9.367993190351882e-18
0.5799339828220179	6.742709039569826e-20	1.275209134642652e-19	2.728864177387867e-19	7.026436687542049e-19	2.469282716483204e-18	1.6728847790235132e-17	3.331060670770439e-15	4.911272708796131e-16	3.0624306071724813e-16	9.518494561511107e-18
0.5800339828220179	6.831667571343402e-20	1.2918965955938144e-19	2.764154434145319e-19	7.11561367243253e-19	2.499546802077821e-18	1.691580306394851e-17	3.3198264997121478e-15	4.974587799928716e-16	3.1253880099093957e-16	9.671274915752937e-18
0.5801339828220179	6.921691594609553e-20	1.3087820231548401e-19	2.7998575871257478e-19	7.205811420389089e-19	2.530143600653962e-18	1.7104611964262365e-17	3.308991731539416e-15	5.038680667724005e-16	3.1896407560598793e-16	9.826366818161834e-18
0.5802339828220179	7.012792594857022e-20	1.3258675271798285e-19	2.835977965227815e-19	7.297040360431316e-19	2.5610763550400453e-18	1.729529057641498e-17	3.2985464449742482e-15	5.103560496511953e-16	3.255215930650832e-16	9.983803274113151e-18
0.5803339828220179	7.104982167897303e-20	1.3431552375139384e-19	2.872519937568883e-19	7.389311015534584e-19	2.5923483357017655e-18	1.748785510590905e-17	3.2884810832928265e-15	5.169236576296265e-16	3.322141204175912e-16	1.0143617734931576e-17
0.580433982822018	7.198272020798174e-20	1.3606473041598558e-19	2.909487913812099e-19	7.482634003366422e-19	2.623962840944886e-18	1.768232187927346e-17	3.2787864384692486e-15	5.235718303961095e-16	3.3904448459025856e-16	1.0305844103620137e-17
0.580533982822018	7.29267397282383e-20	1.3783458974453033e-19	2.946886344495334e-19	7.577020037026453e-19	2.6559231971190456e-18	1.7878707344827324e-17	3.269453636129796e-15	5.30301518449104e-16	3.4601557375011597e-16	1.0470516740657934e-17
0.580633982822018	7.388199956383184e-20	1.3962532081919692e-19	2.9847197213629016e-19	7.672479925793408e-19	2.6882327588231083e-18	1.8077028073451707e-17	3.2604741212707756e-15	5.371136832206356e-16	3.531303387005959e-16	1.06376704698719e-17
0.5807339828220179	7.484862017983698e-20	1.4143714478854581e-19	3.0229925776993912e-19	7.769024575875101e-19	2.7208949091115715e-18	1.8277300759361637e-17	3.251839644694675e-15	5.440092972011371e-16	3.6039179431152795e-16	1.0807340584377933e-17
0.5808339828220179	7.582672319193117e-20	1.4327028488465823e-19	3.061709488665643e-19	7.866664991164405e-19	2.753913059702269e-18	1.8479542220884057e-17	3.2435422501244525e-15	5.509893440658018e-16	3.678030209840549e-16	1.0979562852596759e-17
0.5809339828220179	7.681643137607613e-20	1.4512496644037634e-19	3.1008750716373994e-19	7.965412274000263e-19	2.7872906511853953e-18	1.8683769401239466e-17	3.235574261956246e-15	5.580548188023685e-16	3.753671661513147e-16	1.1154373524342702e-17
0.5810339828220179	7.78178686782758e-20	1.4700141690668998e-19	3.140493986546122e-19	8.065277625933423e-19	2.8210311532339033e-18	1.888999936932806e-17	3.2279282736149507e-15	5.652067278404199e-16	3.8308744581586637e-16	1.133180933698799e-17
0.5811339828220179	7.88311602244047e-20	1.4889986587021935e-19	3.1805709362222145e-19	8.166272348497666e-19	2.8551380648150163e-18	1.909824932051936e-17	3.2205971364787198e-15	5.724460891821462e-16	3.9096714612480254e-16	1.1511907521701972e-17
0.5812339828220179	7.985643233010414e-20	1.5082054507084286e-19	3.221110666740663e-19	8.268407843985772e-19	2.889614914403191e-18	1.9308536577446124e-17	3.2135739493400547e-15	5.797739325346514e-16	3.9900962498356035e-16	1.1694705809767311e-17
0.5813339828220179	8.089381251075772e-20	1.527636884194467e-19	3.262117967769125e-19	8.371695616231069e-19	2.924465260194354e-18	1.9520878590803062e-17	3.2068520483745423e-15	5.871912994437925e-16	4.0721831370946857e-16	1.1880242438973527e-17
0.5814339828220179	8.19434294915288e-20	1.547295320157947e-19	3.303597672918191e-19	8.476147271393632e-19	2.9596926903213246e-18	1.9735292940148496e-17	3.200424997588684e-15	5.946992434295464e-16	4.1559671872605224e-16	1.2068556160088494e-17
0.5815339828220178	8.30054132174837e-20	1.567183141665339e-19	3.345554660094444e-19	8.581774518752216e-19	2.995300823070824e-18	1.9951797334711656e-17	3.1942865797208374e-15	6.022988301229942e-16	4.2414842329922884e-16	1.2259686243409853e-17
0.581633982822018	8.40798948637809e-20	1.587302754033306e-19	3.3879938518557946e-19	8.688589171501388e-19	3.0312933071015796e-18	2.017040961420324e-17	3.1884307875709047e-15	6.099911374048739e-16	4.328770893164841e-16	1.2453672485396461e-17
0.5817339828220179	8.516700684593321e-20	1.6076565850111056e-19	3.4309202157689198e-19	8.796603147552954e-19	3.0676738216637573e-18	2.0391147749629388e-17	3.182851815735229e-15	6.177772555456997e-16	4.417864591101365e-16	1.2650555215379827e-17
0.5818339828220179	8.626688283015362e-20	1.6282470849648242e-19	3.474338764770028e-19	8.905828470344774e-19	3.1044460768200477e-18	2.0614029844113023e-17	3.1775440527255614e-15	6.256582873476371e-16	4.508803573260323e-16	1.2850375302360443e-17
0.5819339828220179	8.737965774376235e-20	1.6490767270622414e-19	3.518254557527198e-19	9.016277269652489e-19	3.1416138136676572e-18	2.0839074133715494e-17	3.172502073451062e-15	6.336353482878779e-16	4.601626928386553e-16	1.3053174161883949e-17
0.5820339828220179	8.850546778568427e-20	1.6701480074595994e-19	3.562672698805831e-19	9.12796178240831e-19	3.1791808045619903e-18	2.1066298988265145e-17	3.167720632045053e-15	6.41709566663793e-16	4.696374607141105e-16	1.3258993763003812e-17
0.5821339828220179	8.964445043700752e-20	1.6914634454893375e-19	3.6075983398362716e-19	9.240894353524564e-19	3.217150853341559e-18	2.1295722912189455e-17	3.1631946550173585e-15	6.498820837397216e-16	4.793087442221553e-16	1.3467876635327687e-17
0.5822339828220179	9.07967444716352e-20	1.7130255838492537e-19	3.653036678684202e-19	9.35508743672277e-19	3.2555277955542175e-18	2.1527364545351017e-17	3.1589192347163412e-15	6.581540538955001e-16	4.891807168986621e-16	1.3679865876150752e-17
0.5823339828220179	9.196248996699506e-20	1.73483698879315e-19	3.698992960623497e-19	9.470553595367924e-19	3.2943154986849774e-18	2.1761242663888894e-17	3.154889623083996e-15	6.66526644776708e-16	4.99257644659854e-16	1.38950051576756e-17
0.582433982822018	9.314182831484688e-20	1.7569002503225476e-19	3.7454724785114733e-19	9.58730550330893e-19	3.3335178623849435e-18	2.1997376181063323e-17	3.1511012256893138e-15	6.750010374466696e-16	5.095438879697338e-16	1.411333873432058e-17
0.582533982822018	9.433490223214324e-20	1.779217982379978e-19	3.792480573166997e-19	9.705355945723128e-19	3.3731388187017057e-18	2.2235784148104498e-17	3.147549596025715e-15	6.83578426540204e-16	5.200439040621139e-16	1.4334911450116376e-17
0.582633982822018	9.554185577199854e-20	1.8017928230435756e-19	3.840022633751036e-19	9.824717819968575e-19	3.41318233231135e-18	2.2476485755067748e-17	3.144230430058989e-15	6.922600204192453e-16	5.307622492188744e-16	1.4559768746195008e-17
0.5827339828220179	9.676283433471274e-20	1.824627434723089e-19	3.888104098149843e-19	9.94540413644e-19	3.4536524007516616e-18	2.271950033169126e-17	3.1411395610135065e-15	7.010470413302017e-16	5.417035811057956e-16	1.4787956668367938e-17
0.5828339828220179	9.799798467888e-20	1.8477245043570944e-19	3.9367304533607514e-19	1.0067428019430743e-18	3.4945530546567344e-18	2.2964847348258658e-17	3.1382729543843827e-15	7.099407255631817e-16	5.528726611676807e-16	1.5019521874797418e-17
0.5829339828220179	9.924745493258809e-20	1.8710867436118468e-19	3.9859072358804936e-19	1.0190802708001305e-18	3.535888357993046e-18	2.3212546416465887e-17	3.1356267031647276e-15	7.189423236130894e-16	5.642743570843683e-16	1.5254511643761267e-17
0.5830339828220179	1.0051139460468314e-19	1.8947168890813182e-19	4.0356400320964643e-19	1.031554155685219e-18	3.577662408296975e-18	2.3462617290293242e-17	3.133197023277202e-15	7.280531003425916e-16	5.759136452892944e-16	1.5492973881512256e-17
0.5831339828220179	1.0178995459612364e-19	1.9186177024887784e-19	4.0859344786804184e-19	1.044165803720349e-18	3.619879336913801e-18	2.371507986688139e-17	3.1309802491998294e-15	7.372743351470122e-16	5.877956135523688e-16	1.573495713023341e-17
0.5832339828220179	1.0308328721141669e-19	1.9427919708897902e-19	4.1367962629848238e-19	1.0569165737679789e-18	3.662543309238009e-18	2.396995418741187e-17	3.1289728297768414e-15	7.466073221211292e-16	5.999254636289007e-16	1.598051057608953e-17
0.5833339828220179	1.0439154617013164e-19	1.9672425068764432e-19	4.1882311234421746e-19	1.0698078365200573e-18	3.705658524955178e-18	2.422726043799235e-17	3.1271713242051458e-15	7.560533702279508e-16	6.123085139764621e-16	1.6229684057377318e-17
0.5834339828220179	1.057148866184971e-19	1.9919721487832899e-19	4.240244849966594e-19	1.0828409745877216e-18	3.749229218285106e-18	2.448701895054567e-17	3.1255723981887e-15	7.656138034694409e-16	6.249502025415232e-16	1.6482528072774003e-17
0.5835339828220178	1.0705346514108385e-19	2.0169837608945052e-19	4.292843284358665e-19	1.0960173825914658e-18	3.7932596582267985e-18	2.4749250203705183e-17	3.1241728202519724e-15	7.752899610592878e-16	6.378560896178826e-16	1.6739093789687058e-17
0.583633982822018	1.084074397725675e-19	2.0422802336526864e-19	4.346032320712708e-19	1.1093384672520496e-18	3.837754148804518e-18	2.5013974823712808e-17	3.1229694582054768e-15	7.850831975976739e-16	6.510318607788382e-16	1.6999433052705057e-17
0.5837339828220179	1.0977697000957497e-19	2.0678644838687546e-19	4.399817905826612e-19	1.1228056474817404e-18	3.882717029315388e-18	2.52812135853218e-17	3.1219592757561367e-15	7.949948832480463e-16	6.644833298851127e-16	1.7263598392149667e-17
0.5838339828220179	1.1116221682261917e-19	2.093739454933902e-19	4.454206039615156e-19	1.1364203544765177e-18	3.928152674578764e-18	2.5550987412706376e-17	3.1211393292553857e-15	8.050264039160987e-16	6.782164421709244e-16	1.7531643032735237e-17
0.5839339828220179	1.1256334266811494e-19	2.1199081170323798e-19	4.509202775525277e-19	1.1501840318084873e-18	3.9740654951867954e-18	2.582331738037298e-17	3.1205067645789282e-15	8.151791614307102e-16	6.922372774100294e-16	1.7803620902329455e-17
0.5840339828220179	1.1398051150048335e-19	2.1463734673563175e-19	4.564814220954785e-19	1.1640981355191832e-18	4.020459937756577e-18	2.609822471407828e-17	3.1200588141322087e-15	8.254545737271036e-16	7.065520531643062e-16	1.8079586640823158e-17
0.5841339828220179	1.154138887843369e-19	2.173138530321608e-19	4.621046537673503e-19	1.1781641342132985e-18	4.067340485183837e-18	2.637573079175111e-17	3.1197927939748532e-15	8.358540750321123e-16	7.2116712811704815e-16	1.8359595609106163e-17
0.5842339828220179	1.1686364150675817e-19	2.2002063577855136e-19	4.67790594224758e-19	1.1923835091531216e-18	4.114711656898095e-18	2.6655857144418736e-17	3.119706101060165e-15	8.463791160516434e-16	7.360890054934576e-16	1.8643703898152665e-17
0.5843339828220179	1.1832993818965671e-19	2.227580029265772e-19	4.735398706466255e-19	1.2067577543534951e-18	4.1625780091193196e-18	2.6938625457138597e-17	3.119796210582949e-15	8.57031164160348e-16	7.51324336570773e-16	1.8931968338216715e-17
0.584433982822018	1.1981294890222448e-19	2.255262652161271e-19	4.7935311577720345e-19	1.2212883766774816e-18	4.210944135116347e-18	2.722405756993486e-17	3.120060673431854e-15	8.678117035935373e-16	7.668799242806516e-16	1.9224446508139563e-17
0.584533982822018	1.2131284527346793e-19	2.283257361973916e-19	4.852309679693128e-19	1.235976895932544e-18	4.2598146654663075e-18	2.7512175478737714e-17	3.1204971137408954e-15	8.787222356412979e-16	7.827627269062981e-16	1.9521196744767897e-17
0.584633982822018	1.2282980050483373e-19	2.311567322532496e-19	4.91174071227933e-19	1.2508248449674054e-18	4.309194268316198e-18	2.780300133633079e-17	3.121103226535962e-15	8.897642788449928e-16	7.989798618773339e-16	1.982227815248924e-17
0.5847339828220179	1.2436398938293415e-19	2.3401957262179724e-19	4.971830752540715e-19	1.265833769769596e-18	4.359087649645746e-18	2.8096557453301456e-17	3.1218767754723257e-15	9.00939369196034e-16	8.155386096649328e-16	2.0127750612880682e-17
0.5848339828220179	1.2591558829233413e-19	2.3691457941899174e-19	5.032586354888838e-19	1.2810052295634076e-18	4.409499553531613e-18	2.839286629899465e-17	3.1228155906584296e-15	9.122490603369467e-16	8.324464177802395e-16	2.0437674794474098e-17
0.5849339828220179	1.2748477522846275e-19	2.3984207766151775e-19	5.094014131581544e-19	1.2963407969087545e-18	4.4604347624136324e-18	2.86919505024745e-17	3.123917566563271e-15	9.236949237649122e-16	8.497109048791199e-16	2.0752112162641477e-17
0.5850339828220179	1.2907172981059016e-19	2.428023952897528e-19	5.156120753170349e-19	1.3118420578004232e-18	4.5118980973621675e-18	2.899383285348878e-17	3.125180660002398e-15	9.352785490376238e-16	8.67339864976198e-16	2.107112498959773e-17
0.5851339828220179	1.3067663329490355e-19	2.457958631909276e-19	5.218912948950796e-19	1.3275106117681181e-18	4.5638944183472676e-18	2.9298536303438166e-17	3.126602888200382e-15	9.470015439816324e-16	8.853412717714623e-16	2.139477636452581e-17
0.5852339828220179	1.3229966858768208e-19	2.4882281522243295e-19	5.282397507416092e-19	1.3433480719770808e-18	4.6164286245095955e-18	2.960608396635223e-17	3.128182326925627e-15	9.588655349031422e-16	9.03723283092671e-16	2.1723130203824068e-17
0.5853339828220179	1.3394102025855402e-19	2.5188358823528425e-19	5.346581276713516e-19	1.3593560653293379e-18	4.669505654432488e-18	2.99164991198678e-17	3.1299171086946233e-15	9.708721668012812e-16	9.2249424545694e-16	2.2056251261476827e-17
0.5854339828220179	1.3560087455384962e-19	2.549785220977453e-19	5.411471165103921e-19	1.3755362325656457e-18	4.723130486416048e-18	3.0229805206214464e-17	3.131805421043049e-15	9.83023103583912e-16	9.41662698755027e-16	2.239420513955059e-17
0.5855339828220179	1.3727941941004983e-19	2.581079597191328e-19	5.477074141424464e-19	1.3918902283679996e-18	4.777308138752595e-18	3.054602583320333e-17	3.133845504860229e-15	9.953200282860038e-16	9.612373810619155e-16	2.2737058298817205e-17
0.585633982822018	1.3897684446733515e-19	2.6127224707375748e-19	5.543397235554294e-19	1.4084197214629424e-18	4.832043670003983e-18	3.086518477522275e-17	3.1360356527848714e-15	1.007764643290609e-15	9.81227233577443e-16	2.3084878069505796e-17
0.5857339828220179	1.4069334108320395e-19	2.6447173322504213e-19	5.610447538882905e-19	1.42512639472533e-18	4.887342179280133e-18	3.1187305974236044e-17	3.1383742076592065e-15	1.0203586705523688e-15	1.001641405700662e-15	2.3437732662181867e-17
0.5858339828220179	1.4242910234622375e-19	2.677067703498103e-19	5.678232204782721e-19	1.4420119452829163e-18	4.9432088065197e-18	3.151241354078778e-17	3.140859561039204e-15	1.0331038518238226e-15	1.0224892602422342e-15	2.379569117876192e-17
0.5859339828220179	1.4418432308984935e-19	2.709777137627376e-19	5.746758449083557e-19	1.4590780846215711e-18	4.999648732772095e-18	3.1840531755012506e-17	3.1434901517583667e-15	1.0460019488842717e-15	1.0437803787785543e-15	2.415882362365738e-17
0.5860339828220179	1.4595919990634533e-19	2.74284921940955e-19	5.816033550551091e-19	1.4763265386910638e-18	5.056667180481121e-18	3.217168506764931e-17	3.146264464543298e-15	1.0590547437714192e-15	1.0655245671521117e-15	2.4527200915054146e-17
0.5861339828220179	1.4775393116080876e-19	2.7762875654884696e-19	5.886064851368107e-19	1.4937590480116758e-18	5.1142694137704604e-18	3.250589810106232e-17	3.1491810286783908e-15	1.0722640390157762e-15	1.0877318611223565e-15	2.4900894896328822e-17
0.5862339828220179	1.4956871700528665e-19	2.810095824629829e-19	5.956859757618811e-19	1.5113773677813388e-18	5.172460738730696e-18	3.284319565026416e-17	3.15223841671805e-15	1.0856316578777874e-15	1.1104125321715392e-15	2.5279978347600763e-17
0.5863339828220179	1.5140375939299455e-19	2.8442776779725523e-19	6.028425739776825e-19	1.5291832679835038e-18	5.231246503707897e-18	3.3183602683947137e-17	3.155435243244238e-15	1.0991594445878523e-15	1.1335770934702828e-15	2.566452499742489e-17
0.586433982822018	1.5325926209262927e-19	2.878836839281863e-19	6.10077033319615e-19	1.5471785334958137e-18	5.290632099594517e-18	3.352714434551846e-17	3.158770163667946e-15	1.1128492645892146e-15	1.1572363060076802e-15	2.6054609534625765e-17
0.586533982822018	1.5513543070277513e-19	2.913777055203397e-19	6.173901138604806e-19	1.5653649641991518e-18	5.350622960120721e-18	3.387384595413819e-17	3.1622418730720906e-15	1.1267030047835863e-15	1.1814011848906154e-15	2.645030762027033e-17
0.586633982822018	1.5703247266643806e-19	2.9491021055201937e-19	6.247825822603051e-19	1.5837443750877775e-18	5.411224562148962e-18	3.422373300576782e-17	3.165849105094963e-15	1.140722573779947e-15	1.2060830058180625e-15	2.685169589979088e-17
0.5867339828220179	1.5895059728563765e-19	2.9848158034104077e-19	6.322552118163469e-19	1.6023185963797954e-18	5.472442425969107e-18	3.4576831174219343e-17	3.16959063085229e-15	1.154909902146122e-15	1.231293311734945e-15	2.725885201524881e-17
0.5868339828220179	1.6089001573614054e-19	3.020921995707374e-19	6.39808782513528e-19	1.6210894736285944e-18	5.5342821155957376e-18	3.4933166312211024e-17	3.173465257896027e-15	1.1692669426634162e-15	1.2570439196715097e-15	2.7671854617748062e-17
0.5869339828220179	1.628509410822652e-19	3.057424563161053e-19	6.47444081075146e-19	1.640058867834746e-18	5.59674923906724e-18	3.529276445242885e-17	3.1774718292092277e-15	1.1837956705843063e-15	1.2833469277737278e-15	2.809078337999756e-17
0.5870339828220179	1.6483358829180546e-19	3.0943274207015324e-19	6.551619010139474e-19	1.6592286555587765e-18	5.6598494487462265e-18	3.5655651808592496e-17	3.1816092222347386e-15	1.1984980838931767e-15	1.3102147225305612e-15	2.8515719009023975e-17
0.5871339828220179	1.6683817425105408e-19	3.1316345177041696e-19	6.629630426835154e-19	1.6786007290346385e-18	5.723588441622326e-18	3.602185477652792e-17	3.1858763479372323e-15	1.2133762035702286e-15	1.3376599862042257e-15	2.894674325903922e-17
0.5872339828220179	1.688649177799295e-19	3.1693498382564973e-19	6.708483133300251e-19	1.6981769962837766e-18	5.7879719596162174e-18	3.63913999352436e-17	3.1902721498964136e-15	1.2284320738584738e-15	1.3656957044695913e-15	2.93839389444598e-17
0.5873339828220179	1.7091403964719826e-19	3.2074774014269977e-19	6.788185271442753e-19	1.7179593812299895e-18	5.853005789885437e-18	3.6764314048012987e-17	3.1947956034310178e-15	1.243667762533965e-15	1.3943351742692683e-15	2.982738995308475e-17
0.5874339828220179	1.7298576258582297e-19	3.2460212615357023e-19	6.868745053141635e-19	1.73794982381498e-18	5.9186957651324014e-18	3.714062406346196e-17	3.199445714751784e-15	1.2590853611792695e-15	1.4235920118910845e-15	3.0277181259430984e-17
0.5875339828220179	1.750803113083842e-19	3.284985508426476e-19	6.950170760773806e-19	1.7581502801147474e-18	5.9850477639137194e-18	3.7520357116662905e-17	3.2042215201428216e-15	1.2746869854601944e-15	1.4534801612747662e-15	3.073339893822885e-17
0.5876339828220178	1.7719791252264778e-19	3.324374267741343e-19	7.032470747745422e-19	1.77856272245644e-18	6.052067710951557e-18	3.7903540530232094e-17	3.2091220851698536e-15	1.290474775405842e-15	1.4840139025550735e-15	3.119613017807929e-17
0.5877339828220179	1.7933879494719484e-19	3.3641917011964317e-19	7.115653439026374e-19	1.7991891395361956e-18	6.119761577446642e-18	3.8290201815434243e-17	3.2141465039145256e-15	1.3064508956920158e-15	1.515207860848736e-15	3.16654632952756e-17
0.5878339828220179	1.8150318932719288e-19	3.4044420068599293e-19	7.199727331687863e-19	1.820031536537571e-18	6.188135381393115e-18	3.868036867329068e-17	3.2192938982338548e-15	1.3226175359280034e-15	1.54707701529276e-15	3.2141487747788945e-17
0.5879339828220179	1.8369132845027084e-19	3.445129419431816e-19	7.284700995444437e-19	1.841091935250822e-18	6.257195187895503e-18	3.907406899569655e-17	3.2245634170439554e-15	1.3389769109469239e-15	1.5796367083423646e-15	3.2624294149426344e-17
0.5880339828220179	1.8590344716247808e-19	3.4862582105256014e-19	7.370583073198307e-19	1.862372374192765e-18	6.326947109486851e-18	3.9471330866538447e-17	3.229954235626638e-15	1.355531261099375e-15	1.612902655336144e-15	3.311397428415232e-17
0.5881339828220179	1.881397823843783e-19	3.5278326889516383e-19	7.457382281588304e-19	1.8838749087274993e-18	6.397397306449309e-18	3.987218256282186e-17	3.235465554958691e-15	1.3722828525507567e-15	1.6468909543374813e-15	3.361062112058621e-17
0.5882339828220179	1.904005731272484e-19	3.5698572010027844e-19	7.5451074115416415e-19	1.9056016111878655e-18	6.468551987136257e-18	4.027665255580189e-17	3.2410966010627226e-15	1.3892339775821188e-15	1.6816180962606759e-15	3.411432882667201e-17
0.5883339828220179	1.9268606050937384e-19	3.612336130741511e-19	7.633767328829904e-19	1.9275545709976393e-18	6.5404174082964014e-18	4.0684769512120906e-17	3.2468466243786463e-15	1.4063869548946509e-15	1.717100975290978e-15	3.462519278452434e-17
0.588433982822018	1.9499648777247257e-19	3.65527390028926e-19	7.723370974627732e-19	1.9497358947944816e-18	6.612999875399463e-18	4.10965622949499e-17	3.252714899155119e-15	1.4237441299177985e-15	1.7533568996078209e-15	3.5143309605451204e-17
0.588533982822018	1.9733210029821574e-19	3.69867497011754e-19	7.813927366075943e-19	1.9721477065535656e-18	6.686305742964006e-18	4.151205996513662e-17	3.258700722860549e-15	1.4413078751210942e-15	1.7904036024209674e-15	3.5668777145156264e-17
0.588633982822018	1.9969314562487347e-19	3.742543839341092e-19	7.905445596848284e-19	1.99479214771219e-18	6.760341414887172e-18	4.193129178236034e-17	3.2648034156125445e-15	1.4590805903298668e-15	1.8282592533299972e-15	3.6201694519126895e-17
0.5887339828220179	2.0207987346406882e-19	3.7868850460128626e-19	7.99793483772092e-19	2.017671377294927e-18	6.835113344776052e-18	4.2354287206290857e-17	3.2710223196250785e-15	1.477064703044585e-15	1.866942470016845e-15	3.6742162118200713e-17
0.5888339828220179	2.0449253571763765e-19	3.831703167421085e-19	8.091404337146859e-19	2.0407875720396444e-18	6.910628036281169e-18	4.278107589775256e-17	3.277356798673427e-15	1.4952626687641844e-15	1.906472330282858e-15	3.729028162432264e-17
0.5889339828220179	2.0693138649461722e-19	3.8770028203882284e-19	8.185863421833161e-19	2.0641429265243277e-18	6.986892043431683e-18	4.3211687719896637e-17	3.2838062375752955e-15	1.513676971313247e-15	1.9468683844411582e-15	3.784615602648843e-17
0.5890339828220179	2.093966821283408e-19	3.92278866157194e-19	8.281321497322163e-19	2.0877396532946077e-18	7.063911970972641e-18	4.3646152739375997e-17	3.290370041688348e-15	1.5323101231731488e-15	1.988150668076025e-15	3.8409889636879103e-17
0.5891339828220179	2.118886811936403e-19	3.969065387767976e-19	8.377788048576351e-19	2.111579982992122e-18	7.141694474703904e-18	4.408450122752797e-17	3.297047636423178e-15	1.5511646658172026e-15	2.030339715181212e-15	3.898158810718817e-17
0.5892339828220179	2.1440764452418985e-19	4.0158377362153224e-19	8.475272640567475e-19	2.135666164483672e-18	7.220246261821577e-18	4.452676366156299e-17	3.3038384667710637e-15	1.5702431700498979e-15	2.073456571689737e-15	3.956135844514488e-17
0.5893339828220179	2.169538352299364e-19	4.063110484902888e-19	8.573784918868389e-19	2.160000464991138e-18	7.299574091260583e-18	4.497297072575743e-17	3.310741996846586e-15	1.5895482363502026e-15	2.1175228094078625e-15	4.0149309031233687e-17
0.5894339828220179	2.1952751871467267e-19	4.1108884528788157e-19	8.673334610250063e-19	2.1845851702222e-18	7.379684774039829e-18	4.542315331265283e-17	3.3177577094437558e-15	1.6090824952190573e-15	2.1625605403666863e-15	4.0745549635614107e-17
0.5895339828220179	2.221289626937152e-19	4.1591765005613076e-19	8.773931523281071e-19	2.2094225845018694e-18	7.460585173608972e-18	4.5877342524262345e-17	3.3248851056059185e-15	1.6288486075310591e-15	2.2085924316051215e-15	4.1350191435241944e-17
0.5896339828220178	2.2475843721169717e-19	4.2079795300518565e-19	8.875585548931897e-19	2.2345150309048608e-18	7.542282206197246e-18	4.63355696732809e-17	3.3321237042085685e-15	1.6488492648904626e-15	2.255641720398703e-15	4.1963347031196324e-17
0.5897339828220179	2.274162146605058e-19	4.2573024854503296e-19	8.978306661182894e-19	2.2598648513886703e-18	7.624782841164442e-18	4.6797866284303406e-17	3.339473041554685e-15	1.6690871899914602e-15	2.3037322299488637e-15	4.258513046621223e-17
0.5898339828220179	2.3010256979729495e-19	4.3071503531720512e-19	9.08210491763519e-19	2.2854744069274918e-18	7.708094101353246e-18	4.726426409504507e-17	3.3469326709822096e-15	1.6895651369827724e-15	2.352888385548026e-15	4.3215657242420036e-17
0.5899339828220179	2.328177797626782e-19	4.357528162267564e-19	9.18699046012731e-19	2.3113460776471487e-18	7.792223063444673e-18	4.7734795057574083e-17	3.354502162483353e-15	1.7102858918369208e-15	2.403135231237162e-15	4.3855044339304147e-17
0.5900339828220179	2.3556212409899535e-19	4.408440984743552e-19	9.292973515354072e-19	2.337482262960508e-18	7.877176858314334e-18	4.820949133954365e-17	3.3621811023351773e-15	1.731252272723695e-15	2.4544984469711814e-15	4.450341023186717e-17
0.5901339828220179	2.3833588476871316e-19	4.459893935886673e-19	9.400064395490212e-19	2.363885381704002e-18	7.962962671391428e-18	4.8688385325434234e-17	3.3699690927410483e-15	1.752467130388365e-15	2.5070043663103563e-15	4.516087490901562e-17
0.5902339828220179	2.4113934617296366e-19	4.511892174589052e-19	9.508273498817772e-19	2.3905578722747927e-18	8.049587743019438e-18	4.9171509617798376e-17	3.3778657514827167e-15	1.7739333485343917e-15	2.5606799946549787e-15	4.58275598921627e-17
0.5903339828220179	2.439727951702e-19	4.564440903676111e-19	9.61761131035756e-19	2.4175021927689415e-18	8.137059368819085e-18	4.965889703851604e-17	3.3858707115826765e-15	1.7956538442109068e-15	2.615553028042085e-15	4.650358825405462e-17
0.590433982822018	2.468365210949687e-19	4.617545370236604e-19	9.72808840250488e-19	2.4447208211202823e-18	8.225384900053278e-18	5.0150580630052826e-17	3.3939836209764293e-15	1.8176315682048666e-15	2.671651872523158e-15	4.718908463782075e-17
0.590533982822018	2.4973081577680026e-19	4.671210865954343e-19	9.83971543566799e-19	2.472216255240074e-18	8.314571743993544e-18	5.064659365672178e-17	3.402204142194153e-15	1.8398695054378933e-15	2.7290056641425513e-15	4.788417527624652e-17
0.590633982822018	2.5265597355926497e-19	4.725442727442822e-19	9.952503158913075e-19	2.499991013157786e-18	8.40462736428978e-18	5.114696960595946e-17	3.410531952051882e-15	1.862370675368244e-15	2.7876442895380593e-15	4.85889880112852e-17
0.590733982822018	2.5561229131911134e-19	4.780246336581554e-19	1.0066462410610597e-18	2.528047633162451e-18	8.495559281340567e-18	5.165174218959917e-17	3.418966741351373e-15	1.8851381323973815e-15	2.8475984071838536e-15	4.930365231379137e-17
0.5908339828220179	2.5860006848555095e-19	4.835627120854608e-19	1.0181604119087745e-18	2.55638867394497e-18	8.587375072666803e-18	5.216094534515604e-17	3.4275082145887963e-15	1.908174966281726e-15	2.9088994692989828e-15	5.0028299303497057e-17
0.5909339828220179	2.6161960705967817e-19	4.891590553691354e-19	1.0297939303283932e-18	2.585016714741342e-18	8.680082373286615e-18	5.267461323711586e-17	3.436156089671788e-15	1.9314843025493665e-15	2.97157974444407e-15	5.076306176922195e-17
0.5910339828220179	2.646712116339979e-19	4.948142154809792e-19	1.0415479073410503e-18	2.613934355476592e-18	8.773688876092684e-18	5.319278025822972e-17	3.4449100976444868e-15	1.955069302921881e-15	3.035672340830211e-15	5.1508074189323836e-17
0.5911339828220179	2.6775518941210966e-19	5.005287490561646e-19	1.0534234631615664e-18	2.6431442169098066e-18	8.86820233223183e-18	5.3715481030818443e-17	3.4537699824206166e-15	1.978933165741386e-15	3.1012112303651802e-15	5.22634727523956e-17
0.5912339828220179	2.708718502284999e-19	5.063032174279755e-19	1.0654217272651717e-18	2.6726489407797437e-18	8.96363055148624e-18	5.4242750408077154e-17	3.462735500523996e-15	2.0030791264027382e-15	3.1682312734623574e-15	5.3029395378203917e-17
0.5913339828220179	2.7402150656847724e-19	5.121381866628053e-19	1.07754383845484e-18	2.7024511899516144e-18	9.059981402657321e-18	5.4774623475392305e-17	3.471806420836394e-15	2.0275104577911055e-15	3.2367682446397003e-15	5.3805981738880204e-17
0.5914339828220179	2.772044735882423e-19	5.180342275953644e-19	1.0897909449289455e-18	2.73255364856466e-18	9.157262813951654e-18	5.5311135551661393e-17	3.4809825243528394e-15	2.052230470724964e-15	3.3068588589364345e-15	5.4593373280363394e-17
0.5915339828220179	2.8042106913506664e-19	5.23991915864097e-19	1.1021642043492994e-18	2.7629590221803206e-18	9.255482773368277e-18	5.585232219061876e-17	3.4902636039432248e-15	2.0772425144043593e-15	3.378540799176169e-15	5.539171324409419e-17
0.5916339828220178	2.8367161376765037e-19	5.300118319468315e-19	1.114664783909763e-18	2.7936700379318046e-18	9.354649329089368e-18	5.63982191821701e-17	3.4996494641211424e-15	2.102549976864906e-15	3.4518527441071544e-15	5.620114668897118e-17
0.591733982822018	2.869564307765674e-19	5.36094561196725e-19	1.1272938604051822e-18	2.8246894446742267e-18	9.454770589872433e-18	5.694886255373249e-17	3.509139920819003e-15	2.128156285437277e-15	3.5268343974505958e-15	5.702182051356739e-17
0.5918339828220179	2.902758462048605e-19	5.422406938783031e-19	1.1400526203007184e-18	2.8560200131355166e-18	9.555854725444207e-18	5.750428857157754e-17	3.5187348011692782e-15	2.1540649072122547e-15	3.603526517889167e-15	5.785388347860488e-17
0.5919339828220179	2.9363018886880244e-19	5.48450825203904e-19	1.152942259801749e-18	2.887664536068734e-18	9.657909966897832e-18	5.806453374218686e-17	3.528433943291989e-15	2.1802793495117425e-15	3.681970950030811e-15	5.869748622970583e-17
0.5920339828220179	2.970197903787424e-19	5.547255553702045e-19	1.1659639849240627e-18	2.9196258284047413e-18	9.760944607091263e-18	5.862963481360907e-17	3.538237196088075e-15	2.2068031603654127e-15	3.762210656381465e-15	5.955278132040631e-17
0.5921339828220179	3.004449851601287e-19	5.610654895950901e-19	1.1791190115646392e-18	2.9519067274061807e-18	9.864967001048592e-18	5.919962877682589e-17	3.548144419038443e-15	2.2336399289933154e-15	3.844289750364377e-15	6.041992323544586e-17
0.5922339828220179	3.039061104746537e-19	5.674712381546842e-19	1.1924085655726786e-18	2.98451009282209e-18	9.9699855663628e-18	5.977455286712244e-17	3.558155482008419e-15	2.260793286294392e-15	3.928253530423497e-15	6.12990684143327e-17
0.5923339828220179	3.074035064415401e-19	5.73943416420686e-19	1.2058338828213265e-18	3.0174388070437294e-18	1.007600878360174e-17	6.035444456546807e-17	3.5682702650579125e-15	2.2882669053411762e-15	4.0141485152509645e-15	6.21903752751913e-17
0.592433982822018	3.109375160589648e-19	5.804826448978802e-19	1.2193962092795585e-18	3.0506957752609737e-18	1.018304519671534e-17	6.093934159989858e-17	3.5784886582562495e-15	2.3160645018803975e-15	4.102022480179329e-15	6.309400423888776e-17
0.592533982822018	3.1450848522562858e-19	5.870895492619241e-19	1.2330968010847275e-18	3.084283925619976e-18	1.0291103413445479e-17	6.15292819469064e-17	3.58881056150262e-15	2.3441898348399208e-15	4.191924494781505e-15	6.401011775344357e-17
0.592633982822018	3.1811676276245926e-19	5.937647603973926e-19	1.2469369246155459e-18	3.1182062093815918e-18	1.0400192105738656e-17	6.212430383284345e-17	3.5992358843510235e-15	2.3726467068420804e-15	4.2839049617240365e-15	6.493888031874423e-17
0.592733982822018	3.2176270043447286e-19	6.005089144360317e-19	1.2609178565653814e-18	3.1524656010808884e-18	1.0510320010160023e-17	6.272444573532068e-17	3.609764545840146e-15	2.401438964723152e-15	4.378015656918168e-15	6.588045851153228e-17
0.5928339828220179	3.2544665297275423e-19	6.073226527952883e-19	1.2750408840161415e-18	3.1870650986872433e-18	1.0621495928310073e-17	6.332974638462192e-17	3.620396474327681e-15	2.4305705000593916e-15	4.474309771018655e-15	6.683502101070052e-17
0.5929339828220179	3.291689780965951e-19	6.14206622217024e-19	1.2893073045125587e-18	3.222007723765863e-18	1.0733728727243774e-17	6.394024476511952e-17	3.631131607329316e-15	2.4600452496996198e-15	4.572841952319969e-15	6.780273862288554e-17
0.5930339828220179	3.329300365357851e-19	6.211614748065968e-19	1.3037184261369448e-18	3.2572965216399705e-18	1.0847027339891818e-17	6.455598011670157e-17	3.6419698913619734e-15	2.489867196304429e-15	4.6736683511025565e-15	6.878378430836429e-17
0.5931339828220179	3.3673019205302526e-19	6.28187868072032e-19	1.318275567584437e-18	3.2929345615539822e-18	1.0961400765484096e-17	6.51769919361998e-17	3.652911281791136e-15	2.5200403688920324e-15	4.776846665483205e-15	6.977833320725519e-17
0.5932339828220179	3.405698114664969e-19	6.352864649635971e-19	1.3329800582386371e-18	3.3289249368376755e-18	1.107685806997581e-17	6.580331997882954e-17	3.663955742682462e-15	2.550568843391018e-15	4.882436188827144e-15	7.078656266603304e-17
0.5933339828220179	3.444492646726131e-19	6.424579339135404e-19	1.3478332382478243e-18	3.365270765071472e-18	1.1193408386475482e-17	6.643500425963518e-17	3.67510324665728e-15	2.581456743199928e-15	4.990497858780481e-15	7.180865226435605e-17
0.5934339828220179	3.4836892466883337e-19	6.497029488760604e-19	1.362836458601509e-18	3.4019751882523158e-18	1.1311060915675635e-17	6.707208505493798e-17	3.6863537747517444e-15	2.6127082397537367e-15	5.101094307984749e-15	7.284478384220826e-17
0.5935339828220179	3.5232916757672547e-19	6.570221893676533e-19	1.3779910812076116e-18	3.4390413729610357e-18	1.1429824926285806e-17	6.771460290379838e-17	3.697707316280182e-15	2.6443275530976522e-15	5.2142899165386525e-15	7.389514152736918e-17
0.5936339828220178	3.563303726651076e-19	6.64416340507556e-19	1.3932984789699471e-18	3.4764725105302695e-18	1.1549709755467623e-17	6.836259860947832e-17	3.709163868701532e-15	2.6763189524677844e-15	5.330150866272772e-15	7.495991176320224e-17
0.593733982822018	3.6037292237337075e-19	6.718860930585688e-19	1.4087600358663658e-18	3.514271817213555e-18	1.1670724809272692e-17	6.901611324091527e-17	3.72072343748974e-15	2.7086867568793105e-15	5.4487451969085016e-15	7.603928333677701e-17
0.5938339828220179	3.644572023349206e-19	6.7943214346806005e-19	1.4243771470271864e-18	3.552442534355358e-18	1.1792879563082163e-17	6.967518813419731e-17	3.732386036007337e-15	2.741435335721743e-15	5.570142864172594e-15	7.71334474073169e-17
0.5939339828220179	3.68583601400844e-19	6.870551939093131e-19	1.4401512188142646e-18	3.5909879285622364e-18	1.191618356204975e-17	7.033986489405349e-17	3.744151685382419e-15	2.7745691093620326e-15	5.694415799945694e-15	7.824259753499564e-17
0.5940339828220179	3.7275251166363645e-19	6.947559523230328e-19	1.4560836689005333e-18	3.629911291874897e-18	1.204064642154625e-17	7.101018539534431e-17	3.756020414388853e-15	2.80809254975487e-15	5.821637974521376e-15	7.93669297100626e-17
0.5941339828220179	3.7696432848114504e-19	7.025351324591951e-19	1.4721759263498945e-18	3.669215941941185e-18	1.2166277827606707e-17	7.168619178456026e-17	3.767992259329636e-15	2.842010181060799e-15	5.951885461060436e-15	8.050664238231737e-17
0.5942339828220179	3.8121945050064e-19	7.103934539191358e-19	1.4884294316977417e-18	3.708905222190227e-18	1.2293087537380285e-17	7.236792648133137e-17	3.780067263923378e-15	2.876326580272104e-15	6.0852365023261616e-15	8.166193649093368e-17
0.5943339828220179	3.855182796830547e-19	7.183316421978696e-19	1.504845637031936e-18	3.748982502007466e-18	1.2421085379581966e-17	7.305543217993646e-17	3.7922454791934206e-15	2.9110463778464485e-15	6.221771579790494e-15	8.283301549463214e-17
0.5944339828220179	3.8986122132737614e-19	7.263504287267607e-19	1.5214260060742762e-18	3.789451176910982e-18	1.2550281254947685e-17	7.374875185082911e-17	3.804526963360474e-15	2.9461742583486798e-15	6.36157348520582e-15	8.402008540221545e-17
0.594533982822018	3.942486840951831e-19	7.344505509163494e-19	1.5381720142624136e-18	3.830314668728449e-18	1.2680685136690949e-17	7.444792874216167e-17	3.816911781737348e-15	2.9817149611005106e-15	6.504727394739949e-15	8.522335480345969e-17
0.594633982822018	3.986810800353521e-19	7.426327521995451e-19	1.5550851488323556e-18	3.871576425775322e-18	1.2812307070961926e-17	7.515300638132015e-17	3.82940000662681e-15	3.0176732808383763e-15	6.651320945776618e-15	8.644303490036739e-17
0.594733982822018	4.031588246089325e-19	7.508977820750711e-19	1.572166908901422e-18	3.913239923034267e-18	1.294515717731012e-17	7.586402857646805e-17	3.841991717222163e-15	3.054054068379864e-15	6.801444316490678e-15	8.767933953880258e-17
0.5948339828220179	4.0768233671416827e-19	7.592463961511079e-19	1.5894188055517021e-18	3.9553086623352535e-18	1.3079245649148565e-17	7.658103941809526e-17	3.854686999510138e-15	3.0908622312981896e-15	6.955190308306871e-15	8.893248524048456e-17
0.5949339828220179	4.1225203871166e-19	7.676793561893215e-19	1.6068423619140983e-18	3.997786172536882e-18	1.3214582754220314e-17	7.730408328057277e-17	3.867485946176382e-15	3.128102734605418e-15	7.112654431361474e-15	9.02026912353694e-17
0.5950339828220179	4.168683564497396e-19	7.761974301491108e-19	1.6244391132527082e-18	4.040676009708995e-18	1.3351178835068636e-17	7.803320482371832e-17	3.8803886565135915e-15	3.1657806014442657e-15	7.273934993088327e-15	9.149017949441007e-17
0.5951339828220179	4.215317192899605e-19	7.848013922320951e-19	1.6422106070499048e-18	4.083981757315677e-18	1.3489044309508169e-17	7.876844899436529e-17	3.89339523633165e-15	3.203900913788528e-15	7.439133190056368e-15	9.279517476270093e-17
0.5952339828220179	4.262425601327658e-19	7.934920229269501e-19	1.660158403091833e-18	4.127707026400135e-18	1.3628189671099891e-17	7.950986102794057e-17	3.906505797870344e-15	3.24246881315257e-15	7.608353203193513e-15	9.4117904593019e-17
0.5953339828220179	4.3100131544334297e-19	8.022701090545148e-19	1.6782840735544971e-18	4.17185545577012e-18	1.3768625489628351e-17	8.025748645005357e-17	3.919720459714352e-15	3.281489501309733e-15	7.781702296535682e-15	9.545859937975893e-17
0.5954339828220179	4.358084252775958e-19	8.111364438131264e-19	1.696589203090229e-18	4.216430712184623e-18	1.3910362411580584e-17	8.101137107808287e-17	3.933039346710181e-15	3.320968241019711e-15	7.959290919646805e-15	9.681749239326464e-17
0.5955339828220179	4.406643333083237e-19	8.20091826824274e-19	1.715075388914831e-18	4.261436490541387e-18	1.4053411160628734e-17	8.177156102278057e-17	3.9464625898854015e-15	3.3609103567653153e-15	8.141232813863662e-15	9.81948198145699e-17
0.5956339828220178	4.455694868515708e-19	8.291370641785667e-19	1.7337442408952082e-18	4.30687651406606e-18	1.419778253811491e-17	8.253810268987939e-17	3.959990326370036e-15	3.4013212354986307e-15	8.327645122524796e-15	9.959082077055092e-17
0.595733982822018	4.505243368931014e-19	8.382729684819263e-19	1.7525973816374773e-18	4.35275453450188e-18	1.434348742353854e-17	8.33110427817059e-17	3.973622699319741e-15	3.442206327396494e-15	8.518648505350547e-15	1.0100573736948724e-16
0.5958339828220179	4.555293381150592e-19	8.47500358902111e-19	1.7716364465756064e-18	4.39907433230058e-18	1.4490536775045303e-17	8.409042829880109e-17	3.9873598578410465e-15	3.483571146625552e-15	8.714367257149383e-15	1.0243981473704285e-16
0.5959339828220179	4.605849489228428e-19	8.56820061215527e-19	1.7908630840607224e-18	4.445839716814673e-18	1.4638941629921358e-17	8.487630654155499e-17	4.001201956918656e-15	3.5254212721173975e-15	8.914929431035955e-15	1.0389330105268059e-16
0.5960339828220179	4.656916314720944e-19	8.662329078542943e-19	1.810278955450769e-18	4.493054526490606e-18	1.4788713105086993e-17	8.5668725111839e-17	4.015149157344309e-15	3.567762348353164e-15	9.12046696634914e-15	1.053664475864934e-16
0.5961339828220179	4.708498516958669e-19	8.757397379536635e-19	1.8298857352008317e-18	4.540722629062998e-18	1.4939862397595463e-17	8.646773191465297e-17	4.029201625647797e-15	3.610600086158416e-15	9.331115821474565e-15	1.0685950873647884e-16
0.5962339828220179	4.760600793320005e-19	8.85341397399648e-19	1.8496851109539884e-18	4.588847921750064e-18	1.5092400785132815e-17	8.727337515977737e-17	4.0433595340294735e-15	3.653940263507998e-15	9.547016111780491e-15	1.0837274206624684e-16
0.5963339828220179	4.81322787950631e-19	8.950387388770659e-19	1.8696787836326295e-18	4.637434331450226e-18	1.5246339626521367e-17	8.808570336342991e-17	4.057623060294528e-15	3.69778872634127e-15	9.768312252888692e-15	1.0990640834317485e-16
0.5964339828220179	4.866384549819087e-19	9.048326219177373e-19	1.8898684675304696e-18	4.686485814939888e-18	1.5401690362225424e-17	8.89047653499386e-17	4.0719923877892265e-15	3.742151389387843e-15	9.995153109511629e-15	1.1146077157701526e-16
0.596533982822018	4.920075617438375e-19	9.147239129491187e-19	1.9102558904049092e-18	4.736006359071972e-18	1.5558464514859556e-17	8.973061025341086e-17	4.0864677053382035e-15	3.7870342370036e-15	1.0227692150097983e-14	1.130360990589497e-16
0.596633982822018	4.974305934703568e-19	9.247134853431014e-19	1.9308427935701557e-18	4.7859999809759866e-18	1.5716673689699738e-17	9.056328751941754e-17	4.101049207184062e-15	3.8324433240176605e-15	1.046608760754128e-14	1.146326614011088e-16
0.596733982822018	5.029080393395723e-19	9.348022194652511e-19	1.951630931990798e-18	4.836470728259238e-18	1.5876329575197534e-17	9.140284690668649e-17	4.11573709292785e-15	3.878384776590257e-15	1.0710502646219686e-14	1.1625073257656113e-16
0.5968339828220179	5.084403925021451e-19	9.449910027242727e-19	1.972622074375998e-18	4.887422679208949e-18	1.603744394349671e-17	9.224933848879665e-17	4.130531567471574e-15	3.92486479308142e-15	1.0961105535644332e-14	1.1789058995976447e-16
0.5969339828220179	5.140281501098809e-19	9.552807296217285e-19	1.9938180032740565e-18	4.938859942995746e-18	1.6200028650952136e-17	9.310281265588556e-17	4.145432840961846e-15	3.971889644930874e-15	1.1218069831011849e-14	1.195525143674987e-16
0.5970339828220179	5.196718133445038e-19	9.65672301802213e-19	2.015220515167878e-18	4.990786659878041e-18	1.636409563865208e-17	9.39633201163624e-17	4.160441128735141e-15	4.01946567754935e-15	1.1481574560968714e-14	1.2123679010027952e-16
0.5971339828220179	5.253718874465911e-19	9.761666281036823e-19	2.036831420570704e-18	5.0432070014079094e-18	1.652965693294307e-17	9.483091189862907e-17	4.175556651264377e-15	4.067599311221225e-15	1.1751804422910904e-14	1.2294370498425856e-16
0.5972339828220179	5.311288817446998e-19	9.867646246081924e-19	2.0586525441225448e-18	5.096125170637947e-18	1.6696724645957475e-17	9.570563935280857e-17	4.190779634106882e-15	4.116297042018851e-15	1.2028949986159072e-14	1.2467355041361798e-16
0.5973339828220179	5.369433096846925e-19	9.974672146928979e-19	2.0806857246871858e-18	5.149545402329297e-18	1.6865310976143517e-17	9.658755415248289e-17	4.2061103078537e-15	4.165565442728684e-15	1.2313207903365464e-14	1.2642662139346366e-16
0.5974339828220179	5.428156888592228e-19	1.0082753290813887e-18	2.102932815449817e-18	5.203471963160953e-18	1.7035428208798986e-17	9.747670829643727e-17	4.2215489080802205e-15	4.215411163789358e-15	1.2604781130528222e-14	1.2820321658322365e-16
0.5975339828220179	5.487465410374136e-19	1.0191899058953532e-18	2.125395684015075e-18	5.257909151940147e-18	1.7207088716606794e-17	9.83731541104145e-17	4.23709567529803e-15	4.265840934241817e-15	1.2903879156006386e-14	1.3000363834055662e-16
0.5976339828220179	5.547363921947186e-19	1.030211890706498e-18	2.1480762125058277e-18	5.312861299814045e-18	1.7380304960173937e-17	9.927694424887145e-17	4.252750854907979e-15	4.3168615626917396e-15	1.3210718238950053e-14	1.3182819276577337e-16
0.597733982822018	5.607857725430012e-19	1.0413422365888662e-18	2.1709762976625894e-18	5.368332770482547e-18	1.7555089488573064e-17	1.0018813169675291e-16	4.268514697154512e-15	4.368479938284554e-15	1.3525521657581357e-14	1.3367718974679182e-16
0.5978339828220179	5.66895216560716e-19	1.052581904171404e-18	2.1940978509432174e-18	5.424327960412247e-18	1.77314549398861e-17	1.0110676977126085e-16	4.2843874570811885e-15	4.4207030316926285e-15	1.3848519967781776e-14	1.355509430045991e-16
0.5979339828220179	5.730652630234022e-19	1.0639318616909145e-18	2.217442798623626e-18	5.480851299051884e-18	1.7909414041753234e-17	1.0203291212364888e-16	4.300369394487289e-15	4.473537896116068e-15	1.4179951272473199e-14	1.3744977013928166e-16
0.5980339828220179	5.792964550342726e-19	1.0753930850452632e-18	2.2410130818987577e-18	5.537907249048568e-18	1.8088979611921604e-17	1.0296661274100594e-16	4.316460773885467e-15	4.526991668295574e-15	1.4520061502290788e-14	1.3937399267655972e-16
0.5981339828220179	5.855893400550225e-19	1.0869665578469813e-18	2.264810656984353e-18	5.5955003064657255e-18	1.827016455879878e-17	1.0390792594806123e-16	4.3326618644608035e-15	4.581071569539113e-15	1.4869104708089028e-14	1.4132393611489756e-16
0.5982339828220179	5.919444699368275e-19	1.0986532714771565e-18	2.288837495219195e-18	5.653635001001759e-18	1.84529818820087e-17	1.0485690640899317e-16	4.348972940030532e-15	4.635784906761616e-15	1.5227343365836795e-14	1.432999299731507e-16
0.5983339828220179	5.983624009515545e-19	1.1104542251396086e-18	2.3130955831680147e-18	5.712315896210315e-18	1.8637444672950502e-17	1.0581360912924237e-16	4.3653942790050016e-15	4.6911390735382196e-15	1.559504869449549e-14	1.453023078387792e-16
0.5984339828220179	6.048436938231365e-19	1.1223704259155e-18	2.337586922725014e-18	5.7715475897218065e-18	1.8823566115360036e-17	1.0677808945734354e-16	4.3819261643498055e-15	4.747141551171436e-15	1.5972500987501945e-14	1.4733140741663068e-16
0.598533982822018	6.113889137591649e-19	1.1344028888182063e-18	2.3623135312180488e-18	5.831334713465769e-18	1.9011359485875074e-17	1.077504030867527e-16	4.398568883548535e-15	4.8037999097719645e-15	1.6359989958512134e-14	1.4938757057829215e-16
0.598633982822018	6.179986304826443e-19	1.1465526368484933e-18	2.387277441513141e-18	5.89168193389495e-18	1.9200838154601447e-17	1.0873060605768898e-16	4.415322728566829e-15	4.86112180935358e-15	1.6757815102094714e-14	1.5147114341201478e-16
0.598733982822018	6.246734182640057e-19	1.158820701050108e-18	2.412480702120081e-18	5.952593952210386e-18	1.9392015585685687e-17	1.0971875475898919e-16	4.4321879958171734e-15	4.9191150009427206e-15	1.7166286070109988e-14	1.5358247627324691e-16
0.5988339828220179	6.314138559532761e-19	1.17120812056568e-18	2.437925377298324e-18	6.014075504587925e-18	1.9584905337886885e-17	1.107149059299627e-16	4.44916498612486e-15	4.9777873277021275e-15	1.75857230645334e-14	1.5572192383573862e-16
0.5989339828220179	6.382205270123997e-19	1.1837159426928945e-18	2.4636135471634406e-18	6.076131362405606e-18	1.9779521065153507e-17	1.1171911666225442e-16	4.466254004694395e-15	5.037146726069291e-15	1.801645724754078e-14	1.5788984514325373e-16
0.5990339828220179	6.450940195479026e-19	1.1963452229411534e-18	2.48954730779449e-18	6.138766332473117e-18	1.997587651720367e-17	1.1273144440172771e-16	4.483455361077423e-15	5.097201226910091e-15	1.8458831169709202e-14	1.6008660366189945e-16
0.5991339828220179	6.520349263435777e-19	1.2090970250883519e-18	2.5157287713417823e-18	6.201985257261436e-18	2.017398554010616e-17	1.1375194695033808e-16	4.500769369140799e-15	5.1579589566869925e-15	1.8913199217233026e-14	1.6231256733304866e-16
0.5992339828220179	6.590438448935174e-19	1.2219724212382403e-18	2.5421600661353986e-18	6.265793015134821e-18	2.0373862076867133e-17	1.1478068246803192e-16	4.51819634703627e-15	5.21942813864322e-15	1.9379928079112937e-14	1.6456810862690876e-16
0.5993339828220179	6.661213774352864e-19	1.2349724918779915e-18	2.5688433367942588e-18	6.3301945205832646e-18	2.057552016801796e-17	1.1581770947464284e-16	4.5357366171702775e-15	5.281617094001964e-15	1.9859397235319494e-14	1.668536045967009e-16
0.5994339828220179	6.732681309832807e-19	1.2480983259361182e-18	2.595780744335837e-18	6.395194724457064e-18	2.077897395220688e-17	1.168630868517993e-16	4.553390506174888e-15	5.344534243181583e-15	2.0351999466996637e-14	1.691694369334829e-16
0.5995339828220179	6.804847173623486e-19	1.261351020840835e-18	2.6229744662866633e-18	6.460798614201637e-18	2.0984237666793834e-17	1.179168738448447e-16	4.571158344879721e-15	5.408188107026787e-15	2.085814138982897e-14	1.715159920216166e-16
0.5996339828220179	6.877717532415814e-19	1.2747316825786145e-18	2.6504266967932515e-18	6.5270112140947974e-18	2.119132564844812e-17	1.1897913006476082e-16	4.589040468284153e-15	5.472587308056035e-15	2.137824401175774e-14	1.7389366099488394e-16
0.5997339828220178	6.951298601683232e-19	1.2882414257532626e-18	2.6781396467338303e-18	6.593837585484644e-18	2.1400252333748237e-17	1.2004991549009972e-16	4.607037215530681e-15	5.537740571725231e-15	2.1912743316302214e-14	1.7630283979326217e-16
0.5998339828220179	7.025596646023532e-19	1.3018813736452626e-18	2.7061155438306603e-18	6.6612828270286964e-18	2.1611032259787088e-17	1.2112929046893096e-16	4.62514892987874e-15	5.603656727708339e-15	2.2462090872815603e-14	1.7874392922036633e-16
0.5999339828220179	7.100617979503433e-19	1.315652658271368e-18	2.734356632762913e-18	6.729352074934696e-18	2.182368006477713e-17	1.2221731572078466e-16	4.643375958679432e-15	5.670344711194482e-15	2.3026754475074843e-14	1.8121733500155812e-16
0.6000339828220179	7.176368966004953e-19	1.3295564204448771e-18	2.7628651752805635e-18	6.798050503202933e-18	2.2038210488662903e-17	1.2331405233862227e-16	4.661718653351005e-15	5.7378135642029896e-15	2.36072188097023e-14	1.8372346784275912e-16
0.6001339828220179	7.252856019573623e-19	1.343593809835919e-18	2.791643450318417e-18	6.8673833238694e-18	2.2254638373731715e-17	1.2441956179079673e-16	4.680177369354671e-15	5.806072436914965e-15	2.420398615597987e-14	1.8626274348992702e-16
0.6002339828220179	7.330085604769322e-19	1.3577659850322154e-18	2.8206937541112298e-18	6.937355787250366e-18	2.247297866523107e-17	1.2553390592303047e-16	4.698752466171421e-15	5.875130589022899e-15	2.48175771187316e-14	1.8883558278924183e-16
0.6003339828220179	7.408064237018946e-19	1.3720741136003686e-18	2.850018400309309e-18	7.00797318218871e-18	2.269324641198861e-17	1.2665714696040437e-16	4.717444307279515e-15	5.944997391098334e-15	2.544853139604049e-14	1.914424117480043e-16
0.6004339828220179	7.48679848297133e-19	1.3865193721472608e-18	2.8796197200948012e-18	7.079240836301297e-18	2.291545676703346e-17	1.2778934750935032e-16	4.736253260132265e-15	6.015682325977346e-15	2.6097408583668317e-14	1.9408366159623655e-16
0.600533982822018	7.566294960854112e-19	1.4011029463819874e-18	2.909500062298632e-18	7.15116411622777e-18	2.313962498822319e-17	1.2893057055965402e-16	4.7551796961368426e-15	6.087194990164661e-15	2.6764789018166214e-14	1.9675976884901514e-16
0.600633982822018	7.646560340833399e-19	1.415826031178082e-18	2.9396617935182418e-18	7.22374842788058e-18	2.3365766438872193e-17	1.300808794864675e-16	4.774223990633512e-15	6.159545095256256e-15	2.7451274660778183e-14	1.9947117536952372e-16
0.600733982822018	7.727601345374841e-19	1.4306898306361993e-18	2.9701072982357733e-18	7.296999216696831e-18	2.359389658838411e-17	1.312403380523312e-16	4.793386522875367e-15	6.2327424693812474e-15	2.8157490024376626e-14	2.022183284328647e-16
0.6008339828220179	7.809424749607381e-19	1.4456955581470594e-18	3.0008389789372806e-18	7.370921967890948e-18	2.3824031012887205e-17	1.3240901040920355e-16	4.812667676008965e-15	6.306797058662628e-15	2.888408314579249e-14	2.0500168079059876e-16
0.6009339828220179	7.892037381689271e-19	1.4608444364548446e-18	3.0318592562322764e-18	7.445522206709327e-18	2.405618539587306e-17	1.3358696110049952e-16	4.832067837055169e-15	6.381718928697635e-15	2.9631726606062756e-14	2.078216907360529e-16
0.6010339828220179	7.975446123175799e-19	1.4761376977209233e-18	3.0631705689741543e-18	7.520805498685848e-18	2.4290375528838955e-17	1.3477425506313716e-16	4.851587396890807e-15	6.457518266057961e-15	3.040111860126698e-14	2.1067882217039004e-16
0.6011339828220179	8.059657909390001e-19	1.4915765835880524e-18	3.0947753743812655e-18	7.596777449898954e-18	2.4526617311932023e-17	1.3597095762959687e-16	4.8712267502307235e-15	6.534205379809836e-15	3.1192984066791505e-14	2.1357354466945455e-16
0.6012339828220179	8.144679729794849e-19	1.5071623452447431e-18	3.126676148158729e-18	7.673443707230328e-18	2.4764926754598263e-17	1.371771345299846e-16	4.890986295610576e-15	6.611790703054661e-15	3.200807585804411e-14	2.1650633355140184e-16
0.6013339828220179	8.230518628368161e-19	1.5228962434903567e-18	3.158875384620918e-18	7.750809958625047e-18	2.5005319976234943e-17	1.3839285189410815e-16	4.910866435369955e-15	6.69028479449021e-15	3.2847175990826283e-14	2.1947766994512234e-16
0.6014339828220179	8.31718170397986e-19	1.5387795488001424e-18	3.1913755968145183e-18	7.828881933352528e-18	2.5247813206844636e-17	1.3961817625356136e-16	4.9308675756360365e-15	6.769698339992624e-15	3.37110969447798e-14	2.2248804085946297e-16
0.6015339828220179	8.404676110771259e-19	1.554813541391128e-18	3.2241793166426595e-18	7.907665402269824e-18	2.5492422787693786e-17	1.4085317454381594e-16	4.950990126307889e-15	6.850042154219916e-15	3.460068303354495e-14	2.255379392532657e-16
0.6016339828220179	8.493009058536496e-19	1.5709995112880227e-18	3.257289094989212e-18	7.987166178085548e-18	2.5739165171975258e-17	1.420979141063243e-16	4.971234501041193e-15	6.9313271822367814e-15	3.5516811845494356e-14	2.2862786410622234e-16
0.6017339828220178	8.5821878131067865e-19	1.587338758389652e-18	3.2907075018443567e-18	8.067390115625758e-18	2.5988056925472266e-17	1.4335246269062918e-16	4.991601117233319e-15	7.013564501161301e-15	3.6460395759169993e-14	2.317583204905606e-16
0.6018339828220179	8.672219696736735e-19	1.603832592535927e-18	3.324437126430458e-18	8.148343112101141e-18	2.623911472722729e-17	1.4461688845648893e-16	5.0120903960091366e-15	7.0967653218341225e-15	3.743238353781403e-14	2.3492981964358035e-16
0.6019339828220179	8.76311208849215e-19	1.6204823335748786e-18	3.3584805773287814e-18	8.230031107375191e-18	2.6492355370213885e-17	1.4589125997599677e-16	5.032702762207012e-15	7.180940990509383e-15	3.843376200766564e-14	2.3814287904101023e-16
0.6020339828220179	8.854872424642266e-19	1.6372893114304491e-18	3.3928404826071786e-18	8.312460084235149e-18	2.674779576201142e-17	1.4717564623573441e-16	5.0534386443655134e-15	7.266102990569647e-15	3.946555782503981e-14	2.413980224712729e-16
0.6021339828220179	8.947508199052271e-19	1.6542548661704444e-18	3.427519489948052e-18	8.39563606866262e-18	2.700545292548475e-17	1.4847011663890717e-16	5.0742984747104824e-15	7.352262944262873e-15	4.052883933748417e-14	2.4469578011057324e-16
0.6022339828220179	9.041026963578847e-19	1.6713803480749304e-18	3.462520266777474e-18	8.479565130107419e-18	2.7265343999465112e-17	1.497747410075104e-16	5.0952826891423525e-15	7.439432614463537e-15	4.1624718544724207e-14	2.48036688598895e-16
0.6023339828220179	9.135436328468771e-19	1.6886671177050827e-18	3.497845500394611e-18	8.564253381761428e-18	2.752748623943564e-17	1.5108958958449045e-16	5.116391727224179e-15	7.527623906457212e-15	4.2754353165455105e-14	2.5142129111687303e-16
0.6024339828220179	9.230743962758776e-19	1.7061165459724219e-18	3.533497898102377e-18	8.649706980834925e-18	2.779189701822037e-17	1.5241473303592415e-16	5.1376260321699226e-15	7.6168488697497e-15	4.3918948816472416e-14	2.5485013746357486e-16
0.602533982822018	9.326957594678803e-19	1.7237300142084308e-18	3.5694801873384935e-18	8.73593212883408e-18	2.8058593826677305e-17	1.5375024245320395e-16	5.158986050833196e-15	7.707119699900497e-15	4.511976131107249e-14	2.5832378413519534e-16
0.602633982822018	9.424085012056922e-19	1.741508914234543e-18	3.605795115807209e-18	8.822935071839658e-18	2.83275942743922e-17	1.550961893552308e-16	5.1804722336963166e-15	7.798448740380902e-15	4.635809908413125e-14	2.618427944046516e-16
0.602733982822018	9.522134062727191e-19	1.7594546484327613e-18	3.642445451612218e-18	8.91072210078797e-18	2.859891609038038e-17	1.564526456906226e-16	5.202085034860079e-15	7.890848484458248e-15	4.7635325751809694e-14	2.6540773840215565e-16
0.6028339828220179	9.621112654939945e-19	1.7775686298162984e-18	3.679433983389864e-18	8.99929955175257e-18	2.8872577123787174e-17	1.5781968383992558e-16	5.223824912033388e-15	7.984331577104764e-15	4.8952862814350476e-14	2.690191931966782e-16
0.6029339828220179	9.72102875777381e-19	1.7958522821009986e-18	3.716763520443242e-18	9.088673806228149e-18	2.914859534459609e-17	1.591973766178395e-16	5.2456923265237375e-15	8.078910816933028e-15	5.0312192511076764e-14	2.726777428784049e-16
0.6030339828220179	9.821890401551288e-19	1.814307039777038e-18	3.7544368928773485e-18	9.178851291415061e-18	2.942698884433686e-17	1.6058579727545025e-16	5.267687743227897e-15	8.174599158157819e-15	5.1714860837326e-14	2.763839786421419e-16
0.6031339828220179	9.923705678255992e-19	1.8329343481809426e-18	3.792456951734436e-18	9.269838480506531e-18	2.970777583680036e-17	1.6198501950247206e-16	5.289811630622846e-15	8.271409712584448e-15	5.3162480733758794e-14	2.801384988716997e-16
0.6032339828220179	1.0026482741952458e-18	1.851735663568142e-18	3.83082656913064e-18	9.361641892976325e-18	2.999097465875398e-17	1.6339511742949932e-16	5.3120644607572045e-15	8.369355751624537e-15	5.4656735459245434e-14	2.839419092252663e-16
0.6033339828220179	1.0130229809209072e-18	1.8707124531860095e-18	3.8695486383931314e-18	9.454268094868832e-18	3.027660377066341e-17	1.64816165630272e-16	5.334446709243065e-15	8.468450708339486e-15	5.619938215934209e-14	2.877948227217904e-16
0.6034339828220179	1.023495515952288e-18	1.889866195347151e-18	3.908626074198153e-18	9.547723699090406e-18	3.0564681757416244e-17	1.6624823912394535e-16	5.356958855248111e-15	8.568708179511603e-15	5.779225564326062e-14	2.9169785982835967e-16
0.6035339828220179	1.0340667135746797e-18	1.9091983795032437e-18	3.948061812709568e-18	9.642015365701518e-18	3.085522732904867e-17	1.6769141337736926e-16	5.3796013814877955e-15	8.670141927743745e-15	5.943727238318883e-14	2.95651648548606e-16
0.6036339828220179	1.044737414452015e-18	1.928710506319258e-18	3.9878588117186236e-18	9.737149802211975e-18	3.114825932147803e-17	1.6914576430738498e-16	5.40237477421844e-15	8.772765883588153e-15	6.113643475085672e-14	2.996568245121648e-16
0.6037339828220178	1.055508465670096e-18	1.9484040877480973e-18	4.028020050784109e-18	9.833133763876512e-18	3.144379669723724e-17	1.7061136828312002e-16	5.4252795232300964e-15	8.87659414770399e-15	6.289183550736671e-14	3.03714031065152e-16
0.603833982822018	1.0663807207801575e-18	1.968280647105829e-18	4.0685485313736975e-18	9.929974053992647e-18	3.1741858546213646e-17	1.7208830212830759e-16	5.4483161218401814e-15	8.981640993045257e-15	6.470566256352123e-14	3.0782391936173484e-16
0.6039339828220179	1.077355039842539e-18	1.988341719146977e-18	4.1094472770054385e-18	1.0027677524199019e-17	3.204246408638954e-17	1.7357664312359412e-16	5.471485066886852e-15	9.087920867077677e-15	6.658020402919608e-14	3.1198714845672645e-16
0.6040339828220179	1.0884322894708765e-18	2.0085888501406838e-18	4.1507193333907644e-18	1.0126251074777426e-17	3.2345632664589876e-17	1.7507646900888378e-16	5.494786858723458e-15	9.195448394027924e-15	6.851785357176964e-14	3.162043853993283e-16
0.6041339828220179	1.0996133428762492e-18	2.0290235979471003e-18	4.192367768578029e-18	1.0225701654954084e-17	3.265138375723168e-17	1.765878579856737e-16	5.5182220012125806e-15	9.30423837716237e-15	7.052111610511925e-14	3.2047630532792076e-16
0.6042339828220179	1.1108990799118453e-18	2.0496475320941062e-18	4.234395673096494e-18	1.0326036263204562e-17	3.2959736971076326e-17	1.7811088871940185e-16	5.541791001720766e-15	9.414305801098022e-15	7.259261383244407e-14	3.248035915659805e-16
0.6043339828220179	1.122290387117723e-18	2.0704622338548166e-18	4.276806160101772e-18	1.0427261947558478e-17	3.327071204398691e-17	1.7964564034181246e-16	5.565494371113529e-15	9.525665834145454e-15	7.473509266797589e-14	3.2918693571912337e-16
0.6044339828220179	1.1337881577658923e-18	2.091469296325042e-18	4.3196023655214556e-18	1.0529385805907274e-17	3.358432884568882e-17	1.811921924533219e-16	5.589332623750353e-15	9.638333830683771e-15	7.695142906466146e-14	3.3362703777327424e-16
0.604533982822018	1.1453932919057102e-18	2.1126703245017624e-18	4.362787448202093e-18	1.0632414986313241e-17	3.390060737853445e-17	1.8275062512540512e-16	5.613306277480453e-15	9.752325333569457e-15	7.924463727707004e-14	3.381246061940114e-16
0.604633982822018	1.1571066964094495e-18	2.1340669353615267e-18	4.4063645900564105e-18	1.0736356687319334e-17	3.4219567778270366e-17	1.8432101890297773e-16	5.637415853638315e-15	9.867656076577266e-15	8.161787709114072e-14	3.426803580270223e-16
0.604733982822018	1.168929285018207e-18	2.155660757939691e-18	4.450336996212125e-18	1.0841218158262119e-17	3.454123031481133e-17	1.8590345480680862e-16	5.661661877039847e-15	9.984341986876697e-15	8.4074462055031e-14	3.4729501899980997e-16
0.604833982822018	1.1808619783880576e-18	2.1774534334099654e-18	4.494707895160711e-18	1.0947006699585183e-17	3.4865615393013893e-17	1.8749801433592097e-16	5.686044875978681e-15	1.010239918754165e-14	8.661786824806935e-14	3.5196932362452137e-16
0.6049339828220179	1.1929057041364926e-18	2.199446615164245e-18	4.539480538907702e-18	1.1053729663154585e-17	3.5192743553456856e-17	1.891047794700183e-16	5.71056538222271e-15	1.0221844000095642e-14	8.925174362797775e-14	3.567040153020184e-16
0.6050339828220179	1.2050613968891085e-18	2.221641968893287e-18	4.584658203123421e-18	1.1161394452576413e-17	3.552263547322483e-17	1.9072383267191759e-16	5.735223931010968e-15	1.0342692947092596e-14	9.197991799987263e-14	3.614998464271589e-16
0.6051339828220179	1.2173299983265445e-18	2.244041172667518e-18	4.630244187294726e-18	1.1270008523515069e-17	3.585531196669503e-17	1.923552568899847e-16	5.760021061050627e-15	1.0464962754733296e-14	9.480641365424072e-14	3.6635757849530185e-16
0.6052339828220179	1.2297124572317895e-18	2.266645917018361e-18	4.676241814877547e-18	1.1379579384014269e-17	3.619079398632807e-17	1.939991355605936e-16	5.784957314514353e-15	1.0588670355518931e-14	9.773545672514834e-14	3.71277982210074e-16
0.6053339828220179	1.2422097295376608e-18	2.2894579050201946e-18	4.7226544334501165e-18	1.1490114594818932e-17	3.6529102623463246e-17	1.9565555261058015e-16	5.810033237037852e-15	1.071383289094134e-14	1.0077148932435105e-13	3.762618375923842e-16
0.6054339828220179	1.254822778374646e-18	2.3124788523726496e-18	4.7694854148675225e-18	1.1601621769699262e-17	3.687025910911829e-17	1.9732459245972804e-16	5.835249377717824e-15	1.0840467714211555e-14	1.0391918251183987e-13	3.8130993409073174e-16
0.6055339828220179	1.2675525741189072e-18	2.3357104874833552e-18	4.816738155416463e-18	1.1714108575776514e-17	3.721428481478978e-17	1.9900634002323715e-16	5.860606289109769e-15	1.0968592393025942e-14	1.0718345016867637e-13	3.8642307069278373e-16
0.6056339828220179	1.280400094440752e-18	2.3591545515511476e-18	4.864416075971349e-18	1.1827582733849787e-17	3.756120125326108e-17	2.0070088071422638e-16	5.886104527226375e-15	1.1098224712371713e-14	1.1056946384384671e-13	3.916020560382774e-16
0.6057339828220178	1.2933663243531986e-18	2.382812798650008e-18	4.912522622151107e-18	1.1942052018726052e-17	3.7911030079413575e-17	2.0240830044623693e-16	5.911744651536113e-15	1.1229382677372037e-14	1.1408266865325718e-13	3.9684770853324133e-16
0.605833982822018	1.306452256260924e-18	2.406686995813007e-18	4.961061264476894e-18	1.2057524259549946e-17	3.826379309104014e-17	2.041286856357441e-16	5.937527224961862e-15	1.1362084516170748e-14	1.177288003161165e-13	4.021608564655486e-16
0.6059339828220179	1.31965889000945e-18	2.430778923117125e-18	5.010035498530374e-18	1.2174007340136859e-17	3.861951222966242e-17	2.0586212320467926e-16	5.9634528138798e-15	1.149634868285775e-14	1.2151390342169822e-13	4.0754233812180993e-16
0.6060339828220179	1.3329872329346826e-18	2.4550903737684822e-18	5.059448845113373e-18	1.2291509199306977e-17	3.8978209581355514e-17	2.0760870058297314e-16	5.989521988118574e-15	1.1632193860436528e-14	1.254443510281428e-13	4.129930019056761e-16
0.6061339828220179	1.3464382999127044e-18	2.4796231541879363e-18	5.109304850408226e-18	1.2410037831221774e-17	3.933990737757357e-17	2.0936850571109937e-16	6.015735320958958e-15	1.1769638963833049e-14	1.2952686570433052e-13	4.185137064574944e-16
0.6062339828220179	1.3600131134097654e-18	2.5043790840970628e-18	5.1596070861386646e-18	1.2529601285721056e-17	3.9704627995978534e-17	2.111416270426271e-16	6.04209338913298e-15	1.1908703142946673e-14	1.3376854213640974e-13	4.2410532077535645e-16
0.6063339828220179	1.3737127035327444e-18	2.529359996605138e-18	5.210359149732102e-18	1.2650207668663478e-17	4.0072393961277273e-17	2.1292815354679372e-16	6.068596772824058e-15	1.2049405785745788e-14	1.381768714321252e-13	4.297687243376006e-16
0.6064339828220179	1.387538108079789e-18	2.5545677382959198e-18	5.261564664482511e-18	1.2771865142266839e-17	4.044322794605836e-17	2.1472817471107984e-16	6.095246055666913e-15	1.219176652140594e-14	1.4275976726882957e-13	4.3550480722671546e-16
0.6065339828220179	1.4014903725911528e-18	2.5800041693153933e-18	5.313227279714128e-18	1.2894581925451857e-17	4.081715277163308e-17	2.1654178054379647e-16	6.12204182474754e-15	1.233580522349326e-14	1.4752559404532187e-13	4.413144702547041e-16
0.606633982822018	1.415570550400647e-18	2.6056711634599666e-18	5.365350670946455e-18	1.3018366294187236e-17	4.119419140888578e-17	2.1836906157669504e-16	6.148984670604064e-15	1.2481542013193632e-14	1.5248319721332838e-13	4.471986250899448e-16
0.606733982822018	1.429779702686946e-18	2.631570608264858e-18	5.41793854005952e-18	1.3143226581835823e-17	4.157436697912082e-17	2.2021010886755885e-16	6.176075187226728e-15	1.2628997262586219e-14	1.5764193598184568e-13	4.531581943854631e-16
0.606833982822018	1.4441188985255992e-18	2.657704405093401e-18	5.470994615460735e-18	1.3269171179503173e-17	4.195770275491878e-17	2.2206501400284253e-16	6.2033139720591915e-15	1.277819159796588e-14	1.6301171860711188e-13	4.591941119088055e-16
0.6069339828220179	1.4585892149410971e-18	2.684074469226595e-18	5.52452265225233e-18	1.3396208536388574e-17	4.234422216099589e-17	2.2393386910029607e-16	6.230701625999169e-15	1.2929145903211494e-14	1.686030405022646e-13	4.653073226733604e-16
0.6070339828220179	1.4731917369593407e-18	2.710682729953088e-18	5.57852643239938e-18	1.3524347160136473e-17	4.273394877506562e-17	2.258167668116064e-16	6.2582387533996725e-15	1.3081881323202783e-14	1.7442702542501492e-13	4.714987830712366e-16
0.6071339828220179	1.4879275576603123e-18	2.737531130660053e-18	5.633009764899546e-18	1.3653595617190829e-17	4.312690632870644e-17	2.277138003250558e-16	6.285925962070383e-15	1.3236419267286437e-14	1.804954700282462e-13	4.777694610077148e-16
0.6072339828220179	1.5027977782312073e-18	2.764621628924093e-18	5.687976485952863e-18	1.3783962533150728e-17	4.352311870823329e-17	2.2962506336818274e-16	6.313763863279042e-15	1.3392781412791464e-14	1.8682089208837925e-13	4.841203360372502e-16
0.6073339828220179	1.5178035080197344e-18	2.7919561966029198e-18	5.743430459133082e-18	1.3915456593128167e-17	4.392260995557263e-17	2.315506502104612e-16	6.3417530717532075e-15	1.355098970859533e-14	1.9341658275970904e-13	4.905523995010854e-16
0.6074339828220179	1.5329458645877299e-18	2.819536819927596e-18	5.7993755755597774e-18	1.4048086542107444e-17	4.4325404269141707e-17	2.334906556659829e-16	6.3698942056820435e-15	1.3711066378741088e-14	2.0029666324021586e-13	4.970666546664638e-16
0.6075339828220179	1.5482259737651968e-18	2.847365499595131e-18	5.8558157540710705e-18	1.4181861185306957e-17	4.47315260047327e-17	2.354451750961602e-16	6.398187886718434e-15	1.3873033926106918e-14	2.0747614627621238e-13	5.036641168674843e-16
0.6076339828220179	1.5636449697045751e-18	2.8754442508617463e-18	5.912754941397908e-18	1.4316789388542023e-17	4.5140999676401335e-17	2.3741430441243393e-16	6.426634739981075e-15	1.4036915136128112e-14	2.1497100298001352e-13	5.103458136475973e-16
0.6077339828220178	1.579203994935208e-18	2.9037751036364618e-18	5.970197112338627e-18	1.445288007858975e-17	4.5553849957357026e-17	2.3939814007898745e-16	6.455235394056831e-15	1.4202733080573037e-14	2.227982354875537e-13	5.171127849037707e-16
0.607833982822018	1.5949042004184051e-18	2.9323601025754897e-18	6.028146269935017e-18	1.4590142243557226e-17	4.59701016808636e-17	2.4139677911549274e-16	6.483990481003412e-15	1.437051112137395e-14	2.3097595604201454e-13	5.239660830323657e-16
0.6079339828220179	1.6107467456024447e-18	2.9612013071767715e-18	6.086606445648645e-18	1.4728584933248347e-17	4.6389779841133216e-17	2.4341031909982864e-16	6.512900636351614e-15	1.4540272914511527e-14	2.3952347315619e-13	5.309067730766481e-16
0.6080339828220179	1.6267327984783582e-18	2.9903007918755447e-18	6.1455816995393034e-18	1.4868217259537335e-17	4.6812909594239936e-17	2.4543885817086206e-16	6.5419664991088395e-15	1.4712042413959057e-14	2.484613855817036e-13	5.379359328761667e-16
0.6081339828220179	1.6428635356355286e-18	3.019660646139959e-18	6.205076120443055e-18	1.500904839673877e-17	4.7239516259021264e-17	2.474824950311916e-16	6.571188711761403e-15	1.488584387567994e-14	2.578116848976444e-13	5.450546532177268e-16
0.6082339828220179	1.6591401423179626e-18	3.0492829745675464e-18	6.265093826152248e-18	1.5151087581984337e-17	4.7669625317996955e-17	2.495413289499397e-16	6.600567920278143e-15	1.5061701861686178e-14	2.6759786762769647e-13	5.522640379882467e-16
0.6083339828220179	1.675563812480775e-18	3.079169896982102e-18	6.325638963595894e-18	1.5294344115598078e-17	4.810326241828539e-17	2.5161545976552733e-16	6.63010477411351e-15	1.5239641244154222e-14	2.778450579031517e-13	5.595652043293419e-16
0.6084339828220179	1.6921357488469472e-18	3.1093235485310058e-18	6.38671570902135e-18	1.5438827361475267e-17	4.854045337252498e-17	2.5370498788848027e-16	6.659799926211023e-15	1.5419687209601266e-14	2.885801418127196e-13	5.669592827937418e-16
0.6085339828220179	1.7088571629644791e-18	3.1397460797833264e-18	6.448328268177e-18	1.5584546747462845e-17	4.89812241598021e-17	2.558100143042348e-16	6.6896540330068406e-15	1.5601865263122598e-14	2.9983191472007233e-13	5.744474175035469e-16
0.608633982822018	1.7257292752638263e-18	3.1704396568282536e-18	6.510480876495592e-18	1.5731511765741816e-17	4.942560092658183e-17	2.579306405759677e-16	6.719667754433597e-15	1.578620123269078e-14	3.1163124298948434e-13	5.820307663103376e-16
0.608733982822018	1.7427533151156323e-18	3.2014064613742355e-18	6.57317779927891e-18	1.587973197321158e-17	4.987360998764274e-17	2.60066968847419e-16	6.749841753924213e-15	1.5972721273517002e-14	3.2401124174145715e-13	5.89710500957133e-16
0.608833982822018	1.7599305208889103e-18	3.232648690848531e-18	6.636423331883165e-18	1.6029216991875873e-17	5.032527782701882e-17	2.6221910184574116e-16	6.780176698415866e-15	1.616145187247735e-14	3.370074704680253e-13	5.974878072422904e-16
0.6089339828220179	1.777262140009422e-18	3.264168558497401e-18	6.70022179990586e-18	1.6179976509232102e-17	5.078063109894163e-17	2.643871428843641e-16	6.810673258354331e-15	1.635241985260345e-14	3.5065814857410363e-13	6.053638851853103e-16
0.6090339828220179	1.79474942901845e-18	3.295968293486796e-18	6.7645775593726604e-18	1.633202027865975e-17	5.123969662878992e-17	2.665711958658441e-16	6.841332107697953e-15	1.6545652377638156e-14	3.6500439318353574e-13	6.133399491945475e-16
0.6091339828220179	1.8123936536318964e-18	3.3280501410037463e-18	6.829494996926747e-18	1.6485358119814668e-17	5.1702501414043354e-17	2.6877136528476407e-16	6.872153923922506e-15	1.6741176956660186e-14	3.800904818602047e-13	6.214172282369681e-16
0.6092339828220179	1.830196088799652e-18	3.360416362357947e-18	6.894978530017433e-18	1.6639999919021537e-17	5.216907262523948e-17	2.7098775623060645e-16	6.9031393880252955e-15	1.6939021448774353e-14	3.9596414325337516e-13	6.295969660097958e-16
0.6093339828220179	1.848158018765465e-18	3.3930692350844457e-18	6.961032607091489e-18	1.679595562967154e-17	5.26394376069359e-17	2.7322047439067007e-16	6.93428918453022e-15	1.713921406787317e-14	4.126768790899719e-13	6.378804211142682e-16
0.6094339828220179	1.866280737126986e-18	3.426011053046478e-18	7.027661707784323e-18	1.695323527261972e-17	5.3113623878678704e-17	2.754696260529786e-16	6.965604001492488e-15	1.734178338746736e-14	4.3028432141358703e-13	6.462688672313711e-16
0.6095339828220179	1.8845655468961544e-18	3.4592441265388064e-18	7.094870343112402e-18	1.7111848936584958e-17	5.3591659135971136e-17	2.7773531810920134e-16	6.9970845305033695e-15	1.754675834558766e-14	4.4884662952239863e-13	6.547635932996308e-16
0.6096339828220179	1.9030137605600484e-18	3.492770782392168e-18	7.162663055667254e-18	1.727180677855325e-17	5.407357125125045e-17	2.8001765805760297e-16	7.028731466695544e-15	1.7754168249760233e-14	4.684289316983075e-13	6.633659036950343e-16
0.6097339828220179	1.92162670014199e-18	3.526593364077696e-18	7.231044419809788e-18	1.7433119024181886e-17	5.4559388274870024e-17	2.8231675400598617e-16	7.060545508748275e-15	1.7964042782054927e-14	4.891018175634735e-13	6.720771184130285e-16
0.609833982822018	1.940405697262985e-18	3.560714231812262e-18	7.300019041866153e-18	1.759579596820485e-17	5.504913843608205e-17	2.846327146746517e-16	7.092527358892563e-15	1.81764120042085e-14	5.109418877667221e-13	6.808985732526502e-16
0.6099339828220179	1.959352093203595e-18	3.595135762664277e-18	7.369591560324263e-18	1.7759847974842558e-17	5.554285014402737e-17	2.869656493993788e-16	7.124677722916806e-15	1.8391306362824074e-14	5.340323687133934e-13	6.898316200028286e-16
0.6100339828220179	1.978467238965951e-18	3.6298603506599295e-18	7.439766646031525e-18	1.792528547821082e-17	5.604055198873024e-17	2.8931566813439817e-16	7.156997310172078e-15	1.860875669464778e-14	5.584638012354708e-13	6.988776266308628e-16
0.6101339828220179	1.9977524953364534e-18	3.6648904068905074e-18	7.51054900239403e-18	1.8092118982735543e-17	5.654227274209815e-17	2.9168288145540993e-16	7.189486833578229e-15	1.882879423192509e-14	5.843348134860628e-13	7.080379774731452e-16
0.6102339828220179	2.017209232948489e-18	3.700228359619741e-18	7.581943365575868e-18	1.8260359063565218e-17	5.704804135892275e-17	2.940674005625728e-16	7.222147009629374e-15	1.9051450607835082e-14	6.11752989974386e-13	7.173140734280605e-16
0.6103339828220179	2.0368388323456055e-18	3.735876654391908e-18	7.653954504700307e-18	1.8430016366988952e-17	5.755788697789002e-17	2.964693372835307e-16	7.254978558399821e-15	1.9276757862007267e-14	6.408358505809261e-13	7.267073321511897e-16
0.6104339828220179	2.0566426840452166e-18	3.771837754140747e-18	7.726587222051837e-18	1.8601101610854747e-17	5.807183892259159e-17	2.9888880407645616e-16	7.28798220355028e-15	1.95047484461209e-14	6.717119556669746e-13	7.362191882528085e-16
0.6105339828220179	2.076622188602445e-18	3.8081141392986586e-18	7.79984635327899e-18	1.8773625584991325e-17	5.858992670254476e-17	3.013259140330854e-16	7.321158672333981e-15	1.9735455229587914e-14	7.045221560887605e-13	7.458510934976908e-16
0.610633982822018	2.096778756674337e-18	3.84470830790673e-18	7.873736767598546e-18	1.8947599151629803e-17	5.911218001421182e-17	3.0378078088178146e-16	7.354508695602767e-15	1.9968911505320797e-14	7.394210101321192e-13	7.556045170072425e-16
0.610733982822018	2.1171138090845057e-18	3.8816227757251904e-18	7.948263368000596e-18	1.9123033245829457e-17	5.963862874202677e-17	3.0625351899059124e-16	7.388033007813564e-15	2.0205150995586893e-14	7.76578393206677e-13	7.654809454640064e-16
0.610833982822018	2.137628776888205e-18	3.918860076344665e-18	8.023431091455045e-18	1.9299938875905747e-17	6.016930295943041e-17	3.08744243370348e-16	7.421732347034922e-15	2.044420785795273e-14	8.161813307123231e-13	7.754818833186353e-16
0.6109339828220179	2.1583251014375966e-18	3.956422761297721e-18	8.099244909118788e-18	1.94783271238587e-17	6.070423292990295e-17	3.112530696777548e-16	7.455607454953557e-15	2.068611669131542e-14	8.584360899782229e-13	7.856088529992034e-16
0.6110339828220179	2.1792042344475446e-18	3.994313400171444e-18	8.175709826544175e-18	1.965820914580557e-17	6.124344910800918e-17	3.137801142184889e-16	7.489659076881027e-15	2.093091254202642e-14	9.035705737850128e-13	7.95863395123024e-16
0.6111339828220179	2.2002676380615633e-18	4.032534580720251e-18	8.252830883888395e-18	1.9839596172413155e-17	6.178698214043926e-17	3.163254939503209e-16	7.523887961760434e-15	2.1178630910107067e-14	9.518370659666142e-13	8.062470687109336e-16
0.6112339828220179	2.221516784918359e-18	4.07108890897939e-18	8.330613156124418e-18	2.0022499509335428e-17	6.233486286706505e-17	3.188893264862501e-16	7.558294862173642e-15	2.1429307755559352e-14	1.0035153892727138e-12	8.167614514041234e-16
0.6113339828220179	2.2429531582186695e-18	4.109979009379336e-18	8.409061753252427e-18	2.0206930537650037e-17	6.288712232199188e-17	3.214717300976476e-16	7.592880534347838e-15	2.1682979504770998e-14	1.0589165474630659e-12	8.274081396834775e-16
0.6114339828220179	2.264578251792307e-18	4.149207524860412e-18	8.488181820512674e-18	2.0392900714299676e-17	6.344379173462037e-17	3.240728237174035e-16	7.627645738162955e-15	2.1939683057018187e-14	1.118386938010991e-12	8.381887490915027e-16
0.6115339828220179	2.2863935701659024e-18	4.1887771169882464e-18	8.567978538599713e-18	2.0580421572533997e-17	6.400490253071205e-17	3.266927269431109e-16	7.662591237158882e-15	2.219945579106774e-14	1.182313239471117e-12	8.49104914456892e-16
0.6116339828220179	2.308400628630649e-18	4.228690466069842e-18	8.648457123877038e-18	2.0769504722354648e-17	6.457048633345991e-17	3.2933156004022834e-16	7.697717798542515e-15	2.2462335571878487e-14	1.2511280993481615e-12	8.601582901216669e-16
0.6117339828220179	2.3306009533107493e-18	4.268950271270302e-18	8.72962282859366e-18	2.0960161850961822e-17	6.514057496456254e-17	3.319894439452861e-16	7.733026193195396e-15	2.2728360757406178e-14	1.3253167752615094e-12	8.713505501710519e-16
0.611833982822018	2.3529960812320517e-18	4.3095592507299876e-18	8.811480941101335e-18	2.115240472320396e-17	6.571520044530494e-17	3.346665002690931e-16	7.768517195681215e-15	2.2997570205511533e-14	1.4054249157193598e-12	8.826833886660167e-16
0.6119339828220179	2.3755875603910076e-18	4.350520141682493e-18	8.89403678607263e-18	2.134624518202725e-17	6.629439499764252e-17	3.3736285129993574e-16	7.804191584253153e-15	2.327000328097249e-14	1.492067708690887e-12	8.941585198785032e-16
0.6120339828220179	2.39837694982422e-18	4.391835700573239e-18	8.977295724720967e-18	2.1541695148931744e-17	6.687819104529159e-17	3.400786200068307e-16	7.840050140861807e-15	2.354569986260721e-14	1.5859406787484043e-12	9.057776785295381e-16
0.6121339828220179	2.4213658196783406e-18	4.433508703178788e-18	9.061263155021254e-18	2.1738766624425683e-17	6.746662121482687e-17	3.4281393004276413e-16	7.876093651163071e-15	2.3824700350503663e-14	1.6878324799182058e-12	9.175426200300543e-16
0.6122339828220179	2.4445557512800567e-18	4.475541944726459e-18	9.145944511931644e-18	2.1937471688483562e-17	6.80597183367762e-17	3.4556890574793856e-16	7.912322904525633e-15	2.4107045673359643e-14	1.7986401156224131e-12	9.294551207245167e-16
0.6123339828220179	2.467948337206868e-18	4.517938240014857e-18	9.231345267616499e-18	2.2137822501006566e-17	6.865751544672989e-17	3.4834367215304747e-16	7.94873869403932e-15	2.4392777295938476e-14	1.9193871246320685e-12	9.415169781375121e-16
0.6124339828220179	2.4915451813579783e-18	4.56070042353528e-18	9.317470931670952e-18	2.2339831302285688e-17	6.926004578644917e-17	3.5113835498256003e-16	7.985341816522996e-15	2.4681937226636728e-14	2.0512454100725795e-12	9.53730011223155e-16
0.6125339828220179	2.5153478990256316e-18	4.603831349592968e-18	9.404327051345538e-18	2.254351041346569e-17	6.986734280497973e-17	3.53953080658006e-16	8.022133072532628e-15	2.4974568025170044e-14	2.195561567058783e-12	9.660960606174406e-16
0.612633982822018	2.5393581169670182e-18	4.64733389243009e-18	9.491919211773472e-18	2.2748872237012922e-17	7.04794401597747e-17	3.5678797630129686e-16	8.05911326636975e-15	2.527071281037785e-14	2.35388879686596e-12	9.786169888936244e-16
0.612733982822018	2.5635774734762024e-18	4.691210946348416e-18	9.58025303619778e-18	2.2955929257184382e-17	7.109637171781653e-17	3.596431697380248e-16	8.096283206089535e-15	2.5570415268146882e-14	2.528025800027967e-12	9.912946808204734e-16
0.612833982822018	2.588007618456883e-18	4.735465425833219e-18	9.669334186200343e-18	2.316469404049946e-17	7.171817155674994e-17	3.625187895008201e-16	8.13364370350944e-15	2.5873719659460836e-14	2.720064442807673e-12	1.0041310436237363e-15
0.6129339828220179	2.6126502134951716e-18	4.780100265677751e-18	9.759168361932032e-18	2.337517923621473e-17	7.23448739660157e-17	3.654149648326766e-16	8.171195574217477e-15	2.6180670828571524e-14	2.932448526574484e-12	1.0171280072505257e-15
0.6130339828220179	2.637506931933079e-18	4.8251184211081764e-18	9.849761302343757e-18	2.3587397576799105e-17	7.297651344799114e-17	3.6833182569032565e-16	8.208939637581146e-15	2.6491314211299103e-14	3.168046707795094e-12	1.0302875246369083e-15
0.6131339828220179	2.6625794589420837e-18	4.870522867909319e-18	9.941118785418832e-18	2.3801361878413852e-17	7.361312471913656e-17	3.712695027475971e-16	8.246876716755693e-15	2.6805695843460288e-14	3.4302435888247974e-12	1.0436115719785923e-15
0.6132339828220179	2.687869491597408e-18	4.916316602551095e-18	1.0033246628406895e-17	2.4017085041392146e-17	7.425474271114595e-17	3.7422812739880725e-16	8.28500763869318e-15	2.7123862369428665e-14	3.7230543290749914e-12	1.0571021490048344e-15
0.6133339828220179	2.7133787389525027e-18	4.9625026423154784e-18	1.012615068805821e-17	2.423458005072431e-17	7.490140257209994e-17	3.7720783176215637e-16	8.323333234151089e-15	2.74458610508283e-14	4.051269961804584e-12	1.0707612792555366e-15
0.6134339828220179	2.739108922114054e-18	5.009084025424406e-18	1.021983686086003e-17	2.445385997654174e-17	7.555313966763205e-17	3.802087486831401e-16	8.361854337701498e-15	2.7771739775363218e-14	4.42064316398097e-12	1.0845910103616483e-15
0.6135339828220179	2.765061774317178e-18	5.056063811168151e-18	1.0314311083273786e-17	2.4674937974606316e-17	7.620998958209036e-17	3.832310117379725e-16	8.400571787739783e-15	2.8101547065785248e-14	4.8381278443327074e-12	1.0985934143288182e-15
0.6136339828220179	2.791239041001382e-18	5.103445080034219e-18	1.040957933197344e-17	2.4897827286800398e-17	7.687198811971218e-17	3.8627475523702617e-16	8.439486426494008e-15	2.84353320890025e-14	5.312191086097065e-12	1.1127705878244301e-15
0.6137339828220179	2.817642479886676e-18	5.1512309338374396e-18	1.0505647624085059e-17	2.5122541241620125e-17	7.753917130579857e-17	3.893401142282724e-16	8.478599100033831e-15	2.877314466533074e-14	5.8532234721571474e-12	1.1271246524679898e-15
0.6138339828220178	2.844273861050084e-18	5.199424495850203e-18	1.06025220174278e-17	2.5349093254670168e-17	7.821157538789963e-17	3.924272245007593e-16	8.517910658280026e-15	2.911503527789071e-14	6.474084828294744e-12	1.1416577551249543e-15
0.6139339828220179	2.871134967002716e-18	5.248028910933831e-18	1.0700208610756174e-17	2.557749682916182e-17	7.888923683699739e-17	3.9553622258807913e-16	8.557421955013436e-15	2.946105508215268e-14	7.190838848660132e-12	1.1563720682039898e-15
0.6140339828220179	2.898227592767168e-18	5.297047345669966e-18	1.0798713544002707e-17	2.580776555641234e-17	7.957219234870036e-17	3.9866724577185344e-16	8.597133847884615e-15	2.981125591563171e-14	8.023755000585881e-12	1.171269789957738e-15
0.6141339828220179	2.9255535459553432e-18	5.3464829884938226e-18	1.0898042998523512e-17	2.6039913116348837e-17	8.026047884444442e-17	4.018204320852463e-16	8.63704719842336e-15	3.0165690307737844e-14	8.998694645227614e-12	1.1863531447871843e-15
0.6142339828220179	2.9531146468467618e-18	5.396339049826747e-18	1.0998203197343258e-17	2.6273953278011985e-17	8.095413347269084e-17	4.049959203164747e-16	8.677162872047975e-15	3.052441148977968e-14	1.014905908523346e-11	1.2016243835495234e-15
0.6143339828220179	2.9809127284671672e-18	5.446618762210612e-18	1.1099200405402927e-17	2.6509899900065055e-17	8.165319361013988e-17	4.081938500123466e-16	8.717481738075319e-15	3.0887473405128614e-14	1.151857521926047e-11	1.2170857838697276e-15
0.6144339828220179	3.0089496366676927e-18	5.4973253804421986e-18	1.1201040929807395e-17	2.674776693130121e-17	8.235769686294075e-17	4.1141436148179003e-16	8.758004669730074e-15	3.1254930719542677e-14	1.3165356284945379e-11	1.2327396504557216e-15
0.6145339828220179	3.037227230204328e-18	5.548462181708847e-18	1.1303731120075677e-17	2.6987568411158494e-17	8.30676810679155e-17	4.1465759579942075e-16	8.79873254415485e-15	3.162683883165616e-14	1.51679496872819e-11	1.2485883154173243e-15
0.614633982822018	3.0657473808179185e-18	5.60003246572408e-18	1.140727736839177e-17	2.7229318470232714e-17	8.378318429377783e-17	4.1792369480911387e-16	8.839666242419814e-15	3.200325388363568e-14	1.763456385894721e-11	1.264634138588944e-15
0.614733982822018	3.0945119733144983e-18	5.652039554864712e-18	1.151168610985583e-17	2.7473031330795737e-17	8.45042448423691e-17	4.212128011275695e-16	8.880806649532719e-15	3.238423277200504e-14	2.071753403329128e-11	1.2808795078560077e-15
0.614833982822018	3.1235229056461674e-18	5.704486794308265e-18	1.1616963822739016e-17	2.7718721307314852e-17	8.523090124989029e-17	4.2452505814793714e-16	8.922154654448906e-15	3.276983315864603e-14	2.463671755656936e-11	1.2973268394853756e-15
0.6149339828220179	3.1527820889922625e-18	5.7573775521711504e-18	1.1723117028736935e-17	2.796640280697511e-17	8.596319228814557e-17	4.278606100434028e-16	8.96371115008134e-15	3.316011348197241e-14	2.971871023615556e-11	1.3139785784595368e-15
0.6150339828220179	3.182291447841093e-18	5.810715219647679e-18	1.1830152293226294e-17	2.821609033020442e-17	8.670115696578729e-17	4.312196017708268e-16	9.00547703331075e-15	3.3555132968284494e-14	3.646538329003415e-11	1.3308371988147835e-15
0.6151339828220179	3.2120529200721176e-18	5.864503211149411e-18	1.1938076225522188e-17	2.846779847119971e-17	8.744483452956864e-17	4.346021790743778e-16	9.047453204995819e-15	3.3954951643305404e-14	4.5679712210794396e-11	1.3479052039833834e-15
0.6152339828220179	3.2420684570383634e-18	5.918744964446114e-18	1.2046895479135976e-17	2.87215419184581e-17	8.819426446560179e-17	4.380084884891871e-16	9.089640569983545e-15	3.43596303439038e-14	5.871086314846402e-11	1.3651851271397904e-15
0.6153339828220179	3.272340023649469e-18	5.973443940806276e-18	1.2156616752035892e-17	2.897733545530905e-17	8.894948650061898e-17	4.414386773450001e-16	9.132040037119485e-15	3.4769230730004037e-14	7.796741901058882e-11	1.3826795315509152e-15
0.6154339828220179	3.302869598455243e-18	6.0286036251393846e-18	1.2267246786908058e-17	2.9235193960447626e-17	8.971054060324564e-17	4.44892893769884e-16	9.174652519258288e-15	3.5183815296690254e-14	1.0809444851437134e-10	1.4003910109305864e-15
0.6155339828220179	3.3336591737293494e-18	6.084227526138241e-18	1.2378792371418223e-17	2.949513240847425e-17	9.047746698526878e-17	4.483712866938822e-16	9.217478933273937e-15	3.5603447386503996e-14	1.5901160987525164e-10	1.418322189798102e-15
0.6156339828220179	3.3647107555537595e-18	6.140319176422405e-18	1.2491260338476925e-17	2.9757165870433216e-17	9.125030610292215e-17	4.518740058527581e-16	9.260520200070664e-15	3.602819120194346e-14	2.5512218959557923e-10	1.4364757238411385e-15
0.6157339828220179	3.39602636390362e-18	6.196882132682277e-18	1.2604657566503056e-17	3.002130951435504e-17	9.202909865816797e-17	4.554012017916928e-16	9.303777244593313e-15	3.645811181816287e-14	4.70607305125172e-10	1.4548543002828281e-15
0.6158339828220178	3.427608032732232e-18	6.253919975824018e-18	1.2718990979691705e-17	3.0287578605803344e-17	9.281388559999115e-17	4.58953025869026e-16	9.347250995838087e-15	3.689327519588019e-14	1.1284492087293407e-9	1.473460638253257e-15
0.615933982822018	3.4594578100570367e-18	6.3114363111149084e-18	1.283426754828101e-17	3.0555988508421004e-17	9.360470812569309e-17	4.625296302600073e-16	9.390942386863345e-15	3.733374819449384e-14	5.3896733055988264e-9	1.492297489165315e-15
0.6160339828220179	3.491577758045385e-18	6.369434768329602e-18	1.2950494288821385e-17	3.082655468447977e-17	9.440160768219557e-17	4.661311679605434e-16	9.434852354800276e-15	3.7779598585411514e-14	1.8155258196629312e-7	1.5113676370949183e-15
0.6161339828220179	3.523969953101528e-18	6.427919001897495e-18	1.3067678264446174e-17	3.109929269543559e-17	9.52046259673489e-17	4.697577927909946e-16	9.47898184086398e-15	3.8230895065601636e-14	3.0397734499507038e-9	1.5306738991659113e-15
0.6162339828220179	3.556636485953361e-18	6.486892691050479e-18	1.3185826585143896e-17	3.137421820248275e-17	9.601380493124526e-17	4.734096593999578e-16	9.523331790364365e-15	3.868770727136074e-14	8.77789728263075e-10	1.5502191259393487e-15
0.6163339828220179	3.5895794617400756e-18	6.546359539971407e-18	1.3304946408030331e-17	3.1651346967112383e-17	9.682918677753796e-17	4.77086923268063e-16	9.567903152717045e-15	3.915010579230976e-14	4.1323161463825736e-10	1.5700062018074114e-15
0.6164339828220179	3.6228010001002e-18	6.606323277943583e-18	1.342504493762394e-17	3.193069485167274e-17	9.765081396476855e-17	4.807897407117995e-16	9.612696881454502e-15	3.9618162185618064e-14	2.4066157609786617e-10	1.5900380453920397e-15
0.6165339828220179	3.6563032352597626e-18	6.666787659500734e-18	1.3546129426121422e-17	3.2212277819933375e-17	9.847872920769371e-17	4.845182688873463e-16	9.657713934237301e-15	4.00919489904633e-14	1.5799161658555055e-10	1.6103176099482272e-15
0.616633982822018	3.6900883161215716e-18	6.727756464578141e-18	1.3668207173675009e-17	3.2496111937651e-17	9.931297547862685e-17	4.882726657944138e-16	9.702955272865093e-15	4.057153974272739e-14	1.1201386406066716e-10	1.6308478837721097e-15
0.616733982822018	3.724158406354222e-18	6.789233498664075e-18	1.3791285528670683e-17	3.2782213373137765e-17	1.0015359600877658e-16	4.920530902801075e-16	9.748421863288046e-15	4.105700898993474e-14	8.379121676524007e-11	1.651631890613833e-15
0.616833982822018	3.758515684482128e-18	6.851222592952528e-18	1.3915371888009214e-17	3.3070598397834586e-17	1.0100063428959618e-16	4.958597020428127e-16	9.794114675618139e-15	4.154843230644025e-14	6.520673117298382e-11	1.6726726900954198e-15
0.616933982822018	3.793162343975902e-18	6.9137276044960886e-18	1.4040473697386053e-17	3.336128338688189e-17	1.018541340741386e-16	4.996926616360567e-16	9.840034684140377e-15	4.204588630886402e-14	5.230790541981459e-11	1.6939733781334269e-15
0.6170339828220179	3.8281005933429406e-18	6.976752416360351e-18	1.4166598451575895e-17	3.3654284819701034e-17	1.0271413937841794e-16	5.035521304724465e-16	9.886182867324725e-15	4.254944867178692e-14	4.2981530380933294e-11	1.715537087366792e-15
0.6171339828220179	3.863332656218917e-18	7.040300937778561e-18	1.429375369471543e-17	3.394961928056973e-17	1.0358069448276987e-16	5.074382708275605e-16	9.932560207836924e-15	4.305919814370139e-14	3.601387107205795e-11	1.7373669875895154e-15
0.6172339828220179	3.898860771459216e-18	7.104377104307122e-18	1.4421947020589247e-17	3.424730345920667e-17	1.0445384393322868e-16	5.113512458438866e-16	9.97916769255065e-15	4.3575214563232196e-14	3.066710269566299e-11	1.7594662861886787e-15
0.6173339828220179	3.934687193231503e-18	7.168984877981935e-18	1.4551186072917403e-17	3.454735415135527e-17	1.0533363254290165e-16	5.152912195347728e-16	1.0026006312558764e-14	4.409757887562456e-14	2.6471532141073972e-11	1.7818382285875206e-15
0.6174339828220179	3.970814191108076e-18	7.234128247475916e-18	1.4681478545643075e-17	3.4849788259372425e-17	1.0622010539335328e-16	5.1925835678837625e-16	1.0073077063185149e-14	4.462637314950885e-14	2.3116497245060435e-11	1.8044860986938063e-15
0.6175339828220179	4.007244050159481e-18	7.29981122825678e-18	1.4812832183223137e-17	3.51546227928189e-17	1.0711330783599786e-16	5.232528233716645e-16	1.0120380943996678e-14	4.51616805939461e-14	2.0389785623777202e-11	1.8274132193535664e-15
0.6176339828220179	4.043979071047754e-18	7.366037862745804e-18	1.4945254780918497e-17	3.546187486905181e-17	1.0801328549348842e-16	5.272747859343671e-16	1.0167918958814506e-14	4.570358557575602e-14	1.814238271041996e-11	1.8506229528100428e-15
0.6177339828220179	4.081021570120752e-18	7.4328122204775e-18	1.507875418508768e-17	3.577156171382096e-17	1.0892008426112336e-16	5.313244120130104e-16	1.0215692115726378e-14	4.6252173637139696e-14	1.6267125475199423e-11	1.8741187011682758e-15
0.6178339828220178	4.118373879506933e-18	7.500138398259945e-18	1.5213338293480128e-17	3.608370066186761e-17	1.0983375030825034e-16	5.354018700349196e-16	1.0263701427098339e-14	4.6807531513595504e-14	1.46853254995438e-11	1.8979039068650585e-15
0.617933982822018	4.156038347210308e-18	7.568020520336227e-18	1.53490150555329e-17	3.639830915752671e-17	1.1075433007968465e-16	5.395073293222582e-16	1.0311947909586815e-14	4.7369747152138956e-14	1.33381320341677e-11	1.9219820531445524e-15
0.6180339828220179	4.194017337206073e-18	7.636462738545957e-18	1.548579247266565e-17	3.671540475532928e-17	1.1168187029711779e-16	5.436409600960574e-16	1.0360432584150374e-14	4.793890972982572e-14	1.2180807172728446e-11	1.946356664539398e-15
0.6181339828220179	4.232313229536943e-18	7.70546923248901e-18	1.562367859858147e-17	3.7035005120612715e-17	1.126164179605588e-16	5.478029334803184e-16	1.0409156476062396e-14	4.851510967259553e-14	1.117884198633447e-11	1.9710313073578182e-15
0.6182339828220179	4.2709284204096825e-18	7.775044209688261e-18	1.576268153956511e-17	3.735712803012765e-17	1.1355802034974932e-16	5.519934215060425e-16	1.0458120614922526e-14	4.9098438674425654e-14	1.0305266361073445e-11	1.9960095901761494e-15
0.6183339828220179	4.309865322292059e-18	7.845191905754945e-18	1.5902809454785084e-17	3.768179137265201e-17	1.1450672502561257e-16	5.562125971153495e-16	1.05073260346694e-14	4.968898971681605e-14	9.538750604892453e-12	2.0212951643374862e-15
0.6184339828220179	4.3491263640107395e-18	7.915916584553149e-18	1.6044070556596273e-17	3.8009013149607375e-17	1.154625798316919e-16	5.604606341655807e-16	1.0556773773592655e-14	5.028685708860228e-14	8.862243053599122e-12	2.046891724456117e-15
0.6185339828220179	4.388713990849345e-18	7.987222538366906e-18	1.6186473110844003e-17	3.8338811475676215e-17	1.1642563289559878e-16	5.647377074334084e-16	1.060646487434526e-14	5.0892136406106476e-14	8.261977290127801e-12	2.07280300892797e-15
0.618633982822018	4.4286306646471056e-18	8.059114088066488e-18	1.6330025437170798e-17	3.867120457942395e-17	1.1739593263047667e-16	5.690439926189886e-16	1.0656400383956067e-14	5.150492463363327e-14	7.72673855518235e-12	2.0990328004471804e-15
0.618733982822018	4.468878863897793e-18	8.131595583276396e-18	1.647473590932186e-17	3.900621080392163e-17	1.1837352773644966e-16	5.733796663500825e-16	1.0706581353841834e-14	5.212532010431028e-14	7.247314723270938e-12	2.125584926528594e-15
0.618833982822018	4.5094610838496815e-18	8.204671402544417e-18	1.662061295545557e-17	3.9343848607374773e-17	1.1935846720210153e-16	5.777449061862485e-16	1.0757008839820036e-14	5.2753422541294207e-14	6.816080564389223e-12	2.1524632600368233e-15
0.618933982822018	4.550379836605784e-18	8.278345953510751e-18	1.676766505845313e-17	3.968413656375392e-17	1.2035080030594928e-16	5.821398906230135e-16	1.0807683902121481e-14	5.338933307933358e-14	6.426679512178465e-12	2.1796717197212882e-15
0.6190339828220179	4.591637651224078e-18	8.352623673078759e-18	1.6915900756229863e-17	4.002709336342408e-17	1.2135057661791557e-16	5.865647990960587e-16	1.0858607605402475e-14	5.4033154286702646e-14	6.073777620911335e-12	2.207214270757701e-15
0.6191339828220179	4.633237073819318e-18	8.427509027585724e-18	1.7065328642049247e-17	4.0372737813783646e-17	1.22357846000825e-16	5.910198119854429e-16	1.090978101875781e-14	5.468499018751572e-14	5.75287156191329e-12	2.2350949252960647e-15
0.6192339828220179	4.675180667664249e-18	8.503006512975593e-18	1.721595736483683e-17	4.0721088839900974e-17	1.2337265861188859e-16	5.955051106198097e-16	1.096120521573325e-14	5.5344946284422215e-14	5.460137490898414e-12	2.263317743015071e-15
0.6193339828220179	4.717471013292231e-18	8.579120654971304e-18	1.7367795629497646e-17	4.107216548515789e-17	1.2439506490420853e-16	6.000208772806421e-16	1.1012881274338513e-14	5.6013129581697844e-14	5.1923111239350526e-12	2.291886831683218e-15
0.6194339828220179	4.7601107085997434e-18	8.655856009249006e-18	1.752085219723256e-17	4.142598691189163e-17	1.254251156282822e-16	6.045672952065075e-16	1.1064810277059719e-14	5.668964860873098e-14	4.946591857941051e-12	2.3208063477264676e-15
0.6195339828220179	4.803102368949929e-18	8.733217161612763e-18	1.7675135885859053e-17	4.178257240204461e-17	1.2646286183351224e-16	6.091445485973275e-16	1.1116993310872546e-14	5.737461344391967e-14	4.720565571752262e-12	2.35008049680277e-15
0.6196339828220179	4.846448627276075e-18	8.811208728169826e-18	1.7830655570131162e-17	4.2141941357813e-17	1.2750835486972505e-16	6.137528226186592e-16	1.1169431467254816e-14	5.806813573898094e-14	4.512142054724628e-12	2.3797135343833446e-15
0.6197339828220179	4.8901521341864925e-18	8.889835355507373e-18	1.7987420182062068e-17	4.250411330230127e-17	1.2856164638869788e-16	6.183923034060076e-16	1.122212584219984e-14	5.877032874368556e-14	4.319503973944624e-12	2.409709766340963e-15
0.6198339828220178	4.9342155580689445e-18	8.969101720869598e-18	1.8145438711248593e-17	4.2869107880177654e-17	1.2962278834568486e-16	6.230631780691255e-16	1.1275077536229087e-14	5.948130733102189e-14	4.14106500682489e-12	2.4400735495451574e-15
0.619933982822018	4.978641585196209e-18	9.049012532336035e-18	1.8304720205195988e-17	4.323694485833368e-17	1.306918330009581e-16	6.277656346963486e-16	1.1328287654405267e-14	6.020118802280015e-14	3.975435301797439e-12	2.4708092924645657e-15
0.6200339828220179	5.023432919832023e-18	9.129572529000348e-18	1.8465273769644844e-17	4.360764412654572e-17	1.3176883292134553e-16	6.324998623589216e-16	1.1381757306345408e-14	6.093008901570175e-14	3.821392834480571e-12	2.5019214557763286e-15
0.6201339828220179	5.0685922843377806e-18	9.210786481150904e-18	1.8627108568901023e-17	4.398122569814157e-17	1.3285384098178624e-16	6.372660511153837e-16	1.1435487606234181e-14	6.166813020779283e-14	3.677859534612655e-12	2.533414552983043e-15
0.6202339828220179	5.114122419279276e-18	9.292659190451074e-18	1.8790233826164407e-17	4.435770971066778e-17	1.3394691036688548e-16	6.420643920159523e-16	1.1489479672837125e-14	6.241543322549602e-14	3.5438812950973134e-12	2.5652931510367965e-15
0.6203339828220179	5.160026083534519e-18	9.37519549012124e-18	1.8954658823861602e-17	4.473711642656089e-17	1.3504809457247574e-16	6.468950771068614e-16	1.1543734629513469e-14	6.317212145103808e-14	3.4186111567069597e-12	2.5975618709706665e-15
0.6204339828220179	5.206306054401716e-18	9.458400245121067e-18	1.9120392903978502e-17	4.511946623382197e-17	1.3615744740718484e-16	6.517582994348205e-16	1.1598253604229869e-14	6.393832005038438e-14	3.301295103586142e-12	2.6302253885378773e-15
0.6205339828220179	5.25296512770796e-18	9.542278352333809e-18	1.9287445468396404e-17	4.550477964669339e-17	1.3727502299401418e-16	6.566542530514042e-16	1.1653037729573545e-14	6.471415600166422e-14	3.1912600154127137e-12	2.6632884348584825e-15
0.6206339828220179	5.3000061179185935e-18	9.626834740749781e-18	1.945582597922686e-17	4.589307730634039e-17	1.3840087577191808e-16	6.61583133017493e-16	1.1708088142765682e-14	6.54997581241003e-14	3.0879034091721225e-12	2.6967557970737868e-15
0.620733982822018	5.347431858246821e-18	9.712074371652547e-18	1.9625543959151443e-17	4.6284379981533374e-17	1.3953506049739282e-16	6.665451354077348e-16	1.176340598567486e-14	6.629525710745134e-14	2.9906846724078912e-12	2.7306323190086254e-15
0.620833982822018	5.3952452007640804e-18	9.798002238804602e-18	1.9796608991760337e-17	4.667870856933379e-17	1.406776322460735e-16	6.715404573149922e-16	1.1818992404830604e-14	6.710078554197531e-14	2.899117544626856e-12	2.764922901841385e-15
0.620933982822018	5.4434490165108724e-18	9.884623368635079e-18	1.996903072189437e-17	4.707608409578574e-17	1.4182864641433311e-16	6.765692968548434e-16	1.1874848551436825e-14	6.791647794893096e-14	2.8127636473644894e-12	2.7996325047822906e-15
0.6210339828220179	5.4920461956084634e-18	9.971942820427251e-18	2.014281885598748e-17	4.747652771660663e-17	1.4298815872089e-16	6.816318531700655e-16	1.193097558138552e-14	6.874247081161848e-14	2.7312268986407808e-12	2.8347661457595567e-15
0.6211339828220179	5.5410396473705585e-18	1.0059965686508132e-17	2.031798316241152e-17	4.788006071788369e-17	1.441562252084267e-16	6.867283264351543e-16	1.1987374655270142e-14	6.957890260697696e-14	2.654148675970329e-12	2.8703289021138163e-15
0.6212339828220179	5.590432300416061e-18	1.0148697092437835e-17	2.049453347182221e-17	4.828670451677378e-17	1.4533290224520627e-16	6.918589178608411e-16	1.2044046938399566e-14	7.042591383774776e-14	2.581203615158086e-12	2.906325911300884e-15
0.6213339828220179	5.6402271027820626e-18	1.0238142197200975e-17	2.0672479677507304e-17	4.869648066220366e-17	1.4651824652670046e-16	6.970238296986541e-16	1.2100993600811643e-14	7.128364706521435e-14	2.5120959509007785e-12	2.9427623716028783e-15
0.6214339828220179	5.6904270220377624e-18	1.032830619339823e-17	2.0851831735736184e-17	4.910941083557525e-17	1.4771231507722836e-16	7.022232652454577e-16	1.2158215817287022e-14	7.215224694253149e-14	2.4465563205835453e-12	2.979643542847838e-15
0.6215339828220179	5.741035045398518e-18	1.0419194307438988e-17	2.1032599666109833e-17	4.95255168514756e-17	1.4891516525159264e-16	7.074574288480406e-16	1.2215714767362856e-14	7.303186024865255e-14	2.384338965286318e-12	3.0169747471379587e-15
0.6216339828220179	5.792054179840701e-18	1.0510811799735153e-17	2.1214793551915178e-17	4.994482065838579e-17	1.5012685473672917e-16	7.12726525907691e-16	1.2273491635346776e-14	7.392263592287184e-14	2.325219272422226e-12	3.054761369586531e-15
0.6217339828220179	5.843487452217334e-18	1.0603163964895737e-17	2.1398423540478276e-17	5.0367344339397305e-17	1.5134744155336304e-16	7.180307628848167e-16	1.2331547610330736e-14	7.48247250999906e-14	2.2689916130427498e-12	3.0930088590637483e-15
0.6218339828220179	5.895337909373768e-18	1.0696256131922562e-17	2.1583499843520946e-17	5.079311011292913e-17	1.5257698405766296e-16	7.233703473035567e-16	1.2389883886204855e-14	7.573828114611814e-14	2.2154674339996348e-12	3.1317227289513024e-15
0.621933982822018	5.9476086182644395e-18	1.0790093664406475e-17	2.177003273751828e-17	5.122214033344874e-17	1.5381554094292122e-16	7.287454877564291e-16	1.2448501661671744e-14	7.666345969512809e-14	2.1644735711129882e-12	3.1709085579062487e-15
0.6220339828220179	6.000302666069888e-18	1.0884681960724672e-17	2.1958032564057367e-17	5.165445749219416e-17	1.5506317124121033e-16	7.341563939089425e-16	1.250740214025985e-14	7.760041868576756e-14	2.115850754481705e-12	3.2105719906335796e-15
0.6221339828220179	6.053423160314592e-18	1.0980026454239892e-17	2.2147509730200426e-17	5.2090084217904535e-17	1.5631993432508106e-16	7.396032765043274e-16	1.2566586530338339e-14	7.854931839945904e-14	2.0694522812508475e-12	3.2507187386687254e-15
0.6222339828220179	6.106973228985304e-18	1.1076132613499213e-17	2.233847470884508e-17	5.2529043277548954e-17	1.5758588990924472e-16	7.450863473681742e-16	1.2626056045130752e-14	7.951032149877681e-14	2.025142834671245e-12	3.2913545811688056e-15
0.6223339828220179	6.160956020649844e-18	1.1173005942434106e-17	2.253093803909054e-17	5.2971357577059856e-17	1.5886109805226136e-16	7.506058194131407e-16	1.268581190272927e-14	8.048359306663574e-14	1.982797431253323e-12	3.3324853657136307e-15
0.6224339828220179	6.215374704576514e-18	1.1270651980562489e-17	2.2724910326602583e-17	5.34170501620688e-17	1.601456191582485e-16	7.561619066436706e-16	1.2745855326108665e-14	8.146930064619673e-14	1.942300480330693e-12	3.3741170091162753e-15
0.6225339828220179	6.270232470854585e-18	1.136907630319064e-17	2.292040224398223e-17	5.386614421865048e-17	1.614395139785914e-16	7.61754824160726e-16	1.280618754314116e-14	8.246761428150826e-14	1.9035449424813715e-12	3.4162554982434663e-15
0.6226339828220179	6.325532530514288e-18	1.1468284521616106e-17	2.3117424531134933e-17	5.431866307406117e-17	1.6274284361364612e-16	7.673847881665239e-16	1.2866809786610044e-14	8.347870655888985e-14	1.8664315750685177e-12	3.4589068908455684e-15
0.622733982822018	6.381278115648784e-18	1.1568282283332729e-17	2.3315987995641572e-17	5.477463019748916e-17	1.6405566951447814e-16	7.730520159693176e-16	1.2927723294224407e-14	8.450275264908829e-14	1.830868254711952e-12	3.502077316396819e-15
0.622833982822018	6.4374724795354915e-18	1.1669075272234806e-17	2.3516103513131667e-17	5.523406920080131e-17	1.653780534845729e-16	7.787567259881346e-16	1.2988929308633368e-14	8.553993035020208e-14	1.7967693678246368e-12	3.545772976945297e-15
0.622933982822018	6.494118896758751e-18	1.17706692088244e-17	2.371778202765799e-17	5.56970038392983e-17	1.6671005768158734e-16	7.8449913775761415e-16	1.3050429077440418e-14	8.65904201314135e-14	1.7640552614843474e-12	3.590000147973526e-15
0.6230339828220179	6.551220663333165e-18	1.1873069850417526e-17	2.3921034552073476e-17	5.616345801247296e-17	1.6805174461908276e-16	7.902794719327969e-16	1.31122238532182e-14	8.765440517752468e-14	1.7326517478875333e-12	3.634765179269096e-15
0.6231339828220179	6.608781096826722e-18	1.1976282991353215e-17	2.41258721684087e-17	5.663345576476426e-17	1.6940317716828115e-16	7.960979502939445e-16	1.317431489352263e-14	8.873207143432255e-14	1.7024896564710753e-12	3.680074495805757e-15
0.6232339828220179	6.6668035364855684e-18	1.208031446320179e-17	2.4332306028251326e-17	5.710702128632591e-17	1.7076441855981203e-16	8.019547957513902e-16	1.3236703460907488e-14	8.98236076547928e-14	1.6735044285155003e-12	3.725934598635246e-15
0.6233339828220179	6.72529134335848e-18	1.218517013497582e-17	2.4540347353129506e-17	5.758417891378996e-17	1.7213553238548512e-16	8.078502323503879e-16	1.3299390822939343e-14	9.092920544619638e-14	1.6456357496696306e-12	3.77235206578976e-15
0.6234339828220179	6.784247900422838e-18	1.2290855913340568e-17	2.475000743489325e-17	5.80649531310367e-17	1.7351658260005533e-16	8.137844852759928e-16	1.3362378252211678e-14	9.204905931802536e-14	1.6188272163823515e-12	3.819333553195188e-15
0.6235339828220179	6.843676612710204e-18	1.2397377742827e-17	2.4961297636100684e-17	5.854936856996761e-17	1.749076335230017e-16	8.197577808579386e-16	1.3425667026359909e-14	9.318336673086173e-14	1.593026032699413e-12	3.866885795595521e-15
0.6236339828220179	6.903580907433515e-18	1.2504741606044213e-17	2.5174229390404845e-17	5.903745001128306e-17	1.7630874984031271e-16	8.257703465755593e-16	1.3489258428076026e-14	9.433232814615216e-14	1.5681827342953854e-12	3.915015607488215e-15
0.6237339828220179	6.963964234114137e-18	1.261295352389347e-17	2.5388814202941895e-17	5.952922238525862e-17	1.7771999660627148e-16	8.318224110626816e-16	1.3553153745122934e-14	9.549614707692059e-14	1.544250936970177e-12	3.963729884070787e-15
0.6238339828220179	7.024830064709976e-18	1.2722019555784713e-17	2.560506365072207e-17	6.002471077253274e-17	1.791414392452621e-16	8.379142041125965e-16	1.3617354270350009e-14	9.667503013944363e-14	1.5211871071531866e-12	4.013035602199056e-15
0.623933982822018	7.08618189374412e-18	1.2831945799851235e-17	2.5822989383022007e-17	6.052394040488979e-17	1.8057314355357129e-16	8.4404595668299285e-16	1.368186130170725e-14	9.786918710589653e-14	1.4989503522331572e-12	4.0629398213566464e-15
0.6240339828220179	7.148023238433657e-18	1.2942738393167699e-17	2.6042603121777537e-17	6.102693666604907e-17	1.8201517570119684e-16	8.502179009009019e-16	1.3746676142260199e-14	9.907883095799657e-14	1.4775022287728558e-12	4.1134496846360975e-15
0.6241339828220179	7.21035763882014e-18	1.3054403511968515e-17	2.6263916661980778e-17	6.153372509246178e-17	1.8346760223367436e-16	8.564302700677348e-16	1.3811800100205248e-14	1.003041779416805e-13	1.456806566879042e-12	4.164572419732311e-15
0.6242339828220179	7.273188657899517e-18	1.3166947371866435e-17	2.6486941872077738e-17	6.204433137410391e-17	1.8493049007389727e-16	8.62683298664234e-16	1.3877234488884056e-14	1.0154544762280298e-13	1.4368293091852642e-12	4.2163153399473316e-15
0.6243339828220179	7.336519881753678e-18	1.3280376228074126e-17	2.671169069436665e-17	6.25587813552784e-17	1.8640390652395512e-16	8.689772223555302e-16	1.3942980626799072e-14	1.0280286294391433e-13	1.4175383630685555e-12	4.268685845207701e-15
0.6244339828220179	7.400354919681803e-18	1.3394696375624131e-17	2.6938175145399907e-17	6.307710103541762e-17	1.8788791926696724e-16	8.753122779961216e-16	1.4009039837627778e-14	1.0407665028211236e-13	1.398903464866433e-12	4.321691423093727e-15
0.6245339828220179	7.464697404332951e-18	1.3509914149592234e-17	2.7166407316387477e-17	6.359931656989007e-17	1.8938259636894246e-16	8.816887036349958e-16	1.4075413450238724e-14	1.0536703950801492e-13	1.380896054988991e-12	4.375339649881574e-15
0.6246339828220179	7.529550991839104e-18	1.3626035925320554e-17	2.7396399373601085e-17	6.412545427081139e-17	1.908880062806219e-16	8.881067385206273e-16	1.4142102798705762e-14	1.0667426404585475e-13	1.3634891629338922e-12	4.4296381915975146e-15
0.624733982822018	7.594919361948659e-18	1.3743068118642448e-17	2.7628163558780202e-17	6.465554060785796e-17	1.9240421783934754e-16	8.945666231060979e-16	1.4209109222323545e-14	1.0799856093473767e-13	1.3466573013136067e-12	4.484594805085203e-15
0.624833982822018	7.660806218160824e-18	1.3861017186106952e-17	2.7861712189542045e-17	6.518960220908051e-17	1.9393130027092325e-16	9.010685990541516e-16	1.427643406562241e-14	1.0934017089107664e-13	1.330376368092855e-12	4.540217339085489e-15
0.624933982822018	7.727215287860659e-18	1.397988962520697e-17	2.8097057659791175e-17	6.572766586173189e-17	1.9546932319150906e-16	9.07612909242376e-16	1.4344078678384166e-14	1.106993383722472e-13	1.3146235563142785e-12	4.596513735329938e-15
0.6250339828220179	7.794150322454515e-18	1.4099691974605766e-17	2.833421244013167e-17	6.626975851308462e-17	1.970183566094841e-16	9.141997977682732e-16	1.4412044415656645e-14	1.1207631164145751e-13	1.2993772706612554e-12	4.6534920296467436e-15
0.6251339828220179	7.861615097506263e-18	1.42204308143661e-17	2.8573189078280953e-17	6.681590727126261e-17	1.9857847092735187e-16	9.208295099544207e-16	1.448033263776936e-14	1.1347134283389355e-13	1.2846170502696572e-12	4.7111603530805844e-15
0.6252339828220179	7.929613412874328e-18	1.43421127661801e-17	2.881400019948595e-17	6.736613940606795e-17	2.0014973694362965e-16	9.27502292353644e-16	1.4548944710348643e-14	1.1488468802414288e-13	1.2703234972571763e-12	4.769526933025744e-15
0.6253339828220179	7.998149092849295e-18	1.4464744493600077e-17	2.905665850694146e-17	6.792048234982051e-17	2.0173222585475847e-16	9.34218392754187e-16	1.4617882004333113e-14	1.163166072949412e-13	1.2564782104889873e-12	4.8286000943731005e-15
0.6254339828220179	8.067225986291695e-18	1.4588332702270224e-17	2.9301176782207784e-17	6.847896369819281e-17	2.0332600925701562e-16	9.409780601848945e-16	1.4687145895988808e-14	1.1776736480725435e-13	1.243063724143946e-12	4.8883882606707874e-15
0.6255339828220179	8.136847966771323e-18	1.471288414015995e-17	2.954756788563416e-17	6.90416112110519e-17	2.0493115914842936e-16	9.477815449204443e-16	1.4756737766924872e-14	1.1923722887174446e-13	1.23006345068615e-12	4.9488999552991515e-15
0.6256339828220179	8.207018932706836e-18	1.483840559779789e-17	2.979584475678219e-17	6.96084528133063e-17	2.0654774793071673e-16	9.546290984865653e-16	1.4826659004108934e-14	1.2072647202163247e-13	1.2174616278824418e-12	5.010143802659782e-15
0.6257339828220179	8.277742807505378e-18	1.4964903908506908e-17	3.0046020414848365e-17	7.017951659575045e-17	2.0817584841120376e-16	9.615209736652577e-16	1.489691099988224e-14	1.2223537108699412e-13	1.2052432695400955e-12	5.072128529378843e-15
0.6258339828220179	8.349023539703987e-18	1.5092385948640563e-17	3.0298107959095195e-17	7.075483081592347e-17	2.0981553380478098e-16	9.684574245001028e-16	1.496749515197577e-14	1.2376420727053055e-13	1.1933941196673247e-12	5.1348629655252814e-15
0.6259339828220178	8.420865103110898e-18	1.5220858637820377e-17	3.0552120569277256e-17	7.133442389895954e-17	2.1146687773584292e-16	9.754387063014783e-16	1.503841286352526e-14	1.25313266224829e-13	1.1819006097864572e-12	5.198356045843504e-15
0.6260339828220179	8.493271496947794e-18	1.5350328939174276e-17	3.080807150607243e-17	7.191832443844939e-17	2.131299542402493e-16	9.824650756519023e-16	1.5109665543086922e-14	1.2688283813115712e-13	1.17074981915311e-12	5.262616811001164e-15
0.6261339828220179	8.566246745992354e-18	1.5480803859575933e-17	3.106597411151587e-17	7.250656119730096e-17	2.1480483776728365e-16	9.895367904112806e-16	1.5181254604653058e-14	1.2847321777982218e-13	1.159929437656559e-12	5.327654408851817e-15
0.6262339828220179	8.639794900722701e-18	1.561229044988617e-17	3.132584180943469e-17	7.309916310861032e-17	2.1649160318163442e-16	9.966541097223117e-16	1.5253181467667945e-14	1.3008470465214043e-13	1.1494277311954012e-12	5.393478095713555e-15
0.6263339828220179	8.713920037460416e-18	1.574479580519386e-17	3.158768810588276e-17	7.369615927652862e-17	2.181903257653638e-16	1.0038172940157516e-15	1.5325447557043133e-14	1.3171760300402564e-13	1.1392335093410023e-12	5.4600972376623024e-15
0.6264339828220179	8.788626258516539e-18	1.587832706505875e-17	3.1851526589581865e-17	7.429757897713614e-17	2.1990108121989678e-16	1.0110266050158163e-15	1.5398054303173246e-14	1.3337222195126037e-13	1.1293360951165683e-12	5.527521311841356e-15
0.6265339828220179	8.863917692336394e-18	1.6012891413756656e-17	3.2117370932360236e-17	7.490345165932062e-17	2.2162394566802188e-16	1.0182823057455367e-15	1.5471003141952076e-14	1.3504887555648068e-13	1.119725296734365e-12	5.595759907786761e-15
0.6266339828220179	8.93979849364628e-18	1.6148496080522658e-17	3.238523488959615e-17	7.551380694565626e-17	2.2335899565587634e-16	1.0255846605321487e-15	1.5544295514787727e-14	1.3674788291789602e-13	1.1103913811466705e-12	5.664822728768555e-15
0.626733982822018	9.016272843600423e-18	1.6285148339799177e-17	3.265513230066164e-17	7.6128674633292e-17	2.251063081549726e-16	1.0329339350125112e-15	1.561793286861898e-14	1.3846956825981152e-13	1.1013250492781063e-12	5.734719593148637e-15
0.626833982822018	9.093344949928011e-18	1.6422855511481736e-17	3.292707708936828e-17	7.674808469483479e-17	2.2686596056419447e-16	1.0403303961384849e-15	1.5691916655930692e-14	1.402142610249634e-13	1.0925174128174867e-12	5.805460435754714e-15
0.626933982822018	9.171019047082781e-18	1.6561624961168813e-17	3.320108326441743e-17	7.737206727924557e-17	2.286380307118413e-16	1.0477743121824504e-15	1.5766248334770088e-14	1.419822959687422e-13	1.0839599724575919e-12	5.87705530927162e-15
0.6270339828220179	9.249299396390614e-18	1.670146410041007e-17	3.3477164919848425e-17	7.800065271273257e-17	2.304225968576419e-16	1.055265952742676e-15	1.584092936876225e-14	1.4377401325530735e-13	1.0756445974797831e-12	5.949514385648798e-15
0.6271339828220179	9.328190286200573e-18	1.6842380386958285e-17	3.375533623549181e-17	7.863387149965278e-17	2.322197376948027e-16	1.0628055887488467e-15	1.591596122712629e-14	1.4558975855567107e-13	1.0675635065891707e-12	6.022847957525469e-15
0.6272339828220179	9.407696032034202e-18	1.6984381325020198e-17	3.4035611477423634e-17	7.927175432341194e-17	2.3402953235205014e-16	1.0703934924675403e-15	1.59913453846913e-14	1.4742988314777567e-13	1.0597092499126548e-12	6.097066439672893e-15
0.6273339828220179	9.487820976737646e-18	1.7127474465510387e-17	3.4318004998420335e-17	7.991433204737323e-17	2.3585206039568395e-16	1.078029937507706e-15	1.60670833219122e-14	1.4929474401861751e-13	1.0520746920798368e-12	6.172180370454272e-15
0.6274339828220179	9.568569490632708e-18	1.7271667406304574e-17	3.460253123841794e-17	8.05616357157668e-17	2.376874018316335e-16	1.0857151988262015e-15	1.614317652488572e-14	1.511847039684601e-13	1.0446529963123892e-12	6.248200413302364e-15
0.6275339828220179	9.649945971670061e-18	1.7416967792495783e-17	3.488920472497266e-17	8.121369655460494e-17	2.395356371075387e-16	1.0934495527333497e-15	1.621962648536685e-14	1.531001317171965e-13	1.0374376094535533e-12	6.325137358215353e-15
0.6276339828220179	9.73195484558157e-18	1.7563383316649566e-17	3.5178040073721314e-17	8.187054597259562e-17	2.4139684711481087e-16	1.101233276898451e-15	1.6296434700784193e-14	1.5504140201288378e-13	1.0304222478742717e-12	6.4030021232704624e-15
0.6277339828220179	9.814600566035687e-18	1.7710921719063002e-17	3.546905198884711e-17	8.253221556207105e-17	2.432711131907306e-16	1.1090666503553888e-15	1.6373602674256908e-14	1.5700889574253814e-13	1.0236008841977794e-12	6.481805756156725e-15
0.6278339828220179	9.897887614790452e-18	1.7859590788022502e-17	3.5762255263544286e-17	8.319873709990582e-17	2.4515851712052817e-16	1.1169499535081823e-15	1.6451131914610146e-14	1.5900300004520258e-13	1.0169677347881027e-12	6.561559435725756e-15
0.6279339828220178	9.981820501850405e-18	1.8009398360064085e-17	3.605766478048715e-17	8.387014254845072e-17	2.4705914113948406e-16	1.1248834681366206e-15	1.6529023936391528e-14	1.6102410842737013e-13	1.0105172479526822e-12	6.642274473561881e-15
0.6280339828220179	1.0066403765621581e-17	1.8160352320234405e-17	3.635529551229997e-17	8.454646405646266e-17	2.48973067935041e-16	1.1328674774018616e-15	1.6607280259887346e-14	1.6307262088080406e-13	1.004244092812555e-12	6.723962315571467e-15
0.6281339828220179	1.0151641973068797e-17	1.8312460602352308e-17	3.665516252202838e-17	8.522773396004175e-17	2.5090038064891104e-16	1.1409022658520465e-15	1.6685902411138497e-14	1.651489440028068e-13	9.98143148796945e-13	6.8066345435911385e-15
0.6282339828220179	1.0237539719873317e-17	1.8465731189273622e-17	3.695728096361532e-17	8.591398478357115e-17	2.5284116287920314e-16	1.1489881194280022e-15	1.6764891921957198e-14	1.6725349111901326e-13	9.922094957224748e-13	6.890302877016556e-15
0.6283339828220179	1.032410163059101e-17	1.8620172113154705e-17	3.726166608237483e-17	8.660524924066405e-17	2.547954986825537e-16	1.15712532546888e-15	1.6844250329942884e-14	1.6938668240874332e-13	9.864384044197872e-13	6.974979174450275e-15
0.6284339828220179	1.0411332358811015e-17	1.8775791455718265e-17	3.756833321547213e-17	8.730156023510428e-17	2.567634725762455e-16	1.1653141727178142e-15	1.6923979178498415e-14	1.7154894503298864e-13	9.80825327873231e-13	7.060675435370023e-15
0.6285339828220179	1.0499236587316237e-17	1.8932597348521257e-17	3.7877297792403305e-17	8.800295086180838e-17	2.58745169540385e-16	1.1735549513276768e-15	1.7004080016846993e-14	1.7374071326510027e-13	9.753658928415285e-13	7.147403801817733e-15
0.6286339828220179	1.0587819028242838e-17	1.9090597973221374e-17	3.818857533547638e-17	8.870945440777033e-17	2.6074067502002346e-16	1.181847952866744e-15	1.7084554400047652e-14	1.7596242862421989e-13	9.700558919296122e-13	7.235176560108614e-15
0.628733982822018	1.0677084423242499e-17	1.9249801561848152e-17	3.850218146029871e-17	8.942110435302773e-17	2.627500749273383e-16	1.1901934703244678e-15	1.716540388901248e-14	1.7821454001154632e-13	9.6489127608404e-13	7.324006142561861e-15
0.628833982822018	1.0767037543643028e-17	1.9410216397071614e-17	3.8818131876258663e-17	9.013793437161915e-17	2.6477345564378054e-16	1.1985917981171694e-15	1.7246630050522123e-14	1.8049750384947353e-13	9.598681474860804e-13	7.413905129251586e-15
0.628933982822018	1.085768319061241e-17	1.9571850812475817e-17	3.913644238701962e-17	9.085997833255902e-17	2.668109040222748e-16	1.2070432320938794e-15	1.7328234457243117e-14	1.828117842237151e-13	9.549827528184394e-13	7.504886249780653e-15
0.629033982822018	1.0949026195321574e-17	1.9734713192831022e-17	3.9457128891005464e-17	9.158727030079977e-17	2.688625073893825e-16	1.2155480695420733e-15	1.741021868774384e-14	1.851578530284244e-13	9.502314768832353e-13	7.59696238507483e-15
0.6291339828220179	1.1041071419108106e-17	1.989881197436715e-17	3.9780207381897017e-17	9.23198445382127e-17	2.7092835354750443e-16	1.224106609193471e-15	1.749258432651091e-14	1.875361901144352e-13	9.456108365503675e-13	7.690146569199692e-15
0.6292339828220179	1.1133823753641965e-17	2.0064155645049633e-17	4.010569394912375e-17	9.305773550455899e-17	2.7300853077706895e-16	1.232719151229839e-15	1.7575332963965705e-14	1.899472834406694e-13	9.411174750166247e-13	7.7844519911996e-15
0.6293339828220179	1.1227288121090694e-17	2.0230752744856913e-17	4.043360477836319e-17	9.380097785848135e-17	2.7510312783875285e-16	1.2413859972888817e-15	1.7658466196481427e-14	1.923916292288035e-13	9.367481563575298e-13	7.87989199695959e-15
0.6294339828220179	1.1321469474285844e-17	2.0398611866056338e-17	4.076395615203728e-17	9.454960645848184e-17	2.772122339756836e-16	1.2501074504700106e-15	1.7741985626398808e-14	1.9486973212125222e-13	9.324997603546291e-13	7.976480091089463e-15
0.6295339828220179	1.1416372796889901e-17	2.0567741653484028e-17	4.1096764449814726e-17	9.530365636391595e-17	2.793359389156596e-16	1.2588838153402524e-15	1.782589286204308e-14	1.973821053425725e-13	9.283692775826206e-13	8.074229938831646e-15
0.6296339828220179	1.1512003103564932e-17	2.073815080482599e-17	4.143204614911427e-17	9.606316283598641e-17	2.814743328733944e-16	1.2677153979401334e-15	1.7910189517740933e-14	1.999292708643582e-13	9.2435380474117e-13	8.173155367992317e-15
0.6297339828220179	1.1608365440140287e-17	2.0909848070897833e-17	4.17698178256082e-17	9.68281613387383e-17	2.8362750655274227e-16	1.2766025057895362e-15	1.7994877213836276e-14	2.025117595737064e-13	9.204505402176644e-13	8.273270370895987e-15
0.6298339828220179	1.1705464883782677e-17	2.108284225592819e-17	4.2110096153732496e-17	9.759868754006297e-17	2.8579555114894656e-16	1.2855454478936581e-15	1.8079957576707713e-14	2.0513011144535413e-13	9.166567798678008e-13	8.3745891063646e-15
0.6299339828220178	1.180330654316602e-17	2.1257142217842757e-17	4.245289790719292e-17	9.837477731270327e-17	2.879785583508957e-16	1.294544534748902e-15	1.816543223878458e-14	2.0778487571756697e-13	9.129699130018042e-13	8.477125901720593e-15
0.630033982822018	1.1901895558642644e-17	2.1432756868549553e-17	4.279823995947831e-17	9.915646673526139e-17	2.9017662034337817e-16	1.3036000783488572e-15	1.825130283856403e-14	2.1047661107187388e-13	9.0938741856489e-13	8.580895254814885e-15
0.6301339828220179	1.2001237102414538e-17	2.1609695174224486e-17	4.314613928437352e-17	9.994379209321471e-17	2.9238982980935474e-16	1.3127123921902107e-15	1.8337571020627453e-14	2.1320588581673595e-13	9.059068615011197e-13	8.685911836079463e-15
0.6302339828220179	1.210133637870635e-17	2.178796615559868e-17	4.349661295647573e-17	1.0073678987992835e-16	2.9461827993223833e-16	1.3218817912787646e-15	1.8424238435657055e-14	2.159732780752644e-13	9.025258892907132e-13	8.792190490605752e-15
0.6303339828220179	1.2202198623938291e-17	2.196757888824945e-17	4.384967815171293e-17	1.0153549679768366e-16	2.9686206439817893e-16	1.3311085921354371e-15	1.8511306740453465e-14	2.1877937597707276e-13	8.992422286513549e-13	8.899746240248578e-15
0.6304339828220179	1.230382910690009e-17	2.2148542502887724e-17	4.4205352147860954e-17	1.0233994975869588e-16	2.9912127739834525e-16	1.3403931128022194e-15	1.8598777597951167e-14	2.2162477785435533e-13	8.960536823945329e-13	9.008594285755303e-15
0.6305339828220179	1.2406233128926467e-17	2.2330866185650957e-17	4.45636523250697e-17	1.0315018588615065e-16	3.013960136312436e-16	1.3497356728482658e-15	1.8686652677236554e-14	2.2451009244232817e-13	8.929581264287216e-13	9.118750008922346e-15
0.6306339828220179	1.250941602407136e-17	2.2514559178395062e-17	4.492459616638373e-17	1.039662425152285e-16	3.0368636830500295e-16	1.359136593375874e-15	1.877493365356359e-14	2.274359390841055e-13	8.899535069014355e-13	9.230228974777302e-15
0.630733982822018	1.261338315928575e-17	2.2699630778988718e-17	4.5288201258272694e-17	1.0478815719415171e-16	3.059924371397207e-16	1.3685961970266102e-15	1.886362220837186e-14	2.3040294794016447e-13	8.870378374729784e-13	9.343046933789072e-15
0.630833982822018	1.2718139934593508e-17	2.2886090341607808e-17	4.56544852911544e-17	1.0561596768521185e-16	3.083143163697509e-16	1.378114807987297e-15	1.8952720029301784e-14	2.3341176020244867e-13	8.842091967147637e-13	9.457219824103721e-15
0.630933982822018	1.2823691783270256e-17	2.3073947277031925e-17	4.602346605993147e-17	1.0644971196582984e-16	3.1065210274606247e-16	1.3876927519961914e-15	1.9042228810213066e-14	2.364630283133156e-13	8.814657256258635e-13	9.572763773810042e-15
0.631033982822018	1.293004417202162e-17	2.3263211052942955e-17	4.639516146452009e-17	1.0728942822959596e-16	3.1300589353858013e-16	1.3973303563490307e-15	1.9132150251200778e-14	2.395574161893645e-13	8.788056252615565e-13	9.68969510323144e-15
0.6311339828220179	1.3037202601162622e-17	2.3453891194222606e-17	4.6769589510387754e-17	1.0813515488732409e-16	3.1537578653851654e-16	1.4070279499051944e-15	1.922248605861231e-14	2.426955994503178e-13	8.762271544681726e-13	9.808030327246807e-15
0.6312339828220179	1.3145172604798169e-17	2.3645997283252897e-17	4.7146768309088484e-17	1.089869305681092e-16	3.1776188006073003e-16	1.4167858630937952e-15	1.931323794506411e-14	2.458782656530646e-13	8.737286277186969e-13	9.927786157640076e-15
0.6313339828220179	1.3253959751004007e-17	2.3839538960218963e-17	4.7526716078803993e-17	1.0984479412038902e-16	3.201642729461019e-16	1.4266044279198986e-15	1.9404407629459155e-14	2.4910611453101857e-13	8.713084130441549e-13	1.004897950547904e-14
0.6314339828220179	1.336356964200849e-17	2.4034525923409093e-17	4.7909451144883765e-17	1.1070878461300729e-16	3.2258306456389565e-16	1.4364839779706136e-15	1.9495996837003115e-14	2.5237985823888394e-13	8.689649300557951e-13	1.0171627483523128e-14
0.6315339828220179	1.3474007914375527e-17	2.4230967929521956e-17	4.8294991940391046e-17	1.1157894133628647e-16	3.2501835481414857e-16	1.4464248484213655e-15	1.9588007299222266e-14	2.5570022160302947e-13	8.666966480536281e-13	1.029574740866184e-14
0.6316339828220179	1.3585280239187603e-17	2.4428874793968812e-17	4.8683357006646645e-17	1.1245530380309336e-16	3.2747024413003165e-16	1.4564273760420128e-15	1.9680440753979222e-14	2.590679423775347e-13	8.645020842168963e-13	1.0421356804382249e-14
0.6317339828220179	1.3697392322230595e-17	2.4628256391182037e-17	4.907456499377824e-17	1.1333791174992489e-16	3.2993883348028545e-16	1.4664918992031364e-15	1.977329894549126e-14	2.624837715061434e-13	8.623798018725959e-13	1.05484734032685e-14
0.6318339828220179	1.3810349904177862e-17	2.482912265492328e-17	4.946863466127145e-17	1.1422680513798527e-16	3.3242422437159445e-16	1.4766187578822439e-15	1.98665836243463e-14	2.6594847339019613e-13	8.603284088380157e-13	1.0677115149531136e-14
0.6319339828220178	1.392415876077741e-17	2.5031483578590168e-17	4.9865584878520545e-17	1.1512202415426648e-16	3.3492651885100017e-16	1.4868082936699895e-15	1.9960296547520272e-14	2.694628261627452e-13	8.58346555833813e-13	1.0807300201568358e-14
0.632033982822018	1.4038824703037464e-17	2.5235349215530064e-17	5.0265434625387074e-17	1.1602360921264888e-16	3.374458195083416e-16	1.4970608497765172e-15	2.0054439478394358e-14	2.730276219690084e-13	8.564329349641356e-13	1.0939046934559389e-14
0.6321339828220179	1.4154353577414085e-17	2.544072967934845e-17	5.0668202992750756e-17	1.1693160095497977e-16	3.399822294786448e-16	1.5073767710376302e-15	2.014901418677123e-14	2.766436672532772e-13	8.54586278260555e-13	1.1072373943088752e-14
0.6322339828220179	1.4270751266000092e-17	2.5647635144225318e-17	5.1073909183075894e-17	1.1784604025218348e-16	3.425358524446052e-16	1.5177564039212103e-15	2.0244022448893402e-14	2.8031178305254935e-13	8.528053562868203e-13	1.1207300043805571e-14
0.6323339828220179	1.438802368671364e-17	2.5856075845227104e-17	5.1482572510968654e-17	1.1876696820535858e-16	3.451067926389939e-16	1.5282000965334472e-15	2.033946604745909e-14	2.840328052969385e-13	8.51088976801409e-13	1.1343844278113412e-14
0.6324339828220179	1.450617679348839e-17	2.6066062078623847e-17	5.189421240374131e-17	1.196944261468803e-16	3.4769515484712334e-16	1.5387081986252088e-15	2.0435346771639987e-14	2.8780758511713003e-13	8.494359834752668e-13	1.1482025914895114e-14
0.6325339828220179	1.462521657646395e-17	2.627760420220453e-17	5.2308848401979643e-17	1.206284556415116e-16	3.5030104440930884e-16	1.5492810615983604e-15	2.053166641709791e-14	2.916369891590238e-13	8.478452546620428e-13	1.1621864453270984e-14
0.6326339828220179	1.4745149062177215e-17	2.6490712635597543e-17	5.2726500160109857e-17	1.2156909848751978e-16	3.529245672233254e-16	1.5599190385121254e-15	2.062842678600221e-14	2.955218999057818e-13	8.463157022184131e-13	1.1763379625391614e-14
0.6327339828220179	1.4865980313755683e-17	2.6705397860588502e-17	5.314718744696968e-17	1.225163967177897e-16	3.5556582974689505e-16	1.5706224840894873e-15	2.0725629687046685e-14	2.994632160074365e-13	8.448462703721647e-13	1.1906591399265338e-14
0.632833982822018	1.4987716431109968e-17	2.69216704214427e-17	5.357093014638235e-17	1.234703926009518e-16	3.582249390001676e-16	1.5813917547235876e-15	2.0823276935466997e-14	3.034618526183197e-13	8.434359346358089e-13	1.2051519981621184e-14
0.632933982822018	1.5110363551127192e-17	2.7139540925225887e-17	5.399774825772908e-17	1.2443112864249865e-16	3.6090200256819643e-16	1.5922272084840446e-15	2.0921370353057283e-14	3.075187417424331e-13	8.420837007636368e-13	1.219818582080665e-14
0.633033982822018	1.52339278478675e-17	2.735902004212868e-17	5.44276618965275e-17	1.2539864758592426e-16	3.635971286034646e-16	1.6031292051235047e-15	2.1019911768187662e-14	3.1163483258708633e-13	8.40788603750239e-13	1.2346609609723216e-14
0.6331339828220179	1.5358415532758266e-17	2.7580118505792246e-17	5.486069129501318e-17	1.2637299241385454e-16	3.663104258283706e-16	1.6140981060839737e-15	2.1118903015821402e-14	3.158110919249144e-13	8.395497068686473e-13	1.2496812288797172e-14
0.6332339828220179	1.548383285479097e-17	2.780284711363355e-17	5.529685680271863e-17	1.2735420634918271e-16	3.6904200353775107e-16	1.6251342745033547e-15	2.1218345937531965e-14	3.200485044645668e-13	8.383661007462278e-13	1.2648815048988146e-14
0.6333339828220179	1.5610186100719198e-17	2.802721672717272e-17	5.573617888705913e-17	1.2834233285621823e-16	3.7179197160140673e-16	1.6362380752218546e-15	2.131824238152006e-14	3.24348073230278e-13	8.372369024766846e-13	1.2802639334834947e-14
0.6334339828220179	1.573748159525588e-17	2.8253238272362735e-17	5.617867813391762e-17	1.2933741564182726e-16	3.745604404666279e-16	1.6474098747884678e-15	2.1418594202630913e-14	3.287108199505609e-13	8.361612547665741e-13	1.2958306847539729e-14
0.6335339828220179	1.5865725701272806e-17	2.848092273992042e-17	5.66243752482352e-17	1.3033949865658623e-16	3.7734752116073685e-16	1.6586500414675466e-15	2.151940326237155e-14	3.331377854562795e-13	8.351383251147952e-13	1.3115839548090799e-14
0.6336339828220179	1.599492482000063e-17	2.8710281185656734e-17	5.707329105460159e-17	1.3134862609593762e-16	3.8015332529364116e-16	1.6699589452452486e-15	2.162067142892792e-14	3.3763003008833935e-13	8.341673050235371e-13	1.3275259660424339e-14
0.6337339828220179	1.6125085391228963e-17	2.8941324730810014e-17	5.752544649784654e-17	1.323648424013454e-16	3.8297796506037905e-16	1.6813369578360589e-15	2.172240057718188e-14	3.421886341152732e-13	8.332474092394169e-13	1.3436589674625498e-14
0.6338339828220179	1.6256213893508697e-17	2.917406456238074e-17	5.798086264363843e-17	1.3338819226146258e-16	3.8582155324368594e-16	1.692784452689408e-15	2.1824592588728688e-14	3.4681469816098065e-13	8.323778750234026e-13	1.3599852350170313e-14
0.6339339828220178	1.6388316844353938e-17	2.940851193346768e-17	5.843956067907964e-17	1.3441872061329311e-16	3.886842032165651e-16	1.7043018049961596e-15	2.192724935189401e-14	3.5150934364291364e-13	8.315579614483064e-13	1.3765070719207425e-14
0.634033982822018	1.6521400800445228e-17	2.964467816360441e-17	5.890156191330797e-17	1.3545647264337207e-16	3.9156602894487684e-16	1.715889391695226e-15	2.2030372761751193e-14	3.562737132209861e-13	8.307869487226916e-13	1.393226808988176e-14
0.6341339828220179	1.6655472357833208e-17	2.988257463909681e-17	5.936688777809732e-17	1.365014937889295e-16	3.944671449899104e-16	1.7275475914801216e-15	2.2133964720138157e-14	3.611089712574833e-13	8.300641375399921e-13	1.4101468049698685e-14
0.6342339828220179	1.6790538152145005e-17	3.012221281336484e-17	5.983555982846639e-17	1.3755382973908047e-16	3.9738766651098685e-16	1.739276784805619e-15	2.2238027135675452e-14	3.6601630428834423e-13	8.293888484518334e-13	1.4272694468932458e-14
0.6343339828220179	1.6926604858788798e-17	3.036360420728251e-17	6.030759974328128e-17	1.3861352643600327e-16	4.003277092680709e-16	1.7510773538943674e-15	2.2342561923782644e-14	3.709969215060378e-13	8.287604212645168e-13	1.4445971504075445e-14
0.6344339828220179	1.7063679193160067e-17	3.0606760409520644e-17	6.078302932586666e-17	1.3968063007613072e-16	4.0328738962436723e-16	1.7629496827434482e-15	2.2447571006695602e-14	3.760520552544261e-13	8.281782144576354e-13	1.4621323601331518e-14
0.6345339828220179	1.720176791085054e-17	3.0851693076890395e-17	6.126187050461908e-17	1.4075518711134144e-16	4.062668245489477e-16	1.7748941571311351e-15	2.255305631348434e-14	3.8118296153592977e-13	8.276416046240269e-13	1.4798775500153784e-14
0.6346339828220179	1.7340877807855832e-17	3.109841393469001e-17	6.174414533361899e-17	1.4183724425015394e-16	4.0926613161938925e-16	1.7869111646234986e-15	2.2659019780069718e-14	3.8639092053132917e-13	8.271499859300079e-13	1.4978352236826172e-14
0.6347339828220179	1.7481015720784174e-17	3.1346934777049016e-17	6.222987599324678e-17	1.4292684845893218e-16	4.1228542902437773e-16	1.799001094581069e-15	2.276546334924035e-14	3.916772371325587e-13	8.2670276959515e-13	1.516007914809013e-14
0.634833982822018	1.7622188527067366e-17	3.1597267467278675e-17	6.271908479080263e-17	1.4402404696308407e-16	4.1532483556639353e-16	1.8111643381655797e-15	2.287238897067081e-14	3.970432414889017e-13	8.262993833908329e-13	1.534398187481788e-14
0.634933982822018	1.776440314517089e-17	3.1849423938219767e-17	6.32117941611273e-17	1.4512888724827846e-16	4.18384470664327e-16	1.823401288346641e-15	2.2979798600937838e-14	4.0249028956687535e-13	8.259392711566921e-13	1.5530086365730296e-14
0.635033982822018	1.790766653480696e-17	3.210341619259439e-17	6.370802666722645e-17	1.4624141706165248e-16	4.2146445435616e-16	1.835712339908516e-15	2.3087694203538377e-14	4.080197637243079e-13	8.256218923342697e-13	1.5718418881163787e-14
0.6351339828220179	1.8051985697145368e-17	3.235925630335728e-17	6.42078050008931e-17	1.473616844130292e-16	4.245649073016274e-16	1.848097889456764e-15	2.319607774890614e-14	4.136330732989212e-13	8.253467215172619e-13	1.5909005996882836e-14
0.6352339828220179	1.8197367675029442e-17	3.261695641405095e-17	6.471115198333978e-17	1.48489737576145e-16	4.2768595078488746e-16	1.8605583354251155e-15	2.3304951214429248e-14	4.1933165521186484e-13	8.25113248017562e-13	1.6101874607941664e-14
0.6353339828220179	1.8343819553187848e-17	3.287652873915883e-17	6.521809056582674e-17	1.496256250898681e-16	4.3082770671721274e-16	1.8730940780821193e-15	2.3414316584467282e-14	4.2511697458665287e-13	8.249209754465482e-13	1.6297051932594263e-14
0.6354339828220179	1.849134845845211e-17	3.313798556446215e-17	6.57286438302931e-17	1.5076939575943392e-16	4.339902976396799e-16	1.8857055195380108e-15	2.352417585036848e-14	4.3099052538391017e-13	8.247694213109879e-13	1.6494565516254147e-14
0.6355339828220179	1.8639961559971744e-17	3.340133924739878e-17	6.624283498999654e-17	1.5192109865767457e-16	4.371738467258642e-16	1.898393063751494e-15	2.3634531010487023e-14	4.3695383105240416e-13	8.246581166229656e-13	1.6694443235503854e-14
0.6356339828220179	1.878966606943132e-17	3.366660221742126e-17	6.67606873901466e-17	1.5308078312626632e-16	4.4037847778455386e-16	1.9111571165364985e-15	2.3745384070200364e-14	4.430084451968329e-13	8.245866055233145e-13	1.6896713302155377e-14
0.6357339828220179	1.8940469241268464e-17	3.393378697635784e-17	6.728222450854552e-17	1.542484987769619e-16	4.436043152624565e-16	1.9239980855690863e-15	2.385673704192598e-14	4.4915595226284896e-13	8.245544449179697e-13	1.7101404267361805e-14
0.6358339828220179	1.9092378372893006e-17	3.420290609877467e-17	6.780746995623155e-17	1.5542429549284485e-16	4.468514842469413e-16	1.9369163803942196e-15	2.3968591945139128e-14	4.553979682398323e-13	8.245612041267927e-13	1.7308545025781266e-14
0.6359339828220179	1.9245400804906405e-17	3.4473972232337235e-17	6.833644747812122e-17	1.566082234295726e-16	4.50120110468736e-16	1.949912412432623e-15	2.408095080638932e-14	4.617361413819046e-13	8.246064645443477e-13	1.7518164819793056e-14
0.636033982822018	1.9399543921322707e-17	3.474699809817985e-17	6.886918095366129e-17	1.5780033301664676e-16	4.534103203047206e-16	1.9629865949877523e-15	2.4193815659318907e-14	4.681721529477971e-13	8.246898193122013e-13	1.7730293243768923e-14
0.6361339828220179	1.9554815149788826e-17	3.5021996491265815e-17	6.940569439746983e-17	1.5900067495865582e-16	4.567222407806041e-16	1.9761393432524943e-15	2.430718854467815e-14	4.747077179599646e-13	8.248108730022389e-13	1.7944960248395068e-14
0.6362339828220179	1.9711221961808703e-17	3.529898028075915e-17	6.994601195999492e-17	1.6020930023654876e-16	4.600559995737403e-16	1.989371074316201e-15	2.4421071510344148e-14	4.813445859837517e-13	8.249692413106476e-13	1.8162196145053216e-14
0.6363339828220179	1.986877187296525e-17	3.557796241039264e-17	7.049015792816621e-17	1.6142626010890358e-16	4.634117250158631e-16	2.002682207171553e-15	2.453546661133729e-14	4.880845419269691e-13	8.25164550762145e-13	1.8382031610254374e-14
0.6364339828220179	2.0027472443145107e-17	3.585895589883853e-17	7.103815672605164e-17	1.6265160611319394e-16	4.66789546095866e-16	2.0160731627215298e-15	2.4650375909838755e-14	4.949294068606576e-13	8.253964384240144e-13	1.8604497690130153e-14
0.6365339828220179	2.0187331276763066e-17	3.614197384007934e-17	7.159003291551554e-17	1.6388539006707238e-16	4.701895924625707e-16	2.0295443637862356e-15	2.476580147520712e-14	5.018810388615582e-13	8.256645516296544e-13	1.8829625804980487e-14
0.6366339828220179	2.0348356022988915e-17	3.642702940378126e-17	7.214581119687832e-17	1.6512766406964573e-16	4.736119944275211e-16	2.0430962351099427e-15	2.4881745383995778e-14	5.089413338770177e-13	8.259685477111888e-13	1.9057447753879653e-14
0.6367339828220179	2.0510554375973613e-17	3.6714135835671126e-17	7.270551640958604e-17	1.6637848050276362e-16	4.770568829677821e-16	2.056729203368046e-15	2.4998209719970233e-14	5.161122266129851e-13	8.263080937409446e-13	1.928799571934132e-14
0.636833982822018	2.0673934075077194e-17	3.7003306457909616e-17	7.326917353286843e-17	1.6763789203230785e-16	4.805243897287456e-16	2.0704436971740083e-15	2.511519657412512e-14	5.233956914457488e-13	8.266828662812981e-13	1.952130227204215e-14
0.636933982822018	2.083850290509685e-17	3.729455466946968e-17	7.383680768641179e-17	1.6890595160948012e-16	4.840146470269051e-16	2.084240147086307e-15	2.5232708044700846e-14	5.307937433581693e-13	8.270925511427155e-13	1.9757400375605326e-14
0.637033982822018	2.1004268696497544e-17	3.758789394651742e-17	7.440844413102913e-17	1.701827124721081e-16	4.875277878527329e-16	2.0981189856155853e-15	2.5350746237201316e-14	5.383084389012102e-13	8.275368431496051e-13	1.9996323391447157e-14
0.6371339828220179	2.1171239325641644e-17	3.7883337842789043e-17	7.498410826933423e-17	1.714682281459447e-16	4.91063945873458e-16	2.112080647231499e-15	2.5469313264410807e-14	5.459418771813976e-13	8.280154459137597e-13	2.0238105083682842e-14
0.6372339828220179	2.1339422715020878e-17	3.818089998997701e-17	7.55638256464144e-17	1.7276255244597297e-16	4.946232554359218e-16	2.126125568369872e-15	2.558841124641105e-14	5.536962008751424e-13	8.285280716150486e-13	2.04827796240967e-14
0.6373339828220179	2.1508826833487753e-17	3.8480594098109165e-17	7.614762195051059e-17	1.7406573947771508e-16	4.982058515694233e-16	2.1402541874396506e-15	2.570804231059796e-14	5.615735972706481e-13	8.290744407891449e-13	2.0730381597174876e-14
0.6374339828220179	2.1679459696488815e-17	3.878243395593568e-17	7.673552301369623e-17	1.7537784363855207e-16	5.018118699885437e-16	2.154466944830016e-15	2.5828208591698924e-14	5.695762993383148e-13	8.296542821220121e-13	2.0980946005202666e-14
0.6375339828220179	2.1851329366299565e-17	3.908643343131605e-17	7.732755481256201e-17	1.7669891961903808e-16	5.054414470960422e-16	2.168764282917442e-15	2.594891223179018e-14	5.777065868305247e-13	8.302673322509318e-13	2.1234508273427742e-14
0.6376339828220179	2.20244439522588e-17	3.9392606471603856e-17	7.792374346889821e-17	1.7802902240422707e-16	5.090947199856791e-16	2.1831466460727067e-15	2.6070155380312888e-14	5.859667874116217e-13	8.309133355717716e-13	2.1491104255287684e-14
0.6377339828220179	2.2198811611004062e-17	3.970096710403845e-17	7.852411525038481e-17	1.7936820727499562e-16	5.127718264451285e-16	2.1976144806681204e-15	2.6191940194090978e-14	5.943592778191931e-13	8.315920440524122e-13	2.1750770237706493e-14
0.6378339828220179	2.2374440546709215e-17	4.0011529436133945e-17	7.912869657127916e-17	1.807165298093809e-16	5.16472904958829e-16	2.2121682350844887e-15	2.6314268837347697e-14	6.02886485057475e-13	8.323032170519157e-13	2.201354294645747e-14
0.6379339828220179	2.2551339011322076e-17	4.032430765607297e-17	7.973751399311042e-17	1.82074045883915e-16	5.201980947108881e-16	2.2268083597183474e-15	2.643714348172279e-14	6.115508876239732e-13	8.330466211454492e-13	2.2279459551595505e-14
0.638033982822018	2.272951530480217e-17	4.063931603309703e-17	8.035059422537418e-17	1.8344081167496135e-16	5.239475355879788e-16	2.241535306989016e-15	2.6560566306289264e-14	6.203550167703148e-13	8.338220299545756e-13	2.2548557672959016e-14
0.6381339828220179	2.290897777536064e-17	4.095656891790399e-17	8.096796412622481e-17	1.8481688366005939e-16	5.277213681822209e-16	2.2563495313457326e-15	2.6684539497569857e-14	6.293014577984119e-13	8.346292239828577e-13	2.2820875385741195e-14
0.6382339828220179	2.3089734819701826e-17	4.1276080743043956e-17	8.158965070318325e-17	1.8620231861927643e-16	5.315197337941328e-16	2.271251489274909e-15	2.6809065249554982e-14	6.383928513931169e-13	8.354679904565143e-13	2.309645122613588e-14
0.6383339828220179	2.3271794883262912e-17	4.159786602331545e-17	8.22156811138317e-17	1.8759717363656357e-16	5.353427744355121e-16	2.28624163930718e-15	2.6934145763718675e-14	6.476318949924141e-13	8.363381231700018e-13	2.3375324197052566e-14
0.6384339828220179	2.3455166460457324e-17	4.192193935616653e-17	8.284608266652374e-17	1.890015061011029e-16	5.391906328323901e-16	2.3013204420246486e-15	2.7059783249035895e-14	6.570213441964424e-13	8.372394223363028e-13	2.36575337739069e-14
0.6385339828220179	2.363985809491712e-17	4.2248315422094225e-17	8.34808828210846e-17	1.9041537370867926e-16	5.430634524279432e-16	2.316488360068067e-15	2.718597992199892e-14	6.665640142165464e-13	8.381716944418222e-13	2.3943119910484593e-14
0.6386339828220179	2.382587837973807e-17	4.257700898504744e-17	8.412010918952681e-17	1.918388344630377e-16	5.469613773854592e-16	2.331745858144004e-15	2.7312738006634675e-14	6.762627813657028e-13	8.391347521056795e-13	2.4232123044882122e-14
0.6387339828220179	2.4013235957723732e-17	4.290803489282926e-17	8.476378953675818e-17	1.9327194667725843e-16	5.508845525912726e-16	2.347093403032126e-15	2.7440059734521096e-14	6.861205845915435e-13	8.40128413943285e-13	2.4524584105522447e-14
0.638833982822018	2.4201939521632374e-17	4.3241408077503647e-17	8.541195178129766e-17	1.947147689751306e-16	5.548331236577212e-16	2.3625314635923687e-15	2.7567947344804046e-14	6.961404270535123e-13	8.411525044340165e-13	2.482054451724957e-14
0.638933982822018	2.439199781442234e-17	4.3577143555800435e-17	8.60646239959881e-17	1.9616736029252099e-16	5.588072369261003e-16	2.378060510772142e-15	2.769640308421377e-14	7.063253777453895e-13	8.422068537929151e-13	2.512004620749956e-14
0.639033982822018	2.4583419629502204e-17	4.3915256429524267e-17	8.672183440872093e-17	1.976297798787762e-16	5.628070394696802e-16	2.3936810176136884e-15	2.782542920708237e-14	7.166785731649474e-13	8.432912978462476e-13	2.542313161255527e-14
0.6391339828220179	2.477621381097691e-17	4.4255761885962784e-17	8.738361140315193e-17	1.991020872980881e-16	5.668326790966328e-16	2.409393459261241e-15	2.795502797535905e-14	7.272032190319706e-13	8.444056779107193e-13	2.5729843683876886e-14
0.6392339828220179	2.497038925389941e-17	4.459867519829965e-17	8.804998351942799e-17	2.0058434243089853e-16	5.708843043530353e-16	2.4251983129683305e-15	2.808520165862818e-14	7.37902592056433e-13	8.455498406763885e-13	2.6040225894517905e-14
0.6393339828220179	2.5165954904520786e-17	4.494401172602443e-17	8.87209794549149e-17	2.0207660547529145e-16	5.749620645259e-16	2.4410960581050903e-15	2.8215952534125474e-14	7.487800417584686e-13	8.467236380930211e-13	2.635432224562273e-14
0.6394339828220179	2.5362919760540753e-17	4.52917869153481e-17	8.939662806492056e-17	2.035789369483846e-16	5.790661096461217e-16	2.457087176165515e-15	2.8347282886753925e-14	7.598389923417654e-13	8.479269272597936e-13	2.6672177273007774e-14
0.6395339828220179	2.5561292871361378e-17	4.564201629961721e-17	9.007695836342989e-17	2.050913976877445e-16	5.831965904915214e-16	2.4731721507747536e-15	2.8479195009101033e-14	7.710829446222358e-13	8.491595703182917e-13	2.6993836053828748e-14
0.6396339828220179	2.5761083338339935e-17	4.5994715499731043e-17	9.076199952383794e-17	2.0661404885278523e-16	5.873536585898615e-16	2.4893514676964597e-15	2.8611691201455066e-14	7.825154780138132e-13	8.504214343486819e-13	2.73193442133341e-14
0.6397339828220179	2.596230031504308e-17	4.6349900224560446e-17	9.145178087968432e-17	2.0814695192618598e-16	5.915374662218593e-16	2.5056256148401e-15	2.8744773771821647e-14	7.94140252573245e-13	8.517123912688799e-13	2.7648747931705483e-14
0.6398339828220179	2.616495300750295e-17	4.6707586271365455e-17	9.214633192539214e-17	2.0969016871530045e-16	5.957481664242324e-16	2.5219950822682694e-15	2.887844503594013e-14	8.059610111058871e-13	8.530323177367438e-13	2.7982093950987485e-14
0.6399339828220179	2.636905067447175e-17	4.7067789526218384e-17	9.284568231700755e-17	2.1124376135358623e-16	5.999859129927134e-16	2.5384603622040594e-15	2.901270731729973e-14	8.179815813345844e-13	8.543810950550587e-13	2.8319429582106844e-14
0.6400339828220178	2.657460262768066e-17	4.743052596442718e-17	9.35498618729474e-17	2.128077923020206e-16	6.042508604851376e-16	2.5550219490384175e-15	2.914756294715668e-14	8.302058781337821e-13	8.557586090793777e-13	2.866080271198363e-14
0.6401339828220179	2.678161823209643e-17	4.779581165095583e-17	9.425890057473626e-17	2.1438232435053259e-16	6.08543164224454e-16	2.5716803393374684e-15	2.9283014264549714e-14	8.426379058310101e-13	8.571647501284422e-13	2.900626181073367e-14
0.6402339828220179	2.699010690618123e-17	4.816366274085266e-17	9.497282856776226e-17	2.1596742061943546e-16	6.128629803018131e-16	2.5884360318499536e-15	2.9419063616316484e-14	8.552817605781513e-13	8.585994128973141e-13	2.9355855938964957e-14
0.6403339828220179	2.720007812215257e-17	4.853409547967756e-17	9.569167616202282e-17	2.1756314456086453e-16	6.1721046557962e-16	2.6052895275145303e-15	2.9555713357110463e-14	8.681416327948723e-13	8.600624963729364e-13	2.970963475517025e-14
0.6404339828220179	2.741154140624377e-17	4.8907126203929675e-17	9.641547383288026e-17	2.1916955996021567e-16	6.215857776946316e-16	2.6222413294672774e-15	2.969296584941656e-14	8.812218096866289e-13	8.615539037521789e-13	3.006764852321456e-14
0.6405339828220179	2.7624506338965873e-17	4.928277134147589e-17	9.714425222181348e-17	2.207867309375937e-16	6.259890750610228e-16	2.6392919430490113e-15	2.9830823463567814e-14	8.945266778399172e-13	8.630735423622356e-13	3.042994811992033e-14
0.6406339828220179	2.7838982555370385e-17	4.9661047411985475e-17	9.787804213717858e-17	2.2241472194925463e-16	6.304205168734694e-16	2.6564418758126726e-15	2.996928857776055e-14	9.080607258973697e-13	8.646213235833158e-13	3.079658504275169e-14
0.6407339828220179	2.8054979745313574e-17	5.004197102735952e-17	9.861687455496873e-17	2.2405359778907153e-16	6.348802631102674e-16	2.673691637530889e-15	3.0108363578072086e-14	9.218285473156203e-13	8.661971627735502e-13	3.116761141759984e-14
0.640833982822018	2.827250765372014e-17	5.04255588921677e-17	9.93607806195721e-17	2.2570342358998013e-16	6.393684745364151e-16	2.6910417402032442e-15	3.024805085847492e-14	9.358348432086659e-13	8.678009791960467e-13	3.15430800066685e-14
0.640933982822018	2.8491576080848804e-17	5.0811827804083215e-17	1.0010979164454248e-16	2.273642648254395e-16	6.438853127067353e-16	2.708492698063781e-15	3.0388352820854274e-14	9.500844252798618e-13	8.694326959480538e-13	3.1923044216462586e-14
0.641033982822018	2.871219488255932e-17	5.1200794654318776e-17	1.0086393911336254e-16	2.2903618731091183e-16	6.484309399689892e-16	2.72604502758847e-15	3.0529271875022933e-14	9.645822188456644e-13	8.710922398921118e-13	3.2307558105883594e-14
0.641133982822018	2.893437397058066e-17	5.159247642806873e-17	1.0162325468021549e-16	2.307192572053168e-16	6.53005519467029e-16	2.7436992475027004e-15	3.067081043873856e-14	9.793332659543439e-13	8.727795415892149e-13	3.269667639442849e-14
0.6412339828220179	2.9158123312777345e-17	5.198689020494499e-17	1.0238777017075548e-16	2.324135410125145e-16	6.57609215143866e-16	2.7614558787885905e-15	3.0812970937717657e-14	9.94342728603008e-13	8.744945352338136e-13	3.309045447049578e-14
0.6413339828220179	2.938345293342073e-17	5.2384053159423336e-17	1.0315751758288388e-16	2.3411910558278264e-16	6.622421917448852e-16	2.7793154446926484e-15	3.095575580565357e-14	1.0096158920566294e-12	8.762371585907383e-13	3.3488948399802644e-14
0.6414339828220179	2.9610372913458464e-17	5.278398256128253e-17	1.0393252908752342e-16	2.3583601811429085e-16	6.669046148209348e-16	2.7972784707331246e-15	3.109916748423018e-14	1.0251581682724957e-12	8.780073529338292e-13	3.3892214933909675e-14
0.6415339828220179	2.9838893390785053e-17	5.318669577604991e-17	1.0471283702939897e-16	2.375643461545965e-16	6.715966507315112e-16	2.8153454847075767e-15	3.1243208423139346e-14	1.0409750994341219e-12	8.798050629864005e-13	3.4300311518860093e-14
0.6416339828220179	3.00690245605153e-17	5.359221026545013e-17	1.0549847392781841e-16	2.393041576021265e-16	6.763184666478938e-16	2.8335170167002596e-15	3.1387881080095366e-14	1.057072361598439e-12	8.816302368632971e-13	3.4713296303929746e-14
0.6417339828220179	3.030077667525631e-17	5.400054358784864e-17	1.0628947247745781e-16	2.4105552070768217e-16	6.810702305563406e-16	2.851793599089786e-15	3.153318792085134e-14	1.0734557684604148e-12	8.834828260146627e-13	3.513122815049456e-14
0.6418339828220179	3.0534160045382425e-17	5.441171339870455e-17	1.070858655491475e-16	2.4281850407592414e-16	6.858521112612275e-16	2.87017576655651e-15	3.167913141921463e-14	1.0901312752394917e-12	8.853627851712615e-13	3.555416664101277e-14
0.6419339828220179	3.076918503930981e-17	5.482573745101841e-17	1.0788768619065719e-16	2.4459317666688313e-16	6.906642783882702e-16	2.8886640560901043e-15	3.1825714057061866e-14	1.107104982692143e-12	8.872700722913531e-13	3.598217208812605e-14
0.6420339828220178	3.10058620837711e-17	5.524263359578474e-17	1.0869496762749283e-16	2.463796077974662e-16	6.955069023876574e-16	2.9072590069970223e-15	3.1972938324355304e-14	1.1243831412553373e-12	8.89204648509049e-13	3.641530554387989e-14
0.642133982822018	3.124420166409559e-17	5.566241978244683e-17	1.0950774326368635e-16	2.481778671429626e-16	7.003801545373001e-16	2.925961160908161e-15	3.21208067191574e-14	1.1419721553257788e-12	8.911664780841744e-13	3.68536288090673e-14
0.6422339828220179	3.148421432448294e-17	5.608511405935001e-17	1.1032604668259146e-16	2.499880247385568e-16	7.052842069459818e-16	2.944771061786231e-15	3.226932174764671e-14	1.1598785876797398e-12	8.931555283534787e-13	3.7297204442691664e-14
0.6423339828220179	3.1725910668284844e-17	5.651073457419804e-17	1.1114991164768256e-16	2.518101509808566e-16	7.102192325566024e-16	2.9636892559334555e-15	3.2418485924132745e-14	1.1781091640391136e-12	8.951717696832697e-13	3.7746095771559784e-14
0.6424339828220179	3.196930135828381e-17	5.693929957451255e-17	1.1197937210335597e-16	2.5364431662940574e-16	7.151854051493724e-16	2.9827162919990295e-15	3.2568301771071704e-14	1.1966707777888342e-12	8.972151754233679e-13	3.8200366899997436e-14
0.6425339828220179	3.221439711697359e-17	5.737082740809145e-17	1.1281446217573267e-16	2.554905928082097e-16	7.201828993450322e-16	3.0018527209867005e-15	3.2718771819081724e-14	1.215570494851512e-12	8.992857218623432e-13	3.8660082719694534e-14
0.6426339828220179	3.246120872684061e-17	5.780533652346847e-17	1.1365521617346383e-16	2.5734905100727095e-16	7.252118906080794e-16	3.0210990962623308e-15	3.286989860695741e-14	1.2348155587252912e-12	9.013833881840418e-13	3.912530891968109e-14
0.6427339828220179	3.270974703064674e-17	5.824284547037585e-17	1.1450166858853384e-16	2.5921976308412295e-16	7.302725552499948e-16	3.0404559735614716e-15	3.3021684681684604e-14	1.2544133956909917e-12	9.035081564253046e-13	3.959611199643376e-14
0.642833982822018	3.2960022931714354e-17	5.868337290021237e-17	1.1535385409708054e-16	2.611028012653642e-16	7.353650704325281e-16	3.0599239109970037e-15	3.317413259845754e-14	1.274371620195176e-12	9.056600114349342e-13	4.007255926411961e-14
0.642933982822018	3.3212047394206575e-17	5.912693756649894e-17	1.1621180756019533e-16	2.6299823814819715e-16	7.40489614170841e-16	3.0795034690665407e-15	3.332724492069035e-14	1.294698040415624e-12	9.078389408337133e-13	4.0554718864968247e-14
0.643033982822018	3.3465831443416624e-17	5.957355832535484e-17	1.1707556402474596e-16	2.6490614670198146e-16	7.456463653368572e-16	3.0991952106601823e-15	3.3481024220034655e-14	1.315400664016654e-12	9.100449349756938e-13	4.104265977979121e-14
0.643133982822018	3.372138616605327e-17	6.00232541359604e-17	1.1794515872419223e-16	2.6682660026977984e-16	7.508355036624798e-16	3.1189997010680933e-15	3.363547307639416e-14	1.3364877041012295e-12	9.12277986910465e-13	4.153645183863381e-14
0.6432339828220179	3.397872271052663e-17	6.047604406102834e-17	1.1882062707940272e-16	2.6875967256991626e-16	7.560572097428522e-16	3.138917507988031e-15	3.3790594077937786e-14	1.3579675853677335e-12	9.14538092346536e-13	4.203616573157067e-14
0.6433339828220179	3.423785228723663e-17	6.09319472672744e-17	1.197020046994807e-16	2.707054376975158e-16	7.613116650396222e-16	3.1589492015329432e-15	3.394638982111554e-14	1.3798489504793373e-12	9.168252496157564e-13	4.2541873019644654e-14
0.6434339828220179	3.449878616886361e-17	6.139098302588829e-17	1.2058932738258355e-16	2.7266397012609237e-16	7.665990518842332e-16	3.1790953542386277e-15	3.410286291067277e-14	1.402140666654347e-12	9.191394596387418e-13	4.3053646145951924e-14
0.6435339828220179	3.476153569065658e-17	6.185317071300909e-17	1.2148263111675067e-16	2.7463534470909104e-16	7.719195534812012e-16	3.1993565410713293e-15	3.426001595966527e-14	1.424851832486226e-12	9.214807258912585e-13	4.357155844687279e-14
0.6436339828220179	3.5026112250725547e-17	6.231852981020168e-17	1.22381952080734e-16	2.766196366814634e-16	7.772733539113917e-16	3.2197333394353055e-15	3.441785158947239e-14	1.4479917850023596e-12	9.238490543716176e-13	4.409568416345448e-14
0.6437339828220179	3.529252731033215e-17	6.278707990493036e-17	1.2328732664482662e-16	2.786169216612503e-16	7.826606381353223e-16	3.24022632918054e-15	3.457637242981322e-14	1.4715701069711446e-12	9.262444535689518e-13	4.462609845294391e-14
0.6438339828220179	3.556079239418399e-17	6.325884069103893e-17	1.2419879137169796e-16	2.8062727565114293e-16	7.880815919964687e-16	3.2608360926102475e-15	3.473558111875982e-14	1.4955966344671987e-12	9.286669344324023e-13	4.5162877400474433e-14
0.6439339828220179	3.583091909072652e-17	6.373383196923047e-17	1.2511638301722556e-16	2.826507750400674e-16	7.93536402224541e-16	3.2815632144885864e-15	3.3827888856564426e-14	1.5200814647052612e-12	9.311165103412113e-13	4.570609796856898e-14
0.6440339828220178	3.610291905243956e-17	6.42120736475468e-17	1.2604013853133976e-16	2.846874966047744e-16	7.990252564388279e-16	3.3024082820482066e-15	3.50560726366036e-14	1.5450349641534292e-12	9.335931970756628e-13	4.625583832084025e-14
0.644133982822018	3.6376803996132295e-17	6.469358574185303e-17	1.269700950588562e-16	2.8673751751142315e-16	8.045483431514851e-16	3.323371884998034e-15	3.521736078353844e-14	1.5704677769372297e-12	9.360970127888624e-13	4.681217721075692e-14
0.6442339828220179	3.665258570323885e-17	6.517838837631989e-17	1.2790628994032272e-16	2.888009153171665e-16	8.101058517708838e-16	3.3444546155306613e-15	3.537934741517905e-14	1.5963908335461883e-12	9.386279779793194e-13	4.737519461736096e-14
0.6443339828220179	3.693027602011691e-17	6.566650178390818e-17	1.2884876071286196e-16	2.908777679717489e-16	8.156979726049002e-16	3.365657068330171e-15	3.554203521157393e-14	1.6228153598556222e-12	9.411861154643303e-13	4.794497144606271e-14
0.6444339828220179	3.720988685834649e-17	6.615794630686043e-17	1.2979754511102175e-16	2.9296815381911718e-16	8.213248968642994e-16	3.3869798405797663e-15	3.570542686120963e-14	1.649752886476203e-12	9.437714503541688e-13	4.852158960363602e-14
0.6445339828220179	3.7491430195028474e-17	6.665274239718249e-17	1.3075268106761902e-16	2.95072151599004e-16	8.269868166660264e-16	3.4084235319693483e-15	3.586952506102324e-14	1.6772152584452043e-12	9.463840100269668e-13	4.910513201104423e-14
0.6446339828220179	3.777491807308433e-17	6.715091061713609e-17	1.3171420671459426e-16	2.9718984044853486e-16	8.326839250365681e-16	3.4299887447030903e-15	3.6034332516415746e-14	1.7052146452733351e-12	9.49023824104364e-13	4.9695682616438094e-14
0.6447339828220179	3.806036260155927e-17	6.765247163973171e-17	1.3268216038386847e-16	2.993212999038653e-16	8.384164159153164e-16	3.4516760835073087e-15	3.619985194126787e-14	1.7337635513624706e-12	9.51690924427921e-13	5.0293326408331753e-14
0.644833982822018	3.8347775955923344e-17	6.815744624921914e-17	1.3365658060819146e-16	3.0146660990175e-16	8.441844841578986e-16	3.4734861556378444e-15	3.636608605795093e-14	1.7628748268092046e-12	9.54385345036124e-13	5.089814942895052e-14
0.644933982822018	3.863717037837211e-17	6.86658553415794e-17	1.3463750612200385e-16	3.03625850781189e-16	8.499883255395244e-16	3.4954195708878487e-15	3.653303759734126e-14	1.792561678611006e-12	9.57107122142167e-13	5.1510238787760155e-14
0.645033982822018	3.892855817813578e-17	6.91777199250227e-17	1.356249758622978e-16	3.05799103285042e-16	8.558281367584079e-16	3.5174769415954273e-15	3.670070929883404e-14	1.822837682292084e-12	9.598562941123633e-13	5.2129682675181715e-14
0.645133982822018	3.922195173177919e-17	6.969306112048644e-17	1.3661902896948348e-16	3.079864485616528e-16	8.617041154390811e-16	3.5396588826512966e-15	3.686910391035616e-14	1.853716793966323e-12	9.626329014451982e-13	5.275657037648685e-14
0.6452339828220179	3.951736348351063e-17	7.021190016212789e-17	1.3761970478824549e-16	3.1018796816646237e-16	8.676164601357865e-16	3.561966011506343e-15	3.703822418837871e-14	1.8852133628566273e-12	9.654369867510262e-13	5.339099228588122e-14
0.6453339828220179	3.98148059454876e-17	7.073425839782933e-17	1.3862704286841358e-16	3.124037440636639e-16	8.735653703358624e-16	3.584398948179371e-15	3.72080728979307e-14	1.9173421442897966e-12	9.682685947323677e-13	5.403303992077945e-14
0.6454339828220179	4.011429169812411e-17	7.126015728969552e-17	1.396410829658354e-16	3.1463385862781347e-16	8.795510464631261e-16	3.6069583152647015e-15	3.7378652812612343e-14	1.9501183131881177e-12	9.711277721648589e-13	5.4682805936272856e-14
0.6455339828220179	4.0415833390398857e-17	7.178961841455623e-17	1.4066186504324024e-16	3.1687839464547736e-16	8.855736898812308e-16	3.629644737939784e-15	3.754996671460624e-14	1.983557478078471e-12	9.740145678786947e-13	5.534038413978941e-14
0.6456339828220179	4.0719443740167386e-17	7.232266346447251e-17	1.416894292711216e-16	3.1913743531687666e-16	8.916335028971317e-16	3.652458843972935e-15	3.772201739469233e-14	2.0176756956424423e-12	9.76929032740761e-13	5.600586950595795e-14
0.6457339828220179	4.1025135534468867e-17	7.285931424723758e-17	1.427238160286047e-16	3.214110642575214e-16	8.977306887644026e-16	3.675401263730891e-15	3.7894807652258705e-14	2.0524894858305714e-12	9.798712196372304e-13	5.6679358191667426e-14
0.6458339828220179	4.13329216298399e-17	7.339959268688669e-17	1.4376506590432852e-16	3.2369936549987096e-16	9.038654516866874e-16	3.6984726301865165e-15	3.806834029531504e-14	2.0880158475659922e-12	9.828411834567603e-13	5.736094755133458e-14
0.6459339828220179	4.164281495262469e-17	7.394352082420184e-17	1.4481321969732597e-16	3.260024234949686e-16	9.100379968211004e-16	3.721673578926419e-15	3.8242618140504923e-14	2.1242722750635066e-12	9.858389810742144e-13	5.805073615237655e-14
0.6460339828220178	4.1954828499291156e-17	7.449112081722439e-17	1.4586831841790366e-16	3.2832032311410787e-16	9.162485302816124e-16	3.745004748158555e-15	3.8417644013117776e-14	2.161276774791616e-12	9.888646713348798e-13	5.874882379089353e-14
0.646133982822018	4.2268975336742004e-17	7.504241494176384e-17	1.4693040328852875e-16	3.3065314965049343e-16	9.224972591425263e-16	3.768466778720006e-15	3.859342074710206e-14	2.199047883106497e-12	9.919183150392505e-13	5.945531150756701e-14
0.6462339828220179	4.258526860262943e-17	7.559742559190571e-17	1.4799951574471001e-16	3.330009888208804e-16	9.287843914418031e-16	3.792060314084301e-15	3.876995118507525e-14	2.237604684587819e-12	9.94999974928218e-13	6.017030160376684e-14
0.6463339828220179	4.29037215056753e-17	7.615617528053335e-17	1.4907569743589241e-16	3.3536392676725937e-16	9.351101361845878e-16	3.815786000369454e-15	3.894723817833873e-14	2.2769668311090624e-12	9.981097156688723e-13	6.089389765788938e-14
0.6464339828220179	4.322434732598188e-17	7.671868663983462e-17	1.50158990226347e-16	3.3774205005852216e-16	9.41474703346563e-16	3.8396444863453386e-15	3.9125284586887456e-14	2.3171545616747822e-12	1.001247603840654e-12	6.162620454190624e-14
0.6465339828220179	4.354715941535399e-17	7.728498242182267e-17	1.5124943619605796e-16	3.40135445692113e-16	9.478783038774242e-16	3.863636423441343e-15	3.930409327942251e-14	2.3581887230610064e-12	1.0044137079220718e-12	6.236732843814611e-14
0.6466339828220179	4.3872171197614886e-17	7.78550854988506e-17	1.5234707764162201e-16	3.425442010957288e-16	9.543211497042962e-16	3.887762465754043e-15	3.9483667133362914e-14	2.4000907912950713e-12	1.0076080982777981e-12	6.31173768563016e-14
0.6467339828220179	4.419939616892752e-17	7.842901886412993e-17	1.5345195707714694e-16	3.4496840412897756e-16	9.608034537351802e-16	3.912023270054866e-15	3.9664009034857204e-14	2.4428828940143153e-12	1.010830847146279e-12	6.387645865067082e-14
0.6468339828220179	4.452884789811229e-17	7.900680563225122e-17	1.5456411723514209e-16	3.474081430850567e-16	9.67325429862395e-16	3.936419495797484e-15	3.9845121878793715e-14	2.48658783374426e-12	1.0140820286276955e-12	6.464468403763141e-14
0.646933982822018	4.4860540026972034e-17	7.958846903970938e-17	1.5568360106743029e-16	3.4986350669244633e-16	9.738872929660419e-16	3.9609518051257794e-15	4.002700856881412e-14	2.531229112139847e-12	1.0173617186724546e-12	6.542216461335888e-14
0.647033982822018	4.519448627060832e-17	8.017403244541484e-17	1.5681045174603457e-16	3.5233458411658786e-16	9.804892589173947e-16	3.985620862881009e-15	4.020967201732162e-14	2.576830955234304e-12	1.0206699950699794e-12	6.6209013371777e-14
0.647133982822018	4.553070041775106e-17	8.076351933123147e-17	1.579447126641044e-16	3.5482146496157734e-16	9.871315445824629e-16	4.010427336609914e-15	4.0393115145495416e-14	2.623418339744874e-12	1.024006937438045e-12	6.700534472277033e-14
0.6472339828220179	4.5869196331076236e-17	8.135695330249246e-17	1.590864274368029e-16	3.57324239271851e-16	9.938143678253299e-16	4.03537189657185e-15	4.057734088329866e-14	2.6710170204840256e-12	1.0273726272123547e-12	6.781127451062936e-14
0.6473339828220179	4.620998794753532e-17	8.195435808852757e-17	1.6023563990222783e-16	3.5984299753388305e-16	1.0005379475117127e-15	4.060455215746619e-15	4.0762352169491026e-14	2.7196535589307464e-12	1.030767147636644e-12	6.862692003276006e-14
0.6474339828220179	4.655308927867731e-17	8.255575754319703e-17	1.6139239412231691e-16	3.623778306778875e-16	1.0073025035123783e-15	4.085677969842092e-15	4.0948151951638816e-14	2.7693553530169227e-12	1.0341905837530948e-12	6.94524000586458e-14
0.6475339828220179	4.6898514410977226e-17	8.316117564541253e-17	1.6255673438376037e-16	3.6492883007951487e-16	1.014108256706611e-15	4.111040837301587e-15	4.113474318612563e-14	2.820150668188241e-12	1.0376430223931281e-12	7.02878348490703e-14
0.6476339828220179	4.7246277506161345e-17	8.377063649967179e-17	1.6372870519891782e-16	3.674960875615442e-16	1.0209554289856868e-15	4.136544499311594e-15	4.1322128838162506e-14	2.8720686698015446e-12	1.0411245521685995e-12	7.113334617560599e-14
0.6477339828220179	4.759639280153783e-17	8.438416433659175e-17	1.649083513067354e-16	3.700796953956119e-16	1.0278442432563813e-15	4.16218963980934e-15	4.1510311881798867e-14	2.925139456924559e-12	1.0446352634633051e-12	7.198905734037022e-14
0.6478339828220179	4.794887461032349e-17	8.500178351343697e-17	1.6609571767365753e-16	3.726797463039036e-16	1.034774923444386e-15	4.187976945490243e-15	4.169929529993179e-14	2.97939409760694e-12	1.0481752484248752e-12	7.285509319605261e-14
0.6479339828220179	4.830373732197483e-17	8.56235185146573e-17	1.6729084949455788e-16	3.752963334608673e-16	1.0417476944978504e-15	4.213907105815507e-15	4.188908208431696e-14	3.0348646656959405e-12	1.0517446009570051e-12	7.3731580166221e-14
0.6480339828220179	4.866099540251713e-17	8.624939395242126e-17	1.684937921936499e-16	3.779295504949308e-16	1.0487627823908104e-15	4.239980813019691e-15	4.2079675235577416e-14	3.0915842792739963e-12	1.0553434167120067e-12	7.46186462659045e-14
0.648133982822018	4.9020663394878896e-17	8.687943456715593e-17	1.6970459142542552e-16	3.8057949149022585e-16	1.0558204141267327e-15	4.266198762118302e-15	4.227107776321519e-14	3.1495871407994026e-12	1.0589717930837302e-12	7.551642112246655e-14
0.6482339828220179	4.9382755919220463e-17	8.751366522807756e-17	1.7092329307556384e-16	3.8324625098829155e-16	1.0629208177419237e-15	4.292561650915051e-15	4.2463292685618226e-14	3.20890857903639e-12	1.0626298292007394e-12	7.642503599675541e-14
0.6483339828220179	4.974728767326972e-17	8.815211093373927e-17	1.7214994326186915e-16	3.8592992398980815e-16	1.0700642223090863e-15	4.319070180009692e-15	4.2656323030072025e-14	3.2695850928663657e-12	1.0663176259198883e-12	7.734462380456239e-14
0.6484339828220179	5.01142734326556e-17	8.879479681256872e-17	1.733845883352039e-16	3.886306059563152e-16	1.0772508579408038e-15	4.345725052805358e-15	4.285017183276875e-14	3.3316543970752666e-12	1.0700352858201727e-12	7.827531913836664e-14
0.6485339828220179	5.048372805124177e-17	8.944174812340405e-17	1.746272748804066e-16	3.9134839281194896e-16	1.0844809557929914e-15	4.3725269755160056e-15	4.304484213881467e-14	3.3951554702200367e-12	1.0737829131968556e-12	7.921725828938287e-14
0.6486339828220179	5.085566646146385e-17	9.009299025604456e-17	1.7587804971724172e-16	3.940833809451534e-16	1.0917547480684354e-15	4.3994766571740526e-15	4.32403370022413e-14	3.460128604681457e-12	1.0775606140559557e-12	8.017057926991882e-14
0.6487339828220179	5.1230103674664735e-17	9.07485487317907e-17	1.7713695990132347e-16	3.968356672104372e-16	1.0990724680203014e-15	4.426574809637745e-15	4.3436659486013585e-14	3.526615459017705e-12	1.0813684961090006e-12	8.113542183604153e-14
0.6488339828220179	5.16070547814319e-17	9.140844920399021e-17	1.78404052725051e-16	3.9960534893008526e-16	1.1064343499555531e-15	4.453822147598614e-15	4.363381266203746e-14	3.594659112739008e-12	1.0852066687680365e-12	8.21119275105553e-14
0.648933982822018	5.198653495193682e-17	9.207271745858173e-17	1.7967937571855558e-16	4.023925238959078e-16	1.1138406292385771e-15	4.48121938858898e-15	4.3831799611170124e-14	3.664304123631673e-12	1.0890752431409969e-12	8.310023960630642e-14
0.649033982822018	5.23685594362716e-17	9.274137941464839e-17	1.8096297665063627e-16	4.051972903709811e-16	1.121291542294582e-15	4.508767252989346e-15	4.403062342322743e-14	3.735596587766696e-12	1.092974332027275e-12	8.410050324980365e-14
0.649133982822018	5.275314356478961e-17	9.341446112495764e-17	1.822549035296981e-16	4.08019747091371e-16	1.1287873266131328e-15	4.5364664640358e-15	4.4230287196991805e-14	3.808584202337249e-12	1.0969040499136093e-12	8.511286540517673e-14
0.6492339828220179	5.314030274844879e-17	9.409198877652174e-17	1.8355520460470145e-16	4.108599932679077e-16	1.1363282207517054e-15	4.564317747827595e-15	4.443079404022203e-14	3.8833163314766355e-12	1.1008645129702683e-12	8.61374748984652e-14
0.6493339828220179	5.3530052479147147e-17	9.477398869114057e-17	1.8486392836610675e-16	4.137181285879042e-16	1.1439144643391384e-15	4.5923218333342525e-15	4.4632147069659277e-14	3.959844075218437e-12	1.104855839047415e-12	8.717448244224378e-14
0.6494339828220179	5.392240833006983e-17	9.546048732595431e-17	1.861811235468165e-16	4.1659425321691354e-16	1.151546298079143e-15	4.620479452403226e-15	4.483434941103556e-14	4.038220341770858e-12	1.1088781476717919e-12	8.822404066059663e-14
0.6495339828220179	5.431738595602905e-17	9.615151127400467e-17	1.8750683912312686e-16	4.1948846780048143e-16	1.1592239637538644e-15	4.648791339767141e-15	4.503740419908183e-14	4.118499923286725e-12	1.1129315600436887e-12	8.928630411443933e-14
0.6496339828220179	5.471500109381044e-17	9.684708726477741e-17	1.8884112431568234e-16	4.2240087346589925e-16	1.1669477042273356e-15	4.6772582330512084e-15	4.524131457753483e-14	4.200739575322469e-12	1.11701619903407e-12	9.03614293271943e-14
0.6497339828220179	5.511526956251408e-17	9.754724216476752e-17	1.9018402859041327e-16	4.253315718239505e-16	1.1747177634490104e-15	4.705880872780438e-15	4.5446083699144294e-14	4.284998100191642e-12	1.121132189182033e-12	9.144957481082771e-14
0.6498339828220179	5.551820726390116e-17	9.825200297802976e-17	1.9153560165950788e-16	4.282806649706697e-16	1.1825343864572855e-15	4.7346600023871305e-15	4.5651714725679976e-14	4.37133643443105e-12	1.125279656692457e-12	9.255090109225015e-14
0.6499339828220179	5.592383018274198e-17	9.896139684674248e-17	1.9289589348235248e-16	4.31248255489118e-16	1.1903978193830143e-15	4.7635963682182095e-15	4.585821082793986e-14	4.4598177406118246e-12	1.1294587294339569e-12	9.366557074009309e-14
0.6500339828220179	5.633215438715822e-17	9.967545105175843e-17	1.942649542664927e-16	4.34234446451105e-16	1.1983083094529824e-15	4.792690719542228e-15	4.6065575185754404e-14	4.550507503741271e-12	1.1336695369369532e-12	9.479374839185122e-14
0.650133982822018	5.67431960289764e-17	1.0039419301317305e-16	1.956428344685978e-16	4.372393414189932e-16	1.2062661049934878e-15	4.821943808557086e-15	4.6273810987995963e-14	4.643473632519584e-12	1.137912210392137e-12	9.593560078142118e-14
0.6502339828220179	5.71569713440677e-17	1.0111765029087705e-16	1.9702958479540142e-16	4.402630444474224e-16	1.2142714554337816e-15	4.851356390396839e-15	4.648292143258211e-14	4.738786565729403e-12	1.1421868826489763e-12	9.709129676701034e-14
0.6503339828220179	5.757349665270437e-17	1.0184585058512487e-16	1.9842525620468462e-16	4.433056600851079e-16	1.2223246113096368e-15	4.8809292231393354e-15	4.669290972648468e-14	4.836519384057403e-12	1.1464936882146217e-12	9.826100735945942e-14
0.6504339828220179	5.799278835990736e-17	1.0257882173709774e-16	1.9982989990622443e-16	4.463672933765958e-16	1.2304258242668298e-15	4.9106630678131934e-15	4.690377908573394e-14	4.936747927663873e-12	1.1508327632529262e-12	9.944490575094859e-14
0.6505339828220179	5.841486295579432e-17	1.0331659172945956e-16	2.0124356736276097e-16	4.494480498640143e-16	1.2385753470646712e-15	4.9405586884051285e-15	4.711553273542487e-14	5.039550919838916e-12	1.1552042455836928e-12	1.006431673441152e-13
0.6506339828220179	5.883973701593234e-17	1.0405918868693405e-16	2.0266631029096232e-16	4.525480355888746e-16	1.2467734335795322e-15	4.970616851867121e-15	4.7328173909723395e-14	5.145010097106065e-12	1.159608274682185e-12	1.0185596978158484e-13
0.6507339828220179	5.926742720169083e-17	1.0480664087686163e-16	2.0409818066239128e-16	4.556673570938242e-16	1.255020338808315e-15	5.000838328123585e-15	4.754170585187134e-14	5.2532103461576756e-12	1.1640449916788098e-12	1.0308349297591732e-13
0.6508339828220179	5.969795026059214e-17	1.0555897670976826e-16	2.0553923070447192e-16	4.58806121424409e-16	1.263316318871983e-15	5.03122389007845e-15	4.775613181419052e-14	5.364239848032176e-12	1.1685145393589788e-12	1.0432591913997564e-13
0.650933982822018	6.01313230266646e-17	1.0631622473993716e-16	2.069895129014599e-16	4.619644361308754e-16	1.271661631019118e-15	5.061774313622421e-15	4.7971455058090246e-14	5.4781902299731026e-12	1.173017062163279e-12	1.0558343281773375e-13
0.651033982822018	6.056756242079847e-17	1.0707841366597323e-16	2.0844907999541088e-16	4.651424092699245e-16	1.2800565336293257e-15	5.0924903776399956e-15	4.8187678854069475e-14	5.595156725435913e-12	1.177552706187707e-12	1.0685622091550664e-13
0.651133982822018	6.100668545109938e-17	1.0784557233137593e-16	2.0991798498715457e-16	4.683401494065092e-16	1.2885012862168752e-15	5.123372864016602e-15	4.8404806481724084e-14	5.71523834274622e-12	1.1821216191842383e-12	1.0814447273364391e-13
0.6512339828220179	6.144870921324271e-17	1.0861772972511091e-16	2.113962811372649e-16	4.715577656155831e-16	1.2969961494340807e-15	5.154422557645638e-15	4.8622841229749054e-14	5.838538042941855e-12	1.1867239505614857e-12	1.0944837999865572e-13
0.6513339828220179	6.189365089083099e-17	1.0939491498217733e-16	2.1288402196704018e-16	4.747953674839073e-16	1.3055413850749016e-15	5.185640246435614e-15	4.884178639594414e-14	5.9651629273734745e-12	1.1913598513856075e-12	1.107681368958065e-13
0.6514339828220179	6.234152775574813e-17	1.101771573841847e-16	2.143812612594647e-16	4.780530651118214e-16	1.3141372560784168e-15	5.217026721316938e-15	4.9061645287216785e-14	6.0952244356765e-12	1.1960294743814022e-12	1.1210394010217027e-13
0.6515339828220179	6.279235716852235e-17	1.1096448635992725e-16	2.1588805306020706e-16	4.813309691150317e-16	1.3227840265323052e-15	5.248582776249281e-15	4.92824212195874e-14	6.228838554770146e-12	1.200732973933577e-12	1.1345598882015838e-13
0.6516339828220179	6.324615657867529e-17	1.1175693148595515e-16	2.174044516785708e-16	4.846291906263638e-16	1.3314819616763643e-15	5.280309208228156e-15	4.950411751819096e-14	6.3661260395885016e-12	1.2054705060882036e-12	1.1482448481152253e-13
0.6517339828220179	6.370294352508883e-17	1.1255452248715106e-16	2.1893051168849841e-16	4.879478412976054e-16	1.340231327906035e-15	5.312206817292208e-15	4.972673751728273e-14	6.507212646296916e-12	1.210242228554393e-12	1.162096324318514e-13
0.6518339828220179	6.416273563635969e-17	1.1335728923730776e-16	2.204662879295323e-16	4.912870333012282e-16	1.3490323927758492e-15	5.344276406529965e-15	4.9950284560239375e-14	6.652229378803583e-12	1.2150483007060897e-12	1.1761163866555082e-13
0.6519339828220179	6.462555063115928e-17	1.1416526175970429e-16	2.2201183550780736e-16	4.946468793322111e-16	1.3578854250029609e-15	5.376518782086724e-15	5.017476199956241e-14	6.8013127494340285e-12	1.2198888835840895e-12	1.190307131613321e-13
0.6520339828220179	6.509140631859812e-17	1.1497847022768286e-16	2.235672097970296e-16	4.980274926098179e-16	1.3667906944706216e-15	5.4089347531715546e-15	5.040017319688235e-14	6.954605054701895e-12	1.2247641398982574e-12	1.2046706826820957e-13
0.6521339828220178	6.556032059858131e-17	1.157969449652326e-16	2.251324664394535e-16	5.014289868793805e-16	1.3757484722316814e-15	5.4415251320640995e-15	5.0626521522959335e-14	7.11225466717722e-12	1.229674234029843e-12	1.2192091907200876e-13
0.6522339828220179	6.603231146217459e-17	1.1662071644756115e-16	2.267076613468734e-16	5.048514764140964e-16	1.3847590305120672e-15	5.47429073412131e-15	5.0853810357685824e-14	7.2744163445294575e-12	1.2346193320340439e-12	1.2339248343240446e-13
0.6523339828220179	6.650739699196339e-17	1.1744981530167998e-16	2.2829285070160267e-16	5.082950760167902e-16	1.3938226427142698e-15	5.50723237778432e-15	5.1082043090089487e-14	7.441251556903429e-12	1.239599601642703e-12	1.2488198202048688e-13
0.6524339828220179	6.698559536241812e-17	1.1828427230698836e-16	2.2988809095746954e-16	5.117599010217504e-16	1.402939583420822e-15	5.540350884585324e-15	5.1311223118334417e-14	7.612928833876845e-12	1.2446152122672028e-12	1.2638963835687687e-13
0.6525339828220179	6.746692484025675e-17	1.191241183958471e-16	2.3149343884078474e-16	5.152460672964669e-16	1.412110128397762e-15	5.573647079154054e-15	5.154135384972169e-14	7.789624132339318e-12	1.249666335001464e-12	1.2791567885037747e-13
0.6526339828220179	6.795140378480841e-17	1.1996938465417247e-16	2.3310895135135285e-16	5.187536912434525e-16	1.4213345545981713e-15	5.607121789224781e-15	5.177243870069355e-14	7.971521226742682e-12	1.2547531426252384e-12	1.2946033283719912e-13
0.6527339828220179	6.84390506483795e-17	1.2082010232200746e-16	2.3473468576344116e-16	5.22282889802031e-16	1.4306131401655508e-15	5.640775845642817e-15	5.2004481096831257e-14	8.15881212327968e-12	1.2598758096073986e-12	1.3102383262073397e-13
0.6528339828220179	6.892988397661505e-17	1.2167630279411467e-16	2.363706996267735e-16	5.258337804501041e-16	1.4399461644373435e-15	5.674610082371214e-15	5.22374844728575e-14	8.3516974996773e-12	1.2650345121095143e-12	1.3260641351191768e-13
0.652933982822018	6.942392240886862e-17	1.2253801762055964e-16	2.3801705076752814e-16	5.294064812059836e-16	1.4493339079484032e-15	5.708625336497399e-15	5.247145227263705e-14	8.550387172419627e-12	1.2702294279895719e-12	1.342083138701735e-13
0.653033982822018	6.992118467856644e-17	1.234052785072882e-16	2.3967379728931967e-16	5.330011106301201e-16	1.4587766524343918e-15	5.742822448239692e-15	5.270638794917657e-14	8.755100593363245e-12	1.2754607368057888e-12	1.3582977514493915e-13
0.653133982822018	7.04216896135748e-17	1.242781173167294e-16	2.4134099757419514e-16	5.36617787826967e-16	1.4682746808353256e-15	5.777202260953999e-15	5.294229496462489e-14	8.966067377868796e-12	1.2807286198206657e-12	1.3747104191781425e-13
0.653233982822018	7.092545613656615e-17	1.2515656606836433e-16	2.4301871028362383e-16	5.40256632446711e-16	1.4778282772989516e-15	5.811765621140291e-15	5.317917679027355e-14	9.183527866740939e-12	1.2860332600051536e-12	1.3913236194530346e-13
0.6533339828220179	7.14325032653871e-17	1.2604065693932616e-16	2.4470699435948615e-16	5.439177646870909e-16	1.4874377271842154e-15	5.846513378449008e-15	5.34170369065544e-14	9.407733724463145e-12	1.2913748420429615e-12	1.40813986202186e-13
0.6534339828220179	7.194285011342927e-17	1.2693042226498315e-16	2.4640590902507914e-16	5.476013052951875e-16	1.4971033170647184e-15	5.881446385687645e-15	5.365587880304234e-14	9.638948576417358e-12	1.296753552335089e-12	1.4251616892552164e-13
0.6535339828220179	7.245651588999264e-17	1.2782589453952564e-16	2.4811551378609275e-16	5.513073755691994e-16	1.5068253347320834e-15	5.91656549882705e-15	5.389570597844964e-14	9.877448688004693e-12	1.3021695790043852e-12	1.4423916765928416e-13
0.6536339828220179	7.29735199006619e-17	1.2872710641656044e-16	2.4983586843161775e-16	5.550360973602496e-16	1.5166040691994966e-15	5.951871577007954e-15	5.413652194062959e-14	1.012352368883247e-11	1.3076231119004237e-12	1.4598324329966372e-13
0.6537339828220179	7.349388154766921e-17	1.2963409070969798e-16	2.515670330351365e-16	5.587875930741569e-16	1.5264398107050186e-15	5.987365482547185e-15	5.437833020657141e-14	1.0377477345398333e-11	1.3131143426043695e-12	1.4774866014101265e-13
0.6538339828220179	7.401762033026866e-17	1.30546880393141e-16	2.533090679555197e-16	5.625619856732409e-16	1.5363328507150925e-15	6.023048080944142e-15	5.462113430240041e-14	1.0639628386006133e-11	1.31864346443411e-12	1.495356859224754e-13
0.6539339828220179	7.45447558451042e-17	1.314655086022761e-16	2.5506203383801107e-16	5.66359398678095e-16	1.546283481927868e-15	6.058920240886855e-15	5.486493776337471e-14	1.091031138196515e-11	1.3242106724494553e-12	1.513445918752914e-13
0.6540339828220179	7.507530778658231e-17	1.3239000863426744e-16	2.5682599161523896e-16	5.701799561693925e-16	1.5562919982766716e-15	6.094982834258522e-15	5.5109744133884103e-14	1.1189877689486535e-11	1.3298161634575457e-12	1.531756527707986e-13
0.6541339828220178	7.560929594724385e-17	1.333204139486493e-16	2.5860100250820836e-16	5.740237827896582e-16	1.5663586949334e-15	6.131236736143474e-15	5.535555696744759e-14	1.147869645707976e-11	1.3354601360183821e-12	1.550291469691361e-13
0.654233982822018	7.614674021813554e-17	1.3425675816791342e-16	2.6038712802729026e-16	5.778910037450524e-16	1.5764838683118817e-15	6.167682824833426e-15	5.560237982670822e-14	1.1777155703683921e-11	1.3411427904504542e-12	1.5690535646865867e-13
0.6543339828220179	7.668766058917887e-17	1.351990750781061e-16	2.6218442997322073e-16	5.817817448071609e-16	1.5866678160712847e-15	6.204321981833612e-15	5.585021628343279e-14	1.2085663473240356e-11	1.3468643288366105e-12	1.588045669560819e-13
0.6544339828220179	7.723207714954682e-17	1.3614739862941662e-16	2.639929704381089e-16	5.856961323147898e-16	1.5969108371194574e-15	6.241155091868813e-15	5.6099069918506174e-14	1.240464907194001e-11	1.3526249550299716e-12	1.6072706785736555e-13
0.6545339828220179	7.778001008803791e-17	1.3710176293677846e-16	2.6581281180642063e-16	5.896342931757251e-16	1.6072132316163933e-15	6.278183042889546e-15	5.6348944321929486e-14	1.2734564394948406e-11	1.3584248746600598e-12	1.6267315238934364e-13
0.6546339828220179	7.833147969344362e-17	1.3806220228045894e-16	2.676440167559824e-16	5.935963548685445e-16	1.6175753009774854e-15	6.315406726077903e-15	5.659984309281446e-14	1.3075885350047435e-11	1.3642642951390297e-12	1.6464311761211285e-13
0.6547339828220179	7.888650635492744e-17	1.3902875110665127e-16	2.6948664825897755e-16	5.975824454443644e-16	1.6279973478769429e-15	6.3528270358536525e-15	5.685176983937974e-14	1.342911338634082e-11	1.370143425668037e-12	1.666372644821994e-13
0.6548339828220179	7.944511056239658e-17	1.4000144402807142e-16	2.713407695829457e-16	6.015926935286369e-16	1.6384796762511095e-15	6.3904448698799595e-15	5.710472817894619e-14	1.3794777136936018e-11	1.3760624772437715e-12	1.6865589790650737e-13
0.654933982822018	8.000731290687901e-17	1.4098031582455488e-16	2.732064442917787e-16	6.056272283229327e-16	1.6490225913018688e-15	6.428261129069589e-15	5.735872173793205e-14	1.4173434185379208e-11	1.3820216626651182e-12	1.7069932679706865e-13
0.655033982822018	8.057313408089164e-17	1.4196540144365074e-16	2.750837362467131e-16	6.09686179606706e-16	1.6596263994998511e-15	6.466276717590327e-15	5.761375415184675e-14	1.4565672966570585e-11	1.388021196539935e-12	1.7276786412659383e-13
0.655133982822018	8.114259487882331e-17	1.4295673600121541e-16	2.769727096073454e-16	6.137696777390701e-16	1.6702914085879123e-15	6.504492542871141e-15	5.786982906528759e-14	1.497211481394257e-11	1.394061295292019e-12	1.7486182698486546e-13
0.655233982822018	8.171571619730573e-17	1.4395435478200843e-16	2.7887342883260306e-16	6.178778536605772e-16	1.6810179275843018e-15	6.5429095156076175e-15	5.812695013193046e-14	1.5393416165846833e-11	1.4001421771681203e-12	1.7698153663594487e-13
0.6553339828220179	8.229251903559026e-17	1.449582932402943e-16	2.8078595868176763e-16	6.220108388949889e-16	1.691806266786079e-15	6.581528549767909e-15	5.83851210145272e-14	1.583027094540893e-11	1.4062640622452149e-12	1.7912731857624836e-13
0.6554339828220179	8.287302449591998e-17	1.4596858700043122e-16	2.8271036421545046e-16	6.26168765551025e-16	1.702656737772315e-15	6.620350562598194e-15	5.864434538489561e-14	1.628341312954809e-11	1.4124271724377855e-12	1.8129950259347273e-13
0.6555339828220179	8.345725378391464e-17	1.4698527185746933e-16	2.8464671079660925e-16	6.30351766324167e-16	1.7135696534075032e-15	6.659376474628404e-15	5.890462692391612e-14	1.6753619524477194e-11	1.4186317315053619e-12	1.83498422826412e-13
0.6556339828220179	8.404522820893578e-17	1.480083837777532e-16	2.865950640915256e-16	6.345599744983859e-16	1.7245453278446914e-15	6.698607209677662e-15	5.916596932152144e-14	1.724171276679173e-11	1.4248779650600431e-12	1.8572441782564961e-13
0.6557339828220179	8.46369691844745e-17	1.490379588995106e-16	2.885554900708217e-16	6.387935239479421e-16	1.7355840765288544e-15	6.738043694859879e-15	5.942837627669095e-14	1.7748564571273347e-11	1.4311661005743237e-12	1.8797783061517223e-13
0.6558339828220179	8.523249822851628e-17	1.5007403353345073e-16	2.9052805501042797e-16	6.430525491390966e-16	1.7466862162000961e-15	6.77768686058898e-15	5.96918514974417e-14	1.8275099248768354e-11	1.4374963673889163e-12	1.9025900875489191e-13
0.6559339828220179	8.583183696393074e-17	1.5111664416336843e-16	2.9251282549261354e-16	6.473371851319327e-16	1.7578520648969213e-15	6.817537640584727e-15	5.99563987008212e-14	1.882229752002444e-11	1.4438689967207887e-12	1.9256830440411366e-13
0.6560339828220179	8.643500711883664e-17	1.5216582744672985e-16	2.945098684069537e-16	6.516475675820462e-16	1.7690819419594867e-15	6.857596971877645e-15	6.022202161289826e-14	1.939120065417407e-11	1.450284221671284e-12	1.9490607438594363e-13
0.6561339828220178	8.704203052698882e-17	1.532216202152796e-16	2.9651925095132934e-16	6.559838327423423e-16	1.7803761680327314e-15	6.897865794814512e-15	6.048872396875367e-14	1.998291496373051e-11	1.4567422772343958e-12	1.9727268025267066e-13
0.656233982822018	8.765292912815028e-17	1.5428405947563383e-16	2.985410406329437e-16	6.603461174647835e-16	1.7917350650697455e-15	6.938345053063617e-15	6.075650951247279e-14	2.0598616691492003e-11	1.4632434003052122e-12	1.996684883521307e-13
0.6563339828220179	8.82677249684697e-17	1.5535318240987054e-16	3.005753052692693e-16	6.64734559202105e-16	1.8031589563348005e-15	6.979035693619672e-15	6.102538199713256e-14	2.1239557328761828e-11	1.4697878296883526e-12	2.0209386989504686e-13
0.6564339828220179	8.888644020086216e-17	1.56429026376138e-16	3.0262211298909676e-16	6.6914929600959e-16	1.814648166406691e-15	7.019938666809451e-15	6.129534518479534e-14	2.190706940880118e-11	1.476375806106754e-12	2.045492010234267e-13
0.6565339828220179	8.950909708538508e-17	1.5751162890924355e-16	3.0468153223347567e-16	6.735904665468102e-16	1.8262030211818054e-15	7.0610549262963846e-15	6.156640284649598e-14	2.2602572824479273e-11	1.483007572210369e-12	2.0703486287994354e-13
0.6566339828220179	9.013571798961685e-17	1.5860102772125832e-16	3.067536317567457e-16	6.780582100793446e-16	1.837823847877368e-15	7.1023854290857945e-15	6.183855876223254e-14	2.3327581724875252e-11	1.4896833725851596e-12	2.0955124167839463e-13
0.6567339828220179	9.076632538903176e-17	1.5969726070210084e-16	3.0883848062749692e-16	6.825526664805165e-16	1.8495109750344596e-15	7.143931135529812e-15	6.211181672095356e-14	2.4083712052036255e-11	1.4964034537620773e-12	2.1209872877520294e-13
0.6568339828220179	9.140094186738494e-17	1.608003659201453e-16	3.109361482295817e-16	6.870739762331668e-16	1.861264732521377e-15	7.185693009332268e-15	6.238618052054901e-14	2.487268978650519e-11	1.5031680642263308e-12	2.1467772074202272e-13
0.656933982822018	9.20395901170823e-17	1.619103816228143e-16	3.130467042630825e-16	6.916222804313159e-16	1.8730854515365435e-15	7.22767201755356e-15	6.266165396783626e-14	2.5696359978558882e-11	1.5099774544266465e-12	2.1728861943942297e-13
0.657033982822018	9.268229293956507e-17	1.6302734623717075e-16	3.151702187453211e-16	6.961977207819437e-16	1.8849734646117287e-15	7.269869130615332e-15	6.29382408785492e-14	2.6556696651620458e-11	1.5168318767847173e-12	2.1993183209169368e-13
0.657133982822018	9.332907324568058e-17	1.6415129837052164e-16	3.173067620118249e-16	7.008004396066752e-16	1.896929105615122e-15	7.312285322305378e-15	6.32159450773247e-14	2.745581367515556e-11	1.5237315857047718e-12	2.2260777136279749e-13
0.657233982822018	9.397995405607117e-17	1.652822768110053e-16	3.1945640471732523e-16	7.054305798435147e-16	1.908952709754448e-15	7.354921569782062e-15	6.349477039769099e-14	2.8395976716675174e-11	1.5306768375833097e-12	2.2531685543346373e-13
0.6573339828220179	9.463495850154225e-17	1.6642032052819157e-16	3.2161921783673413e-16	7.100882850485608e-16	1.9210446135799866e-15	7.397778853579065e-15	6.377472068205246e-14	2.93796163966378e-11	1.5376678908188668e-12	2.2805950807945614e-13
0.6574339828220179	9.529410982344366e-17	1.6756546867367448e-16	3.2379527266613866e-16	7.14773699397712e-16	1.9332051549876573e-15	7.440858157609958e-15	6.405579978167769e-14	3.040934278618162e-11	1.5447050058220382e-12	2.308361587510401e-13
0.6575339828220179	9.595743137405138e-17	1.6871776058166927e-16	3.2598464082376384e-16	7.194869676883597e-16	1.945434673222072e-15	7.484160469172501e-15	6.433801155668442e-14	3.148796140616864e-11	1.5517884450255193e-12	2.336472426536523e-13
0.6576339828220179	9.662494661693738e-17	1.6987723576960345e-16	3.281873942509691e-16	7.2422823534110795e-16	1.95773350887952e-15	7.527686778953059e-15	6.462135987602448e-14	3.261849090735523e-11	1.5589184728943303e-12	2.3649320082980717e-13
0.6577339828220179	9.729667912735744e-17	1.7104393393871327e-16	3.304036052132209e-16	7.289976484014509e-16	1.9701020039110215e-15	7.571438081031088e-15	6.490584861747007e-14	3.380418263601852e-11	1.5660953559361669e-12	2.3937448024225766e-13
0.6578339828220179	9.797265259261833e-17	1.7221789497463484e-16	3.3263334630107266e-16	7.337953535414879e-16	1.9825405016252806e-15	7.615415372883304e-15	6.519148166759739e-14	3.5048542317714544e-11	1.5733193627118639e-12	2.4229153385842207e-13
0.6579339828220179	9.865289081246493e-17	1.733991589479985e-16	3.3487669043113387e-16	7.386214980615892e-16	1.9950493466917292e-15	7.659619655387838e-15	6.547826292177142e-14	3.635535412456229e-11	1.5805907638459962e-12	2.452448207361106e-13
0.6580339828220179	9.933741769945103e-17	1.7458776611501567e-16	3.3713371084704974e-16	7.434762298920802e-16	2.007628885143373e-15	7.704051932828282e-15	6.57661962841287e-14	3.772870742940441e-11	1.5879098320375866e-12	2.482348061105617e-13
0.6581339828220178	1.0002625727931663e-16	1.7578375691807978e-16	3.394044811204795e-16	7.48359697594937e-16	2.020279464379888e-15	7.748713212898018e-15	6.605528566756221e-14	3.917302659420716e-11	1.5952768420709902e-12	2.512619614828235e-13
0.658233982822018	1.0071943369137217e-16	1.7698717198635103e-16	3.4168907515205684e-16	7.532720503654251e-16	2.033001433170401e-15	7.79360450670389e-15	6.634553499370277e-14	4.069310419137839e-11	1.6026920708268573e-12	2.543267647094882e-13
0.6583339828220179	1.014169711888651e-16	1.7819805213634626e-16	3.439875671723643e-16	7.582134380338099e-16	2.045795141656506e-15	7.838726828770387e-15	6.663694819290309e-14	4.229413811640041e-11	1.6101557972932549e-12	2.5742970009380525e-13
0.6584339828220179	1.0211889413936267e-16	1.7941643837253478e-16	3.463000317428953e-16	7.631840110669789e-16	2.0586609413550682e-15	7.884081197043096e-15	6.692952920421791e-14	4.398177312018831e-11	1.6176683025768812e-12	2.605712584782124e-13
0.6585339828220179	1.0282522702512922e-16	1.806423718879167e-16	3.486265437570324e-16	7.681839205701084e-16	2.071599185161189e-15	7.929668632892943e-15	6.722328197538696e-14	4.5762147371420966e-11	1.6252298699144682e-12	2.637519373382833e-13
0.6586339828220179	1.0353599444349971e-16	1.818758940646243e-16	3.509671784410042e-16	7.732133182883332e-16	2.084610227351001e-15	7.975490161119524e-15	6.751821046281673e-14	4.76419447554935e-11	1.6328407846842768e-12	2.6697224087813666e-13
0.6587339828220179	1.0425122110725262e-16	1.8311704647449785e-16	3.533220113548309e-16	7.782723566083798e-16	2.097694423584533e-15	8.0215468099548e-15	6.781431863155879e-14	4.9628453730155435e-11	1.6405013344176735e-12	2.7023268012731036e-13
0.6588339828220179	1.0497093184499073e-16	1.8436587087968244e-16	3.5569111839331606e-16	7.833611885601715e-16	2.1108521309084703e-15	8.067839611066653e-15	6.811161045529223e-14	5.17296336919703e-11	1.6482118088109323e-12	2.7353377303914877e-13
0.6589339828220179	1.0569515160151474e-16	1.8562240923320487e-16	3.5807457578697216e-16	7.884799678185286e-16	2.12408370775906e-15	8.114369599562381e-15	6.841008991630311e-14	5.39541899665378e-11	1.6559724997371148e-12	2.76876044590717e-13
0.659033982822018	1.0642390543819873e-16	1.8688670367956743e-16	3.604724601030059e-16	7.936288487047424e-16	2.137389513964814e-15	8.161137813992047e-15	6.870976100546334e-14	5.63116587241877e-11	1.663783701258069e-12	2.8026002688426026e-13
0.659133982822018	1.0715721853335659e-16	1.8815879655532073e-16	3.628848482462352e-16	7.988079861881997e-16	2.1507699107492093e-15	8.208145296351509e-15	6.901062772220822e-14	5.881250334767763e-11	1.6716457096365414e-12	2.8368625925023233e-13
0.659233982822018	1.0789511618262936e-16	1.894387303896569e-16	3.653118174600647e-16	8.040175358880169e-16	2.1642252607335623e-15	8.255393092086048e-15	6.931269407451753e-14	6.14682240474208e-11	1.6795588233485045e-12	2.871552883519678e-13
0.6593339828220179	1.0863762379934932e-16	1.907265479049887e-16	3.6775344532743736e-16	8.092576540746288e-16	2.1777559279396508e-15	8.302882250093223e-15	6.961596407889128e-14	6.429148284215048e-11	1.687523343095516e-12	2.9066766829194493e-13
0.6594339828220179	1.0938476691491438e-16	1.920222920175313e-16	3.7020980977176606e-16	8.145284976714101e-16	2.191362277792482e-15	8.350613822726002e-15	6.992044176032922e-14	6.729624641112216e-11	1.6955395718172907e-12	2.942239607197325e-13
0.6595339828220179	1.10136571179164e-16	1.9332600583787708e-16	3.726809890578676e-16	8.198302242562433e-16	2.2050446771228235e-15	8.398588865795648e-15	7.022613115230465e-14	7.049794979253333e-11	1.703607814704297e-12	2.9782473494161154e-13
0.6596339828220179	1.1089306236074961e-16	1.9463773267158638e-16	3.7516706179293907e-16	8.25162992063134e-16	2.218803494170053e-15	8.446808438574726e-15	7.053303629674457e-14	7.391368447087212e-11	1.7117283792106232e-12	3.014705680319305e-13
0.6597339828220179	1.1165426634750392e-16	1.9595751601975027e-16	3.776681069274514e-16	8.30526959983735e-16	2.232639098584605e-15	8.49527360379962e-15	7.084116124400208e-14	7.756241508689433e-11	1.7199015750668238e-12	3.051620449461866e-13
0.6598339828220179	1.124202091468154e-16	1.9728539957958024e-16	3.8018420375611257e-16	8.359222875690011e-16	2.246551861430729e-15	8.543985427673581e-15	7.115051005283514e-14	8.146522984776528e-11	1.7281277142930563e-12	3.0889975863590654e-13
0.6599339828220179	1.131909168859963e-16	1.9862142724497288e-16	3.8271543191879575e-16	8.413491350306734e-16	2.260542155188929e-15	8.592944979868978e-15	7.146108679037828e-14	8.564563074971375e-11	1.7364071112121858e-12	3.1268431016530797e-13
0.6600339828220179	1.1396641581265545e-16	1.9996564310709066e-16	3.8526187140145383e-16	8.468076632428669e-16	2.2746103537586308e-15	8.642153333530025e-15	7.177289553211933e-14	9.012987099987507e-11	1.7447400824631453e-12	3.1651630882982036e-13
0.6601339828220179	1.147467322950624e-16	2.013180914549376e-16	3.8782360253705837e-16	8.522980337436533e-16	2.2887568324606543e-15	8.691611565275068e-15	7.208594036187244e-14	9.49473486001192e-11	1.7531269470143797e-12	3.2039637227646265e-13
0.660233982822018	1.1553189282252556e-16	2.0267881677592138e-16	3.9040070600652455e-16	8.578204087365332e-16	2.3029819680398272e-15	8.741320755199202e-15	7.240022537175238e-14	1.0013106701417432e-10	1.7615680261774369e-12	3.2432512662612986e-13
0.6603339828220179	1.1632192400574726e-16	2.0404786375642751e-16	3.92993262839611e-16	8.633749510920142e-16	2.317286138667261e-15	8.791281986875944e-15	7.271575466214495e-14	1.0571817628494849e-10	1.77006364362064e-12	3.2830320659779174e-13
0.6604339828220179	1.171168525772021e-16	2.054252772823947e-16	3.956013544158549e-16	8.689618243491141e-16	2.3316697239430427e-15	8.841496347359899e-15	7.303253234168253e-14	1.1175061103742739e-10	1.7786141253829798e-12	3.323312556346947e-13
0.6605339828220179	1.1791670539149838e-16	2.0681110243987016e-16	3.982250624654886e-16	8.745811927169138e-16	2.346133104898579e-15	8.891964927188596e-15	7.335056252721369e-14	1.1827584567399987e-10	1.7872197998880933e-12	3.3640992603253596e-13
0.6606339828220179	1.1872150942574548e-16	2.0820538451558184e-16	4.008644690703198e-16	8.802332210759971e-16	2.36067666399891e-15	8.942688820384271e-15	7.366984934377499e-14	1.2534779197952253e-10	1.7958809979583316e-12	3.405398790696729e-13
0.6607339828220179	1.1953129177991771e-16	2.0960816899750716e-16	4.0351965666466736e-16	8.859180749800132e-16	2.3753007851452877e-15	8.993669124456111e-15	7.399039692456183e-14	1.3302787061869476e-10	1.8045980528290802e-12	3.4472178513942357e-13
0.6608339828220179	1.2034607967722017e-16	2.1101950157541973e-16	4.0619070803625415e-16	8.916359206571071e-16	2.390005853677335e-15	9.044906940401467e-15	7.431220941089841e-14	1.413862960505844e-10	1.8133713001630736e-12	3.4895632388444845e-13
0.6609339828220179	1.2116590046445226e-16	2.1243942814146847e-16	4.0887770632709633e-16	8.973869250114536e-16	2.40479225637553e-15	9.096403372707989e-15	7.463529095220783e-14	1.5050362477431033e-10	1.8222010780649742e-12	3.532441843332951e-13
0.661033982822018	1.219907816123672e-16	2.1386799479072847e-16	4.115807350344097e-16	9.031712556246883e-16	2.419660381463436e-15	9.148159529354738e-15	7.495964570598035e-14	1.6047263033218782e-10	1.8310877270959896e-12	3.575860650391106e-13
0.661133982822018	1.228207507160385e-16	2.1530524782174652e-16	4.142998780114836e-16	9.089890807573755e-16	2.434610618609894e-15	9.200176521813811e-15	7.528527783774138e-14	1.7140058619524959e-10	1.8400315902886527e-12	3.6198267422056e-13
0.661233982822018	1.236558354952176e-16	2.1675123373712068e-16	4.1703521946859316e-16	9.148405693504687e-16	2.4496433589314673e-15	9.252455465051778e-15	7.56121915210217e-14	1.8341206101297959e-10	1.849033013161825e-12	3.664347299050464e-13
0.6613339828220179	1.2449606379469407e-16	2.182059992440379e-16	4.1978684397385377e-16	9.207258910267406e-16	2.4647589949944772e-15	9.30499747753072e-15	7.594039093732231e-14	1.966523617776342e-10	1.858092343735674e-12	3.709429600741693e-13
0.6614339828220179	1.2534146358465704e-16	2.196695912548204e-16	4.225548364541269e-16	9.266452160922054e-16	2.4799579208172762e-15	9.357803681209371e-15	7.626988027608181e-14	2.112918021294658e-10	1.8672099325469257e-12	3.7550810281155393e-13
0.6615339828220179	1.2619206296104972e-16	2.2114205688749645e-16	4.253392821958689e-16	9.325987155375794e-16	2.4952405318723785e-15	9.410875201544015e-15	7.660066373464335e-14	2.275310294327049e-10	1.8763861326642036e-12	3.8013090645304824e-13
0.6616339828220179	1.2704789014593032e-16	2.2262344346632436e-16	4.281402668460183e-16	9.385865610396287e-16	2.510607225088631e-15	9.464213167489734e-15	7.69327455182197e-14	2.4560772131526207e-10	1.885621299703505e-12	3.8481212973933977e-13
0.6617339828220179	1.2790897348782203e-16	2.2411379852235443e-16	4.3095787641285195e-16	9.446089249626042e-16	2.526058398853154e-15	9.517818711500652e-15	7.726612983985685e-14	2.65805068721672e-10	1.894915791843799e-12	3.8955254197101914e-13
0.6618339828220179	1.2877534146207556e-16	2.256131697939636e-16	4.3379219726684293e-16	9.506659803596248e-16	2.5415944530136545e-15	9.571692969531057e-15	7.760082092040074e-14	2.8846261090393315e-10	1.9042699698428434e-12	3.9435292316617724e-13
0.6619339828220179	1.2964702267121623e-16	2.2712160522740255e-16	4.3664331614153855e-16	9.567579009740523e-16	2.5572157888802357e-15	9.625837081035728e-15	7.793682298845993e-14	3.1399019716645397e-10	1.913684197053032e-12	3.992140642205177e-13
0.6620339828220179	1.3052404584530187e-16	2.286391529773312e-16	4.395113201343755e-16	9.62884861240836e-16	2.5729228092274866e-15	9.680252188970207e-15	7.827414028036666e-14	3.4288614935609666e-10	1.9231588394374523e-12	4.0413676707007957e-13
0.6621339828220179	1.3140643984226729e-16	2.301658614073526e-16	4.423962967075597e-16	9.69047036287902e-16	2.5887159182965017e-15	9.734939439791451e-15	7.861277704014319e-14	3.7576113226066313e-10	1.9326942655860892e-12	4.0912184485659876e-13
0.662233982822018	1.322942336482829e-16	2.317017790905563e-16	4.452983336888874e-16	9.752446019374726e-16	2.604595521796702e-15	9.789899983457903e-15	7.895273751946031e-14	4.133698753177655e-10	1.9422908467321405e-12	4.141701220955534e-13
0.6623339828220179	1.331874563780961e-16	2.332469548100404e-16	4.482175192725858e-16	9.814777347073891e-16	2.620562026907787e-15	9.845134973429237e-15	7.929402597760034e-14	4.5665383812788644e-10	1.951948956768466e-12	4.1928243484691977e-13
0.6624339828220179	1.340861372753872e-16	2.3480143755944923e-16	4.511539420201569e-16	9.877466118124341e-16	2.6366158422816545e-15	9.900645566666862e-15	7.963664668141681e-14	5.067993520690368e-10	1.9616689722642466e-12	4.244596308887616e-13
0.6625339828220179	1.3499030571310535e-16	2.3636527654349293e-16	4.541076908611882e-16	9.94051411165653e-16	2.652757378044152e-15	9.956432923633225e-15	7.998060390529462e-14	5.653179949122239e-10	1.971451272481693e-12	4.297025698935934e-13
0.6626339828220179	1.3589999119382265e-16	2.379385211784835e-16	4.570788550941773e-16	1.0003923113796186e-15	2.6689870457968538e-15	1.0012498208291838e-14	8.032590193110952e-14	6.341594620668613e-10	1.981296239392991e-12	4.350121236076595e-13
0.6627339828220179	1.3681522335007587e-16	2.3952122109284606e-16	4.600675243873616e-16	1.0067694917677384e-15	2.6853052586189837e-15	1.0068842588106802e-14	8.067254504818736e-14	7.158728488507008e-10	1.9912042576973513e-12	4.403891760331377e-13
0.6628339828220179	1.377360319447028e-16	2.4111342612763334e-16	4.630737887794882e-16	1.0131831323454904e-15	2.701712431068895e-15	1.0125467234041955e-14	8.102053755325929e-14	8.138415876632889e-10	2.0011757148381376e-12	4.458346236133099e-13
0.6629339828220179	1.3866244687119325e-16	2.427151863370621e-16	4.660977386806754e-16	1.0196334138316896e-15	2.7182089791860027e-15	1.0182373320560616e-14	8.136988375042248e-14	9.326331076946794e-10	2.0112110010203087e-12	4.5134937542080813e-13
0.663033982822018	1.395944981540186e-16	2.4432655198900997e-16	4.691394648731653e-16	1.0261205176497592e-15	2.734795320492234e-15	1.0239562025624544e-14	8.172058795109462e-14	1.0785319430156318e-9	2.021310509227843e-12	4.56934353348923e-13
0.663133982822018	1.4053221594897786e-16	2.4594757356553284e-16	4.721990585121327e-16	1.0326446259288826e-15	2.7514718739937817e-15	1.0297034530692697e-14	8.20726544739698e-14	1.260375020819066e-9	2.031474635241385e-12	4.625904923060524e-13
0.663233982822018	1.4147563054352312e-16	2.475783017633639e-16	4.752766111264756e-16	1.0392059215052802e-15	2.768239060182518e-15	1.0354792020720743e-14	8.242608764497385e-14	1.490901801833418e-9	2.04170377765605e-12	4.683187404133985e-13
0.6633339828220179	1.424247723571123e-16	2.4921878749444125e-16	4.783722146195911e-16	1.0458045879233778e-15	2.785097301037802e-15	1.0412835684159404e-14	8.278089179722081e-14	1.789016316707751e-9	2.0519983378993747e-12	4.74120059205892e-13
0.6634339828220179	1.4337967194151878e-16	2.5086908188638064e-16	4.814859612701392e-16	1.0524408094370068e-15	2.802047020027624e-15	1.0471166712953118e-14	8.313707127096274e-14	2.183738769080506e-9	2.0623587202493557e-12	4.799954238364319e-13
0.6635339828220179	1.4434035998118826e-16	2.5252923628299773e-16	4.846179437328406e-16	1.0591147710105546e-15	2.8190886421103746e-15	1.0529786302538808e-14	8.349463041354751e-14	2.7214580425402594e-9	2.072785331852771e-12	4.859458232835452e-13
0.6636339828220179	1.4530686729354498e-16	2.541993022447891e-16	4.877682550391946e-16	1.065826658320125e-15	2.8362225937360603e-15	1.0588695651843917e-14	8.385357357936675e-14	3.4800552310323596e-9	2.0832785827435034e-12	4.919722605624446e-13
0.6637339828220179	1.4627922482933717e-16	2.558793315494369e-16	4.909369885982802e-16	1.072576657754673e-15	2.853449302847773e-15	1.0647895963284742e-14	8.421390512980962e-14	4.598478751600704e-9	2.0938388858610927e-12	4.980757529396181e-13
0.6638339828220179	1.4725746367295456e-16	2.5756937619228696e-16	4.941242381974621e-16	1.0793649564171422e-15	2.8707691988829557e-15	1.07073884427646e-14	8.457562943321482e-14	6.344590160655335e-9	2.104466657069493e-12	5.042573321509885e-13
0.6639339828220179	1.482416150427561e-16	2.592694883868374e-16	4.973300980031636e-16	1.0861917421255509e-15	2.888182712774772e-15	1.0767174299671569e-14	8.493875086481806e-14	9.290387625339224e-9	2.1151623151758632e-12	5.105180446236881e-13
0.6640339828220179	1.4923171029138983e-16	2.609797205652342e-16	5.005546625615907e-16	1.093057203414107e-15	2.9056902769533194e-15	1.0827254746876403e-14	8.530327380670402e-14	1.4843797328072983e-8	2.1259262819496434e-12	5.16858951701556e-13
0.6641339828220179	1.5022778090611572e-16	2.6270012537872264e-16	5.037980267994375e-16	1.0999615295342496e-15	2.9232923253467255e-15	1.0887631000729952e-14	8.566920264775201e-14	2.7291646469611937e-8	2.1367589821416174e-12	5.232811298743702e-13
0.664233982822018	1.512298585091283e-16	2.6443075569815645e-16	5.070602860246647e-16	1.106904910455769e-15	2.94098929338255e-15	1.0948304281061164e-14	8.603654178358849e-14	6.537758764282393e-8	2.1476608435034025e-12	5.297856710109777e-13
0.6643339828220179	1.5223797485786112e-16	2.661716646144382e-16	5.103415359271278e-16	1.113887536867747e-15	2.9587816179886138e-15	1.1009275811173479e-14	8.640529561652758e-14	3.1523068510915544e-7	2.1586322968067268e-12	5.363736825962231e-13
0.6644339828220179	1.5325216184532163e-16	2.6792290543901425e-16	5.136418725793679e-16	1.120909600179696e-15	2.9766697375943383e-15	1.1070546817843041e-14	8.677546855552499e-14	8.822305182699413e-6	2.1696737758632887e-12	5.43046287972003e-13
0.6645339828220179	1.542724515003852e-16	2.69684531704317e-16	5.169613924372497e-16	1.1279712925225151e-15	2.994654092131564e-15	1.113211853131497e-14	8.714706501611833e-14	1.6768667493131666e-7	2.1807857175444006e-12	5.498046265822351e-13
0.6646339828220179	1.5529887598811106e-16	2.714565971642358e-16	5.203001923406686e-16	1.135072806749448e-15	3.0127351230356344e-15	1.1193992185300382e-14	8.75200894203723e-14	4.8616277849708164e-8	2.1919685618009827e-12	5.566498542220231e-13
0.6647339828220179	1.5633146761005763e-16	2.7323915579458393e-16	5.236583695142579e-16	1.142214336437125e-15	3.03091327324626e-15	1.1256169016973249e-14	8.7894546196825e-14	2.284199617894105e-8	2.2032227516837596e-12	5.635831432910224e-13
0.6648339828220179	1.5737025880458773e-16	2.7503226179352654e-16	5.270360215680338e-16	1.1493960758864694e-15	3.0491889872084977e-15	1.1318650266966952e-14	8.827043978043087e-14	1.3255009547651018e-8	2.2145487333634872e-12	5.70605683051068e-13
0.6649339828220179	1.5841528214716e-16	2.768359695820539e-16	5.304332464980524e-16	1.1566182201236502e-15	3.067562710873509e-15	1.1381437179370296e-14	8.864777461249977e-14	8.664460179957205e-9	2.225946956151396e-12	5.777186798881573e-13
0.665033982822018	1.5946657035064873e-16	2.786503338044118e-16	5.338501426871175e-16	1.1638809649010083e-15	3.0860348916993575e-15	1.1444531001724109e-14	8.902655514064294e-14	6.1145015541220755e-9	2.2374178725198495e-12	5.849233575789017e-13
0.665133982822018	1.6052415626563057e-16	2.8047540932853773e-16	5.372868089053612e-16	1.1711845066979267e-15	3.1046059786517067e-15	1.1507932985016855e-14	8.940678581871023e-14	4.551784343262496e-9	2.248961938123074e-12	5.922209575614462e-13
0.665233982822018	1.615880728806903e-16	2.823112512465138e-16	5.407433443109569e-16	1.1785290427217674e-15	3.1232764222046122e-15	1.1571644383681007e-14	8.97884711067324e-14	3.524637226725951e-9	2.2605796118181764e-12	5.99612739211082e-13
0.6653339828220179	1.6265835332270944e-16	2.841579148749898e-16	5.442198484506972e-16	1.1859147709086783e-15	3.1420466743411056e-15	1.1635666455588381e-14	9.017161547085979e-14	2.8131411932684253e-9	2.272271355686211e-12	6.070999801204662e-13
0.6654339828220179	1.6373503085716017e-16	2.8601545575560267e-16	5.477164212606425e-16	1.1933418899244498e-15	3.160917188553731e-15	1.1700000462045676e-14	9.055622338329787e-14	2.299761871648088e-9	2.2840376350534444e-12	6.146839763846524e-13
0.6655339828220179	1.6481813888840244e-16	2.8788392965541095e-16	5.512331630667411e-16	1.2008105991653711e-15	3.179888419845067e-15	1.1764647667790063e-14	9.094229932224946e-14	1.917031994204666e-9	2.2958789185128743e-12	6.22366042891017e-13
0.6656339828220179	1.659077109599588e-16	2.897633925673099e-16	5.547701745854091e-16	1.2083210987589907e-15	3.1989608247283747e-15	1.1829609340984026e-14	9.132984777184719e-14	1.6239679142126736e-9	2.3077956779458146e-12	6.301475136141072e-13
0.6657339828220179	1.6700378075481353e-16	2.916539007104445e-16	5.583275569241574e-16	1.2158735895649197e-15	3.2181348612278348e-15	1.1894886753210605e-14	9.171887322209081e-14	1.394501047568441e-9	2.319788388543684e-12	6.380297419155634e-13
0.6658339828220179	1.6810638209567903e-16	2.9355551053060865e-16	5.619054115821494e-16	1.223468273175557e-15	3.2374109888789116e-15	1.1960481179467955e-14	9.210938016878117e-14	1.2114045262673614e-9	2.331857528829968e-12	6.460141008491779e-13
0.6659339828220179	1.692155489452905e-16	2.9546827870067126e-16	5.655038404508169e-16	1.231105351916907e-15	3.2567896687288286e-15	1.202639389816438e-14	9.250137311345533e-14	1.062921802056056e-9	2.3440035806824103e-12	6.541019834712268e-13
0.6660339828220179	1.7033131540667274e-16	2.9739226212094915e-16	5.691229458143914e-16	1.2387850288492048e-15	3.276271363336717e-15	1.209262619111222e-14	9.289485656331827e-14	9.408055926887237e-10	2.3562270293552726e-12	6.622948031561071e-13
0.6661339828220179	1.7145371572342403e-16	2.9932751791962137e-16	5.727628303504688e-16	1.246507507767685e-15	3.2958565367738272e-15	1.2159179343522732e-14	9.328983503117658e-14	8.391309298586243e-10	2.3685283635018757e-12	6.705939939174588e-13
0.6662339828220178	1.7258278427997293e-16	3.012741034531146e-16	5.764235971305909e-16	1.2542729932032293e-15	3.3155456546237074e-15	1.2226054643999513e-14	9.368631303536666e-14	7.535517139324783e-10	2.3809080751972098e-12	6.790010107348026e-13
0.666333982822018	1.7371855560186138e-16	3.032320763064764e-16	5.801053496207363e-16	1.2620816904230137e-15	3.335339183982283e-15	1.2293253384532981e-14	9.408429509968906e-14	6.808209629532705e-10	2.3933666599608605e-12	6.875173298858683e-13
0.6664339828220179	1.7486106435600014e-16	3.052014942937591e-16	5.838081916818706e-16	1.269933805431114e-15	3.355237593457793e-15	1.2360776860493396e-14	9.448378575333357e-14	6.184730034980121e-10	2.405904616779922e-12	6.961444492846217e-13
0.6665339828220179	1.7601034535093923e-16	3.0718241545840466e-16	5.875322275704946e-16	1.2778295449692188e-15	3.375241353170966e-15	1.242862637062517e-14	9.488478953081221e-14	5.646079921006946e-10	2.418522448132352e-12	7.048838888252742e-13
0.6666339828220179	1.7716643353712069e-16	3.091748980735957e-16	5.912775619390791e-16	1.2857691165170542e-15	3.3953509347546955e-15	1.2496803217039268e-14	9.528731097188128e-14	5.177427581081898e-10	2.4312206600102027e-12	7.137371907321469e-13
0.6667339828220179	1.7832936400713574e-16	3.1117900064262324e-16	5.950442998366305e-16	1.2937527282930735e-15	3.4155668113540807e-15	1.2565308705207018e-14	9.569135462147297e-14	4.767056150509208e-10	2.443999761943309e-12	7.227059199157326e-13
0.6668339828220179	1.7949917199598467e-16	3.131947818992515e-16	5.988325467091445e-16	1.3017805892549606e-15	3.4358894576261097e-15	1.263414414395266e-14	9.609692502961764e-14	4.405609217525691e-10	2.4568602670229903e-12	7.317916643349229e-13
0.6669339828220179	1.806758928813197e-16	3.1522230080805843e-16	6.026424084000801e-16	1.3098529091000955e-15	3.456319349739412e-15	1.2703310845446134e-14	9.650402675137033e-14	4.0855414724949013e-10	2.469802691925997e-12	7.409960353655866e-13
0.667033982822018	1.8185956218369901e-16	3.172616165647922e-16	6.064739911508381e-16	1.3179698982660861e-15	3.4768569653739426e-15	1.2772810125195336e-14	9.691266434673272e-14	3.800713061005152e-10	2.4828275569386192e-12	7.503206681756006e-13
0.667133982822018	1.8305021556681547e-16	3.1931278859668873e-16	6.103274016011824e-16	1.326131767931243e-15	3.4975027837204803e-15	1.2842643302038626e-14	9.732284238057633e-14	3.546086208186234e-10	2.4959353859809972e-12	7.597672221064415e-13
0.667233982822018	1.8424788883775838e-16	3.213758765628328e-16	6.142027467897135e-16	1.334338730014951e-15	3.518257285480347e-15	1.2912811698136792e-14	9.773456542256427e-14	3.3174956566552827e-10	2.509126706631649e-12	7.693373810615445e-13
0.667333982822018	1.8545261794723457e-16	3.234509403544747e-16	6.181001341542853e-16	1.342590997178175e-15	3.5391209528647196e-15	1.2983316638965199e-14	9.814783804707328e-14	3.1114730719579027e-10	2.522402050152174e-12	7.790328539014493e-13
0.6674339828220179	1.866644389898048e-16	3.2553804009534337e-16	6.220196715324133e-16	1.3508887828237633e-15	3.560094269594073e-15	1.3054159453304847e-14	9.85626648331103e-14	2.925111379045012e-10	2.5357619515120377e-12	7.888553748459022e-13
0.6675339828220179	1.8788338820411796e-16	3.2763723614196396e-16	6.259614671616926e-16	1.3592323010968758e-15	3.5811777208975446e-15	1.3125341473234291e-14	9.897905036423406e-14	2.7559589725084646e-10	2.549206949413749e-12	7.988067038831267e-13
0.6676339828220179	1.8910950197313678e-16	3.2974858908398585e-16	6.299256296801774e-16	1.3676217668852277e-15	3.60237179351222e-15	1.3196864034120507e-14	9.939699922847047e-14	2.6019365070777764e-10	2.562737586318066e-12	8.088886271862721e-13
0.6677339828220179	1.9034281682434896e-16	3.318721597444485e-16	6.339122681267521e-16	1.3760573958194957e-15	3.623676975682191e-15	1.3268728474609887e-14	9.981651601822856e-14	2.461270919587414e-10	2.5763544084694293e-12	8.191029575372832e-13
0.6678339828220179	1.9158336943000565e-16	3.340080091801124e-16	6.379214919415366e-16	1.3845394042735318e-15	3.645093757157865e-15	1.3340936136619517e-14	1.0023760533022046e-13	2.332442718616625e-10	2.5900579659217005e-12	8.29451534758306e-13
0.6679339828220179	1.9283119660732537e-16	3.361561986817345e-16	6.419534109662141e-16	1.3930680093646443e-15	3.66662262919499e-15	1.3413488365326964e-14	1.0066027176537084e-13	2.2141435755585484e-10	2.6038488125639714e-12	8.3993622615075e-13
0.6680339828220179	1.9408633531869597e-16	3.383167897743423e-16	6.460081354443427e-16	1.4016434289537945e-15	3.688264084553485e-15	1.3486386509160908e-14	1.0108451992873115e-13	2.1052419769968122e-10	2.6177275061465357e-12	8.505589269421548e-13
0.6681339828220179	1.9534882267190497e-16	3.4048984421751996e-16	6.500857760217569e-16	1.4102658816458276e-15	3.710018617496554e-15	1.3559631919791344e-14	1.0151035442939485e-13	2.0047552320553566e-10	2.6316946083072706e-12	8.613215607411117e-13
0.6682339828220178	1.9661869592032437e-16	3.4267542400567703e-16	6.541864437468043e-16	1.4189355867895978e-15	3.731886723789443e-15	1.3633225952119096e-14	1.0193777988040493e-13	1.91182652444532e-10	2.6457506845979916e-12	8.722260800002372e-13
0.668333982822018	1.9789599246312046e-16	3.448735913682988e-16	6.583102500707098e-16	1.4276527644781466e-15	3.75386890069819e-15	1.3707169964265883e-14	1.0236680089866724e-13	1.8257059953836638e-10	2.659896304511162e-12	8.832744664875274e-13
0.6684339828220179	1.9918074984543664e-16	3.4708440877021383e-16	6.624573068478115e-16	1.4364176355487632e-15	3.775965646988285e-15	1.3781465317562772e-14	1.0279742210485564e-13	1.7457350672866678e-10	2.6741320415066407e-12	8.944687317660439e-13
0.6685339828220179	2.004730057586043e-16	3.4930793891183494e-16	6.666277263358743e-16	1.4452304215830967e-15	3.798177462923449e-15	1.3856113376540479e-14	1.0322964812332344e-13	1.6713333882969097e-10	2.688458473038892e-12	9.0581091768243e-13
0.6686339828220179	2.0177279804031012e-16	3.5154424472939415e-16	6.708216211963292e-16	1.4540913449071888e-15	3.82050485026402e-15	1.3931115508917307e-14	1.0366348358200823e-13	1.6019879080890844e-10	2.70287618058413e-12	9.17303096864034e-13
0.6687339828220179	2.0308016467479272e-16	3.537933893951885e-16	6.750391044945263e-16	1.4630006285915182e-15	3.842948312265444e-15	1.4006473085588337e-14	1.040989331123391e-13	1.5372436959872521e-10	2.7173857496678647e-12	9.2894737322512e-13
0.6688339828220179	2.043951437930166e-16	3.5605543631778637e-16	6.792802896999353e-16	1.4719584964509217e-15	3.86550835367669e-15	1.4082187480613313e-14	1.0453600134913775e-13	1.4766961905625613e-10	2.7319877698925126e-12	9.407458824821795e-13
0.6689339828220179	2.0571777367284497e-16	3.583304491422646e-16	6.835452906864279e-16	1.4809651730446214e-15	3.8881854807386055e-15	1.4158260071205334e-14	1.049746929305268e-13	1.4199846309431898e-10	2.746682834965392e-12	9.527007926786319e-13
0.669033982822018	2.0704809273921004e-16	3.6061849175039524e-16	6.878342217324019e-16	1.4900208836760811e-15	3.910980201182062e-15	1.4234692237718192e-14	1.0541501249782655e-13	1.3667864680857196e-10	2.7614715427266906e-12	9.648143047189845e-13
0.669133982822018	2.0838613956427418e-16	3.629196282608629e-16	6.92147197521012e-16	1.4991258543929188e-15	3.933893024226024e-15	1.4311485363634095e-14	1.0585696469545916e-13	1.3168125922229695e-10	2.7763544951778623e-12	9.770886529127312e-13
0.669233982822018	2.097319528676047e-16	3.6523392302945643e-16	6.964843331403339e-16	1.5082803119868068e-15	3.9569244605759115e-15	1.43886408355513e-14	1.063005541708491e-13	1.269803242892816e-10	2.79133229851018e-12	9.895261055282246e-13
0.669333982822018	2.1108557151631247e-16	3.6756144064924775e-16	7.008457440835101e-16	1.5174844839932004e-15	3.980075022421215e-15	1.4466160043171136e-14	1.0674578557431867e-13	1.2255244920792724e-10	2.806405563133428e-12	1.00212896535655e-12
0.6694339828220179	2.124470345252153e-16	3.6990224595076405e-16	7.05231546248901e-16	1.5267385986912264e-15	4.003345223433663e-15	1.4544044379284634e-14	1.0719266355898895e-13	1.183765210373577e-10	2.8215749037048936e-12	1.0148995702857816e-12
0.6695339828220179	2.138163810569736e-16	3.7225640400217094e-16	7.096418559401782e-16	1.5360428851033754e-15	4.026735578764841e-15	1.462229523975897e-14	1.0764119278067173e-13	1.1443344417025913e-10	2.8368409391585125e-12	1.0278402938857222e-12
0.6696339828220179	2.151936504222466e-16	3.7462398010941913e-16	7.140767898664766e-16	1.5453975729952454e-15	4.050246605044082e-15	1.4700914023524223e-14	1.0809137789776882e-13	1.10705912484858e-10	2.8522042927343314e-12	1.0409535460034203e-12
0.6697339828220179	2.165788820798085e-16	3.770050398164058e-16	7.185364651424487e-16	1.554802892875199e-15	4.073878820376046e-15	1.4779902132559006e-14	1.0854322357116241e-13	1.0717821103065054e-10	2.8676655920080712e-12	1.0542417733695888e-12
0.6698339828220179	2.1797211563670567e-16	3.7939964890509915e-16	7.230209992883404e-16	1.5642590759940567e-15	4.097632744338112e-15	1.4859260971876294e-14	1.0899673446410992e-13	1.038360429465001e-10	2.883225468921023e-12	1.0677074602162307e-12
0.6699339828220179	2.1937339084835486e-16	3.8180787339569725e-16	7.275305102300727e-16	1.5737663543446861e-15	4.121508897978151e-15	1.4938991949508865e-14	1.094519152421321e-13	1.0066637800244317e-10	2.89888455981007e-12	1.0813531289056452e-12
0.6700339828220179	2.2078274761868753e-16	3.842297795467214e-16	7.320651162992645e-16	1.5833249606615667e-15	4.145507803811627e-15	1.501909647649473e-14	1.0990877057290742e-13	9.7657319727592e-11	2.914643505438053e-12	1.0951813405710911e-12
0.6701339828220179	2.2220022600025334e-16	3.866654338551646e-16	7.366249362332316e-16	1.5929351284203696e-15	4.169629985819012e-15	1.5099575966861566e-14	1.1036730512615576e-13	9.479798855864892e-11	2.9305029510242024e-12	1.1091946957692857e-12
0.6702339828220178	2.2362586619433916e-16	3.8911490305657537e-16	7.412100891750424e-16	1.6025970918374428e-15	4.193875969442899e-15	1.518043183761184e-14	1.108275235735306e-13	9.207841883558669e-11	2.946463546275032e-12	1.1233958351450752e-12
0.670333982822018	2.2505970855106166e-16	3.915782541251557e-16	7.458206946734652e-16	1.61231108586924e-15	4.2182462815852295e-15	1.5261665508706455e-14	1.1128943058850056e-13	8.94894677975644e-11	2.962525945415157e-12	1.1377874401083871e-12
0.6704339828220179	2.265017935694809e-16	3.94055554273847e-16	7.504568726829443e-16	1.6220773462117939e-15	4.24274145060406e-15	1.5343278403049507e-14	1.1175303084623567e-13	8.702273500503245e-11	2.978690807218612e-12	1.1523722335238498e-12
0.6705339828220179	2.2795216189768226e-16	3.965468709544282e-16	7.551187435635557e-16	1.6318961093001256e-15	4.267362006310689e-15	1.542527194647154e-14	1.1221832902349339e-13	8.467049084264768e-11	2.9949587950403294e-12	1.1671529804133373e-12
0.6706339828220179	2.294108543328775e-16	3.9905227185754757e-16	7.598064280809399e-16	1.64176761230752e-15	4.2921084799663856e-15	1.5507647567712945e-14	1.1268532979849552e-13	8.242561295020202e-11	3.0113305768477282e-12	1.1821324886715363e-12
0.6707339828220179	2.308779118214805e-16	4.015718249128184e-16	7.645200474062253e-16	1.6516920931449059e-15	4.3169814042791065e-15	1.559040669840762e-14	1.1315403785081537e-13	8.02815295908289e-11	3.0278068252527747e-12	1.1973136097950652e-12
0.6708339828220179	2.3235337545918223e-16	4.0410559828883036e-16	7.692597231158781e-16	1.6616697904600935e-15	4.341981313400075e-15	1.567355077306511e-14	1.136244578612508e-13	7.823216910314299e-11	3.044388217543994e-12	1.2126992396251508e-12
0.6709339828220179	2.3383728649102606e-16	4.0665366039321673e-16	7.740255771916502e-16	1.6717009436370012e-15	4.36710874292034e-15	1.5757081229053456e-14	1.1409659451170596e-13	7.627191470041377e-11	3.0610754357190005e-12	1.228292319104402e-12
0.671033982822018	2.353296863114695e-16	4.0921607987265876e-16	7.788177320203543e-16	1.6817857927948786e-15	4.392364229867122e-15	1.5840999506581374e-14	1.145704524850656e-13	7.43955639787916e-11	3.077869166517056e-12	1.2440958350477844e-12
0.671133982822018	2.368306164644473e-16	4.1179292561291756e-16	7.836363103937641e-16	1.6919245787874118e-15	4.417748312700186e-15	1.5925307048679973e-14	1.1504603646507294e-13	7.259829258126192e-11	3.094770101452019e-12	1.2601128209281552e-12
0.671233982822018	2.383401186434217e-16	4.143842667388305e-16	7.884814355083831e-16	1.7021175432018513e-15	4.443261531308081e-15	1.6010005301184584e-14	1.1552335113620026e-13	7.087562153593844e-11	3.1117789368454575e-12	1.2763463576767505e-12
0.671333982822018	2.398582346914345e-16	4.169901726143082e-16	7.933532309652962e-16	1.712364928358066e-15	4.468904427004179e-15	1.6095095712715985e-14	1.1600240118352467e-13	6.922338784947059e-11	3.1288963738600608e-12	1.2927995744987821e-12
0.6714339828220179	2.413850066011371e-16	4.196107128423237e-16	7.982518207698578e-16	1.7226669773075874e-15	4.494677542522603e-15	1.6180579734660803e-14	1.164831912925957e-13	6.763771798923106e-11	3.1461231185331974e-12	1.3094756497045246e-12
0.6715339828220179	2.4292047651483103e-16	4.2224595726487473e-16	8.031773293315466e-16	1.7330239338325476e-15	4.520581422014332e-15	1.6266458821152974e-14	1.169657261493062e-13	6.611500393391673e-11	3.163459881810882e-12	1.326377811556308e-12
0.6716339828220179	2.444646867245004e-16	4.2489597596295743e-16	8.081298814636332e-16	1.743436042444645e-15	4.546616611042758e-15	1.635273442905314e-14	1.1745001043976237e-13	6.465188151156923e-11	3.180907379581893e-12	1.3435093391316202e-12
0.6717339828220179	2.4601767967181885e-16	4.275608392565109e-16	8.13109602382881e-16	1.7539035483840166e-15	4.572783656579424e-15	1.6439408017929158e-14	1.179360488501449e-13	6.324521077820076e-11	3.1984663327120945e-12	1.3608735632027015e-12
0.6718339828220179	2.475794979481818e-16	4.302406177043553e-16	8.181166177093123e-16	1.7644266976180792e-15	4.599083106999745e-15	1.6526481050035493e-14	1.184238460665808e-13	6.18920582198609e-11	3.2161374670791812e-12	1.378473867133057e-12
0.6719339828220179	2.4915018429469503e-16	4.3293538210412015e-16	8.231510534657805e-16	1.7750057368403279e-15	4.62551551207821e-15	1.661395499029224e-14	1.1891340677500025e-13	6.058968058659339e-11	3.233921513607491e-12	1.396313687791114e-12
0.6720339828220179	2.5072978160219565e-16	4.356452034921509e-16	8.282130360777006e-16	1.785640913469083e-15	4.652081422983953e-15	1.6701831306264435e-14	1.1940473566100461e-13	5.933551018917896e-11	3.251819208303246e-12	1.4143965164815136e-12
0.6721339828220179	2.5231833291122883e-16	4.383701531434401e-16	8.333026923726133e-16	1.7963324756462113e-15	4.678781392275747e-15	1.679011146814043e-14	1.198978374097223e-13	5.812714150899629e-11	3.2698312922899028e-12	1.4327258998943113e-12
0.6722339828220179	2.5391588141203907e-16	4.4111030257147507e-16	8.38420149579814e-16	1.807080672235763e-15	4.705615973897303e-15	1.6878796948709948e-14	1.2039271670567073e-13	5.696231898839578e-11	3.287958511843891e-12	1.4513054410725504e-12
0.672333982822018	2.555224704445617e-16	4.438657235281736e-16	8.43565535329949e-16	1.8178857528226074e-15	4.73258572317229e-15	1.6967889223342256e-14	1.2088937823261264e-13	5.583892588386831e-11	3.306201618430599e-12	1.4701388003985891e-12
0.6724339828220179	2.571381434983719e-16	4.466364880036841e-16	8.487389776544925e-16	1.8287479677109323e-15	4.759691196798909e-15	1.7057389769963182e-14	1.213878266734112e-13	5.4754974077356374e-11	3.3245613687404215e-12	1.489229696599413e-12
0.6725339828220179	2.5876294421267575e-16	4.494226682262881e-16	8.539406049853731e-16	1.8396675679228084e-15	4.786932952844994e-15	1.7147300069032377e-14	1.218880667098834e-13	5.3708594752517465e-11	3.343038524725428e-12	1.5085819077717356e-12
0.6726339828220179	2.6039691637624586e-16	4.52224336662237e-16	8.591705461544452e-16	1.8506448051966843e-15	4.814311550742484e-15	1.7237621603520765e-14	1.223901030226587e-13	5.269802985285058e-11	3.36163385363609e-12	1.5281992724269043e-12
0.6727339828220179	2.6204010392738853e-16	4.550415660155577e-16	8.64428930392941e-16	1.861679931985679e-15	4.841827551282036e-15	1.7328355858885895e-14	1.228939402910214e-13	5.172162424747028e-11	3.3803481280582026e-12	1.5480856905561875e-12
0.6728339828220179	2.6369255095387205e-16	4.578744292278756e-16	8.697158873309674e-16	1.8727732014560535e-15	4.869481516607196e-15	1.7419504323048595e-14	1.2339958319276657e-13	5.0777818538159046e-11	3.3991821259502925e-12	1.5682451247170119e-12
0.6729339828220179	2.6535430169287635e-16	4.60722999478242e-16	8.750315469969348e-16	1.8839248674855035e-15	4.897274010209003e-15	1.7511068486368587e-14	1.2390703640404605e-13	4.9865142448274544e-11	3.4181366306811854e-12	1.5886816011404201e-12
0.6730339828220179	2.670254005309076e-16	4.635873501828815e-16	8.803760398169542e-16	1.8951351846613573e-15	4.925205596919793e-15	1.760304984161924e-14	1.244163045992129e-13	4.8982208740197036e-11	3.4372124310677885e-12	1.6093992108602836e-12
0.673133982822018	2.6870589200372014e-16	4.664675549949981e-16	8.857494966142358e-16	1.9064044082788206e-15	4.953276842907451e-15	1.7695449883963056e-14	1.2492739245066843e-13	4.812770761346768e-11	3.456410321413293e-12	1.6304021108648e-12
0.673233982822018	2.7039582079623e-16	4.693636878045159e-16	8.911520486084116e-16	1.9177327943391243e-15	4.981488315669221e-15	1.7788270110926028e-14	1.2544030462870337e-13	4.7300401540586635e-11	3.475731101545583e-12	1.6516945252706211e-12
0.673333982822018	2.720952317424169e-16	4.722758227378419e-16	8.965838274149132e-16	1.9291205995476005e-15	5.009840584025325e-15	1.7881512022371206e-14	1.2595504580133804e-13	4.649912050171499e-11	3.495175576855882e-12	1.6732807465203033e-12
0.6734339828220179	2.7380416982522567e-16	4.752040341575936e-16	9.020449650442796e-16	1.9405680813118424e-15	5.038334218112944e-15	1.797517712047341e-14	1.2647162063416854e-13	4.5722757583387487e-11	3.514744558337892e-12	1.6951651366034567e-12
0.6735339828220179	2.7552268017643145e-16	4.781483966623186e-16	9.0753559390136e-16	1.9520754977394634e-15	5.066969789379341e-15	1.8069266909691218e-14	1.2699003379019254e-13	4.4970264909705693e-11	3.5344388626268218e-12	1.7173521283019987e-12
0.6736339828220179	2.772508080765485e-16	4.811089850861858e-16	9.13055846784673e-16	1.9636431076362386e-15	5.095747870575393e-15	1.8163782896741388e-14	1.2751028992965735e-13	4.4240649877550884e-11	3.5542593120392154e-12	1.739846226460461e-12
0.6737339828220179	2.7898859895466427e-16	4.84085874498689e-16	9.186058568855386e-16	1.9752711705038723e-15	5.124669035748736e-15	1.8258726590569684e-14	1.2803239370988593e-13	4.3532971670066037e-11	3.574206734612565e-12	1.7626520092813404e-12
0.6738339828220179	2.807360983883402e-16	4.870791402043322e-16	9.241857577873681e-16	1.9869599465378885e-15	5.1537338602370025e-15	1.8354099502324542e-14	1.2855634978511398e-13	4.284633802507782e-11	3.5942819641456854e-12	1.785774129646594e-12
0.6739339828220179	2.824933521034212e-16	4.900888577422613e-16	9.297956834647312e-16	1.998709696625325e-15	5.182942920660631e-15	1.8449903145327532e-14	1.2908216280631802e-13	4.217990223732786e-11	3.614485840238976e-12	1.809217316465406e-12
0.6740339828220179	2.842604059739152e-16	4.931151028859172e-16	9.354357682825848e-16	2.0105206823424263e-15	5.212296794915699e-15	1.854613903504518e-14	1.29609837421046e-13	4.153286037533032e-11	3.634819208335264e-12	1.832986376049151e-12
0.6741339828220179	2.860373060218016e-16	4.961579516426862e-16	9.411061469953246e-16	2.022393165952396e-15	5.241796062166592e-15	1.8642808689059858e-14	1.301393782732436e-13	4.0904448695415275e-11	3.655282919760842e-12	1.8570861935139394e-12
0.6742339828220179	2.8782409841687376e-16	4.992174802534912e-16	9.468069547459082e-16	2.0343274104028513e-15	5.271441302838615e-15	1.8739913627039903e-14	1.306707900030798e-13	4.029394123711818e-11	3.675877831766752e-12	1.881521734211481e-12
0.674333982822018	2.896208294765378e-16	5.022937651923844e-16	9.525383270648984e-16	2.046323679323448e-15	5.301233098610225e-15	1.8837455370709553e-14	1.3120407724677049e-13	3.970064758548509e-11	3.6966048075705175e-12	1.906298045188876e-12
0.6744339828220179	2.9142754566563495e-16	5.053868831661585e-16	9.58300399869466e-16	2.0583822370232694e-15	5.331172032405341e-15	1.8935435443818722e-14	1.3173924463639894e-13	3.912391078714506e-11	3.717464716397991e-12	1.9314202566778578e-12
0.6745339828220179	2.9324429359622234e-16	5.084969111138667e-16	9.640933094624326e-16	2.070503348488221e-15	5.361258688385414e-15	1.9033855372111595e-14	1.3227629679973681e-13	3.856310540815666e-11	3.738458433525704e-12	1.9568935836144845e-12
0.6746339828220179	2.950711200273789e-16	5.116239262064253e-16	9.699171925311763e-16	2.0826872793784987e-15	5.391493651941456e-15	1.9132716683296283e-14	1.3281523836006242e-13	3.80176357226872e-11	3.759586840323447e-12	1.982723327189596e-12
0.6747339828220179	2.9690807186496917e-16	5.147680058461053e-16	9.757721861466315e-16	2.094934296025715e-15	5.421877509685653e-15	1.9232020907011812e-14	1.3335607393597495e-13	3.748693402251199e-11	3.780850824297086e-12	2.008914876430853e-12
0.6748339828220179	2.9875519616140744e-16	5.179292276660522e-16	9.81658427762111e-16	2.1072446654301562e-15	5.452410849443082e-15	1.9331769574796602e-14	1.3389880814121032e-13	3.697045903819197e-11	3.802251279131791e-12	2.035473709817235e-12
0.6749339828220179	3.0061254011543136e-16	5.211076695298213e-16	9.875760552122904e-16	2.1196186552579884e-15	5.483094260243397e-15	1.9431964220055705e-14	1.3444344558445355e-13	3.6467694463550217e-11	3.8237891047356455e-12	2.0624053969265612e-12
0.6750339828220179	3.0248015107183794e-16	5.243034095308007e-16	9.935252067119034e-16	2.1320565338382588e-15	5.513928332311747e-15	1.953260637802724e-14	1.3498999086914473e-13	3.597814757576576e-11	3.845465207283267e-12	2.089715600116731e-12
0.675133982822018	3.043580765212252e-16	5.2751652599173155e-16	9.995060208546956e-16	2.144558570159954e-15	5.544913657060206e-15	1.9633697585749304e-14	1.3553844859329423e-13	3.5501347944062295e-11	3.867280499260209e-12	2.1174100762417827e-12
0.675233982822018	3.062463640997042e-16	5.30747097464102e-16	1.0055186366120709e-15	2.1571250338689203e-15	5.57605082707877e-15	1.9735239382024894e-14	1.360888233492813e-13	3.50368462205201e-11	3.8892358995072214e-12	2.1454946784030443e-12
0.675333982822018	3.0814506158864274e-16	5.339952027276174e-16	1.0115631933319331e-15	2.1697561952647795e-15	5.607340436126085e-15	1.9837233307388402e-14	1.366411197236637e-13	3.458421300707568e-11	3.911332333265216e-12	2.173975357736838e-12
0.6754339828220179	3.10054216914349e-16	5.37260920789606e-16	1.0176398307373541e-15	2.1824523252977687e-15	5.638783079120364e-15	1.993968090407023e-14	1.371953422969788e-13	3.4143037793271325e-11	3.933570732220359e-12	2.20285816523895e-12
0.6755339828220179	3.119738781477881e-16	5.405443308843807e-16	1.0237486889252458e-15	2.195213695565408e-15	5.670379352129603e-15	2.0042583715960992e-14	1.3775149564354345e-13	3.371292795971821e-11	3.955952034549526e-12	2.2321492536271097e-12
0.6756339828220179	3.139040935042275e-16	5.438455124726437e-16	1.029889908364978e-15	2.2080405783091825e-15	5.702129852362238e-15	2.014594328857512e-14	1.3830958433124986e-13	3.329350784265907e-11	3.978477184966023e-12	2.26185487924217e-12
0.6757339828220179	3.1584491134296437e-16	5.471645452408251e-16	1.0360636298970663e-15	2.220933246411278e-15	5.7340351781570265e-15	2.0249761169015422e-14	1.388696129213658e-13	3.2884417855383585e-11	4.001147134765882e-12	2.2919814039890996e-12
0.6758339828220179	3.1779638016693837e-16	5.5050150910043e-16	1.0422699947316546e-15	2.2338919733909093e-15	5.7660959289734595e-15	2.0354038905935085e-14	1.3943158596832538e-13	3.248531366254935e-11	4.023962841874199e-12	2.322535297318403e-12
0.6759339828220179	3.197585486224125e-16	5.538564841873505e-16	1.0485091444470952e-15	2.246917033400938e-15	5.7983127053811946e-15	2.0458778049500486e-14	1.399955080195225e-13	3.209586540380584e-11	4.0469252708919736e-12	2.353523138249174e-12
0.6760339828220179	3.2173146549859824e-16	5.572295508611572e-16	1.0547812209884523e-15	2.260008701224225e-15	5.830686109050021e-15	2.0563980151353024e-14	1.405613836150988e-13	3.171575696336512e-11	4.0700353931432564e-12	2.3849516174346437e-12
0.6761339828220179	3.2371517972729433e-16	5.606207897043758e-16	1.0610863666659471e-15	2.2731672522698667e-15	5.8632167427392245e-15	2.066964676457059e-14	1.4112921728773355e-13	3.134468528242916e-11	4.093294186722662e-12	2.4168275392712297e-12
0.6762339828220179	3.2570974038249565e-16	5.640302815217587e-16	1.0674247241534046e-15	2.2863929625695802e-15	5.8959052102869656e-15	2.0775779443628833e-14	1.4169901356242835e-13	3.098235971161735e-11	4.116702636543214e-12	2.4491578240521475e-12
0.676333982822018	3.2771519667999645e-16	5.6745810733953e-16	1.073796436486635e-15	2.2996861087737564e-15	5.928752116599525e-15	2.088237974436103e-14	1.4227077695629063e-13	3.0628501400743535e-11	4.1402617343845456e-12	2.4819495101665934e-12
0.6764339828220179	3.297315979769854e-16	5.709043484045609e-16	1.0802016470618025e-15	2.3130469681475283e-15	5.96175806763998e-15	2.098944922391817e-14	1.4284451197831142e-13	3.0282842723500266e-11	4.163972478941321e-12	2.5152097563454063e-12
0.6765339828220179	3.317589937716307e-16	5.743690861836035e-16	1.0866404996336938e-15	2.3264758185668897e-15	5.994923670417332e-15	2.109698944072811e-14	1.4342022312914983e-13	2.9945126734768855e-11	4.187835875872295e-12	2.548945843954893e-12
0.6766339828220179	3.337974337026395e-16	5.778524023624787e-16	1.093113138314075e-15	2.339972938514601e-15	6.0282495329749374e-15	2.1205001954455052e-14	1.4399791490090685e-13	2.961510665846166e-11	4.211852937849502e-12	2.58316517933917e-12
0.6767339828220179	3.358469675488168e-16	5.813543788451698e-16	1.0996197075698769e-15	2.3535386070759062e-15	6.061736264378911e-15	2.1313488325956836e-14	1.445775917768975e-13	2.9292545403933256e-11	4.236024684607786e-12	2.617875296212685e-12
0.6768339828220179	3.3790764522861735e-16	5.84875097753047e-16	1.1061603522213954e-15	2.3671731039345664e-15	6.095384474706488e-15	2.1422450117243397e-14	1.4515925823142915e-13	2.8977215109155227e-11	4.2603521429949464e-12	2.6530838581041175e-12
0.6769339828220179	3.3997951679965894e-16	5.884146414238854e-16	1.1127352174404717e-15	2.380876709368316e-15	6.129194775033833e-15	2.153188889143348e-14	1.4574291872956382e-13	2.8668896708962227e-11	4.284836347021868e-12	2.6887986608525216e-12
0.6770339828220179	3.420626324582516e-16	5.919730924110314e-16	1.119344448748608e-15	2.394649704244562e-15	6.163167777424275e-15	2.1641806212711553e-14	1.4632857772689202e-13	2.8367379526810456e-11	4.309478337913367e-12	2.7250276351574346e-12
0.677133982822018	3.4415704253890805e-16	5.955505334824149e-16	1.1259881920150682e-15	2.4084923700160074e-15	6.197304094915447e-15	2.1752203646283498e-14	1.4691623966929354e-13	2.8072460888585384e-11	4.334279164159207e-12	2.7617788491839117e-12
0.677233982822018	3.4626279751381006e-16	5.991470476196352e-16	1.1326665934548565e-15	2.4224049887159206e-15	6.231604341507168e-15	2.186308275833216e-14	1.4750590899270334e-13	2.7783945757110204e-11	4.359239881565502e-12	2.7990605112237915e-12
0.677333982822018	3.483799479923201e-16	6.02762718016975e-16	1.1393797996267866e-15	2.4363878429536713e-15	6.266069132148631e-15	2.197444511597274e-14	1.480975901228714e-13	2.750164638608238e-11	4.384361553306626e-12	2.836880972415045e-12
0.6774339828220179	3.5050854472041607e-16	6.063976280803689e-16	1.1461279574313919e-15	2.450441215909893e-15	6.3006990827253245e-15	2.2086292287206168e-14	1.4869128747511754e-13	2.722538199227448e-11	4.409645249977282e-12	2.87524872951983e-12
0.6775339828220179	3.5264863858016295e-16	6.100518614264488e-16	1.1529112141088907e-15	2.464565391331764e-15	6.335494810045994e-15	2.2198625840873648e-14	1.4928700545409448e-13	2.695497844489247e-11	4.435092049645205e-12	2.9141724277634118e-12
0.6776339828220179	3.5480028058914224e-16	6.137255018814167e-16	1.1597297172369804e-15	2.4787606535280624e-15	6.370456931829371e-15	2.231144734660966e-14	1.4988474845353342e-13	2.6690267971073555e-11	4.460703037903993e-12	2.9536608637348985e-12
0.6777339828220179	3.569635218998725e-16	6.174186334800552e-16	1.1665836147287412e-15	2.4930272873641794e-15	6.405586066690475e-15	2.2424758374793934e-14	1.504845208559999e-13	2.643108887656977e-11	4.486479307926517e-12	2.993722988351676e-12
0.6778339828220179	3.5913841379921708e-16	6.211313404645541e-16	1.1734730548303722e-15	2.507365578257104e-15	6.440882834126931e-15	2.2538560496503596e-14	1.5108632703263746e-13	2.6177285280720996e-11	4.51242196051852e-12	3.0343679098888115e-12
0.6779339828220179	3.613250077077962e-16	6.248637072834706e-16	1.1803981861189918e-15	2.521775812170218e-15	6.476347854505163e-15	2.2652855283465637e-14	1.516901713429214e-13	2.5928706864891684e-11	4.5385321041729756e-12	3.0756048970753898e-12
0.6780339828220179	3.635233551793352e-16	6.286158185905304e-16	1.1873591575002343e-15	2.536258275608058e-15	6.511981749045893e-15	2.2767644308005447e-14	1.522960581343938e-13	2.5685208633583882e-11	4.564810855124271e-12	3.1174433822588455e-12
0.6781339828220179	3.6573350790006286e-16	6.323877592434881e-16	1.1943561182060181e-15	2.550813255611035e-15	6.5477851398101495e-15	2.2882929142998904e-14	1.5290399174240935e-13	2.5446650687509617e-11	4.591259337403358e-12	3.159892964639686e-12
0.6782339828220179	3.679555176880393e-16	6.361796143029359e-16	1.2013892177920506e-15	2.5654410397498727e-15	6.583758649684309e-15	2.2998711361820838e-14	1.535139764898719e-13	2.5212898007930525e-11	4.6178786828929034e-12	3.2029634135777245e-12
0.678333982822018	3.7018943649251335e-16	6.399914690310804e-16	1.2084586061354544e-15	2.5801419161202103e-15	6.619902902365527e-15	2.311499253829395e-14	1.5412601668697126e-13	2.4983820251632322e-11	4.644670031383033e-12	3.246664671972016e-12
0.678433982822018	3.724353163932132e-16	6.438234088904779e-16	1.2155644334322553e-15	2.594916173336956e-15	6.6562185223465766e-15	2.3231774246637288e-14	1.547401166309151e-13	2.475929155594105e-11	4.671634530627411e-12	3.2910068597160105e-12
0.6785339828220179	3.746932095996787e-16	6.476755195428202e-16	1.2227068501948588e-15	2.6097641005284896e-15	6.6927061349006025e-15	2.3349058061413467e-14	1.553562806056614e-13	2.4539190353208475e-11	4.6987733363997566e-12	3.3360002772302353e-12
0.6786339828220179	3.7696316845054814e-16	6.515478868475855e-16	1.2298860072494133e-15	2.6246859873309814e-15	6.729366366065675e-15	2.346684555747585e-14	1.5597451288164282e-13	2.4323399194255813e-11	4.726087612550712e-12	3.3816554090738713e-12
0.6787339828220179	3.792452454128106e-16	6.554405968607648e-16	1.2371020557332978e-15	2.639682123882404e-15	6.766199842629118e-15	2.358513830991488e-14	1.5659481771549788e-13	2.4111804580276243e-11	4.753578531065248e-12	3.4279829276377507e-12
0.6788339828220179	3.8153949308109785e-16	6.593537358334696e-16	1.2443551470923369e-15	2.654752800816498e-15	6.803207192111422e-15	2.370393789400335e-14	1.5721719934978904e-13	2.3904296802734263e-11	4.7812472721202916e-12	3.474993696920398e-12
0.6789339828220179	3.838459641768902e-16	6.632873902105805e-16	1.251645433078081e-15	2.669898309256771e-15	6.840389042750175e-15	2.3823245885141334e-14	1.578416620127212e-13	2.3700769790830307e-11	4.809095024142907e-12	3.522698776389515e-12
0.6790339828220179	3.8616471154777417e-16	6.672416466293463e-16	1.2589730657450898e-15	2.6851189408101735e-15	6.877746023483623e-15	2.394306385880089e-14	1.5846820991786538e-13	2.350112096612205e-11	4.8371229838689106e-12	3.57110942493095e-12
0.679133982822018	3.8849578816663694e-16	6.712165919179769e-16	1.2663381974480838e-15	2.7004149875609402e-15	6.915278763934235e-15	2.406339339046941e-14	1.5909684726386808e-13	2.3305251103921928e-11	4.865332356401881e-12	3.620237104887395e-12
0.679233982822018	3.908392471308544e-16	6.752123130941e-16	1.273740980838989e-15	2.715786742063964e-15	6.952987894391202e-15	2.418423605559176e-14	1.5972757823416023e-13	2.3113064201105682e-11	4.8937243552723216e-12	3.670093486188703e-12
0.679333982822018	3.9319514166148804e-16	6.792288973633993e-16	1.2811815688641335e-15	2.731234497338497e-15	6.990874045794148e-15	2.4305593429514026e-14	1.603604069966768e-13	2.2924467350001288e-11	4.922300202497923e-12	3.720690450577378e-12
0.679433982822018	3.9556352510241556e-16	6.832664321179895e-16	1.2886601147611573e-15	2.7467585468614387e-15	7.028937849715223e-15	2.4427467087423372e-14	1.6099533770355088e-13	2.273937061803135e-11	4.951061128643496e-12	3.772040095929927e-12
0.6795339828220179	3.9794445091949637e-16	6.873250049349407e-16	1.2961767720560398e-15	2.7623591845605385e-15	7.067179938341495e-15	2.4549858604289924e-14	1.6163237449082408e-13	2.2557686932816753e-11	4.980008372881765e-12	3.824154740677888e-12
0.6796339828220179	4.003379726996904e-16	6.914047035746882e-16	1.3037316945599885e-15	2.7780367048077458e-15	7.105600944457409e-15	2.4672769554806705e-14	1.6227152147814586e-13	2.2379331972455193e-11	5.009143183054636e-12	3.877046928330722e-12
0.6797339828220179	4.027441441501553e-16	6.955056159794039e-16	1.311325036366295e-15	2.793791402412095e-15	7.144201501426414e-15	2.4796201513328557e-14	1.6291278276846917e-13	2.220422406070912e-11	5.038466815734598e-12	3.930729432102847e-12
0.6798339828220179	4.051630190973511e-16	6.996278302714112e-16	1.3189569518471444e-15	2.8096235726127707e-15	7.182982243172597e-15	2.492015605381087e-14	1.6355616244774612e-13	2.2032284066853565e-11	5.0679805362868325e-12	3.985215259647961e-12
0.6799339828220179	4.0759465148610117e-16	7.03771434751475e-16	1.326627595650345e-15	2.8255335110718613e-15	7.221943804162298e-15	2.5044634749747858e-14	1.6420166458461954e-13	2.1863435309947162e-11	5.097685618931707e-12	4.040517657903288e-12
0.6800339828220179	4.10039095378649e-16	7.079365178971551e-16	1.334337122696083e-15	2.8415215138671896e-15	7.261086819384967e-15	2.5169639174109693e-14	1.6484929323011294e-13	2.1697603467303847e-11	5.127583346807629e-12	4.096650118046504e-12
0.6801339828220179	4.1249640495369047e-16	7.121231683610454e-16	1.342085688173474e-15	2.8575878774848546e-15	7.300411924334087e-15	2.52951708992783e-14	1.654990524173156e-13	2.1534716486954713e-11	5.157675012034471e-12	4.153626380568378e-12
0.6802339828220179	4.149666345053946e-16	7.163314749690163e-16	1.3498734475372005e-15	2.873732898811733e-15	7.339919754988015e-15	2.542123149698383e-14	1.661509461610616e-13	2.1374704503899596e-11	5.187961915777299e-12	4.211460440464196e-12
0.6803339828220178	4.1744983844239724e-16	7.205615267184812e-16	1.3577005565040298e-15	2.889956875127901e-15	7.379610947789826e-15	2.5547822538239196e-14	1.6680497845761736e-13	2.121749975996767e-11	5.218445368310788e-12	4.270166552547046e-12
0.680433982822018	4.19946071286781e-16	7.248134127765117e-16	1.3655671710492502e-15	2.9062601040989067e-15	7.419486139628015e-15	2.5674945593273805e-14	1.6746115328435148e-13	2.106303652710072e-11	5.249126689083835e-12	4.3297592368861454e-12
0.6805339828220179	4.2245538767303995e-16	7.290872224780204e-16	1.3734734474031214e-15	2.9226428837679333e-15	7.459545967815581e-15	2.5802602231467992e-14	1.681194745994096e-13	2.0911251033899762e-11	5.280007206784782e-12	4.390253284373345e-12
0.6806339828220179	4.249778423470003e-16	7.333830453238678e-16	1.381419542047182e-15	2.939105512547713e-15	7.499791070070145e-15	2.5930794021284132e-14	1.6877994634138708e-13	2.0762081395271982e-11	5.3110882594071135e-12	4.4516637624218825e-12
0.6807339828220179	4.2751349016476684e-16	7.377009709789641e-16	1.3894056117105329e-15	2.9556482892127106e-15	7.540222084492968e-15	2.605952253020031e-14	1.6944257242899713e-13	2.0615467545031522e-11	5.342371194315652e-12	4.514006020799994e-12
0.6808339828220179	4.3006238609160856e-16	7.420410892703037e-16	1.3974318133661513e-15	2.9722715128906094e-15	7.580839649547717e-15	2.6188789324639572e-14	1.7010735676072976e-13	2.047135117131116e-11	5.373857368313014e-12	4.5772956976034476e-12
0.6809339828220179	4.326245852008373e-16	7.464034901849752e-16	1.4054983042269098e-15	2.9889754830542224e-15	7.62164440403957e-15	2.6318595969901096e-14	1.7077430321451875e-13	2.032967565465125e-11	5.405548147706817e-12	4.641548725370836e-12
0.6810339828220179	4.352001426726776e-16	7.507882638681491e-16	1.4136052417418338e-15	3.0057604995129163e-15	7.662636987093186e-15	2.6448944030089583e-14	1.714434156473962e-13	2.0190386008639113e-11	5.437444908377198e-12	4.706781337345158e-12
0.681133982822018	4.3778911379309396e-16	7.551955006210399e-16	1.421752783592036e-15	3.0226268624040396e-15	7.703818038131088e-15	2.6579835068043273e-14	1.7211469789514805e-13	2.0053428822980648e-11	5.469549035844821e-12	4.7730100738857935e-12
0.681233982822018	4.4039155395261203e-16	7.596252908987828e-16	1.4299410876867196e-15	3.0395748721842905e-15	7.745188196851327e-15	2.6711270645262133e-14	1.727881537719627e-13	1.991875220888741e-11	5.501861925339392e-12	4.840251789034664e-12
0.681333982822018	4.430075186451282e-16	7.640777253083739e-16	1.4381703121591385e-15	3.05660482962084e-15	7.78674810320511e-15	2.6843252321834787e-14	1.7346378707008496e-13	1.978630574667496e-11	5.534384981868799e-12	4.908523657241567e-12
0.681433982822018	4.45637063466671e-16	7.685528946064469e-16	1.4464406153624114e-15	3.0737170357823784e-15	7.828498397374051e-15	2.6975781656364835e-14	1.7414160155945605e-13	1.9656040435466734e-11	5.5671196202885186e-12	4.977843180251726e-12
0.6815339828220179	4.482802441141629e-16	7.730508896970955e-16	1.4547521558652826e-15	3.0909117920300227e-15	7.8704397197469e-15	2.7108860205894944e-14	1.7482160098735557e-13	1.9527908644910922e-11	5.600067265371542e-12	5.048228194160918e-12
0.6816339828220179	4.50937116384158e-16	7.775718016296939e-16	1.463105092447926e-15	3.1081894000081046e-15	7.912572710896479e-15	2.7242489525832982e-14	1.7550378907804162e-13	1.9401864068814153e-11	5.633229351879059e-12	5.119696876642654e-12
0.6817339828220179	4.536077361715418e-16	7.821157215965574e-16	1.471499584097486e-15	3.125550161634868e-15	7.954898011555752e-15	2.737667116987436e-14	1.7618816953238306e-13	1.9277861680609055e-11	5.666607324631288e-12	5.1922677543517e-12
0.6818339828220179	4.562921594682256e-16	7.866827409306835e-16	1.4799357900037935e-15	3.142994379092876e-15	7.997416262593961e-15	2.751140668992473e-14	1.7687474602749176e-13	1.9155857690569538e-11	5.7002026385790335e-12	5.265959710509121e-12
0.6819339828220179	4.589904423618137e-16	7.912729511033819e-16	1.4884138695547337e-15	3.1605223548194683e-15	8.040128104992202e-15	2.7646697636022057e-14	1.7756352221634997e-13	1.9035809504697505e-11	5.734016758875663e-12	5.340791992673785e-12
0.6820339828220179	4.617026410342528e-16	7.958864437219348e-16	1.4969339823318517e-15	3.1781343914970105e-15	8.083034179818922e-15	2.7782545556257535e-14	1.782545017274342e-13	1.8917675685206763e-11	5.768051160949692e-12	5.4167842207055496e-12
0.6821339828220179	4.644288117604489e-16	8.005233105271296e-16	1.5054962881056523e-15	3.195830792042967e-15	8.126135128205132e-15	2.7918951996696e-14	1.7894768816434103e-13	1.880141591253052e-11	5.802307330577797e-12	5.4939563949251965e-12
0.6822339828220179	4.671690109068525e-16	8.051836433908504e-16	1.5141009468308489e-15	3.2136118595998257e-15	8.16943159131888e-15	2.8055918501293377e-14	1.79643085105393e-13	1.8686990948788205e-11	5.836786763958218e-12	5.572328904476723e-12
0.6823339828220178	4.699232949300554e-16	8.09867534313525e-16	1.5227481186417717e-15	3.231477897525039e-15	8.212924210339738e-15	2.819344661181711e-14	1.8034069610326433e-13	1.8574362602646973e-11	5.871490967785026e-12	5.651922535897925e-12
0.682433982822018	4.726917203753229e-16	8.145750754216679e-16	1.5314379638473778e-15	3.249429209380546e-15	8.256613626433205e-15	2.8331537867761935e-14	1.8104052468458481e-13	1.846349369551622e-11	5.906421459322615e-12	5.732758481904631e-12
0.6825339828220179	4.754743438751336e-16	8.193063589652011e-16	1.5401706429264352e-15	3.2674660989224812e-15	8.300500480723999e-15	2.8470193806266396e-14	1.8174257434954515e-13	1.835434802901839e-11	5.941579766480712e-12	5.814858350394492e-12
0.6826339828220179	4.782712221476678e-16	8.240614773149428e-16	1.5489463165225135e-15	3.2855888700904417e-15	8.344585414269844e-15	2.860941596202865e-14	1.8244684857150368e-13	1.8246890353679323e-11	5.9769674278902545e-12	5.898244173677686e-12
0.6827339828220179	4.810824119952993e-16	8.288405229598889e-16	1.5577651454389279e-15	3.3037978269967574e-15	8.38886906803452e-15	2.874920586722085e-14	1.83153350796583e-13	1.8141086338788194e-11	6.01258599297936e-12	5.9829384179391e-12
0.6828339828220179	4.839079703030567e-16	8.336435885045115e-16	1.5666272906336749e-15	3.3220932739156903e-15	8.433352082860619e-15	2.8889565051402776e-14	1.8386208444326883e-13	1.8036902543375734e-11	6.048437022050174e-12	6.068963992940119e-12
0.6829339828220179	4.867479540370061e-16	8.384707666660516e-16	1.575532913214139e-15	3.340475515272128e-15	8.478035099441855e-15	2.9030495041433376e-14	1.8457305290199196e-13	1.7934306388263e-11	6.0845220863559155e-12	6.1563442619658825e-12
0.6830339828220179	4.896024202427172e-16	8.43322150271723e-16	1.5844821744318869e-15	3.3589448556306916e-15	8.522918758295181e-15	2.917199736138367e-14	1.8528625953472924e-13	1.7833266129137605e-11	6.120842768178947e-12	6.245103052025732e-12
0.683133982822018	4.924714260435983e-16	8.481978322558628e-16	1.5934752356772938e-15	3.377501599684238e-15	8.568003699732775e-15	2.931407353244697e-14	1.8600170767457961e-13	1.7733750830610843e-11	6.157400660908997e-12	6.335264664313556e-12
0.683233982822018	4.953550286392566e-16	8.530979056571009e-16	1.6025122584740924e-15	3.396146052242176e-15	8.61329056383296e-15	2.945672507284781e-14	1.8671940062534455e-13	1.763573034121869e-11	6.194197369121839e-12	6.426853884935085e-12
0.683333982822018	4.982532853038258e-16	8.580224636154295e-16	1.6115934044739142e-15	3.4148785182191673e-15	8.658779990411618e-15	2.9599953497751235e-14	1.874393416611048e-13	1.7539175269324066e-11	6.2312345086590705e-12	6.519895995911746e-12
0.683433982822018	5.011662533842789e-16	8.629715993692389e-16	1.6207188354506615e-15	3.4336993026229616e-15	8.704472618992788e-15	2.9743760319170705e-14	1.8816153402579966e-13	1.744405695988658e-11	6.268513706707994e-12	6.614416786466543e-12
0.6835339828220179	5.040939902986741e-16	8.67945406252337e-16	1.6298887132948182e-15	3.4526087105426453e-15	8.750369088778639e-15	2.988814704587358e-14	1.8888598093278236e-13	1.7350347472059377e-11	6.306036601882026e-12	6.71044256460158e-12
0.6836339828220179	5.070365535344285e-16	8.729439776908758e-16	1.639103200007792e-15	3.4716070471363234e-15	8.796470038619876e-15	3.0033115183287534e-14	1.8961268556439623e-13	1.7258019557585834e-11	6.3438048443020084e-12	6.808000168975856e-12
0.6837339828220179	5.099940006465102e-16	8.779674072003166e-16	1.6483624576959741e-15	3.4906946176189566e-15	8.842776106984983e-15	3.017866623340541e-14	1.9034165107153124e-13	1.7167046639957255e-11	6.3818200956778145e-12	6.907116981091291e-12
0.6838339828220179	5.12966389255642e-16	8.830157883821925e-16	1.6576666485648867e-15	3.5098717272497675e-15	8.889287931929504e-15	3.0324801694686776e-14	1.9107288057317507e-13	1.7077402794303974e-11	6.42008402939048e-12	7.007820937796426e-12
0.6839339828220179	5.159537770464705e-16	8.880892149210412e-16	1.6670159349131856e-15	3.529138681319745e-15	8.936006151064912e-15	3.047152306196379e-14	1.9180637715597826e-13	1.6989062727991404e-11	6.4585983305753845e-12	7.110140544117627e-12
0.6840339828220179	5.189562217656999e-16	8.931877805810927e-16	1.6764104791265743e-15	3.5484957851386793e-15	8.982931401526978e-15	3.0618831826339014e-14	1.9254214387378786e-13	1.690200176189021e-11	6.4973646962052685e-12	7.214104886426086e-12
0.6841339828220179	5.219737812201638e-16	8.983115792030092e-16	1.685850443671608e-15	3.5679433440222664e-15	9.030064319943762e-15	3.076672947508773e-14	1.9328018374720166e-13	1.6816195812293827e-11	6.536384835174368e-12	7.319743645952025e-12
0.6842339828220179	5.250065132749775e-16	9.034607047006077e-16	1.6953359910894826e-15	3.587481663279092e-15	9.077405542403505e-15	3.0915217491557265e-14	1.940204997631072e-13	1.673162137346223e-11	6.575660468383164e-12	7.427087112655817e-12
0.6843339828220179	5.280544758514915e-16	9.08635251057399e-16	1.7048672839896626e-15	3.607111048197032e-15	9.124955704421498e-15	3.1064297355063603e-14	1.9476309487421122e-13	1.6648255500759865e-11	6.615193328823179e-12	7.536166199465975e-12
0.684433982822018	5.311177269254117e-16	9.138353123232438e-16	1.7144444850435288e-15	3.626831804030055e-15	9.172715440907669e-15	3.12139705407907e-14	1.955079719985815e-13	1.656607579437156e-11	6.654985161663125e-12	7.647012456896557e-12
0.6845339828220179	5.341963245246828e-16	9.190609826108385e-16	1.7240677569777248e-15	3.646644235984351e-15	9.220685386131895e-15	3.136423851968385e-14	1.9625513401916103e-13	1.6485060383569192e-11	6.695037724334797e-12	7.759658088053121e-12
0.6846339828220179	5.372903267275504e-16	9.2431235609219e-16	1.7337372625676477e-15	3.666548649204613e-15	9.268866173691394e-15	3.1515102758346654e-14	1.9700458378330463e-13	1.6405187911509565e-11	6.73535278662043e-12	7.874135964041888e-12
0.6847339828220179	5.403997916604106e-16	9.295895269950883e-16	1.7434531646308026e-15	3.686545348759969e-15	9.317258436475601e-15	3.1666564718933447e-14	1.9775632410228955e-13	1.6326437520543375e-11	6.775932130740021e-12	7.990479639791062e-12
0.6848339828220179	5.435247774957605e-16	9.348925895994038e-16	1.7532156260198576e-15	3.706634639629751e-15	9.36586280663132e-15	3.18186258590422e-14	1.9851035775083052e-13	1.624878883801392e-11	6.8167775514394766e-12	8.10872337029919e-12
0.6849339828220179	5.466653424500339e-16	9.402216382334997e-16	1.7630248096159481e-15	3.7268168266891696e-15	9.414679915528294e-15	3.197128763160659e-14	1.9926668746659203e-13	1.6172221962529944e-11	6.857890856079486e-12	8.228902127322483e-12
0.6850339828220179	5.498215447814668e-16	9.455767672704518e-16	1.7728808783215274e-15	3.747092214694754e-15	9.463710393722932e-15	3.212455148478511e-14	2.0002531594969432e-13	1.609671745068972e-11	6.8992738647247165e-12	8.351051616514554e-12
0.6851339828220179	5.529934427878581e-16	9.50958071124255e-16	1.7827839950534195e-15	3.7674611082694945e-15	9.512954870922582e-15	3.2278418861850125e-14	2.007862458622079e-13	1.6022256304244678e-11	6.9409284102338804e-12	8.475208295032709e-12
0.685233982822018	5.561810948044083e-16	9.563656442460497e-16	1.792734322735668e-15	3.787923811888048e-15	9.562413975949133e-15	3.243289120107774e-14	2.0154947982766255e-13	1.5948819957682365e-11	6.982856338350463e-12	8.601409389625212e-12
0.685333982822018	5.593845592013854e-16	9.617995811201715e-16	1.8027320242921346e-15	3.808480629861399e-15	9.61208833670201e-15	3.258796993563103e-14	2.0231502043052247e-13	1.5876390266214142e-11	7.02505950779352e-12	8.729692915212949e-12
0.685433982822018	5.626038943818959e-16	9.672599762602503e-16	1.8127772626392986e-15	3.829131866321816e-15	9.66197858012124e-15	3.274365649344911e-14	2.0308287021568927e-13	1.5804949494152764e-11	7.067539790350061e-12	8.860097693983985e-12
0.6855339828220179	5.658391587795242e-16	9.727469242052016e-16	1.822870200678787e-15	3.8498778252071026e-15	9.712085332149282e-15	3.289995229712935e-14	2.0385303168797862e-13	1.5734480303665375e-11	7.110299070967234e-12	8.992663375013008e-12
0.6856339828220179	5.690904108559762e-16	9.782605195151755e-16	1.833011001289668e-15	3.8707188102449115e-15	9.762409217692988e-15	3.3056858763810196e-14	2.046255073115917e-13	1.5664965743886896e-11	7.1533392478452796e-12	9.127430454424437e-12
0.6857339828220179	5.723577090987193e-16	9.838008567674446e-16	1.8431998273210166e-15	3.891655124936957e-15	9.812950860585275e-15	3.321437730505503e-14	2.0540029950960224e-13	1.5596389240382805e-11	7.196662232531713e-12	9.264440296116484e-12
0.6858339828220179	5.756411120185109e-16	9.893680305522386e-16	1.8534368415839642e-15	3.912687072542783e-15	9.863710883545763e-15	3.3372509326729877e-14	2.061774106634114e-13	1.5528734584946046e-11	7.2402699500151984e-12	9.403735153061422e-12
0.6859339828220179	5.789406781469771e-16	9.949621354685648e-16	1.8637222068440257e-15	3.933814956063527e-15	9.914689908141307e-15	3.35312562288858e-14	2.0695684311222396e-13	1.5461985925717688e-11	7.284164338821064e-12	9.545358189203278e-12
0.6860339828220179	5.822564660340913e-16	1.000583266119858e-15	1.8740560858129668e-15	3.955039078225353e-15	9.965888554746142e-15	3.3690619405634286e-14	2.0773859915249596e-13	1.5396127757618775e-11	7.328347351106522e-12	9.689353501968935e-12
0.6861339828220179	5.855885342456595e-16	1.0062315171096776e-15	1.8844386411408642e-15	3.976359741462752e-15	1.001730744250105e-14	3.385060024502518e-14	2.0852268103739632e-13	1.5331144913081957e-11	7.372820952757301e-12	9.835766145414347e-12
0.6862339828220179	5.889369413607516e-16	1.011906983037334e-15	1.8948700354078513e-15	3.99777724790157e-15	1.0068947189273133e-14	3.4011200128922866e-14	2.093090909762537e-13	1.526702255307348e-11	7.417587123484493e-12	9.984642154024725e-12
0.6863339828220179	5.923017459690859e-16	1.017609758493415e-15	1.905350431115906e-15	4.0192918993419515e-15	1.0120808411613729e-14	3.417242043287856e-14	2.1009783113400207e-13	1.5203746158392703e-11	7.462647856922154e-12	1.0136028567190078e-11
0.686433982822018	5.956830066684418e-16	1.0233399380552595e-15	1.915879990680477e-15	4.04090399724097e-15	1.0172891724717201e-14	3.433426252600593e-14	2.1088890363061975e-13	1.5141301521242293e-11	7.508005160725835e-12	1.0289973454378209e-11
0.6865339828220179	5.990807820618949e-16	1.0290976162823602e-15	1.926458876421874e-15	4.062613842694887e-15	1.0225197742377667e-14	3.4496727770849034e-14	2.116823105405582e-13	1.5079674737056788e-11	7.553661056671019e-12	1.0446525941025521e-11
0.6866339828220179	6.024951307551967e-16	1.03488288771182e-15	1.9370872505568417e-15	4.0844217364217055e-15	1.0277727076947312e-14	3.4659817523255745e-14	2.124780538921803e-13	1.5018852196581857e-11	7.599617580753282e-12	1.0605736235173066e-11
0.6867339828220179	6.059261113539955e-16	1.0406958468535353e-15	1.9477652751897212e-15	4.1063279787429196e-15	1.0330480339292235e-14	3.482353313224555e-14	2.1327613566718323e-13	1.495882057819621e-11	7.645876783288474e-12	1.0767655654867254e-11
0.6868339828220179	6.093737824610234e-16	1.0465365881855206e-15	1.958493112303668e-15	4.128332869565355e-15	1.0383458138749086e-14	3.498787593987583e-14	2.1407655780000867e-13	1.489956684046437e-11	7.692440729013373e-12	1.0932336656352585e-11
0.6869339828220179	6.128382026733104e-16	1.0524052061490263e-15	1.9692709237516998e-15	4.150436708362728e-15	1.043666108308031e-14	3.5152847281109914e-14	2.1487932217726527e-13	1.4841078214917135e-11	7.739311497187632e-12	1.109983286308261e-11
0.6870339828220179	6.163194305792948e-16	1.05830179514369e-15	1.9800988712476855e-15	4.17263979415709e-15	1.0490089778429753e-14	3.5318448483680437e-14	2.1568443063713599e-13	1.4783342199047395e-11	7.78649118169608e-12	1.1270199095574846e-11
0.6871339828220179	6.198175247559398e-16	1.0642264495225368e-15	1.990977116357116e-15	4.19494242549965e-15	1.0543744829277092e-14	3.548468086795284e-14	2.1649188496877658e-13	1.4726346549516726e-11	7.83398189115154e-12	1.1443491402137477e-11
0.687233982822018	6.233325437657866e-16	1.0701792635870465e-15	2.0019058204879217e-15	4.217344900452097e-15	1.0597626838392409e-14	3.5651545746788925e-14	2.1730168691172497e-13	1.4670079275564277e-11	7.881785748998906e-12	1.1619767090498303e-11
0.687333982822018	6.26864546153975e-16	1.0761603315819328e-15	2.0128851448809313e-15	4.239847516566783e-15	1.0651736406788895e-14	3.581904442540429e-14	2.181138381552766e-13	1.4614528632611158e-11	7.929904893618968e-12	1.1799084760362195e-11
0.687433982822018	6.304135904452229e-16	1.0821697476901465e-15	2.0239152506005086e-15	4.262450570867521e-15	1.0706074133676891e-14	3.598717820123039e-14	2.1892834033788728e-13	1.4559683116054213e-11	7.978341478434109e-12	1.1981504336933481e-11
0.6875339828220179	6.339797351407479e-16	1.0882076060275328e-15	2.0349962985247635e-15	4.285154359829478e-15	1.0760640616416231e-14	3.6155948363770217e-14	2.197451950465485e-13	1.4505531455241361e-11	8.027097672013629e-12	1.2167087105429722e-11
0.6876339828220179	6.375630387152142e-16	1.0942740006376317e-15	2.046128449335954e-15	4.307959179359367e-15	1.0815436450468204e-14	3.6325356194456004e-14	2.2056440381616573e-13	1.4452062607625585e-11	8.076175658180628e-12	1.2355895746624554e-11
0.6877339828220179	6.411635596135239e-16	1.1003690254862238e-15	2.0573118635104298e-15	4.330865324774877e-15	1.087046222934664e-14	3.649540296650185e-14	2.2138596812892428e-13	1.4399265753086524e-11	8.125577636118683e-12	1.2547994373451026e-11
0.6878339828220179	6.447813562476852e-16	1.1064927744560219e-15	2.0685467013088305e-15	4.353873090784485e-15	1.0925718544569832e-14	3.666608994475916e-14	2.2220988941366216e-13	1.4347130288419342e-11	8.175305820480316e-12	1.2743448568704694e-11
0.6879339828220179	6.484164869935655e-16	1.112645341341106e-15	2.0798331227657096e-15	4.376982771466331e-15	1.0981205985610153e-14	3.6837418385566826e-14	2.2303616904522428e-13	1.4295645821981684e-11	8.225362441495212e-12	1.294232542388006e-11
0.6880339828220179	6.520690101876163e-16	1.1188268198413763e-15	2.0911712876795575e-15	4.40019466024739e-15	1.1036925139844483e-14	3.700938953660251e-14	2.2386480834382055e-13	1.4244802168495076e-11	8.27574974507982e-12	1.3144693579182379e-11
0.6881339828220179	6.557389841235514e-16	1.125037303556889e-15	2.1025613556021736e-15	4.423509049882114e-15	1.1092876592502855e-14	3.718200463672976e-14	2.2469580857436845e-13	1.4194589343994575e-11	8.32646999294708e-12	1.3350623264752175e-11
0.6882339828220179	6.59426467049042e-16	1.1312768859822234e-15	2.1140034858282777e-15	4.446926232430946e-15	1.1149060926617909e-14	3.7355264915847195e-14	2.25529170945843e-13	1.414499756092415e-11	8.377525462717568e-12	1.3560186343146932e-11
0.6883339828220179	6.631315171622364e-16	1.1375456605005959e-15	2.1254978373848854e-15	4.4704464992385604e-15	1.1205478722972515e-14	3.752917159473236e-14	2.2636489661060677e-13	1.4096017223369463e-11	8.428918448030697e-12	1.3773456353120613e-11
0.688433982822018	6.668541926083895e-16	1.1438437203781087e-15	2.137044569020477e-15	4.494070140911724e-15	1.126213056004801e-14	3.770372588488679e-14	2.2720298666374705e-13	1.4047638922426643e-11	8.48065125865721e-12	1.399050855474842e-11
0.6885339828220179	6.705945514763075e-16	1.150171158757733e-15	2.1486438391941094e-15	4.517797447296999e-15	1.1319017013970177e-14	3.787892898837726e-14	2.2804344214239187e-13	1.3999853431701325e-11	8.53272622061167e-12	1.4211419975940487e-11
0.6886339828220179	6.743526517948862e-16	1.1565280686533543e-15	2.1602958060644214e-15	4.541628707458387e-15	1.137613865845683e-14	3.8054782097678035e-14	2.2888626402503874e-13	1.395265170293397e-11	8.585145676266793e-12	1.4436269460398118e-11
0.6887339828220179	6.781285515294679e-16	1.1629145429437086e-15	2.172000627478404e-15	4.565564209654194e-15	1.1433496064763164e-14	3.823128639550947e-14	2.297314532308667e-13	1.3906024861746594e-11	8.63791198446747e-12	1.4665137717056843e-11
0.6888339828220179	6.819223085782345e-16	1.169330674366164e-15	2.183758460960133e-15	4.5896042413142e-15	1.149108980162682e-14	3.840844305467567e-14	2.30579010619035e-13	1.3859964203509076e-11	8.691027520646014e-12	1.489810737107324e-11
0.6889339828220179	6.857339807685413e-16	1.1757765555105235e-15	2.1955694636992764e-15	4.613749089016093e-15	1.1548920435212577e-14	3.858625323789965e-14	2.3142893698799095e-13	1.38144611893184e-11	8.744494676937987e-12	1.5135263016408108e-11
0.6890339828220179	6.895636258531868e-16	1.1822522788127496e-15	2.2074337925395852e-15	4.637999038462043e-15	1.160698852905685e-14	3.8764718097659415e-14	2.3228123307476543e-13	1.3769507442090397e-11	8.798315862299187e-12	1.5376691270064026e-11
0.6891339828220179	6.934113015066542e-16	1.188757936548492e-15	2.2193516039670992e-15	4.66235437445461e-15	1.1665294644010726e-14	3.894383877601878e-14	2.331358995542579e-13	1.3725094742757709e-11	8.852493502622764e-12	1.562248082803407e-11
0.689233982822018	6.972770653212787e-16	1.1952936208266938e-15	2.2313230540983525e-15	4.686815380872714e-15	1.1723839338182682e-14	3.912361640446002e-14	2.3399293703852205e-13	1.3681215026571146e-11	8.907030040857494e-12	1.5872722523025364e-11
0.689333982822018	7.011609748033976e-16	1.2018594235829558e-15	2.243348298668191e-15	4.7113823406469346e-15	1.1782623166880804e-14	3.930405210371061e-14	2.3485234607603486e-13	1.3637860379503928e-11	8.961927937126513e-12	1.6127509384018354e-11
0.689433982822018	7.050630873694252e-16	1.2084554365730166e-15	2.255427493017902e-15	4.736055535735137e-15	1.1841646682555116e-14	3.94851469835747e-14	2.357141271509826e-13	1.3595023034751143e-11	9.017189668847596e-12	1.638693669773365e-11
0.6895339828220179	7.089834603419016e-16	1.2150817513659532e-15	2.2675607920826776e-15	4.760835247097017e-15	1.1900910434737225e-14	3.9666902142755115e-14	2.365782806825035e-13	1.3552695369324637e-11	9.072817730852908e-12	1.6651102072066885e-11
0.6896339828220179	7.129221509454408e-16	1.2217384593373883e-15	2.279748350379243e-15	4.7857217546691435e-15	1.1960414969981438e-14	3.9849318668679295e-14	2.374448070239561e-13	1.3510869900739777e-11	9.128814635510535e-12	1.6920105501571273e-11
0.6897339828220179	7.1687921630272615e-16	1.2284256516626578e-15	2.291990321993303e-15	4.810715337339136e-15	1.2020160831804333e-14	4.003239763732253e-14	2.3831370646217525e-13	1.346953928379091e-11	9.185182912846715e-12	1.7194049435059348e-11
0.6898339828220179	7.208547134303525e-16	1.2351434193097757e-15	2.3042868605667145e-15	4.835816272919825e-15	1.208014856062322e-14	4.021614011302583e-14	2.391849792167021e-13	1.3428696307411657e-11	9.241925110668055e-12	1.7473038845400062e-11
0.6899339828220179	7.248486992346488e-16	1.2418918530324646e-15	2.3166381192846925e-15	4.861024838123049e-15	1.2140378693695323e-14	4.0400547148317556e-14	2.400586254390328e-13	1.338833389162025e-11	9.299043794685567e-12	1.77571813015962e-11
0.6900339828220179	7.28861230507482e-16	1.2486710433629632e-15	2.3290442508626392e-15	4.8863413085331354e-15	1.220085176505448e-14	4.058561978372838e-14	2.409346452118409e-13	1.3348445084544835e-11	9.356541548638647e-12	1.8046587043222632e-11
0.6901339828220179	7.328923639220036e-16	1.2554810806048012e-15	2.341505407533044e-15	4.91176595858019e-15	1.2261568305448856e-14	4.0771359047607933e-14	2.4181303854821216e-13	1.3309023059527158e-11	9.414420974420486e-12	1.8341369057316266e-11
0.6902339828220179	7.369421560282636e-16	1.2623220548254945e-15	2.3540217410320506e-15	4.937299061512837e-15	1.2322528842276953e-14	4.095776595593683e-14	2.426938053908462e-13	1.327006111230207e-11	9.47268469220353e-12	1.864164315780654e-11
0.6903339828220179	7.41010663248879e-16	1.2691940558491923e-15	2.3665934025859857e-15	4.962940889370976e-15	1.2383733899523088e-14	4.114484151213928e-14	2.435769456112831e-13	1.3231552658251363e-11	9.531335340566579e-12	1.8947528067584635e-11
0.690433982822018	7.450979418745774e-16	1.2760971732491071e-15	2.379220542897664e-15	4.9886917129579806e-15	1.2445183997692706e-14	4.133258670689198e-14	2.4446245900909764e-13	1.3193491229728437e-11	9.590375576621947e-12	1.9259145503308213e-11
0.6905339828220179	7.492040480597223e-16	1.2830314963399629e-15	2.3919033121325315e-15	5.0145518018125695e-15	1.2506879653746198e-14	4.152100251793222e-14	2.4535034531109636e-13	1.3155870473453072e-11	9.649808076143773e-12	1.957662026304635e-11
0.6906339828220179	7.533290378177556e-16	1.2899971141703384e-15	2.4046418599046555e-15	5.0405214241806566e-15	1.2568821381032497e-14	4.171008990986374e-14	2.4624060417051e-13	1.3118684147972372e-11	9.709635533697135e-12	1.990008031687391e-11
0.6907339828220179	7.574729670165997e-16	1.2969941155149073e-15	2.417436335262631e-15	5.066600846986488e-15	1.2631009689222385e-14	4.189984983396018e-14	2.4713323516617567e-13	1.308192612118809e-11	9.769860662767794e-12	2.0229656900525683e-11
0.6908339828220179	7.616358913740044e-16	1.3040225888665342e-15	2.4302868866752014e-15	5.0927903358037905e-15	1.269344508424002e-14	4.209028322796794e-14	2.4802823780171125e-13	1.3045590367946666e-11	9.83048619589289e-12	2.0565484612228593e-11
0.6909339828220179	7.658178664528408e-16	1.311082622428384e-15	2.4431936620166912e-15	5.1190901548264144e-15	1.2756128068194364e-14	4.228139101590564e-14	2.4892561150468596e-13	1.300967096769109e-11	9.891514884792365e-12	2.0907701512835274e-11
0.6910339828220179	7.700189476562913e-16	1.3181743041058018e-15	2.4561568085524957e-15	5.1455005668385204e-15	1.2819059139310253e-14	4.247317410786211e-14	2.498253556257752e-13	1.2974162102171989e-11	9.952949500501063e-12	2.1256449229385357e-11
0.6911339828220179	7.742391902230679e-16	1.325297721498232e-15	2.4691764729241625e-15	5.172021833185012e-15	1.2882238791857889e-14	4.2665633399793173e-14	2.5072746943792734e-13	1.2939058053217238e-11	1.0014792833502087e-11	2.161187306222961e-11
0.691233982822018	7.78478649222499e-16	1.332452961890935e-15	2.4822528011342715e-15	5.198654213740696e-15	1.294566751608225e-14	4.285876977331464e-14	2.5163195213549325e-13	1.290435320055713e-11	1.0077047693860216e-11	2.1974122095853493e-11
0.691333982822018	7.827373795495745e-16	1.3396401122466747e-15	2.4953859385314676e-15	5.2253979668800374e-15	1.3009345798131216e-14	4.305258409549559e-14	2.5253880283338316e-13	1.2870042019705177e-11	1.013971691135691e-11	2.234334931354746e-11
0.691433982822018	7.870154359199344e-16	1.346859259197241e-15	2.5085760297949235e-15	5.252253349445904e-15	1.3073274119983714e-14	4.324707721864736e-14	2.5344802056618107e-13	1.2836119079890423e-11	1.0202803335625558e-11	2.2719711716076218e-11
0.691533982822018	7.913128728648408e-16	1.354110489034949e-15	2.5218232189189583e-15	5.279220616718532e-15	1.3137452959376053e-14	4.3442249980112975e-14	2.543596042872852e-13	1.2802579042042848e-11	1.0266309836287936e-11	2.3103370444502495e-11
0.6916339828220179	7.956297447259961e-16	1.3613938877040167e-15	2.535127649197158e-15	5.306300022383543e-15	1.3201882789728681e-14	4.3638103202051674e-14	2.5527355286801614e-13	1.2769416656827805e-11	1.0330239303091276e-11	2.3494490907332806e-11
0.6917339828220179	7.999661056503574e-16	1.3687095407917523e-15	2.548489463206646e-15	5.333491818499947e-15	1.3266564080070938e-14	4.383463769122299e-14	2.5618986509672357e-13	1.2736626762729107e-11	1.0394594646045957e-11	2.3893242912157832e-11
0.6918339828220179	8.043220095849214e-16	1.3760575335197571e-15	2.5619088027918612e-15	5.360796255468002e-15	1.333149729496606e-14	4.4031854238769595e-14	2.5710853967789705e-13	1.2704204284180076e-11	1.0459378795564567e-11	2.4299800801967534e-11
0.6919339828220179	8.086975102713627e-16	1.3834379507349946e-15	2.5753858090484115e-15	5.388213581996174e-15	1.3396682894434661e-14	4.422975361999546e-14	2.580295752312497e-13	1.2672144229739229e-11	1.0524594702601156e-11	2.4714343596329546e-11
0.6920339828220179	8.130926612406679e-16	1.3908508769006867e-15	2.5889206223065462e-15	5.4157440450681165e-15	1.3462121333877859e-14	4.442833659414408e-14	2.5895297029081076e-13	1.2640441690311727e-11	1.0590245338791813e-11	2.513705513762903e-11
0.6921339828220179	8.175075158076953e-16	1.3982963960871788e-15	2.6025133821145885e-15	5.443387889909398e-15	1.3527813063999403e-14	4.462760390417418e-14	2.5987872330400113e-13	1.2609091837413445e-11	1.0656333696595814e-11	2.556812424257497e-11
0.6922339828220179	8.219421270656483e-16	1.4057745919626934e-15	2.616164227222083e-15	5.471145359953269e-15	1.3593758530727072e-14	4.482755627653158e-14	2.6080683263070304e-13	1.25780899214771e-11	1.072286278943753e-11	2.6007744859189293e-11
0.6923339828220179	8.263965478805255e-16	1.4132855477839086e-15	2.6298732955627454e-15	5.4990166968069496e-15	1.3659958175133334e-14	4.5028194420921767e-14	2.617372965423254e-13	1.2547431270199972e-11	1.0789835651849543e-11	2.645611622950484e-11
0.6924339828220178	8.308708308854441e-16	1.4208293463865056e-15	2.6436407242373245e-15	5.527002140216457e-15	1.3726412433354805e-14	4.5229519030076974e-14	2.6267011322085503e-13	1.2517111286930332e-11	1.0857255339615945e-11	2.691344305820687e-11
0.692533982822018	8.353650284749563e-16	1.4284060701756052e-15	2.6574666494961667e-15	5.555101928032213e-15	1.37931217365111e-14	4.543153077952446e-14	2.636052807579007e-13	1.2487125449093544e-11	1.0925124929917213e-11	2.7379935687467046e-11
0.6926339828220179	8.398791927992444e-16	1.4360158011159534e-15	2.6713512067216066e-15	5.583316296173281e-15	1.3860086510622996e-14	4.563423032734847e-14	2.6454279715373604e-13	1.2457469306655398e-11	1.0993447521475205e-11	2.7855810278224884e-11
0.6927339828220179	8.444133757583061e-16	1.4436586207222348e-15	2.685294530410177e-15	5.611645478591874e-15	1.3927307176530026e-14	4.5837618313954425e-14	2.6548266031632433e-13	1.2428138480621676e-11	1.1062226234699659e-11	2.8341288998194426e-11
0.6928339828220179	8.489676289960263e-16	1.45133461004906e-15	2.699296754154693e-15	5.640089707237132e-15	1.399478414980585e-14	4.604169536182721e-14	2.664248680603454e-13	1.2399128661573567e-11	1.1131464211834966e-11	2.8836600216869896e-11
0.6929339828220179	8.535420038941728e-16	1.4590438496809326e-15	2.71335801062585e-15	5.6686492120186474e-15	1.4062517840674504e-14	4.624646207528905e-14	2.6736941810619915e-13	1.2370435608237823e-11	1.1201164617107967e-11	2.934197870783468e-11
0.6930339828220179	8.581365515663776e-16	1.4667864197221066e-15	2.7274784315540577e-15	5.697324220769426e-15	1.4130508653924629e-14	4.64519190402539e-14	2.6831630807902094e-13	1.2342055146090252e-11	1.1271330636876805e-11	2.9857665858682685e-11
0.6931339828220179	8.627513228519783e-16	1.474562399786295e-15	2.7416581477106294e-15	5.7261149592089155e-15	1.419875698882338e-14	4.665806682398104e-14	2.69265535507669e-13	1.2313983165992113e-11	1.1341965479780203e-11	3.0383909888875533e-11
0.693233982822018	8.673863683098634e-16	1.482371868986247e-15	2.755897288889152e-15	5.7550216509049385e-15	1.4267263239028915e-14	4.686490597482504e-14	2.702170978237168e-13	1.228621562285834e-11	1.1413072376888122e-11	3.092096607588179e-11
0.693333982822018	8.720417382121247e-16	1.490214905923305e-15	2.770195983886283e-15	5.7840445172355884e-15	1.433602779250248e-14	4.707243702198287e-14	2.711709923604297e-13	1.2258748534356476e-11	1.148465458185236e-11	3.1469096989949114e-11
0.693433982822018	8.767174825377922e-16	1.4980915886766625e-15	2.7845543604825528e-15	5.8131837773510205e-15	1.440505103141968e-14	4.7280660475239555e-14	2.721272163517299e-13	1.2231577979635979e-11	1.155671537105901e-11	3.2028572737895624e-11
0.693533982822018	8.814136509664113e-16	1.50600199479272e-15	2.7989725454230875e-15	5.842439648134276e-15	1.44743333320801e-14	4.7489576824712774e-14	2.73085766931172e-13	1.2204700098087253e-11	1.1629258043781327e-11	3.259967121630388e-11
0.6936339828220179	8.861302928714673e-16	1.5139462012741164e-15	2.813450664397638e-15	5.871812344161758e-15	1.4543875064816447e-14	4.769918654059116e-14	2.7404664113087553e-13	1.2178111088127967e-11	1.1702285922332886e-11	3.3182678374534706e-11
0.6937339828220179	8.908674573139342e-16	1.521924284568779e-15	2.8279888420208978e-15	5.9013020776637674e-15	1.461367659390349e-14	4.790949007287411e-14	2.7500983588048625e-13	1.2151807206018934e-11	1.177580235222265e-11	3.3777888487997814e-11
0.6938339828220179	8.956251930355547e-16	1.5299363205587258e-15	2.8425872018123287e-15	5.930909058484226e-15	1.46837382774645e-14	4.812048785110606e-14	2.759753480060982e-13	1.2125784764705369e-11	1.1849810702309878e-11	3.438560444212832e-11
0.6939339828220179	9.004035484521184e-16	1.5379823845489265e-15	2.857245866175887e-15	5.960633494039702e-15	1.475406046737798e-14	4.833218028411026e-14	2.76943174229184e-13	1.2100040132685531e-11	1.1924314364960507e-11	3.500613802755231e-11
0.6940339828220179	9.052025716467317e-16	1.5460625512557883e-15	2.871964956379305e-15	5.9904755892788165e-15	1.4824643509183155e-14	4.8544567759719215e-14	2.7791331116551157e-13	1.2074569732904526e-11	1.1999316756203992e-11	3.563981024694003e-11
0.6941339828220179	9.100223103628649e-16	1.5541768947957482e-15	2.886744592533508e-15	6.020435546640408e-15	1.4895487741984222e-14	4.8757650644502754e-14	2.788857553240483e-13	1.2049370041673352e-11	1.2074821315891328e-11	3.628695163407592e-11
0.6942339828220179	9.14862811997436e-16	1.5623254886735346e-15	2.9015848935714455e-15	6.0505135660114805e-15	1.4966593498353593e-14	4.89714292834925e-14	2.7986050310585986e-13	1.2024437587612024e-11	1.2150831507853343e-11	3.694790258569713e-11
0.6943339828220179	9.19724123593786e-16	1.5705084057705103e-15	2.916485977226934e-15	6.0807098446852265e-15	1.503796110423475e-14	4.918590399990581e-14	2.8083755080299784e-13	1.1999768950616328e-11	1.222735082006056e-11	3.7623013706686753e-11
0.6944339828220178	9.246062918345111e-16	1.5787257183326566e-15	2.9314479600131475e-15	6.111024577317715e-15	1.5109590878843573e-14	4.9401075094864883e-14	2.818168945973795e-13	1.1975360760848105e-11	1.2304382764783182e-11	3.8312646169228924e-11
0.6945339828220178	9.29509363034357e-16	1.5869774979586178e-15	2.9464709572008712e-15	6.1414579558848556e-15	1.5181483134568897e-14	4.961694284711586e-14	2.827985305596597e-13	1.1951209697747432e-11	1.2381930878752612e-11	3.9017172086575115e-11
0.6946339828220179	9.344333831328375e-16	1.5952638155874465e-15	2.961555082796618e-15	6.17201016963839e-15	1.525363817687139e-14	4.983350751274015e-14	2.8378245464807976e-13	1.1927312489066482e-11	1.245999872332278e-11	3.973697490209127e-11
0.6947339828220179	9.39378397686942e-16	1.6035847414863524e-15	2.976700449520389e-15	6.202681405061898e-15	1.532605630418296e-14	5.005076932486986e-14	2.847686627073272e-13	1.1903665909925937e-11	1.2538589884633373e-11	4.0472449794305555e-11
0.6948339828220179	9.443444518636552e-16	1.611940345238294e-15	2.9919071687832186e-15	6.2334718458259125e-15	1.5398737807803418e-14	5.026872849339684e-14	2.8575715046737977e-13	1.1880266781890818e-11	1.2617707973773498e-11	4.122400409870576e-11
0.6949339828220179	9.493315904324493e-16	1.6203306957292496e-15	3.007175350664539e-15	6.2643816727429545e-15	1.5471682971797124e-14	5.0487385204676644e-14	2.86747913542321e-13	1.1857111972066901e-11	1.2697356626945696e-11	4.199205774706713e-11
0.6950339828220179	9.54339857757663e-16	1.6287558611355949e-15	3.022505103889259e-15	6.295411063721378e-15	1.5544892072887922e-14	5.0706739621234715e-14	2.8774094742916924e-13	1.1834198392217316e-11	1.2777539505631347e-11	4.277704372515346e-11
0.695133982822018	9.593692977907875e-16	1.6372159089112916e-15	3.0378965358045957e-15	6.3265601937199674e-15	1.5618365380354658e-14	5.0926791881467673e-14	2.887362475066979e-13	1.181152299789821e-11	1.2858260296757026e-11	4.357940854966115e-11
0.695233982822018	9.64419954062655e-16	1.6457109057746694e-15	3.05334975235645e-15	6.3578292347005164e-15	1.5692103155922388e-14	5.114754209933847e-14	2.89733809034209e-13	1.1789082787612262e-11	1.2939522712860377e-11	4.439961276532136e-11
0.695333982822018	9.69491869675654e-16	1.6542409176955027e-15	3.06886485806609e-15	6.389218355581531e-15	1.5766105653656172e-14	5.136899036407536e-14	2.9073362715035535e-13	1.17668748019821e-11	1.3021330492259032e-11	4.5238131463156756e-11
0.695433982822018	9.745850872956354e-16	1.6628060098815313e-15	3.0844419560059335e-15	6.4207277221898054e-15	1.5840373119851695e-14	5.159113673986253e-14	2.9173569687189647e-13	1.174489612293971e-11	1.3103687399218088e-11	4.609545482088457e-11
0.695533982822018	9.796996491439479e-16	1.6714062467651484e-15	3.1000811477754046e-15	6.4523574972128805e-15	1.591490579292443e-14	5.1813981265529494e-14	2.927400130924761e-13	1.172314387293456e-11	1.3186597224119707e-11	4.697208866657437e-11
0.6956339828220179	9.848355969892558e-16	1.6800416919896432e-15	3.1157825334764625e-15	6.484107840150202e-15	1.5989703903299587e-14	5.203752395423799e-14	2.937465705813836e-13	1.1701615214157766e-11	1.3270063783633026e-11	4.78685550666862e-11
0.6957339828220179	9.899929721393357e-16	1.688712408395663e-15	3.1315462116890696e-15	6.515978907264231e-15	1.606476767329945e-14	5.226176479316715e-14	2.9475536398230816e-13	1.1680307347783862e-11	1.3354090920885444e-11	4.878539293970176e-11
0.6958339828220179	9.951718154326563e-16	1.6974184580070657e-15	3.1473722794458655e-15	6.54797085153024e-15	1.614009731702925e-14	5.2486703743190964e-14	2.957663878120567e-13	1.165921751322666e-11	1.3438682505633348e-11	4.9723158696606674e-11
0.6959339828220179	1.0003721672300772e-15	1.7061599020170603e-15	3.163260832207193e-15	6.580083822586802e-15	1.6215693040263863e-14	5.2712340738559775e-14	2.967796364593037e-13	1.163834298741308e-11	1.3523842434435295e-11	5.068242690958121e-11
0.6960339828220179	1.0055940674062333e-15	1.7149368007739518e-15	3.1792119638354124e-15	6.612317966684755e-15	1.6291555040331306e-14	5.2938675686571866e-14	2.97795104183296e-13	1.1617681084070608e-11	1.3609574630824828e-11	5.166379101030265e-11
0.6961339828220179	1.010837555340961e-15	1.7237492137666874e-15	3.1952257665691887e-15	6.644673426635996e-15	1.6367683505995764e-14	5.31657084672469e-14	2.9881278511255845e-13	1.1597229153030487e-11	1.3695883045484431e-11	5.26678640193629e-11
0.6962339828220179	1.0161026699106154e-15	1.7325971996104736e-15	3.2113023309972917e-15	6.677150341762029e-15	1.644407861734054e-14	5.339343893299429e-14	2.9983267324360064e-13	1.1576984579545311e-11	1.3782771656420403e-11	5.369527930838399e-11
0.6963339828220179	1.021389449479186e-15	1.7414808160319958e-15	3.2274417460324445e-15	6.709748847841276e-15	1.652074054564787e-14	5.362186690827841e-14	3.008547624395812e-13	1.1556944783620288e-11	1.3870244469138026e-11	5.474669139649925e-11
0.6964339828220178	1.026697931889487e-15	1.7504001198546344e-15	3.2436440988843886e-15	6.742469077056564e-15	1.6597669453279186e-14	5.385099218928055e-14	3.0187904642900024e-13	1.1537107219359327e-11	1.3958305516818102e-11	5.582277678297694e-11
0.6965339828220178	1.0320281544540862e-15	1.7593551669833925e-15	3.259909475033282e-15	6.775311157941563e-15	1.6674865493553042e-14	5.408081454355937e-14	3.0290551880435093e-13	1.1517469374323688e-11	1.4046958860493767e-11	5.692423481785199e-11
0.6966339828220179	1.0373801539462269e-15	1.768346012389809e-15	3.276237958202209e-15	6.808275215326975e-15	1.6752328810622787e-14	5.431133370970498e-14	3.039341730207679e-13	1.1498028768904215e-11	1.4136208589228074e-11	5.805178861255131e-11
0.6967339828220179	1.0427539665906143e-15	1.7773727100965852e-15	3.2926296303297932e-15	6.84136137028597e-15	1.6830059539352318e-14	5.4542549396993104e-14	3.0496500239467283e-13	1.147878295570669e-11	1.4226058820292502e-11	5.920618599260266e-11
0.6968339828220179	1.0481496280541416e-15	1.786435313162118e-15	3.309084571542447e-15	6.874569740079459e-15	1.6908057805191184e-14	5.4774461285035774e-14	3.0599800010240093e-13	1.1459729518949251e-11	1.4316513699346528e-11	6.038820049466804e-11
0.6969339828220179	1.0535671734364367e-15	1.7955338736647866e-15	3.325602860126208e-15	6.907900438099841e-15	1.6986323724047688e-14	5.5007069023425144e-14	3.0703315917881533e-13	1.1440866073872142e-11	1.440757740061688e-11	6.159863241022747e-11
0.6970339828220179	1.0590066372603701e-15	1.804668442687148e-15	3.3421845724983503e-15	6.941353573815393e-15	1.70648574021612e-14	5.524037223137714e-14	3.080704725159083e-13	1.1422190266159594e-11	1.4499254127078487e-11	6.283830987843003e-11
0.697133982822018	1.0644680534624843e-15	1.8138390702999585e-15	3.3588297831787945e-15	6.974929252713413e-15	1.714365893597413e-14	5.5474370497373536e-14	3.0910993286140745e-13	1.140369977137354e-11	1.459154811063605e-11	6.410809003075174e-11
0.697233982822018	1.0699514553831686e-15	1.8230458055458597e-15	3.3755385647609186e-15	7.008627576242571e-15	1.7222728411999896e-14	5.5709063378794676e-14	3.1015153281733593e-13	1.1385392294398099e-11	1.468446361230514e-11	6.54088601902544e-11
0.697333982822018	1.0754568757569315e-15	1.8322886964232505e-15	3.392310987882433e-15	7.042448641755214e-15	1.7302065906692844e-14	5.5944450401554333e-14	3.1119526483859607e-13	1.1367265568895636e-11	1.4778004922395797e-11	6.674153912844649e-11
0.697433982822018	1.0809843467024165e-15	1.8415677898695505e-15	3.4091471211957304e-15	7.076392542448839e-15	1.7381671486315308e-14	5.618053105973122e-14	3.1224112123153283e-13	1.134931735677395e-11	1.4872176360695798e-11	6.810707838288101e-11
0.697533982822018	1.0865338997123525e-15	1.8508831317445707e-15	3.4260470313379032e-15	7.110459367306906e-15	1.7461545206802393e-14	5.6417304815190703e-14	3.132890941524552e-13	1.1331545447662919e-11	1.4966982276654036e-11	6.95064636388569e-11
0.6976339828220179	1.0921055656434286e-15	1.8602347668136364e-15	3.4430107829005467e-15	7.14464920103911e-15	1.7541687113627852e-14	5.6654771097211225e-14	3.1433917560619185e-13	1.1313947658402998e-11	1.5062427049565925e-11	7.094071617879406e-11
0.6977339828220179	1.0976993747059862e-15	1.8696227387305375e-15	3.4600384383991823e-15	7.178962124020882e-15	1.7622097241666285e-14	5.689292930210159e-14	3.1539135744460265e-13	1.1296521832542664e-11	1.515851508875837e-11	7.241089440305719e-11
0.6978339828220179	1.1033153564537087e-15	1.8790470900201867e-15	3.477130058242506e-15	7.213398212232892e-15	1.770277561505575e-14	5.713177879281767e-14	3.164456313650853e-13	1.1279265839846338e-11	1.5255250833775932e-11	7.39180954262671e-11
0.6979339828220179	1.1089535397730135e-15	1.888507862061207e-15	3.49428570070091e-15	7.247957537198707e-15	1.778372224705768e-14	5.737131889857293e-14	3.1750198890907067e-13	1.1262177575811323e-11	1.5352638754567026e-11	7.546345675337458e-11
0.6980339828220179	1.1146139528725998e-15	1.8980050950684202e-15	3.5115054218752306e-15	7.28264016592329e-15	1.7864937139916113e-14	5.761154891444974e-14	3.185604214605147e-13	1.1245254961195008e-11	1.5450683351671794e-11	7.704815804006041e-11
0.6981339828220179	1.1202966232726036e-15	1.9075388280748674e-15	3.5287892756646816e-15	7.317446160829724e-15	1.7946420284715627e-14	5.785246810100049e-14	3.1962092024435335e-13	1.122849594155056e-11	1.5549389156409236e-11	7.867342294230828e-11
0.6982339828220179	1.126001577793806e-15	1.9171090989138942e-15	3.546137313734909e-15	7.352375579695907e-15	1.802817166123794e-14	5.809407568385208e-14	3.2068347632497814e-13	1.1211898486771871e-11	1.5648760731066165e-11	8.034052106031868e-11
0.6983339828220179	1.1317288425466877e-15	1.9267159442009737e-15	3.563549585485183e-15	7.387428475590376e-15	1.8110191237816207e-14	5.833637085330292e-14	3.2174808060466424e-13	1.1195460590647188e-11	1.574880266908587e-11	8.205076998226858e-11
0.6984339828220179	1.1374784429203544e-15	1.936359399315225e-15	3.581026138015641e-15	7.422604896807273e-15	1.8192478971188942e-14	5.857935276391386e-14	3.2281472382201273e-13	1.11791802704213e-11	1.584951959525758e-11	8.380553743377741e-11
0.6985339828220178	1.1432504035713468e-15	1.9460394983809447e-15	3.598567016094214e-15	7.457904886801533e-15	1.827503480635242e-14	5.882302053410377e-14	3.238833965503697e-13	1.1163055566366398e-11	1.5950916165907166e-11	8.560624353934948e-11
0.6986339828220179	1.1490447484123038e-15	1.9557562742487215e-15	3.616172262122846e-15	7.493328484122022e-15	1.8357858676410598e-14	5.906737324573015e-14	3.2495408919622314e-13	1.1147084541360327e-11	1.605299706908689e-11	8.745436320244125e-11
0.6987339828220179	1.1548615006005138e-15	1.9655097584764744e-15	3.633841916103634e-15	7.52887572234507e-15	1.844095050242494e-14	5.931240994367567e-14	3.2602679199760186e-13	1.1131265280473849e-11	1.615576702476705e-11	8.935142861129507e-11
0.6988339828220179	1.160700682526427e-15	1.975299981310333e-15	3.651576015604688e-15	7.564546630007188e-15	1.8524310193261705e-14	5.955812963542383e-14	3.271014950224498e-13	1.1115595890564766e-11	1.6259230785027397e-11	9.129903187814561e-11
0.6989339828220179	1.1665623158019271e-15	1.985126971665155e-15	3.669374595725443e-15	7.600341230536806e-15	1.860793764543875e-14	5.980453129063776e-14	3.2817818816699826e-13	1.1100074499880515e-11	1.6363393134249826e-11	9.329882781990719e-11
0.6990339828220179	1.1724464212485124e-15	1.9949907571050406e-15	3.687237689061696e-15	7.636259542185177e-15	1.8691832742969978e-14	6.005161384072771e-14	3.292568611541113e-13	1.1084699257667417e-11	1.6468258889310318e-11	9.535253688903034e-11
0.699133982822018	1.178353018885369e-15	2.0048913638234186e-15	3.705165325670207e-15	7.672301577957353e-15	1.8775995357208428e-14	6.029937617841915e-14	3.303375035316242e-13	1.1069468333787632e-11	1.6573832899772212e-11	9.746194826382029e-11
0.699233982822018	1.1842821279173155e-15	2.0148288166230934e-15	3.723157533033027e-15	7.708467345541567e-15	1.886042534668801e-14	6.054781715731525e-14	3.3142010467066803e-13	1.1054379918343617e-11	1.6680120048079733e-11	9.962892310813412e-11
0.699333982822018	1.1902337667226298e-15	2.0248031388960297e-15	3.741214336021437e-15	7.744756847238211e-15	1.8945122556963982e-14	6.079693559145696e-14	3.325046537639783e-13	1.1039432221308299e-11	1.678712524975173e-11	1.018553980111068e-10
0.699433982822018	1.196207952840682e-15	2.034814352602915e-15	3.759335756859569e-15	7.781170079888916e-15	1.9030086820451625e-14	6.104673025487908e-14	3.335911398241988e-13	1.1024623472163742e-11	1.6894853453576656e-11	1.0414338861827519e-10
0.699533982822018	1.2022047029595121e-15	2.0448624782524934e-15	3.777521815087538e-15	7.817707034803183e-15	1.9115317956263054e-14	6.12971998811569e-14	3.346795516821531e-13	1.1009951919544878e-11	1.700330964180621e-11	1.0649499346629356e-10
0.6996339828220179	1.2082240329032249e-15	2.0549475348806907e-15	3.795772527524039e-15	7.854367697686054e-15	1.9200815770042494e-14	6.154834316295741e-14	3.3576987798511426e-13	1.0995415830890725e-11	1.7112498830351028e-11	1.0891239803433814e-10
0.6997339828220179	1.2142659576192876e-15	2.065069540029625e-15	3.814087908229113e-15	7.891152048563928e-15	1.9286580053800843e-14	6.180015875158003e-14	3.3686210719506157e-13	1.0981013492101662e-11	1.7222426068976108e-11	1.1139787902620769e-10
0.6998339828220179	1.220330491165665e-15	2.075228509726101e-15	3.83246796846599e-15	7.928060061709976e-15	1.9372610585747824e-14	6.205264525649544e-14	3.3795622758691573e-13	1.0966743207202831e-11	1.7333096441496117e-11	1.1395380889817037e-10
0.6999339828220179	1.2264176466977988e-15	2.0854244584603165e-15	3.850912716662573e-15	7.96509170556911e-15	1.9458907130121837e-14	6.230580124487827e-14	3.3905222724676494e-13	1.0952603298013694e-11	1.7444515065971672e-11	1.165826606487273e-10
0.7000339828220179	1.2325274364555491e-15	2.0956573991639517e-15	3.8694221583730825e-15	8.002246942681763e-15	1.9545469437020262e-14	6.255962524114188e-14	3.40150094070076e-13	1.093859210382377e-11	1.7556687094905685e-11	1.192870128876483e-10
0.7001339828220179	1.2386598717498102e-15	2.1059273431881813e-15	3.8879962962385234e-15	8.039525729606688e-15	1.9632297242225983e-14	6.281411572645725e-14	3.4124981575987914e-13	1.0924707981073379e-11	1.766961771543938e-11	1.220695552029356e-10
0.7002339828220179	1.2448149629492369e-15	2.1162343002815942e-15	3.906635129947246e-15	8.076928016844087e-15	1.9719390267033575e-14	6.306927113828011e-14	3.4235137982496e-13	1.0910949303041228e-11	1.778331214954966e-11	1.2493309384579703e-10
0.7003339828220179	1.2509927194665418e-15	2.126578278567604e-15	3.925338656195103e-15	8.114453748756611e-15	1.9806748218072833e-14	6.332508986986573e-14	3.434547735780116e-13	1.0897314459536588e-11	1.7897775654245464e-11	1.278805577552183e-10
0.7004339828220179	1.2571931497449148e-15	2.136959284521856e-15	3.944106868644919e-15	8.152102863490532e-15	1.989437078713185e-14	6.358157026978031e-14	3.4455998413379293e-13	1.0883801856597167e-11	1.8013013521765153e-11	1.3091500494540347e-10
0.7005339828220178	1.2634162612441607e-15	2.1473773229492578e-15	3.9629397578858296e-15	8.189875292895731e-15	1.9982257650977613e-14	6.383871064141283e-14	3.4566699840726006e-13	1.0870409916192852e-11	1.8129031079773973e-11	1.3403962928113312e-10
0.7006339828220179	1.2696620604266345e-15	2.157832396960898e-15	3.981837311391946e-15	8.227770962444942e-15	2.007040847117378e-14	6.409650924247426e-14	3.467758031116762e-13	1.0857137075933516e-11	1.8245833691560752e-11	1.3725776766806067e-10
0.7007339828220179	1.275930552743207e-15	2.168324507950584e-15	4.000799513480878e-15	8.26578979115206e-15	2.0158822893899313e-14	6.43549642845013e-14	3.4788638475672606e-13	1.0843981788783178e-11	1.8363426756235973e-11	1.405729076870878e-10
0.7008339828220179	1.2822217426188938e-15	2.178853655571218e-15	4.019826345271619e-15	8.303931691490203e-15	2.02475005497636e-14	6.46140739323473e-14	3.4899872964659717e-13	1.0830942522778174e-11	1.8481815708929012e-11	1.4398869570429548e-10
0.7009339828220179	1.2885356334385147e-15	2.1894198377109643e-15	4.0389177846420695e-15	8.342196569308083e-15	2.0336441053619556e-14	6.487383630367422e-14	3.501128238780479e-13	1.0818017760750468e-11	1.8601006020985635e-11	1.4750894549037926e-10
0.7010339828220179	1.2948722275319827e-15	2.200023050469034e-15	4.058073806186075e-15	8.380584323746244e-15	2.04256440043757e-14	6.513424946843904e-14	3.5122865333846373e-13	1.0805206000055992e-11	1.8721003200165683e-11	1.5113764738635052e-10
0.701133982822018	1.301231526159719e-15	2.2106632881314553e-15	4.0772943811703805e-15	8.41909484715234e-15	2.0515108984807206e-14	6.539531144837292e-14	3.523462037039072e-13	1.0792505752307375e-11	1.8841812790840677e-11	1.5487897805520728e-10
0.701233982822018	1.3076135294975967e-15	2.2213405431462264e-15	4.096579477490293e-15	8.457728024994968e-15	2.0604835561362466e-14	6.565702021645698e-14	3.534654604371173e-13	1.0779915543111253e-11	1.896344037419047e-11	1.5873731086254798e-10
0.701333982822018	1.3140182366220068e-15	2.232054806098569e-15	4.115929059626057e-15	8.496483735777768e-15	2.0694823283970773e-14	6.591937369639499e-14	3.5458640878553476e-13	1.076743391180992e-11	1.9085891568401645e-11	1.6271722693276608e-10
0.701433982822018	1.3204456454946243e-15	2.242806065685826e-15	4.135343088597839e-15	8.535361850951858e-15	2.0785071685847034e-14	6.618236976208025e-14	3.5570903377929234e-13	1.075505941122792e-11	1.920917202886429e-11	1.668235269311814e-10
0.701533982822018	1.3268957529469618e-15	2.253594308691925e-15	4.1548215219205825e-15	8.574362234827176e-15	2.087558028329354e-14	6.644600623705554e-14	3.5683332022916767e-13	1.0742790607421731e-11	1.9333287448368485e-11	1.7106124362690863e-10
0.7016339828220179	1.3333685546649801e-15	2.264419519961825e-15	4.174364313558673e-15	8.61348474448416e-15	2.0966348575501696e-14	6.671028089397215e-14	3.579592527245691e-13	1.0730626079435192e-11	1.9458243557302256e-11	1.754356552958646e-10
0.7017339828220179	1.3398640451733061e-15	2.2752816823755354e-15	4.193971413879553e-15	8.652729229682957e-15	2.105737604435043e-14	6.697519145404e-14	3.59086815631447e-13	1.071856441905739e-11	1.9584046123846908e-11	1.7995230002837914e-10
0.7018339828220179	1.3463822178193603e-15	2.286180776821942e-15	4.213642769607532e-15	8.692095532773078e-15	2.114866215420353e-14	6.724073558647575e-14	3.6021599309023593e-13	1.070660423058593e-11	1.9710700954174132e-11	1.846169910116024e-10
0.7019339828220179	1.3529230647574197e-15	2.297116782172286e-15	4.233378323776654e-15	8.731583488601364e-15	2.1240206351704822e-14	6.750691090794577e-14	3.613467690137471e-13	1.0694744130593203e-11	1.9838213892641798e-11	1.8943583286294166e-10
0.7020339828220179	1.3594865769323613e-15	2.3080896752535226e-15	4.253178015683222e-15	8.771192924419502e-15	2.1332008065570797e-14	6.777371498199938e-14	3.6247912708506786e-13	1.0682982747696732e-11	1.996659082198928e-11	1.9441523909761174e-10
0.7021339828220179	1.3660727440633358e-15	2.3190994308212518e-15	4.273041780837945e-15	8.810923659790187e-15	2.1424066706382167e-14	6.804114531850531e-14	3.6361305075541577e-13	1.067131872233357e-11	2.0095837663532794e-11	1.995619508207389e-10
0.7022339828220179	1.3726815546272596e-15	2.330146021532413e-15	4.292969550917474e-15	8.850775506493039e-15	2.1516381666373483e-14	6.830919937307686e-14	3.6474852324201466e-13	1.0659750706537939e-11	2.0225960377360476e-11	2.0488305674272767e-10
0.7023339828220179	1.3793129958420991e-15	2.3412294179178045e-15	4.312961253715518e-15	8.890748268428559e-15	2.1608952319219682e-14	6.85778745464923e-14	3.6588552752590814e-13	1.064827736372267e-11	2.035696496252601e-11	2.1038601462549518e-10
0.7024339828220179	1.3859670536499717e-15	2.352349588354109e-15	4.3330168130934606e-15	8.93084174152228e-15	2.1701778019821512e-14	6.884716818411218e-14	3.6702404634978716e-13	1.0636897368464124e-11	2.048885745724272e-11	2.1607867427720887e-10
0.7025339828220178	1.3926437127001806e-15	2.3635064990358596e-15	4.3531361489304335e-15	8.971055713627403e-15	2.1794858104088673e-14	6.911707757529233e-14	3.681640622157883e-13	1.0625609406290499e-11	2.062164393907649e-11	2.2196930222404526e-10
0.7026339828220178	1.3993429563319195e-15	2.3747001139470195e-15	4.373319177072968e-15	9.011389964426065e-15	2.1888191888720917e-14	6.938759995278604e-14	3.693055573832753e-13	1.0614412173473682e-11	2.0755330525138417e-11	2.2806660819961843e-10
0.7027339828220179	1.4060647665569122e-15	2.385930394832163e-15	4.393565809284199e-15	9.051844265330738e-15	2.1981778670987526e-14	6.965873249214803e-14	3.7044851386659906e-13	1.0603304376824067e-11	2.088992337227645e-11	2.343797736060822e-10
0.7028339828220179	1.4128091240418339e-15	2.3971973011676073e-15	4.413875953192112e-15	9.09241837938353e-15	2.2075617728502695e-14	6.993047231112688e-14	3.7159291343284117e-13	1.0592284733488929e-11	2.102542867726599e-11	2.4091848211567787e-10
0.7029339828220179	1.4195760080905306e-15	2.4085007901320347e-15	4.434249512238061e-15	9.133112061155258e-15	2.2169708319003145e-14	7.020281646905937e-14	3.7273873759955355e-13	1.0581351970753944e-11	2.1161852677001372e-11	2.4769295259801394e-10
0.7030339828220179	1.4263653966260914e-15	2.4198408165768897e-15	4.454686385624117e-15	9.173925056643266e-15	2.2264049680117503e-14	7.047576196624701e-14	3.7388596763244176e-13	1.0570504825847279e-11	2.1299201648683665e-11	2.5471397457629655e-10
0.7031339828220179	1.4331772661727433e-15	2.4312173329965723e-15	4.4751864682601175e-15	9.21485710316815e-15	2.2358641029139734e-14	7.07493057433436e-14	3.750345845430769e-13	1.0559742045747595e-11	2.1437481910010555e-11	2.6199294643617164e-10
0.703233982822018	1.4400115918374985e-15	2.442630289498073e-15	4.495749650710005e-15	9.255907929269574e-15	2.2453481562795404e-14	7.102344468072083e-14	3.761845690865421e-13	1.054906238699394e-11	2.1576699819362627e-11	2.695419166330557e-10
0.703333982822018	1.446868347291643e-15	2.4540796337706304e-15	4.516375819138262e-15	9.297077254601279e-15	2.2548570457009243e-14	7.129817559784058e-14	3.773359017591053e-13	1.0538464615499898e-11	2.171686177599089e-11	2.773736281688388e-10
0.703433982822018	1.4537475047521376e-15	2.4655653110548447e-15	4.5370648552549475e-15	9.338364789824656e-15	2.2643906866668767e-14	7.157349525261644e-14	3.784885627958377e-13	1.0527947506369283e-11	2.185797422020189e-11	2.855015666366839e-10
0.703533982822018	1.4606490349625618e-15	2.4770872641114834e-15	4.557816636260577e-15	9.37977023650151e-15	2.2739489925385692e-14	7.18494003407655e-14	3.796425321682164e-13	1.0517509843714927e-11	2.2000043633541315e-11	2.9394001216342783e-10
0.703633982822018	1.467572907174237e-15	2.4886454331901633e-15	4.578631034790735e-15	9.42129328698598e-15	2.2835318745255805e-14	7.212588749516585e-14	3.807977895817369e-13	1.050715042048108e-11	2.2143076538978214e-11	3.0270409561384897e-10
0.7037339828220179	1.4745190891268117e-15	2.5002397559974927e-15	4.599507918859795e-15	9.462933624314907e-15	2.293139241661622e-14	7.240295328519507e-14	3.8195431447347444e-13	1.0496868038267366e-11	2.228707950108606e-11	3.1180985945961565e-10
0.7038339828220179	1.4814875470288053e-15	2.5118701676649732e-15	4.620447151803892e-15	9.504690922097425e-15	2.3027710007799972e-14	7.268059421607108e-14	3.8311208600962235e-13	1.0486661507155734e-11	2.243205912622304e-11	3.2127432375890597e-10
0.7039339828220179	1.488478245538004e-15	2.5235366007166732e-15	4.6414485922239574e-15	9.546564844404047e-15	2.312427056488981e-14	7.295880672818715e-14	3.842710830830517e-13	1.0476529645540314e-11	2.2578022062711935e-11	3.3111555774127825e-10
0.7040339828220179	1.4954911477415135e-15	2.5352389850364757e-15	4.662512093927493e-15	9.588555045653136e-15	2.3221073111467002e-14	7.32375871964339e-14	3.854312843107975e-13	1.0466471279959334e-11	2.2724975001016747e-11	3.413527575465676e-10
0.7041339828220179	1.5025262151357494e-15	2.5469772478348797e-15	4.683637505870387e-15	9.630661170498183e-15	2.3318116648360298e-14	7.351693192952514e-14	3.865926680315649e-13	1.0456485244929532e-11	2.2872924673919376e-11	3.520063307277537e-10
0.7042339828220179	1.5095834076061292e-15	2.5587513136158293e-15	4.704824672097568e-15	9.67288285371242e-15	2.3415400153391644e-14	7.37968371693103e-14	3.877552123031935e-13	1.0446570382783303e-11	2.3021877856693954e-11	3.6309798819638324e-10
0.7043339828220179	1.5166626834065471e-15	2.570561104142762e-15	4.726073431683699e-15	9.715219720073236e-15	2.3512922581119258e-14	7.407729909008196e-14	3.8891889490010527e-13	1.0436725543507758e-11	2.317184136727897e-11	3.7465084436645356e-10
0.7044339828220179	1.5237639991387118e-15	2.582406538404633e-15	4.747383618672514e-15	9.757671384245132e-15	2.3610682862578146e-14	7.435831379788104e-14	3.900836933107366e-13	1.042694958458639e-11	2.3322822066448734e-11	3.8668952634013034e-10
0.7045339828220178	1.5308873097312807e-15	2.5942875325815006e-15	4.76875506201643e-15	9.800237450661638e-15	2.370867990501898e-14	7.463987732979016e-14	3.912495847349453e-13	1.0417241370843068e-11	2.3474826857982458e-11	3.992402930770269e-10
0.7046339828220178	1.5380325684186792e-15	2.6062040000098143e-15	4.790187585514964e-15	9.842917513406065e-15	2.3806912591644217e-14	7.492198565322844e-14	3.9241654608140304e-13	1.0407599774287886e-11	2.3627862688831334e-11	4.1233116560057576e-10
0.7047339828220179	1.54519972671979e-15	2.618155851147068e-15	4.811681007752443e-15	9.885711156090745e-15	2.3905379781341033e-14	7.520463466522719e-14	3.9358455396493954e-13	1.0398023673965194e-11	2.3781936549282737e-11	4.259920694213042e-10
0.7048339828220179	1.5523887344163828e-15	2.6301429935366118e-15	4.833235142035752e-15	9.928617951736114e-15	2.4004080308412693e-14	7.548782019171648e-14	3.9475358470391154e-13	1.03885119558045e-11	2.393705547312458e-11	4.4025499050034873e-10
0.7049339828220179	1.5595995395313989e-15	2.642165331771701e-15	4.854849796330812e-15	9.97163746264741e-15	2.410301298230725e-14	7.57715379867887e-14	3.9592361431750575e-13	1.0379063512472245e-11	2.4093226537804935e-11	4.5515414623983417e-10
0.7050339828220179	1.5668320883068835e-15	2.654222767459357e-15	4.876524773198897e-15	1.0014769240290972e-14	2.4202176587343418e-14	7.605578373196736e-14	3.9709461852305264e-13	1.0369677243226696e-11	2.4250456864591305e-11	4.707261731720773e-10
0.7051339828220179	1.5740863251818212e-15	2.6663151991836986e-15	4.898259869731786e-15	1.0058012825169061e-14	2.4301569882433276e-14	7.634055303546244e-14	3.982665727332848e-13	1.0360352053774032e-11	2.440875361872585e-11	4.870103332317822e-10
0.705233982822018	1.5813621927697328e-15	2.678442522469261e-15	4.920054877487042e-15	1.0101367746693757e-14	2.440119160080473e-14	7.662584143142314e-14	3.9943945205361804e-13	1.0351086856127052e-11	2.4568124009580088e-11	5.040487407373371e-10
0.705333982822018	1.5886596318358903e-15	2.690604629743483e-15	4.941909582421799e-15	1.0144833523058754e-14	2.4501040449717894e-14	7.691164437918162e-14	4.006132312793543e-13	1.034188056846515e-11	2.472857529080417e-11	5.218866124840782e-10
0.705433982822018	1.5959785812745336e-15	2.7028014102992104e-15	4.9638237648266356e-15	1.0188409661111347e-14	2.4601115110181735e-14	7.719795726249129e-14	4.01787884892914e-13	1.0332732114996646e-11	2.489011476047688e-11	5.405725436706215e-10
0.705533982822018	1.6033189780857351e-15	2.715032750256614e-15	4.985797199258431e-15	1.0232095656222272e-14	2.470141423666742e-14	7.748477538875817e-14	4.029633870610191e-13	1.0323640425822882e-11	2.50527497612506e-11	5.601588127435884e-10
0.705633982822018	1.6106807573519656e-15	2.7272985325248336e-15	5.0078296544723436e-15	1.0275890992153874e-14	2.4801936456817363e-14	7.777209398826553e-14	4.0413971163184645e-13	1.0314604436803735e-11	2.521648768049315e-11	5.80701718666659e-10
0.7057339828220179	1.618063852214552e-15	2.739598636763078e-15	5.0299208933538044e-15	1.0319795140928317e-14	2.4902680371153916e-14	7.805990821338757e-14	4.0531683213217366e-13	1.030562308942517e-11	2.538133595042801e-11	6.022619546042768e-10
0.7058339828220179	1.6254681938498744e-15	2.751932939341607e-15	5.052070672849114e-15	1.03638075626934e-14	2.5003644552784104e-14	7.834821313780774e-14	4.064947217645124e-13	1.0296695330668981e-11	2.5547302048271322e-11	6.249050225700792e-10
0.7059339828220179	1.6328937114452077e-15	2.7643013133020248e-15	5.074278743895818e-15	1.0407927705587656e-14	2.510482754710106e-14	7.863700375571413e-14	4.0767335340417304e-13	1.0287820112883126e-11	2.571439349636386e-11	6.487016942388427e-10
0.7060339828220179	1.6403403321744654e-15	2.776703628317377e-15	5.096544851352262e-15	1.0452155005603632e-14	2.5206227871483617e-14	7.892627498099986e-14	4.088526995963544e-13	1.0278996393654513e-11	2.5882617862301513e-11	6.73728523873447e-10
0.7061339828220179	1.6478079811736152e-15	2.7891397506518605e-15	5.1188687339264815e-15	1.04964888864508e-14	2.5307844014993748e-14	7.921602164645279e-14	4.100327325531868e-13	1.0270223135683559e-11	2.6051982759061995e-11	7.000684201938922e-10
0.7062339828220179	1.6552965815159052e-15	2.8016095431199404e-15	5.1412501241041384e-15	1.0540928759416202e-14	2.5409674438069374e-14	7.950623850293582e-14	4.112134241507554e-13	1.0261499306659612e-11	2.6222495845127217e-11	7.27811285036411e-10
0.7063339828220179	1.6628060541867525e-15	2.8141128650452567e-15	5.163688748076379e-15	1.058547402322396e-14	2.5511717572215764e-14	7.979692021856251e-14	4.123947459260833e-13	1.0252823879138227e-11	2.639416482460202e-11	7.570547278440574e-10
0.7064339828220179	1.6703363180584943e-15	2.8266495722191734e-15	5.186184325666316e-15	1.0630124063894233e-14	2.5613971819693186e-14	8.008806137786722e-14	4.1357666907412907e-13	1.0244195830420637e-11	2.6566997447330257e-11	7.879048664280073e-10
0.7065339828220178	1.677887289864781e-15	2.839219516858517e-15	5.208736570255133e-15	1.0674878254599582e-14	2.571643555320264e-14	8.037965648095953e-14	4.1475916444471436e-13	1.0235614142433343e-11	2.6741001509005127e-11	8.204772260810701e-10
0.7066339828220178	1.6854588841747337e-15	2.8518225475634522e-15	5.231345188707403e-15	1.0719735955520718e-14	2.5819107115567344e-14	8.067169994268216e-14	4.159422025394556e-13	1.0227077801610473e-11	2.6916184851276452e-11	8.548977510586332e-10
0.7067339828220179	1.693051013366972e-15	2.8644585092745452e-15	5.254009881295826e-15	1.0764696513701332e-14	2.5921984819413306e-14	8.09641860917556e-14	4.171257535086619e-13	1.0218585798776806e-11	2.709255536185393e-11	8.913039447258921e-10
0.7068339828220179	1.7006635876031211e-15	2.877127243229454e-15	5.276730341624668e-15	1.0809759262899824e-14	2.6025066946843752e-14	8.125710916991297e-14	4.183097871482046e-13	1.0210137129032501e-11	2.72701209746043e-11	9.298461573740564e-10
0.7069339828220179	1.7082965148013711e-15	2.8898285869194206e-15	5.2995062565536e-15	1.0854923523442073e-14	2.612835174911459e-14	8.155046333103368e-14	4.194942728963712e-13	1.0201730791639005e-11	2.7448889669646535e-11	9.70689043920093e-10
0.7070339828220179	1.7159497006095044e-15	2.9025623740451375e-15	5.322337306119277e-15	1.0900188602070412e-14	2.623183744630308e-14	8.184424264026469e-14	4.2067917983068223e-13	1.0193365789906586e-11	2.76288694734402e-11	1.0140132175286633e-9
0.7071339828220179	1.7236230483777425e-15	2.915328434472023e-15	5.345223163457582e-15	1.0945553791792813e-14	2.6335522226976023e-14	8.213844107313296e-14	4.2186447666468224e-13	1.0185041131082746e-11	2.7810068458869232e-11	1.0600171297658815e-9
0.707233982822018	1.7313164591314674e-15	2.9281265941855373e-15	5.368163494724105e-15	1.099101837172985e-14	2.643940424785368e-14	8.243305251465713e-14	4.230501317447195e-13	1.0176755826242341e-11	2.7992494745322063e-11	1.1089192133724544e-9
0.707333982822018	1.7390298315433557e-15	2.9409566752455623e-15	5.391157959014435e-15	1.1036581606960427e-14	2.654348163347106e-14	8.272807075844205e-14	4.2423611304668303e-13	1.0168508890178921e-11	2.8176156498764377e-11	1.1609603303315726e-9
0.707433982822018	1.7467630619055705e-15	2.9538184957405458e-15	5.414206208283198e-15	1.108224274836603e-14	2.664775247583556e-14	8.302348950577247e-14	4.2542238817271855e-13	1.0160299341296758e-11	2.8361061931808638e-11	1.2164065758589347e-9
0.707533982822018	1.754516044101483e-15	2.9667118697412892e-15	5.437307887263076e-15	1.1128001032473829e-14	2.675221483408173e-14	8.331930236469512e-14	4.266089243479212e-13	1.015212620150488e-11	2.854721930377673e-11	1.2755524985703004e-9
0.707633982822018	1.7622886695771015e-15	2.9796366072541656e-15	5.4604626333820036e-15	1.117385568129711e-14	2.6856866734124032e-14	8.361550284909421e-14	4.2779568841699387e-13	1.0143988496111699e-11	2.8734636920756965e-11	1.3387248087895482e-9
0.7077339828220179	1.7700808273123456e-15	2.992592514173756e-15	5.483670076680551e-15	1.1219805902176248e-14	2.6961706168303895e-14	8.391208437775934e-14	4.289826468408894e-13	1.013588525372125e-11	2.8923323135656478e-11	1.406286661246489e-9
0.7078339828220179	1.7778924037919295e-15	3.0055793922352665e-15	5.506929839727674e-15	1.1265850887615892e-14	2.7066731095035446e-14	8.420904027344229e-14	4.3016976569341263e-13	1.0127815506129886e-11	2.9113286348244964e-11	1.4786426159179564e-9
0.7079339828220179	1.7857232829759493e-15	3.0185970389663164e-15	5.530241537536398e-15	1.1311989815122053e-14	2.7171939438447544e-14	8.450636376190657e-14	4.313570106578037e-13	1.0119778288224752e-11	2.9304535005194965e-11	1.5562444023067527e-9
0.7080339828220179	1.79357334627026e-15	3.031645247638387e-15	5.553604777478044e-15	1.1358221847037512e-14	2.7277329088022365e-14	8.480404797097499e-14	4.3254434702328594e-13	1.0111772637883234e-11	2.9497077600114e-11	1.6395976390720444e-9
0.7081339828220179	1.8014424724965013e-15	3.0447238072175783e-15	5.577019159196095e-15	1.1404546130375262e-14	2.7382897898230984e-14	8.510208592955564e-14	4.3373173968159835e-13	1.0103797595873053e-11	2.969092267357033e-11	1.7292696939752561e-9
0.7082339828220179	1.809330537861839e-15	3.0578325023150364e-15	5.600484274518972e-15	1.1450961796650522e-14	2.7488643688165016e-14	8.540047056667285e-14	4.349191531234895e-13	1.0095852205753871e-11	2.988607881311228e-11	1.825898910333926e-9
0.7083339828220179	1.817237415928351e-15	3.07097111313691e-15	5.623999707372025e-15	1.1497467961710872e-14	2.7594564241164337e-14	8.569919471048116e-14	4.36106551435171e-13	1.008793551377951e-11	3.008255465327927e-11	1.9302054778636384e-9
0.7084339828220179	1.8251629775822953e-15	3.084139415433848e-15	5.6475650336887725e-15	1.1544063725565844e-14	2.7700657304444634e-14	8.59982510872751e-14	4.372938982947859e-13	1.0080046568801794e-11	3.028035887560808e-11	2.0430042909293283e-9
0.7085339828220178	1.833107091002755e-15	3.0973371804497865e-15	5.671179821321093e-15	1.1590748172213628e-14	2.780692058871674e-14	8.629763232048636e-14	4.384811569687868e-13	1.0072184422174448e-11	3.047950020862807e-11	2.1652202197712654e-9
0.7086339828220178	1.84106962163034e-15	3.1105641748704196e-15	5.694843629948606e-15	1.1637520369466503e-14	2.791335176780617e-14	8.659733092967387e-14	4.396682903083364e-13	1.0064348127658683e-11	3.0679987427851575e-11	2.2979063254710587e-9
0.7087339828220179	1.8490504321352724e-15	3.123820160771176e-15	5.718556010987577e-15	1.168437936877537e-14	2.801994847826772e-14	8.68973393295091e-14	4.40855260745654e-13	1.0056536741329591e-11	3.088182935575525e-11	2.4422656843039716e-9
0.7088339828220179	1.8570493823853085e-15	3.1371048955645818e-15	5.742316507498145e-15	1.1731324205051358e-14	2.8126708318995817e-14	8.719764982874431e-14	4.420420302903243e-13	1.0048749321483144e-11	3.108503486175198e-11	2.5996776611628987e-9
0.7089339828220179	1.865066329413432e-15	3.1504181319471848e-15	5.766124654091374e-15	1.1778353896487194e-14	2.823362885083415e-14	8.749825462917875e-14	4.4322856052561595e-13	1.0040984928544455e-11	3.128961286215753e-11	2.7717296978034812e-9
0.7090339828220179	1.873101127384908e-15	3.1637596178460137e-15	5.789979976835185e-15	1.1825467444375306e-14	2.8340707596177222e-14	8.779914582461311e-14	4.444148126047146e-13	1.0033242624976555e-11	3.1495572320144576e-11	2.960255977364014e-9
0.7091339828220179	1.8811536275643757e-15	3.1771290963642677e-15	5.813881993159183e-15	1.187266383292576e-14	2.8447942038572634e-14	8.810031539979242e-14	4.456007472469664e-13	1.0025521475190339e-11	3.1702922245690625e-11	3.1673847163077815e-9
0.709233982822018	1.889223678282413e-15	3.1905263057268202e-15	5.837830211758926e-15	1.1919942029081271e-14	2.8555329622317804e-14	8.840175522934824e-14	4.4678632473408633e-13	1.0017820545455323e-11	3.191167169551585e-11	3.395596352515465e-9
0.709333982822018	1.8973111249018273e-15	3.2039509792248966e-15	5.861824132498848e-15	1.196730098233121e-14	2.8662867752051724e-14	8.870345707671639e-14	4.479715049063076e-13	1.0010138903810957e-11	3.2121829773010174e-11	3.647795591432736e-9
0.709433982822018	1.9054158097835753e-15	3.217402845160488e-15	5.885863246314772e-15	1.2014739624523569e-14	2.8770553792345924e-14	8.900541259306344e-14	4.4915624715853643e-13	1.0002475619978879e-11	3.2333405628153035e-11	3.927401208745314e-9
0.709533982822018	1.9135375722523497e-15	3.230881626789829e-15	5.909947035114892e-15	1.2062256869674698e-14	2.8878385067288686e-14	8.930761331618818e-14	4.503405104364486e-13	9.994829765275947e-12	3.254640845742034e-11	4.238458785345361e-9
0.709633982822018	1.92167624856199e-15	3.2443870422668924e-15	5.9340749716804486e-15	1.2109851613779082e-14	2.898635886006846e-14	8.961005066942461e-14	4.5152425323257514e-13	9.987200412528468e-12	3.276084750368439e-11	4.5857833098199335e-9
0.7097339828220179	1.9298316718602517e-15	3.25791880458569e-15	5.95824651956476e-15	1.215752273461429e-14	2.909447241255015e-14	8.991271596052759e-14	4.5270743358233225e-13	9.979586635986177e-12	3.297673205609898e-11	4.975141033216555e-9
0.7098339828220179	1.938003672153474e-15	3.271476621522506e-15	5.982461132991991e-15	1.2205269091547017e-14	2.9202722924850415e-14	9.021560038055241e-14	4.538900090600387e-13	9.971987511237821e-12	3.319407144997685e-11	5.413483410125852e-9
0.7099339828220179	1.9461920762708295e-15	3.2850601955774933e-15	6.0067182567544395e-15	1.2253089525335627e-14	2.931110755490797e-14	9.051869500272549e-14	4.550719367748963e-13	9.964402115127227e-12	3.3412875066655134e-11	5.90925087676011e-9
0.7100339828220179	1.954396707828194e-15	3.2986692239153125e-15	6.0310173261088304e-15	1.2300982857931263e-14	2.941962341804904e-14	9.082199078130278e-14	4.562531733669299e-13	9.956829525669895e-12	3.363315233334789e-11	6.472771317412162e-9
0.7101339828220179	1.9626173871916792e-15	3.312303398305812e-15	6.055357766672191e-15	1.2348947892277589e-14	2.952826758655104e-14	9.112547855041966e-14	4.574336750029113e-13	9.949268821970492e-12	3.3854912722988707e-11	7.116788471519406e-9
0.7102339828220179	1.970853931440835e-15	3.3259624050636028e-15	6.07973899431614e-15	1.2396983412107529e-14	2.963703708920015e-14	9.142914902292859e-14	4.586133973722249e-13	9.941719084140835e-12	3.4078165754059237e-11	7.857171002718445e-9
0.7103339828220179	1.9791061543313984e-15	3.3396459249872466e-15	6.104160415060215e-15	1.2445088181739243e-14	2.974592891084533e-14	9.173299278923143e-14	4.597922956827173e-13	9.934179393218514e-12	3.4302920990405913e-11	8.71387634274629e-9
0.7104339828220179	1.987373866257812e-15	3.35335363329799e-15	6.128621424964527e-15	1.2493260945869629e-14	2.985493999194962e-14	9.203700031609392e-14	4.609703246565173e-13	9.926648831086317e-12	3.4529188041043945e-11	9.712279437457998e-9
0.7105339828220179	1.995656874215328e-15	3.3670851995777726e-15	6.153121410021093e-15	1.2541500429365846e-14	2.996406722813622e-14	9.234116194546044e-14	4.621474385258069e-13	9.919126480392371e-12	3.47569765599482e-11	1.0885033074318572e-8
0.7106339828220178	2.0039549817616424e-15	3.380840287706475e-15	6.177659746044232e-15	1.2589805337054954e-14	3.007330746972939e-14	9.264546789324717e-14	4.633235910285667e-13	9.911611424470312e-12	3.498629624582879e-11	1.2274717212551081e-8
0.7107339828220179	2.012267988978313e-15	3.394618555798937e-15	6.202235798560197e-15	1.2638174353512496e-14	3.018265752129439e-14	9.2949908248132e-14	4.644987354042926e-13	9.9041027472609e-12	3.521715684189535e-11	1.3937683850312977e-8
0.7108339828220179	2.0205956924316347e-15	3.40841965614094e-15	6.226848922694897e-15	1.2686606142846685e-14	3.029211414116917e-14	9.325447297033175e-14	4.656728243896515e-13	9.89659953323335e-12	3.544956813560299e-11	1.594975555497487e-8
0.7109339828220179	2.0289378851332936e-15	3.422243235124946e-15	6.2514984630615425e-15	1.2735099348483557e-14	3.0401674040995476e-14	9.355915189036687e-14	4.668458102141427e-13	9.889100867307823e-12	3.568353995838781e-11	1.841487297067983e-8
0.7110339828220179	2.0372943565005306e-15	3.4360889331850736e-15	6.2761837536467536e-15	1.278365259294818e-14	3.0511333885243325e-14	9.386393470782208e-14	4.68017644595689e-13	9.881605834778299e-12	3.5919082185383903e-11	2.1478571850454814e-8
0.7111339828220179	2.0456648923159904e-15	3.4499563847313104e-15	6.300904117695687e-15	1.2832264477644311e-14	3.0621090290731833e-14	9.416881099008562e-14	4.69188278736212e-13	9.874113521235901e-12	3.61562047351261e-11	2.5349634256698296e-8
0.711233982822018	2.054049274687048e-15	3.4638452180832287e-15	6.325658867595671e-15	1.2880933582632208e-14	3.073093982614599e-14	9.447377017108797e-14	4.703576633171573e-13	9.866623012492837e-12	3.639491756923612e-11	3.033610743854377e-8
0.711333982822018	2.0624472820048623e-15	3.477755055403094e-15	6.350447304759429e-15	1.2929658466403894e-14	3.084087901154832e-14	9.477880155001886e-14	4.715257484949899e-13	9.859133394506664e-12	3.663523069209134e-11	3.6907706742919265e-8
0.711433982822018	2.0708586889031052e-15	3.491685512628269e-15	6.3752687195068525e-15	1.2978437665656949e-14	3.095090431788799e-14	9.508389429004883e-14	4.726924838966699e-13	9.851643753305503e-12	3.687715415047946e-11	4.5809223310498375e-8
0.711533982822018	2.0792832662159864e-15	3.505636199402952e-15	6.4001223909452935e-15	1.3027269695065707e-14	3.106101216650259e-14	9.538903741701995e-14	4.738578186150548e-13	9.84415317491311e-12	3.712069803323192e-11	5.8278759229170926e-8
0.711633982822018	2.087720780936195e-15	3.519606719009258e-15	6.425007586849399e-15	1.307615304705051e-14	3.1171198928616784e-14	9.56942198181404e-14	4.750217012042945e-13	9.836660745274828e-12	3.736587247084173e-11	7.64980395632318e-8
0.7117339828220179	2.0961709961722498e-15	3.5335966682977217e-15	6.449923563539436e-15	1.312508619154488e-14	3.1281460924838515e-14	9.59994302406626e-14	4.761840796751808e-13	9.829165550184159e-12	3.761268763506287e-11	1.0460628093548435e-7
0.7118339828220179	2.1046336711055386e-15	3.5476056376170244e-15	6.474869565758373e-15	1.3174067575760357e-14	3.139179442464661e-14	9.630465729054863e-14	4.77344901490456e-13	9.821666675209188e-12	3.786115373848923e-11	1.5125479176750878e-7
0.7119339828220179	2.113108560946762e-15	3.561633210743072e-15	6.499844826547872e-15	1.3223095623949144e-14	3.1502195645875935e-14	9.660988943112424e-14	4.785041135600831e-13	9.814163205619972e-12	3.811128103411527e-11	2.3709795860194857e-7
0.7120339828220179	2.1215954168922403e-15	3.575678964807405e-15	6.524848567123339e-15	1.327216873716474e-14	3.161266075419934e-14	9.691511498172307e-14	4.796616622364845e-13	9.806654226316141e-12	3.836307981487697e-11	4.2211321026666054e-7
0.7121339828220179	2.1300939860794524e-15	3.5897424702249715e-15	6.549879996747458e-15	1.3321285293019872e-14	3.1723185862600944e-14	9.722032211631822e-14	4.808174933097257e-13	9.799138821754813e-12	3.86165604131706e-11	9.469131548436897e-7
0.7122339828220179	2.1386040115424958e-15	3.603823290621168e-15	6.574938312602935e-15	1.3370443645443504e-14	3.1833767030849875e-14	9.752549886214281e-14	4.819715520026989e-13	9.7916160758794e-12	3.887173320035343e-11	3.710601512143116e-6
0.7123339828220179	2.147125232166841e-15	3.6179209827580684e-15	6.6000226996632035e-15	1.3419642124433256e-14	3.1944400264963097e-14	9.783063309829414e-14	4.83123782966203e-13	9.784085072047927e-12	3.912860858621888e-11	0.004628981901906861
0.7124339828220179	2.1556573826437286e-15	3.632035096460116e-15	6.625132330563242e-15	1.346887903580809e-14	3.205508151666941e-14	9.813571255433258e-14	4.842741302740495e-13	9.776544892962614e-12	3.9387197018452697e-11	4.180064982812692e-6
0.7125339828220179	2.1642001934242337e-15	3.646165174539029e-15	6.650266365467682e-15	1.3518152660956587e-14	3.216580668286473e-14	9.844072480886316e-14	4.854225374180913e-13	9.768994620599329e-12	3.964750898206523e-11	1.0228190702794939e-6
0.7126339828220178	2.1727533906727195e-15	3.660310752717999e-15	6.675423951938869e-15	1.356746125658434e-14	3.227657160506319e-14	9.874565728810699e-14	4.865689473032159e-13	9.76143333613749e-12	3.990955499879958e-11	4.531295966439674e-7
0.7127339828220179	2.1813166962199548e-15	3.6744713595551366e-15	6.700604224803156e-15	1.3616803054458472e-14	3.238737206884424e-14	9.905049726445913e-14	4.877133022423092e-13	9.75386011989036e-12	4.017334562651709e-11	2.5521960602157396e-7
0.7128339828220179	2.18988982751566e-15	3.688646516366119e-15	6.72580630601543e-15	1.3666176261148964e-14	3.249820380329387e-14	9.935523185503444e-14	4.888555439511586e-13	9.746274051235585e-12	4.043889145855564e-11	1.6384871959032306e-7
0.7129339828220179	2.1984724975808203e-15	3.702835737146382e-15	6.751029304523897e-15	1.3715579057769896e-14	3.2609062480442075e-14	9.965984802020475e-14	4.899956135433532e-13	9.738674208546393e-12	4.070620312306768e-11	1.1423960034469119e-7
0.7130339828220179	2.2070644149592565e-15	3.717038528492164e-15	6.776272316131661e-15	1.3765009599715098e-14	3.27199437146923e-14	9.996433256211171e-14	4.911334515250874e-13	9.731059669122467e-12	4.097529128232558e-11	8.430983456196025e-8
0.7131339828220179	2.2156652836688876e-15	3.731254389521047e-15	6.801534423358421e-15	1.3814466016394095e-14	3.2830843062249365e-14	1.0026867212318311e-13	4.922689977899734e-13	9.723429509121769e-12	4.124616663200563e-11	6.4861141832252e-8
0.713233982822018	2.224274803152543e-15	3.745482811791763e-15	6.8268146953003416e-15	1.3863946410964523e-14	3.294175602053966e-14	1.0057285318462369e-13	4.934021916137815e-13	9.715782803492297e-12	4.151883990044253e-11	5.150605744603926e-8
0.713333982822018	2.2328926682282285e-15	3.759723279223048e-15	6.852112187488331e-15	1.3913448860061313e-14	3.3052678027627707e-14	1.0087686206489511e-13	4.945329716491464e-13	9.708118625904217e-12	4.179332184785453e-11	4.193558074910635e-8
0.713433982822018	2.2415185690388634e-15	3.77397526801194e-15	6.877425941745628e-15	1.3962971413525116e-14	3.3163604461625696e-14	1.0118068491818888e-13	4.956612759202343e-13	9.700436048682254e-12	4.2069623265542456e-11	3.484010182578273e-8
0.713533982822018	2.2501521910017682e-15	3.788238246551041e-15	6.902754986043816e-15	1.4012512094126418e-14	3.3274530640100146e-14	1.0148430773288013e-13	4.967870418173632e-13	9.69273414273848e-12	4.234775497505813e-11	2.943169998315501e-8
0.713633982822018	2.2587932147573006e-15	3.802511675345242e-15	6.928098334356776e-15	1.4062068897288528e-14	3.338545181947094e-14	1.0178771632996865e-13	4.979102060915762e-13	9.685011977505058e-12	4.262772782734019e-11	2.521313810564123e-8
0.7137339828220179	2.2674413161173688e-15	3.81679500692755e-15	6.9534549865143985e-15	1.4111639790806886e-14	3.349636319440547e-14	1.0209089636150807e-13	4.990307048491752e-13	9.677268620867512e-12	4.290955270182168e-11	2.185798589683228e-8
0.7138339828220179	2.2760961660131482e-15	3.831087685774024e-15	6.97882392805423e-15	1.4161222714567022e-14	3.3607259897208486e-14	1.023938333090226e-13	5.001484735462203e-13	9.669503139098352e-12	4.319324050550485e-11	1.9144711347127195e-8
0.7139339828220179	2.284757430442518e-15	3.84538914821796e-15	7.004204130071805e-15	1.4210815580258041e-14	3.3718136997204625e-14	1.0269651248190343e-13	5.012634469829502e-13	9.661714596790168e-12	4.3478802172000804e-11	1.6918652977600633e-8
0.7140339828220179	2.2934247704168546e-15	3.859698822363528e-15	7.0295945490696126e-15	1.4260416271085898e-14	3.3828989500118646e-14	1.0299891901580375e-13	5.023755592982128e-13	9.653902056790212e-12	4.3766248660539967e-11	1.5069162086237102e-8
0.7141339828220179	2.302097841907303e-15	3.874016127997931e-15	7.054994126804931e-15	1.4310022641481774e-14	3.3939812347444793e-14	1.033010378710057e-13	5.034847439637883e-13	9.646064580133944e-12	4.4055590954942666e-11	1.3515371471989237e-8
0.7142339828220179	2.3107762957907115e-15	3.888340476503531e-15	7.080401790135581e-15	1.4359632516809094e-14	3.405060041581583e-14	1.0360285383078189e-13	5.045909337787192e-13	9.638201225979491e-12	4.434684006255839e-11	1.2197059919574504e-8
0.7143339828220179	2.3194597777947524e-15	3.9026712707684055e-15	7.105816450864787e-15	1.4409243693067366e-14	3.416134851636246e-14	1.0390435149974055e-13	5.056940608635594e-13	9.630311051542156e-12	4.464000701316606e-11	1.1068628337809496e-8
0.7144339828220179	2.3281479284428057e-15	3.917007905096675e-15	7.131237005584509e-15	1.4458853936593314e-14	3.4272051394070466e-14	1.042055153021568e-13	5.067940566545968e-13	9.622393112029036e-12	4.49351028578385e-11	1.0095032256397574e-8
0.7145339828220179	2.336840382998189e-15	3.931349765117515e-15	7.156662335517338e-15	1.4508460983759612e-14	3.4382703727128696e-14	1.0450632948029161e-13	5.078908518980219e-13	9.61444646057401e-12	4.523213866776775e-11	9.248976578396156e-9
0.7146339828220178	2.3455367714077515e-15	3.945696227693471e-15	7.18209130635611e-15	1.4558062540670344e-14	3.4493300126273135e-14	1.0480677809268581e-13	5.089843766440453e-13	9.606470148172371e-12	4.5531125533050205e-11	8.50894379786432e-9
0.7147339828220179	2.3542367182450933e-15	3.9600466608280475e-15	7.207522768103493e-15	1.460765628285369e-14	3.460383513412489e-14	1.0510684501245625e-13	5.100745602409704e-13	9.598463223616453e-12	4.583207456143354e-11	7.857784109556412e-9
0.7148339828220179	2.3629398426531547e-15	3.974400423572105e-15	7.232955554908692e-15	1.4657239854952182e-14	3.471430322452172e-14	1.0540651392556302e-13	5.111613313292265e-13	9.590424733430681e-12	4.613499687701895e-11	7.281691508420715e-9
0.7149339828220179	2.3716457582862598e-15	3.988756865929641e-15	7.25838848490353e-15	1.470681087040974e-14	3.482469880184417e-14	1.0570576832906932e-13	5.122446178353372e-13	9.582353721807147e-12	4.643990361892525e-11	6.769449606530762e-9
0.7150339828220179	2.3803540732516635e-15	4.003115328762589e-15	7.283820360036538e-15	1.475636691115622e-14	3.4935016200335634e-14	1.0600459152938301e-13	5.133243469658611e-13	9.574249230541212e-12	4.674680593990519e-11	6.311868877461482e-9
0.7151339828220179	2.3890643900504455e-15	4.017475143694714e-15	7.309249965905277e-15	1.4805905527288697e-14	3.504524968341429e-14	1.0630296664048277e-13	5.144004452012592e-13	9.566110298967146e-12	4.705571500491825e-11	5.901361715235931e-9
0.7152339828220179	2.397776305517853e-15	4.0318356330144786e-15	7.33467607158812e-15	1.485542423674935e-14	3.515539344298265e-14	1.066008765821321e-13	5.154728382897346e-13	9.557935963894156e-12	4.7366641989658944e-11	5.531618020675569e-9
0.715333982822018	2.406489410763196e-15	4.046196109577182e-15	7.360097429473108e-15	1.4904920525002024e-14	3.5265441598728543e-14	1.0689830407807389e-13	5.165414512410014e-13	9.549725259542244e-12	4.767959807903665e-11	5.197355009750097e-9
0.715433982822018	2.415203291108933e-15	4.060555876706061e-15	7.385512775086087e-15	1.4954391844703612e-14	3.537538819741863e-14	1.0719523165421372e-13	5.176062083200297e-13	9.541477217478431e-12	4.79945944656058e-11	4.894122439758996e-9
0.715533982822018	2.423917526029418e-15	4.074914228092434e-15	7.410920826917062e-15	1.5003835615374593e-14	3.548522721218822e-14	1.0749164163678135e-13	5.186670330407093e-13	9.533190866552655e-12	4.8311642347949993e-11	4.618149646157296e-9
0.715633982822018	2.4326316890889894e-15	4.089270447695096e-15	7.436320286244761e-15	1.5053249223064676e-14	3.559495254182371e-14	1.0778751615048667e-13	5.197238481594936e-13	9.524865232834426e-12	4.8630752929012245e-11	4.366224431110091e-9
0.715733982822018	2.4413453478793247e-15	4.1036238096384164e-15	7.461709836959727e-15	1.51026300200166e-14	3.5704558010038585e-14	1.0808283711664537e-13	5.207765756689605e-13	9.516499339548966e-12	4.89519374143733e-11	4.1355964374387605e-9
0.7158339828220179	2.450058063956301e-15	4.117973578109678e-15	7.487088145385782e-15	1.515197532432647e-14	3.581403736474218e-14	1.0837758625130268e-13	5.218251367913516e-13	9.508092207013678e-12	4.927520701047786e-11	3.92389950519082e-9
0.7159339828220179	2.45876939277639e-15	4.1323190072555745e-15	7.51245386009936e-15	1.52012824196005e-14	3.5923384277301556e-14	1.0867174506332795e-13	5.22869451972026e-13	9.499642852574603e-12	4.960057292280317e-11	3.729088861947668e-9
0.7160339828220179	2.4674788836321264e-15	4.146659341077399e-15	7.537805611747967e-15	1.5250548554609742e-14	3.603259234180058e-14	1.0896529485250701e-13	5.239094408728986e-13	9.491150290543134e-12	4.992804635397479e-11	3.5493899914978686e-9
0.7161339828220179	2.4761860795873244e-15	4.160993813325644e-15	7.563142012866252e-15	1.529977094294024e-14	3.614165507428728e-14	1.092582167076057e-13	5.249450223657974e-13	9.482613532132678e-12	5.0257638501821956e-11	3.3832567614296057e-9
0.7162339828220179	2.484890517411342e-15	4.17532164739308e-15	7.588461657690719e-15	1.5348946762641503e-14	3.625056591201761e-14	1.0955049150442113e-13	5.259761145257776e-13	9.474031585395167e-12	5.058936055737337e-11	3.2293369401641076e-9
0.7163339828220179	2.4935917275129926e-15	4.189642056207312e-15	7.613763121972431e-15	1.5398073155869678e-14	3.6359318212690045e-14	1.0984209990381726e-13	5.27002634624369e-13	9.465403455157767e-12	5.0923223702792646e-11	3.0864436483906273e-9
0.7164339828220179	2.5022892338735844e-15	4.203954242122338e-15	7.639044962788533e-15	1.544714722853029e-14	3.646790525367748e-14	1.1013302234974705e-13	5.280244991228059e-13	9.456728142960007e-12	5.125923910925383e-11	2.9535316046265414e-9
0.7165339828220179	2.5109825539795524e-15	4.218257396808299e-15	7.664305718350959e-15	1.5496166049914687e-14	3.6576320231247323e-14	1.1042323906724358e-13	5.290416236651442e-13	9.44800464699009e-12	5.159741793474668e-11	2.8296772654874015e-9
0.7166339828220178	2.5196711987542478e-15	4.232550701141471e-15	7.689543907814705e-15	1.5545126652335618e-14	3.6684556259778265e-14	1.10712730060415e-13	5.300539230713801e-13	9.439231962022107e-12	5.1937771321823344e-11	2.7140621468473697e-9
0.7167339828220178	2.5283546724892136e-15	4.246833325091937e-15	7.714758031083218e-15	1.5594026030757836e-14	3.6792606370967354e-14	1.1100147511040035e-13	5.31061311330471e-13	9.43040907935255e-12	5.228031039527135e-11	2.6059587560536435e-9
0.7168339828220179	2.537032472774759e-15	4.261104427611095e-15	7.739946568612653e-15	1.5642861142426274e-14	3.690046351303298e-14	1.1128945377332747e-13	5.320637015933372e-13	9.42153498673753e-12	5.262504625972269e-11	2.5047186777636233e-9
0.7169339828220179	2.5457040904297884e-15	4.2753631565177096e-15	7.765107981213527e-15	1.5691628906489773e-14	3.7008120549907366e-14	1.1157664537823426e-13	5.330610061657503e-13	9.412608668329165e-12	5.297198999718512e-11	2.4097624442588584e-9
0.7170339828220179	2.5543690094311653e-15	4.289608648382855e-15	7.790240709851622e-15	1.5740326203623256e-14	3.7115570260424334e-14	1.1186302902499098e-13	5.340531365012366e-13	9.403629104612875e-12	5.33211526645093e-11	2.3205708908304075e-9
0.7171339828220179	2.563026706842219e-15	4.303840028414187e-15	7.815343175446121e-15	1.578894987564438e-14	3.7222805337499085e-14	1.1214858358218906e-13	5.350400031938739e-13	9.39459527234387e-12	5.367254529077362e-11	2.2366777522285444e-9
0.7172339828220179	2.5716766527405918e-15	4.3180564103384565e-15	7.840413778666405e-15	1.5837496725127572e-14	3.732981838730153e-14	1.1243328768502363e-13	5.360215159710418e-13	9.385506144484393e-12	5.40261788745969e-11	2.15766330039689e-9
0.717333982822018	2.580318310145585e-15	4.332256896283532e-15	7.865450899726474e-15	1.588596351501504e-14	3.743660192841878e-14	1.127171197331475e-13	5.369975836861122e-13	9.376360690139998e-12	5.438206438136911e-11	2.08314885920766e-9
0.717433982822018	2.5889511349444494e-15	4.346440576658939e-15	7.890452898177856e-15	1.5934346968222936e-14	3.754314839101424e-14	1.1300005788851177e-13	5.379681143110833e-13	9.367157874496687e-12	5.474021274040241e-11	2.012792060531996e-9
0.717533982822018	2.597574575818374e-15	4.360606530035422e-15	7.915418112700404e-15	1.5982643767245052e-14	3.7649450115978545e-14	1.1328208007319138e-13	5.389330149291534e-13	9.357896658757551e-12	5.51006348420025e-11	1.9462827291610875e-9
0.717633982822018	2.606188074167587e-15	4.374753823023434e-15	7.940344860891473e-15	1.603085055375276e-14	3.775549935406975e-14	1.1356316396718776e-13	5.398921917272487e-13	9.348576000079468e-12	5.5463341534450045e-11	1.8833393029542487e-9
0.717733982822018	2.6147910640355914e-15	4.388881510150175e-15	7.965231439052395e-15	1.6078963928190922e-14	3.7861288265050175e-14	1.1384328700620708e-13	5.408455499884539e-13	9.339194851509786e-12	5.582834362089778e-11	1.8237057099983802e-9
0.7178339828220179	2.623382972033054e-15	4.402988633736019e-15	7.99007612197394e-15	1.6126980449369983e-14	3.796680891681254e-14	1.141224263794334e-13	5.417929940844313e-13	9.32975216192298e-12	5.619565185617811e-11	1.7671486372019762e-9
0.7179339828220179	2.631963217260575e-15	4.417074223769074e-15	8.01487716271878e-15	1.617489663405461e-14	3.8072053284498115e-14	1.1440055902726844e-13	5.427344274677144e-13	9.320246875956873e-12	5.656527694351598e-11	1.7134551351569657e-9
0.7180339828220179	2.640531211231037e-15	4.431137297779278e-15	8.0396327924028e-15	1.6222708956548665e-14	3.8177013249610607e-14	1.1467766163906082e-13	5.436697526640173e-13	9.310677933949625e-12	5.6937229531152927e-11	1.662430512705004e-9
0.7181339828220179	2.6490863577910334e-15	4.445176860710756e-15	8.0643412199741e-15	1.627041384827661e-14	3.82816805991182e-14	1.1495371065081606e-13	5.44598871264423e-13	9.301044271875844e-12	5.731152020886945e-11	1.6138964817815146e-9
0.7182339828220179	2.657628053041555e-15	4.4591919047933794e-15	8.089000631989309e-15	1.6318007697360146e-14	3.838604702454865e-14	1.1522868224287485e-13	5.455216839175171e-13	9.291344821282858e-12	5.768815950441052e-11	1.5676895190527088e-9
0.7183339828220179	2.6661556852580955e-15	4.473181409412671e-15	8.11360919238918e-15	1.6365486848192127e-14	3.8490104121077315e-14	1.1550255233759095e-13	5.46438090321486e-13	9.281578509227217e-12	5.8067157879809145e-11	1.5236594158225261e-9
0.7184339828220179	2.6746686348097867e-15	4.487144340978959e-15	8.138165042270346e-15	1.64128476010057e-14	3.859384338660676e-14	1.1577529659697144e-13	5.473479892161209e-13	9.271744258210623e-12	5.844852572760522e-11	1.481667991844609e-9
0.7185339828220179	2.6831662740778978e-15	4.501079652795184e-15	8.162666299657033e-15	1.646008621143999e-14	3.8697256220837954e-14	1.1604689042030634e-13	5.482512783747808e-13	9.261840986116239e-12	5.88322733669583e-11	1.4415879521686407e-9
0.7186339828220178	2.6916479673734354e-15	4.514986284923056e-15	8.187111059268363e-15	1.650719889010176e-14	3.880033392433116e-14	1.163173089417754e-13	5.491478545962577e-13	9.251867606144386e-12	5.921841103964764e-11	1.4033018690965427e-9
0.7187339828220178	2.7001130708542352e-15	4.52886316404855e-15	8.211497392285659e-15	1.655418180212316e-14	3.8903067697563326e-14	1.1658652702803406e-13	5.500376136966225e-13	9.241823026748694e-12	5.960694890596355e-11	1.3667012738153192e-9
0.7188339828220179	2.7085609324409555e-15	4.542709203345757e-15	8.235823346115962e-15	1.6601031066714863e-14	3.9005448639972966e-14	1.1685451927577984e-13	5.509204505009702e-13	9.231706151571722e-12	5.999789704048099e-11	1.3316858443836675e-9
0.7189339828220179	2.7169908917322855e-15	4.556523302339582e-15	8.260086944154188e-15	1.6647742756715823e-14	3.910746774899564e-14	1.1712126000929274e-13	5.517962588350853e-13	9.221515879380555e-12	6.039126542771023e-11	1.298162678546969e-9
0.7190339828220179	2.7254022799197717e-15	4.570304346767049e-15	8.284286185543204e-15	1.6694312898138868e-14	3.9209115919096615e-14	1.1738672327796463e-13	5.526649315171027e-13	9.211251104002491e-12	6.07870639576362e-11	1.266045641382798e-9
0.7191339828220179	2.7337944197013536e-15	4.584051208437724e-15	8.30841904493083e-15	1.6740737469712007e-14	3.9310383940789254e-14	1.176508828537996e-13	5.535263603490393e-13	9.200910714260361e-12	6.118530242112224e-11	1.2352547790892963e-9
0.7192339828220179	2.7421666251942274e-15	4.5977627450920414e-15	8.332483472225662e-15	1.6787012402414866e-14	3.94112624996467e-14	1.1791371222889153e-13	5.543804361082715e-13	9.190493593907742e-12	6.158599050519057e-11	1.2057157913467982e-9
0.719333982822018	2.750518201846967e-15	4.611437800259101e-15	8.35647739234956e-15	1.6833133579012378e-14	3.9511742175304226e-14	1.1817518461288463e-13	5.552270485389607e-13	9.179998621564135e-12	6.198913778817046e-11	1.1773595556461399e-9
0.719433982822018	2.758848446350881e-15	4.625075203112628e-15	8.380398704988856e-15	1.6879096833582675e-14	3.96118134404549e-14	1.1843527293041554e-13	5.560660863434061e-13	9.16942467065008e-12	6.239475373471095e-11	1.150121697804668e-9
0.719533982822018	2.7671566465501574e-15	4.638673768325855e-15	8.404245284342684e-15	1.6924897951042012e-14	3.971146665983284e-14	1.1869394981852088e-13	5.568974371733051e-13	9.158770609321702e-12	6.280284769065522e-11	1.123942203604031e-9
0.719633982822018	2.7754420813517814e-15	4.6522322959247925e-15	8.428014978869e-15	1.6970532666664532e-14	3.9810692089190897e-14	1.1895118762403692e-13	5.577209876209721e-13	9.148035300405749e-12	6.321342887777338e-11	1.0987650671028509e-9
0.719733982822018	2.783704020633939e-15	4.6657495711405925e-15	8.451705611028413e-15	1.701599666559799e-14	3.9909479874266233e-14	1.1920695840096645e-13	5.58536623210475e-13	9.137217601333937e-12	6.362650638834746e-11	1.0745379717103816e-9
0.7198339828220179	2.7919417251539212e-15	4.679224364259764e-15	8.47531497702527e-15	1.7061285582374317e-14	4.0007820049738494e-14	1.19461233907826e-13	5.593442283886756e-13	9.126316364077084e-12	6.404208917960632e-11	1.051212000572399e-9
0.7199339828220179	2.8001544464552377e-15	4.692655430473754e-15	8.498840846547497e-15	1.7106395000417545e-14	4.0105702538177945e-14	1.1971398560497703e-13	5.601436865162509e-13	9.115330435079868e-12	6.446018606801116e-11	1.028741373224106e-9
0.7200339828220179	2.8083414267736452e-15	4.706041509726788e-15	8.522280962502127e-15	1.7151320451545238e-14	4.020311714898621e-14	1.1996518465192503e-13	5.609348798585972e-13	9.10425865519439e-12	6.488080572337752e-11	1.0070832058163089e-9
0.7201339828220179	2.816501898942194e-15	4.719381326562192e-15	8.545633040750309e-15	1.719605741546674e-14	4.0300053577323366e-14	1.202148019045951e-13	5.617176895766629e-13	9.093099859614073e-12	6.530395666283782e-11	9.86197292529033e-10
0.7202339828220179	2.8246350862958103e-15	4.7326735899673575e-15	8.568894769838547e-15	1.7240601319275835e-14	4.0396501403030484e-14	1.2046280791259388e-13	5.624919957177496e-13	9.081852877807564e-12	6.572964724463917e-11	9.660459060547755e-10
0.7203339828220179	2.8327402025745177e-15	4.7459169932175366e-15	8.59206381072827e-15	1.728494753694017e-14	4.0492450089538515e-14	1.2070917291644132e-13	5.63257677206173e-13	9.070516533451916e-12	6.615788566176772e-11	9.465936152694756e-10
0.7204339828220179	2.840816451825993e-15	4.75911021371761e-15	8.615137796521938e-15	1.732909138878408e-14	4.0587888982770686e-14	1.2095386684477446e-13	5.640146118339085e-13	9.059089644365936e-12	6.658867993539875e-11	9.278071184158352e-10
0.7205339828220179	2.848863028307224e-15	4.7722519128428944e-15	8.638114332188212e-15	1.7373028140969365e-14	4.06828073100319e-14	1.2119685931153856e-13	5.647626762511263e-13	9.047571022443393e-12	6.70220379081684e-11	9.096550903055468e-10
0.7206339828220178	2.8568791163850285e-15	4.785340735778319e-15	8.660990994282657e-15	1.7416753004968158e-14	4.0777194178892756e-14	1.2143811961314443e-13	5.655017459566618e-13	9.035959473585746e-12	6.745796723725973e-11	8.921080422068734e-10
0.7207339828220178	2.8648638904358502e-15	4.798375311355828e-15	8.68376533066741e-15	1.7460261137033942e-14	4.087103857605767e-14	1.2167761672560327e-13	5.662316952884e-13	9.024253797634701e-12	6.789647538729746e-11	8.751381932253227e-10
0.7208339828220179	2.8728165147445446e-15	4.811354251890732e-15	8.706434860227578e-15	1.7503547637665852e-14	4.096432936622876e-14	1.2191531930164334e-13	5.669523974136077e-13	9.012452788304875e-12	6.83375696230534e-11	8.587193521100714e-10
0.7209339828220179	2.880736143402136e-15	4.824276153015957e-15	8.728997072585017e-15	1.754660755106922e-14	4.105705529095607e-14	1.2215119566779348e-13	5.676637243191433e-13	9.000555233115842e-12	6.878125700194522e-11	8.42826808529098e-10
0.7210339828220179	2.8886219202027905e-15	4.837139593515522e-15	8.751449427809554e-15	1.7589435864610306e-14	4.114920496747867e-14	1.2238521382144383e-13	5.683655468016332e-13	8.98855991332421e-12	6.92275443663378e-11	8.274372329536962e-10
0.7211339828220179	2.8964729785395603e-15	4.849943135155696e-15	8.7737893561279e-15	1.763202750826698e-14	4.124076688755573e-14	1.2261734142788932e-13	5.690577344575454e-13	8.976465603855259e-12	6.96764383356285e-11	8.125285843803507e-10
0.7212339828220179	2.904288441299419e-15	4.862685322514958e-15	8.79601425762898e-15	1.7674377354073477e-14	4.1331729416287476e-14	1.2284754581733374e-13	5.697401556731748e-13	8.964271073234553e-12	7.0127945298119e-11	7.980800251946267e-10
0.721333982822018	2.9120674207570825e-15	4.875364682812311e-15	8.818121501967605e-15	1.771648021556119e-14	4.1422080790923883e-14	1.2307579398187695e-13	5.704126776145685e-13	8.951975083519113e-12	7.05820714026652e-11	7.840718425508352e-10
0.721433982822018	2.919809018468001e-15	4.887979725734065e-15	8.840108428064824e-15	1.7758330847193316e-14	4.151180911966451e-14	1.2330205257248035e-13	5.710751662173583e-13	8.939576390228596e-12	7.103882255009765e-11	7.704853757022027e-10
0.721533982822018	2.9275123251602035e-15	4.900528943258981e-15	8.861972343805649e-15	1.7799923943795524e-14	4.160090238044829e-14	1.235262878958977e-13	5.717274861765173e-13	8.927073742276021e-12	7.149820438441368e-11	7.573029487711014e-10
0.721633982822018	2.935176420625304e-15	4.913010809481501e-15	8.883710525733473e-15	1.784125413998028e-14	4.168934841973037e-14	1.2374846591157721e-13	5.723695009360112e-13	8.91446588189802e-12	7.196022228372108e-11	7.445078084976167e-10
0.721733982822018	2.942800373608194e-15	4.925423780433872e-15	8.905320218742914e-15	1.7882316009566177e-14	4.177713495125e-14	1.239685522285524e-13	5.73001072678402e-13	8.901751544585466e-12	7.242488135094391e-11	7.320840665485291e-10
0.7218339828220179	2.9503832416961498e-15	4.93776629390618e-15	8.926798635768825e-15	1.79231040649937e-14	4.186424955478636e-14	1.2418651210229307e-13	5.736220623143424e-13	8.888929459013301e-12	7.289218640426965e-11	7.200166460077613e-10
0.7219339828220179	2.957924071206283e-15	4.950036769264706e-15	8.948142957472321e-15	1.796361275673275e-14	4.195067967490416e-14	1.2440231043152908e-13	5.742323294719965e-13	8.875998346970174e-12	7.336214196733947e-11	7.082912317046587e-10
0.7220339828220179	2.965421897072668e-15	4.962233607269125e-15	8.969350331924873e-15	1.8003836472687205e-14	4.2036412619688124e-14	1.2461591175505753e-13	5.748317324863617e-13	8.862956923288034e-12	7.383475225917021e-11	6.968942240677599e-10
0.7221339828220179	2.972875742731595e-15	4.974355189887044e-15	8.990417874288467e-15	1.804376953759339e-14	4.2121435559464624e-14	1.2482728024850781e-13	5.754201283885142e-13	8.84980389577103e-12	7.431002118380281e-11	6.858126962202603e-10
0.7222339828220179	2.980284620006547e-15	4.9863998801079074e-15	9.011342666493695e-15	1.808340621241223e-14	4.220573552551472e-14	1.2503637972109737e-13	5.759973728947779e-13	8.836537965124715e-12	7.478795231967072e-11	6.750343540587733e-10
0.7223339828220179	2.9876475289914555e-15	4.998366021754277e-15	9.032121756913699e-15	1.812274069371725e-14	4.2289299408773965e-14	1.2524317361233598e-13	5.765633203957677e-13	8.823157824884196e-12	7.526854890867697e-11	6.64547499079946e-10
0.7224339828220179	2.99496345793336e-15	5.010251939291978e-15	9.052752160037103e-15	1.8161767113076602e-14	4.237211395852074e-14	1.2544762498873035e-13	5.771178239454187e-13	8.809662161342921e-12	7.575181384497913e-11	6.543409937403457e-10
0.7225339828220179	3.002231383113407e-15	5.02205593763808e-15	9.073230856135569e-15	1.820047953642827e-14	4.2454165781053125e-14	1.256496965404341e-13	5.776607352498176e-13	8.796049653480146e-12	7.623774966346227e-11	6.444042291535773e-10
0.7226339828220179	3.0094502687274257e-15	5.033776301967127e-15	9.093554790929953e-15	1.8238871963452097e-14	4.253544133835542e-14	1.258493505778819e-13	5.781919046560498e-13	8.78231897288892e-12	7.672635852790702e-11	6.347270949456393e-10
0.7227339828220178	3.0166190667647227e-15	5.045411297515937e-15	9.113720875252948e-15	1.8276938326933265e-14	4.261592694675095e-14	1.2604654902839903e-13	5.78711181140895e-13	8.76846878370326e-12	7.721764221882993e-11	6.252999511048751e-10
0.7228339828220179	3.0237367168861935e-15	5.056959169386179e-15	9.133725984708314e-15	1.8314672492122534e-14	4.269560877554328e-14	1.2624125343276926e-13	5.792184122994441e-13	8.754497742525233e-12	7.771160212099874e-11	6.161136016764625e-10
0.7229339828220179	3.0308021463010544e-15	5.068418142345088e-15	9.153566959327448e-15	1.8352068256088965e-14	4.27744728456464e-14	1.2643342494178386e-13	5.79713444333634e-13	8.74040449835177e-12	7.820823921060314e-11	6.071592701644992e-10
0.7230339828220179	3.03781426964246e-15	5.079786420624891e-15	9.173240603222182e-15	1.838911934706779e-14	4.285250502820207e-14	1.2662302431275422e-13	5.801961220406734e-13	8.726187692500801e-12	7.870755404208238e-11	5.984285765153742e-10
0.7231339828220179	3.044771988842206e-15	5.091062187719668e-15	9.192743684235684e-15	1.842581942380226e-14	4.292969104318612e-14	1.2681001190600712e-13	5.806662888014069e-13	8.711845958537684e-12	7.920954673459462e-11	5.89913515567341e-10
0.7232339828220179	3.0516741930036315e-15	5.10224360618068e-15	9.212072933587945e-15	1.846216207487773e-14	4.300601645799843e-14	1.2699434768132354e-13	5.811237865685239e-13	8.697377922200245e-12	7.9714216958111e-11	5.816064368599403e-10
0.723333982822018	3.0585197582742562e-15	5.113328817409808e-15	9.231225045520514e-15	1.8498140818053937e-14	4.3081466686046794e-14	1.271759911943817e-13	5.815684558547507e-13	8.68278220132498e-12	8.022156391914601e-11	5.735000257058607e-10
0.723433982822018	3.065307547716276e-15	5.124315941451136e-15	9.250196676936075e-15	1.85337490995864e-14	4.315602698531386e-14	1.2735490159314212e-13	5.820001357208839e-13	8.668057405771518e-12	8.073158634608552e-11	5.655872854355738e-10
0.723533982822018	3.072036411176369e-15	5.135203076780104e-15	9.26898444703574e-15	1.8568980293544162e-14	4.3229682456909994e-14	1.2753103761421182e-13	5.824186637637494e-13	8.653202137347278e-12	8.12442824741258e-11	5.57861520732026e-10
0.723633982822018	3.0787051851544625e-15	5.145988300091556e-15	9.287584936952618e-15	1.8603827701122927e-14	4.3302418043619795e-14	1.2770435757918477e-13	5.828238761040837e-13	8.638214989732177e-12	8.17596500298013e-11	5.503163219795264e-10
0.723733982822018	3.0853126926705856e-15	5.1566696660849065e-15	9.305994689381612e-15	1.8638284549947176e-14	4.3374218528426896e-14	1.2787481939093143e-13	5.832156073742582e-13	8.62309454840191e-12	8.227768621508558e-11	5.429455505564617e-10
0.7238339828220179	3.0918577431312766e-15	5.1672452072482044e-15	9.324210208207635e-15	1.8672343993371822e-14	4.344506853303699e-14	1.2804238052988244e-13	5.835936907060103e-13	8.607839390552432e-12	8.279838769107314e-11	5.357433250073298e-10
0.7239339828220179	3.098339132194016e-15	5.177712933639248e-15	9.342227958127267e-15	1.8705999109772798e-14	4.3514952516373493e-14	1.282069980502534e-13	5.839579577179248e-13	8.592448085022132e-12	8.332175056119813e-11	5.287040080341039e-10
0.7240339828220179	3.1047556416309742e-15	5.188070832665492e-15	9.360044364270254e-15	1.873924290183377e-14	4.358385477307392e-14	1.2836862857626126e-13	5.843082385029641e-13	8.576919192215351e-12	8.384777035401512e-11	5.218221942519271e-10
0.7241339828220179	3.1111060391910907e-15	5.198316868861589e-15	9.377655811815433e-15	1.8772068295825807e-14	4.3651759431964664e-14	1.285272282982933e-13	5.846443616158092e-13	8.56125126402475e-12	8.437644200550006e-11	5.150926986579329e-10
0.7242339828220179	3.1173890784611435e-15	5.208448983664637e-15	9.395058645603444e-15	1.8804468140880697e-14	4.371865045452356e-14	1.2868275296904655e-13	5.849661540601101e-13	8.545442843753019e-12	8.490775984087106e-11	5.08510545765981e-10
0.7243339828220179	3.1236034987252634e-15	5.218465095187785e-15	9.412249169746978e-15	1.883643520825662e-14	4.3784511633330483e-14	1.2883515789963736e-13	5.852734412756559e-13	8.52949246603483e-12	8.544171755591475e-11	5.020709593635898e-10
0.7244339828220179	3.129748024823245e-15	5.228363097991501e-15	9.429223647236047e-15	1.8867962190599217e-14	4.384932659050481e-14	1.2898439795567548e-13	5.855660471254209e-13	8.51339865675795e-12	8.597830819780383e-11	4.957693528505168e-10
0.7245339828220179	3.135821367007718e-15	5.2381408628524865e-15	9.445978299540217e-15	1.8899041701194063e-14	4.3913078776124544e-14	1.2913042755330508e-13	5.858437938825174e-13	8.497159932984134e-12	8.651752414538793e-11	4.896013201213875e-10
0.7246339828220179	3.1418222207996224e-15	5.247796236531076e-15	9.462509306207647e-15	1.8929666273213668e-14	4.397575146663785e-14	1.2927320065521067e-13	5.861065022170337e-13	8.480774802869521e-12	8.705935708895219e-11	4.835626269575292e-10
0.7247339828220178	3.14774926684259e-15	5.2573270415358975e-15	9.478812804459967e-15	1.8959828358956304e-14	4.40373277632564e-14	1.2941267076659088e-13	5.863539911827774e-13	8.464241765584752e-12	8.760379800941583e-11	4.776492028956759e-10
0.7248339828220179	3.1536011707559922e-15	5.266731075886595e-15	9.494884888783158e-15	1.8989520329080402e-14	4.4097790590334204e-14	1.295487909310974e-13	5.865860782038986e-13	8.4475593112345e-12	8.815083715696913e-11	4.71857133543383e-10
0.7249339828220179	3.1593765829862723e-15	5.2760061128743735e-15	9.510721610515356e-15	1.9018734471828762e-14	4.415712269373531e-14	1.2968151372673616e-13	5.868025790614065e-13	8.430725920776637e-12	8.870046402911844e-11	4.66182653313351e-10
0.7250339828220179	3.1650741386574877e-15	5.285149900820278e-15	9.526318977430506e-15	1.904746299224894e-14	4.4215306639183673e-14	1.2981079126173824e-13	5.870033078795955e-13	8.413740065941062e-12	8.925266734813836e-11	4.606221385505133e-10
0.7251339828220179	3.1706924574197565e-15	5.294160162831097e-15	9.541672953318203e-15	1.907569801140397e-14	4.427232481060159e-14	1.2993657517039294e-13	5.871880771123248e-13	8.396600209147912e-12	8.980743503790064e-11	4.5517210102783213e-10
0.7252339828220179	3.1762301432967893e-15	5.30303459655324e-15	9.556779457559695e-15	1.9103431565577593e-14	4.43281594084293e-14	1.3005881660884102e-13	5.873566975292187e-13	8.379304803425388e-12	9.036475420006671e-11	4.498291817882258e-10
0.725333982822018	3.1816857845320183e-15	5.311770873924454e-15	9.571634364700453e-15	1.91306556054728e-14	4.438279244793584e-14	1.301774662508445e-13	5.875089782017573e-13	8.361852292327461e-12	9.092461108963655e-11	4.4459014531165016e-10
0.725433982822018	3.187057953432791e-15	5.3203666409225404e-15	9.58623350401786e-15	1.915736199540029e-14	4.443620575750816e-14	1.3029247428350425e-13	5.876447264892174e-13	8.344241109850567e-12	9.148699108981064e-11	4.3945187398780953e-10
0.725533982822018	3.1923452062136163e-15	5.3288195173126654e-15	9.600572659085932e-15	1.918354251246344e-14	4.448838097693017e-14	1.3040379040295534e-13	5.877637480245443e-13	8.326469680350261e-12	9.205187868617763e-11	4.34411362876179e-10
0.725633982822018	3.197546082837797e-15	5.337127096391824e-15	9.614647567335331e-15	1.920918884573246e-14	4.4539299555644565e-14	1.3051136381001253e-13	5.87865846700073e-13	8.308536418457185e-12	9.261925744018035e-11	4.2946571473643596e-10
0.725733982822018	3.2026591068574507e-15	5.345286944730813e-15	9.628453919610115e-15	1.9234292595414217e-14	4.458894275099911e-14	1.3061514320578915e-13	5.879508246531681e-13	8.290439728992779e-12	9.318910996185552e-11	4.2461213531331295e-10
0.7258339828220179	3.207682785252223e-15	5.353296601914187e-15	9.641987359719393e-15	1.9258845272011377e-14	4.463729162647859e-14	1.3071507678727662e-13	5.880184822517074e-13	8.272178006884304e-12	9.376141788182346e-11	4.198479288610603e-10
0.7259339828220179	3.212615608266403e-15	5.361153580277604e-15	9.655243483985876e-15	1.928283829547684e-14	4.468432704991957e-14	1.3081111224287702e-13	5.880686180794816e-13	8.2537496370795e-12	9.433616182250321e-11	4.151704938936386e-10
0.7260339828220179	3.2174560492444396e-15	5.368855364642819e-15	9.66821784078983e-15	1.9306262994358868e-14	4.4730029691711375e-14	1.3090319674791128e-13	5.881010289214647e-13	8.235152994460823e-12	9.491332136853287e-11	4.1057731914767397e-10
0.7261339828220179	3.22220256446524e-15	5.37639941205008e-15	9.680905930108805e-15	1.932911060493906e-14	4.477438002297861e-14	1.309912769600771e-13	5.881155097489551e-13	8.216386443759038e-12	9.549287503637554e-11	4.0606597974599585e-10
0.7262339828220179	3.2268535929743765e-15	5.383783151488404e-15	9.693303203053407e-15	1.93513722703625e-14	4.481735831375146e-14	1.3107529901487668e-13	5.881118537046106e-13	8.197448339466404e-12	9.607480024308036e-11	4.016341335504619e-10
0.7263339828220179	3.2314075564153646e-15	5.39100398362262e-15	9.705405061398434e-15	1.9373039039759223e-14	4.485894463111474e-14	1.3115520852099837e-13	5.880898520873479e-13	8.178337025749329e-12	9.665907327418085e-11	3.972795176933396e-10
0.7264339828220179	3.2358628588588937e-15	5.398059280519111e-15	9.717206857110164e-15	1.9394101867360384e-14	4.489911883734549e-14	1.312309505556661e-13	5.880492943371458e-13	8.159050836360692e-12	9.724566925070319e-11	3.929999452773459e-10
0.7265339828220179	3.2402178866305794e-15	5.404946385367503e-15	9.72870389186922e-15	1.9414551611602526e-14	4.493786058803139e-14	1.3130246965994246e-13	5.879899680196777e-13	8.139588094551292e-12	9.783456209525874e-11	3.8879330223493554e-10
0.7266339828220179	3.2444710081373344e-15	5.4116626122012505e-15	9.739891416588657e-15	1.9434379034227907e-14	4.49751493301732e-14	1.313697098339938e-13	5.879116588108834e-13	8.119947112981219e-12	9.842572449719447e-11	3.8465754433811594e-10
0.7267339828220178	3.2486205736918657e-15	5.418205245614591e-15	9.75076463092839e-15	1.9453574799373053e-14	4.501096430026993e-14	1.3143261453231816e-13	5.878141504813545e-13	8.100126193630322e-12	9.901912787677273e-11	3.8059069435052893e-10
0.7268339828220179	3.2526649153354716e-15	5.42457154047715e-15	9.761318682804383e-15	1.947212947265161e-14	4.504528452238868e-14	1.3149112665892606e-13	5.876972248806189e-13	8.080123627708277e-12	9.961474234835538e-11	3.7659083931405924e-10
0.7269339828220179	3.256602346659598e-15	5.430758721646515e-15	9.771548667894026e-15	1.9490033520228086e-14	4.5078088806215466e-14	1.3154518856248533e-13	5.875606619213275e-13	8.059937695564433e-12	1.0021253668256014e-10	3.726561279628122e-10
0.7270339828220179	3.2604311626253234e-15	5.436763983677075e-15	9.78144962913648e-15	1.9507277307883253e-14	4.5109355745090806e-14	1.3159474203142422e-13	5.874042395632542e-13	8.039566666596595e-12	1.0081247826736233e-10	3.6878476825745506e-10
0.7271339828220179	3.2641496393812136e-15	5.442584490527184e-15	9.791016556228773e-15	1.952385110007055e-14	4.513906371402607e-14	1.3163972828898712e-13	5.872277337971962e-13	8.019008799159439e-12	1.014145330681046e-10	3.649750250337367e-10
0.7272339828220179	3.2677560340798703e-15	5.448217375262879e-15	9.800244385117224e-15	1.95397450589658e-14	4.5167190867703923e-14	1.3168008798825722e-13	5.87030918628773e-13	7.998262340472825e-12	1.020186655863951e-10	3.612252177589895e-10
0.727333982822018	3.2712485846921513e-15	5.4536597397595445e-15	9.809127997484318e-15	1.9554949243505876e-14	4.5193715138460646e-14	1.3171576120712826e-13	5.868135660620306e-13	7.977325526528886e-12	1.0262483881784756e-10	3.5753371839102476e-10
0.727433982822018	3.2746255098201738e-15	5.458908654399903e-15	9.817662220230328e-15	1.9569453608420272e-14	4.521861423424852e-14	1.3174668744323395e-13	5.865754460829525e-13	7.956196581998833e-12	1.0323301420863141e-10	3.5389894933406585e-10
0.727533982822018	3.2778850085083317e-15	5.463961157770311e-15	9.825841824951158e-15	1.9583248003254723e-14	4.524186563658486e-14	1.3177280560884055e-13	5.863163266428514e-13	7.934873720139437e-12	1.0384315161081755e-10	3.503193814866847e-10
0.727633982822018	3.281025260052719e-15	5.46881425635346e-15	9.833661527410576e-15	1.9596322171383903e-14	4.526344659847994e-14	1.31794054025693e-13	5.860359736415808e-13	7.913355142698669e-12	1.0445520923645008e-10	3.4679353237703316e-10
0.727733982822018	3.2840444238084434e-15	5.473464924218382e-15	9.84111598700833e-15	1.9608665749016054e-14	4.528333414234457e-14	1.318103704198106e-13	5.857341509106481e-13	7.891639039820622e-12	1.0506914361032995e-10	3.4331996438087533e-10
0.7278339828220179	3.2869406389955935e-15	5.477910102707914e-15	9.848199806242365e-15	1.9620268264190487e-14	4.530150505788426e-14	1.3182169191624701e-13	5.854106201961673e-13	7.869723589950269e-12	1.0568490952147057e-10	3.39897283018266e-10
0.7279339828220179	3.289712024503132e-15	5.482146700122881e-15	9.854907530167428e-15	1.9631119135762285e-14	4.5317935899970306e-14	1.318279550337996e-13	5.850651411416886e-13	7.847606959737222e-12	1.0630245997317311e-10	3.365241353248243e-10
0.7280339828220179	3.2923566786909673e-15	5.486171591403721e-15	9.861233645848241e-15	1.9641207672382973e-14	4.5332602986496607e-14	1.3182909567968053e-13	5.846974712708947e-13	7.825287303939479e-12	1.0692174613170074e-10	3.331992082939923e-10
0.7281339828220179	3.2948726791902056e-15	5.4899816178088014e-15	9.867172581806436e-15	1.9650523071465532e-14	4.534548239621163e-14	1.3182504914412742e-13	5.843073659701092e-13	7.802762765325482e-12	1.0754271727348082e-10	3.2992122738657366e-10
0.7282339828220179	3.297258082701742e-15	5.493573586590196e-15	9.872718707465006e-15	1.9659054418147305e-14	4.535654996653801e-14	1.3181575009499007e-13	5.838945784707452e-13	7.780031474577042e-12	1.081653207308282e-10	3.266889551044117e-10
0.7283339828220179	3.2995109247925517e-15	5.496944270665998e-15	9.877866332585091e-15	1.966679068423696e-14	4.5365781291366005e-14	1.3180113257225104e-13	5.834588598315256e-13	7.757091550190217e-12	1.0878950183610846e-10	3.2350118962487483e-10
0.7284339828220179	3.3016292196906822e-15	5.500090408290069e-15	9.882609706699516e-15	1.967372072715751e-14	4.537315171883462e-14	1.3178112998250754e-13	5.829999589206244e-13	7.733941098376773e-12	1.0941520386432261e-10	3.2035676349332606e-10
0.7285339828220179	3.3036109600776206e-15	5.503008702718353e-15	9.886943018539986e-15	1.967983328887513e-14	4.5378636349085836e-14	1.3175567509340965e-13	5.825176223976125e-13	7.710578212964e-12	1.100423679740454e-10	3.172545423706425e-10
0.7286339828220179	3.305454116879373e-15	5.50569582187235e-15	9.890860395459533e-15	1.9685116994821757e-14	4.538221003200664e-14	1.3172470002804382e-13	5.820115946953076e-13	7.687000975294749e-12	1.1067093314668533e-10	3.141934238332141e-10
0.7287339828220178	3.3071566390553147e-15	5.508148397999556e-15	9.894355902849778e-15	1.9689560352806876e-14	4.538384736494439e-14	1.316881362592732e-13	5.814816180014247e-13	7.663207454126274e-12	1.113008361239985e-10	3.1117233622285355e-10
0.7288339828220178	3.3087164533849742e-15	5.510363027330345e-15	9.897423543552645e-15	1.96931517519183e-14	4.538352269040589e-14	1.3164591460402506e-13	5.80927432240119e-13	7.639195705528623e-12	1.1193201134381558e-10	3.081902375442539e-10
0.7289339828220179	3.3101314642531287e-15	5.512336269732321e-15	9.900057257266863e-15	1.9695879461415356e-14	4.538121009373586e-14	1.3159796521753757e-13	5.803487750533594e-13	7.614963772782495e-12	1.1256439087392561e-10	3.0524611440774645e-10
0.7290339828220179	3.311399553432615e-15	5.5140646483608995e-15	9.902250919948813e-15	1.969773162960988e-14	4.5376883400772545e-14	1.315442175875454e-13	5.79745381782142e-13	7.590509686276193e-12	1.1319790434404861e-10	3.0233898101521197e-10
0.7291339828220179	3.312518579865304e-15	5.51554464930695e-15	9.90399834320836e-15	1.9698696282739318e-14	4.537051617548696e-14	1.314846005284296e-13	5.791169854475825e-13	7.565831463402142e-12	1.1383247887586277e-10	2.994678781871303e-10
0.7292339828220179	3.313486379440997e-15	5.5167727212413604e-15	9.905293273698655e-15	1.9698761323827527e-14	4.5362081717596264e-14	1.3141904217530382e-13	5.784633167318133e-13	7.540927108452595e-12	1.1446803901100038e-10	2.9663187242885213e-10
0.7293339828220179	3.314300764774167e-15	5.517745275055811e-15	9.906129392500896e-15	1.969791453153682e-14	4.535155306016064e-14	1.3134746997805904e-13	5.77784103958763e-13	7.51579461251475e-12	1.1510450663696582e-10	2.9383005503428725e-10
0.729433982822018	3.3149595249788536e-15	5.518458683500801e-15	9.906500314502879e-15	1.9696143559009084e-14	4.5338902967155525e-14	1.312698106953547e-13	5.770790730747526e-13	7.49043195336509e-12	1.1574180091091011e-10	2.9106154122526217e-10
0.729533982822018	3.31546042544115e-15	5.5189092808198676e-15	9.906399587772308e-15	1.9693435932696946e-14	4.532410393102411e-14	1.311859903885575e-13	5.763479476289526e-13	7.46483709536332e-12	1.1637983818118889e-10	2.883254693249694e-10
0.729633982822018	3.3158012075899263e-15	5.519093362380971e-15	9.905820692924625e-15	1.968977905118353e-14	4.530712817020887e-14	1.3109593441563004e-13	5.755904487536695e-13	7.439007989345122e-12	1.1701853190664538e-10	2.8562099996386415e-10
0.729733982822018	3.315979588665214e-15	5.5190071843038754e-15	9.904757042484387e-15	1.9685160183993217e-14	4.528794762666056e-14	1.309995674249662e-13	5.748062951444781e-13	7.41294257251478e-12	1.1765779257354013e-10	2.829473153166553e-10
0.729833982822018	3.3159932614842977e-15	5.518646963084342e-15	9.90320198024088e-15	1.9679566470389137e-14	4.5266533963322876e-14	1.308968133491705e-13	5.739952030401764e-13	7.386638768336387e-12	1.1829752761004996e-10	2.803036183688921e-10
0.7299339828220179	3.3158398942060567e-15	5.518008875215284e-15	9.90114878059898e-15	1.9672984918163054e-14	4.524285856160055e-14	1.307875953987951e-13	5.731568862026057e-13	7.360094486425283e-12	1.1893764129828283e-10	2.7768913221190236e-10
0.7300339828220179	3.3155171300927314e-15	5.5170890568036895e-15	9.898590647922712e-15	1.9665402402411198e-14	4.5216892518799985e-14	1.3067183605600724e-13	5.722910558962948e-13	7.333307622437917e-12	1.1957803468369908e-10	2.751030993647667e-10
0.7301339828220179	3.3150225872696545e-15	5.515883603184562e-15	9.895520715873507e-15	1.9656805664301768e-14	4.518860664554968e-14	1.305494570682173e-13	5.713974208679139e-13	7.30627605796145e-12	1.2021860548188458e-10	2.7254478112215065e-10
0.7302339828220179	3.3143538584828e-15	5.514388568531177e-15	9.891932046742077e-15	1.9647181309829992e-14	4.515797146319691e-14	1.3042037944164564e-13	5.704756873256105e-13	7.278997660402524e-12	1.2085924798257677e-10	2.7001345692688086e-10
0.7303339828220179	3.3135085108537415e-15	5.5125999654613145e-15	9.88781763077481e-15	1.9636515808561383e-14	4.512495720118186e-14	1.3028452343482796e-13	5.695255589181129e-13	7.251470282875085e-12	1.214998529508637e-10	2.6750842376613687e-10
0.7304339828220179	3.312484085632923e-15	5.510513764640726e-15	9.883170385493446e-15	1.9624795492365133e-14	4.508953379438971e-14	1.3014180855208012e-13	5.685467367137317e-13	7.223691764087898e-12	1.221403075254695e-10	2.650289955902888e-10
0.7305339828220179	3.3112780979501406e-15	5.508125894382459e-15	9.877983155008869e-15	1.961200655413621e-14	4.5051670880479574e-14	1.2999215353689852e-13	5.675389191791545e-13	7.195659928231134e-12	1.2278049511402664e-10	2.6257450275335436e-10
0.7306339828220179	3.309888036562898e-15	5.505432240241961e-15	9.872248709328255e-15	1.9598135046503575e-14	4.5011337797184613e-14	1.29835476365296e-13	5.665018021580482e-13	7.167372584861706e-12	1.2342029528523862e-10	2.601442914741515e-10
0.7307339828220178	3.3083113636023555e-15	5.502428644609646e-15	9.865959743656582e-15	1.958316688053052e-14	4.496850357959693e-14	1.2967169423910187e-13	5.654350788495413e-13	7.138827528788818e-12	1.2405958365785166e-10	2.5773772331730487e-10
0.7308339828220178	3.3065455143171144e-15	5.4991109062986845e-15	9.85910887769093e-15	1.9567087824399104e-14	4.492313695742075e-14	1.2950072357917772e-13	5.643384397864721e-13	7.1100225399577086e-12	1.246982317863055e-10	2.553541746931958e-10
0.7309339828220179	3.3045878968143224e-15	5.495474780129527e-15	9.851688654909089e-15	1.954988350208666e-14	4.4875206352206785e-14	1.2932248001860046e-13	5.632115728135073e-13	7.0809553833334096e-12	1.253361070429822e-10	2.529930363761102e-10
0.7310339828220179	3.3024358917986285e-15	5.4915159765103875e-15	9.843691541851496e-15	1.9531539392028018e-14	4.482467987455982e-14	1.2913687839577292e-13	5.62054163065054e-13	7.0516238087834104e-12	1.2597307249693133e-10	2.506537130397902e-10
0.7311339828220179	3.300086852308693e-15	5.487230161013971e-15	9.83510992739613e-15	1.951204082576656e-14	4.477152532132169e-14	1.2894383274747592e-13	5.608658929430063e-13	7.022025550959398e-12	1.2660898678895844e-10	2.483356228096567e-10
0.7312339828220179	3.2975381034509583e-15	5.4826129539503105e-15	9.82593612202734e-15	1.9491372986592725e-14	4.4715710172729053e-14	1.2874325630186406e-13	5.59646442094295e-13	6.992158329178401e-12	1.2724370400296636e-10	2.4603819683102284e-10
0.7313339828220179	3.2947869421314266e-15	5.4776599299354924e-15	9.8161623570983e-15	1.946952090817065e-14	4.465720158954802e-14	1.285350614714022e-13	5.58395487388272e-13	6.962019847303089e-12	1.278770735334161e-10	2.437608788526366e-10
0.731433982822018	3.2918306367845584e-15	5.472366617456733e-15	9.805780784085593e-15	1.9446469473152526e-14	4.459596641018295e-14	1.2831915984574223e-13	5.571127028939006e-13	6.9316077936212174e-12	1.285089399488013e-10	2.415031248249087e-10
0.731533982822018	3.2886664270998362e-15	5.466728498433073e-15	9.79478347383819e-15	1.9422203411780216e-14	4.4531971147756405e-14	1.2809546218453095e-13	5.557977598567566e-13	6.900919840724339e-12	1.2913914285097807e-10	2.3926440251222695e-10
0.731633982822018	3.2852915237458365e-15	5.460741007772536e-15	9.783162415819197e-15	1.939670730047443e-14	4.4465181987169185e-14	1.2786387841016917e-13	5.544503266758618e-13	6.869953645385586e-12	1.2976751673025055e-10	2.3704419111878896e-10
0.731733982822018	3.281703108091445e-15	5.45439953292457e-15	9.770909517340074e-15	1.9369965560411205e-14	4.439556478212996e-14	1.276243176004973e-13	5.530700688802967e-13	6.838706848436575e-12	1.3039389081603638e-10	2.348419809273843e-10
0.731833982822018	3.2778983319248863e-15	5.447699413428686e-15	9.758016602789139e-15	1.9341962456085435e-14	4.432308505215983e-14	1.2737668798142158e-13	5.51656649105636e-13	6.807177074643649e-12	1.3101808892299652e-10	2.3265727295064195e-10
0.7319339828220179	3.2738743171699624e-15	5.440635940459452e-15	9.744475412851863e-15	1.9312682093862216e-14	4.424770797957091e-14	1.27120896919484e-13	5.502097270702242e-13	6.775361932583183e-12	1.316399292924659e-10	2.3048957859419739e-10
0.7320339828220179	3.269628155599514e-15	5.4332043563661564e-15	9.730277603724418e-15	1.9282108420513567e-14	4.416939840641929e-14	1.2685685091435863e-13	5.487289595511895e-13	6.743259014515985e-12	1.3225922442903132e-10	2.283384193313251e-10
0.7321339828220179	3.2651569085465827e-15	5.425399854209434e-15	9.715414746320709e-15	1.925022522174444e-14	4.408812083142882e-14	1.2658445559129125e-13	5.472140003603383e-13	6.710865896260932e-12	1.3287578093210034e-10	2.2620332638858913e-10
0.7322339828220179	3.2604576066125636e-15	5.417217577292728e-15	9.699878325471336e-15	1.9217016120703225e-14	4.400383940689006e-14	1.2630361569347052e-13	5.456645003197907e-13	6.678180137067701e-12	1.3348939932229148e-10	2.2408384044204714e-10
0.7323339828220179	3.255527249372626e-15	5.408652618689946e-15	9.683659739115357e-15	1.9182464576479776e-14	4.39165179355292e-14	1.260142350743306e-13	5.440801072374456e-13	6.645199279488396e-12	1.3409987386246858e-10	2.2197951132361027e-10
0.7324339828220179	3.2503628050788933e-15	5.3997000207687005e-15	9.666750297485466e-15	1.9146553882590084e-14	4.382611986735212e-14	1.2571621668979693e-13	5.424604658822568e-13	6.611920849248829e-12	1.347069923732614e-10	2.1988989773716965e-10
0.7325339828220179	3.2449612103603003e-15	5.390354774708966e-15	9.649141222284505e-15	1.9109267165447532e-14	4.373260829646027e-14	1.2540946259045944e-13	5.408052179592794e-13	6.578342355118349e-12	1.3531053604285297e-10	2.1781456698408076e-10
0.7326339828220179	3.2393193699198313e-15	5.380611820017259e-15	9.630823645855824e-15	1.907058738281918e-14	4.3635945957835374e-14	1.2509387391367536e-13	5.39114002084522e-13	6.544461288779014e-12	1.3591027923087868e-10	2.1575309469765837e-10
0.7327339828220178	3.2334341562292435e-15	5.370466044037019e-15	9.611788610344954e-15	1.9030497322269932e-14	4.353609522410129e-14	1.2476935087561537e-13	5.373864537596149e-13	6.510275124693958e-12	1.3650598926621185e-10	2.1370506458634302e-10
0.7328339828220178	3.2273024092206304e-15	5.35991228145357e-15	9.592027066854466e-15	1.8988979599591636e-14	4.343301810225108e-14	1.2443579276323024e-13	5.356222053462454e-13	6.475781319974649e-12	1.370974262384416e-10	2.1167006818517895e-10
0.7329339828220179	3.220920935975045e-15	5.348945313794931e-15	9.571529874590512e-15	1.8946016657217613e-14	4.332667623034978e-14	1.2409309792615395e-13	5.338208860403732e-13	6.440977314247219e-12	1.3768434278282545e-10	2.0964770461530152e-10
0.7330339828220179	3.214286510408817e-15	5.3375598689285004e-15	9.55028780000201e-15	1.8901590762624664e-14	4.321703087420777e-14	1.2374116376854104e-13	5.319821218463007e-13	6.4058605295182385e-12	1.3826648385849904e-10	2.0763758035114013e-10
0.7331339828220179	3.207395872956186e-15	5.325750620552123e-15	9.528291515911935e-15	1.8855684006719147e-14	4.310404292402173e-14	1.2337988674082365e-13	5.301055355504333e-13	6.370428370038873e-12	1.3884358651970638e-10	2.0563930899500348e-10
0.7332339828220179	3.200245730249576e-15	5.313512187681221e-15	9.505531600640434e-15	1.8808278302208755e-14	4.298767289098789e-14	1.2300916233140701e-13	5.281907466949154e-13	6.3346782221687175e-12	1.3941537967982022e-10	2.0365251105881308e-10
0.7333339828220179	3.192832754796679e-15	5.3008391341311365e-15	9.481998537120023e-15	1.875935538196048e-14	4.286788090388728e-14	1.2262888505829126e-13	5.262373715509913e-13	6.298607454238303e-12	1.3998158386789584e-10	2.0167681375268406e-10
0.733433982822018	3.1851535846545293e-15	5.287725967994496e-15	9.457682712003278e-15	1.870889679734314e-14	4.274462670563845e-14	1.2223894846062182e-13	5.242450230921826e-13	6.262213416410943e-12	1.40541910977516e-10	1.9971185078011804e-10
0.733533982822018	3.1772048231006122e-15	5.274167141113646e-15	9.432574414761767e-15	1.8656883916555378e-14	4.2617869649818104e-14	1.2183924509016535e-13	5.222133109672277e-13	6.225493440543277e-12	1.4109606400763445e-10	1.9775726213954463e-10
0.733633982822018	3.168983038300986e-15	5.260157048548784e-15	9.406663836776822e-15	1.8603297922937993e-14	4.24875686971575e-14	1.2142966650271287e-13	5.201418414728095e-13	6.188444840045076e-12	1.4164373679518147e-10	1.9581269393197449e-10
0.733733982822018	3.160484762975186e-15	5.245690028040749e-15	9.379941070422249e-15	1.8548119813272327e-14	4.235368241200034e-14	1.2101010324941378e-13	5.180302175260587e-13	6.151064909737958e-12	1.421846137391031e-10	1.9387779817455945e-10
0.733833982822018	3.1517064940580736e-15	5.230760359468732e-15	9.35239610813894e-15	1.8491330396062084e-14	4.2216168958734393e-14	1.2058044486802904e-13	5.15878038636818e-13	6.113350925713087e-12	1.427183695155591e-10	1.9195223261981257e-10
0.7339339828220179	3.1426446923585735e-15	5.2153622643036125e-15	9.324018841500127e-15	1.8432910289799826e-14	4.207498609818931e-14	1.2014057987411194e-13	5.136849008797016e-13	6.075300145187912e-12	1.4324466878397316e-10	1.900356605803058e-10
0.7340339828220179	3.133295782215422e-15	5.199489905055703e-15	9.294799060269495e-15	1.837283992121984e-14	4.193009118400538e-14	1.1969039575211607e-13	5.114503968659272e-13	6.036909806362042e-12	1.4376316588360202e-10	1.8812775075862472e-10
0.7341339828220179	3.1236561511492124e-15	5.183137384717556e-15	9.264726451449285e-15	1.8311099523531715e-14	4.1781441158965796e-14	1.1922977894642484e-13	5.091741157148786e-13	5.998177128271659e-12	1.4427350452029057e-10	1.8622817708240072e-10
0.7342339828220179	3.1137221495119188e-15	5.166298746202021e-15	9.233790598320841e-15	1.8247669134642096e-14	4.16289925513014e-14	1.1875861485230022e-13	5.068556430254875e-13	5.959099310643497e-12	1.4477531744308477e-10	1.8433661854423385e-10
0.7343339828220179	3.1034900901325257e-15	5.14896797177447e-15	9.201980979475773e-15	1.818252859535678e-14	4.1472701470959255e-14	1.1827678780676162e-13	5.044945608473484e-13	5.9196735337471906e-12	1.4526822611031436e-10	1.8245275904632527e-10
0.7344339828220179	3.092956247959917e-15	5.1311389824802996e-15	9.169286967838864e-15	1.8115657547569633e-14	4.1312523605840464e-14	1.177841810793824e-13	5.020904476516073e-13	5.879896958247113e-12	1.4575184034480188e-10	1.8057628724965654e-10
0.7345339828220179	3.082116859701933e-15	5.112805637567043e-15	9.135697829681137e-15	1.8047035432433366e-14	4.114841421800323e-14	1.1728067686300309e-13	4.996428783016079e-13	5.839766725052721e-12	1.4622575797777703e-10	1.7870689642754455e-10
0.7346339828220179	3.070968123461504e-15	5.093961733901233e-15	9.101202723625218e-15	1.7976641488514427e-14	4.0980328139834005e-14	1.16766156264376e-13	4.971514240233039e-13	5.799279955168076e-12	1.4668956448112998e-10	1.76844284323422e-10
0.7347339828220179	3.0595061983692547e-15	5.074601005379588e-15	9.065790699640344e-15	1.7904454749931482e-14	4.080821977018339e-14	1.1624049929471483e-13	4.946156523754197e-13	5.758433749540204e-12	1.4714283258755125e-10	1.749881530126884e-10
0.7348339828220178	3.0477272042126376e-15	5.054717122335217e-15	9.02945069802929e-15	1.7830454044476854e-14	4.063204307046882e-14	1.157035848601803e-13	4.92035127219376e-13	5.717225188906492e-12	1.4758512189814058e-10	1.7313820876849665e-10
0.7349339828220179	3.0356272210617895e-15	5.034303690938092e-15	8.992171548405406e-15	1.775461799172146e-14	4.045175156074332e-14	1.151552907522696e-13	4.894094086889659e-13	5.6756513336407605e-12	1.4801597847703213e-10	1.7129416193131376e-10
0.7350339828220179	3.023202288891755e-15	5.01335425259017e-15	8.95394196866058e-15	1.7676925001102965e-14	4.0267298315727544e-14	1.1459549363812875e-13	4.86738053159789e-13	5.633709223598571e-12	1.4843493443254767e-10	1.6945572678215836e-10
0.7351339828220179	3.010448407201317e-15	4.991862283314554e-15	8.91475056392372e-15	1.759735326999485e-14	4.00786359608097e-14	1.1402406905078542e-13	4.84020613218403e-13	5.591395877960969e-12	1.488415074844166e-10	1.676226214193401e-10
0.7352339828220179	2.997361534628332e-15	4.969821193139973e-15	8.874585825510199e-15	1.7515880781761407e-14	3.9885716668007556e-14	1.1344089137929229e-13	4.812566376312847e-13	5.5487082950776335e-12	1.4923520051652853e-10	1.657945676386247e-10
0.7353339828220179	2.9839375885612224e-15	4.94722432547814e-15	8.833436129860635e-15	1.743248530379199e-14	3.9688492151896315e-14	1.128458338587871e-13	4.784456713134551e-13	5.505643452308346e-12	1.49615501114691e-10	1.6397129081666703e-10
0.735433982822018	2.970172444747374e-15	4.9240649564969855e-15	8.791289737471225e-15	1.7347144385519514e-14	3.9486913665499214e-14	1.1223876856047165e-13	4.755872552969305e-13	5.4621983058638395e-12	1.4998188108886554e-10	1.621525197976279e-10
0.735533982822018	2.9560619368974726e-15	4.900336294487025e-15	8.748134791813917e-15	1.7259835356421306e-14	3.928093199614586e-14	1.1161956638149952e-13	4.726809266988626e-13	5.418369790645305e-12	1.5033379597927027e-10	1.6033798678284696e-10
0.735633982822018	2.9416018562862728e-15	4.8760314792221755e-15	8.703959318246262e-15	1.7170535324000348e-14	3.9070497461287055e-14	1.1098809703477708e-13	4.697262186894185e-13	5.374154820082418e-12	1.5067068454578754e-10	1.5852742722345932e-10
0.735733982822018	2.9267879513497978e-15	4.85114358131488e-15	8.658751222912041e-15	1.7079221171749632e-14	3.885555990427866e-14	1.1034422903868309e-13	4.667226604594227e-13	5.329550285970695e-12	1.5099196824003234e-10	1.5672057971587993e-10
0.735833982822018	2.9116159272786793e-15	4.825665601565173e-15	8.612498291631567e-15	1.6985869557098637e-14	3.8636068690126287e-14	1.0968782970669164e-13	4.63669777187716e-13	5.284553058307455e-12	1.5129705065944756e-10	1.5491718590003567e-10
0.7359339828220179	2.8960814456077768e-15	4.799590470303855e-15	8.565188188781474e-15	1.6890456909339628e-14	3.841197270119107e-14	1.0901876513691318e-13	4.605670900082528e-13	5.239159985126507e-12	1.5158531698274064e-10	1.5311699036025762e-10
0.7360339828220179	2.8801801238020924e-15	4.772911046729385e-15	8.516808456165685e-15	1.6792959427537485e-14	3.818322033286076e-14	1.0833690020154165e-13	4.574141159769305e-13	5.193367892331933e-12	1.5185613338598289e-10	1.5131974052874556e-10
0.7361339828220179	2.8639075348385364e-15	4.745620118238769e-15	8.467346511873899e-15	1.669335307841807e-14	3.794975948917792e-14	1.0764209853620738e-13	4.5421036803811834e-13	5.147173583530084e-12	1.521088464386039e-10	1.495251865915025e-10
0.7362339828220179	2.8472592067843057e-15	4.717710399752774e-15	8.416789649131891e-15	1.6591613594240866e-14	3.7711537578434864e-14	1.0693422252925229e-13	4.509553549909705e-13	5.100573839861206e-12	1.523427824785733e-10	1.4773308139668688e-10
0.7363339828220179	2.830230622370911e-15	4.689174533034146e-15	8.365125035140109e-15	1.648771647064988e-14	3.74685015087263e-14	1.062131333108979e-13	4.476485814554105e-13	5.053565419829158e-12	1.5255724696592247e-10	1.4594318036526356e-10
0.7364339828220179	2.8128172185643575e-15	4.660005085999941e-15	8.312339709901676e-15	1.6381636964505766e-14	3.7220597683461034e-14	1.0547869074232371e-13	4.4428954783784743e-13	5.00614505912998e-12	1.5275152381381867e-10	1.4415524140389061e-10
0.7365339828220179	2.795014386131686e-15	4.630194552027684e-15	8.258420585040314e-15	1.6273350091699608e-14	3.6967771996840236e-14	1.0473075340465893e-13	4.408777502966216e-13	4.9583094704796015e-12	1.529248746963183e-10	1.4236902481998608e-10
0.7366339828220179	2.776817469202981e-15	4.599735349255149e-15	8.203354442607098e-15	1.616283062494575e-14	3.670996982929043e-14	1.0396917858787535e-13	4.374126807071779e-13	4.910055343440011e-12	1.5307653833191137e-10	1.4058429323886498e-10
0.7367339828220179	2.7582217648296902e-15	4.568619819873148e-15	8.147127933876544e-15	1.6050053091555776e-14	3.6447136042856696e-14	1.0319382227957855e-13	4.3389382662690994e-13	4.861379344244001e-12	1.5320572974190058e-10	1.3880081152290182e-10
0.7368339828220178	2.739222522538723e-15	4.536840229412471e-15	8.089727578131277e-15	1.5934991771190833e-14	3.6179214976557294e-14	1.0240453915371498e-13	4.303206712597555e-13	4.812278115619023e-12	1.5331163948267132e-10	1.3701834669264493e-10
0.7369339828220179	2.719814943882331e-15	4.504388766023902e-15	8.031139761436291e-15	1.5817620693596303e-14	3.5906150441696064e-14	1.0160118255916817e-13	4.2669269342048193e-13	4.762748276609396e-12	1.533934328508153e-10	1.352366678498126e-10
0.7370339828220179	2.6999941819841445e-15	4.471257539751934e-15	7.971350735401906e-15	1.56979136363137e-14	3.562788571713394e-14	1.00783604508274e-13	4.2300936749870345e-13	4.7127864223976794e-12	1.5345024906005743e-10	1.3345554610212248e-10
0.7371339828220179	2.6797553410805166e-15	4.437438581801299e-15	7.910346615934505e-15	1.5575844122373495e-14	3.53443635445171e-14	9.995165566521639e-14	4.192701634225456e-13	4.6623891241240515e-12	1.5348120038888143e-10	1.3167475448986033e-10
0.7372339828220179	2.6590934760580303e-15	4.402923843797404e-15	7.848113381977785e-15	1.5451385417966474e-14	3.505552612346579e-14	9.910518533434288e-14	4.154745466220908e-13	4.611552928705129e-12	1.5348537129770044e-10	1.2989406791417678e-10
0.7373339828220179	2.6380035919864902e-15	4.367705197039189e-15	7.784636874240284e-15	1.532451053009391e-14	3.476131510671721e-14	9.824404144836608e-14	4.11621977992436e-13	4.5602743586507e-12	1.5346181751435371e-10	1.2811326306700854e-10
0.737433982822018	2.616480643647701e-15	4.3317744317457355e-15	7.719902793913021e-15	1.519519220419747e-14	3.446167159522782e-14	9.736807055646756e-14	4.0771191385652115e-13	4.508549911879744e-12	1.534095650867164e-10	1.263321183626042e-10
0.737533982822018	2.5945195350599182e-15	4.2951232562959924e-15	7.653896701375344e-15	1.5063402921767926e-14	3.4156536133234305e-14	9.647711781230872e-14	4.037438059276311e-13	4.456376061535089e-12	1.533276094010657e-10	1.2455041387059208e-10
0.737633982822018	2.5721151189976703e-15	4.257743296460939e-15	7.586604014887444e-15	1.4929114897930465e-14	3.384584870326384e-14	9.557102696191909e-14	3.997171012715359e-13	4.403749255795907e-12	1.5321491416485483e-10	1.2276793125051197e-10
0.737733982822018	2.5492621965073404e-15	4.219626094629006e-15	7.518010009272886e-15	1.47923000790105e-14	3.3529548721108504e-14	9.464964033149929e-14	3.956312422684011e-13	4.3506659176898396e-12	1.530704103524799e-10	1.2098445368780997e-10
0.737833982822018	2.5259555164182415e-15	4.180763109024606e-15	7.4480998145879e-15	1.4652930140076635e-14	3.320757503075026e-14	9.37127988151097e-14	3.914856665743347e-13	4.297122444903176e-12	1.528929951125241e-10	1.191997658312131e-10
0.7379339828220179	2.5021897748490493e-15	4.141145712919058e-15	7.376858414779128e-15	1.4510976482461086e-14	3.2879865899242e-14	9.276034186224951e-14	3.872798070826227e-13	4.243115209589678e-12	1.526815306349327e-10	1.1741365373144288e-10
0.7380339828220179	2.477959614709832e-15	4.100765193834493e-15	7.304270646328902e-15	1.4366410231258925e-14	3.2546359011544945e-14	9.179210746534286e-14	3.8301309188466387e-13	4.1886405581782856e-12	1.524348429764953e-10	1.1562590478124105e-10
0.7381339828220179	2.4532596251992738e-15	4.059612752740434e-15	7.230321196888111e-15	1.4219202232803367e-14	3.2206991465318555e-14	9.080793214710302e-14	3.7868494423056e-13	4.1336948111790025e-12	1.5215172084292695e-10	1.1383630765663873e-10
0.7382339828220179	2.4280843412973143e-15	4.017679503242937e-15	7.15499460389691e-15	1.4069323052120022e-14	3.186169976566447e-14	8.980765094779466e-14	3.7429478248940216e-13	4.078274262987667e-12	1.51830914325771e-10	1.1204465225944749e-10
0.7383339828220179	2.402428243253135e-15	3.974956470766078e-15	7.078275253192257e-15	1.391674297035625e-14	3.1510419819825415e-14	8.87910974123818e-14	3.6984202010920156e-13	4.022375181689018e-12	1.5147113359226175e-10	1.1025072966092193e-10
0.7384339828220179	2.3762857560685087e-15	3.9314345917264695e-15	7.0001473776038765e-15	1.376143198219006e-14	3.1153086931836206e-14	8.775810357757642e-14	3.6532606557653786e-13	3.9659938088587016e-12	1.5107104752622885e-10	1.0845433204656294e-10
0.7385339828220179	2.3496512489759375e-15	3.887104712699412e-15	6.920595055536022e-15	1.3603359793212118e-14	3.078963579712692e-14	8.670849995875759e-14	3.6074632237581737e-13	3.9091263593632595e-12	1.50629282317963e-10	1.0665525266200916e-10
0.7386339828220179	2.322519034912484e-15	3.8419575895781025e-15	6.8396022095374985e-15	1.3442495817287897e-14	3.042000049708032e-14	8.564211553679639e-14	3.561021889482379e-13	3.851769021159191e-12	1.5014442000097155e-10	1.048532857600001e-10
0.7387339828220179	2.2948833699883747e-15	3.795983886724602e-15	6.757152604857803e-15	1.3278809173893486e-14	3.004411449353888e-14	8.455877774475406e-14	3.513930586504031e-13	3.79391795509013e-12	1.4961499693335785e-10	1.0304822654835786e-10
0.7388339828220178	2.266738452950725e-15	3.749174176113195e-15	6.6732298479906275e-15	1.311226868542838e-14	2.9661910623263237e-14	8.345831245446905e-14	3.4661831971257785e-13	3.73556929468264e-12	1.4903950222152361e-10	1.0123987113896147e-10
0.7389339828220179	2.2380784246425125e-15	3.701518936465894e-15	6.587817385204123e-15	1.294284287450399e-14	2.9273321092345244e-14	8.23405439630343e-14	3.4177735519663297e-13	3.676719145940652e-12	1.4841637608375552e-10	9.942801649768521e-11
0.7390339828220179	2.2088973674562483e-15	3.653008552379971e-15	6.500898501057114e-15	1.2770499961208084e-14	2.887827747056649e-14	8.120529497915098e-14	3.3686954295361414e-13	3.6173635871381964e-12	1.4774400815112614e-10	9.761246039526059e-11
0.7391339828220179	2.179189304782774e-15	3.603633313447301e-15	6.412456316902611e-15	1.2595207860343864e-14	2.847671068571054e-14	8.005238660936738e-14	3.318942555809799e-13	3.557498668610559e-12	1.4702073570308348e-10	9.579300135902913e-11
0.7392339828220179	2.1489482004548192e-15	3.553383413365798e-15	6.322473789377127e-15	1.2416934178644397e-14	2.806855101782289e-14	7.888163834419531e-14	3.26850860379462e-13	3.4971204125440035e-12	1.4624484183487856e-10	9.396943862556636e-11
0.7393339828220179	2.11816795818554e-15	3.502248949042626e-15	6.230933708876308e-15	1.223564621196271e-14	2.7653728093421495e-14	7.769286804411764e-14	3.2173871930960027e-13	3.4362248127639203e-12	1.454145535539614e-10	9.214157209414262e-11
0.739433982822018	2.0868424210017364e-15	3.4502199196890274e-15	6.137818698016933e-15	1.2051310942435309e-14	2.7232170879654537e-14	7.648589192545991e-14	3.1655718894789985e-13	3.3748078345213164e-12	1.4452803980223786e-10	9.030920228098766e-11
0.739533982822018	2.05496537067194e-15	3.3972862259071454e-15	6.043111210084797e-15	1.1863895035621713e-14	2.680380767840892e-14	7.526052454615724e-14	3.1130562044263666e-13	3.3128654142779585e-12	1.435834094009885e-10	8.847213027434277e-11
0.739633982822018	2.0225305271289294e-15	3.343437668767947e-15	5.946793527467827e-15	1.1673364837616172e-14	2.6368566120363458e-14	7.401657879137916e-14	3.059833594692758e-13	3.2503934594894118e-12	1.4257870891508638e-10	8.663015769025669e-11
0.739733982822018	1.989531547887342e-15	3.288663948881081e-15	5.848847760076044e-15	1.1479686372135573e-14	2.5926373158991677e-14	7.275386585904746e-14	3.0058974618555434e-13	3.1873878483869923e-12	1.415119204329757e-10	8.478308662912185e-11
0.739833982822018	1.955962027455412e-15	3.2329546654561235e-15	5.749255843746017e-15	1.1282825337579672e-14	2.5477155064510988e-14	7.14721952452221e-14	2.951241151861686e-13	3.123844429757824e-12	1.4038095925871232e-10	8.293071963290499e-11
0.7399339828220179	1.9218154967415435e-15	3.1762993153547725e-15	5.647999538631437e-15	1.108274710406486e-14	2.5020837417777657e-14	7.017137472935614e-14	2.8958579545709215e-13	3.059759022723277e-12	1.3918367151217877e-10	8.107285964306227e-11
0.7400339828220179	1.8870854224553277e-15	3.1186872921349088e-15	5.545060427579016e-15	1.0879416710432115e-14	2.4557345104128667e-14	6.885121035943493e-14	2.8397411032952785e-13	2.9951274165157964e-12	1.3791783163341466e-10	7.920930995910876e-11
0.7401339828220179	1.851765206502987e-15	3.060107885085459e-15	5.440419914488838e-15	1.0672798861227453e-14	2.4086602307168232e-14	6.751150643697594e-14	2.7828837743346034e-13	2.929945370254029e-12	1.365811397867709e-10	7.733987419782118e-11
0.7402339828220179	1.815848185377144e-15	3.000550278252511e-15	5.334059222660738e-15	1.0462857923654745e-14	2.3608532502499517e-14	6.61520655019072e-14	2.725279086508417e-13	2.864208612716271e-12	1.351712191604129e-10	7.546435625304927e-11
0.7403339828220179	1.7793276295410728e-15	2.9400035494564356e-15	5.225959393125011e-15	1.024955792450185e-14	2.3123058451401967e-14	6.477268831730859e-14	2.6669201006837607e-13	2.7979128421122837e-12	1.3368561315646695e-10	7.358256025612179e-11
0.7404339828220179	1.7421967428070743e-15	2.87845666929992e-15	5.1161012829579714e-15	1.0032862547038643e-14	2.26301021944499e-14	6.337317385402796e-14	2.6077998192992844e-13	2.7310537258532533e-12	1.321217824668588e-10	7.169429053681483e-11
0.7405339828220179	1.7044486617092476e-15	2.815898500166883e-15	5.004465563581959e-15	9.812735127886717e-15	2.2129585045076934e-14	6.195331927515839e-14	2.547911185885206e-13	2.6636269003201628e-12	1.3047710202965067e-10	6.979935158487232e-11
0.7406339828220179	1.6660764548703904e-15	2.7523177952122917e-15	4.8910327190506016e-15	9.58913865386196e-15	2.1621427583083552e-14	6.051291992038554e-14	2.4872470845794697e-13	2.595627970630369e-12	1.2874885786043725e-10	6.789754801205552e-11
0.7407339828220179	1.6270731223628807e-15	2.6877031973425012e-15	4.775783044317237e-15	9.36203575878752e-15	2.1105549648084645e-14	5.905176929019811e-14	2.4258003396398573e-13	2.527052510402463e-12	1.2693424375305747e-10	6.598868451469831e-11
0.7408339828220178	1.5874315950639042e-15	2.622043238186262e-15	4.658696643488635e-15	9.131388720278353e-15	2.0581870332901735e-14	5.756965902996164e-14	2.3635637149519666e-13	2.4578960615192708e-12	1.2503035784358942e-10	6.407256583675693e-11
0.740933982822018	1.5471447340043996e-15	2.555326337056194e-15	4.539753428062046e-15	8.897159456497143e-15	2.0050307976894468e-14	5.6066378913854865e-14	2.3005299135331776e-13	2.38815413388912e-12	1.2303419903132948e-10	6.214899673332772e-11
0.7410339828220179	1.5062053297123564e-15	2.4875407999010887e-15	4.418933115146814e-15	8.659309522881497e-15	1.951078015923689e-14	5.454171682867309e-14	2.23669157703278e-13	2.3178222052056435e-12	1.2094266325006486e-10	6.021778193463436e-11
0.7411339828220179	1.4646061015494645e-15	2.41867481824773e-15	4.29621522566869e-15	8.417800108839015e-15	1.8963203692126303e-14	5.2995458757476906e-14	2.1720412852272472e-13	2.2468957207049164e-12	1.1875253958263958e-10	5.827872611042475e-11
0.7412339828220179	1.422339697042116e-15	2.3487164681338035e-15	4.1715790825589835e-15	8.17259203441609e-15	1.8407494613940517e-14	5.1427388763114175e-14	2.1065715555121036e-13	2.1753700929217084e-12	1.1646050621147369e-10	5.633163383481923e-11
0.7413339828220179	1.3793986912059985e-15	2.27765370903054e-15	4.045003808926489e-15	7.923645746934126e-15	1.7843568182329873e-14	4.9837288971594994e-14	2.0402748423891773e-13	2.1032407014433993e-12	1.1406312619725275e-10	5.437630955154708e-11
0.7414339828220179	1.3357755858643503e-15	2.2054743827555546e-15	3.9164683262127275e-15	7.670921317596507e-15	1.7271338867248045e-14	4.822493955531984e-14	1.9731435369496678e-13	2.0305028926620912e-12	1.1155684307764291e-10	5.241255753957565e-11
0.741533982822018	1.2914628089600123e-15	2.1321662123754523e-15	3.785951352330304e-15	7.41437843806426e-15	1.669072034392206e-14	4.659011871616439e-14	1.9051699663528715e-13	1.9571519795248786e-12	1.089379762774238e-10	5.044018187911401e-11
0.741633982822018	1.2464527138611656e-15	2.0577168010989846e-15	3.653431399785322e-15	7.153976417002632e-15	1.6101625485761808e-14	4.493260266842531e-14	1.8363463933009792e-13	1.8831832412825535e-12	1.0620271632103239e-10	4.8458986417983737e-11
0.741733982822018	1.2007375786602453e-15	1.9821136311589376e-15	3.5188867737804586e-15	6.889674176593265e-15	1.5503966357201102e-14	4.325216562160225e-14	1.766665015508711e-13	1.808591923235641e-12	1.0334711983790141e-10	4.646877473831338e-11
0.741833982822018	1.1543096054667983e-15	1.905344062684603e-15	3.3822955703028e-15	6.621430249017622e-15	1.489765420648006e-14	4.154857976304553e-14	1.6961179651693369e-13	1.7333732364792413e-12	1.0036710435064744e-10	4.4469350123583765e-11
0.741933982822018	1.107160919693538e-15	1.827395332563568e-15	3.243635674193262e-15	6.34920277290812e-15	1.428259945836313e-14	3.9821615240449146e-14	1.6246973084159193e-13	1.6575223576457402e-12	9.725844283545095e-11	4.246051552598225e-11
0.7420339828220179	1.059283569335854e-15	1.7482545532929258e-15	3.1028847571984472e-15	6.07294948976625e-15	1.3658711706789947e-14	3.807104014418998e-14	1.5523950447780966e-13	1.5810344286453808e-12	9.401675804348817e-11	4.044207353405801e-11
0.7421339828220179	1.0106695242445237e-15	1.6679087118199687e-15	2.960020276004805e-15	5.792627740349528e-15	1.3025899707462775e-14	3.629662048951818e-14	1.479203106634401e-13	1.5039045564051276e-12	9.06375165716483e-11	3.8413826340669345e-11
0.7422339828220179	9.61310675391848e-16	1.5863446683722196e-15	2.8150194702548595e-15	5.508194461025038e-15	1.2384071370368042e-14	3.4498120198588534e-14	1.4051133586600155e-13	1.4261278126053529e-12	8.711602267010599e-11	3.637557571120832e-11
0.7423339828220179	9.111988341307624e-16	1.5035491552766148e-15	2.6678593605450765e-15	5.219606180090296e-15	1.1733133752230897e-14	3.2675301082340903e-14	1.3301175972699525e-13	1.3476992334146454e-12	8.344741177365026e-11	3.432712295208773e-11
0.7424339828220179	8.603257314472723e-16	1.4195087757678473e-15	2.5185167464057793e-15	4.926819014061087e-15	1.1072993048903073e-14	3.082792282222107e-14	1.2542075500575892e-13	1.268613819222581e-12	7.962664374293472e-11	3.226826887948264e-11
0.7425339828220179	8.086830172057691e-16	1.3342100027857071e-15	2.3669682042623837e-15	4.629788663925565e-15	1.0403554587683052e-14	2.8955742951744135e-14	1.1773748752285695e-13	1.188866534370481e-12	7.564849580105313e-11	3.019881378831093e-11
0.7426339828220179	7.562622593875013e-16	1.2476391777612645e-15	2.213190085377909e-15	4.328470411364496e-15	9.724722819568105e-15	2.705851683789763e-14	1.099611161029941e-13	1.1084523068800401e-12	7.15075551499977e-11	2.811855742144236e-11
0.7427339828220179	7.030549433217924e-16	1.1597825093919908e-15	2.057158513776933e-15	4.022819114937335e-15	9.036401311437822e-15	2.5135997662384574e-14	1.0209079251746446e-13	1.0273660281800048e-12	6.719821125072336e-11	2.6027298939125547e-11
0.7428339828220178	6.490524709103007e-16	1.070626072405458e-15	1.8988493841504274e-15	3.7127892062341455e-15	8.338492738167049e-15	2.3187936402703426e-14	9.412566142611057e-14	9.45602552830722e-13	6.271464774957915e-11	2.392483688862068e-11
0.7429339828220178	5.942461598439492e-16	9.801558063116967e-16	1.7382383597413742e-15	3.3983346859923765e-15	7.6308988746704e-15	2.121408181306382e-14	8.6064860318811e-14	8.631566982466104e-13	5.8050834032919784e-11	2.1810969174027815e-11
0.7430339828220179	5.386272428125432e-16	8.883575141438999e-16	1.57530087021104e-15	3.079409120178517e-15	6.9135205878739815e-15	1.9214180405135042e-14	7.790751945646383e-14	7.800232444163977e-13	5.320051639061778e-11	1.968549302629726e-11
0.7431339828220179	4.821868667073635e-16	7.952168611880292e-16	1.4100121094863334e-15	2.7559656360355204e-15	6.186257828619961e-15	1.7187976428637436e-14	6.965276181152347e-14	6.961969336216942e-13	4.815720876816024e-11	1.7548204973424384e-11
0.7432339828220179	4.2491609181576963e-16	7.007193736997422e-16	1.2423470335861576e-15	2.4279569180919548e-15	5.449009623491934e-15	1.513521185174701e-14	6.129970300796552e-14	6.116724701525744e-13	4.291418308570184e-11	1.5398900810789196e-11
0.7433339828220179	3.6680589100888155e-16	6.048504376103813e-16	1.0722803584292037e-15	2.0953352041377596e-15	4.7016740665748044e-15	1.3055626341347722e-14	5.284745126082581e-14	5.264445200218103e-13	3.7464459101357085e-11	1.3237375571669096e-11
0.7434339828220179	3.078471489213881e-16	5.075952972206003e-16	8.997865576209785e-16	1.7580522811620663e-15	3.944148311137588e-15	1.0948957243104023e-14	4.4295107315199045e-14	4.405077106765094e-13	3.180079379451601e-11	1.1063423497886215e-11
0.743533982822018	2.4803066112381444e-16	4.089390538818957e-16	7.24839860220682e-16	1.4160594812545214e-15	3.1763285612426026e-15	8.814939561360507e-15	3.564176438473146e-14	3.538566307075914e-13	2.591567024362167e-11	8.876838010589811e-12
0.743633982822018	1.8734713328734748e-16	3.088666646665043e-16	5.474142484884453e-16	1.0693076774711443e-15	2.398110063283669e-15	6.6533059388774e-15	2.688650808964195e-14	2.664858295574419e-13	1.980128597134102e-11	6.677411681175543e-12
0.743733982822018	1.2578718034025196e-16	2.073629410239269e-16	3.674834556100641e-16	7.177472796592023e-16	1.6093870974409424e-15	4.463786636368205e-15	1.8028416394137042e-14	1.7838981722444258e-13	1.3449540728303459e-11	4.464936202297038e-12
0.743833982822018	6.334132561713104e-17	1.0441254742616445e-16	1.8502096340289982e-16	3.613282302479484e-16	8.100529690681758e-16	2.24610951188223e-15	9.066559543396493e-15	8.956306396617586e-14	6.852023685078668e-12	2.239202359009018e-12
0.743933982822018	8.498833708533407e-29	1.400862995539169e-28	2.482135683016638e-28	4.8467841922230515e-28	1.086395108952121e-27	3.0114799317695855e-27	1.2149242371027239e-26	1.1981487604630398e-25	9.302250635678067e-24	2.9922807259143402e-24

==> v1p1_onegate.dat <==
0.8439339828220178	2.519832769322899e-17	1.621522481828952e-19	3.366154378015223e-20	2.1589285393080027e-20	1.464485693301242e-20	1.036341018215322e-20	1.7951230091495086e-21	3.702219394389505e-22
0.8440339828220178	0.00001692318283667613	9.831923183314184e-8	2.0599087064946962e-8	1.32002341922081e-8	8.948601223459003e-9	6.3293895142704604e-9	1.09448879195504e-9	2.2552376167861024e-10
0.8441339828220178	0.000038061800878230894	1.98562904237278e-7	4.198616116695903e-8	2.6882362119344962e-8	1.8212368838958906e-8	1.287542073041146e-8	2.222628142460747e-9	4.575727420398512e-10
0.8442339828220178	0.0000645936051129223	3.007678782904493e-7	6.418569379767721e-8	4.1060596057764097e-8	2.780024232428706e-8	1.9644053273272702e-8	3.3852462915576914e-9	6.962981644557489e-10
0.8443339828220178	0.00009810314160047855	4.0497171497200946e-7	8.722288746446768e-8	5.57495493674228e-8	3.772140298877189e-8	2.6641402793080055e-8	4.583190803692988e-9	9.418545765725574e-10
0.8444339828220178	0.0001407560892149372	5.112126892510725e-7	1.1112369782882405e-7	7.09642479040428e-8	4.7985280546358485e-8	3.387374506042937e-8	5.817329017886991e-9	1.1943999233137616e-9
0.8445339828220179	0.00019556547418227022	6.195298044717531e-7	1.3591485654017244e-7	8.672014176615319e-8	5.8601559872274714e-8	4.1347520171466315e-8	7.088548508606929e-9	1.454095621520806e-9
0.8446339828220178	0.0002668087731999525	7.29962807040988e-7	1.6162389478780065e-7	1.0303311738713958e-7	6.958018794853023e-8	4.9069336866266725e-8	8.397757557599899e-9	1.7211066362674606e-9
0.8447339828220178	0.0003607008111644566	8.425522014274701e-7	1.882791675950095e-7	1.1991950998312263e-7	8.09313810039053e-8	5.704597696369511e-8	9.745885636974755e-9	1.9956015588906254e-9
0.8448339828220178	0.0004865163108971848	9.573392654764003e-7	2.1590987887950352e-7	1.3739611636725238e-7	9.26656318538595e-8	6.528439991583951e-8	1.1133883903782426e-8	2.277752686771988e-9
0.8449339828220178	0.0006585366467444652	1.074366066048936e-6	2.445461073058086e-7	1.5548020814193617e-7	1.0479371744635662e-7	7.379174748548895e-8	1.256272570639773e-8	2.5677361049152152e-9
0.8450339828220178	0.0008995829578590249	1.1936754749928224e-6	2.742188329558094e-7	1.7418954528051374e-7	1.1732670661953372e-7	8.257534855004419e-8	1.4033407102984423e-8	2.865731769358617e-9
0.8451339828220178	0.0012477841248046387	1.3153111854520517e-6	3.04959964844685e-7	1.935423901104331e-7	1.3027596807742703e-7	9.164272403543049e-8	1.5546947392344324e-8	3.1719235924665587e-9
0.8452339828220178	0.0017704155274610239	1.439317728522922e-6	3.3680236931034436e-7	2.1355752171028747e-7	1.436531785901131e-7	1.010015919836455e-7	1.7104389657453663e-8	3.4864995301427797e-9
0.8453339828220178	0.0025945664908472448	1.5657404902645828e-6	3.6977989930554985e-7	2.3425425073353623e-7	1.5747033142485008e-7	1.1065987275771319e-7	1.8706801322001808e-8	3.809651671010971e-9
0.8454339828220178	0.003982381463411717	1.6946257290719757e-6	4.039274246228876e-7	2.556524346721127e-7	1.7173974501498738e-7	1.2062569438790476e-7	2.0355274720252967e-8	4.141576327608021e-9
0.8455339828220179	0.006541909223093699	1.8260205934195325e-6	4.392808630838595e-7	2.77772493573579e-7	1.864740718736301e-7	1.3090739806321474e-7	2.2050927680561674e-8	4.482474129637346e-9
0.8456339828220178	0.011935181958021788	1.9599731399831786e-6	4.758772127242074e-7	3.0063542622576975e-7	2.0168630775916408e-7	1.4151354377212793e-7	2.3794904122869042e-8	4.832550119328102e-9
0.8457339828220178	0.02595671423563502	2.096532352151621e-6	5.13754585009599e-7	3.2426282682386374e-7	2.1738980110031116e-7	1.5245291609707025e-7	2.5588374670556532e-8	5.192013848955572e-9
0.8458339828220178	0.07776159349471513	2.2357481589325647e-6	5.529522391155191e-7	3.486769021343778e-7	2.335982626880111e-7	1.6373453016664928e-7	2.7432537276972034e-8	5.561079480565018e-9
0.8459339828220178	0.2923691280722221	2.377671454265207e-6	5.935106173078922e-7	3.7390048917198073e-7	2.5032577564226307e-7	1.7536763777032437e-7	2.932861786702282e-8	5.939965887956435e-9
0.8460339828220178	0.13354109969772532	2.5223541167475017e-6	6.354713814614505e-7	3.9995707340501993e-7	2.6758680566196443e-7	1.8736173364005938e-7	3.127787099419944e-8	6.328896760981563e-9
0.8461339828220178	0.043770571685084775	2.6698490297876006e-6	6.788774507543577e-7	4.2687080750630513e-7	2.8539621156611714e-7	1.9972656190368592e-7	3.328158051341341e-8	6.7281007122065634e-9
0.8462339828220178	0.020977774950358453	2.8202101021894263e-6	7.237730405790797e-7	4.5466653066627696e-7	3.037692561350578e-7	2.124721227148771e-7	3.534106027004566e-8	7.137811385997089e-9
0.8463339828220178	0.01243114421063159	2.9734922891820493e-6	7.702037027107758e-7	4.833697884861794e-7	3.227216172605891e-7	2.2560867906473814e-7	3.74576548056059e-8	7.558267570081612e-9
0.8464339828220178	0.008340207183112472	3.1297516139034693e-6	8.182163667761741e-7	5.130068534695464e-7	3.4226939941423103e-7	2.3914676378021685e-7	3.963274008042268e-8	7.989713309652215e-9
0.8465339828220179	0.006061422265159792	3.2890451893488045e-6	8.678593830672152e-7	5.436047461307869e-7	3.6242914544302313e-7	2.530971867146353e-7	4.186772421378493e-8	8.432398024062108e-9
0.8466339828220178	0.004656126211508001	3.4514312407932543e-6	9.191825667453105e-7	5.751912567402392e-7	3.832178487025704e-7	2.674710421357861e-7	4.416404824196316e-8	8.886576626178999e-9
0.8467339828220178	0.003724229863038956	3.616969128702676e-6	9.722372434845247e-7	6.077949677262295e-7	4.0465296553766266e-7	2.8227971631743167e-7	4.6523186894587864e-8	9.352509644463225e-9
0.8468339828220178	0.003071785091141118	3.785719372140162e-6	1.0270762966021683e-6	6.414452767543349e-7	4.267524281204786e-7	2.9753489533975737e-7	4.894664938980323e-8	9.83046334782648e-9
0.8469339828220178	0.0025953742797161306	3.9577436726821235e-6	1.0837542157286026e-6	6.761724205057365e-7	4.495346576573276e-7	3.1324857310496256e-7	5.143598024869439e-8	1.0320709873342466e-8
0.8470339828220178	0.0022356559715353075	4.133104938855283e-6	1.14232714706926e-6	7.120074991767915e-7	4.730185779749384e-7	3.2943305957412797e-7	5.3992760129467856e-8	1.0823527356876219e-8
0.8471339828220178	0.001956539318021887	4.311867311106014e-6	1.2028529453136299e-6	7.489825017226481e-7	4.972236294975995e-7	3.4610098923166446e-7	5.6618606681871534e-8	1.1339200066698629e-8
0.8472339828220178	0.0017350110335758362	4.494096187315081e-6	1.2653912272485068e-6	7.87130331868748e-7	5.221697836269844e-7	3.6326532978395736e-7	5.931517542237512e-8	1.1868018540159968e-8
0.8473339828220178	0.0015558100352531573	4.6798582488700375e-6	1.3300034271344148e-6	8.264848349146249e-7	5.478775575367242e-7	3.8093939109891067e-7	6.208416063062261e-8	1.2410279723492713e-8
0.8474339828220178	0.0014084763252427384	4.869221487308465e-6	1.3967528539066786e-6	8.670808253554268e-7	5.743680293942755e-7	3.991368343933796e-7	6.492729626770189e-8	1.2966287114818923e-8
0.8475339828220179	0.0012856356139695282	5.0622552315453254e-6	1.4657047502645408e-6	9.089541153472659e-7	6.016628540229467e-7	4.178716816756264e-7	6.78463569167768e-8	1.3536350910438654e-8
0.8476339828220179	0.0011819609085913392	5.2590301756970715e-6	1.5369263537140382e-6	9.521415440433385e-7	6.297842790172774e-7	4.3715832545011097e-7	7.08431587466327e-8	1.4120788154473513e-8
0.8477339828220178	0.0010935215327441531	5.45961840751929e-6	1.6104869596338905e-6	9.966810078293513e-7	6.587551613258836e-7	4.570115386924667e-7	7.391956049875801e-8	1.4719922891954566e-8
0.8478339828220178	0.0010173624141205566	5.664093437468372e-6	1.6864579864339404e-6	1.0426114914863926e-6	6.885989843153935e-7	4.774464851021414e-7	7.707746449849758e-8	1.5334086325424938e-8
0.8479339828220178	0.0009512248209939929	5.872530228404672e-6	1.7649130428807225e-6	1.0899731003117646e-6	7.193398753304818e-7	4.984787296410344e-7	8.031881769093071e-8	1.5963616975148593e-8
0.8480339828220178	0.0008933565501037186	6.085005225951015e-6	1.8459279976659348e-6	1.1388070932284495e-6	7.510026237649236e-7	5.201242493663369e-7	8.364561270208221e-8	1.6608860843009046e-8
0.8481339828220178	0.0008423801612700042	6.3015963895223045e-6	1.9295810512972176e-6	1.1891559169153347e-6	7.836126996592952e-7	5.423994445661893e-7	8.70598889261163e-8	1.7270171580186212e-8
0.8482339828220178	0.0007971997582731986	6.522383224041678e-6	2.015952810392994e-6	1.2410632409911026e-6	8.17196272841294e-7	5.653211502069272e-7	9.056373363916459e-8	1.7947910658701492e-8
0.8483339828220178	0.0007569339028724661	6.747446812359926e-6	2.1051263644669632e-6	1.2945739942862266e-6	8.517802326253642e-7	5.88906647701096e-7	9.415928314047624e-8	1.8642447546924472e-8
0.8484339828220178	0.0007208665815404055	6.976869848393986e-6	2.1971873652902237e-6	1.349734402238235e-6	8.873922080886276e-7	6.131736770055278e-7	9.784872392157335e-8	1.935415988913445e-8
0.8485339828220179	0.000688410857210387	7.210736671002574e-6	2.2922241089232236e-6	1.406592025447091e-6	9.240605889408944e-7	6.381404490592438e-7	1.01634293864141e-7	2.0083433689237007e-8
0.8486339828220179	0.0006590815739791225	7.449133298613949e-6	2.390327620511748e-6	1.4651957994280118e-6	9.61814547006667e-7	6.638256585709124e-7	1.0551828346734525e-7	2.0830663498728183e-8
0.8487339828220178	0.0006324746153490197	7.692147464628711e-6	2.491591741947809e-6	1.5255960756020637e-6	1.000684058338668e-6	6.902484971666405e-7	1.0950303710541288e-7	2.159625260902316e-8
0.8488339828220178	0.0006082509692149384	7.939868653609222e-6	2.5961132224953084e-6	1.587844663563489e-6	1.0406999259813318e-6	7.174286669080008e-7	1.135909543161372e-7	2.23806132482347e-8
0.8489339828220178	0.0005861243612735327	8.192388138279577e-6	2.7039918124890237e-6	1.651994874666887e-6	1.0818938034050611e-6	7.453863941917188e-7	1.177844911211844e-7	2.3184166782522985e-8
0.8490339828220178	0.0005658515673665133	8.449799017353652e-6	2.8153303602167866e-6	1.718101566977256e-6	1.1242982186317077e-6	7.741424440421109e-7	1.2208616137898313e-7	2.4007343922123402e-8
0.8491339828220178	0.0005472247579922323	8.712196254209893e-6	2.9302349120993086e-6	1.7862211916275238e-6	1.1679465990725054e-6	8.037181348077603e-7	1.264985381710273e-7	2.4850584932160743e-8
0.8492339828220178	0.0005300653993477676	8.979676716435421e-6	3.048814816287595e-6	1.856411840630522e-6	1.2128732971008144e-6	8.341353532745955e-7	1.3102425522246632e-7	2.5714339848371785e-8
0.8493339828220178	0.0005142193573967727	9.252339216257298e-6	3.171182829800895e-6	1.9287332961929307e-6	1.2591136163821152e-6	8.654165702074503e-7	1.3566600835784336e-7	2.659906869784889e-8
0.8494339828220178	0.0004995529396252967	9.530284551885244e-6	3.297455229334685e-6	2.003247081581482e-6	1.3067038389851623e-6	8.975848563330756e-7	1.4042655699290774e-7	2.7505241724931372e-8
0.8495339828220179	0.00048594967347616086	9.813615549785152e-6	3.4277519258714847e-6	2.080016513592525e-6	1.3556812532982903e-6	9.306638987774964e-7	1.4530872566341278e-7	2.843333962236574e-8
0.8496339828220179	0.0004733076678594635	0.000010102437107905885	3.5621965832330344e-6	2.1591067566780674e-6	1.4060841827758968e-6	9.646780179711741e-7	1.5031540559183467e-7	2.938385376785945e-8
0.8497339828220178	0.0004615374394027778	0.00001039685623988577	3.7009167407197795e-6	2.240584878784596e-6	1.4579520155416968e-6	9.996521850363748e-7	1.5544955629306613e-7	3.035728646617196e-8
0.8498339828220178	0.00045056011157174124	0.000010696982120256664	3.844043939984735e-6	2.324519908960188e-6	1.5113252348745002e-6	1.0356120396704128e-6	1.6071420721998221e-7	3.135415119686005e-8
0.8499339828220178	0.0004403059148205068	0.000011002926130673982	3.9917138562992674e-6	2.410982896790192e-6	1.566245450604927e-6	1.0725839085401025e-6	1.661124594499912e-7	3.2374972867826145e-8
0.8500339828220178	0.0004307129312081891	0.000011314801907195939	4.144066434371957e-6	2.50004697372242e-6	1.622755431451363e-6	1.1105948242025242e-6	1.7164748741359954e-7	3.342028807480885e-8
0.8501339828220178	0.00042172603865659527	0.000011632725388637137	4.301246028888357e-6	2.5917874163450435e-6	1.680899138324602e-6	1.1496725445678315e-6	1.7732254066607813e-7	3.4490645366958e-8
0.8502339828220178	0.00041329601910825226	0.000011956814866023237	4.463401549946847e-6	2.686281711683245e-6	1.7407217586318403e-6	1.1898455729204791e-6	1.8314094570336086e-7	3.558660551864524e-8
0.8503339828220178	0.00040537880192018235	0.000012287191033172358	4.630686613571547e-6	2.783609624582169e-6	1.802269741611291e-6	1.231143178515463e-6	1.8910610782330437e-7	3.670874180765939e-8
0.8504339828220178	0.0003979348193767806	0.000012623977038431472	4.8032596974916485e-6	2.883853267246996e-6	1.8655908347301396e-6	1.2735954177670408e-6	1.952215130335047e-7	3.785764029994514e-8
0.8505339828220179	0.0003909284555807059	0.000012967298537596008	4.981284302383304e-6	2.9870971710129335e-6	1.9307341211794477e-6	1.3172331560477077e-6	2.0149073000688054e-7	3.903390014104515e-8
0.8506339828220179	0.0003843275734513297	0.000013317283748038998	5.164929118777224e-6	3.093428360420232e-6	1.9977500585003954e-6	1.362088090115649e-6	2.079174120862291e-7	4.02381338544029e-8
0.8507339828220178	0.0003781031073288461	0.000013674063504084757	5.354368199846832e-6	3.2029364296738886e-6	2.0666905183786713e-6	1.4081927711902238e-6	2.1450529933912581e-7	4.1470967646710185e-8
0.8508339828220178	0.0003722287109015909	0.000014037771313650365	5.549781140294231e-6	3.3157136215671873e-6	2.1376088276428976e-6	1.4555806286943173e-6	2.2125822066435858e-7	4.273304172045184e-8
0.8509339828220178	0.00036668045196250565	0.000014408543416191694	5.751353261566222e-6	3.431854908954592e-6	2.2105598105063836e-6	1.504285994684328e-6	2.2818009595133404e-7	4.4025010593838754e-8
0.8510339828220178	0.0003614365469488435	0.000014786518841982714	5.959275803638162e-6	3.5514580788604012e-6	2.285599832091392e-6	1.5543441289884371e-6	2.3527493829380363e-7	4.534754342830585e-8
0.8511339828220178	0.00035647712939660667	0.000015171839472762452	6.173746123614425e-6	3.674623819313579e-6	2.3627868432771037e-6	1.6057912450747717e-6	2.425468562593431e-7	4.670132436376103e-8
0.8512339828220178	0.0003517840474035134	0.000015564650103782014	6.394967901403758e-6	3.8014558090020245e-6	2.4421804269134094e-6	1.6586645366715326e-6	2.5000005621603547e-7	4.808705286177637e-8
0.8513339828220178	0.00034734068598326934	0.000015965098507287295	6.623151352739069e-6	3.932060809843537e-6	2.5238418454445906e-6	1.7130022051622456e-6	2.576388447178774e-7	4.9505444056917724e-8
0.8514339828220178	0.00034313181084405015	0.000016373335497471317	6.858513449820956e-6	4.066548762573394e-6	2.607834089987836e-6	1.7688434877795219e-6	2.654676309504279e-7	5.0957229116412596e-8
0.8515339828220179	0.00033914343066143314	0.000016789514996934334	7.101278149877464e-6	4.205032885453301e-6	2.694221930913782e-6	1.826228686622059e-6	2.734909292383162e-7	5.244315560836515e-8
0.8516339828220179	0.0003353626753621157	0.000017213794104684925	7.351676631940946e-6	4.347629776208251e-6	2.783071969976601e-6	1.8851991985195016e-6	2.8171336161615994e-7	5.396398787871748e-8
0.8517339828220178	0.000331777688306197	0.0000176463331657282	7.609947542162635e-6	4.494459517305727e-6	2.8744526940453763e-6	1.945797545772271e-6	2.9013966046472607e-7	5.552050743720133e-8
0.8518339828220178	0.00032837753056623085	0.000018087295842271187	7.876337247988174e-6	4.6456457846902235e-6	2.9684345304864742e-6	2.008067407791974e-6	2.9877467121385943e-7	5.711351335247013e-8
0.8519339828220178	0.0003251520957617342	0.000018536849186590715	8.151100101539845e-6	4.801315960095229e-6	3.0650899042516593e-6	2.072053653670837e-6	3.0762335511407013e-7	5.8743822656657014e-8
0.8520339828220178	0.0003220920341265917	0.000018995163715604702	8.434498712561217e-6	4.961601247056783e-6	3.164493296727013e-6	2.137802375708659e-6	3.166907920785644e-7	6.041227075959373e-8
0.8521339828220178	0.0003191886846718985	0.000019462413487188717	8.726804231295735e-6	5.126636790758218e-6	3.266721306399878e-6	2.205360923926825e-6	3.259821835975803e-7	6.211971187292318e-8
0.8522339828220178	0.00031643401446290395	0.000019938776178281127	9.028296641685739e-6	5.296561801839831e-6	3.371852711402954e-6	2.2747779415998494e-6	3.355028557269477e-7	6.386701944435824e-8
0.8523339828220178	0.00031382056416157935	0.00002042443316482117	9.339265065294614e-6	5.471519684312583e-6	3.479968533996681e-6	2.3461034018358693e-6	3.452582621528266e-7	6.565508660233144e-8
0.8524339828220178	0.00031134139909942926	0.0000209195696035673	9.660008076372937e-6	5.651658167720661e-6	3.591152107053621e-6	2.419388645238868e-6	3.5525398733468365e-7	6.748482661130563e-8
0.8525339828220179	0.00030899006524137576	0.000021424374515842004	9.990834028505388e-6	5.837129443702228e-6	3.7054891426100934e-6	2.4946864186860676e-6	3.6549574972856636e-7	6.935717333800419e-8
0.8526339828220179	0.00030676054948420043	0.000021939040873248553	0.000010332061393292487	6.028090307102519e-6	3.823067802552268e-6	2.5720509152547306e-6	3.7598940509275337e-7	7.127308172882452e-8
0.8527339828220178	0.0003046472438037971	0.000022463765685418052	0.000010684019111548168	6.224702301804005e-6	3.943978771508877e-6	2.6515378153356e-6	3.867409498781705e-7	7.323352829874945e-8
0.8528339828220178	0.00030264491282626317	0.000022998750089825612	0.000011047046957500269	6.42713187143579e-6	4.068315332020248e-6	2.7332043289680028e-6	3.9775652470555576e-7	7.523951163199367e-8
0.8529339828220178	0.00030074866445042105	0.000023544199443737797	0.00001142149591651666	6.635550515139764e-6	4.196173442061103e-6	2.817109239436427e-6	4.090424179319265e-7	7.729205289472173e-8
0.8530339828220178	0.00029895392319464906	0.000024100323418340614	0.000011807728576893023	6.850134948571935e-6	4.327651814993854e-6	2.9033129481673968e-6	4.2060506930863023e-7	7.939219636012024e-8
0.8531339828220178	0.0002972564059800519	0.000024667336095103543	0.000012206119536262868	7.0710672703256495e-6	4.4628520020328075e-6	2.9918775209673018e-6	4.3245107373343213e-7	8.154100994613711e-8
0.8532339828220178	0.00029565210009620176	0.00002524545606443831	0.000012617055823217322	7.298535133971776e-6	4.601878477303051e-6	3.0828667356438267e-6	4.4458718509921624e-7	8.373958576621213e-8
0.8533339828220178	0.00029413724312523336	0.000025834906526707254	0.000013040937334743116	7.532731925915912e-6	4.7448387255795895e-6	3.176346131053862e-6	4.5702032024183055e-7	8.598904069331938e-8
0.8534339828220178	0.00029270830462577017	0.00002643591539564422	0.000013478177290117092	7.773856949282761e-6	4.891843332796388e-6	3.2723830576233816e-6	4.6975756298977403e-7	8.829051693765924e-8
0.8535339828220179	0.0002913619694008273	0.000027048715404248363	0.000013929202701922116	8.022115614044455e-6	5.0430060794177104e-6	3.3710467293855868e-6	4.82806168318496e-7	9.064518263834829e-8
0.8536339828220179	0.00029009512219354964	0.000027673544213209993	0.00001439445486487413	8.277719633616881e-6	5.198444036766248e-6	3.4724082775846914e-6	4.961735666119888e-7	9.305423246944459e-8
0.8537339828220178	0.0002889048336716688	0.000028310644521944338	0.000014874389863192536	8.54088722816213e-6	5.358277666409924e-6	3.576540805896747e-6	5.098673680348604e-7	9.551888826070925e-8
0.8538339828220178	0.0002877883475770642	0.000028960264182284197	0.000015369479097257697	8.811843334834332e-6	5.522630922705879e-6	3.683519447316269e-6	5.238953670174851e-7	9.804039963342109e-8
0.8539339828220178	0.00028674306892989185	0.000029622656314912904	0.000015880209830352943	9.090819818128702e-6	5.6916313586110685e-6	3.7934214227636514e-6	5.382655468576116e-7	1.00620044651676e-7
0.8540339828220178	0.0002857665531885752	0.000030298079428600538	0.000016407085756309877	9.378055730277071e-6	5.865410234867796e-6	3.906326101467178e-6	5.529860844414105e-7	1.0325913048953636e-7
0.8541339828220178	0.0002848564962773531	0.000030986797542318616	0.000016950627588917238	9.6737974729125e-6	6.044102632678518e-6	4.02231506317646e-6	5.680653550872606e-7	1.0595899411444009e-7
0.8542339828220178	0.0002840107254021412	0.00003168908031030615	0.00001751137367399062	9.978299108703781e-6	6.2278475699876175e-6	4.141472162265726e-6	5.835119375155752e-7	1.0872100298728458e-7
0.8543339828220178	0.00028322719058371997	0.000032405203150163926	0.000018089880625040638	0.00001029182257483621	6.416788121492699e-6	4.263883593787568e-6	5.99334618948143e-7	1.1154655577961029e-7
0.8544339828220178	0.0002825039568443306	0.00003313544737405467	0.00001868672398351754	0.000010614637947695028	6.611071542511377e-6	4.389637961539475e-6	6.155424003404419e-7	1.1443708310831436e-7
0.8545339828220179	0.00028183919699017275	0.00003388010032308991	0.00001930249890465613	0.000010947023709385338	6.8108493968351255e-6	4.518826348207906e-6	6.321445017505999e-7	1.173940482883481e-7
0.8546339828220179	0.00028123118493805777	0.000034639455504981497	0.000019937820869985276	0.000011289267023515041	7.016277688704728e-6	4.651542387655992e-6	6.491503678486286e-7	1.2041894810383828e-7
0.8547339828220178	0.0002806782895394406	0.000035413812735057817	0.000020593326427630217	0.00001164166402058951	7.22751699905148e-6	4.7878823394262066e-6	6.665696735700301e-7	1.2351331359815648e-7
0.8548339828220178	0.00028017896885959586	0.00003620347828070935	0.000021269673961558036	0.000012004520093365927	7.4447326261449e-6	4.927945165526064e-6	6.84412329917331e-7	1.2667871088334377e-7
0.8549339828220178	0.0002797317648737587	0.000037008765009370497	0.000021967544490998724	0.000012378150202545379	7.66809473080189e-6	5.071832609573297e-6	7.026884899138838e-7	1.2991674196944506e-7
0.8550339828220178	0.00027933529854565035	0.000037829992540125385	0.000022687642501313656	0.00001276287919318575	7.89777848631288e-6	5.219649278376156e-6	7.21408554714052e-7	1.3322904561425044e-7
0.8551339828220178	0.0002789882652569832	0.00003866748739902725	0.00002343069680764192	0.000013159042122235317	8.133964233246179e-6	5.371502726027191e-6	7.405831798739464e-7	1.3661729819394954e-7
0.8552339828220178	0.00027868943055952465	0.00003952158317823634	0.000024197461452723786	0.000013566984597606619	8.376837639300436e-6	5.527503540593283e-6	7.602232817873251e-7	1.400832145952614e-7
0.8553339828220178	0.00027843762622383275	0.000040392620699071075	0.000024988716640356204	0.000013987063129222044	8.626589864378255e-6	5.68776543348557e-6	7.803400442910041e-7	1.4362854912957248e-7
0.8554339828220178	0.0002782317465611224	0.00004128094817907707	0.00002580526970600721	0.000014419645492483529	8.883417731062228e-6	5.85240533159708e-6	8.0094492544458e-7	1.4725509646966567e-7
0.8555339828220179	0.0002780707449968569	0.00004218692140322091	0.000026647956126186567	0.000014865111104635728	9.147523900681092e-6	6.021543472298566e-6	8.220496644892411e-7	1.509646926096141e-7
0.8556339828220179	0.0002779536308765177	0.000043110903899310305	0.000027517640568236364	0.00001532385141450763	9.41911705515814e-6	6.19530350138486e-6	8.43666288990444e-7	1.5475921584841674e-7
0.8557339828220178	0.0002778794664857407	0.00004405326711777099	0.000028415217982306235	0.00001579627030614985	9.69841208484884e-6	6.373812574071959e-6	8.658071221700192e-7	1.5864058779806783e-7
0.8558339828220178	0.0002778473642685152	0.00004501439061586737	0.000029341614737318615	0.00001628278451688288	9.985630282568596e-6	6.55720145913981e-6	8.884847904322512e-7	1.6261077441657316e-7
0.8559339828220178	0.00027785648422860203	0.00004599466224651049	0.000030297789802860867	0.000016783824070318235	0.00001028099954403448	6.745604646329148e-6	9.117122310899351e-7	1.666717870666656e-7
0.8560339828220178	0.00027790603150050275	0.000046994478351760686	0.000031284735978998185	0.000017299832724918583	0.00001058475457494141	6.939160457096788e-6	9.355027002955856e-7	1.7082568360083092e-7
0.8561339828220178	0.0002779952540775454	0.0000480142439611524	0.00003230348117611053	0.000017831268438694947	0.000010897137104907301	7.138011158841244e-6	9.598697811836445e-7	1.7507456947333492e-7
0.8562339828220178	0.0002781234406856193	0.000049054372994975064	0.00003335508974695546	0.00001837860385066246	0.000011218396108529312	7.342303082713791e-6	9.848273922295497e-7	1.7942059887997726e-7
0.8563339828220178	0.0002782899187920722	0.000050115288472631955	0.000034440663873256345	0.000018942326779697824	0.000011548788033800513	7.552186745132855e-6	1.0103897958316466e-6	1.8386597592625234e-7
0.8564339828220178	0.00027849405274013833	0.000051197422726225	0.00003556134500923725	0.000019522940741475388	0.000011888577038149297	7.767816973126052e-6	1.0365716071222361e-6	1.8841295582470908e-7
0.8565339828220178	0.0002787352420000193	0.000052301217619494615	0.00003671831538462767	0.000020120965484178446	0.000012238035232369396	7.989353033625851e-6	1.0633878030141022e-6	1.930638461222202e-7
0.8566339828220179	0.0002790129195284788	0.00005342712477226572	0.000037912799569795246	0.000020736937543718688	0.000012597442932722524	8.216958766851927e-6	1.0908537314891418e-6	1.978210079579863e-7
0.8567339828220178	0.00027932655022943465	0.00005457560579053851	0.000039146066105775626	0.000021371410819218802	0.000012967088921501221	8.450802723914632e-6	1.1189851211357075e-6	2.0268685735302518e-7
0.8568339828220178	0.0002796756295086403	0.000055747132502394494	0.00004041942920213542	0.000022024957169560234	0.000013347270716360066	8.6910583087848e-6	1.1477980909420934e-6	2.076638665320588e-7
0.8569339828220178	0.0002800596819160772	0.00005694218719985165	0.00004173425050569823	0.000022698167031808383	0.000013738294848720447	8.937903924771486e-6	1.1773091603527707e-6	2.1275456527854584e-7
0.8570339828220178	0.0002804782598701647	0.0000581612628868421	0.00004309194094335598	0.000023391650062382884	0.000014140477151579077	9.191523125661835e-6	1.2075352595951006e-6	2.1796154232378844e-7
0.8571339828220178	0.0002809309424583528	0.00005940486353347836	0.00004449396264232436	0.000024106035801866764	0.000014554143057056401	9.452104771679681e-6	1.2384937402841084e-6	2.2328744677100156e-7
0.8572339828220178	0.0002814173343090812	0.000060673504336776145	0.00004594183093137071	0.000024841974364388467	0.000014979627904035605	9.719843190425094e-6	1.2702023863131075e-6	2.2873498955526298e-7
0.8573339828220178	0.000281937064530454	0.00006196771198800639	0.00004743711642671358	0.00002560013715254813	0.000015417277256254967	9.994938342962668e-6	1.3026794250382205e-6	2.3430694494027628e-7
0.8574339828220178	0.0002824897857113165	0.00006328802494686091	0.000048981447206483505	0.000026381217598904763	0.00001586744723123211	0.000010277595995233428	1.335943538765129e-6	2.400061520529258e-7
0.8575339828220179	0.00028307517298076836	0.00006463499372261901	0.00005057651107782484	0.000027185931935081383	0.000016330504840413015	0.00001056802789497111	1.370013876546685e-6	2.458355164566461e-7
0.8576339828220179	0.00028369292312239856	0.00006600918116249155	0.0000522240579409089	0.000028015019989585923	0.00001680682834094915	0.00001086645195430733	1.4049100662998295e-6	2.5179801176454777e-7
0.8577339828220178	0.0002843427537398582	0.00006741116274736967	0.00005392590225438775	0.00002886924601551244	0.00001729680759953488	0.000011173092438265194	1.4406522272516326e-6	2.5789668129350383e-7
0.8578339828220178	0.00028502440247053903	0.00006884152689514397	0.00005568392560697231	0.00002974939954930253	0.000017800844468733214	0.000011488180159334593	1.47726098272288e-6	2.6413463976010944e-7
0.8579339828220178	0.0002857376262444372	0.00007030087527182557	0.0000575000794001271	0.00003065629630183228	0.000018319353176254154	0.000011811952678342277	1.5147574732594181e-6	2.7051507501973475e-7
0.8580339828220178	0.0002864822005854712	0.00007178982311068043	0.00005937638764708853	0.00003159077908312597	0.000018852760727658426	0.000012144654511831073	1.5531633701210464e-6	2.770412498497992e-7
0.8581339828220178	0.000287257918952687	0.00007330899953959249	0.00006131494989368753	0.00003255371876205823	0.00001940150732297837	0.000012486537346170874	1.5925008891380394e-6	2.8371650377841795e-7
0.8582339828220178	0.0002880645921189552	0.00007485904791688168	0.00006331794426673425	0.00003354601526246384	0.000019966046787767564	0.000012837860258632698	1.632792804945802e-6	2.905442549596307e-7
0.8583339828220178	0.00028890204758500636	0.00007644062617581879	0.0000653876306560329	0.00003456859859714311	0.000020546847019114118	0.000013198889945666888	1.674062465608637e-6	2.975280020964856e-7
0.8584339828220178	0.00028977012902670985	0.00007805440717807215	0.0000675263540363898	0.000035622429941307056	0.000021144390447168442	0.00001356990095863336	1.7163338076436124e-6	3.046713264132229e-7
0.8585339828220178	0.000290668695773694	0.0000797010790763305	0.00006973654793631291	0.000036708502747078955	0.000021759174512759843	0.000013951175947240727	1.7596313714559492e-6	3.119778936778763e-7
0.8586339828220179	0.0002915976223174927	0.00008138134568636999	0.00007202073806046755	0.00003782784390074338	0.000022391712161703927	0.000014343005910964162	1.8039803171980476e-6	3.1945145627667204e-7
0.8587339828220178	0.00029255679784761905	0.00008309592686880599	0.0000743815460732768	0.00003898151492449345	0.000023042532356413533	0.00001474569045871414	1.8494064410637492e-6	3.270958553415262e-7
0.8588339828220178	0.00029354612581392395	0.00008484555892083239	0.0000768216935515171	0.00004017061322453701	0.000023712180605471932	0.000015159538077050638	1.8959361920312347e-6	3.349150229322145e-7
0.8589339828220178	0.0002945655235138641	0.00008663099497819245	0.00007934400611408337	0.00004139627338745804	0.00002440121951182638	0.00001558486640723245	1.943596689066538e-6	3.4291298427450926e-7
0.8590339828220178	0.00029561492170325244	0.00008845300542769402	0.00008195141773760758	0.000042659668526860436	0.00002511022934031042	0.00001602200253141641	1.992415738801656e-6	3.510938600559188e-7
0.8591339828220178	0.00029669426422930273	0.00009031237833054864	0.00008464697526702942	0.0000439620116823804	0.000025839808605215915	0.000016471283268323642	2.042421853700643e-6	3.5946186878051007e-7
0.8592339828220178	0.0002978035076846963	0.00009220991985685204	0.00008743384313073079	0.00004530455727326515	0.000026590574678673915	0.000016933055478706788	2.093644270727959e-6	3.680213291844392e-7
0.8593339828220178	0.00029894262108162554	0.00009414645473150778	0.00009031530827033965	0.00004668860260880307	0.000027363164420627912	0.000017407676380961562	2.1461129705335595e-6	3.7677666271381164e-7
0.8594339828220178	0.00030011158554475335	0.00009612282669192332	0.00009329478529586728	0.00004811548945800112	0.00002815823483121732	0.000017895513877239966	2.19985869716966e-6	3.857323960665538e-7
0.8595339828220178	0.0003013103940221131	0.00009813989895781207	0.0000963758218774204	0.0000495866056810124	0.00002897646372642432	0.000018396946890437296	2.2549129783548417e-6	3.948931638000461e-7
0.8596339828220179	0.0003025390510130295	0.00010019855471344355	0.00009956210438533305	0.000051103386924928765	0.0000298185504378671	0.000018912365712436708	2.3113081463012705e-6	4.042637110062876e-7
0.8597339828220179	0.0003037975723122429	0.00010229969760268377	0.00010285746379119876	0.00005266731838666684	0.000030685216537657815	0.000019442172364007888	2.3690773591211855e-6	4.13848896056378e-7
0.8598339828220178	0.00030508598476939285	0.00010444425223721686	0.000106265881843021	0.00005427993664582553	0.00003157720658929421	0.000019986780966780745	2.4282546228303308e-6	4.236536934163223e-7
0.8599339828220178	0.0003064043260631449	0.00010663316471829103	0.00010979149752834176	0.00005594283157048526	0.00003249528892556964	0.000020546618127716183	2.488874813964879e-6	4.336831965359419e-7
0.8600339828220178	0.0003077526444892345	0.0001088674031723942	0.00011343861384005173	0.00005765764829909049	0.00003344025645454906	0.000021122123336523746	2.550973702830305e-6	4.439426208129802e-7
0.8601339828220178	0.0003091309987617887	0.00011114795830125725	0.0001172117048603711	0.00005942608930168997	0.00003441292749468999	0.000021713749376489925	2.6145879774007116e-6	4.5443730663443356e-7
0.8602339828220178	0.00031053945782729157	0.0001134758439465865	0.00012111542317934865	0.00006124991652395608	0.00003541414664023437	0.00002232196274919519	2.679755267887493e-6	4.6517272249720845e-7
0.8603339828220178	0.0003119781006906025	0.00011585209766995184	0.00012515460766515663	0.00006313095361756881	0.00003644478565804206	0.000022947244113619065	2.7465141719971303e-6	4.761544682102331e-7
0.8604339828220178	0.0003134470162525216	0.00011827778134827542	0.00012933429160444013	0.00006507108826072501	0.00003750574441709165	0.000023590088740153148	2.814904280898493e-6	4.873882781803462e-7
0.8605339828220178	0.00031494630315834416	0.00012075398178535362	0.00013365971123198629	0.00006707227457269121	0.00003859795185191498	0.000024251006980056763	2.88496620592035e-6	4.988800247841437e-7
0.8606339828220179	0.0003164760696569381	0.00012328181133989098	0.00013813631467010943	0.0000691365356265228	0.0000397223669612939	0.00002493052475091536	2.956741606000764e-6	5.106357218282407e-7
0.8607339828220179	0.00031803643346991773	0.00012586240857050305	0.00014276977129926345	0.00007126596606424206	0.0000408799798435925	0.000025629184038677755	3.0302732159103033e-6	5.226615281002347e-7
0.8608339828220178	0.0003196275216704381	0.0001284969388982219	0.0001475659815827444	0.00007346273481902287	0.00004207181277017927	0.000026347543416883947	3.1056048752729385e-6	5.349637510131245e-7
0.8609339828220178	0.00032124947057127234	0.00013118659528695383	0.00015253108736947265	0.00007572908794905764	0.000043298921298413316	0.00002708617858369466	3.1827815584067165e-6	5.475488503454199e-7
0.8610339828220178	0.00032290242562172224	0.00013393259894245958	0.00015767148270043658	0.0000780673515880993	0.00004456239542577476	0.00002784568291738241	3.261849405009858e-6	5.604234420798265e-7
0.8611339828220178	0.00032458654131309095	0.00013673620003037628	0.00016299382514575002	0.0000804799350178499	0.00004586336078675822	0.00002862666805095559	3.3428557517168274e-6	5.735943023431453e-7
0.8612339828220178	0.0003263019810923166	0.00013959867841383672	0.00016850504770088616	0.00008296933386763433	0.000047202979894226226	0.000029429764466614674	3.4258491645502215e-6	5.870683714501497e-7
0.8613339828220178	0.00032804891728349775	0.00014252134441127055	0.00017421237127235157	0.0000855381334470659	0.000048582453426992225	0.000030255622110772064	3.510879472295561e-6	6.008527580543863e-7
0.8614339828220178	0.0003298275310169995	0.00014550553957496957	0.0001801233177848249	0.00008818901221767302	0.00005000302156547417	0.00003110491103038851	3.5979978008260593e-6	6.149547434087907e-7
0.8615339828220178	0.00033163801216586753	0.0001485526374910268	0.00018624572394371626	0.00009092474540975924	0.00005146596537734225	0.00003197832203141521	3.687256608406112e-6	6.293817857392186e-7
0.8616339828220179	0.0003334805592893072	0.00015166404460129	0.00019258775568911052	0.0000937482087910646	0.00005297260825516367	0.000032876567360156565	3.7787097220026993e-6	6.441415247339842e-7
0.8617339828220179	0.0003353553795829353	0.0001548412010479518	0.00019915792337922496	0.0000966623825941124	0.000054524317408130116	0.00003380038140840037	3.872412374634401e-6	6.592417861526023e-7
0.8618339828220178	0.0003372626888356599	0.00015808558154150308	0.0002059650977438863	0.00009967035560951239	0.000056122505410066956	0.00003475052144320997	3.968421243790803e-6	6.746905865572489e-7
0.8619339828220178	0.00033920271139288946	0.0001613986962526622	0.0002130185266508147	0.00010277532945274948	0.00005776863180596885	0.000035727768362276736	4.06679449095205e-6	6.904961381700234e-7
0.8620339828220178	0.0003411756801259147	0.00016478209172906066	0.00022032785273032755	0.00010598062301247044	0.0000594642047794601	0.000036732927475803535	4.167591802243801e-6	7.066668538598302e-7
0.8621339828220178	0.0003431818364072743	0.00016823735183737752	0.00022790313190671234	0.00010928967708859918	0.00006121078288363984	0.00003776682931590001	4.270874430260417e-6	7.23211352262302e-7
0.8622339828220178	0.00034522143009190875	0.0001717660987317145	0.00023575485288761486	0.0001127060592290812	0.00006300997683790977	0.000038830330474529895	4.3767052370927435e-6	7.401384630366423e-7
0.8623339828220178	0.00034729471950395967	0.00017536999384896185	0.0002438939576658477	0.00011623346877444333	0.00006486345139346404	0.00003992431447107318	4.485148738595825e-6	7.574572322630515e-7
0.8624339828220178	0.0003494019714290168	0.0001790507389319905	0.00025233186309155066	0.00011987574211987269	0.00006677292727027252	0.00004104969265062642	4.596271149935047e-6	7.751769279848419e-7
0.8625339828220178	0.00035154346111173284	0.00018281007708148734	0.00026108048357615526	0.00012363685820496165	0.00006874018316848462	0.00004220740511419556	4.710140432448748e-6	7.933070458991668e-7
0.8626339828220179	0.0003537194722586224	0.00018664979383731917	0.0002701522549935878	0.00012752094424182676	0.0000707670578573348	0.00004339842168199589	4.826826341868196e-6	8.118573152007222e-7
0.8627339828220179	0.0003559302970459006	0.00019057171829024564	0.0002795601598480928	0.00013153228169275881	0.000072855452344722	0.000044623742891094726	4.946400477934238e-6	8.308377045823624e-7
0.8628339828220178	0.0003581762361323123	0.0001945777242250248	0.00028931775378287616	0.00013567531250931663	0.00007500733213086798	0.00004588440102873753	5.068936335456593e-6	8.502584283976691e-7
0.8629339828220178	0.00036045759867677846	0.0001986697312957182	0.00029943919350798164	0.00013995464564513644	0.00007722472954948291	0.00004718146120267871	5.1945093568560586e-6	8.701299529893485e-7
0.8630339828220178	0.0003627747023607816	0.0002028497062342585	0.0003099392662313462	0.00014437506385557485	0.00007950974620013195	0.00004851602244995412	5.3231969862371785e-6	8.904630031886288e-7
0.8631339828220178	0.00036512787341539153	0.00020711966409327657	0.00032083342068218	0.00014894153079787726	0.00008186455547560506	0.00004988921888556262	5.455078725037906e-6	9.112685689903229e-7
0.8632339828220178	0.00036751744665283715	0.00021148166952419985	0.0003321377998216525	0.00015365919844627628	0.00008429140518826996	0.00005130222089258207	5.590236189303718e-6	9.325579124084935e-7
0.8633339828220178	0.0003699437655025662	0.00021593783809173902	0.0003438692753421832	0.00015853341483722217	0.00008679262029958659	0.000052756236355324385	5.728753168637309e-6	9.54342574517997e-7
0.8634339828220178	0.00037240718205167446	0.000220490337625839	0.0003560454840631934	0.0001635697321606772	0.00008937060575712058	0.00005425251193717881	5.870715686874044e-6	9.766343826869917e-7
0.8635339828220178	0.0003749080570896783	0.000225141389612259	0.00036868486633843397	0.00016877391521429906	0.00009202784944361699	0.00005579233440487898	6.016212064537293e-6	9.994454580059833e-7
0.8636339828220179	0.0003774467601575451	0.00022989327062298008	0.0003818067065976591	0.00017415195023820048	0.0000947669252428947	0.000057377032000993214	6.165332983128204e-6	1.0227882229190102e-6
0.8637339828220179	0.00038002366960088863	0.00023474831378759916	0.00039543117615351426	0.00017971005414886234	0.00009759049622750735	0.00005900797586649668	6.318171551305343e-6	1.0466754090624885e-6
0.8638339828220178	0.000382639172627393	0.00023970891030710329	0.00040957937841376346	0.0001854546841919223	0.00010050131797343516	0.000060686581515412214	6.4748233730159905e-6	1.0711200653181679e-6
0.8639339828220178	0.00038529366536824974	0.00024477751101116964	0.0004242733966478365	0.00019139254803435425	0.00010350224190530094	0.000062414310363507	6.635386617634938e-6	1.0961355660856872e-6
0.8640339828220178	0.00038798755294369513	0.000249956627960469	0.00043953634446750094	0.00019753061431791277	0.00010659621939094621	0.00006419267131319706	6.799962092176652e-6	1.1217356197814757e-6
0.8641339828220178	0.00039072124953257344	0.00025524883609529474	0.0004553924191920701	0.00020387612369672742	0.00010978630445203828	0.00006602322239684827	6.968653315643499e-6	1.1479342775702814e-6
0.8642339828220178	0.0003934951784458555	0.00026065677493199494	0.0004718669582804793	0.00021043660038324203	0.00011307565866237717	0.00006790757248077978	7.1415665955770645e-6	1.1747459423360975e-6
0.8643339828220178	0.00039630977220412325	0.0002661831503086757	0.0004889864990252291	0.00021721986422797276	0.000116467554674985	0.00006984738303235944	7.3188111068807995e-6	1.2021853778992946e-6
0.8644339828220178	0.00039916547261898956	0.0002718307361817084	0.0005067788417168238	0.00022423404335995635	0.0001199653805240663	0.00007184436995268639	7.500498972984986e-6	1.2302677184870415e-6
0.8645339828220178	0.00040206273087841477	0.0002776023764746689	0.0005252731165021453	0.0002314875874162648	0.00012357264399589894	0.0000739003054774704	7.686745349427673e-6	1.2590084784644523e-6
0.8646339828220179	0.0004050020076359107	0.00028350098698130127	0.0005444998541758897	0.00023898928139045344	0.00012729297717799842	0.00007601702014880751	7.877668509926506e-6	1.288423562333795e-6
0.8647339828220179	0.0004079837731036072	0.0002895295573242025	0.0005644910611612723	0.00024674826013147027	0.00013113014119436875	0.00007819640486067323	8.073389935018723e-6	1.3185292750094412e-6
0.8648339828220178	0.0004110085071492113	0.00029569115297108594	0.0005852802989550421	0.0002547740235264772	0.0001350880311351123	0.0000804404129811177	8.274034403353715e-6	1.3493423323771215e-6
0.8649339828220178	0.00041407669939679063	0.00030198891731026756	0.0006069027683308162	0.0002630764524025179	0.00013917068118888347	0.00008275106255417429	8.479730085715702e-6	1.3808798721447605e-6
0.8650339828220178	0.00041718884933141523	0.0003084260737873898	0.0006293953986171503	0.0002716658251843384	0.0001433822699872718	0.00008513043858473508	8.690608641867271e-6	1.4131594649941679e-6
0.8651339828220178	0.0004203454664076588	0.00031500592810526846	0.0006527969423892962	0.00028055283534749836	0.0001477271261705107	0.00008758069540971515	8.906805320300763e-6	1.44619912604198e-6
0.8652339828220178	0.0004235470701619412	0.000321731870488852	0.0006771480759387337	0.00028974860970819034	0.0001522097341843851	0.0000901040591589862	9.128459060989146e-6	1.4800173266187957e-6
0.8653339828220178	0.0004267941903287253	0.0003286073780174109	0.0007024915059117625	0.00029926472759358075	0.00015683474031871907	0.00009270283030972795	9.35571260123206e-6	1.5146330063759585e-6
0.8654339828220178	0.00043008736696060486	0.00033563601702605314	0.0007288720825373952	0.00030911324093889266	0.00016160695899827352	0.00009537938633797708	9.588712584694565e-6	1.5500655857293786e-6
0.8655339828220178	0.00043342715055222423	0.00034282144557881613	0.0007563369198966262	0.00031930669536017737	0.00016653137933745311	0.0000981361844713386	9.827609673739668e-6	1.5863349786502992e-6
0.8656339828220179	0.00043681410216815105	0.00035016741601563066	0.0007849355237193882	0.00032985815225452055	0.00017161317197076362	0.00010097576454699538	0.000010072558665160739	1.6234616058132716e-6
0.8657339828220179	0.00044024879357457673	0.0003576777775754478	0.0008147199272321359	0.00034078121198226146	0.00017685769617147476	0.00010390075197928962	0.000010323718609418106	1.6614664081112703e-6
0.8658339828220178	0.00044373180737503613	0.00036535647909816387	0.0008457448356202649	0.0003520900381893915	0.00018227050727174913	0.00010691386084144692	0.000010581252933498501	1.700370860549756e-6
0.8659339828220178	0.00044726373715000775	0.00037320757180765696	0.0008780677797116019	0.00036379938333106957	0.00018785736439785167	0.00011001789706605547	0.000010845329567504975	1.7401969865295616e-6
0.8660339828220178	0.0004508451876005251	0.000381235212178725	0.0009117492795358436	0.00037592461546132955	0.0001936242385350044	0.00011321576176925832	0.000011116121075102248	1.7809673725309027e-6
0.8661339828220178	0.0004544767746957791	0.00038944366489057674	0.0009468530184654042	0.00038848174635758	0.00019957732093701065	0.00011651045470376008	0.000011393804787938786	1.8227051832100345e-6
0.8662339828220178	0.0004581591258247433	0.00039783730586967134	0.0009834460286989085	0.0004014874610525833	0.00020572303189655955	0.0001199050778459867	0.000011678562944172501	1.8654341769205472e-6
0.8663339828220178	0.0004618928799519048	0.0004064206254248886	0.0010215988889095283	0.0004149591488510661	0.00021206802989296087	0.00012340283912300204	0.000011970582831234549	1.9091787216722584e-6
0.8664339828220178	0.0004656786877770494	0.00041519823147794156	0.0010613859349455352	0.00042891493591250333	0.00021861922113480809	0.000127007056284985	0.000012270056932963946	1.9539638115401156e-6
0.8665339828220178	0.0004695172118992205	0.00042417485289222384	0.0011028854845427434	0.0004433737194867029	0.0002253837695160328	0.00013072116092938284	0.00001257718308125694	1.999815083536829e-6
0.8666339828220179	0.00047340912698483746	0.00043335534290328645	0.0011461800770861009	0.00045835520389393464	0.00023236910700469459	0.00013454870268309277	0.000012892164612375188	2.046758834962748e-6
0.8667339828220179	0.0004773551199400269	0.00044274468265424256	0.0011913567295425052	0.0004738799383468762	0.00023958294448481063	0.000138493353549311	0.000013215210528062504	2.0948220412470647e-6
0.8668339828220178	0.00048135589008727633	0.00045234798483969306	0.0012385072097804502	0.000489969356717837	0.0002470332830726788	0.00014255891242604923	0.00001354653566163027	2.1440323742954697e-6
0.8669339828220178	0.00048541214934632346	0.00046217049746154665	0.0012877283285913567	0.0005066458193605329	0.0002547284259300138	0.00014674930980350728	0.000013886360849165763	2.1944182213584534e-6
0.8670339828220178	0.0004895246224194673	0.0004722176077006065	0.0013391222518394621	0.0005239326571029734	0.00026267699059760144	0.0001510686126479537	0.00001423491310603547	2.2460087044365015e-6
0.8671339828220178	0.0004936940469812645	0.0004824948459076807	0.00139279683428632	0.0005418542175348749	0.00027088792187423416	0.00015552102948003185	0.000014592425808852932	2.2988337002377933e-6
0.8672339828220178	0.0004979211738727061	0.0004930078897182043	0.001448865976767804	0.0005604359137207806	0.0002793705052670194	0.00016011091565578824	0.000014959138883089767	2.3529238607050424e-6
0.8673339828220178	0.0005022067672999237	0.0005037625682944941	0.0015074500085454007	0.0005797042754782867	0.0002881343810405045	0.0001648427788591133	0.000015335298996514093	2.408310634128528e-6
0.8674339828220178	0.000506551605037468	0.0005147648666998801	0.0015686760968105981	0.0005996870033694906	0.00029718955889346195	0.00016972128481466294	0.000015721159758646823	2.4650262868626954e-6
0.8675339828220178	0.0005109564786362438	0.0005260209304091154	0.0016326786854935556	0.0006204130255630905	0.00030654643329368553	0.00017475126323075326	0.00001611698192643149	2.523103925664527e-6
0.8676339828220179	0.0005154221936361585	0.0005375370699597189	0.0016995999657162986	0.0006419125577347355	0.0003162157995028009	0.00017993771398219183	0.000016523033616325138	2.5825775206725516e-6
0.8677339828220179	0.0005199495697835083	0.0005493197657487886	0.001769590380436285	0.0006642171661834653	0.00032620887032458126	0.0001852858135433639	0.0000169395905230138	2.6434819290449454e-6
0.8678339828220178	0.0005245394412532826	0.0005613756729805039	0.0018428091660556206	0.0006873598343542934	0.0003365372936123742	0.00019080092168257616	0.000017366936144981232	2.705852919278081e-6
0.8679339828220178	0.0005291926568762953	0.0005737116267690397	0.001919424934017112	0.0007113750329681147	0.0003472131705726528	0.000196488588428889	0.00001780536201714488	2.7697271962241227e-6
0.8680339828220178	0.000533910080371359	0.00058633464740245	0.0019996162956852173	0.0007362987939742525	0.000358249074904135	0.00020235456132347218	0.000018255167950801155	2.8351424268303004e-6
0.8681339828220178	0.0005386925905825087	0.0005992519457727998	0.002083572534109051	0.0007621687885542184	0.00036965807281368865	0.0002084047929678855	0.000018716662281116546	2.902137266620903e-6
0.8682339828220178	0.0005435410817213462	0.0006124709289783293	0.002171494326596772	0.0007890244094206657	0.0003814537439526374	0.00021464544888238438	0.000019190162122417776	2.9707513869446595e-6
0.8683339828220178	0.0005484564636146246	0.0006259992061033511	0.0022635945223946742	0.0008169068576712139	0.0003936502033192661	0.00022108291568787822	0.00001967599363153513	3.0410255030105558e-6
0.8684339828220178	0.0005534396619571152	0.0006398445941821692	0.0023600989801673736	0.0008458592344745055	0.00040626212417599697	0.00022772380962592011	0.00002017449227947208	3.1130014027363265e-6
0.8685339828220178	0.0005584916185698689	0.0006540151243531077	0.002461247470417273	0.0008759266378837174	0.0004193047620321028	0.00023457498543166824	0.000020686003131672552	3.1867219764338596e-6
0.8686339828220178	0.0005636132916639553	0.0006685190482093344	0.002567294648471919	0.0009071562650930691	0.00043279397974577366	0.00024164354557557486	0.0000212108811371759	3.262231247357341e-6
0.8687339828220179	0.0005688056561097436	0.0006833648443531732	0.0026785111042075932	0.0009395975204737328	0.0004467462738022003	0.0002489368498902524	0.000021749491426955273	3.3395744031402057e-6
0.8688339828220178	0.0005740697037118323	0.0006985612251608763	0.002795184495274064	0.0009733021297483022	0.00046117880182737974	0.00025646252559972206	0.00002230220962174232	3.4187978281476513e-6
0.8689339828220178	0.0005794064434897754	0.0007141171437653821	0.002917620771249052	0.0010083242606881736	0.0004761094114009712	0.0002642284777692697	0.00002286942214966673	3.4999491367740565e-6
0.8690339828220178	0.0005848169019645873	0.0007300418012642256	0.003046145496877385	0.0010447206507429592	0.0004915566702343911	0.00027224290019465326	0.000023451526574024296	3.58307720771199e-6
0.8691339828220178	0.0005903021234512259	0.000746344654160745	0.0031811052833658243	0.0010825507420409196	0.0005075398977847089	0.00028051428675069805	0.000024048931931525633	3.668232219224459e-6
0.8692339828220178	0.0005958631703571083	0.0007630354220465808	0.003322869337600103	0.0011218768242286822	0.0005240791983783631	0.0002890514432200403	0.000024662059081372704	3.7554656854501034e-6
0.8693339828220178	0.0006015011234867922	0.0007801240955339132	0.003471831140149914	0.001162764185651578	0.0005411954959230825	0.00029786349962388175	0.0000252913410655302	3.844830493773587e-6
0.8694339828220178	0.0006072170823528738	0.0007976209444461349	0.003628410264035202	0.001205281273410748	0.0005589105702906407	0.00030695992307764897	0.000025937223480566083	3.936380943293301e-6
0.8695339828220178	0.0006130121654933029	0.0008155365262761396	0.003793054347460867	0.0012494998628713929	0.0005772470954579537	0.00031635053119563654	0.0000266001648614571	4.030172784420982e-6
0.8696339828220179	0.0006188875107951421	0.0008338816949215011	0.003966241235096703	0.0012954952372367168	0.000596228679498741	0.00032604550606980885	0.000027280637077760358	4.126263259647231e-6
0.8697339828220179	0.0006248442758248965	0.0008526676097063398	0.004148481304007084	0.0013433463778460164	0.0006158799065233034	0.0003360554088491906	0.000027979125742568746	4.22471114550916e-6
0.8698339828220178	0.0006308836381656183	0.0008719057447001683	0.004340319992040571	0.001393136165903405	0.0006362263806698381	0.00034639119494776755	0.0000286961306346935	4.325576795798164e-6
0.8699339828220178	0.0006370067957607968	0.0008916078983439947	0.004542340548383178	0.0014449515963929575	0.0006572947722560061	0.0003570642299098382	0.000029432166134511806	4.428922186044748e-6
0.8700339828220178	0.0006432149672651862	0.0009117862033947055	0.004755167028106019	0.001498884004992452	0.0006791128662063345	0.0003680863059635494	0.000030187761673951447	4.53481095932067e-6
0.8701339828220178	0.0006495093924027605	0.0009324531371991233	0.004979467554906536	0.0015550293088564576	0.0007017096128774916	0.0003794696592947251	0.00003096346220109566	4.643308473399624e-6
0.8702339828220178	0.0006558913323318449	0.0009536215323094019	0.005215957878894784	0.0016134882622033818	0.0007251151814104743	0.00039122698807468614	0.00003175982865990413	4.754481849317714e-6
0.8703339828220178	0.0006623620700175918	0.000975304587452026	0.005465405259246915	0.0016743667277104328	0.0007493610157464466	0.0004033714712775477	0.000032577438485570536	4.868400021378086e-6
0.8704339828220178	0.0006689229106119299	0.000997515878863055	0.005728632704876118	0.0017377759647947983	0.0007744798934508699	0.00041591678832417293	0.000033416886116050775	4.985133788643993e-6
0.8705339828220178	0.0006755751818411589	0.001020269372002886	0.00600652361000547	0.0018038329359402827	0.0008005059874992156	0.0004288771395919482	0.00003427878352032009	5.104755867967424e-6
0.8706339828220178	0.0006823202344012314	0.0010435794336640088	0.006300026825717313	0.001872660632315229	0.0008274749311863207	0.0004422672678313951	0.000035163760743928364	5.22734094860003e-6
0.8707339828220179	0.0006891594423610168	0.0010674608444862475	0.006610162213267938	0.00194438842002294	0.0008554238863316036	0.0004561024805329405	0.00003607246647246011	5.3529657484374215e-6
0.8708339828220178	0.0006960942035735136	0.0010919288118938285	0.006938026730248512	0.00201915240842624	0.0008843916149618587	0.0004703986732890347	0.00003700556861350037	5.481709071945739e-6
0.8709339828220178	0.0007031259400953661	0.0011169989834701882	0.007284801106647876	0.0020970958421009864	0.0009144185546653039	0.0004851723541996856	0.000037963754897770124	5.61365186982611e-6
0.8710339828220178	0.0007102560986146401	0.001142687460785818	0.007651757174579425	0.0021783695180896605	0.0009455468978209415	0.0005004406693712234	0.00003894773350006788	5.748877300468329e-6
0.8711339828220178	0.0007174861508871575	0.0011690108136960832	0.008040265923025964	0.002263132230259284	0.0009778206749207574	0.0005162214295613601	0.00003995823368072527	5.887470793252197e-6
0.8712339828220178	0.0007248175941814577	0.0011959860951260767	0.008451806357500771	0.0023515512427064278	0.0010112858422148068	0.0005325331380259316	0.000040996006448276014	6.0295201137534155e-6
0.8713339828220178	0.0007322519517326395	0.0012236308563604683	0.008887975254190527	0.002443802794306202	0.0010459903739236745	0.000549395019625838	0.00004206182524408636	6.1751154309149114e-6
0.8714339828220178	0.0007397907732051438	0.001251963162856684	0.009350497909062576	0.0025400726366666356	0.001081984359277361	0.0005668270512555297	0.00004315648664970212	6.324349386244396e-6
0.8715339828220178	0.0007474356351647655	0.0012810016106009783	0.00984123999478011	0.002640556607931014	0.0011193201046560842	0.0005848499936578328	0.000044280811117711736	6.4773171651031e-6
0.8716339828220179	0.0007551881415599438	0.0013107653430273435	0.010362220652255677	0.0027454612450657843	0.0011580522411252276	0.0006034854246932067	0.0000454356437269487	6.634116570151431e-6
0.8717339828220179	0.0007630499242126077	0.0013412740685198716	0.01091562695951654	0.00285500443748319	0.0011982378376745341	0.0006227557741349273	0.00004662185496287093	6.794848097018546e-6
0.8718339828220179	0.0007710226433187429	0.0013725480785208518	0.011503829938536147	0.0029694161250821832	0.0012399365204922113	0.0006426843600660854	0.00004784034152402774	6.959615012269387e-6
0.8719339828220178	0.0007791079879588032	0.001404608266266431	0.01212940228103739	0.0030889390440379102	0.001283210598623464	0.0006632954269574534	0.00004909202715550092	7.128523433738423e-6
0.8720339828220178	0.0007873076766182194	0.001437476146173684	0.012795137997417848	0.0032138295239480413	0.0013281251963866828	0.0006846141855102167	0.0000503778635102849	7.3016824133071405e-6
0.8721339828220178	0.0007956234577181637	0.001471173873903401	0.013504074219179776	0.003344358340240216	0.0013747483929433038	0.0007066668543517367	0.000051698831039588875	7.479204022202974e-6
0.8722339828220178	0.000804057110156802	0.0015057242671238506	0.014259515415054663	0.003480811626070418	0.0014231513694426736	0.0007294807036772969	0.000053055939913077856	7.661203438899143e-6
0.8723339828220178	0.0008126104438612013	0.0015411508270019687	0.01506506031485193	0.0036234918482961425	0.0014734085641902787	0.0007530841009358097	0.00005445023097011416	7.847799039699117e-6
0.8724339828220178	0.000821285300350089	0.001577477760449309	0.01592463187349168	0.003772718852494411	0.001525597836316333	0.0007775065586627612	0.00005588277670309314	8.03911249209029e-6
0.8725339828220178	0.0008300835533077212	0.001614730003151322	0.016842510651310094	0.00392883098241664	0.0015798006384526268	0.0008027787845692557	0.00005735468227401467	8.235268850956378e-6
0.8726339828220178	0.0008390071091690349	0.0016529332434096651	0.01782337203623355	0.004092186279732116	0.001636102198958319	0.0008289327340020222	0.000058867086565468	8.4363966577391e-6
0.8727339828220179	0.0008480579077163008	0.0016921139468283517	0.018872327789558597	0.004263163770415051	0.00169459171427068	0.000856001664895456	0.000060421163267256454	8.642628042643983e-6
0.8728339828220179	0.0008572379226874811	0.0017322993818757392	0.01999497246065606	0.0044421648446781445	0.0017553625519940237	0.0008840201953433009	0.00006201812199992137	8.854098829986931e-6
0.8729339828220178	0.0008665491623966348	0.0017735176463563793	0.021197435287869933	0.004629614737960144	0.001818512465381667	0.000913024363925202	0.00006365920947650921	9.070948646784978e-6
0.8730339828220178	0.0008759936703664263	0.0018157976948266533	0.022486438284024825	0.0048259641211255535	0.001884143819906808	0.0009430516929297266	0.00006534571070391012	9.293321034691485e-6
0.8731339828220178	0.0008855735259730555	0.0018591693669909991	0.023869361296410627	0.005031690808759549	0.0019523638326663366	0.0009741412546244263	0.0000670789502252113	9.521363565385924e-6
0.8732339828220178	0.0008952908451039118	0.001903663417116379	0.025354314933662848	0.005247301595226122	0.0020232848254105487	0.0010063337407313505	0.00006886029340453113	9.755227959529477e-6
0.8733339828220178	0.000905147780828083	0.0019493115445040315	0.026950222366543673	0.005473334229018933	0.0020970244920442303	0.0010396715352752142	0.00007069114775584955	9.99507020939982e-6
0.8734339828220178	0.0009151465240800208	0.001996146425059474	0.028666911136928375	0.005710359536881262	0.002173706181502279	0.0010741987909810677	0.00007257296431742589	0.000010241050705325237
0.8735339828220178	0.0009252893043566431	0.0020442017440033605	0.030515216249658115	0.005958983710206741	0.002253459196963741	0.0011099615094081281	0.0000745072390734421	0.000010493334366039716
0.8736339828220178	0.0009355783904280674	0.002093512229767411	0.032507095975185085	0.006219850767369057	0.0023364191124334746	0.001147007625016978	0.00007649551442457616	0.000010752090773086808
0.8737339828220179	0.0009460160910623142	0.0021441136891216252	0.03465576195614506	0.006493645206876732	0.0024227281077911994	0.001185387093378563	0.00007853938070927288	0.000011017494309402487
0.8738339828220179	0.0009566047557641274	0.002196043043580504	0.036975825385899	0.006781094867615364	0.0025125353234822577	0.0012251519837450195	0.0000806404777775352	0.000011289724302211312
0.8739339828220178	0.00096734677552838	0.0022493383671391737	0.03948346120772182	0.007082974013950925	0.0026059972361074453	0.001266356572842892	0.00008280049661917174	0.000011568965170380225
0.8740339828220178	0.0009782445836081317	0.002304038925390407	0.04219659246279368	0.007400106665106922	0.002703278056252711	0.0013090574637449003	0.00008502118104843193	0.000011855406576368405
0.8741339828220178	0.000989300656297761	0.002360185216077747	0.04513509708322095	0.0077333701900559795	0.002804550149996374	0.0013533136592484617	0.00008730432944711174	0.000012149243582927212
0.8742339828220178	0.0010005175137313984	0.002417819011140843	0.04832103956674936	0.00808369919115411	0.0029099944856296298	0.0013991867080909502	0.00008965179656824226	0.00001245067681470319
0.8743339828220178	0.0010118977206969692	0.0024769834003121895	0.05177893005928193	0.008452089701943045	0.00301980110723469	0.001446740806238131	0.0000920654954025775	0.000012759912624903338
0.8744339828220178	0.0010234438874661927	0.0025377228363265597	0.0555360133755186	0.008839603726959284	0.0031341696368807565	0.001496042924387121	0.00009454739911016626	0.000013077163267188669
0.8745339828220178	0.0010351586706407268	0.0026000831818072975	0.05962259035815629	0.009247374154043968	0.003253309807322742	0.0015471629383990953	0.00009709954301939686	0.000013402647072966408
0.8746339828220178	0.001047044774014919	0.002664111757895997	0.06407237364303214	0.009676610072568155	0.0033774420272213164	0.001600173766380052	0.00009972402669597563	0.00001373658863425611
0.8747339828220179	0.001059104949455322	0.0027298573946952756	0.06892287926481948	0.010128602534205835	0.0035067979810477342	0.0016551515127755732	0.00010242301608440942	0.000014079218992313677
0.8748339828220179	0.0010713419977973978	0.002797370483596827	0.0742158544714643	0.010604730796422298	0.0036416212659912666	0.0017121756198663466	0.00010519874572464345	0.000014430775832198936
0.8749339828220178	0.0010837587697597709	0.0028667030315711398	0.07999774043198052	0.011106469092748664	0.0037821680683565863	0.001771329027075615	0.00010805352104665208	0.000014791503683486752
0.8750339828220178	0.0010963581668762459	0.002937908717496487	0.0863201659716179	0.011635393978186389	0.003928707882114359	0.0018326983385219047	0.00011098972074580586	0.000015161654127316569
0.8751339828220178	0.001109143142445952	0.003011042950610064	0.09324046471588529	0.012193192302814944	0.0040815242724660215	0.0018963739992782624	0.00011400979924201849	0.00001554148600999187
0.8752339828220178	0.0011221167025020978	0.0030861629311668914	0.10082220262513902	0.012781669871861589	0.004240915687491414	0.00196245048082603	0.00011711628922578042	0.00001593126566334577
0.8753339828220178	0.001135281906799489	0.0031633277133955155	0.1091356952736974	0.01340276085619599	0.004407196321171865	0.0020310264762200487	0.00012031180429426561	0.000016331267132092288
0.8754339828220178	0.001148641869821307	0.0032425982708437612	0.11825848362864845	0.014058538023491397	0.004580697031325679	0.002102205105514153	0.0001235990416808642	0.000016741772408394885
0.8755339828220178	0.0011621997618054501	0.00332403756421171	0.128275722588188	0.014751223867185758	0.004761766316253803	0.002176094132028469	0.00012698078508160385	0.000017163071673889976
0.8756339828220178	0.0011759588097908016	0.0034077106117729895	0.13928041703911187	0.015483202717943076	0.004950771354175171	0.002252806190075354	0.00013045990758205097	0.000017595463549409795
0.8757339828220179	0.0011899222986838948	0.0034936845624905207	0.15137341443614885	0.0162570339306201	0.005148099109836972	0.0023324590247987527	0.00013403937468844517	0.000018039255352661197
0.8758339828220179	0.0012040935723460833	0.003582028771935789	0.16466302961254278	0.01707546624882731	0.005354157513009921	0.0024151757448205636	0.00013772224746691028	0.000018494763364117295
0.8759339828220178	0.0012184760347020937	0.003672814881128649	0.1792641356483296	0.01794145345914612	0.005569376713939348	0.002501085088432695	0.00014151168579484334	0.000018962313101403774
0.8760339828220178	0.001233073150869768	0.00376611689841521	0.19529650379194002	0.01885817145789785	0.005794210421195745	0.0025903217041150215	0.0001454109517285834	0.000019442239602447655
0.8761339828220178	0.001247888448311886	0.003862011284510668	0.21288211680999897	0.019829036865237182	0.006029137327789479	0.0026830264462113004	0.00014942341299177393	0.000019934887717689013
0.8762339828220178	0.0012629255180101424	0.003960577040836907	0.23214111769472093	0.020857727334201905	0.006274662631854004	0.0027793466866443185	0.00015355254658890307	0.000020440612411649313
0.8763339828220178	0.0012781880156619103	0.004061895801291327	0.2531859980904168	0.0219482037163231	0.006531319658685241	0.002879436643607114	0.00015780194254873207	0.000020959779074170438
0.8764339828220178	0.0012936796629000906	0.004166051927589081	0.2761135941293461	0.02310473426047092	0.006799671591441713	0.002983457728225229	0.00016217530780247567	0.00002149276384164217
0.8765339828220178	0.0013094042485364925	0.004273132608326812	0.3009944679473028	0.024331921037836025	0.007080313318371001	0.0030915789102470624	0.00016667647020180288	0.00002203995392855081
0.8766339828220178	0.0013253656298291817	0.004383227961923055	0.3278593502899068	0.025634728803283845	0.0073738734050321246	0.0032039771038855458	0.00017130938268191567	0.000022601747969691137
0.8767339828220179	0.001341567733774297	0.004496431143596912	0.35668255595689746	0.027018516521754406	0.007681016200637115	0.0033208375750055784	0.0001760781275751866	0.00002317855637339737
0.8768339828220179	0.0013580145584226248	0.004612838456552687	0.3873627200938013	0.028489071807777728	0.008002444088335723	0.0034423543709250094	0.00018098692108099027	0.000023770801686154393
0.8769339828220178	0.0013747101742216069	0.004732549467548643	0.41970189266583297	0.030052648546453117	0.008338899890036338	0.0035687307741807837	0.00018604011789770874	0.00002437891896897727
0.8770339828220178	0.0013916587253830026	0.004855667127030934	0.45338498508282943	0.03171600798499657	0.008691169437164118	0.0037001797816922336	0.0001912422160229439	0.000025003356185939038
0.8771339828220178	0.0014088644312768705	0.004982297894026602	0.48796271373285105	0.03348646360502893	0.009060084319655335	0.0038369246108496493	0.0001965978617283799	0.000025644574605259963
0.8772339828220178	0.0014263315878521778	0.005112551865994634	0.5228423128211556	0.03537193010642861	0.00944652482643449	0.003979199234149973	0.00020211185471587302	0.000026303049213372217
0.8773339828220178	0.0014440645690846484	0.005246542913844534	0.5572909952611163	0.03738097685321672	0.009851423091654063	0.0041272489441067746	0.00020778915346165777	0.000026979269142393997
0.8774339828220178	0.0014620678284522118	0.005384388822340449	0.5904568799675056	0.039522886149524705	0.01027576646208787	0.00428133095027156	0.00021363488075581556	0.000027673738111458514
0.8775339828220178	0.001480345900438716	0.005526211436118676	0.6214103428945479	0.04180771672790435	0.010720601102265392	0.004441715010321644	0.00021965432944442897	0.000028386974882363488
0.8776339828220178	0.0014989034020661575	0.005672136811555767	0.6492052621727151	0.04424637284131454	0.011187035855222899	0.00460868409729451	0.00022585296838211296	0.00002911951373001277
0.8777339828220179	0.0015177450344561827	0.005822295374736299	0.6729548390484761	0.046850679351780035	0.01167624637813951	0.0047825351051843275	0.0002322364486029861	0.00002987190492815035
0.8778339828220179	0.0015368755844211305	0.005976822085777861	0.6919118239426095	0.04963346319989783	0.01218947957361082	0.004963579595256588	0.0002388106097183316	0.00003064471525088969
0.8779339828220178	0.0015562999260853893	0.006135856609786036	0.7055398494282685	0.05260864161633364	0.012728058338931455	0.005152144585592802	0.00024558148654971505	0.000031438528490575697
0.8780339828220178	0.0015760230225373975	0.006299543494719258	0.713562764104876	0.05579131739399175	0.013293386657464653	0.005348573386535564	0.0002525553160064435	0.00003225394599251509
0.8781339828220178	0.0015960499275128124	0.006468032356459443	0.7159828695976125	0.059197881471600836	0.013886955058036181	0.005553226484879818	0.00025973854421675665	0.00003309158720714234
0.8782339828220178	0.0016163857871095465	0.006641478071396425	0.7130657099903944	0.06284612297773738	0.014510346470268295	0.005766482479841584	0.0002671378339224827	0.00003395209026020577
0.8783339828220178	0.00163703584153503	0.006820040976846026	0.7052962760013126	0.06675534673874711	0.015165242505881055	0.005988739074029262	0.00027476007214720274	0.0000348361125415716
0.8784339828220178	0.0016580054268863728	0.00700388707963858	0.693316774928627	0.07094649805188814	0.015853430198256753	0.00622041412285569	0.00028261237814845467	0.00003574433131327205
0.8785339828220178	0.0016792999769638637	0.007193188273226177	0.6778580792569991	0.07544229425034703	0.016576809234964063	0.006461946746049584	0.0002907021116648342	0.000036677444337436475
0.8786339828220178	0.0017009250251185334	0.007388122563675355	0.6596756515423993	0.08026736222000533	0.017337399720507875	0.006713798505166024	0.0002990368814693551	0.00003763617052477424
0.8787339828220179	0.0017228862061341216	0.007588874304924892	0.6394973179056322	0.08544838054472072	0.018137350509277055	0.006976454651246091	0.00030762455424079935	0.000038621250604291294
0.8788339828220179	0.0017451892581441218	0.007795634443706926	0.6179862481832837	0.09101422432817927	0.018978948151535398	0.007250425447047561	0.00031647326376527357	0.000039633447814949603
0.8789339828220178	0.0017678400245846446	0.008008600774547953	0.5957190973999559	0.09699610993081846	0.01986462649833184	0.007536247568558049	0.00032559142048077863	0.00004067354862001336
0.8790339828220178	0.001790844456183335	0.00822797820527985	0.5731770531745928	0.10342773582772331	0.020796977014347892	0.007834485590800704	0.0003349877213778335	0.000041742363444819875
0.8791339828220178	0.001814208612985179	0.00845397903351505	0.5507465436337685	0.11034541448950014	0.021778759851031036	0.008145733563275711	0.0003446711602699985	0.00004284072743877514
0.8792339828220178	0.0018379386664156908	0.008686823234555935	0.5287262958402089	0.11778818855650558	0.022812915735763988	0.00847061668072073	0.0003546510384484823	0.00004396950126237045
0.8793339828220178	0.0018620409013820908	0.008926738761230877	0.5073379122953697	0.125797922556247	0.02390257873635048	0.008809793055242909	0.00036493697573568073	0.0000451295719000633
0.8794339828220178	0.0018865217184130872	0.009173961856169161	0.4867378260372177	0.13441935893838136	0.02505108996367498	0.009163955596264045	0.0003755389219530169	0.00004632185349987909
0.8795339828220178	0.001911387635837759	0.009428737377048847	0.4670291871039843	0.14370012420651024	0.0262620122789997	0.009533834005131758	0.0003864671688190397	0.0000475472882406253
0.8796339828220178	0.0019366452920043123	0.009691319135376457	0.4482728137729599	0.15369066735340348	0.027539146075945833	0.009920196891691584	0.0003977323622944572	0.000048806847227641145
0.8797339828220179	0.0019623014475391126	0.009961970249377831	0.4304967753683722	0.1644441086176066	0.028886546210663618	0.010323854020573679	0.00040934551539128757	0.000050101531418028594
0.8798339828220179	0.001988362987646695	0.010240963511605958	0.4137044671425754	0.17601597177244407	0.030308540156973155	0.010745658695439487	0.00042131802146405146	0.00005143237257634331
0.8799339828220178	0.0020148369244514853	0.010528581771898816	0.39788121827124007	0.18846376779229573	0.03180974746623952	0.011186510289957605	0.00043366166800173586	0.00005280043426177177
0.8800339828220178	0.0020417303993815515	0.010825118336340808	0.3829995718998734	0.20184639196970447	0.03339510061421947	0.01164735693481195	0.0004463886509397028	0.00005420681284781964
0.8801339828220178	0.0020690506855952223	0.011130877382915343	0.36902341858467264	0.21622329067864876	0.03506986731902055	0.012129198370633077	0.00045951158951173864	0.00005565263857560727
0.8802339828220178	0.0020968051904510835	0.01144617439455897	0.35591117252441123	0.23165334849116587	0.03683967441531149	0.012633088977342418	0.00047304354166306177	0.000057139076641875344
0.8803339828220178	0.002125001458021944	0.011771336610360533	0.34361816872972517	0.24819344202715965	0.03871053336981209	0.013160140991035534	0.0004869980200459776	0.00005866732832285774
0.8804339828220178	0.002153647171653542	0.012106703495676042	0.33209843869063493	0.2658966048688938	0.040688867521501665	0.013711527920196588	0.000501389008620678	0.000060238632135205815
0.8805339828220178	0.0021827501565682963	0.012452627231961855	0.32130599834855583	0.2848097496432944	0.04278154112652202	0.014288488173728683	0.0005162309798845003	0.00006185426503518279
0.8806339828220178	0.0022123183825149785	0.012809473227161267	0.31119575878079314	0.304970900977117	0.04499589028192768	0.014892328914011014	0.0005315389127539661	0.00006351554365740018
0.8807339828220178	0.0022423599664647964	0.013177620647511306	0.30172414876515763	0.32640590893125426	0.0473397557936259	0.015524430148943332	0.0005473283111247408	0.00006522382559439195
0.8808339828220179	0.002272883175354467	0.01355746297167136	0.29284952004926695	0.34912463953085626	0.04982151804136312	0.016186249077715157	0.0005636152231356713	0.00006698051071837305
0.8809339828220178	0.002303896428876748	0.013949408568106076	0.2845323908298709	0.3731166799844588	0.05245013387654226	0.016879324705832408	0.0005804162611639367	0.00006878704254655885
0.8810339828220178	0.002335408302319581	0.014353881296700613	0.2767355704556364	0.3983466535003565	0.055235175566090554	0.017605282745768565	0.0005977486225797717	0.00007064490965150379
0.8811339828220178	0.0023674275294534633	0.014771321135604358	0.2694241983605375	0.4247493133031133	0.05818687176603448	0.018365840820412874	0.0006156301112895329	0.00007255564711788366
0.8812339828220178	0.00239996300546855	0.015202184834355476	0.262565722328148	0.4522246760919249	0.06131615047083532	0.019162813987357495	0.000634079160097821	0.00007452083804728363
0.8813339828220178	0.002433023789961472	0.0156469465943624	0.25612983500761277	0.4806335564573211	0.06463468383678163	0.01999812060289015	0.0006531148539199096	0.00007654211511253269
0.8814339828220178	0.0024666191099727056	0.016106098777861528	0.2500883828154815	0.5097939651612606	0.06815493471807467	0.020873788545397377	0.0006727569538771729	0.00007862116216320207
0.8815339828220178	0.0025007583630748394	0.0165801526465083	0.24441525767810895	0.5394789190929946	0.07189020468026278	0.021791961818695756	0.0006930259223093489	0.00008075971588392971
0.8816339828220178	0.0025354511205125524	0.017069639130796354	0.23908627926019022	0.5694162568091145	0.07585468316464904	0.022754907556584436	0.0007139429487387513	0.00008295956750727973
0.8817339828220179	0.002570707130394492	0.017575109631538407	0.23407907319384014	0.5992910350765123	0.08006349736618078	0.02376502345063769	0.0007355299768227861	0.000085222564582897
0.8818339828220179	0.002606536320937694	0.01809713685467807	0.22937294921592907	0.6287509743532559	0.0845327622525068	0.024824845623901023	0.0007578097323324351	0.00008755061280476124
0.8819339828220178	0.002642948803765361	0.018636315680750453	0.224948781917776	0.6574152088726396	0.08927962998956404	0.025937056973727734	0.0007808057521960589	0.00008994567789843698
0.8820339828220178	0.0026799548772577677	0.01919326407032792	0.2207888959163961	0.684886281242494	0.09432233784446513	0.027104496007379113	0.0008045424146486393	0.00009240978757019147
0.8821339828220178	0.002717565029957502	0.01976862400684489	0.21687695659594206	0.7107649278464313	0.09968025340529656	0.02833016619431117	0.0008290449705287486	0.00009494503351999755
0.8822339828220178	0.0027557899440288787	0.02036306247821575	0.21319786708568927	0.7346667822259882	0.10537391568401804	0.029617245859093505	0.0008543395757665489	0.00009755357352042643
0.8823339828220178	0.002794640498772481	0.02097727249870338	0.20973767179272243	0.756239752834158	0.11142507034801055	0.030969098638721892	0.0008804533251079207	0.00010023763356353365
0.8824339828220178	0.0028341277741946755	0.021611974172521798	0.20648346656006475	0.7751805899190232	0.11785669695235217	0.03238928452755443	0.0009074142871212623	0.00010299951007787285
0.8825339828220178	0.0028742630546329225	0.022267915800689566	0.20342331534899308	0.7912491108086348	0.1246930256137129	0.03388157153220778	0.0009352515405351728	0.00010584157221784795
0.8826339828220178	0.0029150578324370403	0.02294587503267822	0.20054617322806975	0.8042787353744973	0.13195954007354752	0.03544994795738657	0.0009639952119570253	0.00010876626422766867
0.8827339828220178	0.0029565238117066385	0.023646660064418533	0.19784181537655413	0.8141823769785956	0.1396829635401466	0.03709863534168921	0.0009936765150238879	0.00011177610788222877
0.8828339828220179	0.0029986729120852953	0.024371110884254005	0.19530077176508262	0.8209532731963368	0.1478912230756483	0.038832102059863795	0.0010243277910393263	0.00011487370500730371
0.8829339828220178	0.0030415172726112527	0.025120100568433255	0.19291426715351498	0.8246609264034681	0.15661338760801216	0.04065507760458731	0.0010559825511509782	0.00011806174008149176
0.8830339828220178	0.0030850692556255704	0.025894536627762112	0.19067416603837423	0.8254428510712902	0.16587957390737368	0.04257256755657782	0.0010886755201263735	0.00012134298292245182
0.8831339828220178	0.003129341450737133	0.026695362407009815	0.18857292218577235	0.8234932064480458	0.17572081408497275	0.04458986924637945	0.0011224426817853328	0.00012472029145996482
0.8832339828220178	0.0031743466788451405	0.02752355853868353	0.18660353239639718	0.8190495834484641	0.18616887737558033	0.04671258810451412	0.0011573213261500484	0.00012819661459848058
0.8833339828220178	0.0032200979962191513	0.028380144452754465	0.1847594941648113	0.8123792111082411	0.19725603818538384	0.0489466546884571	0.0011933500983755307	0.00013177499517184798
0.8834339828220178	0.003266608698636385	0.029266179943899358	0.18303476691378265	0.8037656864121235	0.20901478167746995	0.051298342364937036	0.0012305690495250216	0.00013545857299298312
0.8835339828220178	0.003313892325576841	0.030182766797785657	0.18142373650455315	0.7934970689377262	0.22147743759426636	0.05377428561405632	0.001269019689257214	0.00013925058800131384
0.8836339828220178	0.003361962664475647	0.03113105047787266	0.17992118274462007	0.7818558801465401	0.23467573267072508	0.05638149890738195	0.001308745040493922	0.0001431543835108808
0.8837339828220179	0.0034108337550329206	0.03211222187414077	0.17852224963532462	0.7691112584110459	0.2486402519876364	0.05912739609507764	0.0013497896961390593	0.00014717340956205393
0.8838339828220179	0.0034605198935805876	0.03312751911507211	0.1772224181216286	0.7555132801683558	0.2633998000924957	0.06201981021697587	0.0013921998779215822	0.00015131122637985987
0.8839339828220178	0.003511035637506735	0.034178229444120856	0.17601748112576715	0.7412892818781753	0.2789806538435565	0.06506701362881671	0.0014360234974379596	0.00015557150794205543
0.8840339828220178	0.00356239580973608	0.035265691161755576	0.17490352066472467	0.7266419084775112	0.29540570090158896	0.06827773830703553	0.0014813102194703573	0.0001599580456599975
0.8841339828220178	0.0036146155032671374	0.03639129563404248	0.1738768868685634	0.7117485633367335	0.31269346081350924	0.07166119616327352	0.0015281115276603527	0.0001644747521755757
0.8842339828220178	0.0036677100857653174	0.03755648936854151	0.17293417873260664	0.6967619288332539	0.33085698991155377	0.07522709916227421	0.001576480792619143	0.00016912566527743072
0.8843339828220178	0.0037216952042112834	0.03876277615808632	0.17207222645115525	0.6818112510423133	0.349902676985792	0.07898567899366808	0.001626473342557538	0.00017391495193976297
0.8844339828220178	0.0037765867896044957	0.040011719292783826	0.17128807519405695	0.6670041237247473	0.3698289440197849	0.08294770599858982	0.0016781465365213056	0.00017884691248712308
0.8845339828220178	0.0038324010617207397	0.0413049438402808	0.17057897019983936	0.6524285555958219	0.3906248752633719	0.0871245069954328	0.0017315598403190025	0.00018392598488855804
0.8846339828220178	0.003889154533923167	0.04264413899403081	0.16994234307057468	0.6381551536808742	0.4122688084669689	0.09152798158475454	0.0017867749052317623	0.0001891567491846018
0.8847339828220178	0.0039468640180261305	0.04403106048892923	0.1693757991640066	0.6242393000355243	0.4347269339341887	0.09617061644068192	0.0018438556495964595	0.00019454393205060527
0.8848339828220179	0.004005546629210592	0.04546753308325443	0.16887710598797373	0.6107232370208002	0.45795195962517915	0.10106549701454871	0.0019028683433552037	0.0002000924114999582
0.8849339828220179	0.004065219790990103	0.0469554531053786	0.16844418251079088	0.5976380069843151	0.48188191302017536	0.10622631598544827	0.001963881695665955	0.0002058072217307492
0.8850339828220178	0.004125901240226736	0.048496791063186856	0.16807508930905116	0.585005215878363	0.5064391616623977	0.11166737769167319	0.0020269669456715223	0.0002116935581195633
0.8851339828220178	0.0041876090321947	0.05009359431349334	0.1677680194814985	0.5728386078450102	0.5315297427603114	0.11740359766609369	0.0020921979565240206	0.0002177567823659289
0.8852339828220178	0.004250361545691426	0.0517479897880981	0.16752129026400048	0.5611454501357408	0.5570430962308301	0.12345049627828092	0.0021596513127653217	0.0002240024277911924
0.8853339828220178	0.004314177488193613	0.0534621867723168	0.1673333352865458	0.5499277359596763	0.5828522933050193	0.12982418535639803	0.0022294064211635925	0.0002304362047954047
0.8854339828220178	0.00437907590105728	0.05523847973097484	0.16720269741849852	0.5391832179312612	0.6088148426466871	0.13654134652432445	0.0023015456151081653	0.00023706400647594174
0.8855339828220178	0.004445076164759851	0.05707925117587228	0.16712802215312642	0.5289062875430702	0.634774136640763	0.14361919984553778	0.002376154262665381	0.00024389191441151608
0.8856339828220178	0.004512198004182195	0.0589869745676477	0.16710805148679309	0.5190887171953658	0.660561571663941	0.1510754612178389	0.0024533208783986227	0.00025092620461523383
0.8857339828220179	0.004580461493928912	0.06096421724377614	0.16714161825216042	0.5097202812991702	0.6859993384206751	0.1589282868157246	0.002533137239056374	0.000258173353660345
0.8858339828220179	0.004649887063684011	0.06301364336307894	0.16722764086829311	0.5007892722341035	0.7109038337986645	0.16719620273505126	0.0026156985032315234	0.000265640044982254
0.8859339828220179	0.004720495503600945	0.06513801685569601	0.16736511847384075	0.49228292577932437	0.7350895975243559	0.17589801786441694	0.002701103335096575	0.00027333317536044644
0.8860339828220178	0.00479230796972271	0.06734020436576328	0.16755312641237374	0.4841877692545621	0.7583736297074959	0.18505271789707128	0.0027894540323158026	0.00028125986158369166
0.8861339828220178	0.004865345989430471	0.06962317817231191	0.16779081204164006	0.4764899041506809	0.780579904403719	0.1946793383174595	0.0028808566582370957	0.0002894274473020529
0.8862339828220178	0.004939631466917605	0.07199001907188424	0.16807739084091614	0.469175233590569	0.8015438648568431	0.2047968141592435	0.0029754211784631924	0.00029784351006900174
0.8863339828220178	0.005015186688685823	0.07444391920420904	0.16841214279281716	0.4622296435988478	0.821116672562961	0.21542380435237132	0.003073261601900178	0.00030651586857687355
0.8864339828220178	0.005092034329060258	0.0769881847998882	0.16879440901792178	0.4556391459064007	0.8391689875535226	0.22657848857251775	0.0031744961263783667	0.00031545259008877594
0.8865339828220178	0.005170197455719943	0.07962623882646354	0.1692235886423803	0.449389988888045	0.8555940819164	0.23827833469660112	0.0032792472889375695	0.0003246619980699098
0.8866339828220178	0.0052496995352399505	0.08236162350639252	0.16969913588030214	0.4434687422329507	0.8703101306603024	0.2505398352747322	0.003387642120864318	0.0003341526800211023
0.8867339828220178	0.005330564438641373	0.08519800267739898	0.17022055731422045	0.43786236007379237	0.883261579368692	0.26337821187475796	0.003499812307564321	0.0003439334955171764
0.8868339828220179	0.005412816446944806	0.08813916396232009	0.17078740935828138	0.4325582265441186	0.8944195507705139	0.2768070867638656	0.0036158943533470644	0.00035401358445253343
0.8869339828220179	0.005496480256722539	0.09118902071196862	0.17139929589003441	0.4275441870837083	0.9037813156781364	0.2908381221850427	0.0037360297511929	0.00036440237549608377
0.8870339828220178	0.005581580985646229	0.09435161368070481	0.17205586603783368	0.42280856825735125	0.9113689112464195	0.305480628484172	0.003860365157567252	0.0003751095947575498
0.8871339828220178	0.005668144178022908	0.0976311123901352	0.17275681211185193	0.4183401883823662	0.9172270358987811	0.32074114355966205	0.003989052572333657	0.00038614527466651426
0.8872339828220178	0.005756195810315791	0.10103181613201913	0.17350186766766648	0.4141283608631055	0.9214203820799832	0.3366229875482479	0.004122249523811526	0.00039751976306563394
0.8873339828220178	0.005845762296643852	0.10455815455665736	0.1742908056922079	0.4101628917969278	0.9240305838649757	0.35312579832043317	0.004260119259011444	0.00040924373251886067
0.8874339828220178	0.005936870494254191	0.10821468778798776	0.1751234369026174	0.4064340731364724	0.9251529570240918	0.3702450552166538	0.004402830939067277	0.0004213281898351185
0.8875339828220178	0.00602954770896132	0.11200610600132758	0.17599960814929955	0.40293267245954434	0.9248931966651778	0.38797160046928497	0.004550559839871841	0.0004337844858075168
0.8876339828220178	0.0061238217005467836	0.11593722839407872	0.17691920091503124	0.3996499202033383	0.9233641753276122	0.40629116986201413	0.004703487557905187	0.00044662432516759165
0.8877339828220178	0.006219720688112424	0.12001300147388173	0.17788212990264976	0.3965774950583208	0.9206829560828387	0.42518394628662026	0.0048618022212279476	0.00045985977675359934
0.8878339828220179	0.006317273355380368	0.1242384965826379	0.17888834170429493	0.3937075080830959	0.9169681043709736	0.4446241518506417	0.0050256987055915135	0.0004735032838913036
0.8879339828220179	0.00641650885593165	0.12861890656854677	0.1799378135457267	0.39103248599117174	0.9123373520091111	0.4645796959237106	0.005195378855594897	0.00048756767498490754
0.8880339828220178	0.006517456818376818	0.13315954151200335	0.1810305520996303	0.3885453539690536	0.9069056393291324	0.4850118978193896	0.005371051710795675	0.0005020661743154351
0.8881339828220178	0.006620147351448899	0.13786582340462014	0.18216659236226307	0.38623941831039854	0.9007835382093737	0.5058753035104987	0.005552933736651467	0.0005170124130425938
0.8882339828220178	0.006724611049011829	0.14274327967432676	0.18334599658816025	0.3841083490892956	0.8940760405580107	0.5271176156866045	0.0057412490601444445	0.0005324204404058728
0.8883339828220178	0.006830878994973241	0.1477975354431277	0.18456885327787578	0.38214616304508486	0.886881683665249	0.5486797554060384	0.005936229709904163	0.000548304735119273
0.8884339828220178	0.006938982768094482	0.1530343043979397	0.18583527621418788	0.3803472068107537	0.8792919754012044	0.5704960714332545	0.006138115860612177	0.0005646802169534944
0.8885339828220178	0.007048954446686495	0.15845937814930255	0.1871454035423233	0.3787061405828548	0.8713910778273762	0.5924947099948664	0.006347156081432022	0.0005815622584980973
0.8886339828220178	0.007160826613182173	0.16407861394744025	0.18849939689010875	0.377217922304277	0.8632557066336268	0.6145981531176472	0.006563607588165244	0.0005989666970951538
0.8887339828220178	0.007274632358573709	0.16989792062070389	0.18989744052412974	0.3758777924092393	0.854955205092414	0.6367239280100887	0.006787736498790912	0.0006169098469347594
0.8888339828220179	0.007390405286704942	0.1759232425978492	0.19133974053823605	0.3746812591624731	0.8465517541876437	0.6587854832947129	0.007019818091993907	0.0006354085113013526
0.8889339828220179	0.0075081795184053154	0.1821605418731585	0.19282652407087283	0.3736240846105849	0.8381006845813994	0.6806932205856114	0.007260137068233901	0.0006544799949584777
0.8890339828220178	0.00762798969545603	0.18861577777262148	0.19435803854795491	0.37270227115255294	0.8296508606043056	0.7023556623270523	0.007508987812852874	0.0006741421166583868
0.8891339828220178	0.007749870984372787	0.19529488437999035	0.19593455094807558	0.3719120487277005	0.8212451111003437	0.7236807294357414	0.007766674660648034	0.0006944132217607386
0.8892339828220178	0.007873859079994038	0.2022037454846551	0.19755634708706823	0.3712498626127918	0.8129206864412131	0.744577095642062	0.00803351216127761	0.0007153121949435827
0.8893339828220178	0.00799999020886035	0.20934816691858527	0.19922373091901882	0.370712361814775	0.8047097251668789	0.7649555800198464	0.008309825344789303	0.0007368584729876525
0.8894339828220178	0.00812830113237114	0.2167338461579007	0.20093702385097625	0.3702963880418969	0.7966397174020853	0.7847305354997035	0.008595949986484734	0.0007590720576132317
0.8895339828220178	0.008258829149703382	0.2243663390762032	0.202696564068677	0.3699989652330764	0.7887339553971084	0.8038211895412745	0.008892232870248956	0.0007819735283467653
0.8896339828220178	0.008391612100477936	0.23225102375214696	0.20450270587076003	0.3698172896236149	0.7810119642420811	0.8221528938149097	0.00919903204938469	0.0008055840553922957
0.8897339828220178	0.008526688367156705	0.24039306125326587	0.20635581900896693	0.3697487203238752	0.7734899080316494	0.8396582427540619	0.009516717103894684	0.0008299254124804328
0.8898339828220179	0.008664096877155261	0.24879735334226843	0.20825628803196813	0.3697907703869959	0.7661809685532947	0.8562780260377425	0.009845669393055298	0.0008550199896653215
0.8899339828220179	0.008803877104652372	0.2574684970813025	0.21020451163048273	0.36994109834131866	0.7590956949885178	0.8719619871208081	0.010186282302011771	0.0008808908060371773
0.8900339828220178	0.008946069072081583	0.2664107363446865	0.21220090198147748	0.37019750016323294	0.752242324204488	0.8866693683686941	0.010538961481020065	0.0009075615223159722
0.8901339828220178	0.009090713351283263	0.27562791029105094	0.2142458840892218	0.3705579016664603	0.7456270720279342	0.9003692325922119	0.010904125075823326	0.0009350564532879086
0.8902339828220178	0.009237851064300863	0.28512339889315674	0.21633989512110813	0.3710203512842537	0.7392543964803685	0.9130405601913474	0.011282203947538498	0.0009634005800445044
0.8903339828220178	0.009387523883800944	0.2949000656767978	0.21848338373616882	0.3715830132216539	0.7331272343588533	0.9246721300916687	0.011673641880282163	0.000992619561980154
0.8904339828220178	0.009539774033097153	0.3049601978802128	0.22067680940425338	0.37224416095561114	0.7272472128065068	0.9352622006556756	0.012078895774627618	0.0010227397485011649
0.8905339828220178	0.009694644285757205	0.31530544431177293	0.22292064171390863	0.3730021710616905	0.7216148376646957	0.944818013347498	0.012498435824833991	0.001053788190395612
0.8906339828220178	0.009852177964771952	0.3259367512562556	0.2252153596670313	0.3738555173468366	0.7162296604609438	0.9533551468433187	0.012932745677634215	0.0010857926508098866
0.8907339828220178	0.010012418941264496	0.33685429685830826	0.22756145095841931	0.3748027652686622	0.7110904258852764	0.9608967523823914	0.013382322570205451	0.0011187816157740254
0.8908339828220179	0.010175411632716538	0.34805742449496363	0.22995941123836575	0.37584256662253923	0.7061952015603483	0.9674727024630027	0.0138476774447785	0.0011527843042139993
0.8909339828220179	0.01034120100068826	0.3595445757362362	0.23240974335650286	0.3769736544787424	0.7015414918323059	0.9731186846482617	0.014329335037165408	0.001187830677384873
0.8910339828220178	0.01050983254801015	0.3713132235828636	0.23491295658516104	0.37819483835278306	0.697126337209604	0.9778752704961109	0.014827833936316866	0.0012239514476553139
0.8911339828220178	0.010681352315418724	0.38335980676068504	0.2374695658204928	0.3795049995928883	0.6929464009658187	0.9817869867664445	0.01534372661181986	0.001261178086568332
0.8912339828220178	0.010855806877613887	0.3956796659410737	0.24008009075970765	0.38090308696953223	0.6889980443048643	0.9849014124121045	0.01587757940607647	0.0012995428320998039
0.8913339828220178	0.011033243338710901	0.40826698284283697	0.2427450550528072	0.38238811245269777	0.6852773913689018	0.9872683207511529	0.01642997248770661	0.00133907869503114
0.8914339828220178	0.01121370932706068	0.4211147232507686	0.24546498542720369	0.38395914716333956	0.6817803852527514	0.9889388819391924	0.017001499762529005	0.0013798194643478503
0.8915339828220178	0.011397252989412153	0.4342145850566073	0.24824041078374767	0.38561531748639616	0.6785028360774005	0.9899649366630181	0.017592768738285962	0.001421799711571061
0.8916339828220178	0.01158392298438739	0.44755695248579225	0.2510718612626337	0.3873558013332807	0.67544046206937	0.9903983480549239	0.018204400339084253	0.0014650547939237025
0.8917339828220178	0.011773768475243574	0.46113085771519086	0.2539598672778046	0.3891798245426529	0.6725889244944867	0.9902904353206772	0.01883702866534782	0.0015096208562288256
0.8918339828220179	0.0119668391218915	0.47492395110858543	0.25690495851850653	0.39108665740889687	0.6699438572036026	0.98969148956975	0.01949130069488928	0.0015555348314316927
0.8919339828220179	0.012163185072140714	0.4889224812951224	0.25990766291665246	0.3930756113283121	0.6675008914642531	0.9886503698719159	0.020167875920538078	0.0016028344396324106
0.8920339828220178	0.01236285695214502	0.5031112862879586	0.26296850557888296	0.3951460355538462	0.6652556766766318	0.9872141756409677	0.020867425919616652	0.0016515581855117364
0.8921339828220178	0.012565905856012931	0.5174737967816426	0.26608800768207114	0.39729731404956814	0.6632038975033733	0.9854279900341935	0.021590633850378762	0.0017017453540255584
0.8922339828220178	0.012772383334556315	0.5319920526770994	0.2692666853313225	0.3995288624368423	0.6613412878809055	0.9833346881072328	0.022338193870425824	0.0017534360042407728
0.8923339828220178	0.012982341383144573	0.5466467337584714	0.27250504837946943	0.4018401250246389	0.6596636423247206	0.9809748029154158	0.023110810471990508	0.0018066709611790214
0.8924339828220178	0.013195832428632157	0.5614172052870416	0.27580359920721853	0.40423057191691997	0.658166824891259	0.9783864425387632	0.023909197728890684	0.0018614918055301912
0.8925339828220178	0.013412909315329001	0.5762815790839675	0.2791628314632248	0.40669969619064716	0.6568467761151683	0.9756052510620448	0.02473407844991235	0.0019179408610934042
0.8926339828220178	0.013633625289980054	0.5912167904468401	0.28258322876345376	0.40924701113834533	0.6556995182013696	0.9726644067991559	0.025586183233341744	0.0019760611797981845
0.8927339828220178	0.01385803398572234	0.6061986909885111	0.2860652633493593	0.41187204756969664	0.6547211587166877	0.9695946514577413	0.026466249417396333	0.0020358965241550155
0.8928339828220178	0.014086189404986517	0.6212021572040151	0.2896093947045222	0.4145743511670997	0.6539078929952716	0.9664243444449379	0.027375019921350652	0.002097491346980238
0.8929339828220179	0.014318145901310293	0.6362012142689696	0.29321606812955187	0.4173534798905304	0.6532560054446779	0.9631795370770528	0.028313241972269514	0.0021608907682372155
0.8930339828220178	0.014553958160028729	0.6511691742570725	0.29688571327518487	0.42020900142749296	0.6527618699159347	0.9598840620438936	0.029281665712408516	0.002226140548832062
0.8931339828220178	0.014793681177813454	0.666078787644519	0.3006187426337993	0.4231404906843566	0.6524219492797775	0.9565596340636652	0.030281042682594086	0.0022932870612017027
0.8932339828220178	0.015037370241021055	0.6809024066524774	0.3044155499895522	0.42614752731558897	0.6522327943328646	0.953225958230547	0.03131212417713484	0.0023623772565272722
0.8933339828220178	0.01528508090282278	0.6956121586781469	0.30827650882774243	0.4292296932880276	0.6521910421417252	0.9499008430895894	0.03237565946622412	0.0024334586284076856
0.8934339828220178	0.015536868959081185	0.7101801277871326	0.31220197070409683	0.4323865704775692	0.6522934139179631	0.9466003159637584	0.03347239388220626	0.0025065791728264035
0.8935339828220178	0.01579279042294067	0.7245785419973843	0.31619226357492025	0.43561773829609635	0.6525367125059615	0.9433387385018478	0.03460306676660446	0.002581787344245019
0.8936339828220178	0.016052901498101596	0.7387799638856575	0.3202476900893125	0.43892277134687396	0.6529178195535327	0.9401289208106868	0.03576840927543284	0.0026591320076596683
0.8937339828220178	0.01631725855074422	0.7527574819001126	0.3243685258448619	0.44230123710696245	0.6534336924265549	0.9369822328816871	0.03696914204100843	0.0027386623864577965
0.8938339828220179	0.01658591808007426	0.7664848996740335	0.32855501760853967	0.4457526936356417	0.6540813609204036	0.9339087123217165	0.038205972689305416	0.0028204280059177618
0.8939339828220179	0.016858936687455556	0.7799369206099175	0.3328073815046937	0.4492766873081169	0.6548579238139788	0.9309171676545952	0.03947959321278097	0.0029044786321971348
0.8940339828220178	0.017136371044107084	0.7930893250443819	0.33712580117249397	0.45287275057428555	0.6557605453057692	0.9280152766760652	0.0407906771996688	0.002990864206664975
0.8941339828220178	0.017418277857327392	0.8059191374104345	0.3415104258952482	0.4565403997425081	0.656786451366199	0.925209679525198	0.04213987692180285	0.0030796347754368804
0.8942339828220178	0.017704713835226604	0.8184047809852072	0.3459613687045544	0.4602791327889194	0.6579329260357946	0.922506066283673	0.04352782028434134	0.0031708404139857704
0.8943339828220178	0.017995735649934102	0.8305262180411428	0.3504787044623714	0.4640884271929542	0.659197307694607	0.9199092590343285	0.04495510764206487	0.0032645311467088944
0.8944339828220178	0.018291399899260586	0.8422650735017086	0.35506246792456975	0.46796773780028617	0.660576985325051	0.9174232884062685	0.046422308488413264	0.003360756861347021
0.8945339828220178	0.018591763066788978	0.8536047405292807	0.35971265178974987	0.47191649471461566	0.6620693947871482	0.9150514647087181	0.04792995802497618	0.003459567218165229
0.8946339828220178	0.018896881480372465	0.8645304668330825	0.36442920473753243	0.4759341012201629	0.6636720151227662	0.9127964438130852	0.04947855362081753	0.0035610115538220323
0.8947339828220178	0.019206811269020806	0.8750294208673431	0.36921202946083315	0.48001993173702057	0.6653823649031274	0.9106602879849717	0.05106855117277806	0.0036651387798730447
0.8948339828220178	0.01952160831815547	0.8850907374824002	0.37406098069702876	0.4841733298118834	0.6671979986320608	0.9086445218980472	0.05270036137971999	0.003771997275875924
0.8949339828220179	0.019841328223217842	0.8947055429823011	0.37897586326320815	0.48839360614698063	0.6691165032158642	0.9067501840815892	0.0543743459455815	0.003881634777086672
0.8950339828220178	0.020166026241616335	0.9038669599202075	0.3839564301011459	0.49268003667038573	0.671135494509272	0.9049778740652997	0.05609081372805174	0.003994098256763354
0.8951339828220178	0.020495757243003166	0.9125700923172425	0.3890023803379576	0.4970318606512024	0.6732526139458952	0.903327795490069	0.05785001685167266	0.004109433803121922
0.8952339828220178	0.02083057565786957	0.9208119923117858	0.39411335736871905	0.5014482788633794	0.6754655252605124	0.9017997954535324	0.0596521468061181	0.004227686491017104
0.8953339828220178	0.021170535424454504	0.9285916095280364	0.3992889469677136	0.5059284518022626	0.6777719113098102	0.9003934003549644	0.06149733055240428	0.004348900248456006
0.8954339828220178	0.021515689933964736	0.9359097246884582	0.4045286754353367	0.5104714979582636	0.6801694709974893	0.8991078484973318	0.06338562666168522	0.0044731177180861404
0.8955339828220178	0.021866091974105935	0.9427688691816332	0.40983200778793555	0.5150764921522434	0.6826559163090128	0.8979421196946182	0.06531702151313205	0.0046003801138366435
0.8956339828220178	0.022221793670929784	0.9491732324329241	0.4151983459982856	0.519742463937574	0.6852289694609559	0.8968949621219164	0.06729142557913106	0.004730727072931303
0.8957339828220178	0.02258284642900338	0.9551285590107773	0.42062702729459667	0.5244683960739507	0.687886360169362	0.8959649166337703	0.06930866982761319	0.004864196503532859
0.8958339828220179	0.022949300869912728	0.9606420374378974	0.4261173225262685	0.5292532230783158	0.6906258230412604	0.8951503387634923	0.07136850227273943	0.005000824428321815
0.8959339828220179	0.023321206769115334	0.9657221826679084	0.43166843460488474	0.5340958298584613	0.6934450950932817	0.894449418603607	0.07347058470633853	0.005140644824357359
0.8960339828220178	0.02369861299116472	0.9703787141379943	0.4372794970291431	0.5389950504350153	0.696341913400964	0.8938601987544044	0.07561448964345117	0.005283689459616755
0.8961339828220178	0.024081567423324974	0.9746224312225243	0.44294957250255607	0.5439496667576547	0.6993140128822407	0.8933805905151452	0.07779969751589709	0.005429987726653246
0.8962339828220178	0.024470116907609436	0.9784650877973325	0.4486776516530046	0.5489584076215277	0.7023591242183985	0.893008388479831	0.0800255941481444	0.005579566473865533
0.8963339828220178	0.024864307171275628	0.9819192674851266	0.45446265186330465	0.5540199476899814	0.7054749719156554	0.8927412836877765	0.08229146854964792	0.005732449834919268
0.8964339828220178	0.025264182755813384	0.9849982609958899	0.4603034162219911	0.5591329066296409	0.7086592725103316	0.8925768754676625	0.08459651105734327	0.005888659056910007
0.8965339828220178	0.025669786944473055	0.9877159468078246	0.46619871260360335	0.5642958483640409	0.7119097329205376	0.8925126821029488	0.08693981186109961	0.006048212327908285
0.8966339828220178	0.026081161688381475	0.9900866762599262	0.47214723288772187	0.5695072804518856	0.7152240489470467	0.8925461504363844	0.08932035994356108	0.006211124604574688
0.8967339828220178	0.026498347531300932	0.9921251639517378	0.47814759232588583	0.5747656535959714	0.718599903925988	0.8926746645216221	0.09173704246398269	0.006377407440581072
0.8968339828220178	0.026921383533092584	0.9938463841732659	0.4841983290654662	0.5800693612887723	0.7220349675357864	0.8928955534210148	0.09418864461337534	0.006547068816620028
0.8969339828220179	0.027350307191951768	0.9952654739226575	0.49029790383933913	0.5854167396004639	0.7255268947606364	0.8932060982402806	0.09667384996547806	0.006720112972828098
0.8970339828220179	0.027785154365484482	0.9963976429130199	0.4964446998298744	0.5908060671149584	0.72907332501255	0.8936035384827913	0.0991912413448139	0.006896540244488011
0.8971339828220178	0.028225959190713138	0.997258090826199	0.502637022715665	0.5962355650194683	0.7326718814139802	0.8940850777991862	0.1017393022294214	0.007076346901916375
0.8972339828220178	0.02867275400308624	0.9978619319407419	0.50887310090872	0.6017033973525382	0.7363201702425854	0.8946478892010296	0.1043164187016243	0.00725952499546962
0.8973339828220178	0.02912556925459234	0.99822412714555	0.5151510859896482	0.6072076714154013	0.7400157805395938	0.8952891198012211	0.10692088195574598	0.007446062206636085
0.8974339828220178	0.029584433431074267	0.9983594232497404	0.5214690533477317	0.6127464383510586	0.7437562838829648	0.8960058951379566	0.1095508913667425	0.007635941706201069
0.8975339828220178	0.030049372968850192	0.9982822994133762	0.5278250030321926	0.6183176938949918	0.747539234326142	0.896795323133834	0.11220455811855676	0.007829142020490027
0.8976339828220178	0.030520412170752437	0.9980069204521899	0.5342168608203008	0.6239193793010386	0.7513621685029632	0.8976544977367181	0.11487990938557854	0.008025636906704523
0.8977339828220178	0.03099757312170627	0.9975470967119178	0.5406424795072838	0.6295493824453748	0.7552226058989023	0.8985805022844476	0.11757489305503754	0.008225395238369635
0.8978339828220179	0.031480875603972454	0.9969162501630354	0.5470996404221168	0.6352055391109819	0.7591180492884406	0.8995704126314156	0.12028738297248687	0.008428380901905343
0.8979339828220179	0.031970337012184845	0.9961273863339158	0.553586055172436	0.6408856344543683	0.7630459853379425	0.9006213000709912	0.12301518468689314	0.0086345527053211
0.8980339828220179	0.032465972268331034	0.9951930716780307	0.5600993676210196	0.6465874046557136	0.7670038853730555	0.9017302340844519	0.12575604166634438	0.008843864300014465
0.8981339828220178	0.0329677937368121	0.9941254159580439	0.5666371560950053	0.6523085387527432	0.770989206309053	0.9028942849435778	0.12850764194992978	0.0090562641166169
0.8982339828220178	0.03347581113974152	0.9929360592247989	0.5731969358282749	0.6580466806580824	0.7749993917422324	0.9041105261912616	0.13126762519634724	0.009271695315795902
0.8983339828220178	0.03399003147264146	0.9916361629715099	0.5797761616361434	0.6637994313589379	0.7790318731998069	0.9053760370214872	0.13403359008502141	0.009490095754869303
0.8984339828220178	0.03451045892070313	0.9902364050513952	0.5863722308204683	0.6695643512972255	0.7830840715453804	0.9066879045776342	0.1368031020212475	0.009711397971029073
0.8985339828220178	0.03503709477578186	0.9887469779596676	0.5929824863020193	0.6753389629273584	0.7871533985363799	0.9080432261855664	0.1395737010931246	0.009935529181901511
0.8986339828220178	0.03556993735430851	0.9871775900973417	0.5996042199758643	0.6811207534481238	0.7912372585294548	0.9094391115357804	0.142342910224897	0.010162411304095089
0.8987339828220178	0.036108981916298945	0.9855374696533974	0.6062346762841792	0.6869071777041638	0.7953330503291083	0.9108726848269245	0.1451082434688081	0.010391960990295386
0.8988339828220178	0.0366542205856527	0.9838353707632909	0.6128710559997474	0.6926956612516884	0.799438169174403	0.9123410868809585	0.14786721437579373	0.010624089685374438
0.8989339828220179	0.037205642271935686	0.9820795816243306	0.6195105202121368	0.6984836035822122	0.803550008857942	0.9138414772386848	0.1506173443842775	0.010858703701874518
0.8990339828220179	0.03776323259384385	0.9802779342719536	0.6261501945072411	0.7042683814971229	0.8076659639707523	0.9153710362425699	0.153356171166025	0.011095704315114252
0.8991339828220178	0.03832697380455952	0.9784378157444676	0.6327871733298359	0.7100473526251628	0.8117834322661873	0.9169269671124123	0.15608125686854105	0.011334987878052028
0.8992339828220178	0.038896844719197764	0.9765661803874327	0.6394185245173206	0.7158178590738509	0.8158998171353362	0.9185064980179626	0.15879019619462648	0.011576445955907375
0.8993339828220178	0.03947282064456303	0.9746695630718205	0.6460412939919414	0.7215772312051951	0.8200125301859361	0.9201068841513694	0.16148062426178797	0.011819965480423229
0.8994339828220178	0.040054873311425356	0.9727540931223762	0.6526525105974688	0.727322791525146	0.82411899391626	0.9217254098011352	0.16415022418678216	0.012065428923512806
0.8995339828220178	0.04064297080953505	0.9708255087737838	0.659249191065365	0.7330518586754876	0.8282166444749055	0.923359390428146	0.16679673434393918	0.012312714489903993
0.8996339828220178	0.041237077525594794	0.9688891719925973	0.6658283450944363	0.7387617515161321	0.8323029344970202	0.9250061747434404	0.16941795524979333	0.012561696328258425
0.8997339828220178	0.04183715408440482	0.9669500835216541	0.6723869805270168	0.7444497932850608	0.8363753360069244	0.9266631467863633	0.17201175603098806	0.0128122447601079
0.8998339828220179	0.04244315729340907	0.9650128980215767	0.6789221086040389	0.7501133158226354	0.8404313433768932	0.928327728001068	0.1745760804372843	0.013064226525820804
0.8999339828220179	0.04305504009084841	0.9630819392001189	0.6854307492803522	0.755749663846224	0.8444684763311885	0.929997379308393	0.1771089523666853	0.013317505046677402
0.9000339828220179	0.04367275149775979	0.9611612148353801	0.6919099365814159	0.7613561992609164	0.848484282984521	0.9316696031697418	0.17960848087526196	0.013571940702019994
0.9001339828220178	0.04429623657401699	0.9592544316125486	0.6983567239815006	0.7669303054912943	0.852476342903384	0.9333419456386889	0.1820728646497736	0.013827391120312607
0.9002339828220178	0.04492543637864097	0.9573650097064548	0.7047681897835391	0.7724693918191992	0.8564422701788835	0.935011998395815	0.1845003959270337	0.014083711482848671
0.9003339828220178	0.04556028793458717	0.9554960970533739	0.7111414424802519	0.7779708977120042	0.8603797164992651	0.936677400761597	0.18688946384962632	0.01434075483873801
0.9004339828220178	0.046200724198215457	0.9536505832658939	0.7174736260760948	0.7834322971258119	0.8642863742103642	0.9383358416819638	0.1892385572532104	0.014598372429717819
0.9005339828220178	0.046846674033643294	0.9518311131535672	0.7237619253495384	0.7888511027677841	0.8681599793520197	0.9399850616806446	0.19154626688609858	0.014856414023251892
0.9006339828220178	0.04749806219218245	0.9500400998202234	0.7300035710353454	0.7942248703020585	0.8719983146587138	0.9416228547724373	0.19381128706701378	0.01511472825232064
0.9007339828220178	0.0481548092970415	0.948279737315954	0.7361958449066467	0.7995512024835165	0.8757992125125114	0.9432470703310526	0.19603241679177782	0.015373162960247546
0.9008339828220178	0.048816831833479554	0.9465520128279875	0.7423360847371103	0.8048277532041084	0.8795605578367277	0.9448556149052695	0.19820856030423956	0.015631565548872912
0.9009339828220179	0.0494840421445823	0.9448587184002799	0.7484216891239369	0.8100522314366062	0.8832802909188259	0.9464464539770779	0.20033872715083956	0.015889783328360184
0.9010339828220179	0.05015634843281636	0.9432014621761846	0.7544501221529978	0.8152224050610136	0.8869564101513238	0.9480176136552796	0.20242203174185536	0.016147663866908937
0.9011339828220178	0.05083365476753114	0.9415816791628135	0.7604189178883849	0.8203361045595391	0.8905869746799104	0.9495671822983819	0.20445769244561066	0.016405055338661018
0.9012339828220178	0.05151586109852302	0.9400006415191824	0.7663256846691751	0.8253912265662545	0.8941701069481667	0.9510933120604336	0.2064450302445276	0.01666180686809387
0.9013339828220178	0.052202863275813784	0.9384594683730462	0.7721681091975546	0.830385737258576	0.8977039951289292	0.9525942203538162	0.2083834669842235	0.01691776886924283
0.9014339828220178	0.05289455307574287	0.9369591351740156	0.7779439604032631	0.8353176755781653	0.9011868954326967	0.9540681912231227	0.2102725232484763	0.017172793378133187
0.9015339828220178	0.05359081823348097	0.9355004825923651	0.7836510930706082	0.8401851562697817	0.904617134284101	0.9555135766244981	0.2121118158941529	0.01742673437686724
0.9016339828220178	0.054291542482049024	0.934084224974807	0.7892874512155699	0.8449863727274637	0.9079931103580249	0.9569287976052188	0.21390105528098097	0.017679448107885933
0.9017339828220178	0.05499660559791387	0.9327109583697204	0.7948510712017579	0.8497195996382754	0.9113132964676203	0.9583123453784657	0.21564004223134944	0.017930793377008574
0.9018339828220178	0.05570588345321331	0.9313811681353946	0.8003400845854592	0.8543831954149854	0.914576241297179	0.9596627822887943	0.2173286647552759	0.018180631843949017
0.9019339828220179	0.05641924807465074	0.9300952361456591	0.8057527206814281	0.8589756044099366	0.9177805709734996	0.9609787426640928	0.21896689457524635	0.018428828299114235
0.9020339828220179	0.057136567709072224	0.9288534476077872	0.8110873088424875	0.8634953589034742	0.9209249904701646	0.962258933550287	0.2205547834848187	0.01867525092559768
0.9021339828220178	0.05785770689573962	0.9276559975079413	0.816342280447648	0.8679410808615086	0.924008284839964	0.9635021353255938	0.22209245957387366	0.01891977154540742
0.9022339828220178	0.058582526545269104	0.9265029966996766	0.8215161705948012	0.8723114834577449	0.9270293202714432	0.9647072021914656	0.22358012335198427	0.019162265849082115
0.9023339828220178	0.059310884025208926	0.9253944776510022	0.8266076194956908	0.8766053723573721	0.9299870449664256	0.9658730625380247	0.22501804379991677	0.01940261360798548
0.9024339828220178	0.06004263325219431	0.9243303998654665	0.8316153735722842	0.8808216467600929	0.9328804898361391	0.966998719182214	0.22640655437746413	0.019640698868690836
0.9025339828220178	0.0607776247906125	0.9233106549926231	0.8365382862552154	0.8849593002015687	0.9357087690144801	0.9680832494774319	0.22774604901404835	0.01987641012900604
0.9026339828220178	0.061515705957672424	0.9223350716429313	0.8413753184863494	0.8890174211133968	0.9384710801877152	0.9691258052939988	0.22903697810646287	0.020109640495310346
0.9027339828220178	0.06225672093477536	0.9214034199218174	0.846125538928991	0.8929951931429617	0.9411667047407757	0.9701256128702996	0.230279844546173	0.020340287821009488
0.9028339828220178	0.06300051088504403	0.9205154156973443	0.8507881238905246	0.8968918952354522	0.9437950077211101	0.9710819725349864	0.23147519979648137	0.0205682548260364
0.9029339828220179	0.0637469140768588	0.9196707246154211	0.8553623569636374	0.9007069014815036	0.9463554376218384	0.9719942583011704	0.23262364003779984	0.020793449197446755
0.9030339828220179	0.0644957660132254	0.9188689658760815	0.8598476283934438	0.9044396807348555	0.9488475259867523	0.972861917334061	0.233725802397203	0.021015783671272638
0.9031339828220178	0.06524689956678818	0.9181097157839246	0.8642434341789796	0.9080897960053924	0.9512708868404077	0.9736844692939729	0.23478236127644045	0.0212351760959101
0.9032339828220178	0.06600014512026202	0.9173925110852506	0.868549374918566	0.9116569036338542	0.9536252159473116	0.9744615055572076	0.2357940247905908	0.021451549477412533
0.9033339828220178	0.06675533071206502	0.9167168521039557	0.8727651544094932	0.9151407522552929	0.9559102899047991	0.9751926883176373	0.236761531327688	0.021664832007162117
0.9034339828220178	0.06751228218689925	0.9160822056877697	0.8768905780134235	0.9185411815592286	0.9581259650749606	0.9758777495724545	0.2376856462378401	0.021874957072475665
0.9035339828220178	0.06827082335100831	0.9154880079758397	0.8809255507995208	0.9218581208550579	0.9602721763613971	0.9765164899958201	0.23856715865867423	0.022081863250776747
0.9036339828220178	0.06903077613183818	0.9149336669982356	0.8848700754781529	0.925091587452022	0.9623489358373012	0.9771087777046533	0.23940687848235923	0.022285494288040174
0.9037339828220178	0.06979196074179193	0.914418565117384	0.8887242501384293	0.9282416848634992	0.9643563312316932	0.9776545469210686	0.2402056334679648	0.022485799062268025
0.9038339828220178	0.07055419584577577	0.9139420613209894	0.8924882658034137	0.9313086008460011	0.9662945242812038	0.9781537965364288	0.24096426650159986	0.022682731532813766
0.9039339828220179	0.07131729873219889	0.9135034933754979	0.8961624038171473	0.9342926052835799	0.9681637489551277	0.9786065885822017	0.24168363300550275	0.02287625067640821
0.9040339828220179	0.07208108548709319	0.9131021798486714	0.8997470330779007	0.9371940479287577	0.9699643095618191	0.9790130466131036	0.24236459849616007	0.023066320410775665
0.9041339828220178	0.07284537117100226	0.9127374220093974	0.9032426071322888	0.9400133560113323	0.9716965787447845	0.97937335400823	0.24300803629051693	0.023252909506754217
0.9042339828220178	0.07360996999826964	0.9124085056124781	0.9066496611448509	0.9427510317266385	0.9733609953770667	0.9796877521961807	0.24361482535847329	0.023435991489847516
0.9043339828220178	0.0743746955183615	0.9121147025755554	0.9099688087578179	0.9454076496149482	0.9749580623626924	0.9799565388101817	0.24418584831906318	0.023615544532146242
0.9044339828220178	0.07513936079884248	0.911855272555086	0.9132007388555824	0.9479838538437682	0.9764883443540499	0.9801800657795107	0.24472198957706245	0.023791551335556577
0.9045339828220178	0.0759037786096183	0.9116294644277901	0.916346212248311	0.9504803554047796	0.977952465394191	0.9803587373635119	0.24522413359618386	0.02396399900726848
0.9046339828220178	0.07666776160805305	0.9114365176836362	0.9194060582887654	0.9528979292370995	0.9793511064930268	0.9804930081346303	0.24569316330454496	0.024132878928383034
0.9047339828220178	0.0774311225245692	0.9112756637360668	0.9223811714362231	0.955237411288385	0.9806850031463926	0.9805833809168444	0.24612995862770504	0.024298186616600628
0.9048339828220178	0.07819367434832822	0.9111461271548096	0.9252725077808737	0.9574996955251517	0.9819549428068618	0.9806304046859732	0.24653539514424933	0.024459921583848312
0.9049339828220179	0.0789552305126022	0.9110471268262995	0.9280810815417474	0.9596857309034135	0.9831617623151201	0.9806346724382051	0.24691034285866337	0.02461808718969728
0.9050339828220179	0.07971560507942639	0.9109778770464465	0.9308079615506412	0.9617965183104502	0.9843063453005092	0.9805968190331983	0.2472556650860763	0.024772690491387722
0.9051339828220178	0.08047461292315673	0.9109375885500971	0.9334542677340777	0.9638331074882216	0.9853896195592018	0.9805175190179841	0.2475722174433283	0.024923742091248265
0.9052339828220178	0.08123206991251913	0.9109254694813574	0.9360211676046482	0.9657965939484855	0.9864125544181909	0.9803974844377551	0.24786084694076962	0.025071255982250205
0.9053339828220178	0.08198779309078126	0.9109407263085987	0.9385098727726179	0.9676881158893882	0.9873761580930909	0.9802374626395574	0.24812239116918827	0.025215249392405756
0.9054339828220178	0.08274160085365939	0.9109825646877545	0.9409216354879563	0.9695088511227569	0.9882814750474047	0.9800382340746688	0.24835767757630473	0.025355742628671966
0.9055339828220178	0.08349331312459138	0.9110501902772655	0.943257745222346	0.9712600140209122	0.9891295833606284	0.9798006101052515	0.248567522827336	0.025492758920980765
0.9056339828220178	0.08424275152700948	0.911142809507739	0.945519525300039	0.9729428524912938	0.9899215921122118	0.9795254308207165	0.24875273224421696	0.025626324266968502
0.9057339828220178	0.0849897395532674	0.9112596303093171	0.9477083295858374	0.9745586449867781	0.9906586387880711	0.9792135628689894	0.24891409931825156	0.025756467277940436
0.9058339828220178	0.08573410272987472	0.9113998627993309	0.9498255392376719	0.9761086975588996	0.9913418867159545	0.9788658973075784	0.24905240529104367	0.025883219026552984
0.9059339828220179	0.08647566877871661	0.9115627199328865	0.9518725595307491	0.9775943409608446	0.9919725225356049	0.978483347479179	0.24916841879879506	0.026006612896658846
0.9060339828220179	0.08721426777394023	0.9117474181185462	0.9538508167593913	0.9790169278063974	0.9925517537092367	0.9780668469162165	0.24926289557519582	0.026126684435713535
0.9061339828220178	0.08794973229421955	0.9119531778014124	0.9557617552222374	0.9803778297906186	0.993080806077525	0.9776173472785099	0.24933657820836147	0.026243471210102884
0.9062339828220178	0.0886818975701042	0.9121792240154639	0.957606834295621	0.9816784349773889	0.9935609214657737	0.9771358163278903	0.24939019594745274	0.026357012663704046
0.9063339828220178	0.08941060162619534	0.9124247869070882	0.9593875255994931	0.9829201451585398	0.9939933553446888	0.9766232359434247	0.249424464554832	0.02646734997995977
0.9064339828220178	0.09013568541789763	0.9126891022314287	0.9611053102595383	0.9841043732887047	0.9943793745496365	0.9760806001805208	0.24944008619983937	0.02657452594770404
0.9065339828220178	0.09085699296252392	0.9129714118231711	0.9627616762686213	0.9852325409995458	0.9947202550619837	0.9755089133769526	0.24943774939045088	0.026678584830940603
0.9066339828220178	0.09157437146453301	0.9132709640431511	0.9643581159500508	0.9863060761965212	0.9950172798556098	0.9749091883085268	0.24941812893933218	0.026779572242744118
0.9067339828220178	0.09228767143471803	0.9135870142021464	0.9658961235247125	0.9873264107408952	0.9952717368114429	0.9742824443968923	0.24938188596098948	0.026877535023418844
0.9068339828220178	0.09299674680317098	0.9139188249630327	0.967377192783506	0.9882949782191661	0.9954849167023043	0.9736297059715666	0.249329667896926	0.026972521123020114
0.9069339828220178	0.09370145502587388	0.9142656667224508	0.9688028148661664	0.9892132118017997	0.995658111250223	0.9729520005882443	0.24926210856594402	0.0270645794883177
0.9070339828220179	0.09440165718478623	0.9146268179729522	0.970174476146927	0.9900825421925138	0.9957926112577442	0.9722503574048017	0.24917982823687349	0.027153759954249623
0.9071339828220178	0.09509721808131376	0.9150015656465905	0.971493656227213	0.990904395669182	0.9958897048147037	0.9715258056165783	0.24908343372126865	0.027240113139894807
0.9072339828220178	0.09578800632308507	0.9153892054407943	0.9727618260350908	0.9916801922168946	0.9959506755813801	0.9707793729518917	0.24897351848373478	0.027323690348969375
0.9073339828220178	0.09647389440394451	0.9157890421272805	0.9739804460307963	0.9924113437534225	0.9959768011487738	0.9700120842287359	0.24885066276776321	0.027404543474829814
0.9074339828220178	0.09715475877713071	0.9162003898447161	0.9751509645173851	0.9930992524469751	0.9959693514763991	0.9692249599732674	0.24871543373510252	0.027482724909950424
0.9075339828220178	0.09783047992160362	0.9166225723757465	0.9762748160552227	0.9937453091258514	0.9959295874077075	0.9684190151004926	0.24856838561685088	0.02755828745982405
0.9076339828220178	0.09850094240151488	0.9170549234090282	0.9773534199787424	0.9943508917792893	0.9958587592630465	0.9675952576573642	0.24841005987463144	0.027631284261222154
0.9077339828220178	0.09916603491882703	0.9174967867866775	0.9783881790136317	0.9949173641485145	0.9957581055097099	0.9667546876282564	0.24824098537031278	0.027701768704735504
0.9078339828220178	0.09982565035911431	0.917947516737695	0.9793804779924064	0.9954460744068047	0.9956288515085081	0.9658982958026154	0.24806167854290379	0.027769794361507137
0.9079339828220179	0.10047968583059468	0.9184064780977992	0.9803316826661665	0.9959383539271641	0.9954722083360777	0.9650270627044742	0.24787264359138547	0.02783541491405987
0.9080339828220179	0.10112804269644658	0.9188730465159295	0.9812431386100101	0.9963955161359169	0.995289371681835	0.964141957583194	0.2476743726623176	0.027898684091108687
0.9081339828220178	0.10177062660050772	0.9193466086479338	0.9821161702196303	0.996818855450457	0.9950815208184456	0.9632439374647968	0.24746734604121295	0.02795965560624712
0.9082339828220178	0.1024073474864393	0.9198265623376104	0.9829520797963252	0.9972096462991756	0.9948498176444541	0.9623339462630268	0.2472520323467559	0.028018383100386672
0.9083339828220178	0.10303811961047665	0.9203123167854647	0.9837521467176334	0.9975691422214701	0.9945954057975723	0.9614129139491921	0.24702888872704012	0.028074920087825
0.9084339828220178	0.10366286154789109	0.9208032927054012	0.9845176266906647	0.997898575045581	0.9943194098370016	0.9604817557796551	0.24679836105707484	0.02812931990581567
0.9085339828220178	0.10428149619330482	0.921298922469577	0.9852497510851909	0.9981991541419712	0.9940229344930805	0.959541371579813	0.24656088413693344	0.02818163566750987
0.9086339828220178	0.10489395075501234	0.9217986502416502	0.9859497263434472	0.9984720657497986	0.9937070639823951	0.958592645083266	0.2463168818899318	0.028231920218138702
0.9087339828220178	0.10550015674347146	0.9223019320985679	0.9866187334635916	0.9987184723740258	0.9933728613864575	0.9576364433247725	0.2460667675603453	0.02828022609430217
0.9088339828220178	0.10610004995414805	0.9228082361411102	0.987257927553751	0.9989395122506152	0.993021368091972	0.956673616085592	0.2458109439102103	0.028326605486235886
0.9089339828220178	0.10669357044488678	0.9233170425933171	0.9878684374535622	0.9991362988772508	0.9926536032906134	0.9557049953896327	0.24554980341482688	0.028371110202919905
0.9090339828220179	0.10728066250802226	0.9238278438909426	0.9884513654201459	0.9993099206069562	0.9922705635362505	0.9547313950488852	0.24528372845661128	0.028413791639902798
0.9091339828220178	0.10786127463741249	0.9243401447591159	0.9890077868754369	0.9994614403020456	0.9918732223575003	0.953753610256522	0.24501309151703032	0.028454700749710495
0.9092339828220178	0.10843535949062401	0.9248534622792672	0.989538750211884	0.9995918950457163	0.9914625299234225	0.9527724172259842	0.24473825536634614	0.028493888014713708
0.9093339828220178	0.1090028738464736	0.9253673259455268	0.9900452766534629	0.9997022959087352	0.991039412760213	0.9517885728743918	0.24445957325098805	0.028531403422330397
0.9094339828220178	0.10956377855814733	0.9258812777106268	0.9905283601691456	0.999793627768592	0.9906047735167421	0.9508028145486142	0.24417738907836736	0.028567296442442307
0.9095339828220178	0.11011803850213223	0.9263948720214974	0.9909889674358698	0.9998668491785341	0.9901594907767163	0.9498158597922166	0.24389203759899072	0.02860161600690723
0.9096339828220178	0.1106656225231776	0.9269076758446338	0.991428037848231	0.9999228922839951	0.9897044189153714	0.9488284061516478	0.24360384458577392	0.028634410491053267
0.9097339828220178	0.11120650337552553	0.927419268681367	0.991846483572123	0.9999626627838684	0.9892403879985078	0.9478411310199105	0.24331312701045493	0.02866572769704433
0.9098339828220178	0.111740657660639	0.9279292425731329	0.9922451896396359	0.9999870399341971	0.9887682037217802	0.9468546915160084	0.24302019321704507	0.02869561483900863
0.9099339828220179	0.11226806576166402	0.9284372020968888	0.9926250140826236	0.9999968765918873	0.9882886473881352	0.9458697243984935	0.24272534309227864	0.028724118529828473
0.9100339828220179	0.11278871177485199	0.9289427643507976	0.9929867881023933	0.9999929992960811	0.987802475921383	0.944886846011444	0.24242886823302245	0.028751284769491424
0.9101339828220179	0.11330258343818779	0.9294455589302622	0.9933313162730727	0.9999762083849091	0.9873104219138443	0.9439066522611792	0.24213105211063018	0.028777158934906608
0.9102339828220178	0.11380967205743911	0.9299452278945267	0.9936593767763119	0.9999472781454303	0.9868131937061578	0.9429297186221411	0.2418321702322517	0.02880178577109618
0.9103339828220178	0.11430997242986612	0.9304414257238856	0.9939717216650124	0.9999069569945644	0.9863114754972966	0.9419566001703097	0.24153249029909668	0.028825209383673625
0.9104339828220178	0.11480348276581316	0.9309338192677262	0.9942690771539158	0.9998559676889541	0.9858059274829511	0.940987831642597	0.24123227236167222	0.028847473232525487
0.9105339828220178	0.11529020460840438	0.9314220876835186	0.994552143934935	0.9997950075617466	0.9852971860204394	0.9400239275206971	0.24093176897201923	0.02886862012661706
0.9106339828220178	0.11577014275156162	0.931905922366891	0.9948215975152186	0.9997247487843303	0.9847858638184265	0.9390653821379037	0.24063122533298953	0.028888692219846263
0.9107339828220178	0.11624330515655974	0.9323850268730202	0.9950780885760305	0.9996458386512002	0.9842725501497122	0.9381126698074614	0.240330879444592	0.02890773100787305
0.9108339828220178	0.11670970286732345	0.9328591168294333	0.9953222433505541	0.9995588998860894	0.9837578110854779	0.937166244971018	0.24003096224745105	0.02892577732585745
0.9109339828220178	0.11716934992467222	0.9333279198404594	0.9955546640189231	0.9994645309677124	0.9832421897493987	0.9362265423658499	0.23973169776342879	0.028942871347039212
0.9110339828220179	0.11762226327971147	0.9337911753835086	0.9957759291187808	0.9993633064734433	0.9827262065901138	0.935293977209548	0.23943330323345718	0.028959052582100044
0.9111339828220179	0.11806846270654917	0.9342486346973178	0.9959865939697209	0.9992557774393028	0.9822103596705453	0.9343689454008453	0.2391359892526205	0.02897435987924811
0.9112339828220178	0.11850797071454366	0.9347000606624747	0.9961871911102049	0.9991424717348604	0.9816951249727667	0.9334518237354634	0.23883995990255807	0.028988831424972085
0.9113339828220178	0.11894081246023808	0.9351452276743436	0.9963782307454221	0.9990238944515168	0.9811809567169814	0.9325429701357058	0.23854541288121828	0.029002504745411672
0.9114339828220178	0.11936701565916162	0.9355839215086236	0.9965602012047835	0.9989005283028413	0.9806682876933817	0.9316427238927503	0.23825253963003107	0.029015416708296774
0.9115339828220178	0.11978661049766386	0.9360159391798032	0.9967335694077527	0.998772834035671	0.9801575296056733	0.9307514059205212	0.23796152545854132	0.029027603525407942
0.9116339828220178	0.12019962954493085	0.9364410887927358	0.9968987813368131	0.9986412508507626	0.9796490734251029	0.9298693190201353	0.23767254966656004	0.029039100755517886
0.9117339828220178	0.12060610766533404	0.9368591893875297	0.9970562625164084	0.9985061968317689	0.9791432897538521	0.9289967481539261	0.23738578566387614	0.02904994330777026
0.9118339828220178	0.12100608193125484	0.9372700707780615	0.9972064184968042	0.9983680693815369	0.9786405291968336	0.9281339607281497	0.2371014010875877	0.02906016544546018
0.9119339828220179	0.12139959153651492	0.937673573384328	0.9973496353418269	0.9982272456645729	0.9781411227407841	0.9272812068834071	0.23681955791708642	0.029069800790179817
0.9120339828220179	0.12178667771053693	0.9380695480588992	0.9974862801195798	0.9980840830548271	0.9776453821398391	0.9264387197920536	0.23654041258675854	0.0290788823262953
0.9121339828220179	0.12216738363336116	0.9384578559077642	0.9976167013952006	0.9979389195877609	0.9771536003066267	0.9256067159616852	0.23626411609643153	0.029087442405725444
0.9122339828220178	0.12254175435161395	0.9388383681057797	0.9977412297248492	0.9977920744159018	0.9766660517080682	0.9247853955440316	0.23599081411961867	0.029095512752990563
0.9123339828220178	0.12290983669554918	0.9392109657070702	0.9978601781501562	0.9976438482670558	0.9761829927651273	0.9239749426485082	0.23572064710959972	0.029103124470506735
0.9124339828220178	0.12327167919724051	0.9395755394505789	0.9979738426923823	0.9974945239044	0.9757046622557345	0.9231755256597574	0.2354537504033815	0.02911030804409788
0.9125339828220178	0.12362733201002409	0.9399319895611106	0.9980825028456314	0.9973443665877717	0.9752312817202191	0.9223872975585531	0.2351902543235644	0.029117093348702862
0.9126339828220178	0.1239768468292715	0.9402802255461195	0.9981864220684854	0.997193624535476	0.9747630558686191	0.9216103962455058	0.23493028427817553	0.029123509654255652
0.9127339828220178	0.12432027681455739	0.9406201659885177	0.9982858482734784	0.9970425293859827	0.9743001729892263	0.9208449448669538	0.2346739608584722	0.029129585631717195
0.9128339828220178	0.12465767651330552	0.9409517383358276	0.9983810143138523	0.996891296658965	0.9738428053578478	0.920091052142606	0.23442139993478223	0.029135349359240368
0.9129339828220178	0.12498910178595443	0.9412748786859086	0.9984721384671059	0.9967401262150968	0.9733911096472219	0.9193488126943651	0.23417271275038262	0.029140828328449102
0.9130339828220179	0.12531460973271538	0.941589531569626	0.9985594249148987	0.9965892027141849	0.9729452273361526	0.9186183073759705	0.23392800601347444	0.02914604945081667
0.9131339828220179	0.12563425862195293	0.9418956497306528	0.9986430642188108	0.9964386960710795	0.9725052851178527	0.9178996036029738	0.233687381987263	0.02915103906412558
0.9132339828220178	0.1259481078202458	0.9421931939027932	0.9987232337916618	0.9962887619090317	0.9720713953071267	0.9171927556827149	0.23345093857818475	0.02915582293899658
0.9133339828220178	0.12625621772414988	0.942482132585022	0.9988000983639279	0.9961395420100354	0.9716436562460002	0.9164978051439082	0.23321876942230024	0.029160426285471493
0.9134339828220178	0.12655864969370414	0.942762441814605	0.9988738104450208	0.9959911647618378	0.9712221527074131	0.915814781065528	0.23299096396988647	0.029164873759639366
0.9135339828220178	0.12685546598769473	0.9430341049385119	0.998944510779039	0.9958437456012463	0.9708069562966882	0.9151437004046933	0.23276760756825055	0.029169189470292227
0.9136339828220178	0.12714672970070678	0.9432971123834746	0.9990123287947816	0.995697387453467	0.9703981258504628	0.9144845683232682	0.2325487815427829	0.02917339698560217
0.9137339828220178	0.1274325047019702	0.9435514614249076	0.999077383049736	0.9955521811671676	0.9699957078328076	0.9138373785129439	0.23233456327629246	0.02917751933980736
0.9138339828220178	0.127712855576014	0.9437971559549957	0.9991397816678229	0.9954082059450083	0.9695997367282781	0.9132021135185392	0.23212502628662218	0.029181579039899295
0.9139339828220179	0.12798784756513126	0.9440342062502175	0.999199622770677	0.9952655297694196	0.9692102354316801	0.9125787450593486	0.23192024030258665	0.029185598072302112
0.9140339828220179	0.1282575465136625	0.9442626287385812	0.9992569949023306	0.9951242098234383	0.9688272156343788	0.9119672343483671	0.23172027133825468	0.029189597909536433
0.9141339828220179	0.12852201881408484	0.9444824457667913	0.999311977447032	0.9949842929063362	0.9684506782068719	0.9113675324091257	0.23152518176557552	0.029193599516859667
0.9142339828220178	0.12878133135491118	0.9446936853676619	0.9993646410401654	0.9948458158439579	0.9680806135775742	0.9107795803901263	0.23133503038540398	0.029197623358876885
0.9143339828220178	0.12903555147037962	0.9448963810279962	0.9994150479720422	0.9947088058935436	0.9677170021075718	0.9102033098766261	0.23114987249691502	0.029201689406114267
0.9144339828220178	0.12928474689192992	0.9450905714571702	0.9994632525845084	0.9945732811429344	0.9673598144612767	0.9096386431997326	0.2309697599654553	0.029205817141551998
0.9145339828220178	0.12952898570144064	0.9452763003566841	0.9995093016602296	0.9944392509040124	0.9670090119728026	0.9090854937426398	0.23079474128882543	0.029210025567108087
0.9146339828220178	0.12976833628621748	0.9454536161909101	0.9995532348045855	0.9943067161002768	0.9666645470080197	0.9085437662439835	0.230624861662044	0.02921433321007044
0.9147339828220178	0.13000286729570482	0.9456225719592409	0.9995950848200728	0.9941756696484552	0.966326363322137	0.9080133570981724	0.23046016304058647	0.029218758129471434
0.9148339828220178	0.1302326475998956	0.9457832249698892	0.9996348780731673	0.9940460968340364	0.9659943964127604	0.9074941546526777	0.23030068420214106	0.02922331792240026
0.9149339828220178	0.13045774624942338	0.9459356366155379	0.9996726348535805	0.9939179756806953	0.9656685738683558	0.906986039502192	0.2301464608068907	0.02922802973025097
0.9150339828220178	0.13067823243729407	0.9460798721510417	0.9997083697258644	0.9937912773134943	0.9653488157120403	0.9064888847796324	0.22999752545634788	0.029232910244899886
0.9151339828220179	0.13089417546223975	0.9462160004733923	0.9997420918733405	0.9936659663158334	0.9650350347406541	0.906002556443946	0.22985390775076298	0.029237975714811505
0.9152339828220178	0.13110564469365396	0.9463440939041282	0.9997738054342828	0.9935420010800734	0.9647271368590674	0.9055269135646604	0.2297156343451289	0.02924324195106763
0.9153339828220178	0.13131270953808175	0.9464642279743657	0.9998035098303832	0.9934193341518056	0.9644250214096853	0.9050618086031992	0.22958272900379992	0.02924872433331889
0.9154339828220178	0.13151543940722946	0.9465764812126592	0.9998312000874677	0.9932979125677379	0.964128581497114	0.9046070876909186	0.2294552126537595	0.029254437815654212
0.9155339828220178	0.13171390368745325	0.9466809349358122	0.9998568671484274	0.9931776781871418	0.963837704307966	0.9041625909038549	0.229333103436541	0.029260396932387026
0.9156339828220178	0.13190817171069613	0.9467776730428269	0.9998804981783875	0.9930585680168349	0.9635522714257547	0.9037281525341634	0.2292164167588435	0.029266615803754625
0.9157339828220178	0.13209831272683584	0.9468667818121521	0.9999020768621434	0.9929405145297331	0.9632721591409266	0.9033036013583006	0.22910516534185577	0.029273108141531064
0.9158339828220178	0.13228439587740232	0.9469483497023428	0.9999215836938083	0.9928234459768686	0.9629972387559298	0.9028887609018771	0.2289993592693177	0.029279887254549154
0.9159339828220179	0.13246649017062997	0.9470224671563034	0.9999389962587587	0.99270728669295	0.9627273768853825	0.9024834497012336	0.22889900603433988	0.029286966054130902
0.9160339828220179	0.13264466445780138	0.9470892264091897	0.9999542895078062	0.9925919573953716	0.9624624357512721	0.9020874815617256	0.22880411058500694	0.029294357059425152
0.9161339828220179	0.13281898741085219	0.9471487213001706	0.9999674360237505	0.992477375476759	0.9622022734732476	0.90170066581275	0.22871467536879903	0.029302072402651324
0.9162339828220178	0.132989527501188	0.9472010470880698	0.9999784062801856	0.9923634552909681	0.9619467443539254	0.9013228075594855	0.22863070037584585	0.029310123834246717
0.9163339828220178	0.1331563529796809	0.9472463002710653	0.9999871688927249	0.992250108432596	0.9616956991592641	0.9009537079313914	0.2285521831810444	0.029318522727917625
0.9164339828220178	0.13331953185780082	0.9472845784104872	0.9999936908625807	0.9921372440099553	0.961448985393978	0.9005931643274531	0.22847911898507237	0.029327280085592024
0.9165339828220178	0.1334791318898512	0.9473159799588419	0.9999979378126008	0.9920247689115889	0.9612064475719989	0.9002409706582143	0.2284115006543142	0.029336406542274953
0.9166339828220178	0.13363522055625954	0.947340604092134	0.999999874215772	0.9919125880662545	0.9609679274819815	0.8998969175845674	0.22834931875974493	0.029345912370803782
0.9167339828220178	0.1337878650478931	0.9473585505465448	0.9999994636162307	0.9918006046964588	0.96073326444787	0.8995607927533688	0.22829256161478084	0.02935580748650412
0.9168339828220178	0.13393713225135678	0.9473699194595395	0.9999966688428632	0.9916887205654981	0.9605022955844912	0.8992323810298275	0.22824121531213995	0.029366101451745275
0.9169339828220178	0.13408308873523453	0.94737481121547	0.999991452215468	0.9915768362180474	0.9602748560482076	0.8989114647267188	0.228195263759735	0.02937680348039435
0.9170339828220178	0.13422580073724327	0.9473733262957262	0.9999837757436543	0.9914648512143289	0.9600507792826353	0.8985978238304435	0.22815468871563938	0.029387922442171692
0.9171339828220179	0.13436533415225438	0.9473655651334693	0.9999736013183891	0.991352664357829	0.959829897259386	0.8982912362238855	0.22811946982213582	0.029399466866902483
0.9172339828220178	0.13450175452115135	0.9473516279729824	0.9999608908963645	0.9912401739166185	0.9596120407138782	0.8979914779061303	0.22808958463890525	0.02941144494866901
0.9173339828220178	0.1346351270204886	0.9473316147336904	0.9999456066771828	0.9911272778382951	0.959397039376197	0.8976983232090211	0.22806500867536542	0.029423864549861532
0.9174339828220178	0.13476551645291365	0.9473056248788704	0.9999277112734508	0.9910138739585571	0.9591847221970191	0.8974115450105616	0.22804571542220434	0.02943673320512798
0.9175339828220178	0.13489298723831938	0.9472737572890297	0.9999071678738051	0.9908998602034033	0.9589749175685438	0.8971309149451526	0.22803167638213329	0.029450058125222806
0.9176339828220178	0.13501760340569577	0.9472361101400462	0.9998839403990126	0.9907851347850687	0.9587674535405352	0.896856203610708	0.22802286109989972	0.029463846200756004
0.9177339828220178	0.13513942858564357	0.9471927807859872	0.999857993651114	0.9906695963916012	0.9585621580313579	0.8965871807725638	0.228019237191582	0.02947810400584177
0.9178339828220178	0.13525852600352203	0.9471438656466882	0.999829293455773	0.9905531443702128	0.9583588590340919	0.8963236155642768	0.2280207703732127	0.02949283780164769
0.9179339828220179	0.1353749584731971	0.9470894601000241	0.9997978067978395	0.990435678904357	0.9581573848176629	0.896065276685202	0.2280274244887515	0.029508053539845303
0.9180339828220179	0.1354887883913629	0.9470296583789192	0.999763501950241	0.990317101184611	0.9579575641230408	0.8958119325949384	0.2280391615374542	0.029523756865962092
0.9181339828220179	0.13560007773240412	0.9469645534730378	0.9997263485962555	0.9901973135733535	0.9577592263544423	0.895563351704543	0.22805594170065863	0.029539953122636672
0.9182339828220178	0.13570888804376963	0.9468942370351554	0.9996863179452491	0.9900762197632933	0.9575622017655714	0.8953193025645467	0.22807772336803214	0.0295566473527765
0.9183339828220178	0.1358152804418358	0.9468187992922028	0.9996433828419788	0.9899537249298839	0.957366321640903	0.8950795540497737	0.22810446316331623	0.02957384430262096
0.9184339828220178	0.13591931560822695	0.946738328960931	0.9995975178695188	0.9898297358776331	0.957171418471968	0.8948438755408807	0.22813611596959252	0.02959154842470916
0.9185339828220178	0.13602105378656637	0.9466529131681699	0.9995486994458881	0.989704161180361	0.956977326128645	0.8946120371026496	0.22817263495411638	0.0296097638807541
0.9186339828220178	0.13612055477964097	0.9465626373756585	0.9994969059145236	0.989576911315453	0.9567838800255022	0.8943838096590047	0.22821397159274634	0.029628494544425253
0.9187339828220178	0.13621787794694357	0.9464675853094103	0.9994421176286111	0.989447898792131	0.9565909172831051	0.8941589651647072	0.22826007569401593	0.0296477440040395
0.9188339828220178	0.13631308220257807	0.9463678388935235	0.9993843170293928	0.9893170382737638	0.9563982768843317	0.8939372767737003	0.22831089542285857	0.0296675155651623
0.9189339828220178	0.1364062260135058	0.9462634781884957	0.9993234887186205	0.9891842466943351	0.9562057998257286	0.8937185190041383	0.2283663773240618	0.02968781225312159
0.9190339828220178	0.13649736739809978	0.9461545813338311	0.9992596195250708	0.9890494433689923	0.9560133292637885	0.8935024678999498	0.22842646634543648	0.02970863681543327
0.9191339828220179	0.1365865639250036	0.9460412244950795	0.9991926985654321	0.9889125500988505	0.9558207106562877	0.8932889011890351	0.2284911058607841	0.02972999172414328
0.9192339828220178	0.136673872712259	0.9459234818150914	0.9991227172995003	0.9887734912700071	0.9556277918985733	0.893077598437981	0.2285602376926629	0.02975187917808511
0.9193339828220178	0.1367593504266922	0.9458014253695105	0.9990496695798439	0.988632193946856	0.9554344234548487	0.8928683412032712	0.2286338021350084	0.02977430110505599
0.9194339828220178	0.13684305328353816	0.9456751251264532	0.9989735516960724	0.9884885879597605	0.9552404584844612	0.8926609131790092	0.2287117379756383	0.029797259163913976
0.9195339828220178	0.13692503704628448	0.9455446489102528	0.9988943624137249	0.9883426059871054	0.9550457529631442	0.8924551003410269	0.2287939825186675	0.029820754746595693
0.9196339828220178	0.13700535702671657	0.945410062369257	0.9988121030079798	0.9881941836318187	0.954850165799292	0.8922506910874292	0.22888047160688532	0.02984478898005911
0.9197339828220178	0.13708406808515375	0.9452714289475901	0.9987267772922148	0.9880432594924091	0.954653558945198	0.8920474763755005	0.22897113964411794	0.02986936272815292
0.9198339828220178	0.13716122463085498	0.9451288098608381	0.9986383916415827	0.9878897752285829	0.9544557975033187	0.8918452498549285	0.22906591961761846	0.02989447659341389
0.9199339828220178	0.1372368806225783	0.9449822640755048	0.9985469550116562	0.987733675621467	0.9542567498275049	0.8916438079973007	0.22916474312049914	0.029920130918793964
0.9200339828220179	0.1373110895692917	0.9448318482923043	0.9984524789523203	0.9875749086285903	0.9540562876193026	0.8914429502218969	0.2292675403742812	0.029946325789322478
0.9201339828220179	0.13738390453100482	0.9446776169330868	0.9983549776169625	0.9874134254335987	0.9538542860192376	0.8912424790176571	0.22937424025154288	0.029973061033701752
0.9202339828220178	0.13745537811972183	0.9445196221313698	0.9982544677670844	0.987249180490811	0.9536506236931476	0.8910422000613308	0.22948477029874273	0.030000336225841563
0.9203339828220178	0.1375255625005027	0.9443579137264693	0.9981509687725179	0.9870821315647178	0.9534451829135941	0.8908419223317965	0.22959905675923303	0.030028150686334555
0.9204339828220178	0.1375945093926088	0.9441925392609927	0.9980445026072341	0.9869122397644245	0.9532378496362924	0.890641458220437	0.22971702459648352	0.030056503483873512
0.9205339828220178	0.1376622700707423	0.9440235439818062	0.9979350938409882	0.9867394695732059	0.9530285135716913	0.8904406236376342	0.22983859751757763	0.030085393436615825
0.9206339828220178	0.13772889536634966	0.9438509708442482	0.9978227696268468	0.986563788873155	0.9528170682516158	0.8902392381152592	0.22996369799697952	0.030114819113495693
0.9207339828220178	0.1377944356689928	0.9436748605195779	0.9977075596847109	0.9863851689651019	0.9526034110910717	0.8900371249051909	0.23009224730062833	0.030144778835488762
0.9208339828220178	0.13785894092777207	0.9434952514055898	0.9975894962810079	0.9862035845838016	0.9523874434452019	0.8898341110737947	0.23022416551037256	0.030175270676830485
0.9209339828220178	0.13792246065279573	0.9433121796402557	0.9974686142046112	0.9860190139085351	0.9521690706614409	0.8896300275923489	0.23035937154878092	0.03020629246619313
0.9210339828220178	0.13798504391668487	0.94312567911838	0.9973449507391472	0.9858314385691831	0.9519482021268832	0.889424709423375	0.23049778320435876	0.03023784178782208
0.9211339828220179	0.13804673935610898	0.942935781511142	0.997218545631787	0.9856408436478676	0.9517247513109173	0.889217995602869	0.23063931715718833	0.03026991598263785
0.9212339828220178	0.13810759517334278	0.9427425162884513	0.9970894410586507	0.9854472176762419	0.9514986358031489	0.8890097293183794	0.23078388900503496	0.03030251214930336
0.9213339828220178	0.1381676591378405	0.9425459107440654	0.9969576815869645	0.9852505526285589	0.9512697773466786	0.8887997579829543	0.2309314132899306	0.03033562714526365
0.9214339828220178	0.13822697858781596	0.9423459900233258	0.996823314134048	0.9850508439105605	0.9510381018667303	0.8885879333048783	0.23108180352526236	0.030369257587757922
0.9215339828220178	0.13828560043182767	0.9421427771535046	0.9966863879232855	0.9848480903443202	0.9508035394947255	0.8883741113532373	0.23123497222339787	0.03040339985480996
0.9216339828220178	0.13834357115036364	0.9419362930766189	0.9965469544372012	0.9846422941491297	0.9505660245878343	0.8881581526192698	0.2313908309238581	0.03043805008619913
0.9217339828220178	0.13840093679741364	0.9417265566846608	0.996405067367742	0.9844334609185277	0.950325495744042	0.8879399220734951	0.2315492902220669	0.030473204184416017
0.9218339828220178	0.13845774300203084	0.9415135848571432	0.9962607825638934	0.9842215995935526	0.9500818958127961	0.887719289218607	0.2317102597986935	0.030508857815606513
0.9219339828220178	0.13851403496988113	0.9412973925009187	0.9961141579767613	0.9840067224323832	0.9498351719013168	0.8874961281381565	0.2318736484496093	0.030545006410507215
0.9220339828220179	0.13856985748476355	0.9410779925921304	0.9959652536022083	0.983788844976377	0.9495852753765747	0.8872703175409669	0.23203936411647644	0.030581645165377643
0.9221339828220179	0.13862525491010952	0.9408553962202474	0.9958141314212122	0.9835679860127037	0.9493321618630609	0.887041740801335	0.2322073139179776	0.03061876904293116
0.9222339828220179	0.1386802711904531	0.9406296126341086	0.9956608553379969	0.9833441675336169	0.9490757912363643	0.8868102859949839	0.2323774041817145	0.030656372773269654
0.9223339828220178	0.13873494985286824	0.9404006492898884	0.9955054911161128	0.9831174146925047	0.9488161276126675	0.8865758459308141	0.23254954047677778	0.03069445085482605
0.9224339828220178	0.1387893340083714	0.9401685119008815	0.995348106312566	0.9828877557568153	0.9485531393342064	0.8863383181784122	0.23272362764700547	0.03073299755531835
0.9225339828220178	0.13884346635328343	0.9399332044890458	0.9951887702100771	0.9826552220579677	0.9482867989507716	0.8860976050913779	0.23289956984493757	0.030772006912718308
0.9226339828220178	0.13889738917055255	0.9396947294382342	0.9950275537476218	0.9824198479383425	0.9480170831973291	0.8858536138264614	0.2330772705664767	0.03081147273624118
0.9227339828220178	0.1389511443310349	0.9394530875490041	0.9948645294493691	0.9821816706955244	0.9477439729678753	0.885606256358553	0.23325663268626656	0.030851388607358234
0.9228339828220178	0.1390047732947227	0.9392082780949517	0.9946997713520848	0.9819407305237916	0.9474674532855181	0.8853554494915092	0.2334375584937848	0.030891747880837504
0.9229339828220178	0.1390583171119332	0.9389602988804744	0.9945333549311496	0.981697070453092	0.9471875132689812	0.8851011148648985	0.23361994973016065	0.030932543685817115
0.9230339828220178	0.13911181642444068	0.9387091462998931	0.9943653570253023	0.9814507362855298	0.9469041460955361	0.8848431789566574	0.2338037076257217	0.030973768926914544
0.9231339828220179	0.13916531146655906	0.9384548153978544	0.9941958557601656	0.9812017765295042	0.9466173489604817	0.8845815730817144	0.23398873293826197	0.0310154162853771
0.9232339828220179	0.13921884206617025	0.9381972999309343	0.9940249304707347	0.980950242331618	0.9463271230332708	0.8843162333866067	0.23417492599203807	0.031057478220276873
0.9233339828220178	0.13927244764569752	0.9379365924303419	0.9938526616228417	0.9806961874064257	0.9460334734103287	0.884047100840132	0.23436218671748404	0.031099946969755186
0.9234339828220178	0.13932616722302213	0.9376726842657099	0.9936791307337978	0.9804396679642201	0.9457364090647414	0.8837741212201142	0.23455041469164858	0.031142814552321135
0.9235339828220178	0.1393800394123413	0.9374055657098148	0.9935044202922239	0.9801807426368557	0.9454359427928292	0.8834972450962828	0.23473950917933803	0.031186072768207465
0.9236339828220178	0.13943410242496737	0.937135226004214	0.9933286136772153	0.9799194724018085	0.945132091157741	0.8832164278093559	0.23492936917496154	0.031229713200788697
0.9237339828220178	0.1394883940700654	0.9368616534256957	0.9931517950769398	0.979655920504527	0.9448248744301733	0.8829316294463679	0.23511989344506917	0.031273727218066434
0.9238339828220178	0.13954295175533035	0.9365848353534538	0.9929740494067222	0.9793901523792193	0.9445143165262931	0.8826428148123148	0.23531098057156635	0.03131810597422498
0.9239339828220178	0.13959781248760056	0.936304758336965	0.9927954622267463	0.9791222355681533	0.9442004449429799	0.8823499533981505	0.23550252899559523	0.03136284041126214
0.9240339828220179	0.1396530128734077	0.9360214081644356	0.9926161196594667	0.9788522396396016	0.9438832906904955	0.8820530193452564	0.23569443706206275	0.031407921260700314
0.9241339828220179	0.13970858911946463	0.9357347699317858	0.9924361083067759	0.9785802361045262	0.9435628882226752	0.8817519914063884	0.23588660306479772	0.03145333904537984
0.9242339828220179	0.1397645770330804	0.9354448281120658	0.992255515167043	0.9783062983320864	0.9432392753647276	0.881446852903215	0.23607892529231825	0.03149908408134137
0.9243339828220178	0.1398210120225191	0.9351515666252823	0.992074427552128	0.9780305014641366	0.9429124932388084	0.8811375916805287	0.23627130207419014	0.031545146479800265
0.9244339828220178	0.13987792909728375	0.9348549689084985	0.9918929330043877	0.9777529223287185	0.9425825861873821	0.8808242000571586	0.23646363182794167	0.03159151614921625
0.9245339828220178	0.13993536286833475	0.9345550179861951	0.9917111192138224	0.9774736393527579	0.942249601694579	0.8805066747737414	0.23665581310652312	0.031638182797464325
0.9246339828220178	0.13999334754824197	0.9342516965407991	0.9915290739353952	0.9771927324739702	0.9419135903055649	0.8801850169373566	0.23684774464627298	0.03168513593410898
0.9247339828220178	0.14005191695126232	0.9339449869832978	0.9913468849066187	0.9769102830521302	0.9415746055440875	0.8798592319631631	0.23703932541536393	0.03173236487278738
0.9248339828220178	0.14011110449335296	0.9336348715239071	0.9911646397654572	0.9766263737797869	0.9412327038282898	0.8795293295131208	0.23723045466270198	0.031779858733704015
0.9249339828220178	0.1401709431921091	0.9333213322426905	0.9909824259686559	0.9763410885924981	0.9408879443848832	0.8791953234318513	0.23742103196723383	0.03182760644624098
0.9250339828220178	0.14023146566663275	0.9330043511600775	0.9908003307105185	0.9760545125787151	0.9405403891618038	0.8788572316797824	0.23761095728764134	0.031875596751687975
0.9251339828220179	0.14029270413732867	0.9326839103072174	0.9906184408422263	0.975766731889366	0.9401901027394501	0.8785150762636221	0.23780013101237474	0.03192381820609506
0.9252339828220179	0.140354690425626	0.932359991796123	0.9904368427917618	0.975477833647265	0.9398371522406163	0.8781688831643009	0.23798845400999563	0.031972259183251424
0.9253339828220178	0.14041745595362837	0.9320325778894851	0.9902556224844716	0.9751879058563923	0.9394816072391918	0.8778186822624371	0.2381758276797805	0.03202090787779466
0.9254339828220178	0.14048103174368823	0.9317016510701525	0.9900748652643622	0.9748970373111838	0.9391235396677946	0.877464507261471	0.23836215400254843	0.03206975230845191
0.9255339828220178	0.140545448417905	0.9313671941101944	0.9898946558161652	0.9746053175058486	0.9387630237243711	0.8771063956085215	0.2385473355916695	0.03211878032141765
0.9256339828220178	0.1406107361975499	0.9310291901394709	0.9897150780882144	0.9743128365438535	0.9384001357779126	0.876744388413105	0.23873127574420963	0.032167979593869724
0.9257339828220178	0.14067692490241004	0.9306876227136841	0.9895362152162168	0.9740196850476085	0.9380349542733685	0.8763785303637923	0.23891387849215748	0.03221733763762742
0.9258339828220178	0.14074404395005846	0.9303424758818023	0.9893581494479416	0.9737259540684547	0.9376675596358534	0.8760088696429216	0.2390950486537005	0.03226684180295303
0.9259339828220178	0.14081212235504553	0.9299937342528725	0.9891809620688916	0.9734317349970332	0.9372980341742718	0.8756354578394675	0.23927469188448885	0.0323164792825006
0.9260339828220179	0.1408811887280059	0.929641383062057	0.9890047333289712	0.9731371194740602	0.9369264619844057	0.8752583498601654	0.2394527147288437	0.032366237115412935
0.9261339828220179	0.14095127127469334	0.9292854082359814	0.9888295423702519	0.9728421993016589	0.9365529288516278	0.8748776038390067	0.23962902467085195	0.03241610219156895
0.9262339828220179	0.1410223977949263	0.9289257964571824	0.9886554671558094	0.9725470663552134	0.936177522153266	0.874493281045186	0.23980353018530798	0.03246606125598479
0.9263339828220178	0.1410945956814593	0.9285625352277478	0.9884825843997312	0.9722518124959267	0.9358003307607758	0.8741054457896598	0.2399761407884365	0.03251610091336788
0.9264339828220178	0.14116789191876256	0.9281956129319711	0.9883109694982755	0.9719565294840192	0.9354214449417371	0.8737141653303269	0.2401467670883467	0.03256620763282688
0.9265339828220178	0.14124231308172558	0.9278250188980695	0.9881406964622675	0.9716613088927356	0.9350409562618434	0.8733195097760443	0.24031532083516743	0.032616367752738594
0.9266339828220178	0.141317885334271	0.9274507434588526	0.9879718378507306	0.9713662420231534	0.9346589574869014	0.8729215519894912	0.24048171497080234	0.03266656748577187
0.9267339828220178	0.14139463442788314	0.9270727780113306	0.9878044647058232	0.9710714198198778	0.934275542484983	0.8725203674890574	0.2406458636782573	0.03271679292407104
0.9268339828220178	0.14147258570005092	0.9266911150751714	0.9876386464890364	0.9707769327876602	0.9338908061287391	0.8721160343497831	0.24080768243046727	0.032767030044595934
0.9269339828220178	0.14155176407262038	0.9263057483500208	0.9874744510187922	0.9704828709089989	0.9335048441980526	0.8717086331035301	0.2409670880385928	0.03281726471462286
0.9270339828220178	0.14163219405005928	0.9259166727715905	0.9873119444093543	0.9701893235627821	0.9331177532830062	0.871298246638425	0.24112399869970128	0.03286748269740299
0.9271339828220179	0.14171389971763124	0.9255238845664855	0.9871511910111554	0.9698963794439891	0.9327296306873221	0.8708849600977038	0.2412783340437958	0.03291766965797964
0.9272339828220179	0.14179690473947726	0.92512738130576	0.9869922533525417	0.9696041264845374	0.9323405743323008	0.8704688607780567	0.24143001518013021	0.03296781116916287
0.9273339828220178	0.14188123235660452	0.9247271619570903	0.9868351920829216	0.9693126517752648	0.9319506826613393	0.8700500380275428	0.24157896474274848	0.03301789271766111
0.9274339828220178	0.14196690538478154	0.9243232269356089	0.9866800659174133	0.9690220414891403	0.9315600545451104	0.8696285831432137	0.24172510693519758	0.03306789971036815
0.9275339828220178	0.14205394621234033	0.9239155781533258	0.9865269315829271	0.9687323808057162	0.9311687891874589	0.8692045892685036	0.24186836757435884	0.033117817480803606
0.9276339828220178	0.1421423767978768	0.9235042190670587	0.9863758437657674	0.9684437538368452	0.9307769860320815	0.868778151290498	0.2420086741333403	0.033167631295706164
0.9277339828220178	0.1422322186678578	0.9230891547249246	0.9862268550607252	0.9681562435537112	0.9303847446700376	0.8683493657371527	0.2421459557833735	0.03321732636177544
0.9278339828220178	0.1423234929141293	0.9226703918112951	0.9860800159217069	0.9678699317152312	0.9299921647481937	0.8679183306745892	0.24228014343466986	0.03326688783256297
0.9279339828220178	0.14241622019132089	0.922247938690201	0.9859353746138919	0.967584898797803	0.9295993458786009	0.8674851456045043	0.24241116977616886	0.033316300815505615
0.9280339828220179	0.14251042071415293	0.921821805447173	0.9857929771674391	0.967301223926463	0.9292063875489004	0.8670499113618195	0.24253896931414504	0.03336555037910218
0.9281339828220179	0.14260611425463812	0.9213920039294633	0.9856528673327618	0.9670189848074902	0.9288133890337957	0.8666127300126243	0.2426634784096035	0.03341462156022632
0.9282339828220179	0.14270332013917994	0.9209585477846489	0.9855150865373834	0.9667382576624522	0.9284204493076534	0.8661737047525269	0.24278463531443456	0.03346349937157533
0.9283339828220178	0.14280205724556877	0.9205214524975803	0.9853796738443407	0.9664591171637297	0.9280276669582496	0.8657329398054516	0.24290238020626076	0.03351216880924755
0.9284339828220178	0.14290234399986537	0.9200807354256401	0.9852466659122254	0.9661816363715481	0.9276351401017474	0.8652905403229868	0.2430166552219434	0.0335606148604456
0.9285339828220178	0.14300419837318332	0.9196364158323274	0.9851160969567891	0.9659058866725145	0.9272429662989153	0.864846612284351	0.24312740448969553	0.03360882251130112
0.9286339828220178	0.143107637878358	0.9191885149190829	0.9849879987141695	0.9656319377197158	0.9268512424726463	0.8644012623970412	0.24323457415976402	0.033656776754813926
0.9287339828220178	0.1432126795665081	0.9187370558554423	0.9848624004057346	0.96535985737435	0.9264600648268221	0.8639545979982513	0.24333811243363687	0.03370446259890334
0.9288339828220178	0.14331934002348568	0.9182820638073785	0.9847393287045223	0.9650897116489308	0.9260695287665227	0.863506726957093	0.24343796959173003	0.033751865074561786
0.9289339828220178	0.14342763536621192	0.9178235659639078	0.9846188077033372	0.9648215646520943	0.9256797288196665	0.8630577575777367	0.2435340980195313	0.03379896924410912
0.9290339828220178	0.14353758123890215	0.9173615915619302	0.9845008588844506	0.9645554785349696	0.9252907585600688	0.8626077985034656	0.24362645223214904	0.033845760209536904
0.9291339828220178	0.1436491928091747	0.9168961719092573	0.9843855010909378	0.9642915134391922	0.9249027105319787	0.8621569586217763	0.24371498889724527	0.033892223120940514
0.9292339828220179	0.14376248476404507	0.9164273404058586	0.9842727504996571	0.9640297274465021	0.9245156761760985	0.8617053469705153	0.24379966685631077	0.03393834318502727
0.9293339828220178	0.14387747130579934	0.9159551325632974	0.984162620595855	0.9637701765299875	0.9241297457571317	0.8612530726451557	0.24388044714426324	0.03398410567369709
0.9294339828220178	0.1439941661477611	0.9154795860223819	0.9840551221494337	0.963512914506965	0.9237450082928824	0.8608002447072539	0.24395729300734392	0.034029495932687476
0.9295339828220178	0.14411258250992626	0.9150007405689685	0.9839502631928365	0.9632579929934791	0.9233615514848957	0.8603469720940948	0.24403016991926943	0.03407449939027239
0.9296339828220178	0.14423273311448612	0.9145186381479785	0.9838480490005855	0.9630054613604753	0.9229794616507184	0.8598933635296505	0.24409904559564552	0.034119101566010404
0.9297339828220178	0.1443546301812328	0.9140333228755956	0.9837484820704829	0.9627553666916006	0.9225988236577343	0.8594395274368213	0.24416389000660052	0.03416328807953182
0.9298339828220178	0.14447828542283708	0.9135448410496508	0.9836515621064287	0.9625077537426713	0.9222197208586387	0.8589855718510508	0.2442246753876352	0.03420704465935576
0.9299339828220178	0.14460371004000988	0.9130532411581994	0.983557286002912	0.9622626649027937	0.9218422350285435	0.8585316043353265	0.2442813762486706	0.03425035715173042
0.9300339828220179	0.14473091471653843	0.9125585738862882	0.983465647831122	0.9620201401571449	0.9214664463037264	0.8580777318966144	0.24433396938128282	0.034293211529485154
0.9301339828220179	0.14485990961420456	0.9120608921209523	0.9833766388267438	0.9617802170514202	0.921092433122056	0.857624060903777	0.24438243386412195	0.03433559390088676
0.9302339828220179	0.14499070436757666	0.9115602509543916	0.9832902473793665	0.9615429306579268	0.920720272165074	0.857170697006966	0.2444267510664991	0.03437749051848939
0.9303339828220178	0.14512330807867854	0.9110567076853893	0.983206459023562	0.9613083135433624	0.9203500383017605	0.8567177450585691	0.24446690465014947	0.034418887787969525
0.9304339828220178	0.14525772931153755	0.9105503218189634	0.9831252564315976	0.9610763957382351	0.9199818045339988	0.8562653090357073	0.24450288056916672	0.034459772276935544
0.9305339828220178	0.14539397608660642	0.9100411550642635	0.9830466194078016	0.9608472047079415	0.9196156419437048	0.8558134919643006	0.24453466706810625	0.03450013072370136
0.9306339828220178	0.14553205587506443	0.909529271330729	0.982970524884578	0.9606207653255388	0.9192516196416918	0.8553623958447802	0.24456225467827827	0.03453995004601584
0.9307339828220178	0.14567197559299414	0.9090147367225307	0.9828969469200631	0.9603970998461192	0.9188898047182147	0.8549121215793913	0.2445856362122155	0.034579217349736534
0.9308339828220178	0.1458137415954363	0.9084976195313041	0.982825856697423	0.9601762278828878	0.918530262195214	0.8544627689011686	0.2446048067563526	0.03461791993743696
0.9309339828220178	0.14595735967032067	0.9079779902272095	0.9827572225257987	0.9599581663848585	0.9181730549802827	0.8540144363045652	0.24461976366190602	0.034656045316939055
0.9310339828220178	0.1461028350322738	0.907455921448302	0.9826910098428917	0.9597429296162149	0.9178182438223156	0.8535672209777694	0.24463050653398763	0.03469358120975832
0.9311339828220178	0.14625017231631288	0.906931487988307	0.9826271812192026	0.9595305291373192	0.9174658872688981	0.8531212187367283	0.24463703721896538	0.034730515559452876
0.9312339828220179	0.14639937557140859	0.9064047667827264	0.9825656963638911	0.9593209737873436	0.9171160416253573	0.8526765239608521	0.2446393597900883	0.03476683653986548
0.9313339828220178	0.1465504482539389	0.9058758368933923	0.9825065121322887	0.9591142696685605	0.916768760915542	0.8522332295304615	0.24463748053140366	0.034802532563246676
0.9314339828220178	0.14670339322101564	0.9053447794914352	0.9824495825350464	0.9589104201322544	0.9164240968442886	0.8517914267659467	0.24463140791999397	0.034837592288252325
0.9315339828220178	0.1468582127237019	0.9048116778387117	0.982394858748916	0.9587094257662633	0.9160820987615897	0.8513512053686626	0.2446211526065549	0.03487200462780135
0.9316339828220178	0.14701490840011006	0.9042766172677226	0.9823422891291641	0.9585112843841437	0.9157428136284287	0.8509126533635583	0.24460672739435216	0.034905758756785275
0.9317339828220178	0.14717348126838414	0.9037396851600629	0.9822918192236345	0.9583159910159654	0.9154062859843322	0.8504758570435543	0.24458814721658892	0.03493884411962
0.9318339828220178	0.14733393171957848	0.903200970923389	0.982243391788419	0.9581235379007109	0.9150725579165614	0.8500409009156571	0.2445654291122103	0.03497125043762857
0.9319339828220178	0.14749625951041875	0.9026605659670185	0.9821969468051855	0.9579339144802902	0.9147416690310138	0.8496078676488188	0.2445385922001993	0.03500296771624612
0.9320339828220178	0.14766046375595826	0.9021185636760715	0.9821524215000986	0.9577471073951586	0.9144136564247486	0.8491768380235388	0.24450765765238108	0.0350339862520364
0.9321339828220179	0.14782654292213324	0.90157505938432	0.9821097503643998	0.9575631004815321	0.9140885546601977	0.8487478908832012	0.2444726486647949	0.03506429663951101
0.9322339828220179	0.14799449481820984	0.9010301503456917	0.9820688651765979	0.9573818747702203	0.9137663957410106	0.8483211030871683	0.24443359042766682	0.03509388977774235
0.9323339828220178	0.14816431658913834	0.9004839357044745	0.9820296950262704	0.9572034084870137	0.9134472090895477	0.8478965494655868	0.24439051009403076	0.03512275687676071
0.9324339828220178	0.14833600470780825	0.89993651646431	0.9819921663395029	0.9570276770546935	0.9131310215259973	0.8474743027759318	0.2443434367470379	0.035150889463725854
0.9325339828220178	0.14850955496721163	0.8993879954559345	0.9819562029059287	0.956854653096605	0.9128178572491275	0.8470544336612762	0.24429240136601216	0.03517827938886765
0.9326339828220178	0.14868496247251983	0.8988384773037664	0.9819217259073796	0.956684306441798	0.9125077378186299	0.8466370106102665	0.2442374367912887	0.03520491883118311
0.9327339828220178	0.14886222163307364	0.898288068391358	0.9818886539481723	0.9565166041317701	0.9122006821391044	0.8462220999188184	0.2441785776878949	0.03523080030388658
0.9328339828220178	0.14904132615429505	0.8977368768257241	0.9818569030869513	0.9563515104287421	0.9118967064455965	0.8458097656534933	0.24411586050811315	0.03525591665960121
0.9329339828220178	0.14922226902952354	0.8971850124006285	0.9818263868701766	0.9561889868255129	0.9115958242907555	0.8454000696165794	0.2440493234529932	0.035280261095287736
0.9330339828220178	0.14940504253177972	0.8966325865588524	0.9817970163672002	0.9560289920568846	0.9112980465335573	0.8449930713128416	0.24397900643285247	0.035303827156902515
0.9331339828220178	0.149589638205467	0.8960797123534621	0.9817687002069033	0.9558714821126048	0.9110033813295906	0.8445888279179445	0.24390495102682097	0.03532660874377733
0.9332339828220179	0.1497760468580109	0.8955265044081324	0.9817413446159696	0.9557164102518904	0.9107118341229029	0.8441873942485263	0.2438272004414937	0.035348600112717024
0.9333339828220178	0.1499642585514436	0.8949730788765867	0.9817148534586898	0.9555637270194749	0.9104234076393986	0.8437888227339148	0.24374579946873165	0.03536979588180706
0.9334339828220178	0.15015426259394557	0.8944195534011513	0.9816891282783867	0.9554133802632117	0.9101381018817867	0.8433931633894963	0.2436607944426809	0.035390191033928355
0.9335339828220178	0.15034604753133732	0.8938660470704899	0.9816640683403622	0.9552653151531727	0.9098559141260137	0.8430004637916607	0.2435722331960469	0.03540978091997096
0.9336339828220178	0.1505396011385443	0.8933126803765654	0.981639570676452	0.9551194742023228	0.9095768389192836	0.8426107690543978	0.2434801650157042	0.035428561261746365
0.9337339828220178	0.1507349104110286	0.892759575170838	0.9816155301310872	0.9549757972886889	0.9093008680795189	0.842224121807451	0.24338464059766957	0.03544652815459136
0.9338339828220178	0.15093196155620603	0.8922068546197722	0.981591839408949	0.9548342216790549	0.9090279906963877	0.8418405621760775	0.24328571200152246	0.035463678069661844
0.9339339828220178	0.1511307399848428	0.8916546431596775	0.9815683891241073	0.9546946820541576	0.908758193133763	0.841460127762343	0.24318343260430278	0.03548000785591265
0.9340339828220178	0.1513312303024581	0.8911030664509161	0.9815450678507248	0.9545571105354161	0.9084914590337121	0.8410828536279937	0.24307785705395896	0.035495514741761165
0.9341339828220179	0.15153341630072334	0.8905522513315334	0.9815217621752581	0.9544214367131371	0.90822776932193	0.8407087722788452	0.2429690412223933	0.03551019633643359
0.9342339828220179	0.1517372809488774	0.8900023257703464	0.9814983567501632	0.9542875876762336	0.9079671022146564	0.8403379136507054	0.24285704215816575	0.03552405063099099
0.9343339828220179	0.15194280638516566	0.8894534188195028	0.9814747343490908	0.9541554880434175	0.9077094332270365	0.8399703050967923	0.24274191803889883	0.03553707599903511
0.9344339828220178	0.15214997390831037	0.8889056605665858	0.9814507759235632	0.9540250599959054	0.9074547351829322	0.8396059713766532	0.24262372812345298	0.03554927119709337
0.9345339828220178	0.15235876396902487	0.8883591820863004	0.9814263606611197	0.9538962233115689	0.9072029782261851	0.8392449346465622	0.24250253270391006	0.03556063536468278
0.9346339828220178	0.1525691561615792	0.8878141153917328	0.9814013660448931	0.9537688954005823	0.9069541298332918	0.8388872144513738	0.2423783930574311	0.03557116802405326
0.9347339828220178	0.15278112921543324	0.8872705933852925	0.9813756679146387	0.9536429913425335	0.9067081548275195	0.8385328277178373	0.242251371398027	0.03558086907961242
0.9348339828220178	0.1529946609869372	0.8867287498092842	0.981349140529164	0.9535184239249656	0.9064650153944164	0.8381817887493273	0.24212153082830143	0.035589738817031036
0.9349339828220178	0.1532097284511333	0.8861887191962653	0.9813216566301687	0.953395103683414	0.9062246710987547	0.8378341092220237	0.24198893529121224	0.03559777790203381
0.9350339828220178	0.1534263076936438	0.8856506368190628	0.9812930875074535	0.9532729389428479	0.905987078902852	0.8374897981824706	0.24185364952190208	0.03560498737887646
0.9351339828220178	0.15364437390267704	0.8851146386406754	0.9812633030654847	0.9531518358605654	0.905752193186296	0.8371488620465457	0.24171573899963816	0.035611368668512604
0.9352339828220179	0.1538639013611598	0.8845808612639153	0.981232171891318	0.9530316984705166	0.9055199657670492	0.8368113045998083	0.24157526989992026	0.0356169235664525
0.9353339828220179	0.15408486343900157	0.8840494418809263	0.9811995613237968	0.9529124287290262	0.9052903459239205	0.8364771269992007	0.24143230904678664	0.03562165424032043
0.9354339828220178	0.15430723258552315	0.8835205182226222	0.9811653375240852	0.9527939265619406	0.9050632804204346	0.8361463277761251	0.24128692386537734	0.035625563227111974
0.9355339828220178	0.15453098032203938	0.8829942285079806	0.9811293655474267	0.9526760899131633	0.904838713530023	0.8358189028408387	0.24113918233477988	0.03562865343015798
0.9356339828220178	0.15475607723463075	0.8824707113933333	0.9810915094161758	0.9525588147945738	0.9046165870626046	0.8354948454881945	0.24098915294121703	0.03563092811579924
0.9357339828220178	0.1549824929671106	0.8819501059215983	0.9810516321940113	0.9524419953373292	0.904396840392487	0.8351741464046819	0.24083690463159763	0.035632390909778607
0.9358339828220178	0.15521019621420462	0.8814325514715455	0.9810095960613542	0.9523255238445208	0.9041794104876288	0.834856793676794	0.2406825067674856	0.035633045793355536
0.9359339828220178	0.1554391547149553	0.8809181877070689	0.9809652623919214	0.9522092908451742	0.9039642319402167	0.834542772800652	0.24052602907950835	0.03563289709914946
0.9360339828220178	0.1556693352463766	0.8804071545265435	0.9809184918304108	0.952093185149596	0.9037512369985676	0.8342320666929476	0.2403675416222502	0.035631949506720176
0.9361339828220179	0.1559007036173672	0.879899592012245	0.9808691443712654	0.9519770939060299	0.9035403556003606	0.833924655703123	0.2402071147296611	0.03563020803789002
0.9362339828220179	0.15613322466290133	0.8793956403798971	0.9808170794384923	0.9518609026586329	0.9033315154071628	0.8336205176268326	0.2400448189710121	0.035627678051817636
0.9363339828220179	0.15636686223851884	0.8788954399283484	0.9807621559664981	0.9517444954067142	0.9031246418402629	0.8333196277206305	0.23988072510742675	0.0356243652398291
0.9364339828220178	0.15660157921513018	0.8783991309894074	0.9807042324819042	0.9516277546652777	0.9029196581177976	0.833021958717915	0.239714904049021	0.03562027562001617
0.9365339828220178	0.15683733747414835	0.8779068538778556	0.9806431671863026	0.9515105615267976	0.9027164852931584	0.8327274808460876	0.23954742681267518	0.03561541553160806
0.9366339828220178	0.1570740979029823	0.8774187488416628	0.9805788180399014	0.9513927957242236	0.902515042294677	0.8324361618449256	0.23937836448046457	0.03560979162912724
0.9367339828220178	0.15731182039088892	0.8769349560124234	0.9805110428460392	0.9512743356952227	0.9023152459665655	0.8321479669861684	0.23920778815877616	0.035603410876336845
0.9368339828220178	0.15755046382522855	0.8764556153560299	0.980439699336514	0.9511550586475975	0.9021170111111414	0.8318628590943041	0.23903576893812822	0.0355962805399888
0.9369339828220178	0.15778998608812106	0.8759808666236032	0.9803646452576652	0.9510348406258782	0.9019202505322641	0.8315807985685312	0.23886237785371756	0.035588408183382304
0.9370339828220178	0.15803034405353483	0.8755108493027136	0.9802857384572125	0.9509135565790762	0.901724875080048	0.8313017434059129	0.2386876858467148	0.03557980165974211
0.9371339828220178	0.15827149358482726	0.8750457025688523	0.9802028369717274	0.9507910804295369	0.9015307936967631	0.8310256492256941	0.23851176372631996	0.035570469105425113
0.9372339828220179	0.15851338953275648	0.8745855652372436	0.9801157991147573	0.9506672851429218	0.9013379134639827	0.8307524692947728	0.23833468213260303	0.03556041893296644
0.9373339828220179	0.15875598573398417	0.8741305757149705	0.9800244835655405	0.95054204279924	0.9011461396509357	0.8304821545543488	0.23815651150013956	0.03554965982397375
0.9374339828220178	0.15899923501009366	0.873680871953393	0.979928749458196	0.9504152246649276	0.9009553757640139	0.8302146536476744	0.23797732202244434	0.035538200721878944
0.9375339828220178	0.15924308916714064	0.8732365914009544	0.9798284564714363	0.950286701265958	0.9007655235975272	0.8299499129489908	0.23779718361724564	0.03552605082456034
0.9376339828220178	0.1594874989957626	0.8727978709563157	0.9797234649186645	0.9501563424619198	0.9005764832855638	0.829687876593554	0.23761616589257198	0.03551321957684053
0.9377339828220178	0.15973241427186605	0.8723648469218441	0.9796136358384497	0.9500240175210639	0.9003881533550487	0.8294284865087923	0.2374343381136866	0.035499716662874395
0.9378339828220178	0.15997778375791322	0.8719376549574783	0.9794988310852851	0.9498895951962556	0.9002004307799196	0.8291716824465817	0.23725176917087337	0.03548555199843402
0.9379339828220178	0.16022355520483045	0.8715164300349769	0.9793789134206126	0.9497529438018321	0.9000132110364416	0.8289174020166136	0.23706852754806862	0.03547073572310306
0.9380339828220178	0.16046967535456347	0.871101306392517	0.9792537466040137	0.9496139312913003	0.8998263881596242	0.8286655807208646	0.2368846812923591	0.03545527819238823
0.9381339828220179	0.1607160899432956	0.8706924174897257	0.9791231954845382	0.9494724253358541	0.8996398548007454	0.8284161519891405	0.23670029798433878	0.03543918996975926
0.9382339828220179	0.1609627437053587	0.8702898959630536	0.9789871260920905	0.9493282934036804	0.8994535022859477	0.8281690472157288	0.23651544470933542	0.03542248181862749
0.9383339828220179	0.1612095803778482	0.8698938735815698	0.9788454057288009	0.9491814028399784	0.899267220675879	0.8279241957970753	0.23633018802949873	0.035405164694271095
0.9384339828220178	0.16145654270598062	0.8695044812031435	0.9786979030603599	0.9490316209477104	0.8990808988264117	0.8276815251705674	0.23614459395676163	0.03538724973571832
0.9385339828220178	0.16170357244919661	0.8691218487310144	0.9785444882071862	0.9488788150689867	0.8988944244503387	0.8274409608543364	0.2359587279266628	0.03536874825759729
0.9386339828220178	0.16195061038804048	0.8687461050707781	0.9783850328354251	0.9487228526670687	0.8987076841801126	0.8272024264881219	0.2357726547730369	0.035349671741962664
0.9387339828220178	0.16219759633184996	0.8683773780877382	0.9782194102476783	0.9485636014089577	0.8985205636315391	0.826965843875169	0.23558643870356633	0.035330031830106946
0.9388339828220178	0.16244446912724744	0.8680157945646728	0.9780474954733857	0.9484009292484835	0.8983329474684353	0.82673113302514	0.23540014327618783	0.03530984031436741
0.9389339828220178	0.162691166667486	0.8676614801599879	0.9778691653588304	0.948234704509887	0.8981447194682316	0.8264982121980583	0.23521383137635404	0.0352891091299359
0.9390339828220178	0.1629376259026473	0.8673145593662447	0.9776842986566572	0.9480647959718421	0.8979557625884734	0.8262669979492435	0.23502756519514212	0.035267850346681194
0.9391339828220178	0.16318378285072646	0.8669751554690768	0.977492776114861	0.9478910729518231	0.8977659590342126	0.8260374051752476	0.2348414062081999	0.03524607616099183
0.9392339828220179	0.16342957260961324	0.8666433905065012	0.9772944805651586	0.9477134053908449	0.8975751903262638	0.825809347160785	0.23465541515552785	0.03522379888764819
0.9393339828220179	0.16367492937000308	0.866319385228555	0.9770892970106992	0.9475316639384507	0.8973833373702857	0.8255827356266142	0.23446965202208417	0.03520103095173188
0.9394339828220178	0.16391978642923333	0.866003259057365	0.976877112713	0.9473457200379429	0.897190280526672	0.82535748077841	0.23428417601920565	0.03517778488058002
0.9395339828220178	0.16416407620608744	0.8656951300474942	0.9766578172780752	0.947155446011779	0.8969958996812111	0.8251334913565604	0.2340990455668323	0.03515407329579144
0.9396339828220178	0.1644077302565806	0.8653951148467021	0.976431302741684	0.9469607151470811	0.8968000743165043	0.8249106746869205	0.2339143182765332	0.035129908905293834
0.9397339828220178	0.16465067929071162	0.8651033286570095	0.9761974636535695	0.9467614017812137	0.8966026835840664	0.8246889367324705	0.23373005093530913	0.03510530449547686
0.9398339828220178	0.16489285319025918	0.8648198851961071	0.9759561971607362	0.9465573813873684	0.896403606377148	0.8244681821459149	0.23354629949017633	0.035080272923400053
0.9399339828220178	0.16513418102757038	0.8645448966590802	0.9757074030895463	0.9463485306600837	0.8962027214041712	0.8242483143231494	0.23336311903350687	0.035054827109079915
0.9400339828220178	0.16537459108540475	0.8642784736804286	0.9754509840266844	0.9461347276006549	0.8959999072627853	0.8240292354576174	0.23318056378911878	0.035028980027864406
0.9401339828220179	0.16561401087782546	0.8640207252964222	0.9751868453988748	0.9459158516023913	0.8957950425145144	0.8238108465955569	0.23299868709910568	0.03500274470290019
0.9402339828220179	0.16585236717215185	0.8637717589076986	0.9749148955512497	0.9456917835356058	0.8955880057599087	0.823593047692054	0.23281754141138364	0.03497613419769713
0.9403339828220179	0.1660895860119852	0.8635316802421508	0.9746350458243648	0.945462405832339	0.895378675714234	0.8233757376679672	0.2326371782679509	0.034949161608797394
0.9404339828220178	0.16632559274133246	0.8633005933180963	0.9743472106297449	0.9452276025707219	0.8951669312835958	0.8231588144676627	0.23245764829384533	0.034921840058553054
0.9405339828220178	0.1665603120298012	0.8630786004076533	0.9740513075238993	0.9449872595589109	0.8949526516414874	0.8229421751175163	0.23227900118677627	0.03489418268801684
0.9406339828220178	0.16679366789892144	0.8628658020003893	0.9737472572807563	0.9447412644185468	0.8947357163057303	0.8227257157852371	0.2321012857074309	0.03486620264995249
0.9407339828220178	0.16702558374955592	0.8626622967671568	0.9734349839624469	0.9444895066676844	0.8945160052157357	0.8225093318399259	0.2319245496704287	0.03483791310196581
0.9408339828220178	0.16725598239043185	0.8624681815241472	0.9731144149883285	0.9442318778030688	0.894293398810049	0.8222929179128559	0.23174883993590994	0.03480932719976292
0.9409339828220178	0.16748478606778974	0.8622835511971546	0.972785481202282	0.94396827138181	0.8940677781041829	0.8220763679590165	0.23157420240175713	0.034780458090539354
0.9410339828220178	0.16771191649614647	0.8621084987859626	0.9724481169381016	0.9436985831022419	0.8938390247685996	0.8218595753192995	0.23140068199641187	0.03475131890650042
0.9411339828220178	0.16793729489017542	0.8619431153289522	0.9721022600830085	0.9434227108840436	0.8936070212068852	0.8216424327833844	0.23122832267229307	0.03472192275852122
0.9412339828220179	0.16816084199771714	0.861787489867812	0.9717478521391854	0.9431405549474597	0.8933716506340189	0.8214248326532733	0.23105716739978657	0.034692282729943076
0.9413339828220179	0.16838247813387858	0.8616417094123727	0.9713848382832612	0.9428520178915853	0.893132797154685	0.821206666807414	0.23088725816179737	0.03466241187051367
0.9414339828220178	0.16860212321626847	0.8615058589055967	0.9710131674237442	0.942557004771692	0.8928903458416351	0.8209878267654596	0.23071863594885322	0.03463232319047109
0.9415339828220178	0.1688196968013173	0.8613800211886118	0.9706327922562852	0.9422554231754386	0.8926441828139541	0.8207682037535592	0.2305513407547327	0.034602029654773596
0.9416339828220178	0.1690351181216987	0.8612642769658599	0.9702436693167568	0.9419471832980059	0.8923941953152825	0.8205476887702147	0.23038541157261438	0.03457154417747797
0.9417339828220178	0.16924830612483316	0.8611587047702969	0.9698457590320905	0.9416321980160232	0.8921402717918694	0.820326172652635	0.23022088639172625	0.03454087961626696
0.9418339828220178	0.16945917951246206	0.861063380928635	0.9694390257688019	0.941310382960228	0.8918823019704267	0.8201035461435656	0.23005780219447858	0.03451004876712756
0.9419339828220178	0.16966765678127482	0.8609783795266219	0.9690234378791882	0.9409816565868355	0.8916201769357369	0.8198796999585757	0.22989619495407296	0.034479064359180626
0.9420339828220178	0.1698736562645908	0.8609037723743417	0.9685989677451423	0.9406459402475145	0.8913537892079653	0.819654524853769	0.22973609963256392	0.03444793904966377
0.9421339828220179	0.17007709617503824	0.8608396289715006	0.9681655918195172	0.9403031582579319	0.8910830328196007	0.8194279116938655	0.22957755017936549	0.034416685419066215
0.9422339828220179	0.1702778946482597	0.860786016472704	0.9677232906650336	0.9399532379647934	0.8908078033919887	0.8191997515206454	0.22942057953018485	0.03438531596641759
0.9423339828220179	0.17047596978757976	0.8607429996526994	0.9672720489906853	0.9395961098113109	0.8905279982113774	0.818969935621699	0.22926521960636917	0.034353843104729886
0.9424339828220178	0.17067123970962703	0.8607106408715745	0.966811855685582	0.939231707401088	0.8902435163044726	0.8187383555994707	0.22911150131465174	0.03432227915659204
0.9425339828220178	0.1708636225908862	0.8606890000398716	0.9663427038502258	0.9388599675602746	0.8899542585133704	0.8185049034405304	0.22895945454728725	0.03429063634991814
0.9426339828220178	0.17105303671514938	0.8606781345836647	0.9658645908251908	0.9384808303980383	0.8896601275698786	0.8182694715850799	0.22880910818255568	0.03425892681384795
0.9427339828220178	0.1712394005218204	0.8606780994094864	0.9653775182171545	0.9380942393652149	0.889361028169129	0.8180319529965878	0.22866049008562897	0.03422716257479785
0.9428339828220178	0.1714226326550674	0.8606889468692108	0.9648814919222751	0.9377001413111206	0.8890568670424395	0.817792241231595	0.22851362710978412	0.03419535555266407
0.9429339828220178	0.17160265201374345	0.8607107267247421	0.9643765221468901	0.9372984865384756	0.8887475530293665	0.8175502305095778	0.22836854509794674	0.03416351755717417
0.9430339828220178	0.17177937780209568	0.8607434861126403	0.9638626234255225	0.9368892288563826	0.8884329971488969	0.8173058157828881	0.2282252688845615	0.034131660284387653
0.9431339828220178	0.1719527295811594	0.8607872695085438	0.9633398146361509	0.9364723256312845	0.8881131126696954	0.817058892806669	0.228083822297767	0.03409979531334328
0.9432339828220178	0.17212262732084718	0.8608421186914514	0.9628081190127771	0.9360477378359128	0.8877878151793995	0.8168093582087663	0.22794422816187512	0.0340679341028516
0.9433339828220179	0.17228899145265678	0.8609080727078259	0.962267564155239	0.935615430096107	0.887457022652847	0.8165571095595371	0.22780650830012789	0.03403608798843115
0.9434339828220178	0.17245174292295426	0.860985167835525	0.9617181820362727	0.9351753707355275	0.8871206555192378	0.8163020454415515	0.22767068353773778	0.03400426817938732
0.9435339828220178	0.17261080324679423	0.8610734375475078	0.9611600090058493	0.9347275318181842	0.8867786367281244	0.8160440655191239	0.22753677370519063	0.03397248575602991
0.9436339828220178	0.1727660945622151	0.8611729124753718	0.9605930857927321	0.9342718891887373	0.8864308918142093	0.8157830706076342	0.22740479764180196	0.033940751667029645
0.9437339828220178	0.17291753968497586	0.8612836203726215	0.9600174575032893	0.9338084225105433	0.8860773489608729	0.8155189627425766	0.22727477319951245	0.03390907672690904
0.9438339828220178	0.1730650621636408	0.8614055860777795	0.959433173617595	0.9333371153014338	0.8857179390624046	0.8152516452483347	0.22714671724693325	0.03387747161366922
0.9439339828220178	0.17320858330063602	0.8615388314771788	0.9588402879827284	0.9328579549671236	0.8853525957848319	0.8149810228065697	0.22702064502796904	0.033845946866544005
0.9440339828220178	0.17334803737964533	0.8616833754676119	0.9582388588034159	0.9323709328323094	0.8849812556253778	0.8147070015242506	0.22689657339444075	0.03381451288388605
0.9441339828220179	0.17348334137803167	0.8618392339186366	0.957628948629908	0.9318760441693429	0.8846038579703951	0.8144294890012012	0.22677451435448867	0.03378317992117719
0.9442339828220179	0.17361442536623847	0.8620064196346879	0.9570106243431945	0.9313732882245217	0.8842203451518127	0.8141483943971786	0.22665448153373433	0.03375195808916249
0.9443339828220179	0.17374121739213724	0.8621849423169241	0.95638395713752	0.9308626682419211	0.8838306625019918	0.8138636284984101	0.2265364869522193	0.033720857352105504
0.9444339828220178	0.17386364657142042	0.8623748085247865	0.9557490225002508	0.9303441914847708	0.8834347584069652	0.8135751037835172	0.2264205416752891	0.03368988752616067
0.9445339828220178	0.17398164314358744	0.8625760216373115	0.9551059001891414	0.9298178692543763	0.8830325843580082	0.8132827344888388	0.2263066558190322	0.03365905827786253
0.9446339828220178	0.17409513852778985	0.8627885818141765	0.9544546742069417	0.9292837169065062	0.8826240950014801	0.812986436673028	0.22619483855588343	0.033628379122724865
0.9447339828220178	0.17420406537847855	0.8630124859564674	0.9537954327734913	0.9287417538652971	0.8822092481869316	0.8126861282809386	0.22608509812039226	0.03359785942395191
0.9448339828220178	0.17430835764076866	0.8632477276671917	0.9531282682952547	0.9281920036346424	0.8817880050133743	0.8123817292067219	0.22597744181515245	0.03356750839125455
0.9449339828220178	0.174407950605464	0.8634942972115216	0.9524532773323588	0.9276344938070398	0.8813603298737381	0.812073161356091	0.22587187601687775	0.0335373350797711
0.9450339828220178	0.17450278096365096	0.8637521814767608	0.9517705605631607	0.927069256069897	0.8809261904974044	0.8117603487076853	0.22576840618262503	0.03350734838908775
0.9451339828220178	0.17459278686081162	0.8640213639320757	0.9510802227464173	0.9264963262093239	0.8804855579908439	0.811443217373533	0.2256670368561592	0.03347755706235788
0.9452339828220178	0.1746779079503575	0.8643018245879497	0.9503823726810655	0.9259157441113666	0.8800384068762783	0.8111216956585141	0.22556777167445538	0.03344796968551578
0.9453339828220179	0.17475808544653065	0.8645935399554244	0.949677123163683	0.9253275537607124	0.8795847151283475	0.8107957141188075	0.22547061337433016	0.033418594686581725
0.9454339828220178	0.1748332621765842	0.8648964830050473	0.9489645909436534	0.9247318032368631	0.8791244642087298	0.8104652056192532	0.22537556379920182	0.0333894403350564
0.9455339828220178	0.17490338263217742	0.8652106231256637	0.9482448966761324	0.9241285447077944	0.8786576390987384	0.8101301053896134	0.22528262390597767	0.03336051474140087
0.9456339828220178	0.17496839301989994	0.8655359260829125	0.9475181648727985	0.923517834421071	0.8781842283297592	0.8097903510796363	0.22519179377205262	0.03333182585659933
0.9457339828220178	0.17502824131086467	0.8658723539775885	0.9467845238505274	0.9228997326925097	0.8777042240116432	0.8094458828129393	0.2251030726024383	0.03330338147180189
0.9458339828220178	0.17508287728928318	0.8662198652037548	0.9460441056779632	0.9222743038923171	0.8772176218588927	0.8090966432396061	0.22501645873699647	0.03327518921804434
0.9459339828220178	0.1751322525999571	0.8665784144067209	0.9452970461201151	0.9216416164287843	0.8767244212147124	0.8087425775875059	0.22493194965778907	0.03324725656604138
0.9460339828220178	0.1751763207946158	0.8669479524408437	0.9445434845809986	0.9210017427295284	0.8762246250728515	0.8083836337122421	0.22484954199653717	0.03321959082605167
0.9461339828220178	0.17521503737701735	0.8673284263271938	0.9437835640443898	0.9203547592203201	0.8757182400972521	0.8080197621457291	0.22476923154218967	0.03319219914781055
0.9462339828220179	0.1752483598467563	0.8677197792110902	0.9430174310127698	0.9197007463015026	0.8752052766394482	0.8076509161433321	0.22469101324859458	0.033165088520528185
0.9463339828220179	0.17527624774170097	0.8681219503195733	0.9422452354445253	0.9190397883220751	0.8746857487537529	0.8072770517295345	0.22461488124228282	0.03313826577295092
0.9464339828220178	0.17529866267899202	0.8685348749187676	0.9414671306894433	0.9183719735513967	0.8741596742101654	0.8068981277420975	0.22454082883034648	0.0331117375734808
0.9465339828220178	0.17531556839454218	0.8689584842712271	0.9406832734226142	0.9176973941486383	0.8736270745050301	0.8065141058746702	0.22446884850842955	0.03308551043035439
0.9466339828220178	0.17532693078096634	0.8693927055932449	0.9398938235767605	0.9170161461299308	0.8730879748694166	0.8061249507178019	0.22439893196881575	0.0330595906918737
0.9467339828220178	0.17533271792388203	0.8698374620121972	0.9390989442731136	0.9163283293333154	0.87254240427524	0.8057306297983515	0.22433107010862152	0.03303398454669024
0.9468339828220178	0.17533290013652203	0.8702926725239051	0.9382988017508608	0.915634047381486	0.8719903954390735	0.8053311136172224	0.22426525303809106	0.03300869802413766
0.9469339828220178	0.17532744999259656	0.8707582519501064	0.937493565295278	0.9149334076424077	0.8714319848237159	0.8049263756854136	0.2242014700889938	0.032983736994611226
0.9470339828220178	0.17531634235735424	0.8712341108960171	0.936683407164583	0.9142265211878324	0.8708672126374614	0.8045163925583515	0.22413970982312595	0.03295910716999066
0.9471339828220178	0.17529955441678075	0.8717201557080559	0.9358685025156	0.9135135027497371	0.8702961228310856	0.8041011438684519	0.22407996004091216	0.032934814104104676
0.9472339828220178	0.1752770657048982	0.8722162884317727	0.9350490293283324	0.9127944706748097	0.8697187630926126	0.8036806123559307	0.22402220779011917	0.03291086319323615
0.9473339828220179	0.1752488581290988	0.8727224067699992	0.9342251683294523	0.9120695468769471	0.8691351848397683	0.8032547838977787	0.2239664393746681	0.032887259676661416
0.9474339828220179	0.17521491599348604	0.8732384040412777	0.9333971029148529	0.9113388567878562	0.8685454432102317	0.8028236475349141	0.2239126403635561	0.03286400863722664
0.9475339828220178	0.17517522602017074	0.8737641691386521	0.9325650190713056	0.9106025293058231	0.8679495970496309	0.8023871954974784	0.22386079559988695	0.032841115001955176
0.9476339828220178	0.1751297773684849	0.8742995864887867	0.9317291052972694	0.9098606967426922	0.8673477088973465	0.8019454232282541	0.22381088921001138	0.032818583542685215
0.9477339828220178	0.17507856165208174	0.8748445360115493	0.9308895525229783	0.9091134947690964	0.8667398449700964	0.8014983294041714	0.2237629046127772	0.03279641887673553
0.9478339828220178	0.17502157295388665	0.875398893080063	0.9300465540298584	0.9083610623580332	0.8661260751433625	0.8010459159559175	0.22371682452889396	0.03277462546759756
0.9479339828220178	0.17495880783887185	0.8759625284813074	0.9292003053693156	0.9076035417268189	0.8655064729306603	0.8005881880855854	0.22367263099041224	0.03275320762565081
0.9480339828220178	0.17489026536463137	0.8765353083772996	0.9283510042810383	0.9068410782774939	0.8648811154606912	0.8001251542824179	0.22363030535032502	0.03273216950890125
0.9481339828220178	0.17481594708972945	0.8771170942669516	0.9274988506108063	0.9060738205357287	0.8642500834523777	0.7996568263365302	0.22358982829227858	0.032711515123738356
0.9482339828220179	0.17473585707981448	0.8777077429486317	0.9266440462279281	0.9053019200883137	0.8636134611878463	0.799183219350712	0.22355117984041356	0.03269124832571226
0.9483339828220179	0.17465000191147462	0.8783071064835296	0.9257867949423906	0.9045255315192823	0.862971336483373	0.7987043517502341	0.22351433936933005	0.03267137282032663
0.9484339828220179	0.17455839067383586	0.878915032159872	0.9249273024217329	0.9037448123447438	0.8623238006583286	0.7982202452906678	0.22347928561417713	0.032651892163846834
0.9485339828220178	0.1744610349678821	0.8795313624580451	0.9240657761077599	0.9029599229464635	0.8616709485021389	0.7977309250637062	0.22344599668087076	0.0326328097641209
0.9486339828220178	0.17435794890351122	0.8801559350167404	0.9232024251331515	0.9021710265042969	0.8610128782393346	0.797236419501	0.22341445005644492	0.032614128881412914
0.9487339828220178	0.17424914909431827	0.880788582600155	0.9223374602380362	0.9013782889275208	0.8603496914927127	0.7967367603760097	0.223384622619541	0.032595852629246684
0.9488339828220178	0.174134654650116	0.8814291330663641	0.9214710936865887	0.9005818787851365	0.859681493244643	0.7962319828038592	0.22335649065102944	0.032577983975258164
0.9489339828220178	0.17401448716719548	0.8820774093368868	0.9206035391837095	0.8997819672351859	0.8590083917965586	0.7957221252391831	0.2233300298447736	0.03256052574205489
0.9490339828220178	0.17388867071635417	0.882733229367607	0.9197350117918909	0.8989787279532069	0.8583304987267224	0.7952072294720295	0.22330521531853892	0.03254348060808329
0.9491339828220178	0.17375723182869143	0.8833964061210539	0.9188657278482484	0.8981723370598272	0.8576479288462356	0.7946873406217615	0.22328202162504276	0.03252685110849855
0.9492339828220178	0.17362019947920504	0.8840667475401953	0.9179959048818794	0.8973629730476106	0.8569608001534131	0.7941625071289947	0.2232604227631564	0.03251063963604082
0.9493339828220179	0.17347760506821122	0.8847440565237944	0.917125761531534	0.8965508167072244	0.8562692337865325	0.7936327807456088	0.2232403921892605	0.03249484844191261
0.9494339828220179	0.17332948240060955	0.8854281309034056	0.9162555174636772	0.8957360510529485	0.8555733539750152	0.7930982165227946	0.22322190282874743	0.03247947963665825
0.9495339828220178	0.17317586766303386	0.8861187634221833	0.9153853932909921	0.8949188612476386	0.8548732879890925	0.7925588727971811	0.22320492708768638	0.03246453519104432
0.9496339828220178	0.17301679939892037	0.8868157417154852	0.9145156104914185	0.8940994345272183	0.8541691660880147	0.7920148111750848	0.2231894368646453	0.03245001693693928
0.9497339828220178	0.17285231848153063	0.8875188482934625	0.9136463913276937	0.8932779601247018	0.8534611214668549	0.7914660965148385	0.22317540356267426	0.0324359265681929
0.9498339828220178	0.17268246808497761	0.8882278605257021	0.9127779587675442	0.892454629193899	0.8527492902019613	0.7909127969072932	0.2231627981014558	0.032422265641513105
0.9499339828220178	0.17250729365329234	0.8889425506279901	0.9119105364044918	0.891629634732784	0.8520338111951018	0.7903549836544524	0.22315159092961734	0.03240903557734029
0.9500339828220178	0.17232684286758573	0.889662685651368	0.9110443483793828	0.8908031715066618	0.851314826116387	0.7897927312463126	0.22314175203721642	0.03239623766071856
0.9501339828220178	0.17214116561135764	0.8903880274735219	0.9101796193026441	0.8899754359711459	0.8505924793459991	0.78922611733591	0.22313325096839617	0.03238387304216298
0.9502339828220179	0.1719503139340027	0.8911183327926712	0.909316574177323	0.8891466261950421	0.8498669179148074	0.7886552227126129	0.22312605683421288	0.03237194273852205
0.9503339828220179	0.17175434201257672	0.8918533531239878	0.9084554383229632	0.8883169417831689	0.8491382914439081	0.7880801312736896	0.22312013832563762	0.03236044763383528
0.9504339828220179	0.17155330611187775	0.8925928347987527	0.9075964373003296	0.8874865837992112	0.8484067520831676	0.7875009299941785	0.22311546372674096	0.03234938848018584
0.9505339828220178	0.17134726454290897	0.8933365189662847	0.9067397968370366	0.8866557546886318	0.8476724544488196	0.7869177088951059	0.22311200092804867	0.032338765898546624
0.9506339828220178	0.17113627761978312	0.8940841415987609	0.905885742754107	0.885824658201716	0.8469355555601619	0.7863305610100668	0.2231097174400803	0.03232858037961993
0.9507339828220178	0.1709204076151428	0.894835433499108	0.9050345008934966	0.8849934993168067	0.8461962147754477	0.7857395823502363	0.22310858040707152	0.03231883228467134
0.9508339828220178	0.17069971871415662	0.8955901203119986	0.9041862970466127	0.8841624841637785	0.8454545937269958	0.7851448718678201	0.22310855662087578	0.03230952184635667
0.9509339828220178	0.17047427696716566	0.8963479225380975	0.9033413568838553	0.883331819947799	0.8447108562555946	0.7845465314179958	0.22310961253504982	0.03230064916954133
0.9510339828220178	0.17024415024105866	0.8971085555517138	0.902499905885201	0.8825017148734555	0.8439651683442686	0.7839446657193979	0.22311171427912632	0.03229221423211369
0.9511339828220178	0.17000940816943497	0.8978717296218959	0.901662169271861	0.8816723780692567	0.8432176980514481	0.7833393823131602	0.2231148276730663	0.032284216885789814
0.9512339828220178	0.16977012210164405	0.8986371499371557	0.9008283719390289	0.8808440195125898	0.8424686154436107	0.7827307915205886	0.22311891824189925	0.0322766568569124
0.9513339828220179	0.16952636505077387	0.8994045166339155	0.8999987383897556	0.8800168499551835	0.8417180925274683	0.7821190063994965	0.22312395123055132	0.032269533747242195
0.9514339828220179	0.1692782116406571	0.9001735248287619	0.8991734926699231	0.8791910808490777	0.8409663031817194	0.7815041426992395	0.22312989161884964	0.03226284703474147
0.9515339828220178	0.1690257380519848	0.9009438646546846	0.8983528583043818	0.8783669242732114	0.8402134230884667	0.7808863188145022	0.22313670413672013	0.03225659607435099
0.9516339828220178	0.16876902196759677	0.9017152213013709	0.8975370582342511	0.8775445928606056	0.8394596296643368	0.780265655737903	0.22314435327956328	0.0322507800987608
0.9517339828220178	0.1685081425170327	0.9024872750596817	0.8967263147553712	0.8767242997262336	0.8387051019913618	0.779642277011434	0.22315280332381474	0.03224539821917311
0.9518339828220178	0.16824318022042092	0.9032597013704169	0.8959208494579454	0.875906258395577	0.8379500207476718	0.7790163086768029	0.22316201834268842	0.03224044942605988
0.9519339828220178	0.16797421693177852	0.9040321708774962	0.8951208831673516	0.8750906827339223	0.8371945681380605	0.7783878792247134	0.22317196222209298	0.03223593258991321
0.9520339828220178	0.16770133578181418	0.9048043494856698	0.8943266358861591	0.8742777868764482	0.8364389278244906	0.7777571195431628	0.2231825986767381	0.03223184646199097
0.9521339828220178	0.16742462112029782	0.9055758984228371	0.8935383267373275	0.8734677851590925	0.8356832848565608	0.7771241628647665	0.2231938912664027	0.0322281896750563
0.9522339828220179	0.16714415845808747	0.9063464743071215	0.8927561739086098	0.8726608920502865	0.8349278256020232	0.7764891447131964	0.22320580341239063	0.032224960744112706
0.9523339828220179	0.16686003440887837	0.9071157292187636	0.8919803945981307	0.8718573220835275	0.8341727376773659	0.7758522028487536	0.22321829841414345	0.032222158067133945
0.9524339828220179	0.16657233663076346	0.9078833107769764	0.8912112049611601	0.8710572897908565	0.8334182098785418	0.7752134772131548	0.2232313394660321	0.03221977992579035
0.9525339828220178	0.16628115376767233	0.9086488622218241	0.8904488200580873	0.8702610096372609	0.8326644321118737	0.7745731098735621	0.22324488967430656	0.03221782448617162
0.9526339828220178	0.16598657539076644	0.9094120225012553	0.8896934538035597	0.8694686959560027	0.8319115953251899	0.7739312449659203	0.22325891207420792	0.03221628979950673
0.9527339828220178	0.165688691939862	0.9101724263633422	0.8889453189167845	0.8686805628849201	0.8311598914392313	0.7732880286376432	0.22327336964723546	0.03221517380288091
0.9528339828220178	0.1653875946649596	0.9109297044538553	0.8882046268730176	0.8678968243037029	0.8304095132793865	0.7726436089897171	0.22328822533857046	0.0322144743199524
0.9529339828220178	0.16508337556794003	0.9116834834192286	0.887471587856183	0.8671176937721754	0.8296606545077814	0.7719981360182475	0.22330344207464173	0.03221418906166657
0.9530339828220178	0.16477612734450373	0.9124333860149904	0.886746410712619	0.8663433844695727	0.8289135095557759	0.7713517615555221	0.22331898278083506	0.03221431562697102
0.9531339828220178	0.16446594332642	0.9131790312197797	0.8860293029059753	0.8655741091348644	0.8281682735569048	0.7707046392106267	0.22333481039934228	0.032214851503530366
0.9532339828220178	0.1641529174241519	0.913920034354949	0.8853204704731938	0.8648100800081078	0.8274251422803154	0.7700569243096872	0.22335088790714136	0.03221579406844314
0.9533339828220179	0.16383714406991465	0.9146560072098652	0.8846201179815842	0.8640515087728453	0.8266843120646994	0.7694087738357397	0.223367178334096	0.03221714058896012
0.9534339828220179	0.1635187181612395	0.9153865581729546	0.883928448486961	0.8632986064995517	0.8259459797527996	0.7687603463683333	0.22338364478118078	0.03221888822320564
0.9535339828220178	0.16319773500509588	0.9161112923685362	0.8832456634928415	0.8625515835901578	0.8252103426265147	0.768111802022887	0.2234002504388166	0.03222103402090367
0.9536339828220178	0.16287429026262998	0.9168298117994856	0.8825719629106514	0.8618106497236153	0.824477598342595	0.7674633023898333	0.22341695860530625	0.03222357492410703
0.9537339828220178	0.16254847989457874	0.9175417154957806	0.8819075450209476	0.8610760138025458	0.8237479448690234	0.7668150104736318	0.2234337327053754	0.03222650776793387
0.9538339828220178	0.1622204001074087	0.9182465996689299	0.881252606435607	0.8603478839009477	0.8230215804220644	0.7661670906316773	0.22345053630879522	0.03222982928130959
0.9539339828220178	0.16189014730023601	0.9189440578723532	0.8806073420609742	0.8596264672129625	0.822298703404016	0.7655197085131482	0.2234673331490934	0.03223353608771751
0.9540339828220178	0.16155781801256489	0.9196336811676549	0.8799719450619192	0.8589119700026996	0.8215795123416966	0.7648730309978343	0.22348408714233056	0.03223762470595645
0.9541339828220178	0.1612235088729079	0.9203150582968893	0.8793466068268053	0.8582045975551289	0.8208642058257027	0.7642272261350191	0.22350076240595015	0.03224209155091002
0.9542339828220179	0.16088731654831526	0.9209877758607178	0.8787315169333078	0.8575045541280111	0.8201529824504289	0.7635824630824145	0.2235173232776736	0.032246932934325186
0.9543339828220179	0.16054933769486787	0.9216514185025251	0.8781268631150871	0.856812042904872	0.8194460407548991	0.7629389120452323	0.2235337343344514	0.032252145065603026
0.9544339828220179	0.1602096689091576	0.9223055690983939	0.8775328312292292	0.8561272659489848	0.8187435791643938	0.7622967442153888	0.2235499604114382	0.03225772405260203
0.9545339828220178	0.15986840668081057	0.9229498089529965	0.8769496052244924	0.8554504241584099	0.8180457959329408	0.7616561317109276	0.2235659666210059	0.03226366590245626
0.9546339828220178	0.1595256473460706	0.923583718001268	0.8763773671102594	0.8547817172219909	0.8173528890866265	0.7610172475156602	0.22358171837176252	0.03226996652240761
0.9547339828220178	0.15918148704248372	0.924206875015884	0.8758162969262154	0.8541213435763747	0.8166650563677813	0.7603802654190958	0.2235971813875823	0.03227662172065437
0.9548339828220178	0.1588360216647087	0.9248188578204225	0.8752665727126728	0.8534695003639916	0.8159824951800375	0.759745359956658	0.22361232172662668	0.032283627207218175
0.9549339828220178	0.15848934682148022	0.9254192435081687	0.8747283704815225	0.8528263833919729	0.8153054025342584	0.7591127063502562	0.22362710580034817	0.03229097859482785
0.9550339828220178	0.15814155779375422	0.926007608666478	0.874201864187797	0.8521921870920284	0.8146339749953627	0.7584824804492253	0.22364150039246672	0.032298671399824355
0.9551339828220178	0.15779274949404642	0.9265835296065698	0.8736872257017616	0.8515671044812193	0.8139684086300413	0.7578548586716736	0.22365547267790556	0.03230670104308614
0.9552339828220178	0.15744301642699557	0.9271465825986653	0.8731846247815372	0.850951327123629	0.8133088989553733	0.7572300179462677	0.22366899024167386	0.032315062850976434
0.9553339828220178	0.15709245265115687	0.9276963441123492	0.8726942290461784	0.8503450450928909	0.812655640888333	0.756608135654465	0.2236820210976843	0.03232375205631322
0.9554339828220179	0.15674115174205086	0.92823239106204	0.8722162039492161	0.8497484469355764	0.8120088286962164	0.7559893895732732	0.22369453370749867	0.032332763799365505
0.9555339828220178	0.15638920675647214	0.9287543010573369	0.8717507127525571	0.8491617196353825	0.8113686559479427	0.755373957818481	0.2237064969989756	0.0323420931288732
0.9556339828220178	0.15603671019806967	0.9292616526582382	0.8712979165007693	0.8485850485781152	0.8107353154662782	0.754762018788474	0.22371788038482646	0.03235173500309483
0.9557339828220178	0.1556837539842111	0.9297540256348925	0.8708579739956461	0.848018617517428	0.8101089992809265	0.7541537511085756	0.22372865378104662	0.032361684290883264
0.9558339828220178	0.15533042941413078	0.9302310012318386	0.8704310417710708	0.8474626085413011	0.8094898985825303	0.7535493335760031	0.22373878762522664	0.03237193577279078
0.9559339828220178	0.15497682713837002	0.9306921624364474	0.870017274068071	0.8469172020392075	0.8088782036775303	0.7529489451054014	0.2237482528947168	0.03238248414220417
0.9560339828220178	0.15462303712950856	0.9311370942514119	0.869616822810091	0.846382576669955	0.8082741039439078	0.7523527646750258	0.22375702112464088	0.032393324006511647
0.9561339828220178	0.15426914865418803	0.9315653839710549	0.8692298375783731	0.8458589093301647	0.8076777877877818	0.7517609712735418	0.22376506442574026	0.03240444988830329
0.9562339828220179	0.15391525024642458	0.9319766214611762	0.8688564655874413	0.8453463751233349	0.80708944260084	0.7511737438474739	0.22377235550203584	0.03241585622660352
0.9563339828220179	0.15356142968221015	0.9323703994422836	0.868496851660649	0.8448451473294969	0.8065092547186324	0.7505912612493529	0.22377886766829905	0.032427537378141406
0.9564339828220179	0.1532077739553903	0.9327463137758676	0.868151138205711	0.8443553973753843	0.8059374093796463	0.750013702186497	0.22378457486730957	0.03243948761865469
0.9565339828220178	0.15285436925481868	0.9331039637535048	0.8678194651902065	0.8438772948050918	0.8053740906852069	0.7494412451705126	0.22378945168689537	0.0324517011442333
0.9566339828220178	0.15250130094277453	0.9334429523884626	0.867501970116998	0.8434110072512125	0.8048194815601509	0.7488740684674761	0.2237934733767344	0.03246417207269966
0.9567339828220178	0.15214865353463256	0.9337628867095931	0.8671987879995134	0.842956700406367	0.8042737637142608	0.7483123500488187	0.22379661586490765	0.03247689444502962
0.9568339828220178	0.15179651067977762	0.9340633780571015	0.8669100513368556	0.8425145379951317	0.8037371176044481	0.7477562675429229	0.2237988557741905	0.032489862226813736
0.9569339828220178	0.15144495514374673	0.934344042379985	0.8666358900886969	0.8420846817462997	0.8032097223976511	0.7472059981874286	0.22380017043806727	0.03250306930976054
0.9570339828220178	0.1510940687915851	0.9346045005347351	0.866376431649893	0.8416672913654394	0.8026917559344326	0.7466617187822444	0.22380053791645538	0.03251650951324158
0.9571339828220178	0.1507439325724017	0.9348443785850344	0.8661318008247952	0.8412625245077161	0.8021833946932457	0.746123605643286	0.2237999370111277	0.03253017658588135
0.9572339828220178	0.15039462650510455	0.935063308102037	0.8659021198011976	0.8408705367509254	0.8016848137553417	0.7455918345569084	0.22379834728081704	0.032544064207191005
0.9573339828220178	0.1500462296653044	0.9352609264649533	0.8656875081238917	0.8404914815687062	0.8011961867703216	0.7450665807350759	0.22379574905599506	0.032558165989248364
0.9574339828220179	0.14969882017335343	0.9354368771615051	0.865488082667739	0.8401255103038735	0.8007176859222325	0.744548018771191	0.22379212345330238	0.03257247547842321
0.9575339828220178	0.14935247518352068	0.935590810087935	0.865303957610292	0.8397727721418626	0.8002494818962724	0.74403632259668	0.22378745238963008	0.032586986157150874
0.9576339828220178	0.14900727087426024	0.9357223818481694	0.8651352444038329	0.8394334140841871	0.7997917438459936	0.7435316654382156	0.22378171859582976	0.03260169144575369
0.9577339828220178	0.14866328243956678	0.9358312560517461	0.8649820517468563	0.8391075809219191	0.7993446393610242	0.7430342197756697	0.22377490563004626	0.03261658470431131
0.9578339828220178	0.1483205840813908	0.935917103610139	0.8648444855548901	0.8387954152091214	0.7989083344352408	0.7425441573007021	0.22376699789065554	0.03263165923457972
0.9579339828220178	0.1479792490030869	0.9359796030310412	0.8647226489306574	0.8384970572361725	0.7984829934353861	0.742061648876031	0.22375798062879884	0.032646908281962
0.9580339828220178	0.14763934940387854	0.9360184407102712	0.8646166421335166	0.8382126450029823	0.7980687790700788	0.7415868644953532	0.22374783996050482	0.032662325037528604
0.9581339828220178	0.1473009564743081	0.9360333112208258	0.8645265625481082	0.8379423141920024	0.7976658523591906	0.7411199732438852	0.22373656287838117	0.032677902640089684
0.9582339828220178	0.14696414039265274	0.9360239175987156	0.8644525046522322	0.8376861981410232	0.7972743726035533	0.7406611432595426	0.22372413726287	0.03269363417831936
0.9583339828220179	0.14662897032227531	0.9359899716251656	0.8643945599838138	0.8374444278156816	0.7968944973549323	0.7402105416946931	0.22371055189305378	0.03270951269293196
0.9584339828220179	0.1462955144098929	0.9359311941047589	0.864352817107008	0.8372171317816604	0.7965263823862814	0.7397683346785126	0.22369579645700155	0.032725531178911
0.9585339828220178	0.1459638397847297	0.9358473151391269	0.8643273615773621	0.8370044361765226	0.7961701816622039	0.7393346872799185	0.22367986156165257	0.03274168258779228
0.9586339828220178	0.14563401255852887	0.935738074395742	0.8643182759059527	0.8368064646811078	0.7958260473095634	0.738909763470998	0.2236627387422123	0.03275795982999867
0.9587339828220178	0.1453060978264031	0.9356032213714471	0.8643256395225196	0.836623338490484	0.7954941295882526	0.7384937260910039	0.22364442047106745	0.03277435577722998
0.9588339828220178	0.14498015966849148	0.9354425156502543	0.864349528737534	0.836455176284378	0.7951745768620428	0.7380867368108228	0.2236249001662038	0.03279086326490546
0.9589339828220178	0.14465626115239621	0.9352557271551029	0.8643900167031255	0.8363020941970586	0.7948675355694841	0.737688956097921	0.22360417219911713	0.03280747509466125
0.9590339828220178	0.1443344643363771	0.9350426363930222	0.8644471733728778	0.8361642057866024	0.7945731501948105	0.7373005431817293	0.2235822319022151	0.032824184036899955
0.9591339828220178	0.14401483027327472	0.9348030346934814	0.8645210654604102	0.8360416220035042	0.7942915632388141	0.7369216560194659	0.22355907557569785	0.032840982833395586
0.9592339828220178	0.14369741901512964	0.9345367244393694	0.864611756396727	0.8359344511585858	0.7940229151896206	0.7365524512623169	0.22353470049390844	0.03285786419995095
0.9593339828220178	0.14338228961848692	0.9342435192903611	0.8647193062863077	0.8358427988901637	0.793767344493377	0.7361930842220177	0.22350910491115852	0.032874820829108795
0.9594339828220179	0.1430695001503379	0.9339232443981745	0.8648437718618517	0.8357667681304102	0.7935249875247247	0.7358437088377243	0.2234822880670055	0.032891845392915765
0.9595339828220179	0.142759107694696	0.9335757366134398	0.8649852064377002	0.8357064590708555	0.7932959785570914	0.7355044776432238	0.22345425019099122	0.03290893054573921
0.9596339828220178	0.14245116835975852	0.9332008446837812	0.8651436598618552	0.8356619691270291	0.7930804497327115	0.735175541734381	0.22342499250683032	0.032926068927135954
0.9597339828220178	0.1421457372856476	0.9327984294427619	0.8653191784665789	0.8356333929021214	0.792878531032328	0.734857050736832	0.22339451723604217	0.03294325316477274
0.9598339828220178	0.14184286865269052	0.932368363989368	0.8655118050175198	0.835620822149674	0.7926903502445539	0.7345491527738739	0.22336282760102422	0.032960475877396936
0.9599339828220178	0.14154261569022317	0.9319105338577257	0.8657215786613749	0.8356243457352404	0.7925160329348282	0.7342519944345248	0.22332992782757138	0.03297772967785892
0.9600339828220178	0.14124503068588637	0.9314248371767015	0.8659485348719941	0.8356440495969535	0.7923557024139224	0.7339657207417025	0.22329582314682211	0.03299500717618256
0.9601339828220178	0.14095016499539226	0.9309111848191325	0.8661927053949466	0.8356800167049558	0.7922094797059402	0.7336904751204917	0.22326051979664358	0.033012300982684366
0.9602339828220178	0.1406580690527364	0.9303695005403695	0.866454118190489	0.8357323270196645	0.79207748351579	0.7334263993664786	0.22322402502244673	0.03302960371114068
0.9603339828220179	0.14036879238083194	0.9297997211059095	0.8667327973749164	0.8358010574488062	0.7919598301960368	0.733173633614075	0.2231863470774322	0.033046907982000676
0.9604339828220179	0.14008238360254124	0.9292017964078392	0.8670287631602788	0.8358862818031926	0.7918566337131363	0.7329323163048432	0.22314749522226848	0.03306420642564461
0.9605339828220179	0.13979889045208146	0.9285756895698786	0.8673420317924102	0.8359880707511643	0.7917680056129591	0.7327025841557288	0.22310747972419634	0.03308149168568694
0.9606339828220178	0.13951835978678215	0.9279213770407859	0.8676726154872678	0.8361064917716955	0.7916940549855744	0.732484572127197	0.2230663118555656	0.033098756422320394
0.9607339828220178	0.13924083759917205	0.9272388486759989	0.8680205223655504	0.8362416091060739	0.7916348884292459	0.7322784133912212	0.22302400389180368	0.0331159933157026
0.9608339828220178	0.13896636902937579	0.926528107807242	0.8683857563855777	0.8363934837081506	0.7915906100135769	0.7320842392990671	0.22298056910881497	0.033133195069381026
0.9609339828220178	0.1386949983777921	0.9257891713000511	0.868768317274404	0.8365621731931032	0.7915613212417776	0.7319021793488557	0.2229360217798205	0.0331503544137578
0.9610339828220178	0.13842676911803917	0.9250220695989831	0.8691682004571482	0.8367477317846335	0.7915471210119641	0.7317323611528196	0.2228903771716245	0.033167464109588
0.9611339828220178	0.138161723910146	0.9242268467604922	0.869585396984542	0.836950210260642	0.7915481055775004	0.7315749104042701	0.22284365154033553	0.033184516951514455
0.9612339828220178	0.13789990461396276	0.9234035604733233	0.8700198934586497	0.8371696558972322	0.7915643685062524	0.7314299508441466	0.22279586212651878	0.03320150577163439
0.9613339828220178	0.1376413523027811	0.922552282066374	0.8704716719567807	0.8374061124111101	0.7915960006387917	0.731297604227194	0.22274702714980646	0.0332184234430961
0.9614339828220179	0.1373861072771367	0.9216730965039662	0.8709407099535632	0.8376596199002488	0.7916430900454215	0.7311779902876373	0.22269716580295493	0.033235262883723964
0.9615339828220179	0.13713420907877885	0.9207661023685532	0.871426980241182	0.837930214782847	0.791705721982029	0.7310712267043721	0.2226462982453639	0.03325201705967042
0.9616339828220178	0.13688569650478802	0.9198314118307792	0.8719304508477782	0.8382179297345121	0.7917839788446854	0.7309774290655792	0.222594445596058	0.0332686789890913
0.9617339828220178	0.13664060762182548	0.9188691506069924	0.8724510849539912	0.8385227936236247	0.79187794012295	0.7308967108327347	0.22254162992613719	0.03328524174584184
0.9618339828220178	0.13639897978049442	0.9178794579041999	0.87298884080767	0.8388448314448848	0.7919876823518304	0.7308291833039672	0.22248787425070407	0.033301698463193134
0.9619339828220178	0.13616084962979833	0.9168624863525517	0.8735436716367304	0.8391840642509647	0.7921132790623502	0.7307749555766944	0.22243320252027463	0.03331804233756438
0.9620339828220178	0.135926253131682	0.9158184019254667	0.8741155255601998	0.8395405090822791	0.7922548007306824	0.7307341345095364	0.2223776396116827	0.03333426663226924
0.9621339828220178	0.13569522557563266	0.9147473838474466	0.8747043454974102	0.8399141788947961	0.7924123147257673	0.7307068246833786	0.22232121131847393	0.03335036468127316
0.9622339828220178	0.13546780159333344	0.9136496244897796	0.8753100690754019	0.8403050824859084	0.7925858852554151	0.7306931283616118	0.22226394434081648	0.03336632989295931
0.9623339828220179	0.13524401517334989	0.9125253292542403	0.8759326285345227	0.8407132244182901	0.7927755733108034	0.7306931454494497	0.22220586627492026	0.033382155753900654
0.9624339828220179	0.13502389967583747	0.9113747164449897	0.8765719506322522	0.8411386049417522	0.7929814366093412	0.7307069734522915	0.22214700560197984	0.03339783583263369
0.9625339828220179	0.1348074878472539	0.9101980171288563	0.8772279565452932	0.8415812199130623	0.7932035295358613	0.7307347074330772	0.2220873916766567	0.0334133637834332
0.9626339828220178	0.134594811835061	0.9089954749841899	0.8779005617699024	0.8420410607136843	0.7934419030820526	0.730776439968567	0.22202705471509296	0.033428733350082396
0.9627339828220178	0.13438590320241314	0.9077673461386128	0.8785896760205809	0.8425181141654652	0.7936966047841645	0.7308322611045347	0.22196602578248903	0.03344393836963806
0.9628339828220178	0.1341807929428038	0.9065138989957837	0.8792952031270665	0.8430123624441914	0.7939676786588323	0.7309022583097563	0.22190433678023394	0.03345897277618506
0.9629339828220178	0.13397951149467047	0.9052354140515886	0.8800170409297349	0.8435237829910646	0.7942551651370796	0.7309865164288167	0.22184202043261195	0.033473830604578536
0.9630339828220178	0.13378208875594338	0.903932183699966	0.880755081173438	0.8440523484220451	0.794559100996411	0.7310851176336303	0.22177911027309596	0.03348850599417076
0.9631339828220178	0.13358855409852044	0.9026045120286675	0.8815092093998028	0.8445980264350438	0.7948795192909175	0.7311981413736303	0.22171564063022361	0.03350299319251734
0.9632339828220178	0.13339893638266515	0.9012527146053605	0.8822793048380797	0.8451607797149986	0.795216449279427	0.7313256643245964	0.2216516466130898	0.03351728655906189
0.9633339828220178	0.13321326397131308	0.8998771182543125	0.8830652402945993	0.8457405658368076	0.7955699163516174	0.7314677603360483	0.22158716409644627	0.03353138056879457
0.9634339828220179	0.13303156474427422	0.8984780608240728	0.8838668820408601	0.8463373371660894	0.7959399419520298	0.7316245003771571	0.2215222297054297	0.03354526981588056
0.9635339828220179	0.13285386611233024	0.8970558909465326	0.8846840897003808	0.8469510407578461	0.7963265435020086	0.7317959524811312	0.22145688079993175	0.033558949017256805
0.9636339828220178	0.13268019503120193	0.8956109677876658	0.8855167161343512	0.8475816182529562	0.7967297343194738	0.7319821816880097	0.22139115545860907	0.03357241301619149
0.9637339828220178	0.132510578015393	0.8941436607904424	0.8863646073261668	0.8482290057725632	0.7971495235365248	0.7321832499858196	0.22132509246256152	0.033585656785803976
0.9638339828220178	0.13234504115189066	0.8926543494102459	0.8872276022649602	0.848893133810349	0.797585916014828	0.7323992162500511	0.22125873127867932	0.033598675432542156
0.9639339828220178	0.13218361011372023	0.8911434228432413	0.8881055328281936	0.8495739271227069	0.7980389122587545	0.7326301361813845	0.22119211204267009	0.03361146419961198
0.9640339828220178	0.13202631017334124	0.8896112797481212	0.8889982236634455	0.8502713046168633	0.7985085083262619	0.7328760622416363	0.22112527554178557	0.03362401847035778
0.9641339828220178	0.13187316621587872	0.8880583279616271	0.8899054920694714	0.8509851792369284	0.7989946957374571	0.7331370435878617	0.2210582631972495	0.03363633377158817
0.9642339828220178	0.1317242027521835	0.8864849842083119	0.890827147876669	0.8517154578479598	0.7994974613808566	0.733413126004555	0.22099111704640387	0.03364840577684535
0.9643339828220179	0.1315794439317087	0.8848916738049911	0.8917629933270685	0.8524620411180275	0.8000167874172748	0.7337043518339298	0.22092387972458277	0.0336602303096126
0.9644339828220179	0.13143891355520196	0.8832788303603134	0.8927128229539761	0.8532248233983569	0.8005526511813655	0.7340107599041961	0.22085659444672545	0.03367180334645968
0.9645339828220179	0.13130263508719844	0.881646895469894	0.8936764234613997	0.854003692601571	0.8011050250807761	0.7343323854558086	0.22078930498873703	0.03368312102011828
0.9646339828220178	0.13117063166831572	0.8799963184074722	0.894653573603429	0.8547985300780946	0.8016738764928867	0.7346692600656283	0.22072205566861242	0.0336941796224887
0.9647339828220178	0.1310429261273371	0.8783275558126066	0.8956440440636764	0.8556092104907841	0.8022591676591685	0.7350214115689582	0.22065489132732963	0.03370497560757068
0.9648339828220178	0.1309195409930797	0.8766410713752332	0.896647597334985	0.8564356016878253	0.8028608555770953	0.7353888639794085	0.2205878573095227	0.03371550559431769
0.9649339828220178	0.13080049850604072	0.8749373355176621	0.8976639875995475	0.8572775645739813	0.8034788918896435	0.7357716374065316	0.22052099944394699	0.0337257663694096
0.9650339828220178	0.1306858206298171	0.8732168250744395	0.8986929606096163	0.8581349529802882	0.804113222772375	0.7361697479712235	0.22045436402374655	0.03373575488994211
0.9651339828220178	0.13057552906228595	0.8714800229704494	0.8997342535689882	0.8590076135322122	0.8047637888180764	0.7365832077187903	0.22038799778652604	0.03374546828602777
0.9652339828220178	0.13046964524655183	0.8697274178978408	0.9007875950154821	0.8598953855164599	0.8054305249190078	0.737012024529715	0.22032194789425288	0.0337549038633085
0.9653339828220178	0.13036819038163874	0.8679595039920524	0.9018527047045505	0.8607981007464179	0.8061133601467142	0.7374562020279999	0.22025626191296976	0.03376405910537229
0.9654339828220179	0.13027118543294028	0.8661767805075664	0.9029292934943514	0.8617155834264565	0.8068122176294833	0.7379157394871609	0.2201909877923658	0.03377293167607667
0.9655339828220179	0.13017865114240185	0.8643797514936431	0.9040170632323375	0.8626476500150693	0.8075270144273887	0.7383906317336959	0.22012617384517308	0.03378151942177003
0.9656339828220178	0.1300906080384473	0.8625689254705888	0.9051157066437604	0.8635941090871	0.8082576614050223	0.7388808690481444	0.22006186872642533	0.033789820373413076
0.9657339828220178	0.1300070764456326	0.8607448151068773	0.9062249072222196	0.8645547611950759	0.8090040631018842	0.7393864370635965	0.21999812141257244	0.033797832748594714
0.9658339828220178	0.12992807649402685	0.8589079368976545	0.9073443391225438	0.8655293987298697	0.8097661176005045	0.7399073166616893	0.2199349811804661	0.03380555495344152
0.9659339828220178	0.12985362812831192	0.8570588108448747	0.9084736670562501	0.866517805780746	0.810543716392299	0.7404434838660197	0.2198724975862078	0.033812985584415825
0.9660339828220178	0.12978375111660018	0.8551979601396054	0.9096125461898759	0.8675197579950527	0.8113367442412581	0.7409949097330101	0.21981072044388927	0.03382012343000385
0.9661339828220178	0.12971846505895773	0.8533259108467531	0.9107606220464175	0.8685350224375992	0.8121450790454594	0.7415615602401275	0.21974969980420275	0.03382696747228741
0.9662339828220178	0.12965778939563666	0.8514431915926847	0.911917530410202	0.8695633574500083	0.8129685916965204	0.7421433961715418	0.2196894859329518	0.033833516888400736
0.9663339828220179	0.12960174341500025	0.8495503332560101	0.9130828972354547	0.8706045125101335	0.8138071459370078	0.742740373001096	0.21963012928944498	0.03383977105186668
0.9664339828220179	0.12955034626114909	0.8476478686619537	0.9142563385588949	0.8716582280917765	0.8146605982159101	0.7433524407726843	0.21957168050479603	0.03384572953381397
0.9665339828220179	0.12950361694122792	0.8457363322805691	0.9154374604166559	0.8727242355249161	0.8155287975422385	0.7439795439779703	0.21951419036011446	0.03385139210407087
0.9666339828220178	0.12946157433242267	0.8438162599291742	0.9166258587658636	0.8738022568566258	0.8164115853368563	0.7446216214314636	0.21945770976460918	0.03385675873213557
0.9667339828220178	0.12942423718862767	0.8418881884792602	0.9178211194111756	0.8748920047129126	0.8173087952825865	0.7452786061429454	0.21940228973358572	0.03386182958801865
0.9668339828220178	0.1293916241467923	0.8399526555682494	0.9190228179366857	0.8759931821617454	0.8182202531727895	0.7459504251872834	0.2193479813663605	0.03386660504296137
0.9669339828220178	0.12936375373292822	0.8380101993162563	0.9202305196434677	0.8771054825774556	0.8191457767584213	0.7466369995716121	0.2192948358240754	0.03387108567002253
0.9670339828220178	0.1293406443677804	0.8360613580482258	0.9214437794931666	0.8782285895068226	0.8200851755937706	0.747338244099912	0.21924290430742058	0.033875272244536556
0.9671339828220178	0.12932231437215252	0.8341066700216473	0.9226621420579794	0.8793621765370686	0.821038250880964	0.7480540672350126	0.2191922380342672	0.033879165744441185
0.9672339828220178	0.12930878197188442	0.8321466731600791	0.92388514147742	0.8805059071660762	0.8220047953134031	0.7487843709580506	0.21914288821720562	0.033882767350472034
0.9673339828220178	0.12930006530246735	0.8301819047927033	0.9251123014222072	0.8816594346750734	0.8229845929182413	0.7495290506253974	0.2190949060409826	0.03388607844622526
0.9674339828220179	0.12929618241330387	0.828212901400139	0.9263431350657247	0.882822402004142	0.8239774188981355	0.7502879948231328	0.2190483426398499	0.03388910061808704
0.9675339828220179	0.1292971512715929	0.8262401983666654	0.9275771450633614	0.8839944416307962	0.824983039472345	0.7510610852190547	0.2190032490747999	0.03389183565502773
0.9676339828220178	0.1293029897658466	0.8242643297390737	0.9288138235402512	0.8851751754520418	0.8260012117174598	0.7518481964123706	0.21895967631071	0.033894285548263625
0.9677339828220178	0.12931371570902148	0.8222858279922616	0.9300526520876745	0.8863642146701598	0.8270316834078643	0.7526491957810276	0.21891767519336525	0.03389645249078272
0.9678339828220178	0.12932934684126285	0.8203052238017545	0.9312931017686353	0.8875611596826105	0.8280741928561937	0.7534639433268152	0.21887729642637407	0.03389833887673573
0.9679339828220178	0.12934990083225786	0.8183230458232689	0.9325346331330103	0.8887655999764347	0.8291284687539806	0.7542922915183125	0.2188385905479603	0.03389994730069322
0.9680339828220178	0.12937539528318376	0.816339820479419	0.9337766962426305	0.8899771140274757	0.8301942300127078	0.7551340851317365	0.21880160790762987	0.033901280556766895
0.9681339828220178	0.1294058477282548	0.8143560717537265	0.9350187307067879	0.8911952692048443	0.8312711856055519	0.7559891610898237	0.21876639864270545	0.03390234163759776
0.9682339828220178	0.12944127563584618	0.8123723209919302	0.9362601657285228	0.8924196216809954	0.8323590344099882	0.7568573482987992	0.21873301265471173	0.033903133733208954
0.9683339828220179	0.12948169640920218	0.8103890867107595	0.9375004201621688	0.8936497163478294	0.8334574650516159	0.7577384674836016	0.21870149958561755	0.0339036602297256
0.9684339828220179	0.12952712738671235	0.8084068844141877	0.9387389025825364	0.8948850867392468	0.8345661557494187	0.7586323310214329	0.2186719087939147	0.03390392470796214
0.9685339828220179	0.12957758584175172	0.8064262264172197	0.9399750113661722	0.896125254960569	0.8356847741627763	0.7595387427738122	0.21864428933052557	0.033903930941876485
0.9686339828220178	0.12963308898207546	0.8044476216772521	0.9412081347851118	0.8973697316252538	0.8368129772405283	0.7604574979172323	0.21861868991452932	0.0339036828968938
0.9687339828220178	0.12969365394875979	0.8024715756330284	0.9424376511135296	0.8986180157993686	0.8379504110724065	0.7613883827726098	0.21859515890869657	0.03390318472809907
0.9688339828220178	0.12975929781468443	0.8004985900512183	0.94366292874771	0.8998695949542844	0.8390967107431764	0.7623311746336612	0.21857374429481558	0.03390244077830074
0.9689339828220178	0.12983003758254247	0.7985291628805806	0.9448833263397357	0.9011239449280224	0.8402515001898331	0.7632856415944177	0.21855449364880322	0.033901455575966244
0.9690339828220178	0.12990589018237503	0.7965637881137289	0.9460981929452871	0.9023805298957681	0.8414143920622167	0.7642515423760292	0.21853745411557876	0.03390023383303045
0.9691339828220178	0.12998687246861795	0.7946029556564945	0.9473068681859567	0.9036388023499937	0.842584987587403	0.7652286261530925	0.2185226723836956	0.033898780442578755
0.9692339828220178	0.13007300121665172	0.7926471512047913	0.948508682426438	0.9048982030907207	0.8437628764382954	0.7662166323796865	0.21851019465970484	0.03389710047640587
0.9693339828220178	0.13016429311884808	0.7906968561289839	0.9497029569669583	0.9061581612263699	0.8449476366067871	0.7672152906153736	0.21850006664224217	0.0338951991824518
0.9694339828220178	0.13026076478010312	0.7887525473657301	0.9508890042513451	0.9074180941857504	0.8461388342819602	0.7682243203513924	0.21849233349582242	0.0338930819821183
0.9695339828220179	0.1303624327128424	0.786814697317164	0.9520661280910124	0.9086774077416367	0.8473360237336782	0.769243430837284	0.21848703982431256	0.03389075446746393
0.9696339828220178	0.13046931333149683	0.784883773757405	0.9532336239052256	0.9099354960464908	0.8485387472021143	0.770272320908251	0.21848422964408082	0.033888222398283284
0.9697339828220178	0.13058142294643393	0.782960239746297	0.9543907789779721	0.9111917416808333	0.8497465347936146	0.771310678813525	0.2184839463567919	0.03388549169906998
0.9698339828220178	0.1306987777573316	0.7810445535502675	0.9555368727316582	0.9124455157147253	0.8509589043833727	0.7723581820460086	0.2184862327218278	0.03388256845586541
0.9699339828220178	0.13082139384599228	0.7791371685702742	0.9566711770179784	0.9136961777829556	0.8521753615254489	0.7734144971735709	0.2184911308283249	0.033879458912996256
0.9700339828220178	0.13094928716858037	0.7772385332766474	0.95779295642616	0.9149430761743815	0.8533953993706077	0.7744792796722779	0.2184986820667929	0.033876169469701775
0.9701339828220178	0.1310824735472736	0.7753490911507872	0.9589014686087991	0.916185547935966	0.8546184985924719	0.7755521737619114	0.21850892710030184	0.03387270667665299
0.9702339828220178	0.13122096866131827	0.7734692806335918	0.9599959646255085	0.9174229189919988	0.8558441273225647	0.7766328122441691	0.21852190583521128	0.033869077232365666
0.9703339828220179	0.13136478803747706	0.7715995350804548	0.9610756893045364	0.9186545042790285	0.8570717410947546	0.7777208163439003	0.21853765739142114	0.03386528797951019
0.9704339828220179	0.13151394703985755	0.7697402827227657	0.9621398816224683	0.9198796078969603	0.8583007827996462	0.7788157955537618	0.21855622007211592	0.03386134590111858
0.9705339828220179	0.1316684608591111	0.767891946635709	0.9631877751021705	0.9210975232768646	0.8595306826495169	0.7799173474827685	0.21857763133298194	0.033857258116692275
0.9706339828220178	0.13182834450098932	0.7660549447123146	0.9642185982289986	0.9223075333659083	0.8607608581543351	0.7810250577090944	0.2186019277508729	0.033853031878211766
0.9707339828220178	0.13199361277424776	0.764229689643538	0.9652315748853334	0.9235089108299209	0.8619907141094426	0.782138499637627	0.21862914499189134	0.03384867456605087
0.9708339828220178	0.13216428027788107	0.7624165889042734	0.966225924803441	0.9247009182740278	0.8632196425955267	0.7832572343627049	0.21865931777886582	0.033844193684796436
0.9709339828220178	0.13234036138768848	0.7606160447451449	0.9672008640366373	0.9258828084817866	0.8644470229914514	0.7843808105365662	0.21869247985820017	0.033839596858977666
0.9710339828220178	0.13252187024214046	0.7588284541899127	0.9681556054486465	0.9270538246732573	0.8656722220005392	0.7855087642439544	0.2187286639660542	0.033834891828704215
0.9711339828220178	0.13270882072755052	0.7570542090383579	0.9690893592210489	0.928213200782372	0.8668945936909377	0.7866406188834333	0.21876790179383884	0.0338300864452168
0.9712339828220178	0.13290122646253347	0.7552936958744824	0.9700013333787014	0.929360161754039	0.8681134795506905	0.7877758850559494	0.2188102239529989	0.033825188666352944
0.9713339828220178	0.1330991007817359	0.7535472960798721	0.970890734332849	0.9304939238612735	0.8693282085580913	0.7889140604611703	0.21885565993904604	0.03382020655192714
0.9714339828220178	0.13330245671882823	0.7518153858520505	0.9717567674417135	0.931613695042708	0.8705380972679396	0.790054629802164	0.21890423809480916	0.03381514825902867
0.9715339828220179	0.1335113069887522	0.7500983362276987	0.9725986375882844	0.9327186752607913	0.871742449914363	0.791197064699045	0.218955985572893	0.0338100220372398
0.9716339828220178	0.133725663969201	0.7483965131105473	0.973415549774926	0.9338080568809437	0.8729405585307638	0.7923408236121299	0.21901092829729124	0.03380483622377427
0.9717339828220178	0.13394553968133072	0.7467102773037754	0.9742067097344085	0.934881025071867	0.8741317030875035	0.7934853517752583	0.21906909092413485	0.033799599238537745
0.9718339828220178	0.13417094576968128	0.7450399845467951	0.9749713245569337	0.9359367582272562	0.8753151516479544	0.7946300811398724	0.219130496801543	0.03379431957911247
0.9719339828220178	0.13440189348130466	0.7433859855562308	0.9757086033326444	0.9369744284090495	0.8764901605434945	0.7957744303305386	0.21919516792854665	0.0337890058156678
0.9720339828220178	0.13463839364408192	0.7417486260709237	0.9764177578090695	0.937993201812351	0.8776559745680103	0.7969178046125203	0.2192631249130516	0.033783666585796256
0.9721339828220178	0.13488045664422238	0.740128246900837	0.9770980030628863	0.9389922392520922	0.8788118271925245	0.7980595958721028	0.2193343869288064	0.033778310589277355
0.9722339828220178	0.13512809240292684	0.7385251839796494	0.9777485581853599	0.9399706966714778	0.8799569408004511	0.7991991826103183	0.21940897167134965	0.033772946582770295
0.9723339828220179	0.13538131035221748	0.7369397684209434	0.9783686469807542	0.9409277256722194	0.8810905269440534	0.8003359299507945	0.21948689531290302	0.03376758337443599
0.9724339828220179	0.13564011940990514	0.7353723265777612	0.9789574986769076	0.9418624740664606	0.8822117866226064	0.8014691896623757	0.21956817245617252	0.03376222981848898
0.9725339828220179	0.1359045279537044	0.7338231801054176	0.9795143486472175	0.9427740864503218	0.8833199105827715	0.8025983001972525	0.2196528160870346	0.03375689480968076
0.9726339828220179	0.1361745437944679	0.7322926460274005	0.9800384391431137	0.9436617047988757	0.8844140796416491	0.8037225867453033	0.21974083752606946	0.033751587277713754
0.9727339828220178	0.13645017414854677	0.7307810368042077	0.980529020036116	0.9445244690823438	0.8854934650329472	0.8048413613053385	0.21983224637891463	0.03374631618158727
0.9728339828220178	0.13673142560925747	0.7292886604049422	0.9809853495685031	0.9453615179032404	0.8865572287766925	0.8059539227739766	0.21992705048540193	0.03374109050387499
0.9729339828220178	0.13701830411745117	0.7278158203815625	0.9814066951115602	0.9461719891541145	0.8876045240728669	0.8070595570528735	0.22002525586745433	0.033735919244934284
0.9730339828220178	0.1373108149311812	0.7263628159455913	0.9817923339303384	0.9469550206955218	0.8886344957192976	0.8081575371749979	0.22012686667570666	0.03373081141704721
0.9731339828220178	0.1376089625944565	0.7249299420471687	0.9821415539537928	0.9477097510537321	0.8896462805541213	0.8092471234506623	0.22023188513482267	0.033725776038492264
0.9732339828220178	0.13791275090507812	0.7235174894562781	0.9824536545491445	0.9484353201376828	0.8906390079230921	0.8103275636340462	0.2203403114874813	0.03372082212754755
0.9733339828220178	0.13822218288155613	0.7221257448460255	0.9827279472992242	0.9491308699745749	0.8916118001719343	0.8113980931108374	0.22045214393699855	0.033715958696423076
0.9734339828220178	0.1385372607290963	0.7207549908778076	0.9829637567815871	0.9497955454634615	0.8925637731639238	0.81245793510775	0.22056737858856482	0.0337111947451229
0.9735339828220178	0.13885798580466388	0.7194055062882586	0.9831604213480551	0.9504284951461212	0.8934940368228251	0.813506300924535	0.2206860093890671	0.03370653925523461
0.9736339828220179	0.13918435858111095	0.7180775659778064	0.9833172939033854	0.9510288719944135	0.8944016957012452	0.8145423901891565	0.2208080280654697	0.0337020011836462
0.9737339828220178	0.13951637861037539	0.7167714411007216	0.9834337426816829	0.9515958342132739	0.8952858495743894	0.8155653911367535	0.220933424061734	0.033697589456187435
0.9738339828220178	0.139854044485751	0.7154873991565387	0.9835091520191621	0.9521285460584288	0.8961455940592331	0.8165744809130345	0.22106218447425197	0.033693312961195314
0.9739339828220178	0.1401973538032252	0.7142257040826764	0.9835429231218299	0.9526261786678387	0.8969800212589344	0.8175688259026364	0.22119429398577384	0.03368918054300108
0.9740339828220178	0.1405463031218936	0.7129866163481883	0.9835344748266367	0.953087910905793	0.8977882204323375	0.8185475820830334	0.22132973479780987	0.03368520099533634
0.9741339828220178	0.14090088792345581	0.711770393048469	0.9834832443546263	0.9535129302185866	0.8985692786883227	0.8195098954045503	0.22146848656149026	0.03368138305465685
0.9742339828220178	0.14126110257079688	0.7105772880008223	0.9833886880545903	0.9539004335005244	0.8993222817046985	0.8204549021968927	0.22161052630687197	0.03367773539338092
0.9743339828220179	0.1416269402656633	0.7094075518407422	0.9832502821357282	0.9542496279690509	0.9000463144712185	0.8213817296027247	0.22175582837066943	0.033674266613039676
0.9744339828220179	0.14199839300544437	0.70826143211883	0.9830675233877928	0.9545597320476461	0.90074046205628	0.8222894960386493	0.22190436432241192	0.03367098523733592
0.9745339828220179	0.14237545153907608	0.7071391733981777	0.982839929887225	0.9548299762551645	0.901403810396778	0.8231773116839717	0.22205610288901365	0.03366789970510941
0.9746339828220179	0.14275810532207184	0.7060410173521564	0.9825670416877448	0.9550596041001234	0.9020354471104671	0.824044278997576	0.22221100987775474	0.03366501836320409
0.9747339828220178	0.14314634247070426	0.7049672028624381	0.982248421493876	0.9552478729784643	0.9026344623301367	0.8248894932631117	0.22236904809766553	0.033662349459233784
0.9748339828220178	0.14354014971535886	0.7039179661172161	0.9818836553159604	0.9553940550732781	0.9031999495588624	0.8257120431627832	0.2225301772793329	0.03365990113424324
0.9749339828220178	0.14393951235307123	0.7028935407094244	0.9814723531050992	0.9554974382548391	0.9037310065453883	0.8265110113797856	0.22269435399311607	0.03365768141525966
0.9750339828220178	0.14434441419928368	0.7018941577349249	0.9810141493666151	0.9555573269793171	0.9042267361787796	0.8272854752295361	0.22286153156579616	0.03365569820773018
0.9751339828220178	0.1447548375388409	0.7009200458905207	0.980508703750562	0.9555730431845244	0.9046862474012446	0.8280345073196713	0.2230316599956691	0.033653959287842324
0.9752339828220178	0.1451707630762556	0.6999714315716832	0.97995570161789	0.9555439271808933	0.905108656138057	0.8287571762387467	0.2232046858661013	0.03365247229472046
0.9753339828220178	0.14559216988527607	0.699048538969917	0.9793548545808585	0.955469338535957	0.9054930862433271	0.8294525472734973	0.22338055225757147	0.03365124472249473
0.9754339828220178	0.1460190353577982	0.6981515901696433	0.9787059010164098	0.955348656950578	0.9058386704604028	0.8301196831544669	0.22355919865823806	0.033650283912237546
0.9755339828220178	0.14645133515214956	0.6972808052445004	0.9780086065511522	0.9551812831250098	0.9061445513954622	0.8307576448296542	0.22374056087305144	0.033649597043760505
0.9756339828220179	0.14688904314079834	0.6964364023529614	0.9772627645167519	0.9549666396130299	0.9064098825028905	0.8313654922658322	0.22392457093146773	0.03364919112726811
0.9757339828220178	0.1473321313575255	0.6956185978331952	0.976468196374526	0.9547041716622484	0.906633829080882	0.8319422852770267	0.2241111569938013	0.033649072994860925
0.9758339828220178	0.1477805699441175	0.6948276062970169	0.9756247521080988	0.9543933480387304	0.9068155692756891	0.8324870843796258	0.22430024325628095	0.0336492492918833
0.9759339828220178	0.14823432709662582	0.6940636407228922	0.9747323105830772	0.9540336618340712	0.9069542950927779	0.8329989516734225	0.2244917498548598	0.033649726468108224
0.9760339828220178	0.14869336901125432	0.6933269125478609	0.9737907798727238	0.953624631253034	0.9070492134131962	0.8334769517478509	0.22468559276786107	0.03365051076875412
0.9761339828220178	0.14915765982993653	0.6926176317582791	0.9728000975486949	0.9531658003799092	0.9070995470132476	0.8339201526125599	0.2248816837175256	0.03365160822532565
0.9762339828220178	0.14962716158566716	0.6919360069793291	0.9717602309360258	0.9526567399217427	0.9071045355856464	0.8343276266513595	0.2250799300705568	0.033653024646273504
0.9763339828220179	0.15010183414765627	0.6912822455631122	0.9706711773315374	0.9520970479265887	0.9070634367601291	0.8346984515984897	0.22528023473775158	0.033654765607463846
0.9764339828220179	0.1505816351663839	0.690656553675345	0.9695329641850287	0.9514863504750339	0.9069755271215418	0.835031711536055	0.22548249607282375	0.033656836442452875
0.9765339828220179	0.15106652001863605	0.6900591363804369	0.9683456492425851	0.9508243023431748	0.9068401032233235	0.8353264979113488	0.2256866077705353	0.033659242232556806
0.9766339828220179	0.1515564417525964	0.6894901977249467	0.9671093206515579	0.950110587635365	0.9066564825942502	0.8355819105727312	0.22589245876425798	0.03366198779671211
0.9767339828220178	0.15205135103309173	0.6889499408192705	0.9658240970267159	0.9493449203850362	0.906424004736285	0.835797058822545	0.2260999331230995	0.03366507768111585
0.9768339828220178	0.15255119608708284	0.6884385679174706	0.9644901274773126	0.9485270451219925	0.9061420321113545	0.8359710624855631	0.22630890994874625	0.03366851614864225
0.9769339828220178	0.1530559226494923	0.6879562804951309	0.963107591594728	0.9476567374045753	0.9058099511147742	0.836103052991225	0.22651926327217103	0.03367230716802266
0.9770339828220178	0.15356547390948547	0.687503279325183	0.9616766994006798	0.94673380431527	0.9054271730331355	0.8361921744679776	0.2267308619503896	0.033676454402786764
0.9771339828220178	0.15407979045729828	0.6870797645515168	0.9601976912558066	0.9457580849182431	0.9049931349843195	0.836237584847757	0.22694356956343406	0.033680961199952064
0.9772339828220178	0.15459881023173902	0.6866859357603512	0.9586708377288052	0.9447294506775652	0.904507300837419	0.8362384569787374	0.22715724431175363	0.03368583057845743
0.9773339828220178	0.1551224684684728	0.6863219920491879	0.9570964394261782	0.943647805834773	0.9039691621102518	0.8361939797442347	0.22737173891424067	0.03369106521732998
0.9774339828220178	0.15565069764922065	0.6859881320932862	0.9554748267829204	0.9425130877446626	0.9033782388422223	0.8361033591856708	0.22758690050711863	0.033696667443580124
0.9775339828220178	0.15618342745200015	0.6856845542095183	0.953806359814416	0.9413252671682147	0.9027340804402675	0.835965819627339	0.22780257054392103	0.033702639219814305
0.9776339828220179	0.1567205847025393	0.6854114564174836	0.9520914278300453	0.9400843485216683	0.9020362664956483	0.8357806048006955	0.22801858469682096	0.033708982131559026
0.9777339828220178	0.1572620933270063	0.6851690364977809	0.9503304491090203	0.9387903700809092	0.901284407569421	0.8355469789657999	0.22823477275957763	0.03371569737428841
0.9778339828220178	0.15780787430620866	0.6849574920472913	0.9485238705390628	0.9374434041403567	0.9004781459443767	0.8352642280274625	0.22845095855239156	0.03372278574014616
0.9779339828220178	0.15835784563139393	0.6847770205313535	0.9466721672186805	0.9360435571257681	0.8996171563414013	0.8349316606435917	0.22866695982896348	0.033730247604356695
0.9780339828220178	0.15891192226182543	0.6846278193327215	0.9447758420238508	0.9345909696603799	0.8987011465981777	0.8345486093232263	0.2288825881860836	0.03373808291131664
0.9781339828220178	0.15947001608428893	0.6845100857971176	0.9428354251399863	0.9330858165839839	0.8977298583082393	0.8341144315116188	0.22909764897608087	0.03374629116035917
0.9782339828220178	0.1600320358746857	0.6844240172752781	0.9408514735601883	0.9315283069246575	0.8967030674184809	0.8336285106597437	0.22931194122249	0.033754871391186055
0.9783339828220179	0.1605978872618992	0.6843698111613464	0.9388245705508576	0.9299186838229658	0.8956205847833032	0.8330902572755926	0.22952525753930722	0.03376382216895908
0.9784339828220179	0.16116747269409573	0.6843476649274278	0.9367553250857856	0.9282572244086094	0.8944822566736448	0.8324991099545554	0.22973738405422192	0.03377314156904599
0.9785339828220179	0.16174069140765143	0.6843577761541915	0.9346443712499463	0.9265442396295607	0.8932879652392849	0.8318545363862063	0.2299481003362386	0.03378282716141471
0.9786339828220179	0.16231743939887364	0.684400342557324	0.932492367614273	0.924780074033943	0.8920376289228561	0.8311560343347796	0.23015717932810165	0.03379287599466983
0.9787339828220178	0.1628976093987212	0.6844755620096867	0.9302999965827773	0.9229651055049586	0.8907312028241944	0.8304031325907096	0.23036438728398262	0.03380328457972873
0.9788339828220178	0.16348109085069776	0.6845836325589817	0.9280679637133831	0.9210997449493077	0.8893686790137015	0.8295953918905095	0.23056948371287822	0.03381404887312981
0.9789339828220178	0.16406776989212576	0.6847247524407483	0.9257969970139565	0.9191844359397058	0.8879500867935469	0.8287324058023828	0.23077222132820568	0.03382516425997256
0.9790339828220178	0.16465752933899258	0.684899120086537	0.923487846215068	0.917219654312204	0.8864754929057223	0.827813801575019	0.23097234600409824	0.033836625536485025
0.9791339828220178	0.16525024867456103	0.68510693412699	0.9211412820209572	0.9152059077190872	0.8849450016859646	0.8268392409469442	0.23116959673890017	0.033848426892216184
0.9792339828220178	0.16584580404196167	0.6853483933896966	0.9187580953403907	0.9131437351383561	0.8833587551628956	0.8258084209140485	0.23136370562641032	0.03386056189185368
0.9793339828220178	0.16644406824095315	0.6856236968915553	0.916339096498962	0.91103370634078	0.881716933101686	0.8247210744528236	0.23155439783541268	0.03387302345666455
0.9794339828220178	0.1670449107290657	0.6859330438254638	0.913885114434525	0.9088764213157262	0.88001975299183	0.823576971197008	0.23174139159806023	0.03388580384556255
0.9795339828220178	0.16764819762732514	0.6862766335410554	0.9113969958774195	0.9066725096570146	0.87826746997872	0.8223759180654392	0.2319243982076941	0.033898894635800536
0.9796339828220179	0.16825379173076527	0.686654665519309	0.9088756045171945	0.9044226299101613	0.8764603767388734	0.8211177598389694	0.23210312202668867	0.03391228670329475
0.9797339828220178	0.16886155252392776	0.6870673393407004	0.9063218201575123	0.902127468882485	0.8745988032988089	0.8198023796844497	0.2322772605049252	0.033925970202582485
0.9798339828220178	0.16947133620156016	0.6875148546467098	0.9037365378609664	0.899787740917623	0.8726831167977733	0.8184296996239152	0.23244650420952545	0.033939934546420886
0.9799339828220178	0.1700829956946959	0.6879974110943521	0.9011206670854951	0.8974041871360847	0.8707137211945941	0.8169996809472052	0.2326105368664513	0.03395416838503364
0.9800339828220178	0.1706963807023315	0.6885152083035089	0.8984751308141359	0.8949775746436005	0.8686910569192149	0.8155123245664546	0.23276903541463242	0.03396865958501524
0.9801339828220178	0.17131133772887586	0.6890684457966904	0.8958008646797706	0.8925086957089924	0.8666156004694884	0.8139676713109771	0.23292167007324102	0.0339833952079026
0.9802339828220178	0.1719277101275712	0.6896573229310087	0.8930988160865733	0.8899983669134731	0.864487863954058	0.8123658021612566	0.23306810442278283	0.03399836148842861
0.9803339828220178	0.17254533815006814	0.6902820388219797	0.8903699433298228	0.8874474282732724	0.8623083945822961	0.8107068384209584	0.2332079955006435	0.03401354381247141
0.9804339828220179	0.17316405900232434	0.6909427922588389	0.8876152147156845	0.8848567423375296	0.8600777741023431	0.8089909418259507	0.2333409939117425	0.03402892669471612
0.9805339828220179	0.1737837069069963	0.6916397816110458	0.8848356076826276	0.8822271932635148	0.8577966181885681	0.8072183145896396	0.2334667439549517	0.03404449375604995
0.9806339828220179	0.17440411317250148	0.692373204725606	0.882032107925985	0.8795596858711779	0.8554655757797562	0.8053891993839664	0.23358488376591635	0.03406022770071181
0.9807339828220178	0.17502510626887502	0.6931432588148319	0.8792057085272486	0.8768551446791252	0.8530853283696094	0.803503879255717	0.23369504547691594	0.034076110293219886
0.9808339828220178	0.1756465119105877	0.6939501403341727	0.8763574090895783	0.8741145129241261	0.8506565892511848	0.8015626774779111	0.2337968553943936	0.034092122335107194
0.9809339828220178	0.17626815314644168	0.6947940448497085	0.8734882148809637	0.8713387515662635	0.8481801027170187	0.7995659573362639	0.23388993419476156	0.03410824364149288
0.9810339828220178	0.17688985045666308	0.6956751668948775	0.8705991359864755	0.8685288382818479	0.8456566432168856	0.7975141218509112	0.233973897139077	0.03412445301752443
0.9811339828220178	0.1775114218573106	0.6965936998160442	0.8676911864709427	0.8656857664462453	0.8430870144751408	0.7954076134337751	0.2340483543071649	0.034140728234727205
0.9812339828220178	0.17813268301206406	0.6975498356064204	0.8647653835533448	0.8628105441086944	0.8404720485697511	0.7932469134821053	0.234112910851716	0.034157046007300865
0.9813339828220178	0.17875344735150456	0.6985437647279078	0.8618227467941975	0.8599041929612732	0.83781260497523	0.7910325419090416	0.23416716727289844	0.0341733819684081
0.9814339828220178	0.17937352619990335	0.6995756759203547	0.8588642972970854	0.8569677473040674	0.8351095695717239	0.7887650566120485	0.23421071971393825	0.03418971064650192
0.9815339828220178	0.17999272890960527	0.7006457559977756	0.8558910569255179	0.8540022530086492	0.8323638536226328	0.7864450528804849	0.23424316027813327	0.034206005441744736
0.9816339828220179	0.18061086300299586	0.7017541896309802	0.8529040475360982	0.8510087664818272	0.8295763927231385	0.7840731627435245	0.23426407736767552	0.03422223860257526
0.9817339828220178	0.1812277343220737	0.7029011591160933	0.8499042902291091	0.8479883536317574	0.8267481457221626	0.7816500542600279	0.2342730560446462	0.0342383812024817
0.9818339828220178	0.18184314718561004	0.7040868441284467	0.8468928046173404	0.844942088838265	0.823880093620218	0.7791764307519825	0.23426967841446636	0.03425440311704968
0.9819339828220178	0.18245690455385852	0.7053114214612353	0.843870608114139	0.8418710539293683	0.8209732384457609	0.7766530299833818	0.23425352403204489	0.034270273001351784
0.9820339828220178	0.18306880820074728	0.7065750647484041	0.8408387152414353	0.8387763371658242	0.8180286021126196	0.7740806232865711	0.23422417033079276	0.03428595826775546
0.9821339828220178	0.18367865889349322	0.7078779441711132	0.83779813695848	0.8356590322354458	0.815047225261069	0.7714600146381638	0.23418119307460025	0.03430142506422798
0.9822339828220178	0.18428625657950384	0.7092202261472353	0.8347498800120174	0.8325202372590044	0.8120301660852137	0.7687920396868826	0.234124166832813	0.034316638253224965
0.9823339828220178	0.1848914005804676	0.7106020730031786	0.8316949463084555	0.8293610538093013	0.8089784991492533	0.7660775647356982	0.2340526654781426	0.03433156139125143
0.9824339828220179	0.18549388979345283	0.7120236426274266	0.8286343323086109	0.826182585945037	0.8058933141952552	0.7633174856808664	0.23396626270738127	0.034346156709192964
0.9825339828220179	0.1860935228988496	0.7134850881051348	0.8255690284455229	0.8229859392610281	0.8027757149450274	0.7605127269104955	0.23386453258469012	0.034360385093518936
0.9826339828220179	0.18669009857495011	0.7149865573330697	0.822500018565704	0.8197722199561385	0.7996268178986025	0.7576642401654005	0.2337470501071346	0.0343742060684644
0.9827339828220178	0.18728341571892687	0.7165281926142036	0.8194282793942532	0.8165425339203709	0.7964477511319329	0.754773003365124	0.2336133917920495	0.03438757777930541
0.9828339828220178	0.18787327367395587	0.7181101302312493	0.8163547800240609	0.8132979858423433	0.793239653096195	0.7518400194020157	0.2334631362856986	0.0344004569768471
0.9829339828220178	0.1884594724622	0.7197324999984186	0.8132804814294137	0.8100396783384187	0.7900036714212078	0.7488663149063924	0.2332958649926054	0.03441279900325051
0.9830339828220178	0.18904181302333772	0.7213954247906046	0.8102063360040849	0.806768711104518	0.7867409617252561	0.745852938985783	0.23311116272478735	0.03442455777932889
0.9831339828220178	0.1896200974583068	0.7230990200493059	0.8071332871241411	0.8034861800917615	0.7834526864337139	0.7428009619414032	0.2329086183700593	0.03443568579345386
0.9832339828220178	0.1901941292778895	0.7248433932644432	0.8040622687354212	0.8001931767067807	0.7801400136085981	0.7397114739648915	0.23268782557839227	0.03444613409221245
0.9833339828220178	0.19076371365575304	0.7266286434313496	0.8009942049657854	0.7968907870376579	0.7768041157913133	0.7365855838185086	0.2324483834652516	0.034455852272966554
0.9834339828220178	0.19132865768553114	0.7284548604820835	0.7979300097620607	0.7935800911062267	0.7734461688605776	0.7334244175018894	0.23218989733067527	0.0344647884784713
0.9835339828220178	0.1918887706415034	0.7303221246903058	0.7948705865515853	0.7902621621474321	0.7700673509075602	0.730229116908484	0.2319119793927478	0.034472889393711965
0.9836339828220179	0.19244386424240806	0.7322305060488891	0.7918168279282517	0.7869380659163893	0.7666688411301084	0.7270008384747916	0.23161424953399506	0.034480100245128015
0.9837339828220178	0.19299375291789883	0.7341800636194389	0.7887696153628501	0.7836088600236578	0.7632518187478766	0.7237407518254615	0.23129633605910604	0.034486364802395614
0.9838339828220178	0.19353825407714337	0.7361708448529577	0.7857298189374932	0.7802755932991718	0.7598174619400153	0.7204500384172883	0.23095787646225738	0.034491625382947026
0.9839339828220178	0.19407718837901325	0.7382028848807509	0.7826982971038668	0.7769393051852126	0.7563669468070688	0.7171298901850841	0.2305985182021988	0.03449582285940707
0.9840339828220178	0.1946103800033353	0.740276205774836	0.7796758964650259	0.7736010251587206	0.7529014463585366	0.7137815081923523	0.23021791948314366	0.03449889667013381
0.9841339828220178	0.19513765692262114	0.7423908157770297	0.7766634515803775	0.7702617721831466	0.7494221295274954	0.7104061012895972	0.229815750039384	0.03450078483305264
0.9842339828220178	0.19565885117369247	0.7445467084958781	0.7736617847935107	0.766922554190005	0.7459301602135588	0.7070048847830455	0.22939169192145045	0.034501423962976195
0.9843339828220178	0.19617379912859803	0.7467438620706982	0.7706717060824797	0.7635843675901953	0.7424266963553531	0.7035790791164535	0.2289454402815213	0.034500749292606124
0.9844339828220179	0.19668234176421187	0.7489822383019026	0.7676940129320914	0.7602481968150709	0.7389128890335243	0.700129908568561	0.22847670415569318	0.03449869469741059
0.9845339828220179	0.19718432492988053	0.7512617817469188	0.7647294902278132	0.7569150138872754	0.7353898816053305	0.696658599968744	0.22798520724064614	0.03449519272457976
0.9846339828220179	0.1976795996124857	0.7535824187809483	0.7617789101707435	0.7535857780210967	0.731858808871521	0.6931663814330993	0.22747068866212003	0.0344901746262513
0.9847339828220179	0.19816802219828297	0.7559440566218565	0.7588430322132546	0.7502614352522804	0.7283207962763737	0.689654481123368	0.22693290373259226	0.03448357039720639
0.9848339828220178	0.19864945473085704	0.7583465823185898	0.7559226030147234	0.7469429180969801	0.7247769591414406	0.6861241260307165	0.22637162469544905	0.03447530881722874
0.9849339828220178	0.19912376516455976	0.7607898617024744	0.7530183564168714	0.7436311452395884	0.7212284019335656	0.682576540786438	0.2257866414529058	0.03446531749831712
0.9850339828220178	0.19959082761276148	0.7632737383008364	0.7501310134381522	0.7403270212490832	0.7176762175675719	0.6790129465014424	0.22517776227489902	0.034453522936939325
0.9851339828220178	0.20005052259027864	0.76579803221246	0.7472612822866673	0.7370314363235246	0.7141214867439983	0.6754345596362897	0.22454481448613936	0.03443985057150607
0.9852339828220178	0.2005027372493277	0.7683625389444168	0.7444098583910015	0.7337452660622232	0.7105652773220459	0.6718425909033552	0.22388764512849893	0.034424224845239014
0.9853339828220178	0.20094736560836737	0.7709670282099333	0.7415774244484711	0.7304693712651488	0.7070086437279334	0.6682382442026658	0.2232061215959348	0.034406569274595976
0.9854339828220178	0.20138430877320196	0.7736112426869811	0.7387646504901665	0.7272045977590288	0.7034526263986803	0.6646227155926921	0.22250013223913626	0.0343868065234076
0.9855339828220178	0.20181347514972844	0.7762948967374176	0.7359721939622397	0.7239517762496159	0.69989825126128	0.6609971922973552	0.22176958693714888	0.03436485848286556
0.9856339828220179	0.20223478064772524	0.7790176750865758	0.7332006998228345	0.7207117221995036	0.6963465292471425	0.6573628517502934	0.22101441763325325	0.03434064635748878
0.9857339828220179	0.2026481488750908	0.7817792314633155	0.73045080065411	0.717485235730944	0.6927984558416259	0.6537208606773582	0.22023457883247535	0.03431409075718017
0.9858339828220178	0.20305351132197888	0.7845791872007057	0.7277231167887286	0.7142731015529429	0.6892550106683226	0.6500723742181087	0.21943004805814884	0.03428511179546405
0.9859339828220178	0.2034508075342716	0.7874171297975957	0.7250182564503005	0.7110760889120701	0.6857171571078353	0.6464185350870351	0.21860082626509886	0.034253629193979875
0.9860339828220178	0.20383998527587033	0.7902926114414871	0.7223368159071389	0.7078949515662442	0.682185841950553	0.6427604727750167	0.21774693820709537	0.03421956239328009
0.9861339828220178	0.20422100067931917	0.7932051474933361	0.7196793796388071	0.7047304277808207	0.6786619950829968	0.6390993027914614	0.21686843275637835	0.0341828306699621
0.9862339828220178	0.20459381838427604	0.7961542149350146	0.7170465205148734	0.7015832403462752	0.6751465292071679	0.6354361259474279	0.21596538317320757	0.03414335326013115
0.9863339828220178	0.20495841166341022	0.7991392507803985	0.7144387999853234	0.6984540966167778	0.6716403395923405	0.6317720276799185	0.21503788732355086	0.034101049489170594
0.9864339828220179	0.20531476253529404	0.8021596504512417	0.7118567682820635	0.6953436885688843	0.6681443038586131	0.6281080774173695	0.2140860678431981	0.03405583890775727
0.9865339828220179	0.20566286186394026	0.8052147661191923	0.7093009646310328	0.6922526928796984	0.6646592817915944	0.6244453279864102	0.21311007224681888	0.03400764143403612
0.9866339828220179	0.20600270944462631	0.8083039050156307	0.7067719174742996	0.6891817710236529	0.6611861151874098	0.6207848150595835	0.21211007298062595	0.0339563775018249
0.9867339828220179	0.20633431407570196	0.8114263277111191	0.7042701447017243	0.6861315693872887	0.6577256277273535	0.61712755664394	0.2110862674175999	0.033901968214693066
0.9868339828220178	0.2066576936161168	0.8145812463666924	0.7017961538916284	0.6831027194012123	0.6542786248813272	0.6134745526100768	0.21003887779440966	0.0338443355057126
0.9869339828220178	0.20697287502842535	0.8177678229593495	0.6993504425599691	0.6800958376885359	0.6508458938392483	0.6098267842612025	0.2089681510894139	0.033783402302644795
0.9870339828220178	0.20727989440707897	0.820985167484557	0.6969334984175748	0.6771115262290547	0.6474282034695894	0.6061852139417356	0.207874358841399	0.03371909269828382
0.9871339828220178	0.20757879699185386	0.824232336138821	0.6945457996349402	0.6741503725384476	0.6440263043041463	0.6025507846848245	0.20675779690892912	0.033651332125635584
0.9872339828220178	0.20786963716627777	0.8275083294857214	0.6921878151141501	0.6712129498617782	0.6406409285481778	0.5989244198981399	0.20561878517047466	0.03358004753756848
0.9873339828220178	0.2081524784409958	0.8308120906092527	0.689860004767466	0.6682998173805854	0.6372727901149534	0.5953070230871659	0.20445766716571398	0.03350516759052752
0.9874339828220178	0.2084273934220126	0.834142503258606	0.6875628198021857	0.6654115204328904	0.6339225846838453	0.5916994776152412	0.20327480967870182	0.033426622831859015
0.9875339828220178	0.20869446376381304	0.8374983899889914	0.6852967030113222	0.6625485907454024	0.6305909897810029	0.588102646499462	0.20207060226382306	0.033344345890249295
0.9876339828220178	0.20895378010739377	0.8408785103035393	0.6830620890697513	0.6597115466772905	0.62727866488168	0.5845173722415409	0.20084545671573953	0.033258271668736315
0.9877339828220179	0.2092054420032614	0.8442815588016541	0.6808594048353874	0.656900893474817	0.6239862515332759	0.5809444766926671	0.1995998064847602	0.03316833753970672
0.9878339828220178	0.2094495578195015	0.8477061633398274	0.6786890696551093	0.6541171235362746	0.620714373498199	0.5773847609514225	0.19833410603936252	0.03307448354125362
0.9879339828220178	0.20968624463504815	0.8511508832112364	0.676551495674967	0.6513607166864885	0.6174636369155281	0.5738390052936037	0.19704883017775174	0.03297665257422038
0.9880339828220178	0.20991562811832562	0.8546142073510395	0.6744470881544519	0.6486321404603937	0.6142346304806592	0.570307969133034	0.19574447329066944	0.032874790599225094
0.9881339828220178	0.21013784239142577	0.8580945525747293	0.6723762457844177	0.6459318503950179	0.6110279256419283	0.5667923910121591	0.19442154857780508	0.032768846832915116
0.9882339828220178	0.21035302988008123	0.8615902618575075	0.670339361008409	0.6432602903293392	0.6078440768133662	0.5632929886213909	0.19308058722040622	0.03265877394267082
0.9883339828220178	0.21056134114963862	0.8650996026630748	0.6683368203470539	0.640617892711465	0.6046836216026542	0.559810458846025	0.19172213751286366	0.032544528238943264
0.9884339828220179	0.2107629347273204	0.8686207653308274	0.6663690047252746	0.6380050789125676	0.6015470810534048	0.5563454778396121	0.19034676395621541	0.03242606986438338
0.9885339828220179	0.21095797691105653	0.8721518615310173	0.6644362898020647	0.6354222595471418	0.5984349599009525	0.5528987011226625	0.18895504631669713	0.032303362978897035
0.9886339828220179	0.21114664156518087	0.8756909227979104	0.6625390463025214	0.632869834798988	0.5953477468407091	0.5494707637054494	0.18754757865255084	0.03217637593973646
0.9887339828220179	0.21132910990331763	0.8792358991515683	0.6606776403519722	0.6303481947525447	0.5922859148083647	0.5460622802338562	0.18612496831249387	0.03204508147572986
0.9888339828220178	0.2115055702587836	0.8827846578194534	0.6588524338119328	0.627857719729086	0.589249921271071	0.5426738451570592	0.18468783490929616	0.03190945685473772
0.9889339828220178	0.21167621784284268	0.8863349820694856	0.6570637846176662	0.625398780627317	0.5862402085288032	0.5393060329158909	0.18323680927200628	0.03176948404341881
0.9890339828220178	0.21184125449115057	0.8898845701668259	0.6553120471172098	0.6229717392680496	0.583257204025211	0.5359593981508086	0.18177253238045332	0.0316251498583982
0.9891339828220178	0.21200088839873613	0.8934310344670402	0.653597572411597	0.6205769487424544	0.5803013206671166	0.5326344759282547	0.1802956542856384	0.03147644610792933
0.9892339828220178	0.2121553338438711	0.8969719006589045	0.6519207086961922	0.618214753763647	0.577372957152064	0.5293317819844022	0.17880683301971234	0.031323369723166204
0.9893339828220178	0.2123048109011387	0.9005046071703708	0.6502818016028884	0.615885491021152	0.5744724983031041	0.5260518129850965	0.17730673349916073	0.031165922878176714
0.9894339828220178	0.21244954514405667	0.9040265047518325	0.6486811945430732	0.6135894895379926	0.5716003154102538	0.5227950468009941	0.17579602642486497	0.031004113097862315
0.9895339828220178	0.2125897673375621	0.9075348562510426	0.6471192290511896	0.6113270710300711	0.5687567665779276	0.5195619427967951	0.17427538718260796	0.030837953352982696
0.9896339828220178	0.21272571312065605	0.9110268365943762	0.6455962451287728	0.6090985502675548	0.5659421970777495	0.5163529421335834	0.17274549474756906	0.030667462141528525
0.9897339828220179	0.2128576226794927	0.9144995329894213	0.644112581588813	0.606904235437999	0.5631569397061461	0.5131684680832252	0.1712070305962508	0.030492663555733854
0.9898339828220178	0.21298574041118062	0.917949945364021	0.642668576400366	0.6047444285109989	0.5604013151461962	0.5100089263539135	0.16966067762920437	0.030313587334079656
0.9899339828220178	0.21311031457852816	0.9213749870570279	0.6412645670332343	0.6026194256040595	0.5576756323331212	0.5068747054258156	0.1681071191077627	0.03013026889769794
0.9900339828220178	0.21323159695593188	0.9247714857760095	0.6399008908026795	0.6005295173495663	0.5549801888229963	0.5037661768959945	0.16654703760793235	0.02994274937066235
0.9901339828220178	0.2133498424666066	0.9281361848371318	0.6385778852140414	0.5984749892626198	0.552315271164161	0.5006836958316804	0.16498111399439028	0.029751075583721313
0.9902339828220178	0.21346530881126632	0.9314657447021814	0.6372958883071344	0.5964561221095462	0.5496811552708469	0.49762760113099325	0.1634100264173947	0.029555300061110977
0.9903339828220178	0.21357825608839054	0.934756744827545	0.6360552390003918	0.5944731922769751	0.547078106798644	0.49459821589035047	0.16183444933527846	0.029355480990173596
0.9904339828220179	0.21368894640610273	0.9380056858393768	0.634856277434609	0.5925264721413019	0.5445063815213536	0.49159584777771814	0.16025505256498104	0.02915168217359384
0.9905339828220179	0.2137976434857111	0.9412089920487515	0.633699345316238	0.5906162304384438	0.5419662257088829	0.48862078941096326	0.1586725003629246	0.028943972964159712
0.9906339828220179	0.21390461225685467	0.9443630143199856	0.6325847862601391	0.5887427326337646	0.5394578765058092	0.4856733187405515	0.15708745053831524	0.028732428182048467
0.9907339828220179	0.2140101184441808	0.9474640333042893	0.631512946131669	0.5869062412920714	0.536981562310264	0.4827536994359065	0.1555005536007946	0.028517128014739827
0.9908339828220178	0.21411442814543274	0.9505082630501598	0.6304841733880878	0.5851070164476536	0.5345375031528931	0.4798621812747748	0.15391245194414518	0.028298157899753776
0.9909339828220178	0.21421780740073323	0.9534918550006247	0.6294988194191269	0.5833453159742371	0.532125911075536	0.47699900053492506	0.15232377906754413	0.02807560839050971
0.9910339828220178	0.21432052175283892	0.9564109023862616	0.6285572388866469	0.5816213959548574	0.5297469905094127	0.47416438038759723	0.15073515883568497	0.027849575005702797
0.9911339828220178	0.2144228357980467	0.9592614450213667	0.6276597900633206	0.5799355110515924	0.5274009386525685	0.47135853129214256	0.14914720477886467	0.027620158062690626
0.9912339828220178	0.21452501272738494	0.9620394745090489	0.6268068351701764	0.5782879148751516	0.5250879458463601	0.46858165139128727	0.14756051943394477	0.027387462495475728
0.9913339828220178	0.21462731385765466	0.9647409398592711	0.6259987407129458	0.5766788603542924	0.5228081959507888	0.4658339269065297	0.14597569372689342	0.02715159765796097
0.9914339828220178	0.2147299981518221	0.9673617535217203	0.6252358778170619	0.5751086001050941	0.5205618667185214	0.46311553253318716	0.14439330639742917	0.026912677113243032
0.9915339828220178	0.21483332172819256	0.9698977978334116	0.6245186225611833	0.5735773868000752	0.5183491301674296	0.4604266318346374	0.14281392346609453	0.026670818409787436
0.9916339828220178	0.21493753735772875	0.9723449318785187	0.6238473563091165	0.5720854735372082	0.5161701529515333	0.45776737763535	0.14123809774391735	0.026426142845409138
0.9917339828220179	0.21504289394880605	0.974698998755446	0.623222466039955	0.5706331142088399	0.514025096730222	0.4551379124122976	0.13966636838462454	0.026178775220045938
0.9918339828220178	0.215149636018626	0.9769558332435462	0.6226443446762815	0.5692205638705998	0.5119141185356841	0.4525383686844233	0.13809926047924403	0.025928843578382717
0.9919339828220178	0.2152580031504302	0.979111269859195	0.6221133914102293	0.5678480791102947	0.5098373711384206	0.4499688693997562	0.13653728469271123	0.025676478943426548
0.9920339828220178	0.21536822943559844	0.9811611512878715	0.6216300120272061	0.5665159184169266	0.5077950034108679	0.4474295283199748	0.1349809369420348	0.02542181504219613
0.9921339828220178	0.21548054289962668	0.9831013371761117	0.6211946192270247	0.565224342549831	0.505787160688992	0.4449204504020273	0.13343069811534822	0.025164988024708644
0.9922339828220178	0.2155951649109132	0.9849277132639396	0.6208076329422048	0.5639736149080621	0.5038139851319149	0.44244173217663385	0.13188703383110978	0.024906136177490885
0.9923339828220178	0.2157123095712126	0.9866362008353609	0.6204694806531568	0.5627640019001049	0.5018756160795209	0.43999346212339874	0.1303503942365649	0.024645399632853882
0.9924339828220179	0.21583218308653998	0.9882227664612485	0.6201805976999034	0.561595773313964	0.4999721904080483	0.4375757210423338	0.12882121384447495	0.024382920075182304
0.9925339828220179	0.21595498311723754	0.9896834320057476	0.6199414275900488	0.5604692026877952	0.4981038428837311	0.43518858242161973	0.12729991140704375	0.024118840445496167
0.9926339828220179	0.21608089810585673	0.9910142848642379	0.6197524223025414	0.5593845676810985	0.49627070651447136	0.43283211280141415	0.12578688982583677	0.023853304645527252
0.9927339828220179	0.21621010658142056	0.9922114883975959	0.61961404258686	0.5583421504466509	0.4944729128996377	0.43050637213360515	0.124282536096471	0.023586457242547192
0.9928339828220178	0.2163427764386053	0.9932712925246113	0.6195267582571391	0.5573422380032349	0.49271059257804156	0.4282114141373554	0.12278722128673454	0.023318443176151227
0.9929339828220178	0.21647906419027668	0.9941900444313514	0.6194910484806905	0.5563851226092913	0.4909838753741537	0.4259472866503445	0.12130130054675915	0.023049407468174264
0.9930339828220178	0.21661911419180266	0.9949641993536225	0.6195074020604239	0.5554711021376181	0.48929289074269317	0.42371403197565527	0.11982511314983053	0.0227794949368762
0.9931339828220178	0.21676305783548291	0.9955903313859042	0.6195763177104522	0.5546004804511913	0.48763776811162973	0.421511687224185	0.11835898256234677	0.022508849916481874
0.9932339828220178	0.21691101271342955	0.9960651442679932	0.6196983043242975	0.5537735677802678	0.48601863722377586	0.419340284652589	0.11690321654145239	0.02223761598311542
0.9933339828220178	0.21706308174715425	0.9963854820982936	0.6198738812348692	0.552990681100827	0.4844356284770509	0.4171998519966946	0.11545810725881374	0.021965935688102407
0.9934339828220178	0.21721935228213404	0.9965483399210615	0.6201035784654495	0.552252144514503	0.4828888732635817	0.4150904128003842	0.11402393144901136	0.02169395029955324
0.9935339828220178	0.2173798951456034	0.9965508741333596	0.6203879369707703	0.5515582896300882	0.4813785043077716	0.4130119867399514	0.11260095058101158	0.021421799553071857
0.9936339828220178	0.21754476366578165	0.9963904126564032	0.6207275088672031	0.550909455946702	0.4799046560034897	0.41096458994392354	0.11118941105117444	0.021149621412357825
0.9937339828220179	0.2177139926508323	0.9960644648153766	0.6211228576510022	0.5503059912387426	0.47846746475057417	0.40894823530841734	0.10978954439628447	0.020877551840402474
0.9938339828220178	0.21788759732579552	0.9955707308713694	0.6215745584034399	0.5497482519426817	0.47706706929080556	0.40696293280804774	0.10840156752508431	0.020605724581893407
0.9939339828220178	0.21806557222584635	0.9949071111495034	0.6220831979815444	0.5492366035457948	0.47570361104352216	0.4050086898024282	0.10702568296680642	0.020334270957365817
0.9940339828220178	0.21824789004427148	0.9940717147077096	0.6226493751930957	0.5487714209768964	0.47437723444112	0.40308551133838155	0.1056620791352629	0.020063319669564858
0.9941339828220178	0.21843450043363635	0.9930628674920133	0.6232737009543421	0.5483530889991203	0.4730880872645917	0.40119340044789	0.10431093060703366	0.019792996622394074
0.9942339828220178	0.21862532875877122	0.9918791199255723	0.6239567984288249	0.5479820026048088	0.4718363209793461	0.3993323584418988	0.10297239841236165	0.019523424752752327
0.9943339828220178	0.21882027480031005	0.9905192538810338	0.6246993031455277	0.5476585674125237	0.4706220910715174	0.3975023852000795	0.1016466303373903	0.01925472387548245
0.9944339828220178	0.2190192114077191	0.9889822889881968	0.6255018630944332	0.5473832000661861	0.4694455573849879	0.39570347945663503	0.10033376123641381	0.018987010541576164
0.9945339828220179	0.219221983100973	0.9872674882321604	0.6263651387973873	0.5471563286363558	0.46830688445938634	0.3939356390823097	0.09903391335287684	0.01872039790971147
0.9946339828220179	0.21942840462026889	0.9853743628006665	0.62728980335201	0.5469783930235903	0.46720624186926507	0.39219886136269044	0.09774719664787977	0.01845499563112237
0.9947339828220179	0.21963825942351112	0.9833026761432052	0.6282765424462154	0.5468498453638498	0.466143804564736	0.39049314327296397	0.09647370913500612	0.01819090974773528
0.9948339828220178	0.2198512981316074	0.9810524472089891	0.6293260543406614	0.5467711504358611	0.4651197532138185	0.38881848174927036	0.09521353722035483	0.01792824260344598
0.9949339828220178	0.22006723692206273	0.9786239528354949	0.6304390498162538	0.5467427860703029	0.46413427454675177	0.3871748739567933	0.09396675604668185	0.017667092768345983
0.9950339828220178	0.2202857558718012	0.9760177292644858	0.6316162520836412	0.5467652435607051	0.46318756170256314	0.38556231755478165	0.09273342984063283	0.01740755497565442
0.9951339828220178	0.22050649725069282	0.9732345727676511	0.6328583966512936	0.546839028075844	0.46227981457814094	0.3839808109586249	0.09151361226208227	0.017149720071059988
0.9952339828220178	0.22072906376785795	0.9702755393697274	0.6341662311485579	0.5469646590734175	0.4614112401801297	0.38243035359919964	0.0903073467546728	0.01689367497413155
0.9953339828220178	0.2209530167735002	0.9671419436625783	0.6355405150997981	0.5471426707147325	0.4605820529799085	0.3809109461796483	0.08911466689666735	0.01663950265141193
0.9954339828220178	0.22117787441979916	0.9638353567097703	0.6369820196453683	0.5473736122800834	0.4597924752719635	0.37942259092977915	0.08793559675131458	0.016387282100775086
0.9955339828220178	0.22140310978521716	0.9603576030469483	0.6384915272048972	0.5476580485844293	0.45904273753595326	0.3779652918582937	0.08677015121595467	0.01613708834659227
0.9956339828220178	0.22162814896755217	0.9567107567894202	0.6400698310779744	0.5479965603929665	0.4583330788027758	0.37653905500303925	0.08561833636916082	0.01588899244522625
0.9957339828220179	0.22185236915208326	0.9528971368640733	0.6417177349769457	0.5483897448360407	0.45766374702493073	0.3751438886794762	0.08448014981524446	0.015643061500347333
0.9958339828220178	0.22207509666233452	0.94891930138863	0.6434360524861872	0.5488382158228805	0.45703499945152154	0.37377980372761443	0.083355581025532	0.015399358687550855
0.9959339828220178	0.22229560500222295	0.9447800412267061	0.6452256064417089	0.5493426044534642	0.4564471030082016	0.3724468137575848	0.08224461167582513	0.015157943287733146
0.9960339828220178	0.22251311289973566	0.9404823727524994	0.6470872282245577	0.5499035594277691	0.4559003346823818	0.3711449353941196	0.08114721597955132	0.014918870728682549
0.9961339828220178	0.22272678236377305	0.9360295298639217	0.6490217569609544	0.5505217474515904	0.45539498191403993	0.36987418852013554	0.08006336101612045	0.014682192634326699
0.9962339828220178	0.22293571676741647	0.9314249552876572	0.6510300386216494	0.551197853637987	0.454931342992471	0.3686345965196842	0.07899300705406727	0.014447956881080075
0.9963339828220178	0.2231389589725654	0.9266722912238594	0.6531129250123379	0.5519325819032638	0.4545097274592878	0.36742618652048936	0.07793610786859119	0.014216207660733391
0.9964339828220178	0.22333548951278784	0.9217753693820234	0.6552712726464862	0.5527266553563494	0.4541304565180231	0.3662489896363219	0.07689261105315214	0.013986985549331435
0.9965339828220179	0.22352422485313622	0.9167382004629786	0.657505941491276	0.5535808166802567	0.4537938634506843	0.3651030412094817	0.07586245832481825	0.013760327581492454
0.9966339828220179	0.22370401574776955	0.9115649631446846	0.659817793576663	0.5544958285041082	0.45350029404157016	0.363988381053632	0.07484558582309966	0.013536267329631887
0.9967339828220179	0.22387364571836682	0.9062599926318801	0.6622076914570132	0.5554724737641823	0.4532501070087126	0.3629050536972328	0.07384192440202263	0.013314834987561405
0.9968339828220179	0.22403182967856033	0.9008277688314932	0.664676496513848	0.5565115560521177	0.4530436744432703	0.3618531086278903	0.07285139991526823	0.013096057457955603
0.9969339828220178	0.22417721273191626	0.8952729042168208	0.667225067087642	0.5576138999483112	0.4528813822572191	0.36083260053784294	0.07187393349418728	0.012879958443185522
0.9970339828220178	0.2243083691733337	0.8896001314443124	0.6698542564257588	0.5587803513383245	0.4527636306396654	0.3598435895709136	0.07090944181856562	0.012666558539041962
0.9971339828220178	0.2244238017260834	0.883814290786876	0.6725649104327153	0.5600117777098418	0.45269083452212516	0.35888614157118576	0.06995783738002771	0.012455875330886813
0.9972339828220178	0.2245219410490483	0.8779203174472838	0.6753578652082001	0.5613090684275385	0.4526634240530668	0.3579603283337015	0.06901902873799334	0.01224792349179124
0.9973339828220178	0.22460114555099817	0.8719232288144477	0.678233944357267	0.5626731349829192	0.45268184508208287	0.3570662278575086	0.06809292076813554	0.012042714882241448
0.9974339828220178	0.22465970155087708	0.865828111723834	0.6811939560562064	0.5641049112158798	0.45274655965395144	0.3562039246013268	0.06717941490329707	0.011840258651011477
0.9975339828220178	0.22469582382509928	0.859640109781712	0.6842386898566531	0.5656053535044736	0.45285804651292355	0.3553735097421726	0.06627840936685886	0.011640561336827135
0.9976339828220178	0.22470765658461497	0.853364410810481	0.6873689132093943	0.5671754409189759	0.45301680161750063	0.3545750814372673	0.0653897993985632	0.011443626970465718
0.9977339828220179	0.22469327492597863	0.8470062344699649	0.6905853676884387	0.5688161753360174	0.45322333866599807	0.3538087450895416	0.06451347747281617	0.01124945717695843
0.9978339828220179	0.22465068680175387	0.8405708201064545	0.69388876489466	0.5705285815080992	0.4534781896331316	0.35307461361709147	0.06364933350951735	0.011058051277586788
0.9979339828220178	0.2245778355562457	0.8340634148780539	0.6972797820174449	0.5723137070834119	0.4537819053178665	0.35237280772691515	0.06279725507745826	0.010869406391381523
0.9980339828220178	0.22447260307264777	0.8274892622016893	0.7007590570315894	0.5741726225703876	0.4541350559027647	0.3517034561933039	0.06195712759038224	0.010683517535862486
0.9981339828220178	0.22433281357713425	0.8208535905630221	0.704327183505586	0.5761064212409047	0.4545382315249783	0.3510666961412399	0.061128834495773984	0.01050037772677101
0.9982339828220178	0.2241562381441457	0.8141616027270889	0.7079847049964608	0.578116218965509	0.45499204285907136	0.35046267333517533	0.06031225745648054	0.010319978076572948
0.9983339828220178	0.2239405999450024	0.8074184653832334	0.7117321090052172	0.580203153973416	0.4554971217117973	0.34989154247356524	0.059507276525267015	0.010142307891528184
0.9984339828220178	0.223683580278844	0.8006292992541121	0.7155698204659419	0.5823683865294537	0.4560541216288808	0.34935346748958246	0.05871377031242963	0.009967354767144951
0.9985339828220179	0.22338282542082016	0.7937991696942657	0.719498194740728	0.5846130985193039	0.4566637185138718	0.34884862185836135	0.057931616146577616	0.009795104681851938
0.9986339828220179	0.22303595431712858	0.7869330777999949	0.7235175100916263	0.5869384929337569	0.4573266112590338	0.3483771889112408	0.05716069022873242	0.009625542088746337
0.9987339828220179	0.22264056715003763	0.7800359520479607	0.7276279596002214	0.5893457932418604	0.45804352238821094	0.3479393621573877	0.0564008677798592	0.009458650005284236
0.9988339828220179	0.22219425478821084	0.773112640476312	0.7318296425046052	0.591836242641879	0.45881519871151616	0.34753534561326255	0.05565202318199546	0.009294410100806854
0.9989339828220178	0.22169460912851946	0.7661679034181814	0.7361225549232862	0.5944111031781661	0.4596424119916301	0.3471653541403689	0.05491403011311024	0.00913280278180389
0.9990339828220178	0.22113923432504776	0.7592064067937843	0.7405065799351143	0.5970716547109595	0.46052595962144416	0.34682961379174354	0.05418676167585156	0.008973807274834432
0.9991339828220178	0.22052575888910778	0.7522327159638517	0.7449814769844634	0.5998191937250472	0.46146666531260083	0.34652836216766525	0.053470090520332025	0.008817401707038047
0.9992339828220178	0.21985184863092652	0.7452512901438595	0.7495468705810971	0.6026550319620924	0.46246537979451097	0.34626184878107535	0.05276388896111543	0.008663563184184285
0.9993339828220178	0.2191152203992425	0.7382664773753611	0.75420223826479	0.6055804948601464	0.46352298152318583	0.34603033543319645	0.052068029088555616	0.008512267866217824
0.9994339828220178	0.2183136565595375	0.7312825100479491	0.7589468978058556	0.6085969197825586	0.4646403773991685	0.34583409659987924	0.05138238287465522	0.008363491040271818
0.9995339828220178	0.21744502013520586	0.7243035009625914	0.763779993614259	0.6117056540170512	0.4658185034937053	0.3456734198292075	0.05070682227359975	0.008217207191129915
0.9996339828220178	0.21650727051876992	0.7173334399247668	0.7687004823319493	0.6149080525242384	0.4670583257820747	0.34554860615089167	0.05004121931712864	0.0080733900691281
0.9997339828220178	0.2154984796427706	0.710376190853643	0.7737071175858841	0.6182054754132127	0.46836084088289376	0.34545997049804006	0.04938544620490812	0.007932012755498218
0.9998339828220179	0.2144168484822756	0.7034354893914958	0.7787984338825479	0.6215992851201316	0.46972707680198333	0.34540784214184655	0.048739375390056815	0.007793047725159709
0.9999339828220178	0.2132607237436819	0.6965149409960876	0.7839727296289601	0.6250908432639227	0.47115809367913214	0.3453925651398374	0.048102879659998134	0.0076564669069794575
1.0000339828220177	0.21202861457787917	0.6896180194969861	0.7892280492704878	0.6286815071512978	0.4726549845359232	0.3454144987982448	0.04747583221277792	0.007522241741518637
1.000133982822018	0.21071920914055478	0.6827480660957607	0.7945621645417478	0.6323726259012661	0.4742188760224502	0.3454740181491567	0.046858106729016406	0.007390343236299598
1.0002339828220177	0.20933139080879998	0.6759082887891275	0.7999725548342393	0.6361655361570442	0.47585092916046123	0.3455715144430928	0.046249577439658913	0.007260742018629113
1.000333982822018	0.20786425385166196	0.6691017621926295	0.8054563866933699	0.6400615573514804	0.4775523400802458	0.3457073956576563	0.045650119189634006	0.007133408386009944
1.000433982822018	0.2063171183439259	0.6623314277430983	0.8110104924666686	0.6440619864890365	0.47932434074796587	0.3458820870229454	0.045059607497638064	0.0070083123541991085
1.0005339828220179	0.20468954410664386	0.6556000942561436	0.8166313481376892	0.6481680924058558	0.48116819968007285	0.34609603156444135	0.04447791861211621	0.006885423702945332
1.0006339828220179	0.20298134345655738	0.6489104388162211	0.8223150503922837	0.6523811094661713	0.4830852226406824	0.3463496906640636	0.04390492956364788	0.006764712019470442
1.0007339828220179	0.20119259254867705	0.6422650079756883	0.8280572929796401	0.6567022306512035	0.4850767533174821	0.346643544640151	0.04334051821383963	0.006646146739741424
1.0008339828220179	0.19932364110315304	0.6356662192398769	0.8338533424471607	0.6611325999939734	0.4871441739711677	0.3469780933471068	0.04278456330087932	0.006529697187592805
1.0009339828220178	0.19737512031888976	0.6291163628152738	0.8396980133473145	0.6656733043107601	0.4892889060527385	0.3473538567954853	0.04223694448188304	0.006415332611757645
1.0010339828220178	0.19534794879236722	0.6226176035982857	0.8455856430358207	0.6703253641773279	0.49151241078242663	0.34777137579330825	0.041697542372167565	0.00630302222086756
1.0011339828220178	0.19324333628080195	0.6161719833825203	0.8515100662038204	0.6750897240955068	0.493816189683217	0.3482312126094119	0.041166238581576066	0.006192735216483141
1.0012339828220178	0.1910627851738957	0.6097814232630884	0.8574645893123968	0.6799672417929921	0.4962017850611829	0.34873395165964355	0.040642915747983385	0.006084440824217319
1.0013339828220178	0.18880808956762063	0.6034477262170618	0.8634419651257936	0.6849586765970231	0.49867078042395585	0.34928020021674616	0.0401274575681029	0.005978108323014981
1.0014339828220178	0.18648133186628715	0.5971725798399398	0.8694343675697938	0.6900646768201087	0.5012248008276821	0.34987058914477215	0.03961974882571261	0.00587370707265153
1.0015339828220178	0.18408487687500724	0.5909575592188016	0.8754333671741894	0.6952857660941607	0.5038655131417983	0.350505773658894	0.03911967541741791	0.005771206539514632
1.0016339828220178	0.1816213633826002	0.5848041299235246	0.8814299073925125	0.7006223285875246	0.5065946262197236	0.3511864341114601	0.03862712437605839	0.005670576320731298
1.0017339828220178	0.17909369327447272	0.5787136510985215	0.887414282128417	0.7060745930381966	0.5094138909623962	0.3519132768052027	0.03814198389187396	0.0055717861667045196
1.0018339828220177	0.17650501825472573	0.5726873786380923	0.8933761148355529	0.711642615535727	0.5123251002601027	0.35268703483443886	0.03766414333152739	0.005474806002120125
1.0019339828220177	0.17385872429601384	0.5667264684296298	0.8993043395961755	0.7173262609840675	0.5153300887965571	0.35350846895517796	0.03719349325509112	0.005379605945486815
1.002033982822018	0.17115841397328177	0.5608319796496967	0.905187184622761	0.7231251831784342	0.5184307326975574	0.3543783684849998	0.036729925431093234	0.005286156327269044
1.0021339828220177	0.16840788687264158	0.5550048780990313	0.9110121586650889	0.729038803430535	0.5216289490045933	0.3552975522335537	0.036273332849723276	0.005194427706673934
1.002233982822018	0.1656111182980633	0.5492460395631862	0.9167660408430277	0.7350662876797069	0.5249266949520831	0.3562668694646062	0.0358236097342701	0.0051043908871466325
1.002333982822018	0.1627722365261595	0.5435562531871229	0.9224348744595493	0.7412065220305873	0.5283259670242328	0.35728720089035604	0.03538065155092049	0.005016016930639483
1.002433982822018	0.15989549888108623	0.5379362248518647	0.9280039653811561	0.7474580866647487	0.5318287997658501	0.35835945969897665	0.034944355016951686	0.004929277170700832
1.0025339828220179	0.15698526691880021	0.5323865805434188	0.9334578855989147	0.7538192280798374	0.5354372643181636	0.35948459261605137	0.03451461810744476	0.0048441432244468756
1.0026339828220179	0.15404598102027475	0.5269078697041419	0.9387804826043158	0.7602878296199775	0.539153466648444	0.360663581000702	0.03409134006057405	0.004760587003465174
1.0027339828220179	0.1510821346980732	0.521500568557967	0.9439548952269794	0.7668613802726618	0.5429795454389015	0.36189744197707974	0.03367442138155494	0.0046785807237027304
1.0028339828220179	0.14809824891914738	0.5161650834016592	0.9489635765837673	0.7735369417219053	0.5469176695971577	0.3631872296018563	0.03326376384532372	0.004598096914389207
1.0029339828220178	0.1450988467392924	0.5109017538550114	0.9537883247806282	0.7803111136649123	0.5509700353470309	0.36453403606824814	0.03285927049802059	0.00451910842604397
1.0030339828220178	0.14208842853164474	0.5057108560636211	0.9584103219861095	0.7871799974206022	0.5551388628545266	0.36593899294703874	0.032460845657341385	0.0044415884376139145
1.0031339828220178	0.13907144807355146	0.5005926058486648	0.962810182457735	0.7941391578828695	0.559426392339821	0.36740327246495125	0.03206839491182456	0.004365510462788028
1.0032339828220178	0.136052289733589	0.4955471617986883	0.9669680100476791	0.8011835839005833	0.5638348796215693	0.36892808882058326	0.03168182511913583	0.004290848355532746
1.0033339828220178	0.13303524697432628	0.4905746282991175	0.9708634656399511	0.8083076471997147	0.5683665910351253	0.370514699537983	0.03130104440340828	0.004217576314890469
1.0034339828220178	0.13002450235730756	0.48567505849578835	0.9744758448768381	0.8155050600014351	0.5730237976611826	0.3721644068577459	0.030925962151698363	0.0041456688890825445
1.0035339828220178	0.127024109205653	0.48084845718935726	0.9777841664164748	0.8227688315338244	0.5778087687959031	0.37387855916535956	0.03055648900961033	0.004075100978956001
1.0036339828220178	0.12403797504731018	0.4760947836579568	0.9807672708248707	0.8300912236841695	0.5827237645878987	0.37565855245620977	0.030192536876141426	0.004005847840811884
1.0037339828220178	0.1210698469294188	0.47141395440602907	0.9834039300458526	0.8374637060939086	0.5877710277612587	0.3775058318365002	0.029834018897800817	0.003937885088651933
1.0038339828220177	0.11812329866195818	0.46680584583763535	0.985672967210046	0.8448769110596349	0.5929527743374933	0.3794218930589137	0.02948084946204551	0.003871188695878101
1.0039339828220177	0.11520172001779795	0.4622702968530587	0.987553386342783	0.8523205886704674	0.5982711832625088	0.3814082840915818	0.029132944190085087	0.003805734996479019
1.0040339828220177	0.11230830788690668	0.4578071113678557	0.9890245113115647	0.8597835626853894	0.6037283848377193	0.38346660671849625	0.028790219929093842	0.0037415006857349294
1.004133982822018	0.10944605935539517	0.453416060753873	0.9900661331204629	0.8672536877324228	0.6093264478472232	0.38559851816901874	0.02845259474387406	0.003678462820471962
1.0042339828220177	0.10661776665570885	0.4490968862021874	0.9906586644167164	0.8747178084950612	0.6150673652654797	0.3878057327736221	0.028119987908016147	0.00361659881889619
1.004333982822018	0.10382601391264219	0.4448493010078972	0.9907832998281366	0.8821617216392175	0.6209530384227041	0.39009002364253004	0.02779231989457427	0.0035558864600318753
1.004433982822018	0.10107317559196366	0.44067299277765065	0.9904221805059858	0.8895701413234175	0.6269852594969471	0.39245322436294405	0.027469512366327747	0.003496303882797059
1.004533982822018	0.09836141654278767	0.43656762556010686	0.9895585610144361	0.896926669228008	0.6331656921955376	0.39489723071023486	0.027151488165623832	0.003437829584734627
1.0046339828220179	0.0956926935135958	0.4325328419006612	0.9881769764913177	0.9042137701287172	0.6394958504802649	0.3974240023671767	0.026838171303864924	0.0033804424204287933
1.0047339828220179	0.09306875801269804	0.4285682648213252	0.9862634078155652	0.9114127541284202	0.6459770751846593	0.40003556464462736	0.0265294869506554	0.0033241215996272395
1.0048339828220179	0.09049116037843319	0.42467349972719703	0.9838054423619221	0.9185037667420151	0.652610508365474	0.4027340101958615	0.026225361422644183	0.003268846685091833
1.0049339828220178	0.08796125492140273	0.4208481362409507	0.9807924278121511	0.9254657881010748	0.6593970652252481	0.40552150071552895	0.025925722172089116	0.003214597590198657
1.0050339828220178	0.08548020600061156	0.4170917499669319	0.9772156164313089	0.9322766426027506	0.666337403439043	0.40840026861286394	0.02563049777516986	0.0031613545763069903
1.0051339828220178	0.08304899489724628	0.41340390418666245	0.9730682972150426	0.9389130203668874	0.6734318897161264	0.41137261864717894	0.025339617920076093	0.003109098249916396
1.0052339828220178	0.08066842735350559	0.40978415148754915	0.9683459133734326	0.9453505118814552	0.6806805634271986	0.4144409295119977	0.02505301339489404	0.0030578095596294885
1.0053339828220178	0.07833914164932308	0.40623203532675173	0.9630461627428456	0.951563657204096	0.6880830971301243	0.4176076553521307	0.024770616075314618	0.0030074697929372922
1.0054339828220178	0.07606161709647015	0.40274709153222027	0.9571690789104893	0.9575260110407166	0.6956387538327151	0.4208753271959167	0.02449235891218508	0.00295806057284337
1.0055339828220178	0.07383618283726602	0.3993288497429949	0.9507170910950913	0.9632102249362459	0.7033463408405336	0.4242465542823256	0.024218175918923453	0.0029095638543414535
1.0056339828220178	0.07166302684360111	0.3959768347908843	0.9436950611482535	0.9685881476810667	0.7112041600517731	0.42772402525988423	0.02394800215881724	0.0028619619207612907
1.0057339828220178	0.06954220502093084	0.39269056802571073	0.9361102964174468	0.9736309448561754	0.7192099545808427	0.4313105092313936	0.023681773732222283	0.002815237379995754
1.0058339828220177	0.06747365033118222	0.3894695685863441	0.9279725376346462	0.9783092382056156	0.7273608516184455	0.4350088566148631	0.02341942776368208	0.0027693731606223946
1.0059339828220177	0.06545718185780809	0.38631335461972754	0.9192939214530373	0.9825932652340724	0.7356533014694806	0.43882199978743713	0.023160902388980033	0.0027243525079308703
1.0060339828220177	0.0634925137454799	0.38322144445018747	0.9100889177351414	0.9864530590801692	0.7440830127526541	0.44275295347469784	0.02290613674214374	0.0026801589798679235
1.0061339828220177	0.06157926395588264	0.38019335770126417	0.9003742421847166	0.9898586483118536	0.7526448837979041	0.44680481484308693	0.022655070942413796	0.0026367764429104774
1.006233982822018	0.059716962789716596	0.37722861637233823	0.8901687453967756	0.9927802758346012	0.761332930341605	0.45098076324795305	0.02240764608119004	0.002594189067876399
1.006333982822018	0.05790506113320284	0.3743267458723418	0.8794932798608137	0.9951886356008024	0.7701402096956952	0.4552840595838176	0.022163804208972772	0.0025523813256832706
1.006433982822018	0.056142938394982876	0.3714872760127604	0.8683705468756796	0.9970551252701507	0.7790587416576709	0.45971804517719744	0.02192348832230153	0.0025113379830622477
1.006533982822018	0.054429910106529006	0.3687097419622506	0.8568249257102815	0.9983521124085803	0.7880794265335829	0.4642861401548899	0.021686642350714064	0.002471044098237163
1.0066339828220179	0.05276523516554071	0.3659936851650655	0.8448822876578023	0.9990532112430359	0.7971919607690161	0.46899184121300314	0.02145321114372832	0.0024314850165752543
1.0067339828220179	0.05114812270777361	0.36333865422553996	0.832569797876571	0.9991335664301607	0.8063847508227767	0.4738387187031861	0.021223140457859682	0.002392646366217087
1.0068339828220179	0.049577738598003344	0.36074420576082755	0.8199157080804143	0.9985701397702323	0.8156448260761946	0.47883041294288897	0.02099637694368348	0.0023545140536924856
1.0069339828220178	0.04805321153549424	0.35820990522409024	0.8069491432322192	0.9973419953261362	0.8249577517478085	0.4839706296460716	0.020772868132949887	0.0023170742595285745
1.0070339828220178	0.04657363877345843	0.3557353277003306	0.793699885407314	0.9954305780157838	0.8343075429785336	0.48926313435912133	0.02055256242576102	0.0022803134338558223
1.0071339828220178	0.045138091455528426	0.3533200586769975	0.7801981579294412	0.9928199804571177	0.843676581464573	0.4947117457741054	0.02033540907781628	0.0022442182920175396
1.0072339828220178	0.04374561957529469	0.350963694791502	0.7664744127482278	0.9894971926823173	0.8530455362437459	0.5003203277778014	0.020121358187733546	0.0022087758101877806
1.0073339828220178	0.04239525656750772	0.34866584455779237	0.7525591238298299	0.9854523293181406	0.8623932904807998	0.5060927800798368	0.019910360684453156	0.002173973221002381
1.0074339828220178	0.041086023541637845	0.3464261290740366	0.7384825890815225	0.9806788289699652	0.8716968763459257	0.5120330272470921	0.01970236831472957	0.0021397980092074313
1.0075339828220178	0.03981693317018512	0.344244182713539	0.7242747430371549	0.9751736208545877	0.8809314203309008	0.5181450059539825	0.01949733363071728	0.0021062379073291146
1.0076339828220178	0.0385869932454529	0.34211965380094006	0.7099649822047673	0.9689372542046244	0.8900701015923084	0.5244326502393727	0.0192952099776557	0.0020732808913687156
1.0077339828220178	0.03739520991949699	0.34005220527572705	0.695582004631913	0.9619739866093092	0.8990841261407382	0.5308998745407603	0.019095951481657637	0.0020409151765260593
1.0078339828220177	0.03624059064267037	0.33804151534514937	0.681153664889679	0.9542918282484693	0.9079427198980801	0.5375505542549288	0.018899513037605804	0.0020091292129545183
1.0079339828220177	0.03512214681663488	0.3360872781285199	0.666706845323432	0.9459025398981444	0.9166131438072961	0.5443885035517373	0.018705850297161496	0.0019779116815505002
1.0080339828220177	0.0340388961779409	0.33418920429495946	0.6522673440767063	0.9368215836076261	0.9250607342861945	0.5514174501440501	0.018514919656888312	0.0019472514897798878
1.008133982822018	0.0329898649283193	0.33234702169658314	0.6378597800720545	0.927068026034838	0.933248972350006	0.5586410066923897	0.01832667824649497	0.001917137767543856
1.0082339828220177	0.03197408962771274	0.33056047599917926	0.6235075148366999	0.9166643955408716	0.9411395846702996	0.5660626384977187	0.018141083917202188	0.0018875598630866141
1.008333982822018	0.03099061886576912	0.3288293313123416	0.6092325907942653	0.9056364952424012	0.948692679669651	0.5736856271110388	0.017958095230226935	0.0018585073389454836
1.008433982822018	0.030038514727282053	0.3271533708212003	0.5950556854152323	0.8940131752642616	0.9558669214541554	0.5815130294626308	0.017777671445404295	0.0018299699679478793
1.008533982822018	0.029116854066403717	0.32553239742165846	0.5809960804214006	0.8818260683783476	0.9626197439441155	0.5895476320913088	0.01759977250992802	0.0018019377292534569
1.0086339828220179	0.02822472960413352	0.3239662343612689	0.5670716450854099	0.8691092940321873	0.9689076069595889	0.5977919000306453	0.01742435904722798	0.0017744008044453564
1.0087339828220179	0.027361250862857654	0.3224547258878488	0.553298832543762	0.855899136424036	0.974686295246104	0.6062479198908393	0.01725139234597814	0.0017473495736705315
1.0088339828220179	0.02652554495116141	0.320997737907843	0.5396926879569619	0.8422337027555162	0.9799112604811897	0.6149173366595141	0.017080834349238162	0.0017207746118305224
1.0089339828220178	0.025716757211467163	0.31959515865665733	0.5262668672972083	0.8281525680731218	0.9845380051902417	0.6238012837355902	0.016912647643730554	0.0016946666848236711
1.0090339828220178	0.02493405174238869	0.31824689938306794	0.5130336655203093	0.8136964131925092	0.9885225062353891	0.6329003057085665	0.016746795449253345	0.0016690167458394767
1.0091339828220178	0.02417661180702144	0.31695289504992785	0.5000040528812181	0.7989066620910963	0.9918216741494189	0.642214273403932	0.016583241608229618	0.0016438159317058512
1.0092339828220178	0.023443640137718238	0.3157131050534314	0.4871877181774884	0.7838251248676658	0.9943938431058269	0.6517422907361198	0.016421950575394844	0.0016190555592897717
1.0093339828220178	0.022734359147241263	0.3145275139632106	0.47459311774876317	0.7684936519231763	0.9961992847965587	0.6614825929468975	0.01626288740762135	0.0015947271219518193
1.0094339828220178	0.022048011055526732	0.3133961322856505	0.4622275291193011	0.7529538044412699	0.9972007379921853	0.6714324358627893	0.016106017753881645	0.0015708222860549746
1.0095339828220178	0.02138385794067555	0.31231899725283974	0.4500971082409902	0.7372465455686805	0.9973639441560412	0.6815879758842026	0.01595130784534962	0.0015473328875278349
1.0096339828220178	0.020741181722164423	0.3112961736396231	0.4382069493732859	0.7214119559471188	0.9966581782532781	0.6919441405259249	0.01579872448564017	0.0015242509284825395
1.0097339828220178	0.020119284083695167	0.31032775461139595	0.426561146720843	0.7054889764602953	0.9950567629169289	0.7024944894686116	0.01564823504118708	0.001501568573887428
1.0098339828220178	0.01951748634253077	0.30941386260522674	0.4151628570368836	0.689515180262854	0.9925375534857103	0.713231066259238	0.015499807431758997	0.001479278148294442
1.0099339828220177	0.018935129271636326	0.308554650247139	0.4040143624882999	0.6735265753792644	0.9890833811814104	0.7241442410210661	0.015353410121112746	0.0014573721326212312
1.0100339828220177	0.018371572880436473	0.30775030130834974	0.39311713316525415	0.6575574384238637	0.9846824419035617	0.7352225448062708	0.015209012107784206	0.0014358431609878602
1.0101339828220177	0.017826196159521312	0.30700103170349036	0.38247188870206034	0.6416401793174317	0.9793286188217356	0.7464524965527751	0.015066582916015696	0.0014146840176078796
1.010233982822018	0.01729839679417669	0.30630709053387656	0.37207865855621364	0.625805236275072	0.9730217281519854	0.7578184239960123	0.0149260925868189	0.0013938876337335254
1.010333982822018	0.01678759085120654	0.30566876117908176	0.3619368405679848	0.610080999825184	0.9657676791967764	0.7693022803413503	0.01478751166917504	0.0013734470846550426
1.010433982822018	0.016293212443089372	0.3050863624401353	0.35204525749234483	0.5944937641935543	0.957578541859484	0.7808834590257644	0.014650811211366153	0.0013533555867530542
1.010533982822018	0.015814713373177622	0.304560249737946	0.3424022112598863	0.5790677040541437	0.9484725173396779	0.7925386094884969	0.014515962752443328	0.0013336064946045893
1.0106339828220179	0.015351562765272844	0.3040908163705752	0.3330055347805943	0.5638248744025512	0.9384738104714171	0.8042414575288664	0.01438293831382578	0.0013141932981415752
1.0107339828220179	0.014903246680604458	0.30367849483324744	0.32385264115686424	0.5487852311481884	0.9276124050617304	0.8159626345460467	0.014251710391032511	0.0012951096198617553
1.0108339828220179	0.014469267724937741	0.3033237582051673	0.31494057021789085	0.5339666699367159	0.9159237464862771	0.8276695207208306	0.014122251945544043	0.0012763492120913228
1.0109339828220179	0.01404914464826648	0.3030271216073533	0.3062660323279349	0.5193850806981153	0.9034483385652813	0.839326107993254	0.013994536396794243	0.0012579059542989375
1.0110339828220178	0.013642411939285852	0.30278914373601484	0.2978254494556914	0.505054415456961	0.8902312642436822	0.850892889487881	0.013868537614290013	0.001239773850460437
1.0111339828220178	0.01324861941661192	0.30261042847612646	0.28961499352170905	0.4909867670311913	0.8763216417188372	0.862326782804906	0.013744229909858751	0.001221947026473786
1.0112339828220178	0.012867331818499934	0.3024916266001408	0.28163062206566813	0.4771924563728601	0.8617720293020826	0.8735810952870837	0.013621588030021581	0.0012044197276236254
1.0113339828220178	0.012498128392611278	0.3024334375570663	0.27386811129595284	0.46368012646055984	0.8466377934049327	0.8846055399356384	0.013500587148490962	0.001187186316094798
1.0114339828220178	0.012140602487205488	0.30243661135734645	0.2663230866006112	0.4504568408290943	0.8309764545722913	0.8953463110201277	0.01338120285879234	0.0011702412685343062
1.0115339828220178	0.01179436114496469	0.3025019505593184	0.25899105061191313	0.43752818501022517	0.8148470264478578	0.9057462285360498	0.01326341116700736	0.0011535791736609889
1.0116339828220178	0.011459024700506337	0.30263031236330074	0.2518674089267493	0.42489836935182396	0.7983093619815786	0.9157449604339903	0.013147188484638084	0.0011371947299222967
1.0117339828220178	0.011134226382507795	0.3028226108196938	0.24494749359240126	0.412570331876394	0.7814235201379454	0.9252793308953842	0.013032511621590392	0.00112108274319753
1.0118339828220178	0.010819611921236635	0.303079819157818	0.23822658447211725	0.40054584002857824	0.7642491649168905	0.9342837217889374	0.012919357779275475	0.0011052381245468292
1.0119339828220177	0.010514839162171821	0.3034029722425647	0.23169992860777697	0.388825590341669	0.7468450067528959	0.9426905727429217	0.012807704543827835	0.0010896558880052858
1.0120339828220177	0.010219577686294988	0.3037931691662625	0.22536275769802616	0.37740930522252153	0.7292682944143084	0.9504309829671143	0.012697529879438098	0.0010743311484214123
1.012133982822018	0.00993350843754169	0.3042515759836331	0.21921030380996628	0.3662958262107667	0.7115743634864814	0.9574354150369184	0.012588812121799738	0.0010592591193393844
1.0122339828220177	0.009656323357820552	0.3047794285980301	0.21323781344094933	0.35548320321082544	0.6938162454843159	0.9636344973321588	0.012481529971669039	0.0010444351109244407
1.012333982822018	0.009387725029917993	0.30537803580760076	0.20744056004417583	0.344968779322389	0.676044339684926	0.9689599177725743	0.012375662488532092	0.0010298545279301464
1.012433982822018	0.009127426328577385	0.30604878252042345	0.20181385512926975	0.33474927100978097	0.6583061479732717	0.9733453970315709	0.012271189084387077	0.001015512867708089
1.012533982822018	0.008875150079923405	0.3067931331481421	0.1963530580438733	0.3248208434471914	0.6406460713948914	0.9767277247213708	0.01216808951762833	0.0010014057182577266
1.0126339828220179	0.008630628729407123	0.30761263518800036	0.19105358453910218	0.31517918096403785	0.6231052657588946	0.979047837357576	0.012066343887040561	0.000987528756317007
1.0127339828220179	0.00839360401835873	0.30850892300367877	0.18591091421615855	0.3058195525853648	0.605721552535823	0.9802519125153316	0.011965932625896417	0.0009738777454923324
1.0128339828220179	0.008163826669211163	0.3094837218157866	0.18092059694683085	0.29673687272300914	0.5885293804621465	0.9802924497969688	0.011866836496157768	0.0009604485344274601
1.0129339828220179	0.007941056079415273	0.3105388519132167	0.17607825835543622	0.28792575712234186	0.5715598326820535	0.9791293063705485	0.011769036582778784	0.0009472370550105511
1.0130339828220178	0.007725060024034106	0.31167623309713893	0.17137960444467762	0.2793805742088158	0.5548406739109711	0.9767306532216877	0.011672514288109573	0.0009342393206187356
1.0131339828220178	0.007515614366974951	0.31289788936970575	0.16682042544277947	0.2710954920092636	0.5383964319677427	0.973073818151216	0.011577251326398523	0.0009214514243994729
1.0132339828220178	0.007312502780792872	0.3142059538799313	0.16239659894428035	0.2630645208458676	0.5222485080638936	0.9681459831349063	0.011483229718392378	0.0009088695375880677
1.0133339828220178	0.007115516474977084	0.31560267413963516	0.1581040924119387	0.25528155201710817	0.506415310426748	0.9619447070145875	0.011390431786032369	0.0008964899078606527
1.0134339828220178	0.006924453932611551	0.31709041752245903	0.1539389651024767	0.24774039269061995	0.4909124061365766	0.9544782495638954	0.011298840147244653	0.0008843088577219537
1.0135339828220178	0.006739120655286202	0.3186716770593752	0.14989736947431748	0.24043479723872238	0.4757526864459461	0.9457656795767845	0.011208437710824195	0.0008723227829272191
1.0136339828220178	0.006559328916120928	0.32034907754396047	0.14597555213109448	0.2333584952491672	0.46094654129415735	0.9358367574429567	0.011119207671410239	0.000860528150937639
1.0137339828220178	0.0063848975207511935	0.32212538196095736	0.14216985435053997	0.2265052164421018	0.4465020392068691	0.9247315912666358	0.011031133504552282	0.0008489214994086163
1.0138339828220178	0.006215651576117147	0.32400349825123015	0.13847671224441618	0.21986871272005848	0.4324251092596668	0.9125000744400542	0.010944198961864493	0.0008374994347102197
1.0139339828220177	0.006051422266887676	0.32598648642608613	0.13489265659141195	0.21344277757144356	0.41871972226800275	0.8992011211510202	0.010858388066268211	0.000826258630479254
1.0140339828220177	0.0058920466393458494	0.32807756604308846	0.13141431238143758	0.2072212630400234	0.4053880688310642	0.8849017240485249	0.010773685107320175	0.0008151958262022704
1.0141339828220177	0.005737367392556519	0.33028012405490104	0.12803839810641252	0.2011980944637343	0.39243073229397185	0.8696758647383218	0.0106900746366256	0.0008043078258289103
1.014233982822018	0.005587232676634001	0.33259772304117197	0.12476172482961233	0.19536728317613805	0.3798468550948724	0.8536033125622198	0.010607541463334567	0.000793591496414977
1.0143339828220177	0.005441495897925404	0.33503410983197274	0.12158119506278824	0.1897229373532797	0.36763429732663194	0.83676834999668	0.010526070649721341	0.0007830437667947826
1.014433982822018	0.005300015530917477	0.3375932245292318	0.11849380147739894	0.1842592711775311	0.35578978666405187	0.8192584639024199	0.010445647506841762	0.0007726616262816727
1.014533982822018	0.005162654936691386	0.34027920992942834	0.1154966254742966	0.178970612479764	0.3443090590901185	0.8011630408366359	0.010366257590274338	0.0007624421233970925
1.0146339828220179	0.005029282187722954	0.3430964213478432	0.11258683563323513	0.173851409009124	0.333186990093039	0.7825721018921667	0.010287886695935137	0.0007523823646264901
1.0147339828220179	0.004899769898853676	0.3460494368396796	0.10976168606211892	0.16889623347012309	0.32241771621105014	0.7635751083687841	0.010210520855971976	0.0007424795132023861
1.0148339828220179	0.004773995064241816	0.3491430678083464	0.10701851466352325	0.16409978745556741	0.31199474696790575	0.7442598643701313	0.010134146334733784	0.0007327307879136484
1.0149339828220179	0.004651838900110516	0.35238236998411515	0.10435474133439117	0.159456904394112	0.30191106737813855	0.7247115365678894	0.010058749624813698	0.0007231334619404584
1.0150339828220178	0.0045331866931126	0.3557726547483395	0.1017678661131601	0.15496255162161832	0.29215923130808047	0.7050118052750715	0.00998431744316562	0.0007136848617145132
1.0151339828220178	0.004417927654133407	0.35931950076827635	0.099255467287026	0.15061183167632006	0.28273144606019845	0.6852381549857105	0.009910836727292566	0.0007043823658038887
1.0152339828220178	0.004305954777355353	0.36302876589543875	0.09681519947070072	0.14639998290923975	0.2736196486082997	0.6654633069700054	0.00983829463150555	0.0006952234038220642
1.0153339828220178	0.004197164704412751	0.3669065992656714	0.09444479166673964	0.1423223794931616	0.26481557395230193	0.6457547915920613	0.009766678523251944	0.0006862054553605748
1.0154339828220178	0.00409145759346759	0.3709594535216006	0.09214204531637707	0.13837453090593266	0.2563108160868251	0.6261746538935694	0.009695975979512193	0.0006773260489448261
1.0155339828220178	0.003988736993040816	0.3751940970569218	0.08990483234875765	0.13455208095676915	0.24809688209034558	0.6067792827380021	0.009626174783263419	0.0006685827610125372
1.0156339828220178	0.003888909720438402	0.3796176261566136	0.08773109323550272	0.13085080641771318	0.2401652398436273	0.5876193514482579	0.009557262920009251	0.0006599732149143799
1.0157339828220178	0.0037918857446140415	0.3842374768772411	0.08561883505667982	0.12726661531630223	0.2325073598795773	0.5687398563528848	0.009489228574374424	0.0006514950799362965
1.0158339828220178	0.0036975780733151066	0.38906143647536884	0.0835661295834719	0.12379554493990433	0.22511475185358107	0.5501802388999438	0.009422060126762862	0.0006431460703430419
1.0159339828220177	0.0036059026443626295	0.3940976541497963	0.08157111138213087	0.1204337595970559	0.21797899610528534	0.531974576895122	0.00935574615007894	0.0006349239444425226
1.0160339828220177	0.003516778220919614	0.3993546508126965	0.07963197594315781	0.1171775481763663	0.21109177076100813	0.5141518308500507	0.009290275406509684	0.0006268265036704286
1.016133982822018	0.003430126290606424	0.40484132754535046	0.07774697783908456	0.11402332153924981	0.20444487480175208	0.4967361322643917	0.009225636844368112	0.0006188515916947834
1.0162339828220177	0.003345870968327215	0.4105669723235826	0.07591442891372502	0.11096760977882207	0.1980302474960266	0.4797471017932664	0.009161819594996012	0.0006109970935399933
1.016333982822018	0.0032639389026704125	0.41654126451593054	0.07413269650520887	0.1080070593735287	0.19183998456974988	0.46320018656188	0.009098812969723853	0.0006032609347297057
1.016433982822018	0.0031842591857615906	0.42277427655948757	0.07240020170492512	0.10513843026119522	0.18586635145953279	0.44710700729516795	0.00903660645689089	0.0005956410804486944
1.016533982822018	0.003106763266434659	0.4292764721058951	0.07071541765377276	0.10235859285561348	0.18010179396789855	0.4314757073479796	0.008975189718918782	0.0005881355347225256
1.016633982822018	0.003031384866607833	0.43605869979620765	0.06907686787715346	0.0996645250257081	0.17453894661445293	0.4163112971052023	0.008914552589442631	0.0005807423396153344
1.0167339828220179	0.002958059900743162	0.44313218166925916	0.06748312465958087	0.09705330905444784	0.1691706389512161	0.4016159885160997	0.008854685070495963	0.0005734595744449066
1.0168339828220179	0.0028867263982776344	0.4505084950285085	0.06593280745964103	0.09452212859269242	0.16398990008706418	0.3873895157139292	0.0087955773297491	0.0005662853550148217
1.0169339828220179	0.002817324428916042	0.45819954638507165	0.06442458136577738	0.09206826562110934	0.15898996164359305	0.37362943872837734	0.008737219697800665	0.0005592178328632866
1.0170339828220178	0.002749796030680071	0.4662175358553726	0.06295715559315826	0.08968909743154466	0.15416425934369563	0.3603314282194007	0.008679602665520607	0.0005522551945282556
1.0171339828220178	0.0026840851406110177	0.4745749101183031	0.0615292820217187	0.08738209363762334	0.1495064334144121	0.34748952994597737	0.008622716881443965	0.0005453956608284932
1.0172339828220178	0.0026201375280276284	0.48328430172485837	0.06013975377529849	0.08514481322293545	0.1450103279673838	0.3350964083378697	0.00856655314921508	0.0005386374861602474
1.0173339828220178	0.002557900730243893	0.4923584522000902	0.058787403841666454	0.0829749016338863	0.14066998950330295	0.3231435690715159	0.00851110242508052	0.0005319789578091578
1.0174339828220178	0.002497323990654696	0.5018101159808424	0.057471103733096406	0.0808700879231491	0.1364796646712765	0.31162156097463045	0.008456355815430546	0.0005254183952770831
1.0175339828220178	0.002438358199100723	0.5116519417927516	0.05618976218705542	0.07882818194864863	0.13243379739975364	0.3005201579100402	0.008402304574388052	0.000518954149623511
1.0176339828220178	0.002380955834427381	0.521896327585259	0.05494232390648356	0.0768470716321059	0.12852702550270367	0.2898285215312607	0.008348940101444087	0.0005125846028212284
1.0177339828220178	0.002325070909154928	0.5325552446210264	0.05372776833905239	0.07492472028036953	0.12475417685290514	0.27953534597234914	0.00829625393913928	0.0005063081671259289
1.0178339828220178	0.002270658916180844	0.543640025760489	0.05254510849474421	0.07305916397207245	0.12111026520351595	0.2696289856452353	0.008244237770790471	0.0005001232844594691
1.0179339828220177	0.0022176767774376395	0.5551611124091396	0.051393389801022885	0.07124850901151061	0.11759048572936694	0.2600975673791772	0.00819288341826144	0.0004940284258064431
1.0180339828220177	0.0021660827944324948	0.5671277540251517	0.050271688994835945	0.06949092945111691	0.11419021035071987	0.2509290881596102	0.008142182839777438	0.0004880220906238055
1.0181339828220177	0.002115836600597854	0.5795476535483642	0.04917911305064144	0.06778466468340323	0.1109049828943406	0.24211149971531667	0.008092128127782419	0.0004821028062632246
1.018233982822018	0.0020668991153843836	0.5924265516542215	0.04811479814363083	0.06612801710285093	0.10773051413970634	0.23363278117149058	0.008042711506838288	0.00047626912740590714
1.0183339828220177	0.002019232500031288	0.6057677424185877	0.04707790864731044	0.06451934983786854	0.1046626767918696	0.2254810009375091	0.007993925331566336	0.0004705196355096662
1.018433982822018	0.001972800114948415	0.6195715128849466	0.04606763616452251	0.06295708455253715	0.10169750041669712	0.2176443689370725	0.007945762084627364	0.0004648529382677084
1.018533982822018	0.0019275664786534245	0.6338344992575232	0.045083198591124446	0.06143969931781388	0.0988311663695791	0.2101112802207897	0.007898214374744982	0.000459267669079393
1.018633982822018	0.0018834972281999887	0.6485489531496674	0.044123839211323373	0.05996572655130484	0.09606000274362832	0.20287035092645989	0.007851274934765121	0.0004537624865320473
1.0187339828220179	0.0018405590810452333	0.663701912654205	0.043188825823878445	0.058533751024852726	0.09338047936004149	0.19591044747891853	0.00780493661975628	0.00044833607389414105
1.0188339828220179	0.00179871979829943	0.6792742751917151	0.04227744989823279	0.05714240793878826	0.09078920281934749	0.18922070984529485	0.007759192405147173	0.0004429871386192569
1.0189339828220179	0.0017579481493066613	0.6952397723682949	0.041389025759711234	0.055790381061666526	0.08828291162937242	0.18279056958883483	0.007714035384901772	0.00043771441186072555
1.0190339828220178	0.0017182138775060285	0.7115638517104764	0.04052288980291189	0.05447640093416089	0.08585847142297102	0.17660976339397544	0.0076694587697314015	0.00043251664799666536
1.0191339828220178	0.001679487667525077	0.7282024764328545	0.039678399732426234	0.05319924313570246	0.08351287027616598	0.1706683426685844	0.007625455885342998	0.0004273926241652021
1.0192339828220178	0.0016417411134589794	0.7451008626074268	0.038854933830037026	0.05195772661237827	0.08124321413524838	0.16495667976657627	0.007582020170722957	0.0004223411398096307
1.0193339828220178	0.0016049466882907485	0.7621921834808194	0.03805189024755716	0.050750712064541965	0.07904672235954681	0.15946547131583966	0.007539145176456239	0.00041736101623331335
1.0194339828220178	0.0015690777144094184	0.7793962833463723	0.03726868632448465	0.04957710039255443	0.07692072338497072	0.1541857390825829	0.007496824563079778	0.000412451096164071
1.0195339828220178	0.0015341083351850828	0.7966184582656988	0.03650475792966942	0.0484358311990367	0.07486265051204723	0.14910882875386208	0.007455052099470226	0.00040761024332789845
1.0196339828220178	0.0015000134875607295	0.8137483776966036	0.035759558826196594	0.0473258813460008	0.07287003782096246	0.14422640697510833	0.00741382166126474	0.00040283734203174187
1.0197339828220178	0.0014667688756229372	0.8306592389712647	0.035032560058718853	0.046246263565218146	0.07094051621508178	0.1395304569387169	0.007373127229315044	0.000398131296755185
1.0198339828220178	0.0014343509451144832	0.8472072642876992	0.03432324936247965	0.045196025120182455	0.06907180959353568	0.13501327278297826	0.007332962888173666	0.0003934910317508104
1.0199339828220177	0.0014027368588536873	0.8632316655075899	0.033631130593292466	0.04417424651803044	0.06726173115269937	0.1306674530276143	0.007293322824612376	0.00038891549065307295
1.0200339828220177	0.0013719044730263715	0.8785552129693333	0.0329557231777592	0.043180040269799304	0.06550817981573545	0.12648589324260617	0.007254201326171832	0.0003844036360954661
1.0201339828220177	0.0013418323143179179	0.8929855474552966	0.032296561583030806	0.04221254969741928	0.063809136788855	0.1224617781206482	0.007215592779742297	0.0003799544493358154
1.0202339828220177	0.0013124995578539158	0.9063173656721456	0.031653194805429566	0.041270947785855196	0.062162662242460566	0.11858857310013324	0.007177491670174905	0.00037556692988951383
1.020333982822018	0.001283886005919294	0.9183355853446756	0.03102518587727487	0.0403544360788479	0.06056689211499108	0.11486001566482258	0.0071398925789228785	0.0003712400951705116
1.020433982822018	0.0012559720674271044	0.9288195531318904	0.03041211139128136	0.039462243616740215	0.05902003503698021	0.11127010642808251	0.007102790182712796	0.0003669729801399465
1.020533982822018	0.0012287387381082551	0.9375482953730304	0.029813561041885202	0.038593625914866016	0.05752036937253147	0.10781310009324241	0.007066179252244252	0.0003627646369620985
1.020633982822018	0.0012021675813966022	0.9443067289625595	0.029229137182929146	0.03774786398108534	0.05606624037533677	0.10448349636776558	0.007030054650919155	0.0003586141346676991
1.0207339828220179	0.0011762407099826229	0.9488926516555334	0.02865845440109863	0.03692426337101677	0.0546560574560954	0.10127603089621387	0.006994411333598911	0.0003545205588242897
1.0208339828220179	0.0011509407680113405	0.9511242260187802	0.0281011391045573	0.03612215327959341	0.053288291558148675	0.09818566626631249	0.006959244345389902	0.00035048301121353245
1.0209339828220179	0.0011262509139004298	0.950847571168049	0.027556829126230843	0.035340885667594635	0.05196147263805051	0.09520758313294138	0.006924548820456366	0.0003465006095152958
1.0210339828220178	0.0011021548037558977	0.9479439962862931	0.027025173341214886	0.03457983442184963	0.05067418724774652	0.09233717149668082	0.006890319980860722	0.0003425724869983924
1.0211339828220178	0.0010786365753628524	0.9423363653501927	0.02650583129779301	0.033838394547840565	0.0494250762150096	0.089570022166432	0.006856553135430545	0.0003386977922177773
1.0212339828220178	0.0010556808327306538	0.933994086883265	0.025998472861575368	0.03311598139348234	0.048212832418790055	0.08690191842954677	0.0068232436786524985	0.0003348756887181241
1.0213339828220178	0.0010332726311716987	0.9229362837575823	0.025502777872277952	0.03241202990288395	0.047036198656138666	0.08432882794757308	0.006790387089592022	0.0003311053547435694
1.0214339828220178	0.0010113974628944452	0.9092328156616112	0.02501843581268552	0.031725993898945815	0.045893965597409735	0.08184689489126912	0.006757978930839351	0.0003273859829535552
1.0215339828220178	0.000990041243091814	0.8930029908124438	0.02454514548935146	0.03105734539367654	0.04478496982648573	0.07945243232463892	0.006726014847480771	0.0003237167801445763
1.0216339828220178	0.0009691902965067509	0.8744119949478683	0.02408261472460794	0.03040557392515866	0.043708091962824304	0.07714191484448685	0.0066944905660953685	0.0003200969669777481
1.0217339828220178	0.0009488313444576743	0.8536652598070374	0.023630560059472644	0.029770185920123687	0.04266225486219577	0.0749119714792141	0.006663401893776696	0.00031652577771203763
1.0218339828220178	0.0009289514923069304	0.8310011640701197	0.02318870646705145	0.029150704081137742	0.0416464218930419	0.07275937884824318	0.006632744717179169	0.0003130024599430424
1.0219339828220178	0.0009095382173561978	0.8066825846547044	0.022756787076054767	0.02854666679743277	0.04065959528547479	0.07068105458151233	0.006602515001588873	0.00030952627434719694
1.0220339828220177	0.0008905793571533905	0.780987880903553	0.022334542904056554	0.027957627578454953	0.03970081455000669	0.06867405099686938	0.006572708790018602	0.0003060964944312887
1.0221339828220177	0.0008720630981959904	0.754201894371723	0.021921722600136175	0.027383154509233416	0.03876915496318645	0.06673554903185051	0.006543322202326822	0.00030271240628715324
1.022233982822018	0.0008539779650166498	0.7266074887014222	0.02151808219656177	0.026822829726709057	0.03786372611741159	0.06486285242527483	0.006514351434360148	0.00029937330835144455
1.0223339828220177	0.0008363128096373318	0.6984780515393618	0.02112338486918573	0.02627624891619999	0.036983670532273305	0.06305338214321154	0.006485792757119902	0.00029607851117041494
1.022433982822018	0.0008190568013780742	0.6700712521314478	0.02073740070621535	0.02574302082718018	0.036128162324837974	0.06130467104311938	0.006457642515950316	0.0002928273371694111
1.022533982822018	0.0008021994170088797	0.6416242132023312	0.020359906485087582	0.025222766807654583	0.03529640593646796	0.05961435876964509	0.006429897129753276	0.0002896191204273638
1.022633982822018	0.0007857304312310302	0.6133501303904569	0.019990685457105164	0.024715120356333675	0.03448763491371296	0.05798018687487797	0.0064025530902204215	0.0002864532064556214
1.0227339828220179	0.00076963990747702	0.5854362685133866	0.019629527139583932	0.02421972669194082	0.03370111074103133	0.056399994155827596	0.00637560696109348	0.0002833289519815749
1.0228339828220179	0.0007539181890172203	0.5580431875602739	0.019276227115222217	0.023736242338955632	0.03293612172311629	0.05487171220161075	0.006349055377443697	0.00028024572473659456
1.0229339828220179	0.0007385558903625822	0.5313050038048124	0.018930586838427466	0.023264334729139097	0.03219198191469694	0.05339336114273212	0.006322895044974746	0.0002772029032483507
1.0230339828220179	0.0007235438889527188	0.5053304703038994	0.01859241344834763	0.02280368181821376	0.03146803009577336	0.051963045594831905	0.006297122739347506	0.00027419987663737996
1.0231339828220178	0.000708873317119318	0.48020466141390583	0.018261519588361575	0.02235397171709489	0.03076362879032679	0.05057895078930404	0.006271735305527144	0.00027123604441781475
1.0232339828220178	0.0006945355543149545	0.45599106194612005	0.017937723231790857	0.021914902337091972	0.03007816332661655	0.049239338883245484	0.006246729657151587	0.0002683108163021627
1.0233339828220178	0.0006805222195982281	0.43273388740331215	0.01762084751360927	0.021486181048528362	0.029411040937264904	0.04794254544133109	0.006222102775922609	0.0002654236120100986
1.0234339828220178	0.0006668251643658536	0.4104604923605479	0.017310720567924945	0.021067524352237844	0.028761689897388906	0.046686976082323486	0.006197851711017604	0.00026257386108110843
1.0235339828220178	0.0006534364653232255	0.3891837555590537	0.0170071753710317	0.02065865756343314	0.028129558699127918	0.04547110328312564	0.006173973578523755	0.00025976100269097636
1.0236339828220178	0.0006403484176849997	0.3689043599418222	0.01671004958982085	0.020259314507448885	0.02751411526097153	0.04429346333344393	0.006150465560893063	0.00025698448547197054
1.0237339828220178	0.0006275535285976263	0.34961291200468075	0.01641918543536204	0.019869237226890303	0.026914846170368205	0.04315265343435028	0.0061273249064192	0.0002542437673366888
1.0238339828220178	0.0006150445107761085	0.33129186667350796	0.016134429521465155	0.019488175699735294	0.02633125595815865	0.042047328934235295	0.006104548928735663	0.000251538315305473
1.0239339828220178	0.0006028142763474568	0.31391724128542764	0.015855632728039543	0.019115887567950893	0.025762866403435364	0.04097620069585825	0.006082135006334799	0.00024886760533729066
1.0240339828220177	0.0005908559308936707	0.29746011540842276	0.01558265006908026	0.01875213787621393	0.025209215867498844	0.039938032588443174	0.006060080582108523	0.0002462311221640492
1.0241339828220177	0.0005791627676873601	0.2818879226826471	0.01531534056511379	0.018396698820332152	0.024669858655634404	0.03893163909897645	0.006038383162910226	0.00024362835912824984
1.0242339828220177	0.0005677282621131926	0.26716554721490143	0.015053567119938526	0.01804934950498216	0.02414436440548672	0.03795588305709824	0.006017040319137591	0.00024105881802389273
1.024333982822018	0.0005565460662688922	0.25325624092868226	0.014797196401509314	0.017709875710398625	0.023632317500868093	0.037009673468204385	0.0059960496843367486	0.0002385220089405904
1.024433982822018	0.000545610003739576	0.24012238024380134	0.014546098726817279	0.01737806966766342	0.023133316509891772	0.036091963449608334	0.00597540895482785	0.0002360174501108246
1.024533982822018	0.0005349140645392177	0.2277260810372547	0.01430014795061356	0.017053729842247053	0.02264697364634775	0.03520174826479246	0.00595511588935133	0.00023354466776021672
1.024633982822018	0.0005244524002138692	0.21602969044070963	0.014059221357851464	0.01673666072549295	0.02217291425332687	0.03433806345106316	0.0059351683087359944	0.0002311031959608476
1.0247339828220179	0.0005142193191008557	0.20499617299202563	0.013823199559703458	0.016426672633720368	0.02171077630810298	0.03349998303605965	0.005915564095588058	0.00022869257648747797
1.0248339828220179	0.0005042092817386228	0.19458940723697193	0.013591966393030473	0.016123581514654362	0.02126020994735189	0.03268661783881829	0.00589630119400148	0.00022631235867664126
1.0249339828220179	0.0004944168964221843	0.18477440726232472	0.013365408823178932	0.015827208760894218	0.020820877011818267	0.03189711385127217	0.00587737760929009	0.00022396209928855093
1.0250339828220179	0.00048483691489911696	0.17551748196759348	0.013143416849986957	0.01553738103014619	0.02039245060958334	0.031130650696260313	0.0058587914077407564	0.00022164136237174582
1.0251339828220178	0.00047546422820140486	0.16678634324274802	0.012925883416885794	0.01525393007195731	0.019974614697123312	0.0303864401583068	0.0058405407163884555	0.00021934971913042912
1.0252339828220178	0.00046629386260848486	0.15855017267177846	0.012712704322987803	0.014976692560698102	0.019567063677387076	0.029663724783604486	0.005822623722813035	0.00021708674779443942
1.0253339828220178	0.0004573209757370443	0.150779654961488	0.012503778138052713	0.01470550993455075	0.019169502014152455	0.028961776545810506	0.005805038674957585	0.00021485203349178904
1.0254339828220178	0.00044854085275335094	0.14344698501804912	0.012299006120234	0.0144402282402717	0.01878164386195866	0.028279895574424646	0.005787783880969164	0.00021264516812373406
1.0255339828220178	0.00043994890270390285	0.1365258544649131	0.012098292136503892	0.014180697983504569	0.01840321271093965	0.02761740894267604	0.005770857709061262	0.00021046575024229948
1.0256339828220178	0.0004315406549605324	0.12999142241118694	0.011901542585665868	0.013926773984430922	0.01803394104591701	0.026973669511998425	0.005754258587398971	0.00020831338493022965
1.0257339828220178	0.00042331175577601106	0.1238202744304301	0.011708666323861394	0.01367831523855213	0.017673570019137712	0.026348054830312936	0.005737985004006295	0.00020618768368329396
1.0258339828220178	0.0004152579649465621	0.11799037298477374	0.011519574592485432	0.013435184782406379	0.017321849136069257	0.025739966081477314	0.0057220355066963996	0.00020408826429490733
1.0259339828220178	0.0004073751525776469	0.11248100191513846	0.011334180948425235	0.013197249564032728	0.016978535953695317	0.02514882708339312	0.005706408703024755	0.00020201475074302106
1.0260339828220177	0.00039965929594960853	0.10727270710230084	0.011152401196542417	0.012964380317998934	0.016643395790774004	0.024574083332382545	0.005691103260265348	0.00019996677307921963
1.0261339828220177	0.00039210647647987257	0.10234723497269449	0.010974153324319367	0.012736451444821467	0.01631620144954958	0.024015201091571205	0.005676117905410355	0.00019794396731999812
1.026233982822018	0.00038471287677847757	0.09768747016561409	0.010799357438596035	0.012513340894609103	0.015996732948430077	0.023471666521122654	0.005661451425193633	0.00019594597534015588
1.0263339828220177	0.00037747477779392485	0.09327737338408602	0.010627935704324711	0.012294930054773315	0.015684777265166643	0.02294298484828536	0.00564710266613806	0.0001939724447682874
1.026433982822018	0.0003703885560461118	0.08910192021010396	0.010459812285268228	0.012081103641641985	0.015380128090078611	0.022428679575289722	0.005633070534627097	0.0001920230288842569
1.026533982822018	0.00036345068094402585	0.08514704146916098	0.010294913286587024	0.011871749595848205	0.015082585588924636	0.021928291723294448	0.005619353997001355	0.00019009738651875908
1.026633982822018	0.0003566577121846986	0.08139956556913014	0.010133166699233278	0.011666758981328159	0.014791956174979703	0.02144137911057464	0.005605952079679671	0.00018819518195473012
1.0267339828220179	0.0003500062972313766	0.07784716311176458	0.0099745023461044	0.011466025887812897	0.014508052289959415	0.020967515663337544	0.005592863869305896	0.0001863160848307372
1.0268339828220179	0.00034349316886797266	0.07447829397257029	0.009818851829888309	0.011269447336672086	0.01423069219340559	0.020506290757560133	0.005580088512921322	0.00018445977004621377
1.0269339828220179	0.0003371151428274537	0.07128215696458264	0.00966614848254471	0.011076923189988359	0.01395969976018249	0.020057308590357793	0.005567625218163211	0.00018262591766853015
1.0270339828220179	0.00033086911549167657	0.0682486421383711	0.009516327316366662	0.01088835606274115	0.013694904285746564	0.019620187579460917	0.005555473253490159	0.0001808142128418575
1.0271339828220178	0.0003247520616604356	0.06536828572187518	0.009369324976568495	0.010703651237985109	0.013436140298865001	0.01919455978944573	0.005543631948434266	0.000179024345697789
1.0272339828220178	0.00031876103238740654	0.06263222766643563	0.009225079695348746	0.010522716584911215	0.013183247381474188	0.01878007038343745	0.005532100693881057	0.00017725601126767902
1.0273339828220178	0.00031289315288088077	0.06003217173759278	0.009083531247377907	0.010345462479685574	0.012936069995383794	0.018376377099067698	0.0055208789423775405	0.00017550890939667128
1.0274339828220178	0.0003071456204671804	0.057560348068943515	0.00894462090666295	0.010171801728961916	0.012694457315542244	0.01798314974752574	0.005509966208468696	0.00017378274465936784
1.0275339828220178	0.0003015157026147199	0.05520947808311988	0.008808291404742858	0.010001649495970733	0.012458263069595443	0.017600069734609012	0.005499362069063361	0.00017207722627712318
1.0276339828220178	0.0002960007350167999	0.05297274167450801	0.008674486890169485	0.009834923229090247	0.01222734538347934	0.01722682960272448	0.005489066163829764	0.00017039206803690988
1.0277339828220178	0.0002905981197312447	0.05084374654261468	0.008543152889232032	0.009671542592808748	0.012001566632800716	0.016863132592853873	0.005479078195621638	0.00016872698821174422
1.0278339828220178	0.00028530532337506205	0.048816499562303675	0.008414236267882475	0.009511429400990513	0.011780793299769077	0.016508692225536373	0.005469397930935339	0.00016708170948261875
1.0279339828220178	0.0002801198753723572	0.04688538007662529	0.008287685194822604	0.00935450755236251	0.011564895835454902	0.01616323189997849	0.00546002520039873	0.00016545595886192924
1.0280339828220177	0.0002750393662538476	0.045045114999242575	0.008163449105713934	0.009200702968140592	0.011353748527157826	0.01582648451043729	0.0054509598992925155	0.00016384946761834933
1.0281339828220177	0.00027006144600631054	0.043290755616024884	0.00804147866847339	0.00904994353171867	0.011147229370678663	0.015498192079073218	0.005442201988105097	0.00016226197120313934
1.0282339828220177	0.00026518382247039035	0.04161765597886664	0.007921725749618455	0.008902159030345426	0.010945219947297226	0.015178105404500767	0.005433751493121062	0.0001606932091778424
1.028333982822018	0.00026040425978523374	0.040021452788942424	0.007804143381627643	0.008757281098718258	0.01074760530526736	0.01486598372531095	0.00542560850704496	0.00015914292514335315
1.0284339828220177	0.00025572057687854236	0.038498046671258404	0.0076886857312843115	0.008615243164426436	0.010554273845650403	0.014561594397874801	0.0054177731896606395	0.00015761086667034172
1.028533982822018	0.0002511306460004004	0.037043584747100525	0.007575308068965687	0.008475980395171686	0.01036511721230499	0.01426471258775433	0.0054102457685270815	0.00015609678523093623
1.028633982822018	0.0002466323912999115	0.03565444441620991	0.00746396673885717	0.008339429647715012	0.010180030185885425	0.013975120974123035	0.0054030265397122905	0.00015460043613177812
1.028733982822018	0.00024222378744280932	0.034327218265229636	0.007354619130048829	0.008205529418473117	0.009998910581668307	0.013692609466565807	0.005396115868565305	0.00015312157844825039
1.0288339828220179	0.00023790285826916466	0.033058700024229414	0.007247223648495671	0.0080742197957186	0.009821659151072856	0.013416974933719586	0.005389514190528182	0.00015165997495999542
1.0289339828220179	0.0002336676754897308	0.03184587149779513	0.007141739689807982	0.007945442413320418	0.009648179486721089	0.013148020943201767	0.005383222011988521	0.00015021539208761925
1.0290339828220179	0.00022951635741979073	0.030685890401935458	0.007038127612847294	0.007819140405972595	0.009478377930900625	0.012885557512317715	0.00537723991117394	0.00014878759983058673
1.0291339828220178	0.00022544706774933233	0.02957607904258118	0.006936348714100699	0.0076952583658586576	0.009312163487297217	0.012629400869060276	0.005371568539089547	0.00014737637170627457
1.0292339828220178	0.0002214580143484366	0.028513913775763806	0.006836365202809403	0.007573742300701212	0.009149447735869183	0.012379373222936984	0.0053662086204997565	0.0001459814846901624
1.0293339828220178	0.0002175474481067779	0.027497015193655827	0.006738140176826742	0.007454539593148644	0.00899014475074095	0.012135302545183295	0.00536116095495559	0.0001446027191571385
1.0294339828220178	0.00021371366180620113	0.02652313898453468	0.006641637599182325	0.0073375989614519865	0.008834171020999393	0.011897022357942724	0.005356426417868965	0.00014323985882389595
1.0295339828220178	0.0002099549890253493	0.02559016741839679	0.00654682227533009	0.007222870421387558	0.008681445374280004	0.011664371532013143	0.0053520059616352315	0.0001418926906923991
1.0296339828220178	0.00020626980307536445	0.024696101413363564	0.0064536598310581715	0.007110305249381862	0.008531888903035889	0.011437194092779436	0.005347900616805688	0.00014056100499439925
1.0297339828220178	0.00020265651596570875	0.02383905314124846	0.00636211669103945	0.006999855946797342	0.008385424893385942	0.011215339033969055	0.0053441114933112	0.0001392445951369739
1.0298339828220178	0.00019911357739918215	0.023017239133661216	0.006272160058002877	0.00689147620533927	0.008241978756444172	0.010998660138886682	0.005340639781739011	0.00013794325764907728
1.0299339828220178	0.0001956394737952733	0.022228973852823495	0.00618375789250577	0.006785120873544897	0.008101477962034734	0.010787015808798409	0.005337486754663965	0.00013665679212907503
1.0300339828220177	0.00019223272734093078	0.02147266369388968	0.006096878893287682	0.006680745924317825	0.007963851974701987	0.01058026889815192	0.005334653768036201	0.00013538500119324306
1.0301339828220177	0.00018889189506799268	0.02074680138799859	0.006011492478188564	0.006578308423472632	0.007829032191929463	0.010378286556336089	0.005332142262627203	0.00013412769042522022
1.030233982822018	0.0001856155679563912	0.02004996077753374	0.005927568765612089	0.006477766499253854	0.007696951884482148	0.010180940075692882	0.005329953765535625	0.00013288466832637964
1.0303339828220177	0.00018240237006246382	0.019380791937188138	0.005845078556519513	0.006379079312799029	0.007567546138795856	0.009988104745515978	0.005328089891755596	0.00013165574626713083
1.030433982822018	0.00017925095767141804	0.018738016616321136	0.005763993316932674	0.006282207029508291	0.007440751801329512	0.009799659711766757	0.00532655234580892	0.0001304407384390701
1.030533982822018	0.00017616001847353026	0.018120423980004886	0.005684285160938182	0.006187110791299238	0.007316507424818719	0.009615487842279911	0.00532534292344394	0.0001292394618080704
1.030633982822018	0.0001731282707630257	0.017526866627678942	0.005605926834168059	0.006093752689706274	0.007194753216345462	0.009435475597202437	0.0053244635134027905	0.00012805173606816463
1.030733982822018	0.00017015446265922207	0.016956256870023174	0.005528891697749414	0.0060020957398046965	0.0070754309871680875	0.009259512904459298	0.005323916099259875	0.00012687738359630672
1.0308339828220179	0.00016723737134914443	0.016407563245993004	0.005453153712704839	0.0059121038549279385	0.006958484104239953	0.009087493040023414	0.005323702761333774	0.00012571622940794617
1.0309339828220179	0.0001643758023510069	0.015879807263328796	0.005378687424790863	0.005823741822152143	0.0068438574433563725	0.008919312512788843	0.005323825678675282	0.0001245681011134073
1.0310339828220179	0.00016156858879793826	0.015372060347063832	0.0053054679497606255	0.005736975278522847	0.006731497343869419	0.008754870953852745	0.005324287131134305	0.0001234328288750624
1.0311339828220178	0.00015881459074135017	0.014883440981686962	0.005233470959038227	0.005651770687999307	0.006621351564913437	0.008594071010020578	0.0053250895015083954	0.00012231024536528084
1.0312339828220178	0.00015611269447336846	0.014413112033671254	0.00516267266579159	0.005568095319091901	0.006513369243085142	0.0084368182413572	0.0053262352777758894	0.0001212001857251364
1.0313339828220178	0.00015346181186776914	0.013960278242034168	0.005093049811392184	0.005485917223170894	0.0064075008515262905	0.0082830210226158	0.005327727055416808	0.00012010248752386162
1.0314339828220178	0.00015086087973886124	0.013524183865508146	0.005024579652249862	0.005405205213423687	0.006303698160357123	0.008132590448382599	0.00532956753982484	0.00011901699071903649
1.0315339828220178	0.00014830885921780266	0.013104110475708836	0.004957239947010569	0.00532592884443933	0.006201914198411674	0.00798544024178338	0.0053317595488134315	0.00011794353761748531
1.0316339828220178	0.0001458047351458372	0.01269937488646929	0.004891008944107464	0.005248058392400299	0.006102103216228438	0.007841486666605474	0.00533430601522011	0.00011688197283688559
1.0317339828220178	0.0001433475154839373	0.012309327210207117	0.004825865369653264	0.0051715648358612335	0.006004220650250484	0.007700648442693796	0.0053372099896121065	0.00011583214326805912
1.0318339828220178	0.00014093623073841598	0.011933349032847151	0.004761788415664685	0.005096419837095786	0.005908223088192167	0.00756284666448752	0.005340474643097826	0.00011479389803794359
1.0319339828220178	0.00013856993340198676	0.011570851699430293	0.004698757728608262	0.00502259572399304	0.005814068235530241	0.00742800472256849	0.005344103270247541	0.00011376708847322211
1.0320339828220177	0.00013624769740987923	0.011221274703096716	0.004636753398258419	0.004950065472486039	0.00572171488307961	0.007296048228099591	0.0053480992921282194	0.00011275156806460641
1.0321339828220177	0.00013396861761052762	0.010884084170647368	0.004575755946858217	0.0048788026894946955	0.005631122875614854	0.007166904940034934	0.005352466259456478	0.00011174719243175404
1.0322339828220177	0.0001317318092504424	0.010558771438372758	0.004515746318573728	0.004808781596367268	0.005542253081500661	0.007040504694991174	0.0053572078558744	0.00011075381928881085
1.032333982822018	0.00012953640747283168	0.010244851712275032	0.004456705869233545	0.004739977012803629	0.005455067363295313	0.006916779339671558	0.0053623279013534164	0.00010977130841056633
1.0324339828220177	0.00012738156682961821	0.0099418628072271	0.004398616356345398	0.004672364341246529	0.005369528549294127	0.006795662665742751	0.005367830355730824	0.00010879952159921964
1.032533982822018	0.00012526646080635986	0.009649363959975964	0.004341459929379126	0.004605919551722031	0.005285600405975838	0.0066770903470605115	0.005373719322384958	0.00010783832265170023
1.032633982822018	0.0001231902813599007	0.009366934711287607	0.004285219120313511	0.004540619167121738	0.005203247611327949	0.006560999879161751	0.005379999052053852	0.00010688757732762361
1.032733982822018	0.0001211522384681462	0.00909417385279879	0.0042298768344326025	0.004476440248904578	0.005122435729011213	0.006447330520919706	0.00538667394680413	0.00010594715331775654
1.0328339828220179	0.0001191515596918155	0.008830698434503282	0.004175416341369518	0.004413360383211611	0.00504313118334133	0.006336023238287706	0.00539374856415551	0.00010501692021307359
1.0329339828220179	0.00011718748974771862	0.008576142829038905	0.004121821266387797	0.004351357667377223	0.004965301235055888	0.006227020650043574	0.0054012276213680575	0.00010409674947434741
1.0330339828220179	0.00011525929009327436	0.008330157849218832	0.004069075581894105	0.0042904106968253055	0.0048889139578403	0.006120266975457872	0.005409115999898309	0.00010318651440227316
1.0331339828220178	0.00011336623852193682	0.008092409915491337	0.004017163599175588	0.004230498552338514	0.004813938215586814	0.0060157079838109905	0.00541741875003212	0.00010228609010812074
1.0332339828220178	0.00011150762876922038	0.007862580270227784	0.003966069960355174	0.0041716007876885204	0.004740343640360983	0.005913290945686365	0.005426141095700996	0.00010139535348489835
1.0333339828220178	0.00010968277012903025	0.007640364235957506	0.003915779630558733	0.004113697417616441	0.004668100611051855	0.005812964585971923	0.005435288439490374	0.00010051418317902449
1.0334339828220178	0.00010789098708000695	0.0074254705148492335	0.0038662778902878027	0.004056768906152014	0.004597180232682009	0.005714679038502602	0.0054448663678474665	0.00009964245956249005
1.0335339828220178	0.00010613161892159452	0.007217620526927193	0.00381755032799201	0.004000796155261809	0.004527554316355585	0.005618385802282023	0.005454880656497913	0.00009878006470551245
1.0336339828220178	0.00010440401941957235	0.007016547784670445	0.0037695828328356195	0.0039457604938155436	0.004459195359822221	0.005524037699221497	0.005465337276079921	0.00009792688234966119
1.0337339828220178	0.00010270755646077332	0.006821997301799834	0.003722361587652235	0.0038916436668610223	0.004392076528636133	0.005431588833339174	0.005476242398005436	0.00009708279788145278
1.0338339828220178	0.00010104161171673792	0.006633725034202743	0.0036758730620828463	0.003838427825198466	0.004326171637890682	0.005340994551363516	0.005487602400558649	0.00009624769830640505
1.0339339828220178	0.00009940558031605911	0.006451497351076477	0.0036301040058913936	0.0037860955152445993	0.004261455134508465	0.005252211404687603	0.005499423875242137	0.00009542147222354066
1.0340339828220177	0.00009779887052516137	0.0062750905344957355	0.0035850414424534226	0.0037346296691778474	0.004197902080068905	0.005165197112623462	0.005511713633381584	0.00009460400980033196
1.0341339828220177	0.00009622090343729516	0.006104290305727555	0.0035406726624122777	0.003684013595356285	0.004135488134154983	0.005079910526907094	0.005524478713001297	0.00009379520274807952
1.0342339828220177	0.000094671112669511	0.005938891376722437	0.0034969852174987054	0.0036342309689996297	0.004074189538202113	0.004996311597407787	0.005537726385981892	0.00009299494429771652
1.0343339828220177	0.00009314894406739461	0.005778697025310071	0.0034539669145087376	0.003585265823127646	0.004013983099832313	0.004914361338995937	0.005551464165514011	0.00009220312917602743
1.034433982822018	0.00009165385541734117	0.005623518692723956	0.003411605809435727	0.0035371025397469293	0.003954846177657594	0.004834021799526603	0.005565699813860753	0.0000914196535822783
1.034533982822018	0.00009018531616619062	0.005473175602165428	0.0033698902017524953	0.0034897258412792185	0.0038967566665378504	0.004755256028898162	0.005580441350443688	0.00009064441516525403
1.034633982822018	0.00008874280714795885	0.005327494397193058	0.0033288086288380436	0.003443120782222495	0.0038396929832763063	0.004678028049143561	0.0055956970602674015	0.0000898773130006734
1.034733982822018	0.00008732582031754835	0.005186308798811682	0.003288349860546799	0.003397272741039875	0.0037836340527408812	0.004602302825519783	0.005611475502698172	0.00008911824756900968
1.0348339828220179	0.00008593385849118768	0.005049459280191067	0.003248502893914778	0.003352167412268033	0.00372855929439552	0.004528046238555976	0.005627785520613705	0.00008836712073367901
1.0349339828220179	0.00008456643509344565	0.004916792758020101	0.0032092569479997717	0.0033077907988391725	0.003674448609228988	0.004455225057026516	0.0056446362499414544	0.00008762383571960751
1.0350339828220179	0.00008322307391062684	0.00478816229956048	0.0031706014588511896	0.003264129204610037	0.003621282367067922	0.004383806911814543	0.005662037129604132	0.00008688829709215817
1.0351339828220179	0.00008190330885038235	0.004663426844519847	0.0031325260746067345	0.0032211692270919384	0.0035690413942619905	0.00431376027063412	0.005679997911891874	0.00008616041073642176
1.0352339828220178	0.00008060668370736559	0.004542450940921149	0.003095020650711715	0.003178897750375914	0.0035177069617289267	0.0042450544135797024	0.00569852867328196	0.00008544008383685804
1.0353339828220178	0.00007933275193476442	0.004425104494191688	0.0030580752452578712	0.003137301938246899	0.0034672607733478382	0.004177659409472723	0.005717639825727493	0.00008472722485728037
1.0354339828220178	0.00007808107642155996	0.0043112625287439225	0.003021680114438785	0.0030963692274819533	0.003417684954689807	0.004111546092977206	0.005737342128438541	0.00008402174352118357
1.0355339828220178	0.00007685122927534864	0.004200804961363915	0.0029858257081179546	0.0030560873213264714	0.003368962042074762	0.004046686042456224	0.005757646700179557	0.00008332355079240183
1.0356339828220178	0.00007564279161057911	0.00409361638576318	0.0029505026655071865	0.0030164441831437698	0.003321074971944477	0.003983051558543156	0.005778565032109195	0.0000826325588560942
1.0357339828220178	0.00007445535334206586	0.003989585867688508	0.0029157018109517993	0.0029774280302326	0.003274007070541411	0.003920615643402068	0.005800109001189271	0.00008194868110005228
1.0358339828220178	0.000073288512983625	0.00388860675002019	0.002881414149819955	0.0029390273278078593	0.0032277420438836936	0.0038593519806526732	0.0058222908841918785	0.00008127183209631996
1.0359339828220178	0.00007214187745170949	0.003790576467322564	0.00284763086449332	0.0029012307831397244	0.0031822639680272277	0.0037992349159366523	0.0058451233723347895	0.00008060192758312535
1.0360339828220178	0.00007101506187389789	0.0036953963693418766	0.002814343310456119	0.002864027339846752	0.0031375572796053888	0.0037402394381024374	0.0058686195865773555	0.0000799388844471147
1.0361339828220177	0.00006990768940211423	0.003602971552975841	0.002781543012480225	0.002827406172338189	0.0030936067666379654	0.003682341160986889	0.005892793093610697	0.00007928262070588445
1.0362339828220177	0.00006881939103045156	0.003513210702267564	0.0027492216609033746	0.0027913566804016214	0.003050397559600661	0.0036255163057727978	0.005917657922578433	0.00007863305549080544
1.036333982822018	0.00006774980541747142	0.0034260259360015697	0.00271737110799818	0.0027558684839313094	0.003007915122747172	0.0035697416839022525	0.0059432285825657865	0.0000779901090301338
1.0364339828220177	0.00006669857871288476	0.0033413326625046976	0.0026859833644300047	0.0027209314177940812	0.0029661452456764535	0.0035149946805271624	0.005969520080897156	0.00007735370263241276
1.036533982822018	0.00006566536438843387	0.003259049441273342	0.0026550505957994236	0.0026865355268267887	0.0029250740351353423	0.0034612532384756403	0.005996547942286155	0.00007672375867012499
1.036633982822018	0.00006464982307297609	0.003179097851080885	0.0026245651192704765	0.0026526710609651033	0.002884687907053624	0.0034084958427215858	0.006024328228881065	0.00007610020056365781
1.036733982822018	0.00006365162239152917	0.003101402364221546	0.0025945194002784423	0.002619328470495857	0.0028449735787991356	0.00335670150533397	0.0060528775612568525	0.0000754829527654957
1.0368339828220179	0.00006267043680827361	0.0030258902265842954	0.0025649060493180345	0.002586498401432531	0.002805918061650142	0.0033058497508941663	0.006082213140401716	0.00007487194074469786
1.0369339828220179	0.00006170594747336125	0.0029524913432541675	0.0025357178188085356	0.002554171691009006	0.002767508653476527	0.0032559206023629918	0.006112352770754762	0.00007426709097162764
1.0370339828220179	0.00006075784207343769	0.0028811381693621832	0.0025069476000340483	0.002522339363288422	0.002729732931623558	0.0032068945673826843	0.0061433148843507085	0.00007366833090293152
1.0371339828220179	0.000059825814685791	0.002811765605918835	0.002478588420157013	0.0024909926248841007	0.002692578745992493	0.00315875262499901	0.00617511856613349	0.00007307558896677065
1.0372339828220178	0.000058909565636017965	0.0027443109003790675	0.002450633439302932	0.002460122860789276	0.00265603421231154	0.003111476212789352	0.006207783580503356	0.00007248879454829241
1.0373339828220178	0.000058008801359129226	0.002678713551703524	0.002423075947714602	0.0024297216303126143	0.0026200877055918468	0.0030650472143829337	0.006241330399166723	0.0000719078779753444
1.0374339828220178	0.00005712323426399463	0.0026149152196909	0.0023959093629738475	0.002399780663116504	0.002584727853762514	0.0030194479473600717	0.006275780230361847	0.00007133277050441959
1.0375339828220178	0.00005625258260104835	0.002552859638370798	0.002369127227289126	0.0023702918553554857	0.002549943531479561	0.0029746611515177887	0.0063111550495388935	0.00007076340430683717
1.0376339828220178	0.000055396570333166744	0.0024924925332554903	0.0023427232048472734	0.0023412472659117044	0.0025157238541034443	0.0029306699774893793	0.006347477631577012	0.00007019971245514558
1.0377339828220178	0.000054554927009632935	0.002433761542262305	0.00231669107922759	0.002312639112724914	0.0024820581718400267	0.002887457975706252	0.006384771584627362	0.00006964162890974968
1.0378339828220178	0.00005372738764311931	0.002376616140126507	0.0022910247508769366	0.0022844597692145314	0.0024489360640403313	0.0028450090856908155	0.006423061385676722	0.00006908908850575847
1.0379339828220178	0.00005291369258959538	0.0023210075661353117	0.0022657182346439452	0.002256701760790819	0.0024163473336540437	0.002803307625669025	0.006462372417931223	0.00006854202694004406
1.0380339828220178	0.00005211358743110268	0.00226688875502218	0.0022407656573710604	0.0022293577614532177	0.0023842820018324827	0.0027623382824925836	0.006502731010128857	0.00006800038075851455
1.0381339828220177	0.000051326822861306575	0.002214214270869206	0.002216161255542752	0.002202420590473073	0.0023527303026763895	0.0027220861018601838	0.006544164477894257	0.00006746408734359261
1.0382339828220177	0.00005055315457376721	0.002162940243872954	0.002191899372988594	0.002175883209158608	0.0023216826781243304	0.0026825364788281795	0.006586701167258188	0.00006693308490189712
1.0383339828220177	0.00004979234315285013	0.002113024309837919	0.002167974458639731	0.0021497387176999034	0.0022911297729776257	0.002643675148601189	0.0066303705004726494	0.00006640731245212559
1.038433982822018	0.000049044153967216154	0.0020644255522669673	0.0021443810643373452	0.002123980352091689	0.002261062430057637	0.0026054881775935206	0.00667520302426052	0.00006588670981313245
1.038533982822018	0.0000483083570658283	0.0020171044469273233	0.002121113842692096	0.002098601481132035	0.002231471685491952	0.0025679619547528875	0.0067212304606485765	0.00006537121759220419
1.038633982822018	0.00004758472707638879	0.001971022808773442	0.0020981675449924433	0.002073595603494114	0.002202348764124704	0.0025310831831369335	0.006768485760545016	0.00006486077717351315
1.038733982822018	0.000046873043106182134	0.0019261437411190296	0.0020755370191616863	0.002048956344870326	0.0021736850750488073	0.002494838871735959	0.006817003160229667	0.00006435533070677038
1.0388339828220179	0.00004617308864522865	0.001882431586951049	0.002053217207761715	0.0020246774551857367	0.0021454722072554045	0.002459216327532607	0.006866818240941313	0.00006385482109605298
1.0389339828220179	0.00004548465147171107	0.0018398518822873955	0.002031203146042538	0.0020007528058794922	0.002117701925397664	0.0024242031477916043	0.006917967991757478	0.00006335919198881439
1.0390339828220179	0.0000448075235596072	0.0017983713114835067	0.0020094899600364867	0.001977176387252359	0.0020903661656655375	0.00238978721257189	0.00697049087597618	0.00006286838776507051
1.0391339828220179	0.000044141500988478136	0.0017579576643981093	0.0019880728646958245	0.0019539423058783784	0.0020634570317681986	0.0023559566774542444	0.007024426901224681	0.00006238235352675851
1.0392339828220178	0.00004348638385535523	0.0017185797953332047	0.0019669471620729437	0.0019310447820792872	0.002036966791021181	0.0023226999664775023	0.0070798176935370095	0.00006190103508726824
1.0393339828220178	0.00004284197618867091	0.0016802075836668377	0.0019461082395416424	0.0019084781474596859	0.0020108878705350536	0.0022900057652765937	0.0071367065756586905	0.0000614243789611376
1.0394339828220178	0.00004220808586419006	0.0016428118961026518	0.001925551568058953	0.0018862368425015903	0.0019852128535029177	0.002257863014416366	0.007195138649857845	0.00006095233235391561
1.0395339828220178	0.00004158452452288432	0.0016063645504622536	0.0019052727004662034	0.0018643154142166793	0.001959934475583765	0.0022262609029146813	0.007255160885541419	0.00006048484315218536
1.0396339828220178	0.00004097110749070197	0.0015708382809512956	0.0018852672698283298	0.0018427085138547558	0.001935045621378999	0.0021951888619490983	0.007316822211998005	0.00006002185991374594
1.0397339828220178	0.000040367653700191845	0.0015362067048336936	0.0018655309878107085	0.0018214108946669183	0.0019105393209995413	0.0021646365587412553	0.007380173616614636	0.000059563331857951416
1.0398339828220178	0.00003977398561392711	0.0015024442904501304	0.0018460596430923588	0.0018004174097220145	0.001886408746720882	0.0021345938906134993	0.007445268248938812	0.00005910920885620183
1.0399339828220178	0.000039189929149691615	0.0014695263265221668	0.0018268490998147777	0.001779723009775036	0.0018626472097236307	0.0021050509792123577	0.007512161530989088	0.00005865944142258633
1.0400339828220178	0.00003861531360737985	0.0014374288926843593	0.0018078952960653462	0.001759322741185936	0.0018392481569170945	0.0020759981648936035	0.007580911274245713	0.000058213980704671944
1.0401339828220177	0.000038049971597571096	0.001406128831190758	0.0017891942423947029	0.0017392117438878147	0.0018162051678437424	0.002047426001264161	0.00765157780379004	0.000057772778474441744
1.0402339828220177	0.00003749373897173507	0.001375603719743878	0.001770742020367065	0.0017193852494028967	0.0017935119516620146	0.0020193252498757674	0.007724224090095147	0.000057335787119372
1.040333982822018	0.000036946454754029404	0.0013458318453974613	0.0017525347811426651	0.0016998385789052746	0.0017711623442054581	0.0019916868750657507	0.0077989158890143795	0.00005690295963365163
1.0404339828220177	0.00003640796107465658	0.0013167921794864463	0.0017345687440919212	0.0016805671413293215	0.0017491503051163349	0.001964502038940942	0.007875721890554034	0.00005647424960954479
1.040533982822018	0.0000358781031047161	0.00128846435353857	0.0017168401954395897	0.0016615664315217766	0.001727469915050533	0.0019377620964988636	0.007954713877071097	0.00005604961122887352
1.040633982822018	0.00003535672899256304	0.001260828636127298	0.0016993454869397599	0.0016428320284380224	0.001706115372953815	0.001911458590884567	0.00803596689157838	0.000055628999254658066
1.040733982822018	0.00003484368980158195	0.0012338659106234467	0.0016820810345791273	0.001624359593379388	0.0016850809934050165	0.00188558324877601	0.00811955941691173	0.000055212369022863935
1.040833982822018	0.000034338839449383034	0.0012075576538086528	0.0016650433173093437	0.0016061448682721745	0.001664361204026438	0.001860127975896609	0.008205573566561944	0.00005479967643429586
1.0409339828220179	0.000033842034648363936	0.0011818859153132216	0.0016482288758068858	0.0015881836739862186	0.0016439505429582059	0.001835084852649504	0.008294095288051681	0.000054390877946607544
1.0410339828220179	0.0000333531348476117	0.001156833297843589	0.0016316343112600848	0.0015704719086925406	0.0016238436563955738	0.0018104461298707054	0.0083852145798099	0.000053985930566442004
1.0411339828220179	0.00003287200217611182	0.001132382938166083	0.0016152562841827247	0.0015530055462588878	0.0016040352961871874	0.0017862042246972944	0.008479025722577997	0.000053584791841692273
1.0412339828220178	0.000032398501387231724	0.0011085184888150427	0.0015990915132533155	0.0015357806346822061	0.001584520317492589	0.001762351716547128	0.008575627526472647	0.00005318741985388146
1.0413339828220178	0.00003193249980444619	0.0010852241004950481	0.0015831367741797222	0.0015187932945571643	0.0015652936764975524	0.0017388813432069566	0.008675123594929076	0.00005279377321066304
1.0414339828220178	0.00003147386726828014	0.0010624844051483123	0.0015673888985883145	0.0015020397175798522	0.0015463504281855076	0.0017157859970255685	0.008777622606857499	0.000052403811038436774
1.0415339828220178	0.000031022476084432824	0.00104028449965936	0.0015518447729372194	0.0014855161650855605	0.0015276857241636025	0.001693058721208896	0.008883238618464172	0.00005201749297507802
1.0416339828220178	0.00003057820097306068	0.0010186099301709645	0.0015365013374529514	0.0014692189666201138	0.0015092948105419359	0.0016706927062140812	0.008992091386321061	0.00005163477916278086
1.0417339828220178	0.00003014091901918645	0.0009974466769858716	0.00152135558509006	0.001453144518543617	0.0014911730258645396	0.0016486812862395864	0.00910430671341204	0.00005125563024101142
1.0418339828220178	0.00002971050962421116	0.0009767811400303206	0.001506404560512989	0.0014372892826659506	0.0014733157990906287	0.0016270179358084493	0.009220016820043562	0.000050880007339568813
1.0419339828220178	0.000029286854458500845	0.000956600124856446	0.0014916453590999184	0.0014216497849132107	0.0014557186476249074	0.0016056962664420947	0.009339360741684927	0.000050507872071754134
1.0420339828220178	0.000028869837415022102	0.0009368908291613969	0.0014770751259678145	0.0014062226140242762	0.0014383771753955228	0.0015847100234219027	0.009462484755995669	0.00005013918652764387
1.0421339828220177	0.000028459344564002967	0.0009176408298026419	0.00146269105501838	0.0013910044202768445	0.0014212870709784454	0.0015640530826361262	0.009589542841516339	0.000049773913267467055
1.0422339828220177	0.000028055264108593514	0.0008988380702887816	0.0014484903880042643	0.0013759919142420575	0.0014044441057670292	0.0015437194475095433	0.00972069717073342	0.000049412015315083505
1.0423339828220177	0.000027657486341501237	0.0008804708487271573	0.0014344704136151933	0.0013611818655671723	0.0013878441321854929	0.0015237032460135131	0.009856118640496313	0.000049053456151561964
1.042433982822018	0.000027265903602580957	0.0008625278062098389	0.0014206284665834103	0.0013465711017854166	0.0013714830819452583	0.0015039987277540585	0.009995987443055531	0.00004869819970885527
1.0425339828220177	0.000026880410237359857	0.0008449979156206832	0.001406961926808258	0.0013321565071527084	0.0013553569643431533	0.0014846002611360858	0.010140493681315919	0.00004834621036357812
1.042633982822018	0.00002650090255645581	0.0008278704708455745	0.0013934682184988043	0.0013179350215097596	0.0013394618645996218	0.0014655023306004641	0.010289838032265524	0.000047997452930866025
1.042733982822018	0.000026127278795906692	0.0008111350763720606	0.0013801448093352555	0.001303903639170332	0.0013237939422373584	0.0014466995339337857	0.01044423246292877	0.000047651892658346724
1.042833982822018	0.00002575943907834225	0.0007947816372604438	0.001366989209647268	0.0012900594078333488	0.0013083494294975383	0.0014281865796465024	0.010603901003662621	0.000047309495220185284
1.0429339828220179	0.000025397285375017963	0.0007788003494736671	0.0013539989716100265	0.001276399427519669	0.0012931246297941184	0.0014099582844193078	0.010769080584091949	0.000046970226711231405
1.0430339828220179	0.000025040721468667914	0.0007631816905508674	0.0013411716884569546	0.0012629208495321433	0.001278115916204387	0.0013920095706147684	0.010940021937552483	0.00004663405364125051
1.0431339828220179	0.000024689652917165805	0.0007479164106117331	0.001328504993708938	0.0012496208754386219	0.0012633197299951378	0.0013743354638528148	0.011116990580527644	0.00004630094292924244
1.0432339828220178	0.000024343987017974595	0.0007329955236781159	0.0013159965604195797	0.0012364967560773727	0.0012487325791834653	0.0013569310906480937	0.011300267874265427	0.0000459708618978469
1.0433339828220178	0.000024003632773364783	0.0007184102993016096	0.0013036441004362822	0.001223545790584344	0.0012343510371313423	0.0013397916761076051	0.011490152176541332	0.000045643778267834425
1.0434339828220178	0.000023668500856385213	0.0007041522544840608	0.0012914453636765628	0.0012107653254417156	0.0012201717411729617	0.0013229125416866806	0.011686960092414433	0.00004531966015267702
1.0435339828220178	0.000023338503577566107	0.0006902131458808724	0.0012793981374194466	0.0011981527535472472	0.0012061913912742351	0.0013062891030020012	0.011891027833806841	0.00004499847605320429
1.0436339828220178	0.000023013554852341784	0.0006765849622754714	0.001267500245611498	0.0011857055133039512	0.0011924067487233685	0.0012899168676996863	0.012102712698845662	0.00004468019485233659
1.0437339828220178	0.000022693570169171602	0.0006632599173147545	0.0012557495481872031	0.0011734210877295639	0.0011788146348519271	0.0012737914333772996	0.012322394683160149	0.00004436478580990052
1.0438339828220178	0.00002237846655834605	0.0006502304424958743	0.0012441439404033304	0.0011612970035853425	0.0011654119297854627	0.00125790848555792	0.012550478236729752	0.000044052218557518415
1.0439339828220178	0.000022068162561461694	0.0006374892177243215	0.0012326813521870159	0.0011493308305237568	0.0011521955712230749	0.0012422637957151146	0.012787394181477073	0.00004374246307145314
1.0440339828220178	0.00002176257820154827	0.0006250289781261068	0.0012213597474972045	0.001137520180254623	0.001139162553245017	0.0012268532193472263	0.01303360180659531	0.000043435489778275405
1.0441339828220177	0.000021461634953834516	0.0006128428810289018	0.0012101771236992021	0.0011258627057291882	0.001126309925147834	0.001211672694099714	0.013289591160644314	0.00004313126932873045
1.0442339828220177	0.000021165255717135944	0.0006009241265652652	0.0011991315109519595	0.0011143561003417973	0.0011136347903061069	0.0011967182379341399	0.013555885561760654	0.00004282977281417836
1.044333982822018	0.0000208733647858533	0.0005892661384278088	0.0011882209716078797	0.0011029980971486999	0.0011011343050603278	0.001181985947342626	0.01383304434995947	0.00004253097165123026
1.0444339828220177	0.000020585887822568196	0.0005778625208461995	0.001177443599625014	0.0010917864681037348	0.0010888056776302832	0.0011674719956065868	0.014121665908494346	0.00004223483759920808
1.044533982822018	0.000020302751831210183	0.0005667070530854968	0.0011667975199907245	0.0010807190233099583	0.0010766461670527444	0.0011531726310979745	0.014422390984669934	0.000041941342755538514
1.044633982822018	0.000020023885130808537	0.0005557936841300967	0.0011562808881577288	0.0010697936102878598	0.0010646530821440113	0.001139084175623091	0.014735906344357987	0.000041650459551231564
1.044733982822018	0.00001974921732978302	0.0005451165275452907	0.0011458918894909284	0.001059008113258581	0.0010528237804853003	0.0011252030228063147	0.01506294879898203	0.000041362160746410094
1.044833982822018	0.00001947867930078718	0.0005346698565107621	0.0011356287387257545	0.0010483604524426937	0.0010411556674314957	0.001111525636513821	0.015404309648775864	0.00004107641942591489
1.0449339828220179	0.000019212203156079312	0.0005244480990193437	0.0011254896794373685	0.0010378485833737784	0.0010296461951421368	0.0010980485493156933	0.01576083959202243	0.00004079320899497151
1.0450339828220179	0.000018949722223410533	0.0005144458332350559	0.001115472983520498	0.0010274704962264683	0.0010182928616342428	0.001084768360985464	0.016133454156689035	0.000040512503174921835
1.0451339828220179	0.000018691171022420683	0.0005046577830046764	0.00110557695067975	0.001017224215158756	0.001007093209856389	0.0010716817370361397	0.01652313971863416	0.00004023427599901733
1.0452339828220178	0.000018436485241529186	0.0004950788135172388	0.0010957999079301282	0.0010071077976681103	0.0009960448267836055	0.0010587854072916895	0.016930960179500958	0.00003995850180827547
1.0453339828220178	0.00001818560171530938	0.0004857039271061315	0.0010861402091075548	0.0009971193339611208	0.0009851453425324319	0.001046076164493078	0.017358064387759914	0.00003968515524739586
1.0454339828220178	0.00001793845840233616	0.00047652825918864547	0.0010765962343891405	0.0009872569463364315	0.0009743924294957891	0.001033550862937875	0.01780569439832479	0.00003941421126073701
1.0455339828220178	0.000017694994363495966	0.0004675470743380617	0.0010671663898230424	0.00097751878858051	0.0009637838014970563	0.0010212064171526236	0.01827519468007526	0.00003914564508835158
1.0456339828220178	0.000017455149740748895	0.00045875576248350974	0.0010578491068676588	0.0009679030453761088	0.0009533172129629711	0.0010090398005970188	0.01876802239676621	0.00003887943226207981
1.0457339828220178	0.000017218865736332205	0.00045014983523306723	0.0010486428419399334	0.0009584079317230003	0.0009429904581148241	0.0009970480443991098	0.019285758905632777	0.000038615548601699464
1.0458339828220178	0.00001698608459239654	0.0004417249223156934	0.0010395460759726875	0.0009490316923708209	0.0009328013701775852	0.0009852282361206882	0.01983012263998567	0.000038353970211132954
1.0459339828220178	0.000016756749571064015	0.00043347676813781173	0.0010305573139806358	0.0009397726012636421	0.0009227478206064071	0.0009735775185520674	0.020402983567799307	0.00003809467347470836
1.0460339828220178	0.000016530804934899106	0.00042540122845049144	0.0010216750846349743	0.0009306289609960555	0.0009128277183302245	0.0009620930885354852	0.021006379448465638	0.00003783763505347577
1.0461339828220177	0.00001630819592778389	0.00041749426712332126	0.0010128979398464077	0.0009215991022805488	0.000903039009011908	0.000950772195816382	0.021642534145314373	0.000037582831881577065
1.0462339828220177	0.000016088868756187054	0.0004097519530212301	0.0010042244543562915	0.0009126813834257985	0.0008933796743246632	0.0009396121419218182	0.02231387829325422	0.000037330241162667334
1.0463339828220177	0.000015872770570820043	0.0004021704569807071	0.000995653225335831	0.0009038741898257473	0.0008838477312442183	0.0009286102790653255	0.023023072670155412	0.00003707984036638934
1.046433982822018	0.000015659849448669062	0.00039474604888185735	0.0009871828719931626	0.0008951759334591764	0.0008744412313564769	0.0009177640090775171	0.023773034678908678	0.00003683160722489794
1.0465339828220177	0.00001545005437539983	0.00038747509481315204	0.0009788120351881307	0.0008865850523995874	0.0008651582601802948	0.0009070707823618618	0.024566968416218193	0.00003658551972943757
1.046633982822018	0.0000152433352281154	0.00038035405432527655	0.0009705393770543598	0.0008781000103348864	0.0008559969365047081	0.0008965280968745967	0.025408398886442918	0.00003634155612696095
1.046733982822018	0.00001503964275847846	0.00037337947777164393	0.0009623635806291247	0.0008697192960972852	0.0008469554117409748	0.0008861334971289466	0.02630121101661932	0.000036099694916809556
1.046833982822018	0.000014838928576167299	0.0003665480037318407	0.0009542833494899575	0.0008614414232023486	0.0008380318692881498	0.0008758845732220332	0.02724969424595015	0.00003585991484742877
1.0469339828220179	0.00001464114513267749	0.0003598563565157734	0.0009462974073985935	0.000853264929397708	0.0008292245239126633	0.0008657789598846973	0.028258593602918214	0.00003562219491313888
1.0470339828220179	0.000014446245705449742	0.0003533013437454047	0.0009384044979517019	0.0008451883762208033	0.0008205316211411149	0.000855814335553206	0.029333168351367015	0.000035386514350947816
1.0471339828220179	0.000014254184382322237	0.0003468798540115992	0.0009306033842384281	0.0008372103485656388	0.0008119514366661596	0.0008459884214624942	0.030479259488963212	0.000035152852637412624
1.0472339828220179	0.000014064916046298118	0.00034058885460343247	0.0009228928485044729	0.0008293294542582446	0.0008034822757650991	0.0008362989807602392	0.03170336762517043	0.00003492118948554294
1.0473339828220178	0.000013878396360622683	0.00033442538930757854	0.0009152716918226936	0.0008215443236407442	0.0007951224727309159	0.0008267438176413676	0.03301274306025142	0.00003469150484175095
1.0474339828220178	0.000013694581754162487	0.0003283865762753827	0.0009077387337700617	0.0008138536091637979	0.0007868703903154571	0.0008173207765024215	0.0344154902432383	0.00003446377888284392
1.0475339828220178	0.000013513429407079824	0.00032246960595532057	0.0009002928121107322	0.0008062559849871785	0.0007787244191844563	0.0008080277411152504	0.03592068921912336	0.00003423799201305917
1.0476339828220178	0.000013334897236796746	0.00031667173908869365	0.0008929327824852883	0.0007987501465884203	0.0007706829773841409	0.0007988626338196159	0.03753853720077796	0.00003401412486114181
1.0477339828220178	0.000013158943884242484	0.00031099030476641526	0.0008856575181058596	0.0007913348103792743	0.0007627445098191515	0.0007898234147341746	0.03928051404021967	0.00003379215827746445
1.0478339828220178	0.000012985528700377068	0.0003054226985448526	0.0008784659094570982	0.0007840087133298062	0.0007549074877415067	0.0007809080809854036	0.041159576152221586	0.00003357207333118652
1.0479339828220178	0.000012814611732985864	0.00029996638061877536	0.0008713568640028271	0.0007767706126000115	0.0007471704082503275	0.0007721146659539847	0.04319038439186061	0.00003335385130745454
1.0480339828220178	0.000012646153713739378	0.0002946188740495051	0.0008643293058982948	0.0007696192851787559	0.0007395317938021497	0.0007634412385382986	0.04538957254337833	0.00003313747370464246
1.0481339828220178	0.000012480116045512345	0.0002893777630464506	0.0008573821757078906	0.000762553527529859	0.0007319901917314815	0.0007548859024344796	0.04777606448452723	0.000032922922231630026
1.0482339828220177	0.000012316460789956439	0.00028424069130025706	0.0008505144301281876	0.0007555721552452145	0.0007245441737814319	0.0007464467954327183	0.050371449799032464	0.000032710178805120114
1.0483339828220177	0.000012155150655320863	0.0002792053603658948	0.0008437250417162729	0.0007486740027047676	0.0007171923356441706	0.0007381220887293617	0.0532004296763501	0.000032499225546993796
1.0484339828220177	0.000011996148984516759	0.00027426952809403313	0.000837012998623155	0.0007418579227431865	0.0007099332965109829	0.0007299099862544434	0.05629134742173449	0.00003229004478170285
1.048533982822018	0.000011839419743417749	0.00026943100710911456	0.0008303773043322486	0.0007351227863231026	0.0007027656986316708	0.0007218087240142133	0.05967682085570256	0.00003208261903369755
1.048633982822018	0.000011684927509396249	0.00026468766333269237	0.0008238169774028034	0.0007284674822148492	0.0006956882068832215	0.000713816569448447	0.06339449734696506	0.00003187693102489456
1.048733982822018	0.00001153263746008233	0.0002600374145503707	0.0008173310512180422	0.0007218909166822935	0.0006886995083472319	0.0007059318208018624	0.06748795618940374	0.00003167296367217345
1.048833982822018	0.000011382515362350748	0.00025547822902117736	0.00081091857373816	0.0007153920131750445	0.000681798311896288	0.0006981528065096835	0.07200778740183413	0.00003147070008491519
1.0489339828220179	0.000011234527561522372	0.00025100812412782666	0.000804578607257885	0.0007089697120265325	0.0006749833477887649	0.0006904778845967318	0.07701288052498971	0.00003127012356257094
1.0490339828220179	0.000011088640970780909	0.0002466251650666219	0.00079831022816858	0.0007026229701580225	0.0006682533672720428	0.0006829054420898048	0.0825719610161458	0.0000310712175922662
1.0491339828220179	0.000010944823060797308	0.00024232746357571416	0.0007921125267247964	0.0006963507607883857	0.0006616071421938502	0.0006754338944430343	0.08876541422944151	0.00003087396584643807
1.0492339828220179	0.000010803041849559728	0.0002381131767005014	0.0007859846068151846	0.0006901520731495294	0.0006550434646216176	0.0006680616849758658	0.09568743554964566	0.000030678352180505557
1.0493339828220178	0.000010663265892402774	0.00023398050559496588	0.0007799255857376618	0.0006840259122073038	0.0006485611464696213	0.000660787284323397	0.10344853612882267	0.000030484360630572132
1.0494339828220178	0.000010525464272232728	0.00022992769435781595	0.0007739345939787555	0.00067797129838784	0.0006421590191337365	0.0006536091898987497	0.11217841004833777	0.000030291975411160122
1.0495339828220178	0.00001038960658994529	0.0002259530289023369	0.0007680107749970452	0.0006719872673091869	0.0006358359331336739	0.0006465259253671792	0.12202911889638822	0.000030101180912976757
1.0496339828220178	0.000010255662955029833	0.00022205483585886645	0.0007621532850106324	0.0006660728695180859	0.0006295907577624902	0.000639536040131674	0.13317845398604322	0.000029911961700711215
1.0497339828220178	0.000010123603976358521	0.00021823148150887706	0.0007563612927885293	0.0006602271702318336	0.000623422380743205	0.0006326381088297275	0.14583316213685094	0.000029724302510861452
1.0498339828220178	9.993400753154695e-6	0.0002144813707496809	0.0007506339794458826	0.0006544492490851118	0.0006173297078924107	0.0006258307308410453	0.16023141562624812	0.000029538188249592246
1.0499339828220178	9.865024866137281e-6	0.00021080294608876574	0.0007449705382430153	0.0006487381998816496	0.000611311662790672	0.000619112529805902	0.17664338933256576	0.000029353603990621516
1.0500339828220178	9.738448368838472e-6	0.00020719468666687913	0.0007393701743881356	0.0006430931303506553	0.0006053671864595959	0.0006124821531539259	0.19536796014086813	0.000029170534973136662
1.0501339828220178	9.613643779089316e-6	0.0002036551073089231	0.0007338321048437014	0.0006375131619078895	0.0005994952370454059	0.0006059382716430375	0.21672221274650427	0.000028988966599739446
1.0502339828220177	9.49058407067089e-6	0.00020018275760182294	0.0007283555581363046	0.000631997429421312	0.0005936947895088758	0.0005994795789082874	0.24101847352515804	0.00002880888443441868
1.0503339828220177	9.369242665127668e-6	0.00019677622099851855	0.0007229397741700757	0.0006265450809811487	0.0005879648353214999	0.0005931047910204132	0.26852099002295815	0.000028630274200551037
1.050433982822018	9.249593423738653e-6	0.00019343411394726856	0.0007175840040434794	0.0006211552776743669	0.0005823043821677359	0.0005868126460538112	0.2993716011951894	0.000028453121778928897
1.0505339828220177	9.131610639645648e-6	0.0001901550850455416	0.0007122875098695396	0.0006158271933634475	0.0005767124536532694	0.0005806019036638395	0.33347247943440356	0.000028277413205817527
1.050633982822018	9.015269030128843e-6	0.00018693781421756927	0.0007070495645991275	0.0006105600144692082	0.0005711880890189181	0.0005744713446729145	0.3703183033550376	0.000028103134671032652
1.050733982822018	8.90054372903842e-6	0.0001837810119151399	0.0007018694518478091	0.000605352939757956	0.0005657303428605106	0.0005684197706657413	0.4087873902254451	0.000027930272516053437
1.050833982822018	8.787410279364782e-6	0.00018068341834055716	0.000696746465725524	0.0006002051801324235	0.0005603382848540733	0.0005624460035928249	0.4469402227148027	0.00002775881323215251
1.0509339828220179	8.67584462595573e-6	0.00017764380269138513	0.0006916799106695597	0.0005951159584267966	0.0005550109994866229	0.0005565488853825742	0.4819347304444647	0.00002758874345855672
1.0510339828220179	8.565823108372492e-6	0.0001746609624261612	0.0006866691012804816	0.0005900845092055112	0.0005497475857922367	0.0005507272775615397	0.5102206336154494	0.00002742004998063119
1.0511339828220179	8.457322453881923e-6	0.00017173372255047977	0.0006817133621610617	0.0005851100785658731	0.0005445471570933411	0.0005449800608826681	0.5281437866615578	0.00002725271972808802
1.0512339828220179	8.3503197705837e-6	0.0001688609349228378	0.000676812027758104	0.0005801919239443191	0.0005394088407471042	0.0005393061349613822	0.5328974674959747	0.00002708673977321934
1.0513339828220178	8.24479254066822e-6	0.00016604147757963818	0.0006719644422071676	0.0005753293139263613	0.0005343317778968213	0.000533704417919313	0.5234557020118483	0.00002692209732915486
1.0514339828220178	8.140718613803398e-6	0.00016327425407877474	0.0006671699591800428	0.0005705215280600089	0.00052931512322819	0.0005281738460354922	0.5009778530551056	0.000026758779748142106
1.0515339828220178	8.038076200647473e-6	0.00016055819286123942	0.000662427941735043	0.0005657678566727203	0.0005243580447303332	0.0005227133734048301	0.46842325284243586	0.000026596774519850494
1.0516339828220178	7.936843866485131e-6	0.00015789224663021855	0.0006577377621699317	0.0005610676006917173	0.0005194597234615465	0.000517321971603739	0.4296060146865564	0.00002643606926969818
1.0517339828220178	7.837000524984724e-6	0.00015527539174715234	0.000653098801877554	0.0005564200714676651	0.0005146193533195747	0.0005119986293627124	0.38820693932684996	0.000026276651757201618
1.0518339828220178	7.738525432073513e-6	0.0001527066276442458	0.0006485104512040205	0.0005518245906015746	0.0005098361408163863	0.0005067423522456957	0.34713764364761296	0.00002611850987434656
1.0519339828220178	7.641398179929485e-6	0.0001501849762529573	0.0006439721093094616	0.0005472804897749549	0.0005051093048573292	0.000501552162336132	0.30833914784379957	0.00002596163164398216
1.0520339828220178	7.545598691086315e-6	0.00014770948144797563	0.0006394831840312794	0.0005427871105830582	0.0005004380765245609	0.0004964270979294718	0.2728809803763837	0.000025806005218235678
1.0521339828220178	7.4511072126500216e-6	0.0001452792085062408	0.0006350430917498432	0.0005383438043712182	0.0004958216988646966	0.0004913662132320635	0.24118537060566014	0.000025651618876948792
1.0522339828220177	7.357904310624714e-6	0.00014289324358055633	0.0006306512572565934	0.0005339499320741882	0.0004912594266805356	0.0004863685780662241	0.2132565703659059	0.000025498461026135124
1.0523339828220177	7.265970864344763e-6	0.00014055069318736724	0.0006263071136245088	0.0005296048640584303	0.00048675052632682694	0.00048143327758138086	0.18886253291952781	0.0000253465201964575
1.0524339828220177	7.175288061012359e-6	0.00013825068370829115	0.0006220101020808817	0.0005253079799672993	0.00048229427550996605	0.00047655941197115304	0.16765950418964062	0.000025195785041726784
1.052533982822018	7.085837390337249e-6	0.000135992360904994	0.0006177596718823695	0.000521058668569045	0.00047788996309153405	0.0004717460961961983	0.14926898942845893	0.000025046244337419703
1.0526339828220177	6.997600639277622e-6	0.00013377488944704496	0.0006135552801923116	0.0005168563276076347	0.00047353688889564593	0.00046699245971278927	0.1333209398064136	0.000024897886979218052
1.052733982822018	6.910559886877464e-6	0.0001315974524522879	0.000609396391960088	0.000512700363656161	0.0004692343635198618	0.00046229764620676304	0.11947524242112455	0.000024750701981562782
1.052833982822018	6.824697499204351e-6	0.00012945925103954254	0.0006052824798028866	0.000508590191973152	0.0004649817081499387	0.0004576608133331434	0.10743027730334821	0.000024604678476235355
1.0529339828220179	6.739996124377446e-6	0.00012735950389305224	0.0006012130238893105	0.000504525236361241	0.0004607782543778755	0.0004530811324607875	0.09692428977719346	0.000024459805710949572
1.0530339828220179	6.656438687691228e-6	0.00012529744683852656	0.000597187511825201	0.0005005049290285603	0.0004566233440235813	0.0004485577884223711	0.08773310535034727	0.000024316073047966997
1.0531339828220179	6.574008386829063e-6	0.0001232723324303459	0.0005932054385414755	0.0004965287104525942	0.00045251632895987456	0.00044408997926937517	0.07966623914149458	0.00002417346996272974
1.0532339828220179	6.492688687165407e-6	0.00012128342954963554	0.0005892663061839191	0.0004925960292464758	0.0004484565709408067	0.0004396769160320173	0.07256253231264305	0.00002403198604251038
1.0533339828220178	6.4124633171560665e-6	0.00011933002301290035	0.0005853696240049489	0.0004887063420277273	0.0004444434414332392	0.00043531782248402555	0.06628590022424564	0.000023891610985080623
1.0534339828220178	6.333316263813442e-6	0.00011741141319090813	0.0005815149082573175	0.0004848591132893509	0.00044047632145161666	0.000431011934912138	0.06072146314183218	0.00002375233459739736
1.0535339828220178	6.255231768265663e-6	0.00011552691563753887	0.0005777016820896857	0.0004810538152732284	0.00043655460139582937	0.00042675850189022893	0.055772157596392744	0.00002361414679430579
1.0536339828220178	6.178194321397977e-6	0.00011367586072830932	0.0005739294754440195	0.00047728992784580967	0.0004326776808921575	0.0004225567840579416	0.05135583632645663	0.000023477037597259665
1.0537339828220178	6.102188659574698e-6	0.00011185759330830338	0.000570197824954867	0.00047356693837601456	0.00042884496863718235	0.00041840605390376466	0.04740282145629002	0.000023340997133058584
1.0538339828220178	6.027199760439779e-6	0.00011007147234923734	0.0005665062738503571	0.00046988434161533726	0.00042505588224464526	0.0004143055955524193	0.04385385809628485	0.000023206015632601758
1.0539339828220178	5.953212838795112e-6	0.00010831687061540694	0.0005628543718549812	0.00046624163958006187	0.00042130984809514357	0.00041025470455647033	0.04065841168680856	0.00002307208342965755
1.0540339828220178	5.880213342554356e-6	0.00010659317433826342	0.0005592416750940997	0.000462638341435617	0.0004176063011886818	0.0004062526876920975	0.03777325524269088	0.00002293919095965034
1.0541339828220178	5.808186948771265e-6	0.00010489978289937291	0.0005556677460001227	0.0004590739633829609	0.00041394468499992285	0.0004022988627588839	0.03516129838771858	0.000022807328758461982
1.0542339828220177	5.737119559740904e-6	0.00010323610852153368	0.0005521321532203587	0.0004555480285469983	0.00041032445133617806	0.00039839255838359746	0.032790616673340926	0.000022676487461249884
1.0543339828220177	5.666997299172073e-6	0.0001016015759678095	0.0005486344715264908	0.0004520600668669609	0.00040674506019799846	0.0003945331138278081	0.030633646135578566	0.000022546657801279552
1.054433982822018	5.597806508429949e-6	0.00009999562224826915	0.0005451742817256486	0.00044860961498876113	0.0004032059796423817	0.00039071987879932117	0.028666513897563833	0.00002241783060877332
1.0545339828220177	5.529533742847837e-6	0.00009841769633422921	0.0005417511705731017	0.0004451962161592438	0.00039970668564852504	0.0003869522132673371	0.026868480709011443	0.00002228999680977428
1.054633982822018	5.462165768104344e-6	0.00009686725887972428	0.0005383647306863702	0.0004418194201222278	0.0003962466619859598	0.00038322948728112665	0.025221475617588678	0.000022163147425021743
1.054733982822018	5.395689556669905e-6	0.00009534378195014309	0.0005350145604610521	0.00043847878301654864	0.0003928254000853027	0.0003795510807924495	0.023709706552272964	0.00002203727356884756
1.054833982822018	5.330092284314261e-6	0.00009384674875765905	0.00053170026398794	0.00043517386727570483	0.00038944239891118673	0.0003759163834812488	0.022319333553561502	0.000021912366448079986
1.054933982822018	5.265361326680187e-6	0.00009237565340340926	0.0005284214509717449	0.00043190424152940687	0.0003860971648376738	0.0003723247945848637	0.02103819380580315	0.000021788417360966268
1.0550339828220179	5.201484255917901e-6	0.00009093000062616318	0.0005251777366511954	0.00042866948050678644	0.00038278921152587453	0.00036877572273052035	0.019855569600421598	0.00002166541769610719
1.0551339828220179	5.138448837381214e-6	0.00008950930555732632	0.0005219687417205818	0.0004254691649413372	0.0003795180598038604	0.0003652685857711	0.01876199196515197	0.000021543358931406434
1.0552339828220179	5.076243026382907e-6	0.00008811309348209513	0.0005187940922526591	0.0004223028814774782	0.00037628323754872254	0.0003618028106240638	0.017749074000244593	0.000021422232633032076
1.0553339828220178	5.014854965009352e-6	0.00008674089960660816	0.0005156534196229559	0.0004191702225787987	0.00037308427957081987	0.00035837783311351817	0.016809369024299598	0.00002130203045439312
1.0554339828220178	4.954272978992079e-6	0.00008539226883091845	0.000512546360435413	0.0004160707864378616	0.000369920727500129	0.0003549930978153197	0.01593624949617306	0.000021182744135128
1.0555339828220178	4.894485574636133e-6	0.00008406675552763483	0.0005094725564493312	0.0004130041768876078	0.0003667921296746457	0.00035164805790516675	0.015123803383012457	0.000021064365500106625
1.0556339828220178	4.835481435803564e-6	0.00008276392332607424	0.0005064316545076358	0.0004099700033142821	0.0003636980410308275	0.0003483421750096137	0.014366745218555228	0.000020946886458444903
1.0557339828220178	4.7772494209510205e-6	0.00008148334490178358	0.0005034233064664156	0.0004069678805718764	0.00036063802299601567	0.0003450749190599436	0.013660339565101896	0.000020830299002532286
1.0558339828220178	4.719778560220988e-6	0.00008022460177127499	0.0005004471691257168	0.00040399742889806617	0.0003576116433828065	0.00034184576814884826	0.01300033497697188	0.000020714595207071545
1.0559339828220178	4.663058052584522e-6	0.00007898728409184619	0.0004975029041615741	0.00040105827383159654	0.00035461847628532873	0.00033865420838984415	0.012382906878878549	0.00002059976722813085
1.0560339828220178	4.607077263035738e-6	0.00007777099046633557	0.0004945901780592509	0.0003981500461310773	0.0003516581019773776	0.000335499733779361	0.011804608032391865	0.00002048580730220767
1.0561339828220178	4.551825719836139e-6	0.00007657532775269589	0.0004917086620476961	0.00039527238169522404	0.00034873010681241243	0.000332381846061486	0.011262325477950006	0.0000203727077453053
1.0562339828220177	4.497293111808362e-6	0.0000753999108782411	0.0004888580320351491	0.0003924249214844334	0.0003458340831253187	0.0003293000545952497	0.010753243017110815	0.00002026046095202053
1.0563339828220177	4.443469285677953e-6	0.00007424436265845625	0.0004860379685459339	0.00038960731144372464	0.0003429696291359492	0.0003262538762244558	0.010274808446690575	0.000020149059394643276
1.0564339828220177	4.390344243462766e-6	0.0000731083136202363	0.00048324815665835136	0.0003868192024270167	0.0003401363488543897	0.00032324283514995484	0.009824704878595863	0.000020038495622267348
1.056533982822018	4.337908139908456e-6	0.00007199140182944324	0.00048048828594373614	0.00038406025012267066	0.00033733385198790345	0.0003202664628043424	0.009400825580965671	0.000019928762259912535
1.0566339828220177	4.286151279970353e-6	0.00007089327272267829	0.00047775805040660885	0.0003813301149803835	0.0003345617538495828	0.000317324297729056	0.009001251861305898	0.00001981985200765921
1.056733982822018	4.235064116338245e-6	0.00006981357894310903	0.0004750571484258476	0.00037862846213920364	0.00033181967526852265	0.0003144158854536841	0.008624233583519872	0.000019711757639790073
1.056833982822018	4.184637247007637e-6	0.00006875198018033564	0.00047238528269705974	0.0003759549613569471	0.0003291072425017445	0.0003115407783776987	0.008268171970623746	0.000019604472003948375
1.056933982822018	4.134861412891404e-6	0.00006770814301408072	0.00046974216017587077	0.0003733092869406594	0.0003264240871475318	0.0003086985356542585	0.007931604395208536	0.00001949798802030148
1.0570339828220179	4.0857274954753956e-6	0.00006668174076169007	0.0004671274920223292	0.0003706911176783694	0.00032376984606040133	0.0003058887230762841	0.0076131909022844665	0.00001939229868071826
1.0571339828220179	4.0372265145145966e-6	0.00006567245332929826	0.00046454099354631813	0.0003681001367719626	0.00032114416126753626	0.00030311091296462343	0.007311702245023287	0.00001928739704795568
1.0572339828220179	3.989349625770186e-6	0.00006467996706657661	0.00046198238415395	0.0003655360317712017	0.00031854667988669936	0.00030036468405831077	0.007026009244407959	0.000019183276254855572
1.0573339828220178	3.942088118786418e-6	0.00006370397462496919	0.0004594513872949707	0.00036299849450886567	0.0003159770540455978	0.00029764962140687754	0.006755073309678097	0.000019079929503551823
1.0574339828220178	3.8954334147065e-6	0.00006274417481932622	0.00045694773041114446	0.0003604872210370135	0.00031343494080267336	0.00029496531626465363	0.006497937978507849	0.000018977350064687607
1.0575339828220178	3.849377064126892e-6	0.00006180027249284487	0.00045447114488557616	0.00035800191156428655	0.0003109200020692634	0.0002923113659870411	0.0062537213546658066	0.000018875531276641964
1.0576339828220178	3.803910744989326e-6	0.0000608719783852348	0.00045202136599300537	0.00035554227039431716	0.00030843190453314935	0.0002896873739286984	0.006021609337005082	0.000018774466544766595
1.0577339828220178	3.7590262605094013e-6	0.00005995900900401745	0.0004495981328510015	0.0003531080058651357	0.0003059703195834239	0.00028709294934361335	0.005800849547420402	0.00001867414934063152
1.0578339828220178	3.7147155371419235e-6	0.00005906108649889109	0.00044720118837212995	0.00035069883028964155	0.00030353492323668615	0.0002845277072870228	0.005590745877263668	0.000018574573201281137
1.0579339828220178	3.670970622581376e-6	0.00005817793853906947	0.0004448302792169695	0.0003483144598970508	0.0003011253960645214	0.0002819912685191321	0.005390653581902031	0.000018475731728498755
1.0580339828220178	3.6277836837974375e-6	0.00005730929819352469	0.0004424851557480602	0.0003459546147753375	0.0002987414231222367	0.00027948325941060646	0.0051999748618985365	0.000018377618588080506
1.0581339828220178	3.585147005104742e-6	0.00005645490381405891	0.0004401655719847275	0.00034361901881465353	0.0002963826938788406	0.0002770033118498039	0.005018154876893801	0.000018280227509118533
1.0582339828220177	3.54305298626624e-6	0.00005561449892113149	0.00043787128555876196	0.0003413073996516881	0.0002940489021482415	0.000274551063151697	0.004844678144844148	0.000018183552283292936
1.0583339828220177	3.501494140629434e-6	0.000054787832092370276	0.00043560205767097216	0.0003390194886149696	0.000291739746021632	0.0002721261559684669	0.004679065284975857	0.000018087586764172286
1.058433982822018	3.4604630932949826e-6	0.00005397465685369949	0.00043335765304857235	0.0003367550206710683	0.00028945492780104267	0.00026972823820172224	0.004520870067772732	0.000017992324866523134
1.0585339828220177	3.419952579317574e-6	0.00005317473157302782	0.0004311378399034438	0.00033451373437175653	0.0002871941539340755	0.00026735696291635045	0.004369676739629447	0.000017897760565628863
1.058633982822018	3.379955441936429e-6	0.00005238781935639365	0.00042894238989112554	0.00033229537180194354	0.0002849571349496744	0.00026501198825584706	0.004225097593556015	0.000017803887896613755
1.058733982822018	3.34046463083872e-6	0.000051613687946575664	0.00042677107807077505	0.00033009967852862547	0.0002827435853951339	0.0002626929773593181	0.004086770760625017	0.00001771070095378087
1.058833982822018	3.3014732004507925e-6	0.00005085210962402358	0.0004246236828657595	0.0003279264035505589	0.00028055322377406634	0.0002603995982798541	0.003954358199696299	0.000017618193889952477
1.058933982822018	3.2629743082601987e-6	0.000050102861110115636	0.00042249998602518127	0.00032577529924885686	0.0002783857724855096	0.00025813152390446613	0.003827543865503297	0.0000175263609158224
1.0590339828220179	3.2249612131661695e-6	0.00004936572347265059	0.00042039977258611	0.00032364612133837633	0.00027624095776404827	0.0002558884318754277	0.003706032037374687	0.000017435196299314665
1.0591339828220179	3.1874272738584746e-6	0.00004864048203352845	0.00041832283083661717	0.0003215386288199197	0.00027411850962096555	0.00025367000451305524	0.003589545792817067	0.000017344694364950725
1.0592339828220179	3.1503659472242517e-6	0.00004792692627856368	0.00041626895227957905	0.00031945258393324016	0.0002720181617864059	0.00025147592873985957	0.0034778256118929655	0.00001725484949322387
1.0593339828220179	3.1137707867821408e-6	0.00004722484976937731	0.00041423793159723764	0.0003173877521108253	0.0002699396516525117	0.00024930589600607496	0.0033706280998362812	0.000017165656119982024
1.0594339828220178	3.0776354411431817e-6	0.00004653405005731633	0.0004122295666164965	0.0003153439019324449	0.00026788272021753496	0.00024715960221651526	0.0032677248166795916	0.0000170771087358174
1.0595339828220178	3.0419536524981514e-6	0.00004585432859934879	0.00041024365827496744	0.00031332080508045804	0.0002658471120309061	0.00024503674765873903	0.003168901203844625	0.00001698920188546418
1.0596339828220178	3.0067192551308344e-6	0.000045185490675887686	0.0004082800105877758	0.000311318236295869	0.0002638325751392195	0.00024293703693250163	0.0030739555986901024	0.000016901930167203318
1.0597339828220178	2.971926173956413e-6	0.00004452734531049324	0.0004063384306150433	0.00030933597333510744	0.00026183886103314547	0.00024086017888046436	0.0029826983289356302	0.000016815288232274573
1.0598339828220178	2.937568423085137e-6	0.000043879705191408846	0.0004044187284301245	0.00030737379692751606	0.00025986572459523805	0.00023880588652013297	0.0028949508797007834	0.00001672927078429596
1.0599339828220178	2.90364010441024e-6	0.00004324238659488404	0.000402520717088553	0.00030543149073356365	0.00025791292404862403	0.00023677387697701295	0.0028105451266285833	0.000016643872578690004
1.0600339828220178	2.870135406219904e-6	0.000042615209310241276	0.0004006442125976852	0.00030350884130373286	0.0002559802209065561	0.0002347638714189421	0.0027293226292116586	0.000016559088422117168
1.0601339828220178	2.8370486018328724e-6	0.00004199799656664395	0.0003987890338870304	0.00030160563803810194	0.0002540673799228157	0.00023277559499159672	0.002651133979018947	0.00001647491317191615
1.0602339828220178	2.8043740482571872e-6	0.00004139057496152127	0.0003969550027793066	0.0002997216731465799	0.000252174169042954	0.00023080877675512278	0.0025758381980364384	0.000016391341735550783
1.0603339828220177	2.7721061848716372e-6	0.00004079277439061399	0.00039514194396214766	0.00029785674160981885	0.0002503003593563402	0.00022886314962190137	0.0025033021827982546	0.000016308369070063902
1.0604339828220177	2.7402395321296764e-6	0.00004020442797959681	0.0003933496849605128	0.00029601064114076296	0.0002484457250490325	0.00022693845029540157	0.002433400190396011	0.000016225990181537947
1.060533982822018	2.7087686902849317e-6	0.00003962537201723881	0.00039157805610977206	0.00029418317214683053	0.0002466100433574141	0.00022503441921010536	0.002366013362824915	0.000016144200124561427
1.0606339828220177	2.6776883381388927e-6	0.00003905544589007675	0.00038982689052945147	0.00029237413769274087	0.0002447930945226385	0.00022315080047251187	0.0023010292864574303	0.000016062994001703267
1.060733982822018	2.6469932318084785e-6	0.000038494492018530194	0.0003880960240976325	0.00029058334346390003	0.0002429946617457707	0.0002212873418031105	0.0022383415837284627	0.00001598236696299069
1.060833982822018	2.616678203516204e-6	0.00003794235579448182	0.00038638529542606533	0.00028881059773049137	0.0002412145311437729	0.000219443794479476	0.0021778495343929755	0.000015902314205397738
1.060933982822018	2.586738160398831e-6	0.00003739888552021923	0.0003846945458358577	0.0002870557113120527	0.00023945249170612528	0.00021761991328024508	0.0021194577239440106	0.00001582283097233532
1.0610339828220179	2.5571680833372955e-6	0.00003686393234876042	0.00038302361933389636	0.00028531849754270794	0.00023770833525222417	0.00021581545643014268	0.002063075717008824	0.00001574391255315079
1.0611339828220179	2.527963025805788e-6	0.00003633735022550015	0.0003813723625898565	0.0002835987722369506	0.00023598185638947725	0.00021403018554594372	0.00200861775372694	0.00001566555428263188
1.0612339828220179	2.499118112740243e-6	0.000035818995831153014	0.00037974062491389536	0.0002818963536559915	0.00023427285247207874	0.0002122638655833638	0.0019560024672945534	0.00001558775154051707
1.0613339828220179	2.4706285394256764e-6	0.00003530872852596528	0.00037812825823496947	0.00028021106247467316	0.0002325811235604839	0.0002105162647848894	0.0019051526210171366	0.00001551049975101194
1.0614339828220178	2.4424895704022995e-6	0.000034806410295158714	0.0003765351170797936	0.00027854272174891395	0.00023090647238153644	0.00020878715462849655	0.0018559948633566873	0.000015433794382311036
1.0615339828220178	2.4146965383897595e-6	0.00003431190569558233	0.0003749610585524361	0.00027689115688371265	0.00022924870428926792	0.00020707630977726346	0.0018084594995896126	0.000015357630946125623
1.0616339828220178	2.3872448432293625e-6	0.000033825081803540655	0.00037340594231455304	0.00027525619560166164	0.00022760762722633105	0.00020538350802985317	0.001762480278809718	0.00001528200499721711
1.0617339828220178	2.3601299508440087e-6	0.000033345808163769284	0.00037186963056625393	0.00027363766791199716	0.0002259830516860765	0.0002037085302718427	0.0017179941951172267	0.000015206912132935924
1.0618339828220178	2.333347392215363e-6	0.00003287395673953503	0.0003703519880275818	0.00027203540608015573	0.00022437479067524476	0.00020205116042789863	0.001674941301931979	0.000015132347992766156
1.0619339828220178	2.306892762378036e-6	0.000032409401863827054	0.00036885288192065404	0.0002704492445978308	0.00022278265967727598	0.0002004111854147666	0.0016332645384570395	0.00001505830825787528
1.0620339828220178	2.2807617194304846e-6	0.000031952020191619496	0.000367372181952385	0.0002688790201535319	0.00022120647661621318	0.00019878839509507033	0.0015929095673990418	0.000014984788650669371
1.0621339828220178	2.2549499835623112e-6	0.00003150169065317685	0.0003659097602978851	0.0002673245716036347	0.0002196460618212062	0.00019718258223189807	0.0015538246231243805	0.000014911784934353833
1.0622339828220178	2.2294533360976834e-6	0.000031058294408377946	0.0003644654915844474	0.00026578573994389987	0.0002181012379915831	0.000195593542444172	0.001515960369496864	0.000014839292912499024
1.0623339828220177	2.204267618554607e-6	0.00003062171480203436	0.0003630392528761743	0.00026426236828148357	0.0002165718301625013	0.0001940210741627671	0.001479269766702788	0.00001476730842861124
1.0624339828220177	2.1793887317196525e-6	0.000030191837320181485	0.0003616309236592319	0.0002627543018073932	0.00021505766567115242	0.00019246497858739145	0.0014437079464246323	0.000014695827365708643
1.0625339828220177	2.1548126347380854e-6	0.000029768549547316355	0.0003602403858277188	0.00026126138776941883	0.00021355857412351802	0.00019092505964418615	0.0014092320947749746	0.000014624845645902417
1.062633982822018	2.1305353442188827e-6	0.000029351741124562572	0.00035886752367016747	0.0002597834754455015	0.00021207438736165998	0.00018940112394405233	0.0013758013424479511	0.000014554359229982444
1.062733982822018	2.106552933354688e-6	0.000028941303708742765	0.0003575122238566911	0.00025832041611757186	0.00021060493943156556	0.0001878929807416931	0.001343376661588435	0.000014484364117008962
1.062833982822018	2.08286153105585e-6	0.00002853713093232671	0.0003561743754267101	0.00025687206304578317	0.00020915006655146794	0.00018640044189532155	0.0013119207689158547	0.000014414856343907202
1.062933982822018	2.059457321099097e-6	0.000028139118364250194	0.00035485386977735536	0.00025543827144321814	0.00020770960708072156	0.00018492332182707517	0.0012813980346774048	0.00001434583198506855
1.0630339828220179	2.036336541289989e-6	0.000027747163471573057	0.0003535506006524787	0.0002540188984509938	0.00020628340148916164	0.00018346143748408934	0.0012517743970352339	0.000014277287151955545
1.0631339828220179	2.0134954826391408e-6	0.000027361165581960996	0.00035226446413230776	0.00025261380311380246	0.00020487129232696282	0.00018201460830022487	0.0012230172815231256	0.000014209217992711848
1.0632339828220179	1.990930488551858e-6	0.000026981025846970663	0.0003509953586237262	0.0002512228463558481	0.00020347312419497407	0.00018058265615843492	0.0011950955252351407	0.000014141620691776424
1.0633339828220179	1.968637954031183e-6	0.00002660664720612111	0.0003497431848511994	0.0002498458909571932	0.00020208874371554437	0.00017916540535377394	0.001167979305433379	0.000014074491469502573
1.0634339828220178	1.9466143248937477e-6	0.000026237934351731778	0.00034850784584833914	0.00024848280153051433	0.00020071799950380958	0.00017776268255701482	0.0011416400722852602	0.00001400782658178138
1.0635339828220178	1.924856096998639e-6	0.000025874793694511074	0.0003472892469501213	0.0002471334444982474	0.00019936074213944185	0.0001763743167788858	0.0011160504854615702	0.000013941622319669601
1.0636339828220178	1.903359815488654e-6	0.00002551713332987602	0.0003460872957857338	0.0002457976880701053	0.00019801682413885178	0.00017500013933489188	0.0010911843543459827	0.000013875875009021643
1.0637339828220178	1.8821220740440006e-6	0.000025164863004987766	0.0003449019022721062	0.0002444754022210057	0.00019668609992783335	0.00017363998381073617	0.0010670165816247237	0.000013810581010126253
1.0638339828220178	1.8611395141480584e-6	0.00002481789408648632	0.0003437329786080741	0.00024316645866934982	0.0001953684258146534	0.0001722936860283037	0.0010435231100413794	0.000013745736717347002
1.0639339828220178	1.8404088243652067e-6	0.000024476139528908326	0.00034258043926921566	0.00024187073085569043	0.0001940636599635616	0.00017096108401222268	0.0010206808721170758	0.000013681338558767445
1.0640339828220178	1.8199267396301796e-6	0.000024139513843772162	0.0003414442010033618	0.00024058809392175904	0.00019277166236873156	0.00016964201795697219	0.0009984677426502437	0.000013617382995840053
1.0641339828220178	1.7996900405490395e-6	0.000023807933069314752	0.0003403241828267701	0.00023931842468985368	0.0001914922948286129	0.0001683363301945373	0.0009768624938230554	0.000013553866523039361
1.0642339828220178	1.7796955527114662e-6	0.000023481314740866193	0.00033922030602099586	0.00023806160164258135	0.00019022542092068974	0.00016704386516259962	0.0009558447527537368	0.000013490785667519026
1.0643339828220177	1.7599401460141347e-6	0.000023159577861847396	0.00033813249413043535	0.00023681750490296092	0.0001889709059766455	0.00016576446937325537	0.0009353949613446938	0.000013428136988773268
1.0644339828220177	1.7404207339950333e-6	0.000022842642875375597	0.0003370606729605723	0.00023558601621485542	0.0001877286170579206	0.00016449799138224317	0.0009154943382868284	0.00001336591707830168
1.064533982822018	1.7211342731784197e-6	0.000022530431636464377	0.0003360047705769297	0.00023436701892376672	0.00018649842293165257	0.00016324428175868073	0.0008961248430897637	0.000013304122559278154
1.0646339828220177	1.7020777624306794e-6	0.000022222867384809846	0.0003349647173047333	0.00023316039795795418	0.00018528019404701615	0.00016200319305531376	0.0008772691420166491	0.000013242750086224382
1.064733982822018	1.6832482423257891e-6	0.00002191987471813339	0.00033394044572927485	0.00023196603980987426	0.00018407380251189397	0.0001607745797792114	0.000858910575809288	0.000013181796344684981
1.064833982822018	1.6646427945220833e-6	0.00002162137956609683	0.0003329318906970514	0.00023078383251798823	0.00018287912206998573	0.00015955829836300574	0.000841033129099312	0.000013121258050909627
1.064933982822018	1.64625854114793e-6	0.000021327309164744282	0.00033193898931758325	0.00022961366564884395	0.00018169602807820867	0.00015835420713653647	0.0008236214014043443	0.000013061131951535597
1.0650339828220179	1.6280926441979822e-6	0.000021037592031485432	0.00033096168096602885	0.00022845543027951562	0.00018052439748449944	0.00015716216629900335	0.0008066605796183491	0.000013001414823276235
1.0651339828220179	1.6101423049387448e-6	0.000020752157940592605	0.0003299999072865378	0.00022730901898033605	0.0001793641088059487	0.0001559820378915528	0.000790136411908714	0.000012942103472611776
1.0652339828220179	1.5924047633238927e-6	0.00002047093789920769	0.0003290536121963821	0.00022617432579795594	0.00017821504210728534	0.00015481368577031937	0.0007740351829394341	0.000012883194735484577
1.0653339828220179	1.5748772974186713e-6	0.000020193864123842917	0.0003281227418908676	0.0002250512462386984	0.00017707707897969769	0.00015365697557989823	0.000758343690344473	0.000012824685476997012
1.0654339828220178	1.5575572228336915e-6	0.00001992087001736819	0.00032720724484903155	0.00022393967725223082	0.00017595010251998596	0.00015251177472725626	0.0007430492223804418	0.000012766572591113602
1.0655339828220178	1.5404418921676524e-6	0.00001965189014647097	0.0003263070718401793	0.0002228395172155205	0.00017483399731004485	0.0001513779523560569	0.0007281395366919859	0.000012708853000365889
1.0656339828220178	1.5235286944590044e-6	0.000019386860219581426	0.0003254221759312053	0.00022175066591710707	0.00017372864939667362	0.00015025537932141108	0.0007136028401276377	0.000012651523655561443
1.0657339828220178	1.5068150546462102e-6	0.000019125717065248996	0.0003245525124947814	0.00022067302454164588	0.00017263394627168444	0.00014914392816502695	0.0006994277695475476	0.000012594581535495342
1.0658339828220178	1.4902984330367454e-6	0.000018868398610963162	0.00032369803921837543	0.00021960649565475981	0.00017154977685234385	0.00014804347309076507	0.0006856033735684028	0.000012538023646665557
1.0659339828220178	1.4739763247844367e-6	0.000018614843862408043	0.00032285871611416306	0.00021855098318817218	0.00017047603146211376	0.000146953889940589	0.000672119095193938	0.000012481847022991722
1.0660339828220178	1.4578462593750501e-6	0.000018364992883139095	0.0003220345055297828	0.00021750639242511325	0.00016941260181167926	0.00014587505617089623	0.0006589647552827047	0.000012426048725536189
1.0661339828220178	1.4419058001200953e-6	0.000018118786774676162	0.00032122537216005507	0.0002164726299860253	0.00016835938098029856	0.00014480685082923753	0.0006461305368077743	0.000012370625842229462
1.0662339828220178	1.4261525436586703e-6	0.000017876167657001397	0.00032043128305955635	0.00021544960381452902	0.0001673162633974258	0.0001437491545314051	0.0006336069698656139	0.000012315575487597976
1.0663339828220177	1.4105841194670374e-6	0.000017637078649452444	0.00031965220765617304	0.00021443722316367183	0.0001662831448246208	0.00014270184943888643	0.000621384917394052	0.00001226089480249509
1.0664339828220177	1.3951981893760704e-6	0.000017401463852004693	0.00031888811776560583	0.000213435398582443	0.000165259922337757	0.00014166481923668376	0.0006094555615616019	0.000012206580953835372
1.0665339828220177	1.3799924470962409e-6	0.000017169268326932814	0.00031813898760684205	0.00021244404190256768	0.00016424649430948592	0.00014063794911148031	0.0005978103907926324	0.000012152631134331723
1.066633982822018	1.364964617750095e-6	0.000016940438080841765	0.0003174047938186439	0.00021146306622555095	0.0001632427603919891	0.00013962112573016208	0.0005864411873949402	0.000012099042562235385
1.0667339828220177	1.3501124574122558e-6	0.000016714920047064626	0.0003166855154770589	0.00021049238591000922	0.0001622486215000053	0.00013861423721868516	0.0005753400157584428	0.000012045812481079674
1.066833982822018	1.3354337526560922e-6	0.000016492662068406735	0.00031598113411394294	0.0002095319165592194	0.00016126397979408246	0.00013761717314125045	0.0005644992110947884	0.000011992938159424568
1.066933982822018	1.320926320108458e-6	0.00001627361288025056	0.00031529163373663277	0.00020858157500899607	0.00016028873866415707	0.00013662982447986145	0.0005539113686909825	0.00001194041689060751
1.067033982822018	1.3065880060103808e-6	0.000016057722093986644	0.000314617000848613	0.00020764127931574536	0.00015932280271332036	0.0001356520836141514	0.0005435693336494413	0.000011888245992493477
1.0671339828220179	1.2924166857853405e-6	0.000015844940180785404	0.00031395722447139434	0.00020671094874483525	0.0001583660777418814	0.0001346838443015641	0.0005334661910906755	0.000011836422807230302
1.0672339828220179	1.2784102636140571e-6	0.000015635218455691723	0.0003133122961674952	0.00020579050375918657	0.00015741847073166463	0.00013372500165783794	0.0005235952567946413	0.000011784944701005944
1.0673339828220179	1.2645666720158642e-6	0.00001542850906203676	0.00031268221006460845	0.00020487986600812016	0.0001564798898305412	0.00013277545213779488	0.000513950068258763	0.000011733809063808158
1.0674339828220178	1.2508838714367365e-6	0.000015224764956162922	0.0003120669628810021	0.00020397895831645983	0.0001555502443372234	0.0001318350935164384	0.0005045243761518378	0.0000116830133091877
1.0675339828220178	1.2373598498436824e-6	0.00001502393989245128	0.0003114665539521193	0.0002030877046738665	0.00015462944468626745	0.00013090382487034337	0.0004953121361440084	0.0000116325548740232
1.0676339828220178	1.2239926223254641e-6	0.000014825988408649123	0.00031088098525849825	0.00020220603022443577	0.00015371740243333697	0.00012998154655934226	0.0004863075010942707	0.000011582431218289719
1.0677339828220178	1.210780230699518e-6	0.000014630865811487654	0.0003103102614549598	0.00020133386125651542	0.0001528140302406709	0.00012906816020849695	0.000477504813577848	0.000011532639824829034
1.0678339828220178	1.1977207431249953e-6	0.000014438528162585774	0.0003097543899011741	0.00020047112519278938	0.0001519192418627941	0.00012816356869035507	0.00046889859873685966	0.000011483178199123025
1.0679339828220178	1.1848122537218325e-6	0.000014248932264632855	0.0003092133806935603	0.00019961775058057469	0.00015103295213243897	0.00012726767610748014	0.0004604835574385139	0.000011434043869069265
1.0680339828220178	1.17205288219567e-6	0.000014062035647845246	0.00030868724669866533	0.00019877366708238032	0.00015015507694669255	0.0001263803877752594	0.00045225455972597745	0.000011385234384759563
1.0681339828220178	1.1594407734686363e-6	0.000013877796556689858	0.00030817600358793763	0.0001979388054666881	0.00014928553325335494	0.00012550161020497593	0.00044420663854780393	0.000011336747318260436
1.0682339828220178	1.14697409731582e-6	0.000013696173936869591	0.0003076796698740508	0.00019711309759897034	0.00014842423903750835	0.00012463125108714892	0.00043633498375263277	0.000011288580263396436
1.0683339828220177	1.1346510480073597e-6	0.000013517127422565461	0.0003071982669487418	0.0001962964764329491	0.00014757111330830115	0.00012376921927512868	0.0004286349363365248	0.000011240730835535797
1.0684339828220177	1.1224698439560802e-6	0.000013340617323929083	0.00030673181912224283	0.00019548887600208113	0.000146726076085926	0.00012291542476895086	0.00042110198293097376	0.000011193196671378484
1.068533982822018	1.1104287273705027e-6	0.000013166604614820047	0.0003062803536643559	0.00019469023141127558	0.00014588904838881	0.00012206977869943516	0.0004137317505202545	0.000011145975428746263
1.0686339828220177	1.0985259639133827e-6	0.000012995050920786807	0.00030584390084720264	0.0001939004788288523	0.00014505995222100428	0.00012123219331254493	0.00040652000137750895	0.000011099064786376095
1.068733982822018	1.0867598423650773e-6	0.000012825918507276007	0.00030542249398971536	0.0001931195554787134	0.00014423871055975314	0.00012040258195396053	0.00039946262820903195	0.000011052462443714127
1.068833982822018	1.0751286742927512e-6	0.000012659170268081191	0.00030501616950390773	0.0001923473996327616	0.0001434252473432847	0.00011958085905393201	0.0003925556494977281	0.000011006166120714115
1.068933982822018	1.0636307937239943e-6	0.0000124947697140088	0.00030462496694300773	0.00019158395060353908	0.00014261948745876362	0.00011876694011232498	0.0003857952050358683	0.000010960173557636202
1.069033982822018	1.0522645568258578e-6	0.000012332680961769457	0.0003042489290514592	0.0001908291487370924	0.00014182135673044725	0.00011796074168392222	0.0003791775516390265	0.00001091448251484892
1.0691339828220179	1.0410283415886763e-6	0.000012172868723083972	0.000303888101816919	0.00019008293540606923	0.0001410307819080215	0.00011716218136394597	0.0003726990590326711	0.000010869090772633219
1.0692339828220179	1.029920547514745e-6	0.000012015298294001073	0.0003035425345242635	0.0001893452530030477	0.00014024769065512063	0.00011637117777379886	0.00036635620590366193	0.000010823996130988608
1.0693339828220179	1.018939595311745e-6	0.000011859935544421832	0.00030321227981166437	0.00018861604493408378	0.00013947201153802232	0.00011558765054702699	0.00036014557610921245	0.00001077919640944137
1.0694339828220178	1.008083926590857e-6	0.000011706746907827463	0.000302897393728859	0.00018789525561248885	0.0001387036740145218	0.00011481152031549949	0.00035406385503625903	0.000010734689446855003
1.0695339828220178	9.973520035695143e-7	0.000011555699371205473	0.00030259793579763127	0.0001871828304528358	0.0001379426084229801	0.00011404270869579754	0.000348107826104538	0.000010690473101242875
1.0696339828220178	9.867423087786153e-7	0.000011406760465169815	0.0003023139690745659	0.00018647871586519613	0.00013718874597154	0.00011328113827581058	0.00034227436740696574	0.000010646545249582571
1.0697339828220178	9.76253344774277e-7	0.000011259898254272211	0.000302045560216228	0.00018578285924959322	0.00013644201872751815	0.00011252673260154228	0.0003365604484812932	0.00001060290378763261
1.0698339828220178	9.658836338538924e-7	0.000011115081327499293	0.0003017927795467788	0.00018509520899069192	0.0001357023596069528	0.0001117794161641133	0.0003309631272072599	0.000010559546629751189
1.0699339828220178	9.55631717776574e-7	0.000010972278788952557	0.00030155570112812226	0.0001844157144527171	0.00013496970236432748	0.00011103911438696292	0.0003254795468237458	0.000010516471708716745
1.0700339828220178	9.454961574877835e-7	0.000010831460248707036	0.00030133440283269255	0.0001837443259745961	0.00013424398158244546	0.00011030575361324919	0.00032010693306072624	0.000010473676975550565
1.0701339828220178	9.354755328481732e-7	0.00001069259581384526	0.00030112896641896835	0.00018308099486532203	0.00013352513266247113	0.00010957926109343476	0.0003148425913810594	0.000010431160399341384
1.0702339828220178	9.255684423665119e-7	0.000010555656079662452	0.00030093947760978436	0.0001824256733995694	0.00013281309181412297	0.00010885956497306645	0.00030968390432736575	0.000010388919967071905
1.0703339828220177	9.157735029366733e-7	0.000010420612121039833	0.0003007660261735746	0.000181778314813515	0.00013210779604602647	0.00010814659428073735	0.00030462832896951925	0.000010346953683447149
1.0704339828220177	9.06089349578564e-7	0.000010287435483982447	0.00030060870600861085	0.00018113887330090144	0.00013140918315621575	0.00010744027891623351	0.00029967339444844946	0.000010305259570724846
1.0705339828220177	8.96514635183003e-7	0.000010156098177318047	0.00030046761523038016	0.00018050730400933713	0.00013071719172278758	0.00010674054963885611	0.0002948166996121671	0.000010263835668547385
1.070633982822018	8.870480302604092e-7	0.000010026572664553781	0.0003003428562622022	0.00017988356303681824	0.0001300317610947014	0.00010604733805592606	0.00029005591074013375	0.000010222680033776064
1.0707339828220177	8.77688222693385e-7	9.898831855888523e-6	0.00030023453592918663	0.0001792676074284934	0.00012935283138273398	0.0001053605766114604	0.00028538875935230144	0.000010181790740326942
1.070833982822018	8.684339174927257e-7	9.772849100373108e-6	0.0003001427655556677	0.00017865939517365423	0.0001286803434505602	0.00010468019857500725	0.0002808130400991004	0.000010141165879007782
1.070933982822018	8.592838365575749e-7	9.648598178224984e-6	0.0003000676610662558	0.0001780588852029808	0.0001280142389060014	0.0001040061380306775	0.00027632660872938805	0.000010100803557358428
1.071033982822018	8.502367184387151e-7	9.526053293281982e-6	0.00030000934309061403	0.00017746603738600584	0.0001273544600923919	0.00010333832986630821	0.00027192738013265917	0.000010060701899491201
1.0711339828220179	8.412913181056712e-7	9.405189065602393e-6	0.0002999679370721155	0.00017688081252882545	0.0001267009500800972	0.00010267670976281352	0.00026761332645284207	0.000010020859045934018
1.0712339828220179	8.324464067172596e-7	9.285980524203066e-6	0.0002999435733805132	0.00017630317237206318	0.0001260536526581647	0.00010202121418368295	0.0002633824752705494	9.981273153475057e-6
1.0713339828220179	8.237007713955188e-7	9.168403099934451e-6	0.00029993638742880247	0.0001757330795890594	0.00012541251232610877	0.000101371780364642	0.0002592329078510438	9.941942395008767e-6
1.0714339828220178	8.150532150030948e-7	9.052432618489607e-6	0.00029994651979440434	0.00017517049778432308	0.00012477747428582992	0.00010072834630346772	0.00025516275745525457	9.902864959384207e-6
1.0715339828220178	8.065025559238682e-7	8.93804529354414e-6	0.00029997411634483323	0.00017461539149222084	0.00012414848443366845	0.0001000908507499541	0.0002511702077112788	9.864039051254303e-6
1.0716339828220178	7.980476278469474e-7	8.825217720025025e-6	0.0003000193283680829	0.00017406772617592318	0.0001235254893525807	0.00009945923319603064	0.0002472534910439546	9.825462890927335e-6
1.0717339828220178	7.89687279553783e-7	8.713926867504908e-6	0.0003000823127078007	0.00017352746822660333	0.0001229084363044507	0.00009883343386602394	0.00024341088716015553	9.787134714219585e-6
1.0718339828220178	7.814203747085586e-7	8.604150073720489e-6	0.00030016323190357365	0.00017299458496288544	0.00012229727322252647	0.00009821339370707263	0.00023964072158762063	9.749052772310076e-6
1.0719339828220178	7.732457916516115e-7	8.495865038210961e-6	0.00030026225433640044	0.00017246904463056345	0.00012169194870397563	0.0000975990543796755	0.00023594136426514768	9.711215331596252e-6
1.0720339828220178	7.651624231959839e-7	8.389049816076076e-6	0.000300379554379661	0.0001719508164025686	0.00012109241200257493	0.00009699035824838916	0.00023231122818217708	9.673620673551992e-6
1.0721339828220178	7.571691764269335e-7	8.28368281184903e-6	0.0003005153125557158	0.00017143987037921394	0.00012049861302151195	0.00009638724837265637	0.000228748768065768	9.636267094586437e-6
1.0722339828220178	7.492649725045112e-7	8.179742773484325e-6	0.0003006697156984213	0.00017093617758869817	0.00011991050230631092	0.00009578966849777877	0.00022525247911315855	9.599152905904802e-6
1.0723339828220178	7.414487464689443e-7	8.077208786456415e-6	0.0003008429571217754	0.00017043970998788474	0.00011932803103788127	0.00009519756304601631	0.0002218208957681042	9.562276433370537e-6
1.0724339828220177	7.337194470490185e-7	7.976060267968133e-6	0.00030103523679495827	0.00016995044046335975	0.0001187511510256767	0.00009461087710782295	0.00021845259053931092	9.525636017369037e-6
1.0725339828220177	7.260760364732091e-7	7.876276961265868e-6	0.00030124676152398994	0.00016946834283276086	0.0001181798147009756	0.00009402955643321217	0.00021514617285932824	9.489230012672757e-6
1.0726339828220177	7.1851749028364e-7	7.777838930059877e-6	0.0003014777451403301	0.0001689933918463966	0.00011761397511027338	0.00009345354742324871	0.00021190028798235023	9.453056788307808e-6
1.072733982822018	7.110427971527654e-7	7.680726553047632e-6	0.0003017284086966817	0.0001685255631891533	0.00011705358590879015	0.00009288279712166691	0.0002087136159194375	9.41711472742201e-6
1.072833982822018	7.036509587028347e-7	7.584920518538509e-6	0.0003019989806702946	0.00016806483348269245	0.00011649860135409435	0.00009231725320661624	0.00020558487040975531	9.381402227154607e-6
1.072933982822018	6.963409893278432e-7	7.4904018191756274e-6	0.00030228969717410433	0.0001676111802879381	0.00011594897629982532	0.00009175686398252087	0.00020251279792637373	9.345917698506658e-6
1.073033982822018	6.891119160182862e-7	7.397151746756801e-6	0.0003026008021759949	0.00016716458210787826	0.00011540466618953726	0.0000912015783720672	0.00019949617671546124	9.310659566213756e-6
1.0731339828220179	6.81962778188392e-7	7.305151887149079e-6	0.00030293254772660366	0.00016672501839066486	0.00011486562705065018	0.00009065134590830739	0.00019653381586749906	9.2756262686195e-6
1.0732339828220179	6.74892627505916e-7	7.214384115296983e-6	0.00030328519419596284	0.00016629246953302925	0.00011433181548850471	0.0000901061167268785	0.00019362455441937447	9.240816257550583e-6
1.0733339828220179	6.679005277244137e-7	7.1248305903218405e-6	0.00030365901051938307	0.00016586691688401188	0.0001138031886805219	0.00008956584155833566	0.00019076726048618332	9.206227998193089e-6
1.0734339828220179	6.609855545180017e-7	7.036473750710757e-6	0.0003040542744530093	0.0001654483427490183	0.00011327970437047498	0.00008903047172059903	0.00018796083042164444	9.171859968970246e-6
1.0735339828220178	6.541467953185134e-7	6.949296309593252e-6	0.00030447127283942315	0.00016503673039420323	0.00011276132086286155	0.00008849995911151437	0.00018520418800606323	9.137710661421455e-6
1.0736339828220178	6.47383349155028e-7	6.863281250103927e-6	0.00030491030188376916	0.00016463206405118878	0.00011224799701737401	0.00008797425620151746	0.00018249628366083596	9.103778580082547e-6
1.0737339828220178	6.406943264957871e-7	6.778411820829519e-6	0.0003053716674408486	0.00016423432892213023	0.0001117396922434827	0.00008745331602641035	0.00017983609368850965	9.070062242367423e-6
1.0738339828220178	6.340788490923752e-7	6.694671531338858e-6	0.0003058556853136742	0.000163843511185127	0.00011123636649511132	0.00008693709218024507	0.00017722261953748858	9.036560178451012e-6
1.0739339828220178	6.275360498261798e-7	6.61204414779328e-6	0.00030636268156401667	0.00016345959799998476	0.00011073798026541521	0.00008642553880830636	0.00017465488709045304	9.0032709311532e-6
1.0740339828220178	6.210650725570987e-7	6.530513688637305e-6	0.00030689299283545406	0.00016308257751435274	0.0001102444945816617	0.00008591861060020263	0.0001721319459756733	8.970193055824423e-6
1.0741339828220178	6.146650719744698e-7	6.450064420366931e-6	0.0003074469666895075	0.00016271243887022285	0.00010975587100020652	0.00008541626278305646	0.00016965286890036456	8.937325120232232e-6
1.0742339828220178	6.083352134500963e-7	6.370680853374182e-6	0.00030802496195546993	0.0001623491722108143	0.00010927207160156571	0.00008491845111479235	0.00016721675100529702	8.904665704449037e-6
1.0743339828220178	6.020746728934914e-7	6.292347737866964e-6	0.0003086273490945162	0.00016199276868783896	0.00010879305898558935	0.00008442513187752822	0.000164822709239912	8.872213400741233e-6
1.0744339828220177	5.958826366091672e-7	6.21505005986215e-6	0.00030925451057881243	0.0001616432204691678	0.00010831879626672399	0.00008393626187105798	0.0001624698817571971	8.83996681345931e-6
1.0745339828220177	5.897583011560096e-7	6.138773037251064e-6	0.0003099068412862828	0.00016130052074690867	0.00010784924706938351	0.00008345179840643417	0.000160157427327636	8.807924558929503e-6
1.074633982822018	5.837008732086879e-7	6.063502115935226e-6	0.0003105847489117849	0.00016096466374588444	0.00010738437552339552	0.0000829716992996416	0.0001578845247715387	8.776085265346082e-6
1.0747339828220177	5.77709569421107e-7	5.9892229660322794e-6	0.0003112886543954046	0.00016063564473254812	0.00010692414625956038	0.00008249592286536592	0.00015565037240914355	8.744447572665307e-6
1.074833982822018	5.717836162916818e-7	5.9159214781478705e-6	0.0003120189923688515	0.00016031346002432566	0.00010646852440528734	0.0000820244279108462	0.00015345418752777765	8.71301013249992e-6
1.074933982822018	5.659222500308271e-7	5.843583759717633e-6	0.00031277621162056847	0.00015999810699941338	0.00010601747558033748	0.00008155717372983396	0.00015129520586564739	8.68177160801572e-6
1.075033982822018	5.601247164300847e-7	5.772196131410955e-6	0.0003135607755806924	0.00015968958410701657	0.0001055709658926468	0.00008109412009661967	0.0001491726811114695	8.650730673828142e-6
1.0751339828220179	5.543902707332854e-7	5.70174512360126e-6	0.0003143731628266739	0.00015938789087807277	0.00010512896193424695	0.00008063522726016001	0.00014708588441957163	8.619886015900635e-6
1.0752339828220179	5.487181775095436e-7	5.632217472898325e-6	0.0003152138676106198	0.00015909302793644286	0.0001046914307772752	0.00008018045593829052	0.00014503410393983124	8.589236331444071e-6
1.0753339828220179	5.431077105280544e-7	5.563600118742467e-6	0.0003160834004094201	0.00015880499701060167	0.00010425833997007308	0.00007972976731201501	0.00014301664436197647	8.558780328816956e-6
1.0754339828220179	5.375581526346988e-7	5.49588020005918e-6	0.00031698228849877467	0.00015852380094582156	0.0001038296575333779	0.00007928312301988759	0.00014103282647374792	8.528516727426913e-6
1.0755339828220178	5.320687956304401e-7	5.429045051973436e-6	0.00031791107655231113	0.00015824944371689993	0.00010340535195660055	0.00007884048515247043	0.0001390819867324553	8.498444257633323e-6
1.0756339828220178	5.26638940151416e-7	5.36308220258171e-6	0.0003188703272670281	0.00015798193044138132	0.00010298539219419207	0.00007840181624687478	0.00013716347684946477	8.46856166065062e-6
1.0757339828220178	5.212678955508014e-7	5.2979793697817275e-6	0.00031986062201643374	0.0001577212673933653	0.00010256974766210043	0.0000779670792813831	0.00013527666338718913	8.438867688453014e-6
1.0758339828220178	5.159549797823302e-7	5.2337244581578835e-6	0.00032088256153274596	0.0001574674620178466	0.00010215838823431492	0.00007753623767014783	0.00013342092736815645	8.409361103680129e-6
1.0759339828220178	5.106995192854859e-7	5.170305555921767e-6	0.0003219367666196219	0.0001572205229456476	0.00010175128423949537	0.0000771092552579675	0.0001315956638957406	8.38004067954348e-6
1.0760339828220178	5.055008488723385e-7	5.1077109319066185e-6	0.0003230238788970523	0.00015698046000893497	0.00010134840645769239	0.00007668609631514198	0.00012980028178618397	8.350905199734174e-6
1.0761339828220178	5.003583116159847e-7	5.045929032614788e-6	0.00032414456157999985	0.00015674728425736276	0.00010094972611715285	0.00007626672553239904	0.0001280342032115175	8.321953458331441e-6
1.0762339828220178	4.952712587406014e-7	4.984948479317015e-6	0.00032529950029258506	0.00015652100797481885	0.00010055521489121051	0.00007585110801590024	0.00012629686335302652	8.293184259712265e-6
1.0763339828220178	4.90239049513037e-7	4.924758065202686e-6	0.0003264894039197208	0.00015630164469683996	0.00010016484489526806	0.00007543920928231444	0.00012458771006490887	8.264596418461931e-6
1.0764339828220177	4.852610511359532e-7	4.865346752580129e-6	0.00032771500549804523	0.0001560892092286785	0.00009977858868385601	0.00007503099525396849	0.00012290620354779179	8.236188759285465e-6
1.0765339828220177	4.80336638642499e-7	4.806703670125874e-6	0.00032897706314840116	0.00015588371766405565	0.00009939641924779046	0.00007462643225406417	0.00012125181603178213	8.207960116920094e-6
1.0766339828220177	4.7546519479246967e-7	4.748818110182103e-6	0.0003302763610519763	0.00015568518740462654	0.00009901831001140602	0.00007422548700197046	0.00011962403146874043	8.17990933604873e-6
1.076733982822018	4.706461099699201e-7	4.691679526101201e-6	0.0003316137104724861	0.00015549363718016357	0.00009864423482987833	0.00007382812660858081	0.00011802234523347011	8.152035271214136e-6
1.076833982822018	4.658787820822956e-7	4.6352775296371725e-6	0.000332989950826909	0.000155309087069488	0.0000982741679866368	0.00007343431857174292	0.00011644626383356048	8.124336786734431e-6
1.076933982822018	4.6116261646087586e-7	4.579601888381341e-6	0.00033440595080743915	0.0001551315585221808	0.00009790808419085303	0.00007304403077174771	0.00011489530462753976	8.096812756618792e-6
1.077033982822018	4.56497025762744e-7	4.5246425232439735e-6	0.00033586260955745446	0.00015496107438107789	0.00009754595857502407	0.00007265723146689603	0.00011336899555115638	8.069462064484904e-6
1.0771339828220179	4.518814298740701e-7	4.470389505978948e-6	0.00033736085790448246	0.00015479765890559792	0.00009718776669263935	0.00007227388928912124	0.00011186687485145911	8.042283603476742e-6
1.0772339828220179	4.4731525581477937e-7	4.4168330567515735e-6	0.00033890165965341497	0.00015464133779590148	0.00009683348451592803	0.00007189397323967997	0.00011038849082845327	8.015276276183304e-6
1.0773339828220179	4.4279793764458535e-7	4.363963541748604e-6	0.00034048601294329095	0.00015449213821793547	0.00009648308843370076	0.0000715174526849089	0.00010893340158409544	7.988438994558499e-6
1.0774339828220179	4.3832891637029503e-7	4.3117714708295595e-6	0.00034211495167128575	0.00015435008882937328	0.0000961365552492704	0.0000711442973520389	0.00010750117477837859	7.961770679841486e-6
1.0775339828220178	4.3390763985447594e-7	4.26024749521871e-6	0.000343789546987758	0.00015421521980648015	0.00009579386217846207	0.00007077447732507597	0.00010609138739229615	7.935270262478202e-6
1.0776339828220178	4.295335627253801e-7	4.209382405236966e-6	0.00034551090886641235	0.00015408756287194937	0.00009545498684771072	0.00007040796304074127	0.0001047036254974633	7.908936682043631e-6
1.0777339828220178	4.252061462881224e-7	4.159167128072782e-6	0.00034728018775397144	0.00015396715132371883	0.00009511990729224021	0.00007004472528447051	0.00010333748403218113	7.882768887164797e-6
1.0778339828220178	4.209248584371314e-7	4.1095927255915485e-6	0.0003490985763039754	0.00015385402006482478	0.00009478860195433722	0.00006968473518647557	0.00010199256658375108	7.856765835444754e-6
1.0779339828220178	4.1668917356980433e-7	4.060650392182613e-6	0.0003509673111996709	0.00015374820563429368	0.00009446104968170293	0.0000693279642178609	0.00010066848517683723	7.830926493387236e-6
1.0780339828220178	4.124985725013974e-7	4.012331452643338e-6	0.0003528876750712919	0.0001536497462391574	0.00009413722972590118	0.00006897438418680336	0.00009936486006769398	7.805249836322336e-6
1.0781339828220178	4.0835254238107857e-7	3.96462736009949e-6	0.00035486099851334533	0.00015355868178756923	0.00009381712174088927	0.00006862396723478186	0.00009808131954406914	7.779734848332693e-6
1.0782339828220178	4.0425057660917605e-7	3.917529693961233e-6	0.0003568886622079888	0.0001534750539231166	0.00009350070578163876	0.00006827668583287368	0.00009681749973061863	7.75438052218088e-6
1.0783339828220178	4.001921747555659e-7	3.871030157914033e-6	0.00035897209916084863	0.00015339890606032059	0.0000931879623028424	0.0000679325127780925	0.00009557304439964881	7.729185859236974e-6
1.0784339828220177	3.961768424792198e-7	3.82512057794409e-6	0.00036111279705627615	0.0001533302834214025	0.00009287887215771542	0.00006759142118979669	0.00009434760478703872	7.704149869407602e-6
1.0785339828220177	3.922040914488545e-7	3.7797929003973795e-6	0.00036331230073931943	0.00015326923307434556	0.00009257341659688386	0.00006725338450614116	0.00009314083941317014	7.679271571065273e-6
1.078633982822018	3.882734392646778e-7	3.7350391900716733e-6	0.0003655722148323759	0.0001532158039722807	0.00009227157726735983	0.00006691837648058495	0.000091952413908718	7.65454999097857e-6
1.0787339828220177	3.843844093813004e-7	3.6908516283417185e-6	0.00036789420649486413	0.00015317004699428997	0.00009197333621162107	0.00006658637117845944	0.00009078200084516966	7.62998416424346e-6
1.078833982822018	3.8053653103154865e-7	3.6472225113146228e-6	0.0003702800083351478	0.0001531320149876128	0.00009167867586675739	0.0000662573429735714	0.00008962927956987244	7.605573134214405e-6
1.078933982822018	3.767293391515752e-7	3.604144248019244e-6	0.00037273142148415417	0.0001531017628113757	0.00009138757906374156	0.00006593126654488254	0.00008849393604557965	7.581315952437708e-6
1.079033982822018	3.729623743067783e-7	3.561609358623587e-6	0.00037525031884134004	0.00015307934738183118	0.00009110002902676566	0.00006560811687321435	0.00008737566269422896	7.557211678583978e-6
1.079133982822018	3.6923518261890176e-7	3.5196104726841943e-6	0.00037783864850404915	0.00015306482771922564	0.00009081600937268764	0.00006528786923802299	0.00008627415824493695	7.533259380382599e-6
1.0792339828220179	3.655473156940692e-7	3.4781403274244406e-6	0.00038049843739220395	0.0001530582649963043	0.0000905355041105672	0.00006497049921421216	0.00008518912758601798	7.509458133556083e-6
1.0793339828220179	3.618983305518507e-7	3.4371917660421313e-6	0.0003832317950813718	0.00015305972258853465	0.00009025849764129951	0.00006465598266900109	0.0000841202816209358	7.485807021755613e-6
1.0794339828220179	3.5828778955529017e-7	3.3967577360456058e-6	0.00038604091785792837	0.0001530692661261279	0.00008998497475734514	0.00006434429575883995	0.0000830673371280642	7.462305136497192e-6
1.0795339828220178	3.547152603419051e-7	3.356831287617951e-6	0.0003889280930112185	0.00015308696354789068	0.00008971492064255368	0.0000640354149263709	0.0000820300166241399	7.438951577098236e-6
1.0796339828220178	3.5118031575564056e-7	3.3174055720087025e-6	0.00039189570337887133	0.00015311288515699358	0.00008944832087209788	0.0000637293168974396	0.00008100804823130722	7.415745450615223e-6
1.0797339828220178	3.476825337797614e-7	3.2784738399527127e-6	0.0003949462321624271	0.00015314710367874556	0.00008918516141249603	0.00006342597867815265	0.0000800011655476429	7.392685871781895e-6
1.0798339828220178	3.4422149747066537e-7	3.240029440115398e-6	0.0003980822680319006	0.00015318969432041534	0.00008892542862173841	0.00006312537755198017	0.0000790091075210597	7.369771962947901e-6
1.0799339828220178	3.4079679489260745e-7	3.202065817564341e-6	0.00040130651053948545	0.00015324073483320423	0.00008866910924952426	0.0000628274910769069	0.00007803161832649471	7.347002854018579e-6
1.0800339828220178	3.3740801905332725e-7	3.1645765122662408e-6	0.000404621775863874	0.0001533003055764389	0.00008841619043759424	0.00006253229708262553	0.00007706844724628038	7.324377682394964e-6
1.0801339828220178	3.340547678405499e-7	3.1275551576092214e-6	0.0004080310029087875	0.00015336848958408543	0.0000881666597201669	0.00006223977366777695	0.00007611934855360953	7.301895592914716e-6
1.0802339828220178	3.3073664395937043e-7	3.0909954789497065e-6	0.0004115372597808344	0.00015344537263365418	0.00008792050502449377	0.00006194989919723562	0.0000751840813990064	7.279555737793614e-6
1.0803339828220178	3.274532548704938e-7	3.054891292183737e-6	0.00041514375067417227	0.00015353104331761102	0.00008767771467151004	0.00006166265229943622	0.00007426240969971411	7.257357276567793e-6
1.0804339828220177	3.2420421272930673e-7	3.0192365023418543e-6	0.0004188538231914471	0.0001536255931173659	0.0000874382773765982	0.00006137801186374471	0.00007335410203191306	7.235299376036331e-6
1.0805339828220177	3.2098913432580905e-7	2.9840251022076395e-6	0.0004226709761331574	0.00015372911647997355	0.00008720218225047241	0.00006109595703787465	0.00007245893152569759	7.213381210204902e-6
1.0806339828220177	3.178076410253388e-7	2.949251170959171e-6	0.00042659886779008804	0.00015384171089763107	0.00008696941880016214	0.00006081646722534242	0.00007157667576272085	7.191601960229754e-6
1.080733982822018	3.1465935871012737e-7	2.9149088728329348e-6	0.00043064132477644516	0.00015396347699009617	0.00008673997693012246	0.00006053952208296703	0.00007070711667644117	7.1699608143624025e-6
1.0808339828220177	3.115439177216659e-7	2.880992455810281e-6	0.0004348023514446377	0.00015409451859012095	0.00008651384694345504	0.0000602651015184124	0.00006985004045489687	7.148456967895018e-6
1.080933982822018	3.084609528037748e-7	2.8474962503247715e-6	0.00043908613992610173	0.0001542349428320732	0.00008629101954324639	0.00005999318568776378	0.00006900523744591168	7.1270896231060605e-6
1.081033982822018	3.054101030465952e-7	2.814414667992404e-6	0.0004434970808461683	0.00015438486024381477	0.00008607148583404	0.00005972375499315981	0.00006817250206472566	7.105857989207334e-6
1.081133982822018	3.0239101183119175e-7	2.7817422003613097e-6	0.00044803977476585776	0.0001545443848420184	0.00008585523732341135	0.00005945679008044728	0.00006735163270389657	7.084761282290643e-6
1.0812339828220179	2.994033267750052e-7	2.7494734176830306e-6	0.0004527190444073574	0.00015471363423103006	0.00008564226592368557	0.000059192271836888664	0.0000665424316454848	7.063798725275695e-6
1.0813339828220179	2.9644669967801443e-7	2.7176029677038525e-6	0.00045753994772568745	0.0001548927297054635	0.00008543256395377572	0.00005893018138890492	0.0000657447049754153	7.0429695478585246e-6
1.0814339828220179	2.935207864696243e-7	2.686125574475974e-6	0.00046250779189424475	0.0001550817963566381	0.00008522612414115028	0.00005867050009985812	0.00006495826249996782	7.0222729864603155e-6
1.0815339828220178	2.9062524715628596e-7	2.6550360371882808e-6	0.0004676281482785642	0.00015528096318304636	0.00008502293962393416	0.00005841320956787112	0.00006418291766433715	7.001708284176821e-6
1.0816339828220178	2.8775974576982055e-7	2.624329229016416e-6	0.00047290686847899926	0.0001554903632050443	0.00008482300395314726	0.000058158291623691085	0.00006341848747320707	6.98127469072861e-6
1.0817339828220178	2.8492395031644274e-7	2.594000095991624e-6	0.00047835010153102	0.0001557101335838752	0.00008462631109507905	0.0000579057283285844	0.00006266479241327609	6.96097146241156e-6
1.0818339828220178	2.821175327264805e-7	2.5640436558882627e-6	0.000483964312359897	0.00015594041574530242	0.00008443285543380122	0.00005765550197227723	0.00006192165637769034	6.940797862048272e-6
1.0819339828220178	2.793401688047544e-7	2.5344549971294188e-6	0.0004897563015959189	0.0001561813555079641	0.00008424263177382912	0.00005740759507092539	0.0000611889065923211	6.9207531589395285e-6
1.0820339828220178	2.765915381816583e-7	2.505229277710534e-6	0.0004957332268664761	0.0001564331032167272	0.00008405563534292459	0.00005716199036512989	0.00006046637354384859	6.90083662881697e-6
1.0821339828220178	2.738713242648654e-7	2.4763617241406077e-6	0.0005019026256927466	0.00015669581388119935	0.0000838718617950529	0.000056918670817984046	0.00005975389090958994	6.881047553795737e-6
1.0822339828220178	2.7117921419171493e-7	2.4478476304005804e-6	0.0005082724401312088	0.00015696964731966564	0.00008369130721348902	0.000056677619613158944	0.000059051295489034114	6.861385222328006e-6
1.0823339828220178	2.685148987822226e-7	2.4196823569189044e-6	0.0005148510433143158	0.00015725476830867393	0.00008351396811408365	0.00005643882015302695	0.000058358427137033174	6.841848929157016e-6
1.0824339828220177	2.658780724927247e-7	2.391861329563585e-6	0.0005216472680602027	0.00015755134673852293	0.000083339841448686	0.00005620225605681936	0.00005767512869860338	6.822437975271492e-6
1.0825339828220177	2.632684333701533e-7	2.3643800386507695e-6	0.0005286704377385175	0.00015785955777490465	0.00008316892460873071	0.0000559679111588217	0.00005700124594529774	6.803151667860769e-6
1.082633982822018	2.606856830069113e-7	2.3372340379692856e-6	0.0005359303995989828	0.0001581795820269999	0.00008300121542899375	0.00005573576950660366	0.00005633662751310149	6.7839893202702865e-6
1.0827339828220177	2.581295264963884e-7	2.310418943821474e-6	0.0005434375607905591	0.00015851160572229986	0.00008283671219152085	0.00005550581535928815	0.00005568112484182358	6.764950251957989e-6
1.082833982822018	2.5559967238899e-7	2.283930434078545e-6	0.0005512029273239139	0.00015885582088848662	0.00008267541362972162	0.000055278033185846556	0.000055034592115909	6.746033788450401e-6
1.082933982822018	2.530958326488878e-7	2.257764247252712e-6	0.000559238146255399	0.00015921242554264145	0.00008251731893266097	0.00005505240766344379	0.00005439688620669749	6.7272392613005245e-6
1.083033982822018	2.506177226112069e-7	2.2319161815828886e-6	0.0005675555514030058	0.00015958162388818493	0.00008236242774951369	0.00005482892367580378	0.00005376786661601248	6.708566008044845e-6
1.083133982822018	2.481650609398888e-7	2.2063820941360964e-6	0.0005761682129368234	0.0001599636265198722	0.00008221074019422412	0.0000546075663116197	0.00005314739542111112	6.6900133721619156e-6
1.0832339828220179	2.457375695860655e-7	2.1811578999230095e-6	0.000585089991225673	0.00016035865063721426	0.00008206225685035032	0.0000543883208629928	0.00005253533722092104	6.671580703030901e-6
1.0833339828220179	2.4333497374700914e-7	2.1562395710277957e-6	0.0005943355953642193	0.00016076692026673357	0.0000819169787761094	0.000054171172823910693	0.00005193155908354419	6.653267355890769e-6
1.0834339828220179	2.409570018256179e-7	2.131623135752017e-6	0.000603920646853102	0.00016118866649348024	0.00008177490750962446	0.00005395610788875588	0.00005133593049499288	6.63507269180007e-6
1.0835339828220178	2.386033853904515e-7	2.1073046777722387e-6	0.0006138617489590506	0.00016162412770222303	0.00008163604507438088	0.00005374311195084998	0.00005074832330912269	6.616996077596973e-6
1.0836339828220178	2.3627385913629372e-7	2.083280335311245e-6	0.0006241765623438347	0.0001620735498288124	0.00008150039398489747	0.00005353217110103445	0.00005016861169873606	6.59903688586021e-6
1.0837339828220178	2.3396816084523397e-7	2.0595463003224563e-6	0.0006348838876203222	0.00016253718662216675	0.00008136795725261503	0.00005332327162627894	0.000049596672107819816	6.581194494869897e-6
1.0838339828220178	2.3168603134828124e-7	2.0360988176875067e-6	0.0006460037555728865	0.00016301529991743217	0.00008123873839201388	0.000053116400008331035	0.00004903238320489402	6.563468288569515e-6
1.0839339828220178	2.2942721448746917e-7	2.0129341844266045e-6	0.0006575575258695546	0.0001635081599208454	0.0000811127414269574	0.000052911542922394476	0.00004847562583743722	6.545857656527845e-6
1.0840339828220178	2.2719145707847371e-7	1.9900487489215606e-6	0.00066956799519465	0.00016401604550687231	0.00008098997089727978	0.00005270868723584208	0.000047926282987364534	6.52836199390164e-6
1.0841339828220178	2.2497850887373072e-7	1.9674389101512025e-6	0.0006820595158474453	0.00016453924452823675	0.00008087043186561466	0.00005250782000696424	0.00004738423972753023	6.510980701398762e-6
1.0842339828220178	2.227881225260313e-7	1.9451011169390187e-6	0.0006950581259846893	0.00016507805413948232	0.00008075412992447779	0.00005230892848374907	0.00004684938317922771	6.49371318524173e-6
1.0843339828220178	2.2062005355260089e-7	1.923031867212695e-6	0.0007085916928364907	0.00016563278113472564	0.0000806410712036032	0.000052112000102694076	0.000046321602470661175	6.476558857131648e-6
1.0844339828220178	2.184740602996654e-7	1.901227707275634e-6	0.0007226900703986977	0.00016620374230035732	0.00008053126237755308	0.00005191702248765755	0.000045800788696368165	6.459517134212964e-6
1.0845339828220177	2.1634990390746512e-7	1.879685231089828e-6	0.0007373852733042554	0.00016679126478340176	0.00008042471067359368	0.00005172398344873498	0.00004528683487756075	6.442587439038097e-6
1.0846339828220177	2.1424734827574558e-7	1.858401079570265e-6	0.0007527116688047973	0.00016739568647638686	0.00008032142387985786	0.000051532870981175455	0.00004477963592337171	6.425769199533141e-6
1.084733982822018	2.1216616002969075e-7	1.837371939890455e-6	0.0007687061890578513	0.00016801735641951008	0.00008022141035379426	0.00005134367326432776	0.00004427908859297356	6.4090618489635346e-6
1.0848339828220177	2.1010610848633933e-7	1.8165945447992256e-6	0.0007854085662192993	0.00016865663522107357	0.0000801246790309184	0.000051156378660622703	0.00004378509145856135	6.39246482590068e-6
1.084933982822018	2.0806696562136578e-7	1.7960656719476075e-6	0.000802861593194048	0.00016931389549708768	0.00008003123943386609	0.000050970975714582916	0.00004329754486915109	6.375977574188325e-6
1.085033982822018	2.0604850603640725e-7	1.7757821432274727e-6	0.0008211114133036811	0.00016998952233104463	0.00007994110168176644	0.000050787453151874464	0.00004281635091521689	6.359599542910176e-6
1.085133982822018	2.0405050692671425e-7	1.7557408241195395e-6	0.0008402078426087813	0.00017068391375499333	0.00007985427649994337	0.000050605799878384774	0.00004234141339409644	6.343330186357411e-6
1.0852339828220179	2.0207274804929792e-7	1.7359386230523466e-6	0.0008602047291713492	0.00017139748125296684	0.00007977077522994615	0.000050426004979336965	0.0000418726377761829	6.327168963996791e-6
1.0853339828220179	2.0011501169145846e-7	1.7163724907710426e-6	0.0008811603541915877	0.000172130650288026	0.00007969060983993404	0.00005024805771843674	0.00004140993117186614	6.311115340439269e-6
1.0854339828220179	1.981770826397432e-7	1.6970394197162396e-6	0.0009031378807064455	0.00017288386085416695	0.00007961379293540902	0.000050071947537053975	0.00004095320229920894	6.295168785408977e-6
1.0855339828220179	1.9625874814930276e-7	1.677936443412527e-6	0.0009262058564231844	0.0001736575680544498	0.00007954033777033074	0.000049897664053437726	0.00004050236145234014	6.279328773712763e-6
1.0856339828220178	1.9435979791364662e-7	1.6590606358666388e-6	0.0009504387783031867	0.000174452242706781	0.00007947025825859204	0.00004972519706196245	0.00004005732047054507	6.263594785209857e-6
1.0857339828220178	1.9248002403480508e-7	1.6404091109751069e-6	0.0009759177277396494	0.00017526837197889294	0.00007940356898590707	0.000049554536532412046	0.00003961799270804027	6.247966304782438e-6
1.0858339828220178	1.9061922099386627e-7	1.621979021941111e-6	0.0010027310866254514	0.00017610646005413317	0.00007934028522208679	0.00004938567260929486	0.000039184293004410505	6.2324428223061875e-6
1.0859339828220178	1.8877718562190862e-7	1.6037675607005238e-6	0.001030975346331387	0.00017696702882977173	0.00007928042293374235	0.000049218595611194285	0.000038756137655695476	6.2170238326215265e-6
1.0860339828220178	1.8695371707130487e-7	1.5857719573568937e-6	0.001060756023664931	0.00017785061864970765	0.00007922399879741225	0.000049053296030151706	0.00003833344438610935	6.201708835505188e-6
1.0861339828220178	1.851486167874086e-7	1.5679894796252896e-6	0.001092188700325718	0.00017875778907347917	0.00007917103021314571	0.00004888976453108821	0.000037916132320377577	6.186497335642309e-6
1.0862339828220178	1.833616884805949e-7	1.5504174322847692e-6	0.0011254002053036746	0.00017968911968367805	0.00007912153531852919	0.000048727991951254626	0.0000375041219566751	6.171388842598712e-6
1.0863339828220178	1.8159273809868236e-7	1.5330531566394731e-6	0.0011605299631824895	0.00018064521093401703	0.00007907553300320289	0.000048567969299721296	0.000037097335140153585	6.156382870793911e-6
1.0864339828220178	1.798415737996986e-7	1.5158940299879733e-6	0.0011977315355519353	0.00018162668504033248	0.00007903304292386071	0.000048409687756901685	0.00003669569503704102	6.1414789394743346e-6
1.0865339828220177	1.7810800592500788e-7	1.4989374651010201e-6	0.0012371743878597716	0.00018263418691712955	0.0000789940855197567	0.00004825313867411018	0.00003629912610930163	6.126676572686994e-6
1.0866339828220177	1.7639184697277997e-7	1.4821809097072988e-6	0.0012790459202601443	0.00018366838516229732	0.00007895868202874034	0.00004809831357315538	0.00003590755408984153	6.11197529925362e-6
1.0867339828220177	1.7469291157181496e-7	1.4656218459872077e-6	0.0013235538086034148	0.00018472997309287086	0.00007892685450383042	0.00004794520414597114	0.00003552090595824781	6.097374652745193e-6
1.086833982822018	1.7301101645568445e-7	1.4492577900744614e-6	0.0013709287109954222	0.00018581966983492236	0.00007889862583034712	0.00004779380225428039	0.00003513910991704634	6.082874171456761e-6
1.086933982822018	1.7134598043724938e-7	1.433086291565542e-6	0.0014214274067609178	0.00018693822147081832	0.00007887401974363447	0.00004764409992929964	0.00003476209536847301	6.068473398383018e-6
1.087033982822018	1.696976243834462e-7	1.4171049330364452e-6	0.0014753364487260143	0.00018808640224737976	0.00007885306084736782	0.00004749608937147501	0.000034389792891731146	6.0541718811938125e-6
1.087133982822018	1.6806577119045288e-7	1.4013113295671878e-6	0.0015329764271800237	0.00018926501584861684	0.00007883577463249579	0.00004734976295025912	0.000034022134220741306	6.0399691722103845e-6
1.0872339828220179	1.6645024575915185e-7	1.3857031282735288e-6	0.0015947069656155651	0.00019047489673711923	0.00007882218749681656	0.00004720511320392356	0.00003365905222236049	6.0258648283819815e-6
1.0873339828220179	1.648508749709068e-7	1.3702780078459161e-6	0.0016609325955488734	0.00019171691156830042	0.0000788123267652224	0.00004706213283940947	0.00003330048087506251	6.011858411262747e-6
1.0874339828220179	1.6326748766366135e-7	1.3550336780955141e-6	0.0017321096919456819	0.00019299196068213453	0.00007880622071063506	0.00004692081473221621	0.00003294635524806937	5.9979494869891235e-6
1.0875339828220179	1.6169991460833878e-7	1.3399678795072973e-6	0.0018087546940748597	0.00019430097967727432	0.00007880389857565015	0.00004678115192632807	0.00003259661148092229	5.984137626257627e-6
1.0876339828220178	1.6014798848554898e-7	1.325078382799908e-6	0.0018914538916785465	0.00019564494107281085	0.00007880539059492549	0.00004664313763418074	0.00003225118676348261	5.970422404303005e-6
1.0877339828220178	1.5861154386259114e-7	1.3103629884923751e-6	0.0019808751268206343	0.00019702485606334731	0.00007881072801833268	0.00004650676523666585	0.000031910019316352125	5.956803400876848e-6
1.0878339828220178	1.5709041717075185e-7	1.2958195264773611e-6	0.002077781852510146	0.00019844177637341984	0.00007881994313490553	0.000046372028283176124	0.00003157304837170231	5.9432802002264285e-6
1.0879339828220178	1.5558444668290057e-7	1.2814458556010577e-6	0.002183050106792618	0.00019989679621780385	0.0000788330692976048	0.00004623892049169038	0.00003124021415450546	5.929852391074244e-6
1.0880339828220178	1.540934724913635e-7	1.267239863249461e-6	0.002297689114454709	0.0002013910543746838	0.00007885014094894696	0.0000461074357489013	0.00003091145786415527	5.916519566597648e-6
1.0881339828220178	1.5261733648608717e-7	1.2531994649409546e-6	0.0024228664301937765	0.00020292573637922597	0.0000788711936475068	0.00004597756811038016	0.00003058672165646992	5.9032813244091045e-6
1.0882339828220178	1.5115588233307906e-7	1.239322603925144e-6	0.0025599388042465768	0.00020450207684564708	0.00007889626409534542	0.000045849311800788314	0.000030265948626067553	5.8901372665366166e-6
1.0883339828220178	1.4970895545312502e-7	1.2256072507878264e-6	0.0027104903081625743	0.0002061213619264883	0.00007892539016638868	0.00004572266121412728	0.000029949082789107568	5.877086999404883e-6
1.0884339828220178	1.4827640300077178e-7	1.2120514030619152e-6	0.0028763797387154444	0.00020778493191848794	0.00007895861093578974	0.0000455976109140352	0.00002963606906638608	5.864130133816437e-6
1.0885339828220177	1.4685807384359254e-7	1.19865308484437e-6	0.0030597999705849685	0.00020949418402517418	0.00007899596671032548	0.00004547415563412389	0.000029326853266780616	5.851266284933489e-6
1.0886339828220177	1.4545381854170092e-7	1.1854103464188683e-6	0.0032633528237570038	0.00021125057528711437	0.0000790374990598459	0.000045352290278362	0.000029021382071034043	5.838495072260027e-6
1.088733982822018	1.4406348932753304e-7	1.17232126388427e-6	0.003490144252364503	0.00021305562569155784	0.0000790832508498456	0.00004523200992150412	0.000028719603015870663	5.825816119624368e-6
1.0888339828220177	1.426869400859009e-7	1.1593839387888048e-6	0.0037439063999073607	0.00021491092147425192	0.00007913326627516429	0.00004511330980956298	0.00002842146447843978	5.813229055162161e-6
1.088933982822018	1.4132402633425198e-7	1.146596497769419e-6	0.00402915552913657	0.0002168181186271817	0.00007918759089489702	0.0000449961853603291	0.000028126915661066926	5.800733511299357e-6
1.089033982822018	1.3997460520325972e-7	1.133957092197262e-6	0.004351398368998838	0.00021877894662702258	0.00007924627166853316	0.00004488063216394138	0.000027835906576331492	5.788329124736491e-6
1.089133982822018	1.3863853541757195e-7	1.1214638978278021e-6	0.004717404558741898	0.00022079521240058597	0.00007930935699338694	0.000044766645983498374	0.0000275483880324295	5.776015536432187e-6
1.0892339828220179	1.3731567727687136e-7	1.109115114456757e-6	0.005135570444032346	0.00022286880454449638	0.00007937689674337027	0.00004465422275572587	0.000027264311618845472	5.763792391588016e-6
1.0893339828220179	1.3600589263713962e-7	1.0969089655809787e-6	0.0056164108184963155	0.00022500169781817549	0.0000794489423091492	0.00004454335859168917	0.000026983629692307617	5.751659339633266e-6
1.0894339828220179	1.3470904489217387e-7	1.0848436980644896e-6	0.006173232455157484	0.00022719595793052952	0.00007952554663975818	0.000044434049777559084	0.00002670629536302808	5.739616034210224e-6
1.0895339828220179	1.334249989553331e-7	1.0729175818096187e-6	0.006823069983662683	0.00022945374664262624	0.00007960676428571577	0.000044326292775428184	0.000026432262481219357	5.727662133159841e-6
1.0896339828220178	1.321536212415092e-7	1.061128909432961e-6	0.007588006819235844	0.00023177732721058885	0.00007969265144370029	0.00004422008422417836	0.000026161485623880487	5.715797298507722e-6
1.0897339828220178	1.3089477964934276e-7	1.0494759959463678e-6	0.008497071734517962	0.00023416907019494133	0.00007978326600287133	0.000044115420940405986	0.000025893920081849825	5.7040211964507615e-6
1.0898339828220178	1.2964834354364348e-7	1.0379571784425706e-6	0.00958901343851411	0.000236631459665014	0.00007987866759287598	0.00004401229991939732	0.000025629521847113707	5.6923334973438145e-6
1.0899339828220178	1.2841418373804676e-7	1.0265708157856353e-6	0.010916443995531393	0.0002391670998296209	0.00007997891763362517	0.000043910718336161006	0.000025368247600369723	5.6807338756870105e-6
1.0900339828220178	1.271921724778808e-7	1.0153152883060044e-6	0.012552167947897342	0.00024177872212787784	0.00008008407938691172	0.00004381067354651944	0.00002511005469883667	5.669222010113377e-6
1.0901339828220178	1.2598218342325604e-7	1.0041889975001203e-6	0.014599093631025465	0.00024446919281727883	0.00008019421800994614	0.000043712163088256507	0.000024854901164306436	5.657797583376891e-6
1.0902339828220178	1.2478409163235827e-7	9.931903657345207e-7	0.01720618369165595	0.00024724152109938005	0.00008030940061088468	0.000043615184682321595	0.00002460274567143183	5.646460282340845e-6
1.0903339828220178	1.235977735449629e-7	9.823178359544068e-7	0.020594899985011177	0.0002500988678273646	0.00008042969630644592	0.00004351973623410132	0.00002435354753624645	5.635209797966765e-6
1.0904339828220178	1.2242310696614965e-7	9.715698713964822e-7	0.025104469465687416	0.0002530445548437234	0.00008055517628168722	0.000043425815834744906	0.000024107266704909925	5.62404582530353e-6
1.0905339828220177	1.2125997105022068e-7	9.609449553061595e-7	0.03127196403107978	0.0002560820750010303	0.00008068591385205022	0.00004333342176255971	0.000023863863742675204	5.612968063477074e-6
1.0906339828220177	1.2010824628482782e-7	9.504415906589285e-7	0.03997842521778278	0.0002592151029237305	0.00008082198452776296	0.000043242552484465285	0.000023623299823071512	5.601976215680428e-6
1.0907339828220177	1.1896781447528667e-7	9.400582998858593e-7	0.052721064634993146	0.00026244750657448425	0.00008096346608070131	0.00004315320665751704	0.000023385536717299064	5.5910699891639585e-6
1.090833982822018	1.1783855872909764e-7	9.297936246032202e-7	0.07211324175278627	0.0002657833596949995	0.00008111043861381443	0.00004306538313049784	0.00002315053678383101	5.5802490952264105e-6
1.090933982822018	1.1672036344066613e-7	9.196461253461639e-7	0.10268277230171503	0.0002692269551978425	0.00008126298463323657	0.00004297908094557535	0.000022918262958219726	5.569513249206041e-6
1.091033982822018	1.1561311427618876e-7	9.096143813061728e-7	0.15127558910506794	0.0002727828195938408	0.0000814211891231893	0.00004289429934003212	0.00002268867874309656	5.558862170472225e-6
1.091133982822018	1.1451669815875583e-7	8.996969900726335e-7	0.22170625253039972	0.00027645572854781566	0.00008158513962380625	0.00004281103774806909	0.00002246174819837074	5.54829558241754e-6
1.091233982822018	1.1343100325362436e-7	8.89892567378064e-7	0.28838980452944885	0.00028025072366518106	0.00008175492631200287	0.00004272929580267999	0.000022237435931615114	5.537813212450139e-6
1.0913339828220179	1.1235591895368262e-7	8.801997468472249e-7	0.28483029413209665	0.00028417313062243765	0.00008193064208554155	0.00004264907333760424	0.00002201570708863839	5.5274147919866805e-6
1.0914339828220179	1.1129133586509023e-7	8.706171797498372e-7	0.21412221574769344	0.0002882285787664132	0.00008211238265041686	0.00004257037038935678	0.000021796527344238866	5.517100056445577e-6
1.0915339828220179	1.1023714579309809e-7	8.611435347570388e-7	0.14335046153736403	0.0002924230223205248	0.00008230024661172097	0.000042493187199336444	0.0000215798628931362	5.506868745240643e-6
1.0916339828220178	1.091932417280477e-7	8.517774977013657e-7	0.09561405675862018	0.0002967627633508808	0.00008249433556815765	0.000042417524216017705	0.000021365680441076537	5.49672060177515e-6
1.0917339828220178	1.0815951783154492e-7	8.425177713403248e-7	0.06600666687094854	0.00030125447666200196	0.00008269475421034361	0.00004234338209722472	0.000021153947196109116	5.486655373436447e-6
1.0918339828220178	1.0713586942279835e-7	8.333630751233946e-7	0.04743468993826956	0.00030590523681031456	0.0000829016104231073	0.00004227076171249146	0.000020944630860028352	5.476672811590801e-6
1.0919339828220178	1.061221929651355e-7	8.243121449624843e-7	0.035353105813230035	0.0003107225474447617	0.00008311501539193673	0.000042199664145510316	0.00002073769961997955	5.4667726715787e-6
1.0920339828220178	1.0511838605268641e-7	8.153637330057693e-7	0.027176635790495705	0.0003157143732073572	0.00008333508371380148	0.000042130090696672176	0.000020533122140224846	5.4569547127108e-6
1.0921339828220178	1.0412434739722155e-7	8.065166074148146e-7	0.021438083530859756	0.00032088917445321493	0.00008356193351252093	0.000042062042885694004	0.000020330867554064016	5.447218698263851e-6
1.0922339828220178	1.0313997681516662e-7	7.977695521449933e-7	0.01728036262744786	0.00032625594507957787	0.00008379568655892518	0.00004199552245434983	0.000020130905455910223	5.43756439547756e-6
1.0923339828220178	1.0216517521476895e-7	7.891213667291132e-7	0.01418426815710217	0.00033182425378737294	0.00008403646839601381	0.00004193053136929282	0.000019933205893513925	5.427991575551537e-6
1.0924339828220178	1.0119984458342811e-7	7.805708660642089e-7	0.011823719683338804	0.0003376042891373296	0.00008428440846936736	0.00004186707182498016	0.0000197377393603345	5.41850001364279e-6
1.0925339828220177	1.0024388797517394e-7	7.721168802014219e-7	0.009986973664091275	0.00034360690880621257	0.00008453964026304406	0.00004180514624670111	0.00001954447678805452	5.409089488863541e-6
1.0926339828220177	9.929720949831476e-8	7.637582541390326e-7	0.008532333367999766	0.0003498436934984403	0.00008480230144125548	0.000041744757293712526	0.00001935338953923606	5.399759784279841e-6
1.092733982822018	9.835971430322118e-8	7.55493847618376e-7	0.007362396971285371	0.0003563270060246314	0.00008507253399607655	0.00004168590786247901	0.00001916444940011269	5.390510686910123e-6
1.0928339828220177	9.743130857027615e-8	7.473225349229303e-7	0.006408591543184929	0.00036307005612288965	0.00008535048440150041	0.000041628601090030345	0.000018977628573519377	5.3813419877245185e-6
1.092933982822018	9.651189949795079e-8	7.392432046800265e-7	0.005621601001977258	0.0003700869716724297	0.00008563630377415694	0.00004157284035743069	0.00001879289967194864	5.372253481644586e-6
1.093033982822018	9.560139529106175e-8	7.31254759665839e-7	0.004965276661112159	0.00037739287703212357	0.000085930148040998	0.00004151862929336716	0.000018610235710744576	5.363244967543441e-6
1.093133982822018	9.46997051491362e-8	7.233561166128265e-7	0.0044126651272200935	0.0003850039793342605	0.00008623217811433865	0.000041465971777861404	0.00001842961010141462	5.354316248246284e-6
1.093233982822018	9.38067392549453e-8	7.155462060202249e-7	0.003943357766523217	0.00039293766367275737	0.00008654256007459335	0.00004141487194610536	0.000018250996645071508	5.345467130531572e-6
1.0933339828220179	9.292240876316507e-8	7.078239719671845e-7	0.003541685126221227	0.0004012125982532606	0.00008686146536110605	0.00004136533419242747	0.00001807436952599376	5.336697425132436e-6
1.0934339828220179	9.204662578918529e-8	7.00188371928628e-7	0.0031954636047147747	0.0004098488507186182	0.00008718907097149667	0.000041317363174389444	0.000017899703305305957	5.3280069467386806e-6
1.0935339828220179	9.117930339804721e-8	6.926383765937703e-7	0.0028951104062682757	0.0004188680170324737	0.00008752555966994893	0.000041270963817022784	0.00001772697291477549	5.319395513999252e-6
1.0936339828220178	9.032035559352292e-8	6.851729696872858e-7	0.0026330086739376076	0.0004282933644998653	0.00008787112020491158	0.00004122614131720611	0.000017556153650723285	5.310862949525144e-6
1.0937339828220178	8.946969730732565e-8	6.777911477930355e-7	0.0024030454764056445	0.00043814999073092653	0.00008822594753669578	0.00004118290114818425	0.00001738722116804652	5.302409079892792e-6
1.0938339828220178	8.862724438845548e-8	6.704919201803536e-7	0.0022002711020231935	0.0004484650006179443	0.00008859024307549276	0.000041141249064243945	0.00001722015147435093	5.29403373564803e-6
1.0939339828220178	8.779291359266725e-8	6.632743086328138e-7	0.002020644719787951	0.00045926770370461196	0.00008896421493036442	0.00004110119110553537	0.0000170549209241897	5.285736751310291e-6
1.0940339828220178	8.696662257207604e-8	6.561373472794984e-7	0.001860842355250342	0.00047058983468567105	0.00008934807816978201	0.00004106273360305992	0.000016891506213408598	5.2775179653776095e-6
1.0941339828220178	8.614828986488545e-8	6.490800824286635e-7	0.0017181103860240546	0.00048246580019722235	0.00008974205509433923	0.000041025883183818065	0.000016729884373593284	5.269377220331927e-6
1.0942339828220178	8.533783488523953e-8	6.421015724038181e-7	0.0015901526719597628	0.0004949329555528416	0.00009014637552229703	0.00004099064677612876	0.000016570032766617804	5.261314362644914e-6
1.0943339828220178	8.453517791320332e-8	6.352008873821468e-7	0.0014750428050831611	0.0005080319156634935	0.00009056127708864305	0.00004095703161512101	0.000016411929079292147	5.253329242784379e-6
1.0944339828220178	8.374024008486109e-8	6.283771092352471e-7	0.001371155308012084	0.0005218069050674631	0.00009098700555843022	0.00004092504524840724	0.000016255551318106357	5.245421715221138e-6
1.0945339828220177	8.295294338253344e-8	6.216293313721513e-7	0.001277111259603914	0.0005363061528113069	0.0000914238151551522	0.00004089469554194128	0.00001610087780406948	5.237591638436232e-6
1.094633982822018	8.217321062511893e-8	6.149566585846037e-7	0.0011917350017919025	0.0005515823388900633	0.0000918719689050252	0.00004086599068607021	0.000015947887167642218	5.22983887492908e-6
1.0947339828220177	8.14009654585562e-8	6.083582068945987e-7	0.0011140194277075878	0.0005676931001070391	0.00009233173899801107	0.000040838939201781164	0.000015796558343761405	5.2221632912257975e-6
1.094833982822018	8.063613234637782e-8	6.018331034039114e-7	0.0010430979666261882	0.0005847016045912403	0.0000928034071666075	0.00004081354994715522	0.000015646870566949478	5.214564757888009e-6
1.0949339828220177	7.987863656042254e-8	5.95380486146108e-7	0.000978221833232275	0.000602677205857846	0.0000932872650833085	0.00004078983212403077	0.000015498803366519894	5.207043149522647e-6
1.095033982822018	7.912840417160618e-8	5.889995039402545e-7	0.000918741443593034	0.0006216961892856061	0.00009378361477791177	0.000040767795284884725	0.00001535233656185805	5.199598344791634e-6
1.095133982822018	7.838536204085948e-8	5.826893162471502e-7	0.0008640911505394411	0.000641842626275812	0.00009429276907571481	0.00004074744933994221	0.000015207450257796718	5.192230226422841e-6
1.095233982822018	7.764943781012797e-8	5.764490930272078e-7	0.0008137766397102665	0.0006632093542624422	0.00009481505205789412	0.000040728804564513964	0.00001506412484006532	5.184938681220928e-6
1.0953339828220179	7.692055989351264e-8	5.702780146006435e-7	0.0007673644706913087	0.0006858991042676964	0.00009535079954531047	0.000040711871606578684	0.000014922340970825588	5.17772360007926e-6
1.0954339828220179	7.619865746850037e-8	5.641752715094864e-7	0.0007244733571473447	0.0007100258020048015	0.00009590035960714346	0.00004069666149461215	0.000014782079584283965	5.1705848779920325e-6
1.0955339828220179	7.548366046731031e-8	5.58140064381648e-7	0.0006847668641413373	0.0007357160738062285	0.00009646409309582394	0.000040683185645674895	0.000014643321882382619	5.163522414067257e-6
1.0956339828220178	7.477549956833701e-8	5.52171603796852e-7	0.0006479472661608724	0.0007631109951519569	0.00009704237420983425	0.000040671455873762416	0.000014506049330566265	5.156536111540102e-6
1.0957339828220178	7.407410618770371e-8	5.462691101544996e-7	0.0006137503603178054	0.0007923681276032786	0.00009763559108606411	0.00004066148439843659	0.000014370243653623988	5.14962587778696e-6
1.0958339828220178	7.337941247090976e-8	5.404318135434041e-7	0.0005819410691519347	0.0008236638999223494	0.00009824414642351467	0.00004065328385373638	0.000014235886831604005	5.142791624340097e-6
1.0959339828220178	7.269135128458555e-8	5.346589536133538e-7	0.0005523096989986923	0.000857196401608454	0.00009886845814025825	0.00004064686729738436	0.00001410296109580036	5.136033266902852e-6
1.0960339828220178	7.200985620834319e-8	5.289497794484989e-7	0.0005246687448896758	0.000893188672698403	0.0000995089600657322	0.00004064224822030178	0.000013971448924810075	5.1293507253654865e-6
1.0961339828220178	7.133486152672454e-8	5.233035494425342e-7	0.0004988501528931774	0.0009318925933724894	0.00010016610267054091	0.00004063944055643412	0.000013841333040659388	5.122743923821708e-6
1.0962339828220178	7.066630222124726e-8	5.177195311756176e-7	0.00047470296677759263	0.0009735935018806635	0.00010084035383612426	0.00004063845869290607	0.000013712596404997246	5.116212790585645e-6
1.0963339828220178	7.00041139625466e-8	5.121970012930565e-7	0.00045209129874111025	0.0010186157011534362	0.00010153219966684217	0.00004063931748051551	0.000013585222215355979	5.109757258209748e-6
1.0964339828220178	6.934823310261087e-8	5.067352453856767e-7	0.00043089257435047787	0.0010673290553337902	0.00010224214534712148	0.00004064203224457708	0.000013459193901476353	5.103377263503038e-6
1.0965339828220177	6.869859666710853e-8	5.013335578718867e-7	0.0004109960102788978	0.001120156930247426	0.00010297071604662848	0.000040646618796128904	0.000013334495121696878	5.097072747550225e-6
1.0966339828220177	6.805514234781052e-8	4.959912418813928e-7	0.00039230129032105914	0.0011775858004540254	0.00010371845787653588	0.000040653093443516995	0.000013211109759405606	5.090843655731397e-6
1.096733982822018	6.741780849509796e-8	4.907076091405488e-7	0.00037471741080497424	0.0012401769353815259	0.00010448593890023771	0.00004066147300436743	0.000013089021919553101	5.084689937742395e-6
1.0968339828220177	6.678653411057039e-8	4.854819798593491e-7	0.00035816167115692676	0.0013085806955878897	0.00010527375020210297	0.00004067177481796534	0.00001296821592522707	5.078611547615847e-6
1.096933982822018	6.616125883972029e-8	4.803136826198811e-7	0.0003425587892005632	0.0013835541278292107	0.00010608250701815476	0.00004068401675805254	0.000012848676314282489	5.07260844374302e-6
1.0970339828220177	6.554192296472755e-8	4.752020542665732e-7	0.00032784012394109044	0.001465982758967607	0.00010691284993275265	0.000040698217246058086	0.000012730387836035694	5.066680588896239e-6
1.097133982822018	6.492846739730257e-8	4.7014643979767275e-7	0.0003139429912141915	0.001556907774697837	0.00010776544614585908	0.00004071439526478408	0.000012613335448007782	5.060827950252016e-6
1.097233982822018	6.432083367165255e-8	4.651461922585594e-7	0.00030081005977683164	0.0016575601595233442	0.0001086409908155786	0.00004073257037255482	0.00001249750431273156	5.0550504994150404e-6
1.0973339828220179	6.371896393749764e-8	4.602006726362845e-7	0.00028838881724846984	0.001769403913017344	0.00010954020848128604	0.00004075276271785442	0.000012382879794606865	5.0493482124428196e-6
1.0974339828220179	6.312280095319235e-8	4.5530924975572597e-7	0.00027663109685308247	0.0018941912082268567	0.00011046385457282985	0.00004077499305446851	0.000012269447456813037	5.04372106987096e-6
1.0975339828220179	6.253228807892106e-8	4.504713001771724e-7	0.00026549265720578733	0.0020340334168302172	0.00011141271701192285	0.00004079928275714708	0.000012157193058273397	5.038169056739472e-6
1.0976339828220179	6.19473692699748e-8	4.456862080952884e-7	0.00025493280848109656	0.0021914934368075433	0.00011238761791220086	0.00004082565383781277	0.000012046102550670781	5.032692162619606e-6
1.0977339828220178	6.136798907010697e-8	4.409533652395308e-7	0.0002449140792245515	0.002369706943647424	0.00011338941538502455	0.00004085412896233369	0.000011936162075514494	5.02729038164158e-6
1.0978339828220178	6.079409260497028e-8	4.3627217077592745e-7	0.00023540191885371942	0.002572543390797332	0.00011441900545862197	0.00004088473146787946	0.000011827357961256482	5.021963712523085e-6
1.0979339828220178	6.022562557562923e-8	4.316420312102223e-7	0.0002263644315620145	0.002804822356303452	0.00011547732411883261	0.00004091748538088888	0.000011719676720456618	5.016712158598602e-6
1.0980339828220178	5.966253425215206e-8	4.2706236029236814e-7	0.00021777213790799576	0.0030726080530431967	0.00011656534948037574	0.00004095241543567083	0.000011613105046995737	5.011535727849495e-6
1.0981339828220178	5.910476546727463e-8	4.2253257892235026e-7	0.0002095977608591009	0.0033836159418347595	0.00011768410409832606	0.00004098954709366153	0.00001150762981333598	5.0064344329350765e-6
1.0982339828220178	5.8552266610143924e-8	4.1805211505728877e-7	0.00020181603347592278	0.0037477828502567247	0.0001188346574302889	0.00004102890656336473	0.00001140323806782674	5.001408291224309e-6
1.0983339828220178	5.800498562013078e-8	4.136204036198626e-7	0.0001944035257812218	0.004178080001307078	0.00012001812846066209	0.00004107052082100685	0.000011299917032056297	4.996457324828579e-6
1.0984339828220178	5.746287098072148e-8	4.0923688640797105e-7	0.00018733848866602152	0.00469169429278578	0.00012123568849936208	0.00004111441763192807	0.000011197654098247875	4.991581560635241e-6
1.0985339828220178	5.6925871713472843e-8	4.049010120056525e-7	0.00018060071295129452	0.005311780443525627	0.00012248856416845267	0.000041160625572744355	0.000011096436826698865	4.986781030341946e-6
1.098633982822018	5.639393737204933e-8	4.006122356952295e-7	0.00017417140195351638	0.00607012025405886	0.00012377804059133352	0.0000412091740543131	0.000010996252943263378	4.9820557704922375e-6
1.0987339828220177	5.586701803632487e-8	3.963700193707151e-7	0.00016803305610171648	0.007011263463095409	0.0001251054648003509	0.000041260093345525396	0.000010897090336877348	4.9774058225116224e-6
1.098833982822018	5.5345064306544067e-8	3.921738314522615e-7	0.000162169368326254	0.008199163942369329	0.00012647224938030604	0.000041313414597973556	0.000010798937057121827	4.97283123274486e-6
1.0989339828220177	5.4828027297579845e-8	3.88023146802026e-7	0.00015656512909062087	0.009728165646584281	0.0001278798763666175	0.000041369169871516914	0.000010701781311832241	4.96833205249416e-6
1.099033982822018	5.431585863322226e-8	3.83917446640922e-7	0.0001512061400675176	0.011741869270703422	0.00012932990141899576	0.000041427392160791784	0.00001060561146474087	4.963908338058336e-6
1.099133982822018	5.380851044056982e-8	3.798562184667796e-7	0.0001460791355761983	0.01446690839324217	0.00013082395829301112	0.0000414881154226979	0.00001051041603316457	4.9595601507728705e-6
1.099233982822018	5.3305935344458015e-8	3.758389559734016e-7	0.00014117171099672002	0.018276323842059808	0.0001323637636343863	0.000041551374604911844	0.000010416183685725745	4.955287557051141e-6
1.0993339828220179	5.280808646197075e-8	3.7186515897087813e-7	0.00013647225746560158	0.0238148455565648	0.00013395112212294136	0.00004161720567545868	0.00001032290324011387	4.951090628426543e-6
1.0994339828220179	5.2314917397010145e-8	3.6793433330693105e-7	0.0001319699022334714	0.03226065075480937	0.00013558793199580575	0.000041685645653398494	0.000010230563660882977	4.946969441595703e-6
1.0995339828220179	5.182638223492985e-8	3.64045990789348e-7	0.0001276544541332659	0.045900195328249474	0.0001372761909823339	0.00004175673264066678	0.000010139154057285177	4.942924078462749e-6
1.0996339828220179	5.134243553723258e-8	3.6019964910948256e-7	0.00012351635366699185	0.06940451127546049	0.00013901800268637784	0.000041830505855123825	0.00001004866368114031	4.938954626184691e-6
1.0997339828220178	5.0863032336326813e-8	3.563948317667827e-7	0.00011954662727149765	0.11216900889618184	0.000140815583454994	0.00004190700566486146	9.959081924739891e-6	4.935061177217821e-6
1.0998339828220178	5.0388128130349995e-8	3.5263106799437825e-7	0.0001157368453700966	0.1865744479159228	0.0001426712697766428	0.00004198627362382341	9.870398318785906e-6	4.931243829365367e-6
1.0999339828220178	4.9917678878047145e-8	3.489078926856526e-7	0.00011207908385785785	0.2634245312801304	0.0001445875262562849	0.00004206835250879966	9.782602530362811e-6	4.927502685826098e-6
1.1000339828220178	4.945164099371139e-8	3.452248463218374e-7	0.00010856588870468683	0.23369763797450283	0.00014656695421953617	0.000042153286357849726	9.695684360942949e-6	4.923837855244315e-6
1.1001339828220178	4.898997134218455e-8	3.4158147490058514e-7	0.00010519024339256012	0.14568242031393208	0.0001486123010035568	0.00004224112051022055	9.60963374442429e-6	4.920249451760897e-6
1.1002339828220178	4.853262723391377e-8	3.3797732986551067e-7	0.00010194553893181264	0.0861429298182533	0.00015072646999824728	0.00004233190164782832	9.52444074519995e-6	4.916737595065514e-6
1.1003339828220178	4.807956642006672e-8	3.34411968036699e-7	0.00009882554622691402	0.053850357123874946	0.00015291253150817837	0.00004242567783836857	9.440095556259258e-6	4.9133024104502184e-6
1.1004339828220178	4.763074708770475e-8	3.308849515421443e-7	0.00009582439058477075	0.03596188076425808	0.00015517373451309814	0.00004252249858013345	9.356588497319254e-6	4.9099440288641255e-6
1.1005339828220178	4.7186127855010906e-8	3.2739584775013667e-7	0.00009293652817879888	0.025393422796762433	0.0001575135194134166	0.0000426224148486116	9.273910012986813e-6	4.906662586969572e-6
1.1006339828220177	4.674566776657278e-8	3.239442292025493e-7	0.00009015672430011425	0.018744091659061338	0.00015993553185644527	0.000042725479144946763	9.192050670949883e-6	4.903458227199287e-6
1.100733982822018	4.630932628872096e-8	3.205296735490281e-7	0.00008748003324325499	0.014330976167869026	0.00016244363774985945	0.000042831745546353776	9.111001160198197e-6	4.9003310978152116e-6
1.1008339828220177	4.5877063304927035e-8	3.1715176348212437e-7	0.00008490177968837542	0.011270172400380722	0.00016504193958084894	0.00004294126975856516	9.030752289273458e-6	4.8972813529685904e-6
1.100933982822018	4.544883911123769e-8	3.13810086673169e-7	0.00008241754145460067	0.009068890750869089	0.0001677347941729329	0.000043054109170415687	8.951294984544556e-6	4.8943091527611345e-6
1.1010339828220177	4.5024614411789796e-8	3.105042357092197e-7	0.0000800231335112362	0.007437365456219167	0.00017052683202745307	0.000043170322910658914	8.872620288515322e-6	4.891414663308093e-6
1.101133982822018	4.460435031434508e-8	3.07233808030635e-7	0.00007771459314339532	0.0061971756351170346	0.0001734229784144497	0.00004328997190712602	8.794719358154012e-6	4.888598056802408e-6
1.101233982822018	4.418800832590621e-8	3.03998405869695e-7	0.00007548816617859856	0.005234020879924125	0.0001764284763964142	0.000043413118948325886	8.717583463254278e-6	4.885859511580486e-6
1.1013339828220179	4.377555034836172e-8	3.007976361898772e-7	0.0000733402941887873	0.004472135879393902	0.00017954891199129593	0.000043539828747617655	8.64120398481842e-6	4.8831992121893705e-6
1.1014339828220179	4.3366938674193506e-8	2.9763111062607683e-7	0.0000712676025902357	0.003859792036885062	0.00018279024170550539	0.000043670168010071615	8.565572413468914e-6	4.880617349455577e-6
1.1015339828220179	4.2962135982227794e-8	2.944984454255524e-7	0.00006926688957044852	0.0033607496515579167	0.0001861588226967735	0.00004380420550214497	8.490680347883875e-6	4.878114120555358e-6
1.1016339828220179	4.2561105333440055e-8	2.9139926138970995e-7	0.0000673351157774218	0.002949039128570493	0.00018966144585883893	0.00004394201212431432	8.41651949325793e-6	4.875689729086627e-6
1.1017339828220178	4.2163810166803934e-8	2.8833318381664616e-7	0.00006546939471227305	0.0026056746449067037	0.0001933053721573253	0.00004408366098681081	8.343081659787164e-6	4.873344385142484e-6
1.1018339828220178	4.177021429518958e-8	2.852998424444724e-7	0.00006366698377124399	0.0023165270770997832	0.00019709837258844172	0.000044229227488603495	8.270358761178282e-6	4.871078305386459e-6
1.1019339828220178	4.1380281901310796e-8	2.822988713953922e-7	0.00006192527588774981	0.0020709130887530233	0.00020104877218086762	0.00004437878939979786	8.198342813180858e-6	4.868891713129249e-6
1.1020339828220178	4.099397753371666e-8	2.793299091205364e-7	0.0000602417917292489	0.001860638449189616	0.00020516549851690957	0.00004453242694761679	8.12702593214338e-6	4.866784838407562e-6
1.1021339828220178	4.061126610282937e-8	2.7639259834552444e-7	0.000058614172407531636	0.0016793363664724123	0.00020945813531327164	0.00004469022290614467	8.05640033359119e-6	4.864757918064251e-6
1.1022339828220178	4.023211287702953e-8	2.734865860167692e-7	0.00005704017266442926	0.001522001579382703	0.00021393698167564517	0.00004485226269002438	7.986458330827665e-6	4.862811195830672e-6
1.1023339828220178	3.985648347878517e-8	2.706115232484828e-7	0.00005551765449807414	0.001384656900019766	0.00021861311772677317	0.00004501863445230841	7.917192333556448e-6	4.860944922410599e-6
1.1024339828220178	3.948434388082384e-8	2.677670652704033e-7	0.00005404458119768236	0.0012641109765740945	0.00022349847740645555	0.000045189429186675285	7.848594846525913e-6	4.8591593555661814e-6
1.1025339828220178	3.911566040235079e-8	2.649528713762138e-7	0.00005261901175741332	0.0011577799082061946	0.00022860592935644686	0.00004536474083423782	7.780658468194414e-6	4.857454760205696e-6
1.1026339828220177	3.8750399705310436e-8	2.62168604872644e-7	0.00005123909564221207	0.0010635542257031662	0.00023394936693649405	0.000045544666395180936	7.713375889416573e-6	4.855831408473428e-6
1.1027339828220177	3.838852879068829e-8	2.594139330292532e-7	0.000049903067880692434	0.0009796985488482286	0.00023954380857282802	0.00004572930604547868	7.646739892149863e-6	4.8542895798413145e-6
1.102833982822018	3.8030014994857185e-8	2.5668852702888976e-7	0.000048609244462083736	0.0009047750807434338	0.00024540550982165194	0.000045918763258964674	7.580743348181433e-6	4.852829561202969e-6
1.1029339828220177	3.7674825985968677e-8	2.539920619188122e-7	0.00004735601801606406	0.0008375846959478265	0.0002515520887421342	0.00004611314493502609	7.515379217875091e-6	4.8514516469693904e-6
1.103033982822018	3.7322929760372004e-8	2.513242165623941e-7	0.00004614185375587649	0.0007771211567595157	0.0002580026664227736	0.00004631256153224143	7.450640548935928e-6	4.8501561391672e-6
1.1031339828220177	3.6974294639097925e-8	2.486846735916189e-7	0.000044965285666793186	0.0007225352253919677	0.00026477802479707267	0.00004651712720825362	7.3865204751974715e-6	4.848943347538804e-6
1.103233982822018	3.662888926435382e-8	2.4607311936000236e-7	0.000043824912923092766	0.0006731063065901936	0.0002719007842314662	0.000046726959966248446	7.323012215423192e-6	4.84781358964492e-6
1.103333982822018	3.6286682596086186e-8	2.434892438963454e-7	0.00004271939651830123	0.0006282198716763817	0.0002793956037758239	0.00004694218180836018	7.2601090721308895e-6	4.846767190969285e-6
1.1034339828220179	3.594764390856161e-8	2.409327408589338e-7	0.00004164745609428809	0.0005873493582472109	0.000287289407454057	0.00004716291889642518	7.197804430431676e-6	4.845804485025844e-6
1.1035339828220179	3.561174278699769e-8	2.3840330749044057e-7	0.00004060786695611324	0.0005500415618117931	0.00029561164054852816	0.00004738930172045309	7.136091756888854e-6	4.844925813468238e-6
1.1036339828220179	3.527894912422899e-8	2.3590064457338857e-7	0.000039599457260345146	0.0005159047719369715	0.0003043945605231514	0.00004762146527526914	7.074964598393551e-6	4.844131526201688e-6
1.1037339828220178	3.4949233117411216e-8	2.3342445638620062e-7	0.00003862110536552419	0.00048459908043204893	0.0003136735680560329	0.00004785954924576876	7.01441658105758e-6	4.8434219814974295e-6
1.1038339828220178	3.4622565264763086e-8	2.3097445065984757e-7	0.000037671737334267094	0.0004558284197803927	0.00032348758464594	0.000048103698201289336	6.954441409123646e-6	4.842797546109794e-6
1.1039339828220178	3.4298916362345026e-8	2.2855033853504877e-7	0.000036750324577234067	0.0004293339884277776	0.0003338794844556148	0.00004835406179959827	6.895032863891702e-6	4.842258595395738e-6
1.1040339828220178	3.397825750087305e-8	2.2615183452004163e-7	0.000035855881629920776	0.0004048887942103018	0.00034489658950496185	0.00004861079500105741	6.8361848026619025e-6	4.84180551343713e-6
1.1041339828220178	3.3660560062572804e-8	2.2377865644891905e-7	0.00003498746405384214	0.0003822931042879451	0.00035659123909019606	0.000048874058293555984	6.777891157693778e-6	4.841438693165808e-6
1.1042339828220178	3.3345795718064515e-8	2.2143052544049386e-7	0.00003414416645428633	0.00036137063388927014	0.00036902144645489104	0.00004914401792882823	6.720145935181047e-6	4.841158536491404e-6
1.1043339828220178	3.303393642328531e-8	2.191071658577222e-7	0.00003332512060736205	0.0003419653402195222	0.00038225165837233333	0.00004942084617082858	6.66294321424191e-6	4.840965454431927e-6
1.1044339828220178	3.272495441644786e-8	2.1680830526764427e-7	0.00003252949368956091	0.00032393871443082945	0.00039635363653792703	0.00004970472155687599	6.606277145924913e-6	4.840859867247493e-6
1.1045339828220178	3.241882221502985e-8	2.1453367440186993e-7	0.000031756486603531034	0.0003071674853762713	0.00041140748367241345	0.000049995829172329706	6.550141952229665e-6	4.840842204576887e-6
1.1046339828220177	3.2115512612801965e-8	2.1228300711756007e-7	0.00003100533239417867	0.00029154166529554753	0.00042750284220354086	0.000050294360939597285	6.494531925142383e-6	4.8409129055772456e-6
1.104733982822018	3.181499867688406e-8	2.100560403589304e-7	0.000030275294749621365	0.00027696288060830444	0.00044474029958903224	0.000050600515922356306	6.439441425685893e-6	4.841072419066953e-6
1.1048339828220177	3.1517253744842507e-8	2.0785251411927864e-7	0.000029565666581895752	0.0002633429413790025	0.00046323304210811746	0.000050914500645904833	6.384864882984587e-6	4.841321203671591e-6
1.104933982822018	3.1222251421806755e-8	2.056721714034382e-7	0.00002887576868260832	0.0002506026113382982	0.00048310880873452656	0.00005123652943464151	6.330796793341548e-6	4.841659727973365e-6
1.1050339828220177	3.092996557763784e-8	2.0351475819084203e-7	0.00002820494844915644	0.00023867054704829898	0.0005045122090979558	0.000051566824767715564	6.277231719332721e-6	4.8420884706637796e-6
1.105133982822018	3.0640370344107175e-8	2.0138002339892107e-7	0.000027552578677260793	0.00022748238021433085	0.000527607485344812	0.00005190561765401602	6.224164288910875e-6	4.842607920699924e-6
1.105233982822018	3.035344011212667e-8	1.992677188471329e-7	0.000026918056416022104	0.0002169799215502376	0.0005525818179587955	0.00005225314802766918	6.171589194526591e-6	4.843218577464023e-6
1.105333982822018	3.006914952899504e-8	1.9717759922132145e-7	0.00002630080188178876	0.00020711046819076045	0.000579649301746116	0.00005260966516539604	6.119501192259429e-6	4.843920950926939e-6
1.1054339828220179	2.9787473495684603e-8	1.9510942203864183e-7	0.00002570025742748854	0.00019782619958670666	0.0006090557521392511	0.00005297542812708319	6.06789510096396e-6	4.8447155618152e-6
1.1055339828220179	2.9508387164153287e-8	1.9306294761288438e-7	0.000025115886564218898	0.0001890836492338538	0.0006410845463975434	0.000053350706221094336	6.016765801427666e-6	4.8456029417818065e-6
1.1056339828220179	2.9231865934689154e-8	1.9103793902027411e-7	0.000024547173032124552	0.00018084324158125067	0.0006760637628335685	0.000053735779495920874	5.966108235541554e-6	4.846583633581105e-6
1.1057339828220178	2.8957885453284715e-8	1.8903416206570636e-7	0.0000239936199177712	0.00017306888511590742	0.000714374958982134	0.00005413093925988739	5.915917405483123e-6	4.847658191247484e-6
1.1058339828220178	2.8686421609039934e-8	1.8705138524942475e-7	0.000023454748815401937	0.00016572761399306517	0.0007564640338398589	0.000054536488630794376	5.866188372911452e-6	4.848827180278293e-6
1.1059339828220178	2.841745053159392e-8	1.8508937973412438e-7	0.000022930099029622717	0.00015878927172532402	0.0008028547601577629	0.00005495274311746918	5.816916258174022e-6	4.850091177820866e-6
1.1060339828220178	2.815094858858691e-8	1.8314791931248995e-7	0.00002241922681722067	0.00015222623140091055	0.0008541657649493471	0.000055380031235384804	5.768096239525536e-6	4.8514507728639505e-6
1.1061339828220178	2.788689238314886e-8	1.8122678037514796e-7	0.000021921704665954272	0.0001460131477041159	0.0009111320012279182	0.0000558186951586617	5.7197235523580005e-6	4.852906566433376e-6
1.1062339828220178	2.7625258751417768e-8	1.7932574187903545e-7	0.00002143712060829212	0.0001401267366866078	0.0009746321229102466	0.00005626909141093494	5.671793488442383e-6	4.854459171792519e-6
1.1063339828220178	2.7366024760084843e-8	1.7744458531618114e-7	0.000020965077568196027	0.00013454557980851348	0.0010457236946090497	0.0000567315915977849	5.624301395181263e-6	4.856109214647103e-6
1.1064339828220178	2.7109167703966477e-8	1.7558309468287859e-7	0.00002050519273916298	0.00012924994925058624	0.0011256889093931139	0.00005720658318361073	5.577242674872441e-6	4.8578573333549625e-6
1.1065339828220178	2.6854665103604746e-8	1.7374105644927338e-7	0.000020057096991844208	0.00012422165190843884	0.0012160945589303998	0.00005769447031609662	5.530612783983514e-6	4.859704179140593e-6
1.1066339828220177	2.6602494702893722e-8	1.7191825952933014e-7	0.000019620434309661516	0.00011944388982794984	0.0013188715706616634	0.000058195674701631635	5.48440723243696e-6	4.861650416314726e-6
1.1067339828220177	2.6352634466732604e-8	1.7011449525118998e-7	0.00001919486125093542	0.00011490113513832843	0.0014364217634597453	0.00005871063653534055	5.438621582905608e-6	4.86369672249906e-6
1.106833982822018	2.6105062578703863e-8	1.6832955732790867e-7	0.00001878004643612532	0.00011057901779328235	0.0015717630087313166	0.00005923981548967969	5.3932514501185325e-6	4.865843788856223e-6
1.1069339828220177	2.5859757438781245e-8	1.6656324182858918e-7	0.00001837567005887075	0.00010646422464854334	0.0017287294297606791	0.00005978369176586003	5.348292500177291e-6	4.8680923203250626e-6
1.107033982822018	2.5616697661054687e-8	1.648153471498288e-7	0.000017981423419573393	0.0001025444085909328	0.001912251826007273	0.000060342767212758214	5.3037404498809086e-6	4.870443035861672e-6
1.1071339828220177	2.5375862071492404e-8	1.630856739876279e-7	0.000017597008480391097	0.00009880810659568687	0.002128757235051419	0.00006091756651828446	5.259591066062963e-6	4.8728966686858635e-6
1.107233982822018	2.513722970571512e-8	1.6137402530954672e-7	0.00001722213744049018	0.00009524466572692796	0.0023867490934245993	0.00006150863847871935	5.215840164935431e-6	4.875453966533662e-6
1.107333982822018	2.4900779806808135e-8	1.596802063273315e-7	0.000016856532330571353	0.0000918441762173778	0.0026976674708608416	0.00006211655735186568	5.1724836114449345e-6	4.878115691915744e-6
1.1074339828220179	2.4666491823145028e-8	1.580040244697948e-7	0.000016499924625643932	0.00008859741086646766	0.00307719480304227	0.00006274192430049344	5.12951731863584e-6	4.880882622381893e-6
1.1075339828220179	2.443434540624384e-8	1.5634528935610295e-7	0.000016152054875156218	0.00008549577008732246	0.0035472906847413793	0.00006338536893303053	5.08693724702406e-6	4.883755550791944e-6
1.1076339828220179	2.420432040864472e-8	1.547038127693884e-7	0.000015812672349594528	0.00008253123201110807	0.004139458620345309	0.000064047550949111	5.044739403979371e-6	4.88673528559307e-6
1.1077339828220178	2.3976396881809724e-8	1.5307940863069034e-7	0.000015481534702731314	0.00007969630712609168	0.004900171620980037	0.00006472916189825908	5.002919843116712e-6	4.8898226511038745e-6
1.1078339828220178	2.375055507404803e-8	1.5147189297324303e-7	0.00001515840764874413	0.00007698399698845744	0.0059002415143616475	0.00006543092706073347	4.961474663696147e-6	4.893018487805074e-6
1.1079339828220178	2.3526775428462273e-8	1.4988108391708135e-7	0.000014843064653471379	0.00007438775659431565	0.007251745959527714	0.00006615360746037542	4.920400010031544e-6	4.896323652637427e-6
1.1080339828220178	2.330503858091847e-8	1.4830680164397607e-7	0.00001453528663910903	0.00007190146004821381	0.009140266689269066	0.00006689800202021716	4.8796920709077435e-6	4.8997390193068056e-6
1.1081339828220178	2.3085325358038314e-8	1.4674886837268376e-7	0.000014234861701692124	0.00006951936920363985	0.011890224621332518	0.00006766494987258085	4.8393470790059425e-6	4.903265478596522e-6
1.1082339828220178	2.2867616775213e-8	1.4520710833451754e-7	0.0000139415848407404	0.0000672361049864586	0.016107376599510018	0.0000684553328365425	4.7993613103374255e-6	4.906903938687439e-6
1.1083339828220178	2.26518940346401e-8	1.4368134774922493e-7	0.000013655257700479412	0.00006504662114336157	0.023017476615793765	0.00006927007807682295	4.759731083685269e-6	4.910655325485813e-6
1.1084339828220178	2.2438138523381188e-8	1.42171414801173e-7	0.000013375688322081898	0.00006294618018485352	0.03535123576017645	0.00007011016095951048	4.7204527600542115e-6	4.914520582959208e-6
1.1085339828220178	2.2226331811440206e-8	1.4067713961583484e-7	0.00001310269090640208	0.0000609303313166214	0.059839483519984284	0.00007097660812156402	4.681522742127956e-6	4.918500673480512e-6
1.1086339828220177	2.201645564986515e-8	1.391983542365786e-7	0.000012836085586705436	0.000058994890174565744	0.11338164283647215	0.0000718705007726407	4.642937473734687e-6	4.922596578180678e-6
1.108733982822018	2.180849196886791e-8	1.377348926017429e-7	0.00001257569821091929	0.0000571359201977934	0.21196335428445134	0.00007279297824968016	4.604693439319657e-6	4.926809297309929e-6
1.1088339828220177	2.1602422875969104e-8	1.3628659052202458e-7	0.00001232136013296255	0.00005534971549080124	0.22160475029751428	0.0000737452418467034	4.566787163425968e-6	4.9311398506080126e-6
1.108933982822018	2.1398230654154348e-8	1.3485328565810106e-7	0.000012072908012716986	0.000053632785040911	0.12029142035528814	0.00007472855894459901	4.529215210181368e-6	4.935589277683824e-6
1.1090339828220177	2.1195897760064683e-8	1.3343481749861984e-7	0.000011830183624260982	0.00005198183817064943	0.061611010368554035	0.00007574426746810139	4.4919741827943205e-6	4.940158638404135e-6
1.109133982822018	2.099540682219085e-8	1.3203102733836554e-7	0.000011593033671954	0.00005039377111622325	0.03523721475567689	0.0000767937807002038	4.455060723054816e-6	4.9448490132925155e-6
1.109233982822018	2.0796740639102393e-8	1.3064175825680028e-7	0.000011361309614041516	0.00004886565463429962	0.02228492928672927	0.00007787859248713602	4.418471510844458e-6	4.9496615039377045e-6
1.109333982822018	2.0599882177684617e-8	1.292668550968022e-7	0.000011134867493410136	0.000047394722548340835	0.015190294839896562	0.00007900028287086697	4.382203263651829e-6	4.954597233413008e-6
1.1094339828220179	2.040481457140101e-8	1.2790616444370529e-7	0.000010913567775183579	0.000045978361154516374	0.0109440905945996	0.00008016052418982274	4.346252736095308e-6	4.959657346705457e-6
1.1095339828220179	2.0211521118573398e-8	1.2655953460460129e-7	0.000010697275190844617	0.00004461409941460675	0.008222215814731202	0.00008136108769308133	4.310616719452651e-6	4.964843011156592e-6
1.1096339828220179	2.0019985280679496e-8	1.252268155878975e-7	0.00001048585858858764	0.000043299599870175146	0.006381589343935245	0.00008260385071826464	4.275292041196947e-6	4.970155416914017e-6
1.1097339828220179	1.983019068067129e-8	1.2390785908313045e-7	0.000010279190789624822	0.00004203265021835678	0.005082909303269296	0.00008389080448894581	4.240275564539124e-6	4.975595777394652e-6
1.1098339828220178	1.964212110130987e-8	1.2260251844103714e-7	0.000010077148450179446	0.00004081115549508842	0.004134589042517631	0.00008522406259372271	4.205564187976892e-6	4.981165329759853e-6
1.1099339828220178	1.9455760483519337e-8	1.2131064865387808e-7	9.879611928914333e-6	0.00003963313081652492	0.0034222486569678297	0.00008660587021623631	4.17115484484992e-6	4.986865335402696e-6
1.1100339828220178	1.927109292475848e-8	1.2003210633600012e-7	9.686465159555376e-6	0.00003849669463381316	0.002874366704427417	0.00008803861419342572	4.137044502901222e-6	4.992697080447942e-6
1.1101339828220178	1.9088102677410468e-8	1.187667497046533e-7	9.497595528481877e-6	0.00003740006246040376	0.002444446731301344	0.0000895248339884616	4.1032301638446776e-6	4.998661876264871e-6
1.1102339828220178	1.8906774147189447e-8	1.1751443856103732e-7	9.312893757067185e-6	0.0000363415410346573	0.0021012442428713046	0.00009106723367507453	4.069708862938472e-6	5.004761059993427e-6
1.1103339828220178	1.8727091891565425e-8	1.1627503427159498e-7	9.132253788562499e-6	0.00003531952288378689	0.001823157907505493	0.00009266869504166233	4.036477668564566e-6	5.010995995084248e-6
1.1104339828220178	1.8549040618204418e-8	1.150483997495331e-7	8.955572679327503e-6	0.000034332481258097334	0.0015948799920852213	0.00009433229193692802	4.003533681813814e-6	5.017368071852599e-6
1.1105339828220178	1.837260518342893e-8	1.1383439943658004e-7	8.782750494221319e-6	0.00003337896540715248	0.0014053256121475729	0.00009606130599385943	3.970874036077126e-6	5.023878708047188e-6
1.1106339828220178	1.8197770590690626e-8	1.1263289928496531e-7	8.613690205973584e-6	0.00003245759617191702	0.0012463131666917504	0.00009785924388613499	3.93849589664182e-6	5.0305293494335945e-6
1.1107339828220177	1.8024521989064336e-8	1.1144376673963159e-7	8.44829759836911e-6	0.00003156706186910236	0.0011117006497006643	0.00009972985629074462	3.906396460294042e-6	5.037321470393566e-6
1.110833982822018	1.7852844671754075e-8	1.1026687072065526e-7	8.2864811730807e-6	0.00003070611444592654	0.0009968067335582142	0.00010167715875321672	3.87457295492613e-6	5.04425657453992e-6
1.1109339828220177	1.7682724074619392e-8	1.0910208160591522e-7	8.128152060000653e-6	0.00002987356588531683	0.0008980143840243143	0.00010370545467757181	3.843022639150111e-6	5.0513361953479725e-6
1.111033982822018	1.7514145774712613e-8	1.0794927121392724e-7	7.973223930915972e-6	0.00002906828484317904	0.0008124942091551252	0.00010581936069306448	3.8117428019153275e-6	5.058561896804119e-6
1.1111339828220177	1.734709548883883e-8	1.068083127869595e-7	7.821612916400793e-6	0.000028289193500945915	0.0007380080036320836	0.00010802383468363046	3.7807307621329288e-6	5.0659352740713125e-6
1.111233982822018	1.718155907212252e-8	1.0567908097428201e-7	7.673237525774236e-6	0.000027535264617813674	0.0006727670306531428	0.00011032420680584309	3.74998386830359e-6	5.0734579541731085e-6
1.111333982822018	1.701752251660013e-8	1.0456145181570277e-7	7.528018570016433e-6	0.000026805518768523786	0.0006153283130849582	0.00011272621386625815	3.7194994981523535e-6	5.081131596695818e-6
1.1114339828220179	1.68549719498178e-8	1.0345530272523917e-7	7.385879087502062e-6	0.00002609902175345201	0.0005645177359809841	0.00011523603748237497	3.6892750582665913e-6	5.088957894509973e-6
1.1115339828220179	1.6693893633451194e-8	1.0236051247503823e-7	7.246744272450402e-6	0.000025414882168996656	0.0005193723362856045	0.00011786034651226719	3.6593079837401765e-6	5.096938574511502e-6
1.1116339828220179	1.653427396193754e-8	1.0127696117947592e-7	7.110541405972058e-6	0.00002475224912705805	0.00047909650709226974	0.00012060634430964205	3.6295957378219413e-6	5.105075398383189e-6
1.1117339828220179	1.6376099461122208e-8	1.0020453027945746e-7	6.977199789610777e-6	0.000024110310113346557	0.0004430284172482726	0.00012348182144402567	3.600135811569039e-6	5.113370163377049e-6
1.1118339828220178	1.6219356786920573e-8	9.914310252691528e-8	6.846650681277973e-6	0.000023488288974998427	0.0004106140162230955	0.00012649521462326915	3.5709257235049784e-6	5.1218247031184535e-6
1.1119339828220178	1.606403272399433e-8	9.809256196949485e-8	6.718827233483855e-6	0.000022885444028731473	0.00038138673106730283	0.00012965567266942163	3.5419630192823414e-6	5.130440888432483e-6
1.1120339828220178	1.591011418444176e-8	9.705279393543107e-8	6.593664433773128e-6	0.00002230106628141046	0.0003549514769916969	0.00013297313053311924	3.5132452713500216e-6	5.139220628193446e-6
1.1121339828220178	1.5757588206502194e-8	9.602368501861389e-8	6.4710990472771596e-6	0.00002173447775551952	0.0003309719670641432	0.00013645839248954052	3.484770078624998e-6	5.148165870198033e-6
1.1122339828220178	1.5606441953273864e-8	9.500512306383246e-8	6.351069561298217e-6	0.000021185029912579542	0.00030916056688105447	0.00014012322584548438	3.4565350661684314e-6	5.157278602063001e-6
1.1123339828220178	1.5456662711447045e-8	9.399699715221257e-8	6.233516131846225e-6	0.0000206521021680741	0.00028927012833332053	0.00014398046670830567	3.428537884866374e-6	5.166560852148516e-6
1.1124339828220178	1.5308237890048483e-8	9.299919758681712e-8	6.11838053204958e-6	0.000020135100491903996	0.00027108737410101247	0.00014804413963015556	3.4007762111144175e-6	5.176014690507117e-6
1.1125339828220178	1.5161155019202163e-8	9.20116158784431e-8	6.005606102368505e-6	0.00001963345608883986	0.00025442750591462567	0.0001523295932543288	3.373247746506932e-6	5.185642229860309e-6
1.1126339828220178	1.5015401748900403e-8	9.10341447315755e-8	5.895137702538554e-6	0.00001914662415382321	0.00023912978506796708	0.0001568536544651187	3.345950217530212e-6	5.195445626602515e-6
1.112733982822018	1.4870965847789996e-8	9.006667803052529e-8	5.78692166517834e-6	0.00001867408269734585	0.00022505389027646213	0.00016163480399231334	3.3188813752598426e-6	5.205427081834285e-6
1.1128339828220177	1.4727835201972516e-8	8.910911082574519e-8	5.6809057509976235e-6	0.000018215331436476338	0.0002120769007897752	0.00016669337696262616	3.2920389950623993e-6	5.215588842425034e-6
1.112933982822018	1.4585997813811378e-8	8.816133932027605e-8	5.577039105539649e-6	0.000017769890747386826	0.00020009078529227093	0.00017205179254484006	3.26542087630011e-6	5.225933202106633e-6
1.1130339828220177	1.4445441800762305e-8	8.72232608564236e-8	5.475272217408269e-6	0.000017337300675586476	0.00018900030216694518	0.00017773481762824395	3.2390248420412166e-6	5.236462502598853e-6
1.113133982822018	1.4306155394203963e-8	8.629477390252474e-8	5.375556877910006e-6	0.000016917120000232428	0.0001787212360430539	0.0001837698704408377	3.212848738772143e-6	5.247179134767672e-6
1.113233982822018	1.4168126938292717e-8	8.537577803994713e-8	5.277846142071327e-6	0.00001650892534925558	0.00016917891059800062	0.00019018737119320316	3.1868904361154285e-6	5.258085539817402e-6
1.113333982822018	1.4031344888819513e-8	8.446617395018837e-8	5.182094290966211e-6	0.000016112310362143223	0.0001603069293535458	0.00019702114828477814	3.161147826549849e-6	5.269184210518248e-6
1.1134339828220179	1.3895797812086724e-8	8.356586340217242e-8	5.088256795314369e-6	0.00001572688489753618	0.00015204610547447058	0.0002043089103946514	3.1356188251352374e-6	5.28047769246996e-6
1.1135339828220179	1.3761474383792205e-8	8.267474923968383e-8	4.996290280296306e-6	0.000015352274282918448	0.00014434354890895698	0.00021209279699278442	3.1103013692405217e-6	5.291968585403161e-6
1.1136339828220179	1.362836338792769e-8	8.179273536896121e-8	4.906152491542965e-6	0.000014988118603896984	0.0001371518850442917	0.0002204200225600202	3.0851934182755133e-6	5.3036595445195365e-6
1.1137339828220179	1.3496453715687343e-8	8.091972674643733e-8	4.817802262254117e-6	0.000014634072030717673	0.00013042858371629238	0.0002293436332485559	3.0602929534261058e-6	5.31555328187217e-6
1.1138339828220178	1.3365734364389534e-8	8.005562936663604e-8	4.731199481405381e-6	0.000014289802179830679	0.00012413538115916984	0.00023892339904126692	3.035597977393151e-6	5.327652567787581e-6
1.1139339828220178	1.3236194436408526e-8	7.920035025021255e-8	4.646305063002164e-6	0.000013954989508447604	0.00011823778050836558	0.0002492268699367292	3.0111065141346126e-6	5.339960232330795e-6
1.1140339828220178	1.3107823138118358e-8	7.835379743213763e-8	4.563080916342978e-6	0.000013629326740181126	0.00011270461892227026	0.0002603306316363246	2.9868166086112148e-6	5.35247916681492e-6
1.1141339828220178	1.298060977884829e-8	7.751587995002952e-8	4.4814899172547095e-6	0.000013312518319969072	0.00010750769138669865	0.00027232180509514735	2.9627263265353744e-6	5.365212325356886e-6
1.1142339828220178	1.2854543769848024e-8	7.66865078326262e-8	4.401495880264313e-6	0.000013004279896606519	0.00010262142289945	0.0002852998457283745	2.9388337541234317e-6	5.378162726480961e-6
1.1143339828220178	1.2729614623265744e-8	7.586559208839915e-8	4.323063531673288e-6	0.000012704337831315223	0.0000980225820732243	0.00029937871286824544	2.915136997851241e-6	5.391333454771776e-6
1.1144339828220178	1.2605811951135096e-8	7.505304469430181e-8	4.246158483501729e-6	0.000012412428730875634	0.0000936900302999585	0.00031468949936869374	2.891634184212752e-6	5.404727662578393e-6
1.1145339828220178	1.2483125464374068e-8	7.424877858465881e-8	4.170747208270948e-6	0.00001212829900394513	0.00008960450153342859	0.0003313836366107147	2.8683234594819e-6	5.418348571771699e-6
1.1146339828220178	1.236154497179454e-8	7.345270764018951e-8	4.09679701459453e-6	0.00001185170443926617	0.00008574840850512385	0.0003496368237256868	2.845202989477636e-6	5.432199475556596e-6
1.1147339828220177	1.2241060379121627e-8	7.26647466771615e-8	4.024276023548603e-6	0.000011582409804551073	0.00008210567181975226	0.0003696538746504853	2.8222709593318437e-6	5.446283740341143e-6
1.114833982822018	1.2121661688023608e-8	7.188481143667794e-8	3.9531531457938065e-6	0.000011320188464906023	0.00007866156890427781	0.00039167473693478886	2.7995255732604177e-6	5.460604807664952e-6
1.1149339828220177	1.2003338995153452e-8	7.111281857409994e-8	3.883398059423009e-6	0.000011064822019725942	0.00007540260022627436	0.000415982018158531	2.7769650543374667e-6	5.475166196188306e-6
1.115033982822018	1.188608249119652e-8	7.034868564857632e-8	3.81498118850599e-6	0.000010816099957046102	0.00007231637056883155	0.0004429104682429849	2.7545876442717412e-6	5.489971503745579e-6
1.1151339828220177	1.1769882459935108e-8	6.95923311127388e-8	3.747873682312843e-6	0.000010573819324429273	0.00006939148346285411	0.00047285902180500497	2.732391603187293e-6	5.505024409463397e-6
1.115233982822018	1.1654729277314266e-8	6.884367430246923e-8	3.6820473951834476e-6	0.00001033778441546888	0.00006661744714164183	0.0005063062232373468	2.710375209405227e-6	5.520328675948003e-6
1.115333982822018	1.1540613410526227e-8	6.810263542684706e-8	3.6174748670302756e-6	0.000010107806471110133	0.00006398459060801008	0.0005438301672441448	2.688536759230101e-6	5.53588815154259e-6
1.1154339828220179	1.142752541709752e-8	6.736913555817097e-8	3.554129304443389e-6	9.883703394971155e-6	0.00006148398859408736	0.0005861345331495402	2.66687456673754e-6	5.551706772658713e-6
1.1155339828220179	1.1315455943989376e-8	6.664309662212581e-8	3.4919845623833407e-6	9.665299481949473e-6	0.000059107394357265723	0.0006340829405312482	2.6453869635655304e-6	5.567788566183567e-6
1.1156339828220179	1.1204395726706933e-8	6.592444138806503e-8	3.431015126438405e-6	9.452425159406659e-6	0.000056847179394168255	0.0006887448138958663	2.624072298708101e-6	5.5841376519665035e-6
1.1157339828220179	1.109433558841716e-8	6.521309345940413e-8	3.3711960956274447e-6	9.244916740278768e-6	0.00005469627927365715	0.000751457387137701	2.602928938311594e-6	5.600758245387453e-6
1.1158339828220178	1.098526643907674e-8	6.450897726413293e-8	3.3125031657299277e-6	9.042616187496366e-6	0.00005264814489193924	0.0008239106855043699	2.581955265473669e-6	5.617654660010845e-6
1.1159339828220178	1.087717927456853e-8	6.381201804544305e-8	3.254912613124862e-6	8.84537088913134e-6	0.0000506966985406392	0.0009082657631182012	2.5611496800447857e-6	5.6348313103278256e-6
1.1160339828220178	1.077006517584795e-8	6.312214185246596e-8	3.198401279121452e-6	8.65303344372324e-6	0.000048836294254446606	0.0010073219500014606	2.5405105984323893e-6	5.652292714590741e-6
1.1161339828220178	1.066391530809722e-8	6.243927553112421e-8	3.1429465547647e-6	8.46546145526623e-6	0.000047061681970343575	0.0011247577804600361	2.5200364534073784e-6	5.670043497742705e-6
1.1162339828220178	1.0558720919889373e-8	6.176334671508937e-8	3.0885263660998435e-6	8.282517337369608e-6	0.00004536797508707412	0.0012654851702205495	2.4997256939131963e-6	5.688088394446743e-6
1.1163339828220178	1.0454473342360572e-8	6.109428381685296e-8	3.035119159880589e-6	8.104068126130985e-6	0.000043750621062666864	0.0014361819981122798	2.4795767848773466e-6	5.706432252218141e-6
1.1164339828220178	1.0351163988391503e-8	6.043201601889944e-8	2.9827038897056147e-6	7.929985301286771e-6	0.0000422053747305011	0.0016461136046533394	2.45958820702527e-6	5.725080034663723e-6
1.1165339828220178	1.0248784351796365e-8	5.977647326498814e-8	2.9312600025695553e-6	7.760144615228804e-6	0.00004072827405166118	0.001908436997596673	2.4397584566965156e-6	5.744036824832736e-6
1.1166339828220178	1.0147326006521738e-8	5.912758625153802e-8	2.8807674258145606e-6	7.594425929499299e-6	0.000039315618053726584	0.002242340673087964	2.42008604566345e-6	5.763307828683883e-6
1.1167339828220177	1.0046780605853006e-8	5.8485286419117774e-8	2.83120655446896e-6	7.4327130583967525e-6	0.000037963946734561687	0.0026766911273406174	2.400569500952075e-6	5.782898378672664e-6
1.1168339828220177	9.947139881628939e-9	5.784950594403295e-8	2.782558238960309e-6	7.274893619345469e-6	0.00003667002273449269	0.003256527505356403	2.381207364665157e-6	5.80281393746421e-6
1.116933982822018	9.848395643464629e-9	5.7220177730017767e-8	2.7348037731906333e-6	7.120858889700854e-6	0.00003543081460205062	0.004055246955608882	2.361998193807655e-6	5.823060101776888e-6
1.1170339828220177	9.750539777983861e-9	5.6597235400029096e-8	2.6879248829622713e-6	6.9705036696811035e-6	0.00003424348149761913	0.005198934257916225	2.342940560114426e-6	5.843642606361162e-6
1.117133982822018	9.653564248055762e-9	5.598061328812152e-8	2.6419037147410405e-6	6.8237261511255016e-6	0.00003310535919612882	0.006918749519784547	2.3240330498796433e-6	5.864567328121078e-6
1.1172339828220177	9.557461092045201e-9	5.5370246431449134e-8	2.5967228247495537e-6	6.680427791812771e-6	0.000032013947264911706	0.009674757568980065	2.3052742637892137e-6	5.8858402903812045e-6
1.117333982822018	9.462222423064337e-9	5.476607056232618e-8	2.5523651683747547e-6	6.540513195059866e-6	0.0000309668973057293	0.014484947151744462	2.2866628167542467e-6	5.907467667308995e-6
1.117433982822018	9.367840428238433e-9	5.416802210041803e-8	2.5088140898850797e-6	6.403889994369211e-6	0.000029962002161849247	0.02393786351529775	2.2681973377476926e-6	5.9294557884949585e-6
1.1175339828220179	9.274307367974073e-9	5.357603814499628e-8	2.4660533124422618e-6	6.270468742870925e-6	0.000028997186001027362	0.04588598575932478	2.2498764696421216e-6	5.951811143700823e-6
1.1176339828220179	9.181615575238076e-9	5.299005646730253e-8	2.4240669284019007e-6	6.14016280734868e-6	0.00002807049519459217	0.10734858338784872	2.2316988690501056e-6	5.974540387780331e-6
1.1177339828220179	9.089757454842716e-9	5.241001550299667e-8	2.3828393898917096e-6	6.012888266629323e-6	0.00002718008992075525	0.2188217900422017	2.213663206166324e-6	5.997650345780943e-6
1.1178339828220178	8.998725482738769e-9	5.1835854344696996e-8	2.3423554996591554e-6	5.888563814137219e-6	0.000026324236427518284	0.12837266769960176	2.195768164611792e-6	6.021148018234402e-6
1.1179339828220178	8.908512205315721e-9	5.126751273460591e-8	2.30260040217985e-6	5.76711066442133e-6	0.00002550129989693082	0.052046795614876414	2.1780124412798778e-6	6.045040586643496e-6
1.1180339828220178	8.819110238709192e-9	5.070493105722638e-8	2.2635595750184503e-6	5.648452463473385e-6	0.000024709737858165555	0.025585587910785856	2.1603947461844066e-6	6.069335419174225e-6
1.1181339828220178	8.73051226811571e-9	5.014805033216348e-8	2.2252188204340476e-6	5.532515202664899e-6	0.000023948094101948112	0.01478156213680517	2.142913802309524e-6	6.0940400765618316e-6
1.1182339828220178	8.642711047114445e-9	4.959681220700823e-8	2.1875642572223253e-6	5.419227136139202e-6	0.000023214993053446452	0.009508420553212722	2.125568345461452e-6	6.119162318240071e-6
1.1183339828220178	8.55569939699629e-9	4.90511589503122e-8	2.150582312787267e-6	5.308518701503161e-6	0.000022509134564793388	0.006583331045462643	2.108357124122156e-6	6.144710108703796e-6
1.1184339828220178	8.469470206099041e-9	4.8511033444637145e-8	2.1142597154348336e-6	5.200322443670385e-6	0.00002182928909204934	0.004805286858528873	2.0912788993047193e-6	6.17069162411477e-6
1.1185339828220178	8.384016429150683e-9	4.797637917969266e-8	2.0785834868821377e-6	5.094572941716194e-6	0.00002117429322470523	0.003648869252680858	2.074332444410567e-6	6.197115259161739e-6
1.1186339828220178	8.299331086618478e-9	4.7447140245551754e-8	2.0435409349751217e-6	4.991206738610369e-6	0.00002054304553874675	0.0028568452423178613	2.0575165450884184e-6	6.223989634186059e-6
1.1187339828220177	8.21540726406506e-9	4.692326132594974e-8	2.0091196466084575e-6	4.890162273701006e-6	0.00001993450274694891	0.0022918716090359888	2.0408299990950537e-6	6.251323602584961e-6
1.118833982822018	8.132238111511448e-9	4.640468769165529e-8	1.9753074808411664e-6	4.791379817828311e-6	0.00001934767612244912	0.0018754272969001558	2.0242716161576542e-6	6.279126258504586e-6
1.1189339828220177	8.049816842806983e-9	4.589136519393271e-8	1.9420925622027186e-6	4.694801410955621e-6	0.000018781628173788162	0.001560076305533487	2.0078402178381198e-6	6.307406944836367e-6
1.119033982822018	7.968136735003148e-9	4.538324025805784e-8	1.909463274181859e-6	4.600370802202555e-6	0.000018235469551517626	0.001315833194392644	1.9915346373984245e-6	6.336175261530681e-6
1.1191339828220177	7.887191127739268e-9	4.488025987694459e-8	1.8774082528959843e-6	4.508033392186882e-6	0.000017708356168285204	0.0011230118215106732	1.9753537196686856e-6	6.365441074241872e-6
1.119233982822018	7.806973422627352e-9	4.4382371604805495e-8	1.8459163809310395e-6	4.417736177561881e-6	0.000017199486515764306	0.0009682660950475332	1.9592963209154874e-6	6.395214523320554e-6
1.119333982822018	7.727477082650563e-9	4.388952355092719e-8	1.8149767813516389e-6	4.329427697670358e-6	0.000016708099163373263	0.0008422953579027955	1.9433613087132184e-6	6.4255060331688856e-6
1.119433982822018	7.64869563156218e-9	4.3401664373486505e-8	1.7845788118718493e-6	4.243057983211208e-6	0.000016233470424867858	0.0007384613833381614	1.9275475618158336e-6	6.456326321976356e-6
1.1195339828220179	7.57062265329381e-9	4.2918743273458085e-8	1.7547120591849894e-6	4.158578506843671e-6	0.000015774912180183034	0.0006519260485226523	1.9118539700308464e-6	6.487686411853767e-6
1.1196339828220179	7.493251791368688e-9	4.244070998858591e-8	1.725366333445956e-6	4.075942135641638e-6	0.000015331769840886327	0.0005790974738220858	1.896279434094589e-6	6.519597639383724e-6
1.1197339828220179	7.416576748321361e-9	4.1967514787428456e-8	1.6965316629021778e-6	3.995103085322789e-6	0.000014903420448603013	0.0005172648618418623	1.8808228655491057e-6	6.552071666609045e-6
1.1198339828220178	7.340591285122879e-9	4.149910846347131e-8	1.6681982886684874e-6	3.91601687617753e-6	0.00001448927089663786	0.0004643520906690017	1.8654831866204457e-6	6.585120492478393e-6
1.1199339828220178	7.265289220612425e-9	4.103544232930993e-8	1.6403566596418e-6	3.8386402906274585e-6	0.000014088756265820327	0.00041874795342009675	1.8502593300984972e-6	6.618756464772526e-6
1.1200339828220178	7.190664430934117e-9	4.05764682108994e-8	1.6129974275512816e-6	3.7629313323455494e-6	0.000013701338266320456	0.000379186998825299	1.835150239218214e-6	6.652992292533893e-6
1.1201339828220178	7.11671084898043e-9	4.0122138441873674e-8	1.5861114421402193e-6	3.6888491868740385e-6	0.000013326503777852263	0.00034466446624267793	1.8201548675423624e-6	6.687841059024557e-6
1.1202339828220178	7.043422463840526e-9	3.967240585792808e-8	1.559689746475483e-6	3.616354183678583e-6	0.000012963763481273565	0.0003143746214447956	1.8052721788456055e-6	6.7233162352385586e-6
1.1203339828220178	6.970793320254551e-9	3.9227223791269055e-8	1.5337235723809092e-6	3.5454077595795716e-6	0.000012612650575150903	0.00028766542588885076	1.790501147000008e-6	6.759431693995735e-6
1.1204339828220178	6.898817518073891e-9	3.878654606512953e-8	1.5082043359910944e-6	3.47597242350553e-6	0.000012272719571358438	0.0002640047831345412	1.7758407558619468e-6	6.796201724646795e-6
1.1205339828220178	6.827489211726026e-9	3.8350326988345076e-8	1.4831236334218562e-6	3.4080117225142275e-6	0.000011943545164233705	0.00024295510765606472	1.7612899991603042e-6	6.833641048419931e-6
1.1206339828220178	6.7568026096859265e-9	3.791852134999757e-8	1.458473236554181e-6	3.341490209031067e-6	0.000011624721168244945	0.00022415395451384185	1.7468478803861392e-6	6.871764834441549e-6
1.1207339828220177	6.686751973952021e-9	3.7491084414116064e-8	1.4342450889281531e-6	3.2763734092556965e-6	0.00001131585951949775	0.0002072991161711435	1.7325134126834835e-6	6.910588716465465e-6
1.1208339828220177	6.6173316195279745e-9	3.706797191444461e-8	1.4104313017439164e-6	3.2126277926904428e-6	0.000011016589336771715	0.00019213704861588613	1.7182856187416422e-6	6.9501288103472825e-6
1.120933982822018	6.548535913909352e-9	3.664914004926552e-8	1.3870241499662885e-6	3.1502207427455275e-6	0.000010726556038091967	0.0001784538045352251	1.704163530688599e-6	6.990401732301929e-6
1.1210339828220177	6.480359276576637e-9	3.623454547629142e-8	1.364016068530588e-6	3.0891205283799046e-6	0.00001044542050915022	0.00016606787262265718	1.6901461899859856e-6	7.031424617985178e-6
1.121133982822018	6.412796178490783e-9	3.5824145307599724e-8	1.3413996486455547e-6	3.029296276733503e-6	0.000010172858320139459	0.00015482447921790025	1.6762326473247248e-6	7.07321514244379e-6
1.1212339828220177	6.3458411415980825e-9	3.541789710465062e-8	1.3191676341926957e-6	2.970717946718088e-6	9.908558987856846e-6	0.00014459102128881922	1.6624219625227394e-6	7.1157915409764426e-6
1.121333982822018	6.2794887383351956e-9	3.5015758873334905e-8	1.2973129182165689e-6	2.9133563035214232e-6	9.652225280103559e-6	0.00013525338161565845	1.6487132044229759e-6	7.159172630959544e-6
1.121433982822018	6.213733591143722e-9	3.461768905910659e-8	1.2758285395063165e-6	2.857182893997607e-6	9.403572559686172e-6	0.00012671293702725772	1.6351054507934885e-6	7.2033778346827875e-6
1.1215339828220179	6.1485703719863595e-9	3.422364654214843e-8	1.254707679263216e-6	2.8021700229018312e-6	9.162328165459193e-6	0.00011888411490799728	1.621597788227983e-6	7.248427203255643e-6
1.1216339828220179	6.08399380186996e-9	3.3833590632608316e-8	1.2339436578538238e-6	2.7482907299424416e-6	8.928230828074582e-6	0.00011169238630920255	1.6081893120480182e-6	7.2943414416373775e-6
1.1217339828220179	6.019998650372494e-9	3.344748106588444e-8	1.2135299316451138e-6	2.695518767616115e-6	8.701030118243664e-6	0.00010507260891202027	1.5948791262061253e-6	7.341141934855569e-6
1.1218339828220179	5.956579735175096e-9	3.30652779979673e-8	1.1934600899198581e-6	2.6438285797972757e-6	8.480485925477733e-6	0.00009896765198381113	1.5816663431901585e-6	7.388850775476682e-6
1.1219339828220178	5.8937319215990865e-9	3.2686942000834183e-8	1.1737278518697775e-6	2.593195281052793e-6	8.266367965417175e-6	0.00009332724990464262	1.5685500839287528e-6	7.4374907923996225e-6
1.1220339828220178	5.831450122147136e-9	3.231243405789609e-8	1.1543270636643357e-6	2.543594636654528e-6	8.058455313983915e-6	0.0000881070419461761	1.5555294776978275e-6	7.4870855810444395e-6
1.1221339828220178	5.769729296049538e-9	3.194171555949993e-8	1.1352516955931358e-6	2.495003043263584e-6	7.856535966718663e-6	0.00008326776458628453	1.542603662028305e-6	7.53765953501662e-6
1.1222339828220178	5.708564448815084e-9	3.1574748298479934e-8	1.1164958392797964e-6	2.447397510260808e-6	7.660406421770373e-6	0.00007877456934661814	1.5297717826148016e-6	7.589237879329364e-6
1.1223339828220178	5.6479506317860275e-9	3.121149446576154e-8	1.0980537049653335e-6	2.4007556416995424e-6	7.4698712851123294e-6	0.000074596444396816	1.517032993225442e-6	7.641846705273165e-6
1.1224339828220178	5.5878829416981565e-9	3.0851916646015105e-8	1.07991961885918e-6	2.3550556188573865e-6	7.284742896652949e-6	0.00007070572231438576	1.5043864556126969e-6	7.695513007028117e-6
1.1225339828220178	5.528356520244802e-9	3.0495977813360304e-8	1.0620880205559498e-6	2.3102761833648555e-6	7.104840975999174e-6	0.00006707765967630503	1.4918313394252727e-6	7.750264720119272e-6
1.1226339828220178	5.4693665536456706e-9	3.0143641327120044e-8	1.0445534605160994e-6	2.2663966208894736e-6	6.9299922867106e-6	0.00006369007677833717	1.479366822121025e-6	7.806130761823418e-6
1.1227339828220178	5.410908272219526e-9	2.9794870927621734e-8	1.0273105976088133e-6	2.2233967453550374e-6	6.760030317960725e-6	0.000060523047876903874	1.4669920888808499e-6	7.863141073641952e-6
1.122833982822018	5.352976949961776e-9	2.9449630732047705e-8	1.0103541967153447e-6	2.1812568836762632e-6	6.5947949825903554e-6	0.000057558634037614566	1.4547063325236107e-6	7.921326665962547e-6
1.1229339828220177	5.295567904126322e-9	2.910788523033745e-8	9.936791263914175e-7	2.1399578609907684e-6	6.434132330607717e-6	0.00005478065204053643	1.442508753422164e-6	7.980719665040634e-6
1.123033982822018	5.23867649481012e-9	2.8769599281123178e-8	9.772803565862313e-7	2.0994809863680907e-6	6.277894277238663e-6	0.00005217447390146042	1.4303985594198927e-6	8.04135336244192e-6
1.1231339828220177	5.1822981245449986e-9	2.843473810773355e-8	9.61152956418185e-7	2.0598080389825767e-6	6.125938344712891e-6	0.0000497268524734769	1.4183749657489738e-6	8.103262267091423e-6
1.123233982822018	5.126428237889683e-9	2.8103267294218935e-8	9.452920920036424e-7	2.020921254728137e-6	5.9781274169860504e-6	0.000047425769333403557	1.406437194948707e-6	8.166482160096011e-6
1.123333982822018	5.0710623210299086e-9	2.7775152781445106e-8	9.296930243395061e-7	1.982803313264464e-6	5.834329506690732e-6	0.00004526030176721789	1.3945844767856107e-6	8.231050152503208e-6
1.123433982822018	5.0161959013792935e-9	2.7450360863213156e-8	9.143511072362149e-7	1.9454373254745094e-6	5.694417533613469e-6	0.00004322050617049229	1.382816048173748e-6	8.297004746187115e-6
1.1235339828220179	4.961824547186103e-9	2.7128858182434216e-8	8.992617853012683e-7	1.9088068213219525e-6	5.558269114069999e-6	0.00004129731559633545	1.3711311530964122e-6	8.3643858980525e-6
1.1236339828220179	4.907943867143294e-9	2.6810611727344604e-8	8.844205919710647e-7	1.8728957380927616e-6	5.4257663605700885e-6	0.000039482449528755405	1.3595290425284748e-6	8.433235087769445e-6
1.1237339828220179	4.8545495100027574e-9	2.649558882776532e-8	8.698231475901974e-7	1.8376884090078602e-6	5.29679569120961e-6	0.000037768334247717254	1.34800897435976e-6	8.503595389264087e-6
1.1238339828220179	4.801637164193001e-9	2.618375715140181e-8	8.554651575367021e-7	1.8031695521936277e-6	5.1712476482589775e-6	0.000036148032393139014	1.3365702133191585e-6	8.575511546206488e-6
1.1239339828220178	4.749202557441253e-9	2.5875084700188876e-8	8.413424103921965e-7	1.7693242599978317e-6	5.049016725449234e-6	0.000034615180537354516	1.3252120308997002e-6	8.649030051756254e-6
1.1240339828220178	4.697241456398819e-9	2.5569539806675098e-8	8.274507761556779e-7	1.7361379886388938e-6	4.930001203488716e-6	0.000033163933745703907	1.313933705284452e-6	8.724199232844023e-6
1.1241339828220178	4.6457496662706545e-9	2.526709113044946e-8	8.137862044997656e-7	1.7035965481768133e-6	4.814102993368356e-6	0.00003178891624854455	1.3027345212731974e-6	8.801069339289013e-6
1.1242339828220178	4.594723030448122e-9	2.4967707654608623e-8	8.003447230683933e-7	1.6716860927947079e-6	4.701227487042736e-6	0.00003048517746950477	1.291613770210059e-6	8.879692638075475e-6
1.1243339828220178	4.544157430146054e-9	2.4671358682263467e-8	7.87122435814754e-7	1.6403931113801601e-6	4.591283415096386e-6	0.000029248152757918987	1.2805707499118125e-6	8.96012351313345e-6
1.1244339828220178	4.494048784042804e-9	2.4378013833086218e-8	7.741155213784895e-7	1.6097044183961132e-6	4.484182711028562e-6	0.000028073628261160043	1.269604764597069e-6	9.042418570998953e-6
1.1245339828220178	4.44439304792446e-9	2.408764303989645e-8	7.613202315011451e-7	1.5796071450314176e-6	4.37984038181161e-6	0.00002695770944737113	1.2587151248162547e-6	9.126636752755404e-6
1.1246339828220178	4.395186214332209e-9	2.3800216545286093e-8	7.487328894788052e-7	1.5500887306213804e-6	4.278174384396446e-6	0.000025896792853141123	1.2479011473823708e-6	9.2128394526897e-6
1.1247339828220178	4.346424312213419e-9	2.351570489828206e-8	7.3634988865101e-7	1.5211369143292142e-6	4.179105507858855e-6	0.00002488754068547496	1.2371621553024835e-6	9.30109064413182e-6
1.1248339828220177	4.29810340657628e-9	2.323407895104818e-8	7.241676909250244e-7	1.4927397270795785e-6	4.082557260898035e-6	0.000023926857954549226	1.2264974777100725e-6	9.391457012982624e-6
1.124933982822018	4.2502195981474295e-9	2.2955309855620993e-8	7.121828253344136e-7	1.464885483735492e-6	3.988455764412929e-6	0.000023011871854287642	1.2159064497979777e-6	9.484008099475974e-6
1.1250339828220177	4.20276902303406e-9	2.2679369060689824e-8	7.003918866314151e-7	1.4375627755110833e-6	3.896729648902298e-6	0.000022139913142824358	1.2053884127523531e-6	9.578816448764672e-6
1.125133982822018	4.155747852387537e-9	2.2406228308400797e-8	6.887915339114678e-7	1.4107604626107117e-6	3.8073099564396428e-6	0.000021308499305121988	1.1949427136869177e-6	9.675957770971265e-6
1.1252339828220177	4.109152292072887e-9	2.213585963121378e-8	6.773784892702923e-7	1.384467667089549e-6	3.7201300470028422e-6	0.00002051531930636506	1.1845687055785361e-6	9.775511111388692e-6
1.125333982822018	4.062978582338655e-9	2.1868235348776007e-8	6.661495364911814e-7	1.3586737659249077e-6	3.6351255089309776e-6	0.000019758219767320125	1.174265747202807e-6	9.877559031588357e-6
1.125433982822018	4.017222997493223e-9	2.160332806484979e-8	6.551015197633152e-7	1.3333683842948413e-6	3.5522340733150966e-6	0.000019035192412886574	1.1640332030710795e-6	9.982187802237378e-6
1.1255339828220179	3.971881845581351e-9	2.1341110664259156e-8	6.442313424288633e-7	1.308541389053959e-6	3.4713955321190617e-6	0.00001834436266210516	1.1538704433675538e-6	0.000010089487608514604
1.1256339828220179	3.926951468066086e-9	2.1081556309880506e-8	6.33535965759235e-7	1.2841828824023628e-6	3.3925516598557472e-6	0.00001768397924312967	1.1437768438874512e-6	0.000010199552769076189
1.1257339828220179	3.882428239512661e-9	2.082463843966321e-8	6.230124077591248e-7	1.2602831957400476e-6	3.315646138641169e-6	0.000017052404729745007	1.133751785975676e-6	0.000010312481969610686
1.1258339828220179	3.83830856727611e-9	2.057033076368544e-8	6.126577419979001e-7	1.2368328837012295e-6	3.2406244864648216e-6	0.000016448106907604767	1.12379465646624e-6	0.000010428378512116375
1.1259339828220178	3.794588891191707e-9	2.0318607261241784e-8	6.024690964675817e-7	1.213822718362599e-6	3.1674339885209104e-6	0.00001586965088849326	1.1139048476223123e-6	0.000010547350581128294
1.1260339828220178	3.751265683268552e-9	2.0069442177965064e-8	5.924436524667376e-7	1.1912436836198184e-6	3.09602363145412e-6	0.000015315691899818372	1.1040817570768868e-6	0.00001066951152823605
1.1261339828220178	3.7083354473862646e-9	1.9822810022978754e-8	5.825786435096754e-7	1.1690869697269715e-6	3.0263440403812493e-6	0.000014784968684399315	1.0943247877741647e-6	0.000010794980176353431
1.1262339828220178	3.665794718994449e-9	1.9578685566083195e-8	5.728713542602583e-7	1.1473439679935044e-6	2.958347418557099e-6	0.000014276297452522542	1.0846333479114766e-6	0.000010923881145334435
1.1263339828220178	3.6236400648155336e-9	1.93370438349723e-8	5.633191194898123e-7	1.1260062656338818e-6	2.8919874895605065e-6	0.000013788566334358376	1.075006850881958e-6	0.000011056345200677212
1.1264339828220178	3.5818680825501473e-9	1.909786011248187e-8	5.539193230584103e-7	1.1050656407647173e-6	2.8272194418821525e-6	0.000013320730286234943	1.0654447152176992e-6	0.000011192509627218512
1.1265339828220178	3.540475400585651e-9	1.886110993386858e-8	5.446693969190457e-7	1.0845140575450032e-6	2.7639998758023966e-6	0.000012871806409052826	1.0559463645335992e-6	0.00001133251862990237
1.1266339828220178	3.499458677707449e-9	1.8626769084119416e-8	5.355668201441e-7	1.064343661454708e-6	2.7022867524531505e-6	0.000012440869641379212	1.0465112274717938e-6	0.00001147652376390544
1.1267339828220178	3.4588146028132394e-9	1.839481359529187e-8	5.26609117973564e-7	1.044546774707425e-6	2.642039344963112e-6	0.000012027048793527148	1.0371387376466828e-6	0.000011624684396617626
1.126833982822018	3.41853989462989e-9	1.8165219743882437e-8	5.177938608844143e-7	1.0251158917927257e-6	2.5832181915904977e-6	0.000011629522892288758	1.027828333590486e-6	0.000011777168204224836
1.1269339828220177	3.3786313014337385e-9	1.793796404822868e-8	5.091186636808353e-7	1.0060436751445723e-6	2.5257850507540306e-6	0.000011247517808986396	1.0185794586995678e-6	0.000011934151705904283
1.127033982822018	3.339085600772228e-9	1.7713023265930992e-8	5.005811846042889e-7	9.873229509307487e-7	2.4697028578726675e-6	0.00001088030314614641	1.0093915611809229e-6	0.000012095820838957762
1.1271339828220177	3.299899599190422e-9	1.749037439131737e-8	4.921791244637907e-7	9.689467049614222e-7	2.414935683938291e-6	0.000010527189360543517	1.0002640939998284e-6	0.000012262371578511853
1.127233982822018	3.2610701319577625e-9	1.7269994652920412e-8	4.839102257847941e-7	9.509080787106678e-7	2.361448695736164e-6	0.000010187525102401879	9.911965148273682e-7	0.000012434010605832246
1.127333982822018	3.2225940628000325e-9	1.70518615109982e-8	4.757722719774089e-7	9.332003654500445e-7	2.3092081176470688e-6	9.860694752552514e-6	9.821882859891581e-7	0.000012610956029658264
1.127433982822018	3.1844682836316795e-9	1.68359526550695e-8	4.6776308652242687e-7	9.158170064884305e-7	2.2581811949543783e-6	9.546116140952934e-6	9.7323887441407e-7	0.00001279343816548189
1.1275339828220179	3.1466897142923723e-9	1.6622246001484962e-8	4.598805321754799e-7	8.987515875165208e-7	2.208336158593983e-6	9.2432384315916e-6	9.643477515838415e-7	0.000012981700378166228
1.1276339828220179	3.1092553022853352e-9	1.641071969102178e-8	4.5212251018851804e-7	8.819978350518898e-7	2.15964219128141e-6	8.951540160125544e-6	9.555143934830227e-7	0.000013175999993908497
1.1277339828220179	3.0721620225186477e-9	1.6201352086506244e-8	4.4448695954829826e-7	8.655496129818725e-7	2.1120693949565554e-6	8.670527411861097e-6	9.467382805495679e-7	0.00001337660928818479
1.1278339828220179	3.0354068770488075e-9	1.5994121770462e-8	4.369718562314622e-7	8.494009192011265e-7	2.0655887594883824e-6	8.39973212879769e-6	9.38018897625825e-7	0.00001358381655704923
1.1279339828220178	2.998986894826982e-9	1.578900754278568e-8	4.2957521247580414e-7	8.335458823411119e-7	2.0201721325852327e-6	8.13871053545941e-6	9.293557339101106e-7	0.000013797927279973489
1.1280339828220178	2.962899131447682e-9	1.558598841844662e-8	4.2229507606734954e-7	8.179787585886146e-7	1.975792190858464e-6	7.887041674148833e-6	9.207482829087349e-7	0.000014019265383334927
1.1281339828220178	2.927140668900002e-9	1.5385043625213913e-8	4.151295296428525e-7	8.026939285906798e-7	1.932422411990203e-6	7.644326041074603e-6	9.121960423885535e-7	0.000014248174614700362
1.1282339828220178	2.8917086153211254e-9	1.518615260140712e-8	4.0807669000737485e-7	7.876858944433017e-7	1.890037047957863e-6	7.410184315544436e-6	9.036985143299702e-7	0.000014485020039216168
1.1283339828220178	2.856600104752358e-9	1.4989294993673727e-8	4.0113470746654233e-7	7.729492767614122e-7	1.848611099270588e-6	7.184256175088451e-6	8.952552048804516e-7	0.000014730189670746893
1.1284339828220178	2.8218122968975724e-9	1.4794450654788964e-8	3.9430176517318184e-7	7.584788118276463e-7	1.80812029017475e-6	6.966199189981708e-6	8.868656243084738e-7	0.000014984096251893699
1.1285339828220178	2.787342376883985e-9	1.4601599641482415e-8	3.875760784879531e-7	7.442693488176348e-7	1.7685410447878625e-6	6.7556877911864496e-6	8.785292869579728e-7	0.000015247179198725496
1.1286339828220178	2.7531875550252295e-9	1.4410722212286712e-8	3.809558943536902e-7	7.303158470994747e-7	1.7298504641218326e-6	6.552412306235256e-6	8.702457112032254e-7	0.00001551990672798409
1.1287339828220178	2.719345066586728e-9	1.4221798825411197e-8	3.7443949068308465e-7	7.166133736051925e-7	1.692026303958537e-6	6.356078058027187e-6	8.620144194041915e-7	0.000015802778186711995
1.1288339828220177	2.685812171553569e-9	1.4034810136638748e-8	3.680251757594373e-7	7.031571002720981e-7	1.655046953542401e-6	6.166404521925126e-6	8.538349378623132e-7	0.00001609632660675932
1.128933982822018	2.6525861544002864e-9	1.3849736997245426e-8	3.617112876501336e-7	6.899423015519023e-7	1.6188914150560915e-6	5.983124536913687e-6	8.457067967767132e-7	0.00001640112150946822
1.1290339828220177	2.6196643238634983e-9	1.3666560451945807e-8	3.554961936326536e-7	6.769643519858319e-7	1.5835392838476551e-6	5.805983566925315e-6	8.376295302009559e-7	0.000016717771989101398
1.129133982822018	2.5870440127156113e-9	1.348526173685381e-8	3.4937828963251207e-7	6.642187238431747e-7	1.5489707293767216e-6	5.634739008740735e-6	8.296026759999454e-7	0.000017046930107328412
1.1292339828220177	2.554722577542463e-9	1.3305822277477278e-8	3.4335599967343573e-7	6.517009848225798e-7	1.515166476853567e-6	5.469159543178098e-6	8.216257758076815e-7	0.00001738929463533686
1.129333982822018	2.5226973985211276e-9	1.312822368672243e-8	3.3742777533873435e-7	6.394067958127365e-7	1.482107789538843e-6	5.309024526510084e-6	8.136983749849493e-7	0.000017745615185136868
1.129433982822018	2.4909658792018985e-9	1.2952447762931222e-8	3.315920952443786e-7	6.273319087123148e-7	1.4497764516816359e-6	5.154123419325735e-6	8.058200225778722e-7	0.000018116696777228618
1.129533982822018	2.459525446290602e-9	1.2778476487931847e-8	3.2584746452284907e-7	6.154721643060436e-7	1.4181547520662763e-6	5.004255250230397e-6	7.979902712765009e-7	0.000018503404898461885
1.1296339828220179	2.428373549434274e-9	1.2606292025115828e-8	3.201924143179808e-7	6.038234901963136e-7	1.3872254681464373e-6	4.859228112009114e-6	7.902086773740229e-7	0.000018906671111445928
1.1297339828220179	2.3975076610083826e-9	1.2435876717534194e-8	3.146255012903034e-7	5.923818987881848e-7	1.3569718507416147e-6	4.718858688038795e-6	7.824748007262973e-7	0.000019327499285732014
1.1298339828220179	2.3669252759061805e-9	1.2267213086015327e-8	3.0914530713272303e-7	5.811434853264492e-7	1.3273776092741837e-6	4.5829718069110614e-6	7.747882047117665e-7	0.00001976697253123068
1.1299339828220178	2.3366239113301697e-9	1.2100283827302716e-8	3.037504380962773e-7	5.701044259831866e-7	1.2984268975255822e-6	4.451400023376806e-6	7.67148456191761e-7	0.00002022626092627655
1.1300339828220178	2.30660110658553e-9	1.1935071812214259e-8	2.9843952452576615e-7	5.5926097599445e-7	1.2701042998913037e-6	4.323983223865899e-6	7.595551254711889e-7	0.00002070663014671896
1.1301339828220178	2.2768544228756863e-9	1.1771560083820749e-8	2.93211220405005e-7	5.486094678446349e-7	1.2423948181150953e-6	4.200568254961585e-6	7.520077862596058e-7	0.00002120945111877003
1.1302339828220178	2.2473814430996533e-9	1.160973185564488e-8	2.8806420291147913e-7	5.381463094971469e-7	1.2152838584837214e-6	4.081008573330212e-6	7.445060156325944e-7	0.00002173621083753197
1.1303339828220178	2.2181797716514945e-9	1.144957050987983e-8	2.829971719802276e-7	5.278679826701654e-7	1.1887572194644698e-6	3.9651639157138966e-6	7.370493939935961e-7	0.000022288524515749685
1.1304339828220178	2.189247034221698e-9	1.1291059595627638e-8	2.7800884987668455e-7	5.177710411561213e-7	1.1628010797682575e-6	3.852899987694036e-6	7.296375050360118e-7	0.000022868149254003947
1.1305339828220178	2.1605808776004584e-9	1.1134182827156441e-8	2.730979807783368e-7	5.078521091837321e-7	1.1374019868219755e-6	3.7440881700276645e-6	7.222699357057153e-7	0.000023476999455174685
1.1306339828220178	2.132178969482863e-9	1.0978924082176969e-8	2.682633303649517e-7	4.981078798213705e-7	1.1125468456343882e-6	3.638605241440748e-6	7.149462761638711e-7	0.000024117164243523902
1.1307339828220178	2.1040389982759155e-9	1.0825267400138151e-8	2.635036854172097e-7	4.885351134206077e-7	1.0882229080406405e-6	3.5363331168433956e-6	7.076661197501101e-7	0.000024790927193442905
1.1308339828220177	2.0761586729075937e-9	1.0673196980540883e-8	2.5881785342355007e-7	4.791306360988624e-7	1.0644177623109706e-6	3.43715860000356e-6	7.00429062946056e-7	0.000025500788726324175
1.1309339828220177	2.0485357226375874e-9	1.0522697181270805e-8	2.542046621950322e-7	4.6989133825999323e-7	1.0411193231098023e-6	3.3409731497815787e-6	6.932347053391573e-7	0.000026249491598048926
1.131033982822018	2.0211678968697733e-9	1.0373752516948102e-8	2.496629594880303e-7	4.6081417315180313e-7	1.0183158217920236e-6	3.2476726590909505e-6	6.860826495868228e-7	0.00002704004997661493
1.1311339828220177	1.9940529649671204e-9	1.0226347657298543e-8	2.451916126346748e-7	4.518961554596278e-7	9.959957970242581e-7	3.1571572458090866e-6	6.789725013810262e-7	0.000027875782702405232
1.131233982822018	1.967188716067081e-9	1.0080467425535482e-8	2.4078950818060705e-7	4.4313435993444136e-7	9.741480857176535e-7	3.069331054906765e-6	6.719038694128851e-7	0.000028760351436337834
1.1313339828220177	1.9405729589005525e-9	9.936096796769418e-9	2.3645555153035054e-7	4.3452592005552373e-7	9.527618142629578e-7	2.9841020711306823e-6	6.648763653380563e-7	0.00002969780453808059
1.131433982822018	1.9142035216107244e-9	9.793220896424081e-9	2.3218866659953108e-7	4.260680267255091e-7	9.318263900537082e-7	2.9013819415942808e-6	6.578896037418904e-7	0.00003069262768405993
1.131533982822018	1.8880782515753835e-9	9.651824998679585e-9	2.2798779547441364e-7	4.177579269981618e-7	9.113314932899772e-7	2.8210858077014155e-6	6.509432021053766e-7	0.00003174980244004697
1.1316339828220179	1.8621950152294759e-9	9.511894524925091e-9	2.238518980780514e-7	4.0959292283695433e-7	8.912670690496731e-7	2.7431321458404253e-6	6.440367807710206e-7	0.00003287487425610018
1.1317339828220179	1.8365516978903633e-9	9.37341504223223e-9	2.1977995184328335e-7	4.015703699043028e-7	8.716233196195192e-7	2.667442616342719e-6	6.371699629092107e-7	0.00003407403166418593
1.1318339828220179	1.8111462035843146e-9	9.236372261844195e-9	2.1577095139224006e-7	3.9368767638031617e-7	8.523906970753006e-7	2.5939419202207845e-6	6.303423744848092e-7	0.000035354198847677155
1.1319339828220178	1.7859764548747625e-9	9.100752037680926e-9	2.1182390822227178e-7	3.85942301810335e-7	8.335598961026021e-7	2.5225576632367843e-6	6.235536442240448e-7	0.00003672314423742757
1.1320339828220178	1.761040392692269e-9	8.966540364861011e-9	2.079378503981516e-7	3.7833175598048186e-7	8.151218470493333e-7	2.4532202268807457e-6	6.168034035816767e-7	0.00003818960839884134
1.1321339828220178	1.7363359761660403e-9	8.833723378239217e-9	2.041118222504109e-7	3.708535978204718e-7	7.970677092016752e-7	2.385862645864279e-6	6.100912867084219e-7	0.000039763455243985
1.1322339828220178	1.711861182457073e-9	8.702287350959978e-9	2.0034488407968305e-7	3.635054343329572e-7	7.793888642754525e-7	2.3204204917600644e-6	6.034169304186794e-7	0.00004145585157987411
1.1323339828220178	1.6876140065929733e-9	8.572218693027128e-9	1.9663611186692117e-7	3.562849195486903e-7	7.620769101152392e-7	2.2568317624418746e-6	5.967799741584936e-7	0.00004327948125190677
1.1324339828220178	1.6635924613043015e-9	8.443503949887843e-9	1.9298459698934565e-7	3.491897535068111e-7	7.451236545937648e-7	2.1950367769998493e-6	5.901800599737989e-7	0.000045248801744924036
1.1325339828220178	1.6397945768624586e-9	8.316129801033622e-9	1.8938944594203876e-7	3.422176812596275e-7	7.285211097046315e-7	2.1349780758274386e-6	5.836168324789108e-7	0.00004738035317861932
1.1326339828220178	1.6162184009192075e-9	8.190083058614682e-9	1.8584978006500817e-7	3.3536649190117545e-7	7.122614858413587e-7	2.0766003255940233e-6	5.770899388252675e-7	0.000049693132335700964
1.1327339828220178	1.5928619983476575e-9	8.065350666070685e-9	1.823647352756539e-7	3.286340176189978e-7	6.963371862563597e-7	2.0198502288353793e-6	5.705990286704348e-7	0.00005220904790594424
1.1328339828220177	1.5697234510848588e-9	7.941919696775771e-9	1.7893346180649163e-7	3.220181327685e-7	6.80740801693455e-7	1.9646764379102495e-6	5.641437541473484e-7	0.00005495347781610807
1.132933982822018	1.5468008579757143e-9	7.819777352697397e-9	1.7555512394801024e-7	3.1551675296924803e-7	6.654651051878286e-7	1.911029473086219e-6	5.577237698337607e-7	0.00005795595576341178
1.1330339828220177	1.5240923346188495e-9	7.698910963072551e-9	1.7222889979663116e-7	3.091278342227994e-7	6.505030470279351e-7	1.8588616445336309e-6	5.513387327220589e-7	0.00006125102247097398
1.133133982822018	1.5015960132130492e-9	7.579307983092639e-9	1.6895398100747343e-7	3.028493720511283e-7	6.358477498729026e-7	1.8081269780158284e-6	5.449883021890376e-7	0.0000648792885838947
1.1332339828220177	1.4793100424064532e-9	7.46095599261032e-9	1.6572957255212863e-7	2.966794006557305e-7	6.21492504021502e-7	1.7587811440838721e-6	5.386721399662886e-7	0.00006888877174650589
1.133333982822018	1.4572325871457458e-9	7.343842694851893e-9	1.6255489248095446e-7	2.9061599209607647e-7	6.074307628256466e-7	1.7107813905843452e-6	5.323899101103903e-7	0.00007333659203470489
1.133433982822018	1.4353618285282093e-9	7.227955915151298e-9	1.5942917169019342e-7	2.8465725548775233e-7	5.936561382454028e-7	1.6640864783129856e-6	5.261412789737237e-7	0.00007829114020734725
1.133533982822018	1.4136959636539816e-9	7.113283599691827e-9	1.563516536934491e-7	2.788013362190235e-7	5.801623965389363e-7	1.6186566196436554e-6	5.199259151751725e-7	0.00008383487616613782
1.1336339828220179	1.3922332054805073e-9	6.99981381426464e-9	1.533215943976965e-7	2.7304641518587936e-7	5.669434540840885e-7	1.574453419982882e-6	5.137434895712313e-7	0.00009006797662368358
1.1337339828220179	1.3709717826780226e-9	6.88753474303938e-9	1.503382618835826e-7	2.6739070804482037e-7	5.539933733264233e-7	1.531439821901777e-6	5.07593675227254e-7	0.00009711314064220375
1.1338339828220179	1.34990993948651e-9	6.776434687348697e-9	1.4740093618998694e-7	2.618324644830183e-7	5.413063588497749e-7	1.4895800518088498e-6	5.014761473889101e-7	0.00010512199414930994
1.1339339828220178	1.3290459355740096e-9	6.6665020644850644e-9	1.4450890910273e-7	2.563699675053688e-7	5.288767535650351e-7	1.4488395690340008e-6	4.953905834538485e-7	0.00011428373336065809
1.1340339828220178	1.308378045896336e-9	6.557725406511256e-9	1.4166148394735502e-7	2.5100153273805296e-7	5.166990350133405e-7	1.409185017201741e-6	4.893366629435683e-7	0.00012483695079547306
1.1341339828220178	1.287904560557983e-9	6.450093359082938e-9	1.3885797538588034e-7	2.4572550774812017e-7	5.047678117797194e-7	1.3705841777777888e-6	4.833140674754448e-7	0.00013708606061306228
1.1342339828220178	1.267623784674534e-9	6.343594680284636e-9	1.3609770921746897e-7	2.4054027137876157e-7	4.930778200136391e-7	1.3330059256808465e-6	4.773224807350001e-7	0.00015142449229139454
1.1343339828220178	1.2475340382362102e-9	6.238218239477132e-9	1.3338002218288987e-7	2.3544423309980102e-7	4.816239200528011e-7	1.2964201868560627e-6	4.7136158844829324e-7	0.00016836804601637624
1.1344339828220178	1.227633655972862e-9	6.1339530161585e-9	1.307042617727428e-7	2.3043583237308984e-7	4.7040109314690587e-7	1.260797897713532e-6	4.654310783545562e-7	0.00018860384732310404
1.1345339828220178	1.2079209872201402e-9	6.030788098836189e-9	1.2806978603932152e-7	2.2551353803237244e-7	4.5940443827796514e-7	1.2261109663396185e-6	4.5953064017895723e-7	0.00021306384988547115
1.1346339828220178	1.1883943957869407e-9	5.9287126839117754e-9	1.2547596341206803e-7	2.2067584767728036e-7	4.4862916907406167e-7	1.1923322353944363e-6	4.5365996560555103e-7	0.00024303806196074074
1.1347339828220178	1.1690522598242406e-9	5.827716074577657e-9	1.229221725165418e-7	2.1592128708113009e-7	4.380706108135559e-7	1.159435446613606e-6	4.4781874825043223e-7	0.0002803541169236666
1.1348339828220178	1.149892971694985e-9	5.727787679725405e-9	1.2040780199681505e-7	2.1124840961212084e-7	4.277241975166676e-7	1.1273952068361208e-6	4.42006683634999e-7	0.0003276717208987259
1.1349339828220177	1.130914937845313e-9	5.6289170128655465e-9	1.1793225034123315e-7	2.0665579566763247e-7	4.1758546912170127e-7	1.0961869554852148e-6	4.362234691594118e-7	0.00038898447603554967
1.135033982822018	1.1121165786770147e-9	5.531093691059193e-9	1.154949257114752e-7	2.021420521213068e-7	4.076500687431484e-7	1.065786933432551e-6	4.304688040762026e-7	0.0004705147184866881
1.1351339828220177	1.0934963284212855e-9	5.434307433861942e-9	1.1309524577486294e-7	1.977058117826103e-7	3.979137400091073e-7	1.036172153180037e-6	4.247423894640918e-7	0.0005823973549520003
1.135233982822018	1.0750526350131739e-9	5.3385480622758216e-9	1.1073263753975328e-7	1.933457328684025e-7	3.8837232447509336e-7	1.007320370295732e-6	4.190439282017759e-7	0.0007420614413110718
1.1353339828220177	1.0567839599682092e-9	5.243805497717829e-9	1.0840653719415889e-7	1.8906049848659547e-7	3.790217591126296e-7	9.79210056047252e-7	4.1337312494217053e-7	0.0009815902814703046
1.135433982822018	1.038688778258914e-9	5.150069760993043e-9	1.0611638994724275e-7	1.8484881613106364e-7	3.698580738690538e-7	9.518203711729925e-7	4.077296860864238e-7	0.0013654659631051596
1.135533982822018	1.0207655781938122e-9	5.0573309712850825e-9	1.038616498739455e-7	1.8070941718812576e-7	3.6087738929757744e-7	9.251311407420329e-7	4.0211331975845645e-7	0.0020395260824874724
1.1356339828220179	1.003012861296435e-9	4.965579345151729e-9	1.0164177976238276e-7	1.7664105645375917e-7	3.520759142541677e-7	8.991228300486743e-7	3.965237357792898e-7	0.0033938333169494374
1.1357339828220179	9.854291421862068e-10	4.8748051955351195e-9	9.945625096418284e-8	1.726425116616991e-7	3.4344994366004563e-7	8.737765214964657e-7	3.909606456417467e-7	0.006779849590834767
1.1358339828220179	9.680129484601828e-10	4.784998930780495e-9	9.730454324758153e-8	1.687125830219342e-7	3.3499585632724856e-7	8.490738924250135e-7	3.854237624851717e-7	0.01958245286467877
1.1359339828220179	9.50762820575867e-10	4.696151053666062e-9	9.518614465325865e-8	1.6485009276941793e-7	3.2671011284544283e-7	8.249971938368845e-7	3.7991280107029623e-7	0.12987454239295837
1.1360339828220178	9.33677311735284e-10	4.60825216044307e-9	9.310055135285867e-8	1.6105388472274188e-7	3.185892535280517e-7	8.015292299837261e-7	3.744274777542423e-7	0.0503697997101464
1.1361339828220178	9.167549877699945e-10	4.521292939885961e-9	9.104726751013196e-8	1.573228238525201e-7	3.106298964158492e-7	7.786533387727982e-7	3.689675104656234e-7	0.011097555440079634
1.1362339828220178	8.999944270273076e-10	4.435264172352754e-9	8.902580514465348e-8	1.536557958592562e-7	3.028287353362233e-7	7.563533729569503e-7	3.63532618679771e-7	0.004521022216219186
1.1363339828220178	8.833942202574769e-10	4.3501567288553226e-9	8.703568399806477e-8	1.5005170676046509e-7	2.9518253801641954e-7	7.346136820730898e-7	3.581225233940726e-7	0.002404116501254404
1.1364339828220178	8.669529705020429e-10	4.265961570139376e-9	8.507643140277865e-8	1.4650948248681922e-7	2.876881442490475e-7	7.134190950958221e-7	3.5273694710340373e-7	0.0014761894691141162
1.1365339828220178	8.506692929831374e-10	4.1826697457746075e-9	8.314758215311365e-8	1.4302806848711254e-7	2.8034246410830653e-7	6.927549037745199e-7	3.473756137756758e-7	0.0009913063238766785
1.1366339828220178	8.345418149939074e-10	4.100272393253943e-9	8.124867837879753e-8	1.3960642934182375e-7	2.7314247621532695e-7	6.726068466238652e-7	3.4203824882748804e-7	0.0007075337058341422
1.1367339828220178	8.185691757899162e-10	4.018760737102766e-9	7.93792694207921e-8	1.362435483850751e-7	2.660852260511465e-7	6.529610935390314e-7	3.3672457909985454e-7	0.0005277782579165383
1.1368339828220178	8.027500264815941e-10	3.9381260879973445e-9	7.753891170940505e-8	1.3293842733478896e-7	2.591678243158782e-7	6.33804231008426e-7	3.31434332834048e-7	0.0004070600752381367
1.136933982822018	7.870830299276375e-10	3.85835984189234e-9	7.572716864462161e-8	1.2969008593083167e-7	2.52387445332631e-7	6.151232478978942e-7	3.261672396474948e-7	0.00032226514886695844
1.1370339828220177	7.71566860629661e-10	3.779453479158915e-9	7.39436104786556e-8	1.2649756158102304e-7	2.4574132549496875e-7	5.969055217820453e-7	3.2092303050985277e-7	0.0002605447988413096
1.137133982822018	7.562002046272148e-10	3.701398563728703e-9	7.218781420057862e-8	1.2335990901464388e-7	2.392267617562287e-7	5.791388057982857e-7	3.157014377189641e-7	0.00021430214408818285
1.1372339828220177	7.409817593947729e-10	3.6241867422517494e-9	7.045936342315785e-8	1.2027619994358495e-7	2.3284111016009417e-7	5.618112160028813e-7	3.105021948771948e-7	0.00017881627050346443
1.137333982822018	7.259102337385338e-10	3.54780974325759e-9	6.875784827162495e-8	1.1724552273053756e-7	2.2658178441032385e-7	5.449112192053235e-7	3.053250368674822e-7	0.00015103063009035196
1.137433982822018	7.109843476953077e-10	3.4722593763309505e-9	6.708286527459837e-8	1.1426698206450938e-7	2.2044625447939207e-7	5.284276212633672e-7	3.0016969982982715e-7	0.00012889699600864446
1.137533982822018	6.962028324314375e-10	3.3975275312911958e-9	6.543401725687428e-8	1.113396986430824e-7	2.1443204525404612e-7	5.123495558168646e-7	2.950359211375341e-7	0.00011100204817106973
1.1376339828220179	6.815644301432113e-10	3.3236061773835163e-9	6.381091323422547e-8	1.0846280886156098e-7	2.0853673521728566e-7	4.966664734437703e-7	2.8992343937370334e-7	0.00009634565354207919
1.1377339828220179	6.670678939580428e-10	3.2504873624775973e-9	6.221316831008284e-8	1.0563546450868542e-7	2.0275795516539156e-7	4.813681312197549e-7	2.8483199430773016e-7	0.00008420435571107343
1.1378339828220179	6.527119878365215e-10	3.1781632122745024e-9	6.064040357407781e-8	1.028568324688071e-7	1.9709338695902868e-7	4.6644458266488903e-7	2.797613268718406e-7	0.00007404464023678473
1.1379339828220179	6.384954864754711e-10	3.1066259295224586e-9	5.909224600242293e-8	1.0012609443037842e-7	1.915407623074616e-7	4.5188616806142696e-7	2.747111791377057e-7	0.00006546628552707694
1.1380339828220178	6.244171752118654e-10	3.035867793240386e-9	5.7568328360079954e-8	9.74424466005976e-8	1.860978615848628e-7	4.37683505127324e-7	2.696812942930814e-7	0.000058164451065727285
1.1381339828220178	6.104758499276378e-10	2.9658811579500106e-9	5.606828910469118e-8	9.480509942607516e-8	1.8076251267781106e-7	4.238274800309171e-7	2.646714166185149e-7	0.00005190374912893259
1.1382339828220178	5.966703169554201e-10	2.896658452915644e-9	5.459177229222848e-8	9.221327731938045e-8	1.755325898630451e-7	4.1030923873284943e-7	2.5968129146407435e-7	0.00004650016417341125
1.1383339828220178	5.829993929851088e-10	2.828192181392279e-9	5.313842748433882e-8	8.966621839132704e-8	1.704060127146125e-7	3.9712017864193415e-7	2.5471066522611604e-7	0.00004180822187691195
1.1384339828220178	5.694619049713372e-10	2.7604749198813526e-9	5.1707909657343436e-8	8.716317418887689e-8	1.6538074503954952e-7	3.842519405722551e-7	2.497592853240921e-7	0.00003771173796195923
1.1385339828220178	5.560566900417899e-10	2.6934993173943804e-9	5.0299879112863916e-8	8.470340943851972e-8	1.604547938412753e-7	3.716964009893631e-7	2.448269001773783e-7	0.000034117051004077784
1.1386339828220178	5.427825954063937e-10	2.627258094724395e-9	4.8914001390042493e-8	8.228620179501773e-8	1.556262083099042e-7	3.5944566453399895e-7	2.3991325918213553e-7	0.000030948006454529994
1.1387339828220178	5.296384782673375e-10	2.5617440437248382e-9	4.7549947179324285e-8	7.991084159537743e-8	1.5089307883869168e-7	3.4749205681223217e-7	2.3501811268817764e-7	0.000028142193358906465
1.1388339828220178	5.166232057299228e-10	2.4969500265961763e-9	4.62073922377738e-8	7.757663161794221e-8	1.4625353606588004e-7	3.3582811744145246e-7	2.3014121197587205e-7	0.000025648089223389615
1.1389339828220177	5.03735654714282e-10	2.4328689751798685e-9	4.4886017305892904e-8	7.528288684648204e-8	1.4170574994121158e-7	3.2444659334208405e-7	2.252823092330424e-7	0.00002342287141233514
1.139033982822018	4.909747118678316e-10	2.3694938902596686e-9	4.358550802591405e-8	7.302893423916453e-8	1.3724792881639843e-7	3.133404322652965e-7	2.2044115753187205e-7	0.00002143072335476958
1.1391339828220177	4.783392734787531e-10	2.3068178408709385e-9	4.230555486155038e-8	7.081411250232702e-8	1.3287831855893504e-7	3.0250277654766003e-7	2.1561751080587365e-7	0.00001964151198721958
1.139233982822018	4.658282453898132e-10	2.2448339636150633e-9	4.104585301912585e-8	6.863777186884265e-8	1.285952016883886e-7	2.9192695708331625e-7	2.1081112382669562e-7	0.00001802974647711041
1.1393339828220177	4.5344054291370976e-10	2.1835354619846298e-9	3.980610237016539e-8	6.649927388117043e-8	1.2439689653492785e-7	2.8160648750624185e-7	2.0602175218119108e-7	0.000016573752035439393
1.139433982822018	4.4117509074835735e-10	2.122915605691326e-9	3.85860073752642e-8	6.439799117871653e-8	1.202817564189282e-7	2.7153505857309236e-7	2.0124915224816324e-7	0.000015255009622073351
1.139533982822018	4.290308228937703e-10	2.062967730005078e-9	3.738527700938179e-8	6.233330728969997e-8	1.1624816885163685e-7	2.6170653274034316e-7	1.9649308117541114e-7	0.00001405762463398991
1.1396339828220179	4.170066825690726e-10	2.003685235096614e-9	3.6203624688376176e-8	6.030461642715983e-8	1.1229455475579455e-7	2.5211493892698536e-7	1.9175329685649698e-7	0.0000129678966393909
1.1397339828220179	4.0510162213064743e-10	1.9450615853889914e-9	3.504076819687296e-8	5.831132328919991e-8	1.0841936770602763e-7	2.4275446745659727e-7	1.8702955790765862e-7	0.000011973968836849604
1.1398339828220179	3.9331460299092755e-10	1.8870903089150797e-9	3.3896429617377635e-8	5.635284286327965e-8	1.0462109318826943e-7	2.336194651714825e-7	1.8232162364462788e-7	0.000011065540840300108
1.1399339828220179	3.816445955379366e-10	1.829764996681919e-9	3.277033526063408e-8	5.4428600234492524e-8	1.0089824787774737e-7	2.247044307125187e-7	1.7762925405944038e-7	0.000010233632083345905
1.1400339828220178	3.70090579055589e-10	1.7730793020415449e-9	3.1662215597195406e-8	5.253803039773351e-8	9.724937893500078e-8	2.1600400995841004e-7	1.7295220979720022e-7	9.470385928878323e-6
1.1401339828220178	3.5865154164473153e-10	1.7170269400685839e-9	3.057180519019239e-8	5.0680578073680015e-8	9.367306331945769e-8	2.075129916183832e-7	1.6829025213281995e-7	8.768906697781349e-6
1.1402339828220178	3.4732648014490546e-10	1.6616016869441347e-9	2.9498842629268252e-8	4.885569752849003e-8	9.016790712005796e-8	1.992263029725479e-7	1.6364314294770532e-7	8.123123463420002e-6
1.1403339828220178	3.3611440005682374e-10	1.6067973793460877e-9	2.8443070465664513e-8	4.706285239714299e-8	8.673254490247552e-8	1.911390057544278e-7	1.5901064470639925e-7	7.527675720227606e-6
1.1404339828220178	3.25014315465595e-10	1.552607913845853e-9	2.7404235148433502e-8	4.530151551034041e-8	8.336563907248217e-8	1.832462921703929e-7	1.5439252043317657e-7	6.977817015760436e-6
1.1405339828220178	3.1402524896462587e-10	1.499027246311267e-9	2.6382086961756868e-8	4.3571168724889116e-8	8.006587925500723e-8	1.7554348105090636e-7	1.4978853368857573e-7	6.469333403113852e-6
1.1406339828220178	3.0314623158023074e-10	1.446049391315738e-9	2.5376379963347128e-8	4.1871302757488107e-8	7.6831981688471e-8	1.6802601412874104e-7	1.4519844854587463e-7	5.9984741745889945e-6
1.1407339828220178	2.9237630269696525e-10	1.3936684215534853e-9	2.4386871923917427e-8	4.020141702184783e-8	7.366268863397714e-8	1.6068945243950823e-7	1.4062202956750008e-7	5.561892815439123e-6
1.1408339828220178	2.8171450998360924e-10	1.3418784672609047e-9	2.3413324267693206e-8	3.85610194690667e-8	7.055676779896232e-8	1.5352947284001379e-7	1.3605904178136363e-7	5.15659649671464e-6
1.140933982822018	2.7115990931982994e-10	1.2906737156437324e-9	2.245550201394878e-8	3.6949626431189934e-8	6.751301177490415e-8	1.465418646401555e-7	1.315092506571175e-7	4.779902730204672e-6
1.1410339828220177	2.6071156472366467e-10	1.24004841031087e-9	2.151317371956175e-8	3.5366762467908774e-8	6.453023748875857e-8	1.397225263443314e-7	1.269724220823834e-7	4.42940205268786e-6
1.141133982822018	2.5036854827929366e-10	1.1899968507122698e-9	2.0586111422522655e-8	3.381196021625135e-8	6.160728566761558e-8	1.3306746249808641e-7	1.2244832233874466e-7	4.102925803786462e-6
1.1412339828220177	2.4012994006606e-10	1.1405133915854877e-9	1.967409058646586e-8	3.228476024334831e-8	5.8743020316483615e-8	1.2657278063682105e-7	1.179367180778951e-7	3.798518221564897e-6
1.141333982822018	2.2999482808748052e-10	1.0915924424046302e-9	1.8776890046090998e-8	3.0784710902010495e-8	5.5936328208501234e-8	1.2023468833208863e-7	1.1343737629740102e-7	3.514412210029144e-6
1.1414339828220177	2.199623082015787e-10	1.0432284668383742e-9	1.7894291953579287e-8	2.9311368189270864e-8	5.3186118387628755e-8	1.1404949033287666e-7	1.0895006431666124e-7	3.249008239125455e-6
1.141533982822018	2.100314840511808e-10	9.954159822102135e-10	1.702608172586476e-8	2.7864295607613607e-8	5.049132168310179e-8	1.0801358579761722e-7	1.0447454975246121e-7	3.0008559250251006e-6
1.141633982822018	2.0020146699552544e-10	9.48149558967562e-10	1.617204799286539e-8	2.644306402903898e-8	4.785089023571429e-8	1.0212346561456069e-7	1.0001060049470958e-7	2.768637910465383e-6
1.1417339828220179	1.9047137604193385e-10	9.014238201536016e-10	1.5331982546545847e-8	2.504725156171991e-8	4.5263797035278445e-8	9.637570980663942e-8	9.555798468180913e-8	2.551155724286067e-6
1.1418339828220179	1.8084033777844298e-10	8.552334408861938e-10	1.4505680290877932e-8	2.3676443419325992e-8	4.27290354692155e-8	9.076698501839241e-8	9.111647067605973e-8	2.3473173486772602e-6
1.1419339828220179	1.713074863069593e-10	8.095731478416425e-10	1.3692939192641004e-8	2.2330231792892993e-8	4.024561888185846e-8	8.529404208180459e-8	8.668582703887767e-8	2.1561262636725375e-6
1.1420339828220178	1.6187196317700503e-10	7.644377187437766e-10	1.2893560233057428e-8	2.100821572519986e-8	3.7812580144221713e-8	7.995371365837969e-8	8.226582250588555e-8	1.9766717727239812e-6
1.1421339828220178	1.5253291732010663e-10	7.198219818583628e-10	1.2107347360250187e-8	1.971000098760124e-8	3.5428971233964304e-8	7.474291195479925e-8	7.785622596186935e-8	1.808120441916515e-6
1.1422339828220178	1.4328950498477475e-10	6.757208154927252e-10	1.133410744250359e-8	1.8435199959261567e-8	3.309386282527893e-8	6.96586265096106e-8	7.345680641559024e-8	1.6497085095156888e-6
1.1423339828220178	1.3414088967206272e-10	6.32129147500435e-10	1.0573650222313649e-8	1.7183431508738117e-8	3.080634388844477e-8	6.46979220484864e-8	6.906733297443783e-8	1.500735142884788e-6
1.1424339828220178	1.250862420717436e-10	5.890419547911855e-10	9.825788271215726e-9	1.595432087786617e-8	2.8565521298801922e-8	5.985793640571392e-8	6.46875748189355e-8	1.3605564369986136e-6
1.1425339828220178	1.1612473999905414e-10	5.464542628456677e-10	9.090336945372733e-9	1.4747499567895982e-8	2.6370519454896616e-8	5.513587850962946e-8	6.031730117707878e-8	1.2285800633489814e-6
1.1426339828220178	1.0725556833201613e-10	5.043611452354238e-10	8.367114341910366e-9	1.3562605227833697e-8	2.4220479905563786e-8	5.052902642982324e-8	5.595628129850439e-8	1.1042604904161723e-6
1.1427339828220178	9.847791894934454e-11	4.627577231476409e-10	7.655941255987725e-9	1.2399281544941149e-8	2.2114560985717627e-8	4.603472548401252e-8	5.1604284428485005e-8	9.870947074241395e-7
1.1428339828220178	8.979099066890782e-11	4.216391649148281e-10	6.956641138587556e-9	1.1257178137347266e-8	2.005193746062455e-8	4.165038640255736e-8	4.7261079781739437e-8	8.766183921021362e-7
1.1429339828220177	8.119398918676495e-11	3.810006855493001e-10	6.2690400550150175e-9	1.0135950448728717e-8	1.8031800178443956e-8	3.737348354867952e-8	4.292643651605795e-8	7.724024708834121e-7
1.143033982822018	7.26861270167255e-11	3.408375462823651e-10	5.592966644089078e-9	9.035259645012351e-9	1.6053355730818914e-8	3.3201553192490906e-8	3.8600123705718666e-8	6.740500265838231e-7
1.1431339828220177	6.426662343059416e-11	3.0114505410878546e-10	4.9282520780265985e-9	7.954772513076176e-9	1.4115826121346323e-8	2.9132191837107164e-8	3.428191031476688e-8	5.811935142929266e-7
1.143233982822018	5.593470439863494e-11	2.6191856133441025e-10	4.274730022970126e-9	6.894161361350004e-9	1.2218448441623187e-8	2.516305459488203e-8	2.997156516991878e-8	4.934922511037794e-7
1.1433339828220177	4.768960253109169e-11	2.2315346513084566e-10	3.632236600215442e-9	5.853103922383242e-9	1.0360474554868896e-8	2.1291853612502652e-8	2.566885693351549e-8	4.1063014955499195e-7
1.143433982822018	3.9530557019643895e-11	1.8484520709186721e-10	3.0006103480369827e-9	4.831283257196637e-9	8.541170786678538e-9	1.7516356542790135e-8	2.137355407594152e-8	3.3231366830041676e-7
1.143533982822018	3.145681357998417e-11	1.4698927279714684e-10	2.379692184194735e-9	3.828387661532181e-9	6.759817622996043e-9	1.3834385062223702e-8	1.7085424848122668e-8	2.582699567226568e-7
1.143633982822018	2.3467624394429516e-11	1.0958119137812337e-10	1.769325369025848e-9	2.8441105738254178e-9	5.015709414883446e-9	1.0243813432178228e-8	1.2804237253527274e-8	1.8824517294341864e-7
1.1437339828220179	1.5562248055356055e-11	7.261653508973895e-11	1.1693554691714989e-9	1.8781504849638367e-9	3.3081540900922817e-9	6.742567102806074e-9	8.529759020081821e-9	1.2200295710476227e-7
1.1438339828220179	7.739949509036632e-12	3.6090918886010875e-11	5.796303218964728e-10	9.302108497428496e-10	1.6364728711748624e-9	3.3286213579777207e-9	4.261757571773719e-9	5.932304387890976e-8
1.1439339828220179	7.692862742167412e-24	3.58463334640786e-23	5.741730581540919e-22	9.207059949886314e-22	1.6177933257176024e-21	3.283979134082936e-21	4.2553094910493734e-21	5.766348678861231e-20

==> v1p3_onegate.dat <==
1.043933982822018	3.7882080839907155e-21	1.0614266371248319e-19	2.173430504114636e-19	2.7398285691376616e-18	7.808189242350217e-21	1.1116245313488235e-21	3.1179058062938476e-22	1.2013390913627189e-22	5.585572638493721e-23	2.943007117654605e-23
1.044033982822018	5.612620501292476e-9	1.5638155132377923e-7	3.235449585240101e-7	4.206163243056244e-6	1.1647800180850819e-8	1.6556495306985062e-9	4.640909898286713e-10	1.7875474855024996e-10	8.30931666908126e-11	4.377471277311745e-11
1.044133982822018	1.1078926126766788e-8	3.0696858156698436e-7	6.416938970211801e-7	8.60678356135865e-6	2.314917232321695e-8	3.285307962455797e-9	9.203237875099556e-10	3.5436185078525013e-10	1.6468739002069377e-10	8.674665937254172e-11
1.044233982822018	1.6402103451937546e-8	4.519442366666631e-7	9.545426581478315e-7	0.000013214886342504189	3.450601232709498e-8	4.889347677740086e-9	1.3688166906427563e-9	5.268700355625059e-10	2.448062958726979e-10	1.289286522523208e-10
1.044333982822018	2.158527078619173e-8	5.914858474862583e-7	1.2621853363784678e-6	0.000018044558095849254	4.5720190189648416e-8	6.468135527416074e-9	1.8096861712072532e-9	6.963272629112563e-10	3.2347313193922006e-10	1.70333296669053e-10
1.044433982822018	2.663147968095339e-8	7.25765124194347e-7	1.5647143130957287e-6	0.000023111050963075654	5.6793550391466746e-8	8.022032918615914e-9	2.2430469054889185e-9	8.627807368698102e-10	4.0071077411438853e-10	2.1097299421458991e-10
1.044533982822018	3.1543716402852446e-8	8.549483436836074e-7	1.8622202909217028e-6	0.000028430899353400956	6.772791227655342e-8	9.551395901104089e-9	2.6690118034757486e-9	1.0262769180932197e-9	4.765417327708772e-10	2.508599462843787e-10
1.044633982822018	3.6324903372759826e-8	9.791965302986528e-7	2.154792327308842e-6	0.00003402205033144682	7.852507042616079e-8	1.1056575252164926e-8	3.087692037738837e-9	1.1868615362358085e-9	5.509881589234137e-10	2.900061574827137e-10
1.044733982822018	4.097790057152787e-8	1.0986656301302745e-6	2.442517867407819e-6	0.00003990400963517897	8.918679502658181e-8	1.2537916560040418e-8	3.4991970718062788e-9	1.3445796021129359e-9	6.240718502812134e-10	3.2842343896615153e-10
1.044833982822018	4.550550691324802e-8	1.2135066791225683e-6	2.725482776229343e-6	0.00004609800549387308	9.971483223100182e-8	1.3995760305944278e-8	3.903634688039667e-9	1.4994754196460707e-9	6.95814257191445e-10	3.661234117262745e-10
1.0449339828220179	4.9910461586824095e-8	1.3238659652297063e-6	3.003771370116713e-6	0.00005262717276001361	1.1011090451551788e-7	1.5430441944679727e-8	4.301111015022935e-9	1.651592597595552e-9	7.662364884758732e-10	4.0311750981298674e-10
1.045033982822018	5.419544536663557e-8	1.429885184849132e-6	3.2774664475455052e-6	0.000059516760274556693	1.203767110294467e-7	1.6842291983887964e-8	4.691730554473143e-9	1.8009740610851472e-9	8.353593171628262e-10	4.394169834995721e-10
1.045133982822018	5.8363081893003285e-8	1.531701593747522e-6	3.546649319263162e-6	0.00006679436486425075	1.3051392793989944e-7	1.8231636061937118e-8	5.0755962076778166e-9	1.9476620629208065e-9	9.032031861157607e-10	4.750329023902178e-10
1.045233982822018	6.241593892330774e-8	1.6294481526910478e-6	3.8113998377919205e-6	0.00007449019593828472	1.4052420877102737e-7	1.9598795024517203e-8	5.452809301479119e-9	2.0916981947117983e-9	9.697882135623556e-10	5.099761584721749e-10
1.045333982822018	6.635652955431372e-8	1.7232536679758157e-6	4.071796426298927e-6	0.00008263737532669322	1.5040918473762624e-7	2.0944084999909923e-8	5.823469613798048e-9	2.2331233977921752e-9	1.0351341985234018e-9	5.442574691122106e-10
1.045433982822018	7.018731341652262e-8	1.8132429270536416e-6	4.327916106856926e-6	0.00009127227780914635	1.6017046507350473e-7	2.2267817472999075e-8	6.187675398718911e-9	2.371977973950846e-9	1.0992606261454555e-9	5.77887379999509e-10
1.045533982822018	7.391069784117309e-8	1.8995368294357947e-6	4.579834528105583e-6	0.0001004349187463257	1.6980963735457984e-7	2.3570299358027262e-8	6.545523411137252e-9	2.508301595971892e-9	1.162186672938172e-9	6.108762680355749e-10
1.045633982822018	7.752903900057471e-8	1.9822525130517216e-6	4.827625992328816e-6	0.00011016939638292332	1.793282678168185e-7	2.4851833070125943e-8	6.8971089309809055e-9	2.6421333179892995e-9	1.2239312119184487e-9	6.432343441723238e-10
1.045733982822018	8.104464302240173e-8	2.061503476232313e-6	5.0713634819609125e-6	0.00012052439778420466	1.8872790166910865e-7	2.6112716595639014e-8	7.24252578701119e-9	2.7735115856593926e-9	1.284512817662983e-9	6.74971656199232e-10
1.045833982822018	8.445976707858582e-8	2.1373996954802888e-6	5.311118685535033e-6	0.0001315537790512098	1.980100634011526e-7	2.7353243561264212e-8	7.581866380212956e-9	2.9024742461545026e-9	1.3439497712711395e-9	7.060980914806534e-10
1.045933982822018	8.777662044941733e-8	2.210047739184175e-6	5.546962023086816e-6	0.00014331723250092483	2.0717625708646537e-7	2.857370330203194e-8	7.915221706780388e-9	3.0290585579813105e-9	1.4022600652397106e-9	7.366233796441513e-10
1.046033982822018	9.0997365563448e-8	2.279550877425535e-6	5.7789626710257946e-6	0.00015588105598252108	2.1622796668056453e-7	2.9774380928143516e-8	8.242681380706817e-9	3.153301200626968e-9	1.4594614082513544e-9	7.665570952208604e-10
1.046133982822018	9.412411901377785e-8	2.346009188023809e-6	6.007188586486446e-6	0.00016931904253739502	2.2516665631443133e-7	3.095555739068887e-8	8.56433365598492e-9	3.2752382840364393e-9	1.5155712298782565e-9	7.959086602387279e-10
1.046233982822018	9.715895255129408e-8	2.4095196589568206e-6	6.231706531171596e-6	0.0001837135123368302	2.3399377058333487e-7	3.211750954626552e-8	8.880265448425636e-9	3.3949053579242e-9	1.5706066852026887e-9	8.246873467696183e-10
1.046333982822018	1.001038940554081e-7	2.4701762872898607e-6	6.452582094698708e-6	0.00019915651342262785	2.427107348310787e-7	3.3260510220515755e-8	9.190562357101681e-9	3.5123374209231385e-9	1.624584659355989e-9	8.529022794310487e-10
1.046433982822018	1.029609284828389e-7	2.5280701747410475e-6	6.669879717461577e-6	0.0002157512234590934	2.513189554297726e-7	3.438482827060448e-8	9.495308685423805e-9	3.6275689295742238e-9	1.6775217719775643e-9	8.805624378435528e-10
1.046533982822018	1.0573199879495104e-7	2.5832896200053557e-6	6.883662713017589e-6	0.00023361359177132818	2.598198200551901e-7	3.54907286466548e-8	9.794587461855417e-9	3.740633807159363e-9	1.7294343815953578e-9	9.07676659044386e-10
1.046633982822018	1.0841900686417518e-7	2.6359202079553246e-6	7.093993290011908e-6	0.0002528742697738228	2.682146979577899e-7	3.6578472452161186e-8	1.0088480460272984e-8	3.851565452380724e-9	1.780338589929294e-9	9.342536398584843e-10
1.046733982822018	1.1102381435999832e-7	2.686044895831431e-6	7.300932573648906e-6	0.00027368088898064826	2.7650494022948266e-7	3.7648317003398137e-8	1.0377068219978559e-8	3.960396747889318e-9	1.8302502461192026e-9	9.603019392274741e-10
1.046833982822018	1.1354824361500749e-7	2.7337440965310296e-6	7.504540626721166e-6	0.00029620075978460084	2.846918800662068e-7	3.8700515887842106e-8	1.0660430065370528e-8	4.067160068665557e-9	1.879184950878518e-9	9.858299804975175e-10
1.0469339828220179	1.1599407847147458e-7	2.779095759100442e-6	7.704876470206033e-6	0.000320624081958742	2.927768330263925e-7	3.973531902162491e-8	1.0938644125279283e-8	4.171887290254708e-9	1.92715806057528e-9	1.0108460536667354e-9
1.047033982822018	1.1836306510892736e-7	2.822175446530532e-6	7.901998103439937e-6	0.0003471677805163817	3.0076109728538786e-7	4.0752972706036834e-8	1.121178735197391e-8	4.274609796859759e-9	1.9741846912417854e-9	1.0353583175930936e-9
1.047133982822018	1.206569128531427e-7	2.8630564109523588e-6	8.09596252387782e-6	0.0003760801097005774	3.086459538858373e-7	4.1753719683086204e-8	1.147993553984361e-8	4.375358489293797e-9	2.0202797225137444e-9	1.0593748021631428e-9
1.047233982822018	1.2287729496707573e-7	2.9018096663266227e-6	8.286825746452718e-6	0.0004076462055403808	3.164326669843113e-7	4.2737799190160896e-8	1.174316334376664e-8	4.474163792796905e-9	2.065457801501647e-9	1.0829034104231349e-9
1.047333982822018	1.250258494240365e-7	2.9385040587148463e-6	8.474642822536815e-6	0.00044219481642781313	3.2412248409392667e-7	4.370544701376779e-8	1.2001544297162973e-8	4.5710556647162805e-9	2.109733346593673e-9	1.1059519206721893e-9
1.047433982822018	1.2710417966362338e-7	2.973206334219398e-6	8.659467858518577e-6	0.0004801065054215021	3.317166363232748e-7	4.465689554239701e-8	1.2255150829743573e-8	4.666063602055199e-9	2.153120551192938e-9	1.1285279885190038e-9
1.047533982822018	1.2911385533078148e-7	3.005981204674435e-6	8.841354034002566e-6	0.000521823702826643	3.3921633861161046e-7	4.559237381851384e-8	1.2504054284958501e-8	4.759216648891844e-9	2.1956333873895567e-9	1.1506391489024401e-9
1.047633982822018	1.3105641299839031e-7	3.036891411167603e-6	9.020353619640672e-6	0.0005678631005340817	3.4662278996040626e-7	4.65121075896971e-8	1.2748324937151092e-8	4.850543403670892e-9	2.237285609569113e-9	1.1722928180768126e-9
1.047733982822018	1.329333568737592e-7	3.065997785468677e-6	9.196517994602784e-6	0.0006188310311819166	3.539371736613026e-7	4.741631935893756e-8	1.2988032008422047e-8	4.940072026369879e-9	2.278090757958356e-9	1.1934962955624078e-9
1.047833982822018	1.347461594894247e-7	3.093359309438983e-6	9.369897663695512e-6	0.000675442680475131	3.6116065752053535e-7	4.830522843411199e-8	1.3223243685209372e-8	5.027830245542856e-9	2.3180621621096645e-9	1.214256766062031e-9
1.047933982822018	1.3649626237859604e-7	3.1190331724923317e-6	9.540542274136013e-6	0.0007385462616139901	3.682943940798913e-7	4.917905097664728e-8	1.3454027134589733e-8	5.1138453652433834e-9	2.3572129443250874e-9	1.2345813013440344e-9
1.048033982822018	1.3818507673562413e-7	3.1430748271757186e-6	9.708500631989771e-6	0.0008091536682676402	3.7533952083425813e-7	5.003800004938961e-8	1.3680448520305077e-8	5.198144271829487e-9	2.3955560230213037e-9	1.2544768620926618e-9
1.048133982822018	1.3981398406183632e-7	3.1655380429351656e-6	9.873820718278232e-6	0.000888479663352038	3.822971604458102e-7	5.088228566369035e-8	1.3902573018520847e-8	5.280753440652148e-9	2.4331041160364404e-9	1.273950299726125e-9
1.048233982822018	1.4138433679707517e-7	3.186474958130278e-6	0.000010036549704765634	0.0009779924244028735	3.8916842095490595e-7	5.1712114825725916e-8	1.4120464833319496e-8	5.361698942629973e-9	2.46986974388e-9	1.2930083581831505e-9
1.048333982822018	1.4289745893728527e-7	3.205936130357913e-6	0.000010196733969429898	0.001079479357600761	3.9595439598773725e-7	5.2527691582062046e-8	1.4334187211934459e-8	5.441006450711835e-9	2.5058652329267174e-9	1.3116576756784789e-9
1.048433982822018	1.4435464663845438e-7	3.223970585143721e-6	0.00001035441911162687	0.001195133672878071	4.0265616496079047e-7	5.332921706447682e-8	1.4543802459730096e-8	5.518701246229543e-9	2.5411027185555387e-9	1.329904786427974e-9
1.048533982822018	1.457571688072454e-7	3.240625863057954e-6	0.000010509649966952827	0.0013276695339597708	4.092747932821744e-7	5.411688953405647e-8	1.4749371954930113e-8	5.594808225142716e-9	2.575594148234726e-9	1.347756122343867e-9
1.048633982822018	1.4710626767861557e-7	3.2559480653097055e-6	0.000010662470621813015	0.0014804770598444705	4.158113325498671e-7	5.489090442457443e-8	1.4950956163101417e-8	5.669351904177743e-9	2.6093512845540207e-9	1.3652180147006873e-9
1.048733982822018	1.4840315938071797e-7	3.269981897871937e-6	0.000010812924427702478	0.001657833705683808	4.222668207469177e-7	5.565145438516816e-8	1.5148614651395695e-8	5.742356426862386e-9	2.6423857082047953e-9	1.382296695772387e-9
1.048833982822018	1.496490344874072e-7	3.282770714187772e-6	0.000010961054015205376	0.0018651966604996796	4.286422824336898e-7	5.639872932232496e-8	1.5342406102554583e-8	5.81384556945881e-9	2.6747088209093e-9	1.3989983004412968e-9
1.0489339828220179	1.5084505855859353e-7	3.2943565565063526e-6	0.000011106901307719077	0.0021096136713281122	4.349387289371522e-7	5.713291644118961e-8	1.553238832868163e-8	5.883842746795765e-9	2.7063318482997764e-9	1.4153288677793179e-9
1.049033982822018	1.5199237266877029e-7	3.304780195895186e-6	0.000011250507534909376	0.0024003102579139533	4.411571585373062e-7	5.7854200286204764e-8	1.5718618284785898e-8	5.9523710180027325e-9	2.7372658427485153e-9	1.4312943426019384e-9
1.049133982822018	1.5309209392393613e-7	3.314081170973898e-6	0.000011391913245901156	0.0027495451557196485	4.4729855665071447e-7	5.856276278109109e-8	1.5901152082099314e-8	6.019453092146609e-9	2.767521686149272e-9	1.4469005769953607e-9
1.049233982822018	1.541453159672464e-7	3.322297825412998e-6	0.000011531158322214415	0.0031738831326166956	4.533638960113714e-7	5.9258783268196494e-8	1.6080045001177158e-8	6.085111333774841e-9	2.797110092652056e-9	1.4621533318178128e-9
1.049333982822018	1.5515310947358198e-7	3.329467344239276e-6	0.00001166828199044578	0.0036961341460693487	4.593541368486987e-7	5.994243854719878e-8	1.625535150477786e-8	6.1493677683639455e-9	2.8260416113506774e-9	1.4770582781747264e-9
1.049433982822018	1.561165226333349e-7	3.335625788988161e-6	0.00001180332283470492	0.004348387439820827	4.65270227062905e-7	6.06139029131919e-8	1.642712525053197e-8	6.21224408767702e-9	2.854326628924942e-9	1.4916209988687668e-9
1.049533982822018	1.5703658162563817e-7	3.3408081317420722e-6	0.00001193631880881026	0.005176904495592279	4.7111310239768765e-7	6.127334819416286e-8	1.6595419103401516e-8	6.273761655031401e-9	2.8819753722379742e-9	1.5058469898251575e-9
1.049633982822018	1.5791429108129607e-7	3.3450482880920657e-6	0.000012067307248248587	0.006250287199927353	4.768836866103151e-7	6.192094378786463e-8	1.676028514793418e-8	6.3339415104777895e-9	2.908997910889495e-9	1.5197416614925214e-9
1.049733982822018	1.587506345356366e-7	3.3483791490589705e-6	0.00001219632488190466	0.0076736686372275015	4.825828916391507e-7	6.25568566981006e-8	1.6921774700315355e-8	6.392804375892882e-9	2.9354041597258437e-9	1.533310340219893e-9
1.049833982822018	1.5954657487151832e-7	3.3508326120088865e-6	0.000012323407843565525	0.009614541459486325	4.882116177686538e-7	6.318125157042981e-8	1.7079938320222677e-8	6.450370659986657e-9	2.9612038813076265e-9	1.546558269610228e-9
1.049933982822018	1.6030305475272262e-7	3.3524396105963038e-6	0.00001244859168320363	0.012352419904801022	4.937707537918779e-7	6.379429072729828e-8	1.7234825822484677e-8	6.506660463225944e-9	2.98640668833551e-9	1.5594906118507943e-9
1.050033982822018	1.610209970479477e-7	3.3532301437678893e-6	0.000012571911378045447	0.01638079715602972	4.992611771705596e-7	6.439613420261572e-8	1.7386486288549384e-8	6.5616935826761945e-9	3.011022046035331e-9	1.5721124490211184e-9
1.050133982822018	1.617013052456099e-7	3.353233303857429e-6	0.000012693401343428056	0.02263373060973282	5.046837541927708e-7	6.49869397757759e-8	1.753496807776381e-8	6.615489516762022e-9	3.035059274502712e-9	1.5844287843784734e-9
1.050233982822018	1.6234486385967515e-7	3.3524773038025705e-6	0.000012813095443450427	0.03304052029166444	5.10039340128235e-7	6.556686300513964e-8	1.768031883847022e-8	6.668067469949092e-9	3.058527551008473e-9	1.5964445436217653e-9
1.050333982822018	1.6295253882671168e-7	3.350989503512168e-6	0.000012931027001421697	0.05205250447520447	5.15328779381292e-7	6.613605726098276e-8	1.782258551891928e-8	6.7194463573475026e-9	3.0814359122650817e-9	1.6081645761338394e-9
1.050433982822018	1.6352517789436677e-7	3.348796435412442e-6	0.000013047228810113315	0.09143692154534351	5.205529056416053e-7	6.669467375792449e-8	1.7961814378006382e-8	6.7696448092392796e-9	3.1037932566551597e-9	1.6195936562028294e-9
1.050533982822018	1.6406361100146767e-7	3.3459238291988134e-6	0.000013161733141816937	0.18639754752569332	5.257125420325901e-7	6.724286158683811e-8	1.8098050995831963e-8	6.818681175530439e-9	3.1256083464224887e-9	1.6307364842228475e-9
1.050633982822018	1.645686506499239e-7	3.342396635819801e-6	0.000013274571758214218	0.4123381141906391	5.308085012576516e-7	6.778076774625919e-8	1.8231340284090627e-8	6.8665735301293185e-9	3.146889809826425e-9	1.6415976878743583e-9
1.050733982822018	1.6504109226862312e-7	3.3382390507177034e-6	0.00001338577592006105	0.4876032212113891	5.358415857442252e-7	6.830853717329449e-8	1.8361726496289847e-8	6.913339675252476e-9	3.1676461432600843e-9	1.652181823284642e-9
1.050833982822018	1.6548171456950988e-7	3.333474536350987e-6	0.000013495376396691812	0.23925738708961075	5.408125877856962e-7	6.882631277404661e-8	1.8489253237804363e-8	6.958997145659528e-9	3.187885713333293e-9	1.6624933761687303e-9
1.0509339828220179	1.658912798959932e-7	3.3281258440212344e-6	0.000013603403475346078	0.11424308506001186	5.457222896811876e-7	6.933423545355293e-8	1.861396347576546e-8	7.003563212817583e-9	3.2076167589205903e-9	1.6725367629510904e-9
1.051033982822018	1.6627053456390144e-7	3.3222150350278176e-6	0.000013709886970322846	0.06362361646054504	5.505714638733042e-7	6.983244414525952e-8	1.873589954879177e-8	7.047054888997762e-9	3.226847393175183e-9	1.6823163318684635e-9
1.051133982822018	1.6662020919510346e-7	3.315763501171787e-6	0.000013814856231964472	0.03996609456006665	5.553608730837773e-7	7.032107584002121e-8	1.8855103176559576e-8	7.089488931303078e-9	3.245585605509158e-9	1.6918363640541221e-9
1.051233982822018	1.669410190439959e-7	3.3087919846302456e-6	0.000013918340155477058	0.027309744253719848	5.600912704471989e-7	7.080026561465976e-8	1.897161546922248e-8	7.130881845631437e-9	3.2638392635410235e-9	1.7011010746040636e-9
1.051333982822018	1.6723366431699933e-7	3.3013205972215966e-6	0.000014020367189586687	0.019817621560078838	5.647633996426914e-7	7.12701466600607e-8	1.908547693667489e-8	7.171249890572323e-9	3.281616115010596e-9	1.7101146136252184e-9
1.051433982822018	1.6749883048522246e-7	3.2933688390812968e-6	0.000014120965345038546	0.015035553673774545	5.69377995023668e-7	7.1730850308836e-8	1.9196727497667973e-8	7.210609081239865e-9	3.2989237896621366e-9	1.7188810672660963e-9
1.051533982822018	1.6773718859045289e-7	3.2849556167671084e-6	0.00001422016220294044	0.01180295135472375	5.739357817456891e-7	7.218250606255095e-8	1.9305406488778043e-8	7.248975193043214e-9	3.3157698010963956e-9	1.7274044587302483e-9
1.051633982822018	1.6794939554461346e-7	3.27609926081229e-6	0.000014317984922955418	0.009517442441975785	5.784374758924237e-7	7.262524161852714e-8	1.9411552673230728e-8	7.286363765395007e-9	3.332161548591762e-9	1.7356887492728123e-9
1.051733982822018	1.6813609442283968e-7	3.266817542744255e-6	0.000014414460251344751	0.007842408970020996	5.828837845997576e-7	7.305918289622377e-8	1.9515204249582892e-8	7.3227901053588504e-9	3.348106318895346e-9	1.7437378391803336e-9
1.051833982822018	1.6829791475031033e-7	3.2571276915861352e-6	0.000014509614528867637	0.006578196250179057	5.872754061780975e-7	7.34844540632098e-8	1.961639886026543e-8	7.358269291237787e-9	3.363611287984512e-9	1.7515555687343605e-9
1.051933982822018	1.6843547278298233e-7	3.2470464098574062e-6	0.0000146034736985373	0.0056004573276028325	5.91613030232859e-7	7.390117756072909e-8	1.9715173599988255e-8	7.392816176103503e-9	3.378683522799189e-9	1.7591457191589052e-9
1.052033982822018	1.6854937178235566e-7	3.236589889089887e-6	0.000014696063313239398	0.004828531495342029	5.958973377832112e-7	7.430947412886818e-8	1.9811565024011243e-8	7.426445391268417e-9	3.39332998294569e-9	1.7665120135521979e-9
1.052133982822018	1.6864020228439417e-7	3.2257738248742596e-6	0.00001478740854321403	0.004208266406864581	6.001290013790589e-7	7.470946283133174e-8	1.990560915628224e-8	7.459171349700844e-9	3.407557522372354e-9	1.7736581178029102e-9
1.052233982822018	1.6870854236276135e-7	3.214613431452362e-6	0.000014877534183405309	0.003702221687198414	6.04308685216353e-7	7.510126107983487e-8	1.9997341497444947e-8	7.491008249385007e-9	3.4213728910177184e-9	1.780587641491208e-9
1.052333982822018	1.6875495788645678e-7	3.2031234558692916e-6	0.000014966464660680655	0.003283845078330071	6.084370452506826e-7	7.548498465811407e-8	2.008679703271905e-8	7.521970076625816e-9	3.434782736431423e-9	1.7873041387748478e-9
1.052433982822018	1.6878000277200996e-7	3.1913181916995013e-6	0.00001505422404092353	0.0029338836333650336	6.125147293092378e-7	7.586074774556853e-8	2.0174010239654217e-8	7.552070609300572e-9	3.447793605368696e-9	1.7938111092605837e-9
1.052533982822018	1.6878421923032807e-7	3.179211492360266e-6	0.000015140836036001158	0.0026381018403082135	6.165423772011223e-7	7.622866294053243e-8	2.0259015095760348e-8	7.58132342005745e-9	3.460411945358377e-9	1.8001119988611563e-9
1.052633982822018	1.6876813800833495e-7	3.1668167840255747e-6	0.000015226324010611758	0.0023857902045042404	6.205206208260945e-7	7.658884128319028e-8	2.03418450860171e-8	7.609741879462421e-9	3.472644106245576e-9	1.8062102006381667e-9
1.052733982822018	1.6873227862550515e-7	3.1541470781528495e-6	0.000015310710989011657	0.002168766375712313	6.244500842816894e-7	7.694139227813598e-8	2.0422533210262678e-8	7.63733915909501e-9	3.4844963417087603e-9	1.812109055630906e-9
1.052833982822018	1.6867714960540616e-7	3.141214983634998e-6	0.000015394019661627397	0.0019806914222282425	6.283313839688306e-7	7.728642391658497e-8	2.0501111990466597e-8	7.664128234594296e-9	3.4959748107522025e-9	1.817811853671674e-9
1.0529339828220179	1.6860324870235492e-7	3.12803271858907e-6	0.00001547627239155338	0.001816592580942328	6.321651286958819e-7	7.762404269824249e-8	2.057761347788554e-8	7.690121888655342e-9	3.5070855791739715e-9	1.8233218341875648e-9
1.053033982822018	1.685110631233108e-7	3.1146121217933497e-6	0.000015557491220938424	0.0016725241993436274	6.359519197812171e-7	7.795435365283752e-8	2.065206926010695e-8	7.715332713977495e-9	3.51783462101e-9	1.8286421869890285e-9
1.053133982822018	1.6840106974509284e-7	3.1009646637836006e-6	0.000015637697877263786	0.0015453229681966802	6.396923511542644e-7	7.827746036131951e-8	2.0724510467979706e-8	7.739773116164858e-9	3.528227819954433e-9	1.833776053045524e-9
1.053233982822018	1.682737353270317e-7	3.087101457619e-6	0.00001571691377951506	0.0014324286274155864	6.433870094551803e-7	7.859346497673956e-8	2.0794967782436813e-8	7.763455316580678e-9	3.538270970757145e-9	1.8387265252484458e-9
1.053333982822018	1.6812951671915366e-7	3.0730332693284564e-6	0.000015795160044250483	0.0013317508678063652	6.470364741330102e-7	7.890246824480269e-8	2.086347144120905e-8	7.786391355155154e-9	3.5479697805982836e-9	1.8434966491614943e-9
1.053433982822018	1.679688610660003e-7	3.058770528046695e-6	0.000015872457491566453	0.001241569308297778	6.506413175424617e-7	7.920456952410637e-8	2.09300512454327e-8	7.80859309314848e-9	3.557329870440457e-9	1.848089423758724e-9
1.053533982822018	1.6779220600616283e-7	3.044323335850124e-6	0.00001594882665096473	0.0011604574759765715	6.542021050392907e-7	7.949986680607109e-8	2.0994736566153075e-8	7.830072215869263e-9	3.5663567763590303e-9	1.8525078021505393e-9
1.053633982822018	1.6759997986765658e-7	3.029701477301649e-6	0.000016024287767122917	0.001087224422852481	6.577193950743268e-7	7.978845673456645e-8	2.1057556350726085e-8	7.850840235349713e-9	3.5750559508508882e-9	1.8567546922977736e-9
1.053733982822018	1.6739260185917858e-7	3.0149144287133537e-6	0.000016098860805568912	0.0010208694517236238	6.611937392861417e-7	8.007043462523496e-8	2.1118539129118487e-8	7.870908492977667e-9	3.583432764121868e-9	1.860832957714222e-9
1.053833982822018	1.6717048225739188e-7	2.9999713671358354e-6	0.00001617256545826373	0.0009605466904914891	6.646256825923942e-7	8.034589448452223e-8	2.11777130201094e-8	7.890288162086639e-9	3.5914925053534384e-9	1.864745418157524e-9
1.053933982822018	1.669340225902757e-7	2.984881179082553e-6	0.000016245421149093153	0.0009055371392483479	6.680157632798693e-7	8.061492902841729e-8	2.1235105737393894e-8	7.908990250504406e-9	3.599240383948826e-9	1.8684948503088613e-9
1.054033982822018	1.6668361581665484e-7	2.9696524689973835e-6	0.000016317447039270934	0.0008552264403846193	6.713645130932329e-7	8.087762970090581e-8	2.129074459559131e-8	7.927025603060769e-9	3.606681530759034e-9	1.872083988441638e-9
1.054133982822018	1.6641964650199134e-7	2.954293567473216e-6	0.000016388662032655726	0.000809087069870126	6.746724573225296e-7	8.113408669214567e-8	2.1344656516159696e-8	7.944404904055807e-9	3.613820999289098e-9	1.8755155250792025e-9
1.054233982822018	1.6614249099049355e-7	2.9388125392291834e-6	0.000016459084780983547	0.000766663971892139	6.779401148894247e-7	8.138438895636314e-8	2.1396868033216424e-8	7.961138679688038e-9	3.6206637668848376e-9	1.878792111641871e-9
1.054333982822018	1.6585251757365986e-7	2.923217190853976e-6	0.000016528733689016915	0.0007275628958572298	6.81167998432219e-7	8.162862422947862e-8	2.1447405299269062e-8	7.977237300444446e-9	3.627214735900477e-9	1.881916359083471e-9
1.054433982822018	1.6555008665529954e-7	2.9075150783223553e-6	0.000016597626919614794	0.000691440869519591	6.84356614389675e-7	8.186687904646619e-8	2.1496294090856156e-8	7.992710983452455e-9	3.633478734847632e-9	1.884890838517567e-9
1.054533982822018	1.6523555091312888e-7	2.891713514291685e-6	0.00001666578239872244	0.0006579983721231024	6.875064630836289e-7	8.209923875844748e-8	2.154355981409979e-8	8.007569794794306e-9	3.6394605195255573e-9	1.8877180818334838e-9
1.054633982822018	1.6490925545701079e-7	2.875819575185316e-6	0.000016733217820285182	0.0006269728691643025	6.90618038800456e-7	8.232578754953082e-8	2.1589227510171678e-8	8.021823651784875e-9	3.6451647741334726e-9	1.890400582302403e-9
1.054733982822018	1.6457153798390597e-7	2.859840108069125e-6	0.0000167999506510872	0.0005981334443596638	6.936918298713689e-7	8.25466084533914e-8	2.1633321860674594e-8	8.035482325213314e-9	3.650596112364943e-9	1.8929407951736213e-9
1.054833982822018	1.642227289296053e-7	2.8437817373277034e-6	0.000016865998135516265	0.0005712763208292106	6.967283187515884e-7	8.276178336960426e-8	2.1675867192939076e-8	8.048555441549235e-9	3.6557590784846922e-9	1.8953411382611658e-9
1.054933982822018	1.638631516173312e-7	2.8276508711459648e-6	0.00001693137730025811	0.0005462211068632393	6.99727982098401e-7	8.297139307973054e-8	2.1716887485239108e-8	8.061052485113755e-9	3.660658148388266e-9	1.8976039925209776e-9
1.055033982822018	1.6349312240324146e-7	2.8114537078022816e-6	0.00001699610495892042	0.0005228076351755467	7.026912908481143e-7	8.317551726316012e-8	2.175640637192542e-8	8.072982800216773e-9	3.6652977306446704e-9	1.89973170261873e-9
1.055133982822018	1.631129508189372e-7	2.7951962417788584e-6	0.000017060197716588032	0.0005008932906588522	7.056187102918998e-7	8.337423451271458e-8	2.1794447148479823e-8	8.084355593259549e-9	3.6696821675222463e-9	1.901726577488516e-9
1.055233982822018	1.6272293971101403e-7	2.7788842696944702e-6	0.000017123671974314082	0.0004803507421124729	7.085107001506521e-7	8.356762235002201e-8	2.1831032776491927e-8	8.095179934805361e-9	3.673815735998518e-9	1.9035908908825886e-9
1.055333982822018	1.6232338537773557e-7	2.7625233960653935e-6	0.000017186543933543546	0.0004610660095331311	7.113677146487018e-7	8.375575724065231e-8	2.1866185888557425e-8	8.105464761616248e-9	3.677702648753466e-9	1.9053268819121523e-9
1.055433982822018	1.6191457770287872e-7	2.746119038899449e-6	0.000017248829600475882	0.0004429368113312152	7.14190202586556e-7	8.393871460903103e-8	2.1899928793101265e-8	8.115218878658608e-9	3.6813470551473483e-9	1.9069367555795734e-9
1.055533982822018	1.6149680028682065e-7	2.7296764351280443e-6	0.000017310544790365254	0.00042587114601148565	7.169786074126023e-7	8.411656885312861e-8	2.1932283479126925e-8	8.124450961076846e-9	3.6847530421827162e-9	1.9084226833019684e-9
1.055633982822018	1.6107033057491827e-7	2.713200645881333e-6	0.000017371705131760575	0.0004097860710049124	7.197333672938028e-7	8.428939335892732e-8	2.196327162089118e-8	8.13316955613596e-9	3.6879246354512906e-9	1.909786803426414e-9
1.055733982822018	1.6063543998325187e-7	2.6966965616109658e-6	0.0000174323260706881	0.0003946066478945486	7.224549151854307e-7	8.445726051467649e-8	2.1992914582507813e-8	8.141383085134016e-9	3.690865800065691e-9	1.911031221736955e-9
1.055833982822018	1.6019239402176733e-7	2.680168907064998e-6	0.00001749242287477611	0.00038026502857813814	7.25143678899791e-7	8.462024172492942e-8	2.2021233422479607e-8	8.149099845283934e-9	3.6935804415764014e-9	1.9121580119533934e-9
1.055933982822018	1.5974145241489013e-7	2.663622246119495e-6	0.00001755201063732522	0.00036669966121420547	7.27800081174022e-7	8.477840742437455e-8	2.2048248898161378e-8	8.156328011566545e-9	3.6960724068741906e-9	1.9131692162221695e-9
1.056033982822018	1.592828692196641e-7	2.647060986470965e-6	0.000017611104281323934	0.0003538545983076439	7.30424539736947e-7	8.493182709146007e-8	2.2073981470153804e-8	8.163075638554221e-9	3.698345485078359e-9	1.9140668455994405e-9
1.056133982822018	1.588168929414521e-7	2.630489384193764e-6	0.000017669718563412673	0.00034167889216507076	7.330174673749735e-7	8.508056926181318e-8	2.2098451306630065e-8	8.169350662205982e-9	3.700403408410592e-9	1.9148528805262716e-9
1.056233982822018	1.5834376664727174e-7	2.6139115481665407e-6	0.000017727868077796164	0.00033012606531275957	7.35579271997115e-7	8.522470154146204e-8	2.212167828759609e-8	8.175160901634701e-9	3.7022498530554415e-9	1.9155292712965007e-9
1.056333982822018	1.578637280767952e-7	2.597331444371496e-6	0.000017785567260106235	0.0003191536454198178	7.381103566990822e-7	8.536429061986115e-8	2.2143682009085134e-8	8.18051406084665e-9	3.703888440006843e-9	1.9160979385169143e-9
1.056433982822018	1.573770097510845e-7	2.5807529000703674e-6	0.000017842830391217488	0.0003087227558841489	7.406111198265089e-7	8.549940228272162e-8	2.2164481787289113e-8	8.185417730453965e-9	3.7053227359014904e-9	1.916560773560255e-9
1.056533982822018	1.5688383907908581e-7	2.5641796078605755e-6	0.00001789967160101501	0.0002987977545810876	7.430819550372866e-7	8.56301014246524e-8	2.218409666262496e-8	8.189879389360267e-9	3.706556253838902e-9	1.916919639010904e-9
1.056633982822018	1.5638443846195314e-7	2.5476151296152823e-6	0.000017956104872117174	0.0002893459143939987	7.455232513630604e-7	8.575645206161516e-8	2.2202545403741362e-8	8.193906406420343e-9	3.7075924541888004e-9	1.9171763691036575e-9
1.056733982822018	1.5587902539523505e-7	2.5310629003105806e-6	0.000018012144043554743	0.0002803371400828394	7.479353932698539e-7	8.587851734319148e-8	2.2219846511461585e-8	8.197506042073804e-9	3.7084347453855023e-9	1.917332770155261e-9
1.056833982822018	1.5536781256896447e-7	2.5145262317432496e-6	0.000018067802814406843	0.0002717437168329503	7.503187607178853e-7	8.599635956467339e-8	2.2236018222668366e-8	8.200685449953319e-9	3.7090864847100426e-9	1.9173906209894143e-9
1.056933982822018	1.548510079657131e-7	2.498008316142275e-6	0.000018123094747395858	0.0002635400864881958	7.526737292205387e-7	8.611004017897071e-8	2.22510785141284e-8	8.203451678468149e-9	3.7095509790599027e-9	1.917351673354783e-9
1.057033982822018	1.543288149566375e-7	2.4815122296771784e-6	0.000018178033272441833	0.0002557026480316343	7.550006699025473e-7	8.621961980834549e-8	2.2265045106259012e-8	8.205811672362784e-9	3.7098314857066584e-9	1.9172176523365567e-9
1.057133982822018	1.5380143239556568e-7	2.4650409358663593e-6	0.000018232631690178668	0.00024820957935022686	7.572999495573526e-7	8.632515825597308e-8	2.2277935466837238e-8	8.20777227425182e-9	3.7099312130418107e-9	1.9169902567614046e-9
1.057233982822018	1.5326905471116146e-7	2.448597288888008e-6	0.00001828690317543271	0.00024104067772172323	7.595719307037196e-7	8.64267145173324e-8	2.2289766814653384e-8	8.20934022613066e-9	3.709853321310873e-9	1.9166711595960877e-9
1.057333982822018	1.527318719972163e-7	2.4321840367967936e-6	0.000018340860780664592	0.000234177216804673	7.618169716415311e-7	8.652434679142743e-8	2.230055612310779e-8	8.210522170863231e-9	3.7096009233359657e-9	1.91626200833971e-9
1.057433982822018	1.5219007010109442e-7	2.4158038246490192e-6	0.000018394517439376804	0.0002276018182039477	7.640354265068542e-7	8.661811249184724e-8	2.2310320123754394e-8	8.211324653646432e-9	3.709177085227115e-9	1.915764425409867e-9
1.057533982822018	1.516438307103866e-7	2.3994591975387186e-6	0.000018447885969487395	0.0002212983359345476	7.662276453262521e-7	8.670806825766037e-8	2.231907530978977e-8	8.211754123452255e-9	3.7085848270825293e-9	1.9151800085226557e-9
1.057633982822018	1.5109333143778787e-7	2.383152603547385e-6	0.000018500979076670926	0.00021525175232066783	7.683939740703425e-7	8.679426996415108e-8	2.2326837939489445e-8	8.21181693444747e-9	3.7078271236777964e-9	1.9145103310667034e-9
1.057733982822018	1.5053874590426138e-7	2.3668863966099285e-6	0.00001855380935766821	0.0002094480840515057	7.705347547066386e-7	8.687677273339755e-8	2.2333624039592883e-8	8.211519347391383e-9	3.7069069051444168e-9	1.913756942471318e-9
1.057833982822018	1.499802438205013e-7	2.350662839299117e-6	0.000018606389303566378	0.0002038742972740095	7.726503252516689e-7	8.695563094469404e-8	2.2339449408636388e-8	8.210867531012282e-9	3.705827057637767e-9	1.912921368568853e-9
1.057933982822018	1.4941799106675121e-7	2.3344841055310694e-6	0.00001865873130304957	0.00019851823074009862	7.747410198223995e-7	8.703089824482548e-8	2.2344329620236313e-8	8.209867563362686e-9	3.7045904239946088e-9	1.9120051119513722e-9
1.058033982822018	1.4885214977099408e-7	2.318352283193853e-6	0.000018710847645623155	0.0001933685261445868	7.768071686869485e-7	8.710262755818466e-8	2.2348280026322875e-8	8.20852543315359e-9	3.703199804380445e-9	1.9110096523217263e-9
1.058133982822018	1.4828287838555962e-7	2.3022693767016264e-6	0.000018762750524809555	0.0001884145648930456	7.78849098314625e-7	8.717087109674891e-8	2.235131576032481e-8	8.206847041068379e-9	3.7016579569268113e-9	1.909936446839163e-9
1.058233982822018	1.477103317621748e-7	2.2862373094762514e-6	0.000018814452041321038	0.00018364641062840228	7.808671314252821e-7	8.723568036990508e-8	2.2353451740306035e-8	8.204838201056685e-9	3.699967598358512e-9	1.908786930459414e-9
1.058333982822018	1.4713466122549938e-7	2.270257926358722e-6	0.00001886596420620635	0.00017905475692295294	7.82861587038014e-7	8.729710619413677e-8	2.2354702672055953e-8	8.202504641608065e-9	3.6981314046114107e-9	1.9075625162695615e-9
1.058433982822018	1.465560146451627e-7	2.2543329959521897e-6	0.00001891729894397676	0.00017463087961056204	7.848327805192013e-7	8.735519870256688e-8	2.2355083052132503e-8	8.199852007006683e-9	3.6961520114403447e-9	1.906264595817667e-9
1.058533982822018	1.4597453650635587e-7	2.238464212898692e-6	0.000018968468095708207	0.000170366593293176	7.867810236298939e-7	8.741000735436286e-8	2.2354607170859844e-8	8.196885858566386e-9	3.694032015017893e-9	1.904894539437167e-9
1.058633982822018	1.4539036797897605e-7	2.222653200091448e-6	0.000019019483422124168	0.00016625421160790588	7.887066245725744e-7	8.746158094400565e-8	2.2353289115281162e-8	8.193611675847047e-9	3.6917739725236764e-9	1.9034536965662993e-9
1.058733982822018	1.44803646985392e-7	2.2069015108245563e-6	0.0000190703566066593	0.00016228651088656898	7.906098880372847e-7	8.75099676104226e-8	2.2351142772066708e-8	8.19003485785236e-9	3.689380402724625e-9	1.9019433960624544e-9
1.058833982822018	1.4421450826682635e-7	2.191210630881927e-6	0.000019121099258503413	0.0001584566968796753	7.924911152471421e-7	8.755521484599077e-8	2.234818183037944e-8	8.186160724209473e-9	3.6868537865463155e-9	1.900364946511733e-9
1.058933982822018	1.436230834484036e-7	2.1755819805671477e-6	0.00001917172291563076	0.00015475837425221292	7.943506040032483e-7	8.759736950540668e-8	2.2344419784696956e-8	8.18199451633032e-9	3.6841965676354856e-9	1.8987196365335854e-9
1.0590339828220179	1.430295011028815e-7	2.1600169166759565e-6	0.000019222239047811148	0.0001511855185896846	7.96188648728984e-7	8.763647781442968e-8	2.2339869937590886e-8	8.177541398555671e-9	3.6814111529137304e-9	1.8970087350807685e-9
1.059133982822018	1.4243388681309453e-7	2.1445167344130013e-6	0.000019272659059607545	0.00014773245068034501	7.98005540513739e-7	8.767258537849851e-8	2.2334545402465893e-8	8.172806459281427e-9	3.6784999131229107e-9	1.8952334917346138e-9
1.059233982822018	1.4183636323314682e-7	2.1290826692546094e-6	0.000019322994293360325	0.00014439381286396362	7.998015671560275e-7	8.770573719122371e-8	2.2328459106257303e-8	8.167794712068055e-9	3.6754651833620214e-9	1.8933951369957606e-9
1.059333982822018	1.4123705014835624e-7	2.1137158987586214e-6	0.000019373256032158052	0.0001411645472587826	8.015770132060706e-7	8.773597764275626e-8	2.232162379208822e-8	8.16251109673297e-9	3.672309263615742e-9	1.891494882570297e-9
1.059433982822018	1.406360645340028e-7	2.098417544323436e-6	0.00001942345550279823	0.00013803987569776879	8.033321600077764e-7	8.776335052803739e-8	2.2314052021887597e-8	8.156960480426558e-9	3.6690344192750274e-9	1.889533921651482e-9
1.059533982822018	1.4003352061288766e-7	2.0831886728973173e-6	0.000019473603878737236	0.0001350152812218953	8.050672857401856e-7	8.778789905492841e-8	2.230575617896905e-8	8.151147658691603e-9	3.6656428816495596e-9	1.8875134291972043e-9
1.059633982822018	1.3942952991173704e-7	2.0680302986394014e-6	0.000019523712283031475	0.00013208649099348476	8.067826654583673e-7	8.780966585222434e-8	2.2296748470571513e-8	8.145077356507046e-9	3.662136848472504e-9	1.8854345622029935e-9
1.059733982822018	1.388242013164624e-7	2.0529433845339036e-6	0.000019573791791271055	0.00012924946050603105	8.084785711337606e-7	8.782869297755124e-8	2.228704093036223e-8	8.138754229315442e-9	3.658518484397284e-9	1.8832984599708932e-9
1.059833982822018	1.3821764112632257e-7	2.037928843958738e-6	0.000019623853434506843	0.00012650035897891415	8.101552716939969e-7	8.784502192514995e-8	2.227664542090203e-8	8.132182864035396e-9	3.6547899214869655e-9	1.8811062443742003e-9
1.059933982822018	1.3760995310698403e-7	2.0229875422099586e-6	0.000019673908202171935	0.00012383555583613743	8.118130330622099e-7	8.78586936335528e-8	2.2265573636075595e-8	8.125367780058561e-9	3.6509532596961192e-9	1.878859020118062e-9
1.060033982822018	1.3700123854251961e-7	2.0081202979830674e-6	0.000019723967044999282	0.00012125160817779012	8.134521181957887e-7	8.786974849314166e-8	2.225383710348338e-8	8.118313430231045e-9	3.6470105673451866e-9	1.8765578749960557e-9
1.060133982822018	1.3639159628636428e-7	1.9933278848126887e-6	0.000019774040877936612	0.00011874524916153399	8.150727871246676e-7	8.787822635360605e-8	2.2241447186800365e-8	8.111024201821013e-9	3.6429638815877053e-9	1.8742038801428466e-9
1.060233982822018	1.3578112281124317e-7	1.978611032471506e-6	0.000019824140583058163	0.0001163133772190826	8.166752969890828e-7	8.788416653129037e-8	2.2228415088098834e-8	8.103504417470733e-9	3.6388152088704257e-9	1.871798090282934e-9
1.060333982822018	1.3516991225810193e-7	1.963970428329854e-6	0.000019874277012478385	0.00011395304603955932	8.182599020768529e-7	8.788760781643628e-8	2.2214751850136864e-8	8.095758336135035e-9	3.634566525386298e-9	1.86934154397558e-9
1.060433982822018	1.3455805648405045e-7	1.9494067186768623e-6	0.00001992446099126345	0.00011166145525781447	8.19826853860158e-7	8.788858848032287e-8	2.220046835861344e-8	8.087790154005114e-9	3.6302197775206743e-9	1.866835263855948e-9
1.060533982822018	1.3394564510934768e-7	1.9349205100043673e-6	0.00001997470332034751	0.00010943594179136752	8.213764010318487e-7	8.788714628230413e-8	2.2185575344390035e-8	8.079604005418668e-9	3.6257768822906096e-9	1.8642802568725095e-9
1.060633982822018	1.333327655634443e-7	1.92051237025464e-6	0.00002002501477944939	0.00010727397177466757	8.229087895412833e-7	8.788331847674728e-8	2.2170083385679577e-8	8.07120396375651e-9	3.6212397277775816e-9	1.8616775145209405e-9
1.060733982822018	1.3271950313010144e-7	1.9061828300328067e-6	0.000020075406129995953	0.00010517313304388838	8.244242626296875e-7	8.787714181986997e-8	2.2154002910203194e-8	8.062594042325438e-9	3.616610173553531e-9	1.8590280130742326e-9
1.060833982822018	1.321059409916041e-7	1.8919323837851952e-6	0.000020125888118050477	0.00010313112812958347	8.259230608650716e-7	8.78686525764831e-8	2.2137344197315057e-8	8.053778195228072e-9	3.6118900511005456e-9	1.8563327138094455e-9
1.060933982822018	1.3149216027209173e-7	1.8777614909442913e-6	0.00002017647147724676	0.00010114576771820109	8.274054221766759e-7	8.785788652663554e-8	2.2120117380096456e-8	8.044760318219478e-9	3.6070811642240397e-9	1.8535925632308616e-9
1.0610339828220179	1.308782400800177e-7	1.8636705770414402e-6	0.00002022716693173387	0.00009921496454682234	8.288715818889853e-7	8.78448789721657e-8	2.2102332447418637e-8	8.035544249551188e-9	3.602185289459771e-9	1.8508084932898355e-9
1.061133982822018	1.3026425754976122e-7	1.8496600347881033e-6	0.000020277985199128207	0.0000973367276984927	8.303217727553045e-7	8.782966474315972e-8	2.2083999245975652e-8	8.026133770802447e-9	3.5972041764746224e-9	1.8479814216011565e-9
1.061233982822018	1.2965028788241132e-7	1.8357302251266705e-6	0.000020328936993477845	0.00009550915726830558	8.31756224990869e-7	8.781227820431748e-8	2.2065127482287312e-8	8.016532607698967e-9	3.5921395484613876e-9	1.8451122516562273e-9
1.061333982822018	1.2903640438572089e-7	1.8218814782513477e-6	0.000020380033028239257	0.000093730439372786	8.33175166305595e-7	8.779275326123084e-8	2.2045726724673105e-8	8.006744430919722e-9	3.5869931025275016e-9	1.842201873032918e-9
1.061433982822018	1.284226785132737e-7	1.8081140946004508e-6	0.000020431284019267037	0.00009199884147753718	8.345788219363373e-7	8.777112336657015e-8	2.2025806405196424e-8	7.996772856891409e-9	3.5817665100779354e-9	1.8392511616021916e-9
1.061533982822018	1.278091799028683e-7	1.7944283458205068e-6	0.000020482700687818756	0.00009031270802001307	8.359674146787795e-7	8.774742152618457e-8	2.2005375821581868e-8	7.986621448571259e-9	3.5764614171923492e-9	1.8362609797316707e-9
1.061633982822018	1.2719597641412557e-7	1.7808244757030813e-6	0.00002053429376357679	0.00008867045630624977	8.373411649188804e-7	8.772168030511571e-8	2.1984444139102543e-8	7.976293716217949e-9	3.571079444996378e-9	1.8332321764859817e-9
1.061733982822018	1.2658313416535597e-7	1.7673027010951855e-6	0.000020586073987687768	0.00008707057266205064	8.387002906639638e-7	8.769393183352839e-8	2.1963020392441504e-8	7.96579311815146e-9	3.5656221900276137e-9	1.8301655878242092e-9
1.061833982822018	1.2597071756968256e-7	1.7538632127838337e-6	0.00002063805211582125	0.00008551160882067847	8.400450075733706e-7	8.766420781255558e-8	2.1941113487525527e-8	7.95512306150125e-9	3.5600912245957637e-9	1.8270620367941524e-9
1.061933982822018	1.253587893704434e-7	1.7405061763555368e-6	0.0000206902389212497	0.000083992178530522	8.413755289887306e-7	8.76325395200608e-8	2.191873220333184e-8	7.944286902943278e-9	3.5544880971376006e-9	1.823922333723785e-9
1.062033982822018	1.2474741067589227e-7	1.7272317330314884e-6	0.000020742645197950485	0.00008251095436750728	8.426920659638569e-7	8.759895781632148e-8	2.1895885193668597e-8	7.933287949426457e-9	3.5488143325663906e-9	1.8207472764097256e-9
1.062133982822018	1.2413664099320072e-7	1.714040000479081e-6	0.000020795281763731518	0.00008106666473818523	8.439948272942632e-7	8.756349314963138e-8	2.1872580988930082e-8	7.922129458887998e-9	3.5430714326163307e-9	1.8175376503028908e-9
1.062233982822018	1.235265382617831e-7	1.7009310736003162e-6	0.000020848159463383346	0.00007965809106052415	8.452840195462881e-7	8.752617556182266e-8	2.184882799782584e-8	7.910814640958256e-9	3.537260876181465e-9	1.8142942286912714e-9
1.062333982822018	1.2291715888596068e-7	1.6879050252979319e-6	0.000020901289171857316	0.00007828406511041323	8.465598470858649e-7	8.748703469371376e-8	2.182463450908438e-8	7.899346657655144e-9	3.531384119649772e-9	1.8110177728800067e-9
1.062433982822018	1.2230855776696895e-7	1.6749619072196732e-6	0.00002095468179747289	0.0000769434665227952	8.478225121069325e-7	8.744609979047792e-8	2.1800008693133115e-8	7.88772862406818e-9	3.525442597232205e-9	1.8077090323686902e-9
1.062533982822018	1.217007883343294e-7	1.6621017504814981e-6	0.000021008348285155547	0.00007563522043717076	8.490722146594721e-7	8.740339970693789e-8	2.1774958603753383e-8	7.875963609032558e-9	3.519437721286661e-9	1.804368745026014e-9
1.062633982822018	1.2109390257659407e-7	1.6493245663701201e-6	0.000021062299619706367	0.00007435829527797785	8.50309152677201e-7	8.735896291278671e-8	2.174949217971133e-8	7.864054635793072e-9	3.513370882637228e-9	1.8009976372617318e-9
1.062733982822018	1.204879510714802e-7	1.6366303470256217e-6	0.00002111654682910533	0.00007311170066105866	8.515335220049214e-7	8.731281749773503e-8	2.17236172463654e-8	7.852004682658542e-9	3.507243450888624e-9	1.7975964241960915e-9
1.062833982822018	1.1988298301540126e-7	1.6240190661045653e-6	0.000021171100987850858	0.00007189448541804834	8.527455164255135e-7	8.726499117658497e-8	2.169734151725067e-8	7.839816683646117e-9	3.5010567747358644e-9	1.7941658098265987e-9
1.062933982822018	1.192790462524099e-7	1.6114906794242063e-6	0.00002122597322033593	0.00007070573573113358	8.539453276865984e-7	8.721551129423627e-8	2.1670672595639988e-8	7.827493529116393e-9	3.4948121822694325e-9	1.7907064871924133e-9
1.0630339828220179	1.1867618730256578e-7	1.599045125588338e-6	0.000021281174704264142	0.00006954457337115426	8.551331455268758e-7	8.716440483062065e-8	2.1643617976083157e-8	7.815038066399275e-9	3.48851098127575e-9	1.7872191385361054e-9
1.063133982822018	1.1807445138973662e-7	1.586682326595226e-6	0.000021336716674106545	0.00006841015403252345	8.563091577021196e-7	8.711169840556707e-8	2.161618504592298e-8	7.802453100410197e-9	3.4821544595331695e-9	1.783704435463113e-9
1.063233982822018	1.1747388246884868e-7	1.574402188428236e-6	0.000021392610424601248	0.00006730166575892862	8.574735500108527e-7	8.705741828360085e-8	2.1588381086790645e-8	7.78974139425789e-9	3.475743885103838e-9	1.7801630390987146e-9
1.063333982822018	1.1687452325258883e-7	1.5622046016293784e-6	0.000021448867314299412	0.00006621832745413058	8.586265063197094e-7	8.700159037867371e-8	2.1560213276078178e-8	7.776905669842378e-9	3.4692805066206597e-9	1.7765956002426457e-9
1.063433982822018	1.1627641523757765e-7	1.5500894418565721e-6	0.00002150549876915622	0.00006515938747267634	8.597682085884732e-7	8.694424025882991e-8	2.153168868839068e-8	7.763948608444963e-9	3.462765553570504e-9	1.7730027595214107e-9
1.063533982822018	1.1567959873002649e-7	1.538056570424916e-6	0.000021562516286172984	0.00006412412228560232	8.608988368948229e-7	8.68853931508082e-8	2.1502814296977935e-8	7.750872851309263e-9	3.4562002365729853e-9	1.769385147538326e-9
1.063633982822018	1.1508411287087437e-7	1.526105834832295e-6	0.00002161993143708989	0.00006311183521659109	8.620185694587467e-7	8.682507394457625e-8	2.1473596975144055e-8	7.737681000213552e-9	3.4495857476549857e-9	1.765743385021241e-9
1.063733982822018	1.1448999566043037e-7	1.5142370692699917e-6	0.00002167775587213129	0.00006212185524434888	8.631275826666768e-7	8.676330719780632e-8	2.144404349763809e-8	7.724375618034945e-9	3.44292326052135e-9	1.7620780829681061e-9
1.063833982822018	1.1389728398252623e-7	1.5024500951185481e-6	0.00002173600132380933	0.00006115353586724518	8.642260510953206e-7	8.670011714028715e-8	2.1414160542024797e-8	7.710959229305172e-9	3.436213930821369e-9	1.7583898427903415e-9
1.063933982822018	1.1330601362818341e-7	1.4907447214293018e-6	0.000021794679610782305	0.000060206254026522154	8.653141475351943e-7	8.663552767827386e-8	2.1383954690034514e-8	7.697434320758373e-9	3.4294588964113174e-9	1.7546792564540273e-9
1.064033982822018	1.1271621931881584e-7	1.4791207453920686e-6	0.000021853802641776413	0.000059279409084642733	8.663920430138782e-7	8.656956239878001e-8	2.1353432428895114e-8	7.683803341870704e-9	3.4226592776132485e-9	1.7509469066190321e-9
1.064133982822018	1.1212793472896166e-7	1.467577952789273e-6	0.00002191338241956861	0.00005837242185554137	8.674599068189768e-7	8.65022445738073e-8	2.1322600152643586e-8	7.67006870539209e-9	3.4158161774697333e-9	1.7471933667759827e-9
1.064233982822018	1.1154119250857256e-7	1.4561161184369698e-6	0.000021973431045036193	0.000057484733683789524	8.685179065208114e-7	8.643359716451992e-8	2.129146416342029e-8	7.656232787870365e-9	3.408930681995046e-9	1.7434192013812646e-9
1.064333982822018	1.1095602430485387e-7	1.4447350066129974e-6	0.000022033960721272966	0.0000566158055698512	8.695662079948201e-7	8.636364282535914e-8	2.1260030672743212e-8	7.642297930167539e-9	3.40200386042241e-9	1.7396249659899771e-9
1.064433982822018	1.1037246078366963e-7	1.4334343714728089e-6	0.000022094983757777123	0.00005576511733880218	8.70604975443708e-7	8.629240390810228e-8	2.1228305802765207e-8	7.62826643796867e-9	3.3950367654478284e-9	1.735811207386844e-9
1.064533982822018	1.097905316505235e-7	1.4222139574531068e-6	0.000022156512574712366	0.000054932166850054106	8.716343714193016e-7	8.62199024658644e-8	2.1196295587512486e-8	7.614140582283263e-9	3.38803043347006e-9	1.7319784637152637e-9
1.064633982822018	1.0921026567112355e-7	1.4110734996637804e-6	0.000022218559707244585	0.000054116469245770165	8.726545568441659e-7	8.614616025704716e-8	2.1164005974105675e-8	7.599922599939416e-9	3.3809858848272653e-9	1.7281272646043813e-9
1.064733982822018	1.0863169069153491e-7	1.400012724268385e-6	0.000022281137809958895	0.000053317556235820605	8.736656910329523e-7	8.607119874923216e-8	2.113144282396437e-8	7.585614694070767e-9	3.37390412403004e-9	1.7242581312942837e-9
1.064833982822018	1.0805483365793239e-7	1.3890313488534824e-6	0.00002234425966135698	0.00005253497541724282	8.746679317134672e-7	8.599503912301856e-8	2.109861191399239e-8	7.571219034596185e-9	3.3667861399909774e-9	1.720371576759257e-9
1.064933982822018	1.0747972063596088e-7	1.3781290827872022e-6	0.00002240793816844111	0.000051768289626317195	8.756614350475322e-7	8.591770227581299e-8	2.106551893774881e-8	7.556737758692877e-9	3.359632906251002e-9	1.716468105829372e-9
1.0650339828220179	1.0690637682971024e-7	1.3673056275672512e-6	0.000022472186371385455	0.00005101707632146536	8.76646355651552e-7	8.583920882556282e-8	2.1032169506600152e-8	7.54217297126207e-9	3.3524453812021884e-9	1.712548215310085e-9
1.065133982822018	1.0633482660030702e-7	1.3565606771586493e-6	0.00002253701744829988	0.00005028092699530649	8.776228466168606e-7	8.575957911443974e-8	2.0998569150857034e-8	7.527526745388477e-9	3.3452245083074195e-9	1.7086123941001267e-9
1.065233982822018	1.0576509348415277e-7	1.3458939183217038e-6	0.000022602444720087014	0.00004955944661430299	8.785910595298136e-7	8.567883321247463e-8	2.0964723320895617e-8	7.51280112279275e-9	3.337971216316806e-9	1.7046611233077176e-9
1.065333982822018	1.051972002107749e-7	1.3353050309299841e-6	0.000022668481655399813	0.000048852253084498006	8.795511444916615e-7	8.559699092114008e-8	2.0930637388261157e-8	7.497998114277566e-9	3.3306864194808072e-9	1.700694876364925e-9
1.065433982822018	1.0463116872034112e-7	1.3247936882791928e-6	0.000022735141875699484	0.000048158976741988426	8.805032501381579e-7	8.551407177688512e-8	2.0896316646757396e-8	7.483119700166971e-9	3.323371017760374e-9	1.6967141191403744e-9
1.065533982822018	1.0406702018082013e-7	1.3143595573867057e-6	0.000022802439160419953	0.00004747925986680526	8.814475236589623e-7	8.54300950546222e-8	2.086176631352049e-8	7.468167830739853e-9	3.316025897033898e-9	1.6927193100503515e-9
1.065633982822018	1.035047750047965e-7	1.3040022992822717e-6	0.000022870387452239955	0.00004681275621898115	8.823841108167925e-7	8.53450797711647e-8	2.08269915300765e-8	7.453144426656466e-9	3.3086519293011973e-9	1.6887109001681486e-9
1.065733982822018	1.029444528659549e-7	1.293721569290059e-6	0.000022939000862471734	0.000046159130595651375	8.833131559663756e-7	8.525904468862017e-8	2.0791997363385453e-8	7.438051379379572e-9	3.3012499728844446e-9	1.6846893333318755e-9
1.065833982822018	1.023860727152363e-7	1.283517017302229e-6	0.000023008293676563893	0.000045518058408096644	8.842348020731503e-7	8.517200831773437e-8	2.0756788806869765e-8	7.422890551588722e-9	3.2938208726261657e-9	1.6806550462506307e-9
1.065933982822018	1.0182965279666703e-7	1.2733882880444034e-6	0.000023078280359727074	0.000044889225277705083	8.851491907317784e-7	8.508398892119298e-8	2.0721370781427975e-8	7.4076637775892416e-9	3.2863654600843903e-9	1.6766084686091108e-9
1.066033982822018	1.0127521066288176e-7	1.26333502133308e-6	0.00002314897556268694	0.000044272326649887124	8.860564621844135e-7	8.499500451687444e-8	2.0685748136434998e-8	7.392372863714687e-9	3.2788845537249055e-9	1.6725500231706777e-9
1.066133982822018	1.0072276319032539e-7	1.2533568523253686e-6	0.00002322039412756477	0.000043667067425032355	8.869567553387741e-7	8.490507288106222e-8	2.0649925650727085e-8	7.377019588724047e-9	3.2713789591106045e-9	1.668480125878902e-9
1.066233982822018	1.0017232659416511e-7	1.2434534117611657e-6	0.000023292551093895497	0.0000430731616056508	8.878502077860116e-7	8.481421155161258e-8	2.0613908033574463e-8	7.361605704192899e-9	3.263849469088318e-9	1.6643991859575976e-9
1.066333982822018	9.962391644289197e-8	1.233624326198e-6	0.000023365461704783832	0.000042490331958886196	8.887369558183535e-7	8.472243783107648e-8	2.0577699925638658e-8	7.346132934898939e-9	3.256296863972609e-9	1.6603076060094015e-9
1.066433982822018	9.907754767264187e-8	1.2238692182387803e-6	0.00002343914141320666	0.00004191830969363967	8.896171344465548e-7	8.462976878978285e-8	2.0541305899917082e-8	7.330602979202148e-9	3.248721911727127e-9	1.6562057821128524e-9
1.066533982822018	9.853323460122547e-8	1.2141877067525687e-6	0.000023513605888463722	0.000041356834151579083	8.904908774171505e-7	8.453622126887807e-8	2.0504730462674642e-8	7.3150175094192325e-9	3.2411253681431464e-9	1.6520941039180838e-9
1.066633982822018	9.799099094187892e-8	1.2045794070886657e-6	0.00002358887102278482	0.00004080565251135507	8.913583172295078e-7	8.444181188332496e-8	2.0467978054361818e-8	7.2993781721930055e-9	3.233507977015617e-9	1.6479729547410952e-9
1.066733982822018	9.745082981674206e-8	1.1950439312841071e-6	0.000023664952938096406	0.000040264519505375844	8.922195851526788e-7	8.434655702486051e-8	2.043105305051966e-8	7.283686588856113e-9	3.225870470316615e-9	1.643842711656636e-9
1.066833982822018	9.691276377006528e-8	1.1855808882647908e-6	0.000023741867992955193	0.000039733197148534254	8.930748112420678e-7	8.42504728649136e-8	2.0393959762672334e-8	7.267944355789735e-9	3.2182135683661646e-9	1.6397037455896767e-9
1.066933982822018	9.637680478115562e-8	1.1761898840404513e-6	0.000023819632789654453	0.00003921145447831247	8.939241243559181e-7	8.415357535748551e-8	2.0356702439207758e-8	7.252153044777281e-9	3.21053798000084e-9	1.6355564214056364e-9
1.067033982822018	9.584296427705866e-8	1.1668705218935254e-6	0.00002389826418150612	0.00003869906730571336	8.947676521715763e-7	8.405588024198622e-8	2.0319285266244438e-8	7.236314203352555e-9	3.2028444027395165e-9	1.6314010979991462e-9
1.067133982822018	9.531125314499399e-8	1.157622402562213e-6	0.00002397777928031121	0.000038195817976511275	8.956055212016326e-7	8.395740304603965e-8	2.0281712368487284e-8	7.220429355143382e-9	3.19513352294707e-9	1.62723812838164e-9
1.067233982822018	9.478168174454282e-8	1.1484451244178967e-6	0.000024058195464017357	0.00003770149514233261	8.964378568098167e-7	8.3858159088245e-8	2.024398781007166e-8	7.20450000021021e-9	3.1874060159955834e-9	1.6230678597675993e-9
1.067333982822018	9.425425991957876e-8	1.1393382836368266e-6	0.000024139530384576648	0.00003721589354109127	8.972647832267608e-7	8.375816348090319e-8	2.020611559539412e-8	7.1885276153796424e-9	3.1796625464230727e-9	1.6188906336594726e-9
1.067433982822018	9.372899700997738e-8	1.130301474366641e-6	0.000024221801976008244	0.00003673881378636477	8.980864235655744e-7	8.365743113270766e-8	2.0168099669933483e-8	7.172513654573466e-9	3.1719037680900977e-9	1.6147067859314955e-9
1.067533982822018	9.320590186308163e-8	1.1213342888874843e-6	0.00002430502846267087	0.00003627006216527622	8.989028998372303e-7	8.355597675139629e-8	2.0129943921058678e-8	7.156459549132786e-9	3.1641303243339786e-9	1.6105166469120991e-9
1.067633982822018	9.268498284493827e-8	1.1124363177681196e-6	0.000024389228367757274	0.00003580945044449837	8.997143329658023e-7	8.345381484637044e-8	2.0091652178826612e-8	7.140366708137773e-9	3.1563428481208818e-9	1.606320541465308e-9
1.067733982822018	9.216624785131258e-8	1.1036071500170317e-6	0.000024474420522015152	0.000035356795684005	9.005208428035184e-7	8.335095973127631e-8	2.0053228216767825e-8	7.1242365187223406e-9	3.1485419621955342e-9	1.6021187890707476e-9
1.067833982822018	9.164970431848152e-8	1.0948463732287722e-6	0.00002456062407270343	0.000034911920058218047	9.013225481456759e-7	8.324742552655547e-8	2.0014675752662518e-8	7.108070346385213e-9	3.140728279229059e-9	1.5979117039026706e-9
1.067933982822018	9.113535923380868e-8	1.0861535737255177e-6	0.000024647858492791832	0.000034474650684209356	9.021195667453414e-7	8.314322616195441e-8	1.9975998449304205e-8	7.091869535295461e-9	3.132902401964272e-9	1.5936995949076388e-9
1.068033982822018	9.062321914610779e-8	1.0775283366941773e-6	0.000024736143590415042	0.000034044819456647234	9.029120153279473e-7	8.303837537900803e-8	1.993719991525382e-8	7.075635408594625e-9	3.1250649233592404e-9	1.589482765881242e-9
1.068133982822018	9.011329017580247e-8	1.068970246319003e-6	0.000024825499518586505	0.00003362226288917907	9.037000096056907e-7	8.29328867334845e-8	1.9898283705582857e-8	7.0593692686939195e-9	3.1172164267285153e-9	1.5852615155435654e-9
1.068233982822018	8.960557802487502e-8	1.060478885909949e-6	0.000024915946785183996	0.000033206821961965214	9.044836642918054e-7	8.282677359780062e-8	1.9859253322606647e-8	7.043072397567594e-9	3.109357485882535e-9	1.5810361376136368e-9
1.068333982822018	8.91000879866218e-8	1.0520538380267596e-6	0.000025007506263216295	0.00003279834197509249	9.052630931146467e-7	8.272004916340194e-8	1.9820112216606495e-8	7.0267460570418456e-9	3.1014886652647954e-9	1.5768069208827187e-9
1.068433982822018	8.859682495520934e-8	1.0436946845990717e-6	0.000025100199201380546	0.000032396672407606773	9.060384088316589e-7	8.261272644311418e-8	1.9780863786543e-8	7.010391489079794e-9	3.093610520087215e-9	1.5725741492866127e-9
1.068533982822018	8.809579343504081e-8	1.035401007042506e-6	0.00002519404723492103	0.00003200166678191976	9.068097232431775e-7	8.250481827346076e-8	1.974151138075854e-8	6.99400991606238e-9	3.0857235964634297e-9	1.5683381019768303e-9
1.068633982822018	8.759699754992954e-8	1.0271723863709173e-6	0.00002528907239680099	0.00003161318253335355	9.075771472060703e-7	8.239633731695016e-8	1.9702058297670018e-8	6.9776025410651296e-9	3.077828431540246e-9	1.5640990533907696e-9
1.068733982822018	8.710044105209429e-8	1.0190084033049325e-6	0.000025385297129196845	0.00003123108088460464	9.083407906472682e-7	8.228729606433292e-8	1.9662507786452943e-8	6.961170548131227e-9	3.069925553627146e-9	1.5598572733208486e-9
1.068833982822018	8.660612733096886e-8	1.0109086383767966e-6	0.000025482744295329553	0.00003085522672491064	9.091007625771268e-7	8.217770683682982e-8	1.96228630477147e-8	6.9447151025405054e-9	3.0620154823239485e-9	1.5556130269826453e-9
1.068933982822018	8.611405942183644e-8	1.0028726720317433e-6	0.00002558143719164388	0.000030485488493721968	9.098571711026584e-7	8.206758178832747e-8	1.9583127234159957e-8	6.928237351074792e-9	3.05409872864667e-9	1.551366575082077e-9
1.069033982822018	8.562424001428854e-8	9.949000847258722e-7	0.000025681399560346123	0.00003012173806868417	9.106101234406183e-7	8.195693290754676e-8	1.954330345124509e-8	6.911738422279309e-9	3.046175795151478e-9	1.54711817388149e-9
1.0691339828220179	8.513667146051448e-8	9.869904570207147e-7	0.00002578265560231897	0.00002976385065774977	9.113597259304608e-7	8.184577202018176e-8	1.950339475782517e-8	6.895219426720462e-9	3.038247176056895e-9	1.5428680752649253e-9
1.069233982822018	8.465135578342284e-8	9.791433696745457e-7	0.000025885229990422852	0.000029411704695244673	9.121060840471702e-7	8.173411079101151e-8	1.9463404166791365e-8	6.878681457240122e-9	3.03031335736437e-9	1.538616526802367e-9
1.069333982822018	8.416829468460325e-8	9.713584037305853e-7	0.00002598914788319735	0.000029065181741727354	9.128493024139423e-7	8.162196072598188e-8	1.9423334645699448e-8	6.862125589206136e-9	3.022374816976949e-9	1.5343637718130545e-9
1.069433982822018	8.368748955211495e-8	9.636351406019763e-7	0.00002609443493898403	0.000028724166387470785	9.135894848147332e-7	8.150933317425896e-8	1.9383189117389326e-8	6.845552880759099e-9	3.01443202481627e-9	1.5301100494278646e-9
1.069533982822018	8.320894146813604e-8	9.559731621539723e-7	0.00002620111733047944	0.000028388546159435413	9.143267342067217e-7	8.139623933026021e-8	1.9342970460596823e-8	6.828964373056263e-9	3.0064854429379706e-9	1.5258555946508436e-9
1.069633982822018	8.273265121644162e-8	9.48372050783107e-7	0.000026309221759736718	0.000028058211431572843	9.150611527325842e-7	8.128269023565204e-8	1.9302681510556565e-8	6.8123610905112526e-9	2.998535525645379e-9	1.521600638419799e-9
1.069733982822018	8.22586192897389e-8	9.408313894935762e-7	0.000026418775473634753	0.00002773305533833223	9.157928417326896e-7	8.116869678132565e-8	1.9262325059596327e-8	6.795744041030904e-9	2.9905827196015086e-9	1.517345407666e-9
1.069833982822018	8.178684589685402e-8	9.333507619708848e-7	0.00002652980627982918	0.00002741297369123668	9.165219017571587e-7	8.105426970934498e-8	1.9221903857723456e-8	6.7791142162486536e-9	2.9826274639396176e-9	1.5130901253730678e-9
1.069933982822018	8.13173309697693e-8	9.259297526528307e-7	0.000026642342563207672	0.00002709786489840464	9.172484325778089e-7	8.093941961486944e-8	1.9181420613203708e-8	6.76247259175456e-9	2.974670190372028e-9	1.5088350106349718e-9
1.070033982822018	8.085007417051913e-8	9.185679467978839e-7	0.00002675641330286397	0.000026787629886897198	9.179725331999656e-7	8.082415694804979e-8	1.914087799313079e-8	6.74582012732201e-9	2.9667113232974174e-9	1.5045802787131932e-9
1.070133982822018	8.038507489794755e-8	9.11264930551091e-7	0.000026872048089613563	0.000026482172027779478	9.186943018741735e-7	8.070849201590138e-8	1.9100278623989556e-8	6.729157767131474e-9	2.9587512799066575e-9	1.5003261410930543e-9
1.070233982822018	7.992233229432733e-8	9.040202910074913e-7	0.000026989277144072132	0.000026181397063785855	9.194138361077882e-7	8.059243498415064e-8	1.9059625092210557e-8	6.712486439990867e-9	2.9507904702870248e-9	1.4960728055392566e-9
1.070333982822018	7.946184525184134e-8	8.968336162731858e-7	0.00002710813133531537	0.00002588521303948603	9.201312326764489e-7	8.047599587905738e-8	1.901891994471702e-8	6.695807059552952e-9	2.9428292975250115e-9	1.491820476150583e-9
1.070433982822018	7.900361241893862e-8	8.897044955241024e-7	0.00002722864220014686	0.000025593530233854365	9.208465876354509e-7	8.03591845892143e-8	1.8978165689464642e-8	6.67912052452961e-9	2.9348681578075846e-9	1.4875693534138402e-9
1.070533982822018	7.854763220655354e-8	8.826325190625005e-7	0.000027350841962994754	0.000025306261095145285	9.215599963309933e-7	8.024201086732146e-8	1.893736479597395e-8	6.662427718903168e-9	2.9269074405220766e-9	1.483319634256985e-9
1.070633982822018	7.809390279420522e-8	8.756172783713417e-7	0.000027474763556461597	0.000025023320177988415	9.222715534113557e-7	8.012448433193992e-8	1.88965196958552e-8	6.645729512134803e-9	2.9189475283546452e-9	1.4790715121015496e-9
1.070733982822018	7.764242213596493e-8	8.68658366166465e-7	0.000027600440642556304	0.00002474462408261171	9.229813528379001e-7	8.000661446921615e-8	1.8855632783325686e-8	6.629026759369616e-9	2.9109887973871814e-9	1.4748251769142033e-9
1.070833982822018	7.719318796630948e-8	8.617553764468146e-7	0.000027727907634630432	0.00002447009139611618	9.236894878960571e-7	7.988841063459295e-8	1.881470641572112e-8	6.61232030163955e-9	2.903031617193127e-9	1.4705808152576793e-9
1.070933982822018	7.674619780584654e-8	8.54907904542567e-7	0.000027857199720050493	0.000024199642635717745	9.243960512061291e-7	7.976988205448873e-8	1.877374291399853e-8	6.595610966062729e-9	2.895076350931554e-9	1.4663386103408858e-9
1.071033982822018	7.630144896693123e-8	8.481155471613992e-7	0.00002798835288363384	0.000023933200193884784	9.251011347340461e-7	7.965103782796121e-8	1.8732744563233653e-8	6.578899566040473e-9	2.8871233554402276e-9	1.4620987420683533e-9
1.071133982822018	7.585893855915867e-8	8.413779024328253e-7	0.000028121403931879455	0.000023670688285295788	9.258048298020079e-7	7.953188692834664e-8	1.8691713613110486e-8	6.562186901451445e-9	2.8791729813272065e-9	1.457861387088926e-9
1.071233982822018	7.541866349475535e-8	8.346945699507656e-7	0.000028256390518022923	0.00002341203289555263	9.265072270990042e-7	7.941243820487718e-8	1.865065227840469e-8	6.545473758842885e-9	2.8712255730610614e-9	1.4536267188437818e-9
1.071333982822018	7.498062049384537e-8	8.280651508142285e-7	0.00002839335116795408	0.00002315716173157492	9.272084166912889e-7	7.929270038427805e-8	1.860956273946014e-8	6.5287609116194615e-9	2.863281469059978e-9	1.4493949076137143e-9
1.071433982822018	7.45448060896201e-8	8.214892476663844e-7	0.000028532325307027454	0.000022906004173622464	9.279084880327113e-7	7.917268207234339e-8	1.85684471426593e-8	6.512049120229174e-9	2.8553410017794455e-9	1.445166120565824e-9
1.071533982822018	7.411121663339571e-8	8.149664647318954e-7	0.00002867335328780347	0.00002265849122887693	9.286075299749765e-7	7.905239175549109e-8	1.852730760088638e-8	6.495339132346884e-9	2.8474044977987633e-9	1.4409405217993919e-9
1.071633982822018	7.367984829957096e-8	8.084964078526728e-7	0.00002881647641875891	0.00002241455548652927	9.293056307778371e-7	7.893183780229905e-8	1.8486146193985773e-8	6.478631683055366e-9	2.8394722779063754e-9	1.4367182723912757e-9
1.071733982822018	7.32506970904739e-8	8.020786845219821e-7	0.00002896173699400701	0.000022174131074313138	9.300028781191351e-7	7.881102846501808e-8	1.84449649692119e-8	6.4619274950233045e-9	2.8315446571838032e-9	1.4324995304404744e-9
1.071833982822018	7.282375884112082e-8	7.957129039170861e-7	0.000029109178324067144	0.00002193715361643566	9.306993591048212e-7	7.868997188106812e-8	1.8403765941675328e-8	6.4452272786814865e-9	2.8236219450886255e-9	1.4282844511122e-9
1.071933982822018	7.239902922386595e-8	7.8939867693037e-7	0.00002925884476772985	0.000021703560192850412	9.313951602788577e-7	7.856867607451452e-8	1.8362551094781226e-8	6.428531732396096e-9	2.815704445536136e-9	1.4240731866812149e-9
1.072033982822018	7.19765037529596e-8	7.831356161990005e-7	0.000029410781765059624	0.00002147328929982499	9.320903676330195e-7	7.844714895752148e-8	1.8321322380662098e-8	6.411841542639589e-9	2.807792456979787e-9	1.4198658865745672e-9
1.072133982822018	7.155617778901245e-8	7.76923336133241e-7	0.000029565035871588556	0.000021246280811756683	9.327850666166513e-7	7.832539833179277e-8	1.828008172060543e-8	6.3951573841594905e-9	2.7998862724906607e-9	1.4156626974137688e-9
1.072233982822018	7.113804654336637e-8	7.707614529433453e-7	0.000029721654793745076	0.000021022475944190136	9.334793421463163e-7	7.820343188998746e-8	1.8238831005474494e-8	6.378479920144523e-9	2.7919861798357144e-9	1.4114637630562934e-9
1.072333982822018	7.072210508237096e-8	7.64649584665168e-7	0.000029880687425574887	0.000020801817217994013	9.341732786153621e-7	7.808125721712124e-8	1.8197572096124043e-8	6.361809802388546e-9	2.7840924615548885e-9	1.4072692246365257e-9
1.072433982822018	7.030834833157883e-8	7.585873511844882e-7	0.00003004218388680655	0.000020584248424655553	9.348669599034324e-7	7.795888179194867e-8	1.8156306823810324e-8	6.345147671452246e-9	2.7762053950371496e-9	1.4030792206061105e-9
1.072533982822018	6.98967710798434e-8	7.525743742600645e-7	0.000030206195562319738	0.000020369714592651915	9.355604693858708e-7	7.783631298832543e-8	1.8115036990595137e-8	6.328494156822418e-9	2.768325252595549e-9	1.3988938867736845e-9
1.072633982822018	6.948736798334035e-8	7.466102775455319e-7	0.000030372775143077834	0.000020158161954861786	9.362538899430654e-7	7.771355807655542e-8	1.8073764369744686e-8	6.311849877069303e-9	2.7604523015410017e-9	1.3947133563441153e-9
1.072733982822018	6.908013356950026e-8	7.406946866100839e-7	0.000030541976668586505	0.000019949537916979685	9.369473039697339e-7	7.75906242247199e-8	1.8032490706123543e-8	6.295215440001404e-9	2.7525868042552765e-9	1.3905377599571483e-9
1.072833982822018	6.867506224085775e-8	7.34827228958036e-7	0.00003071385557094577	0.000019743791026895987	9.37640793384082e-7	7.74675184999871e-8	1.7991217716581825e-8	6.278591442818442e-9	2.7447290182627566e-9	1.3863672257254173e-9
1.072933982822018	6.827214827882423e-8	7.290075340472943e-7	0.00003088846872056685	0.000019540870945012432	9.383344396369644e-7	7.734424786990816e-8	1.7949947090338702e-8	6.261978472261983e-9	2.736879196301245e-9	1.3822018792720593e-9
1.073033982822018	6.787138584737729e-8	7.232352333067528e-7	0.000031065874473621006	0.000019340728415457422	9.390283237209103e-7	7.722081920369376e-8	1.7908680489359742e-8	6.2453771047639806e-9	2.7290375863918445e-9	1.3780418437676657e-9
1.0731339828220179	6.747276899667544e-8	7.175099601526442e-7	0.0000312461327213069	0.00001914331523817086	9.397225261791124e-7	7.709723927347499e-8	1.7867419548729488e-8	6.228787906593488e-9	2.7212044319077127e-9	1.3738872399667507e-9
1.073233982822018	6.707629166659388e-8	7.118313500038883e-7	0.000031429304941008764	0.000018948584241828445	9.404171271143481e-7	7.697351475554817e-8	1.7826165877018893e-8	6.212211434000905e-9	2.7133799716419346e-9	1.3697381862437206e-9
1.073333982822018	6.668194769019259e-8	7.06199040296529e-7	0.00003161545424943126	0.00001875648925757897	9.41112206197826e-7	7.6849652231605e-8	1.778492105664819e-8	6.195648233360941e-9	2.705564439874501e-9	1.3655947986283268e-9
1.073433982822018	6.628973079709664e-8	7.006126704970845e-7	0.00003180464545780753	0.00001856698509355935	9.418078426779514e-7	7.672565818994081e-8	1.774368664424371e-8	6.179098841312441e-9	2.697758066438084e-9	1.3614571908404985e-9
1.073533982822018	6.589963461682196e-8	6.950718821151325e-7	0.00003199694512926353	0.000018380027510171306	9.425041153890758e-7	7.660153902665619e-8	1.770246417099135e-8	6.1625637848975434e-9	2.6899610767832037e-9	1.357325474324864e-9
1.073633982822018	6.551165268201844e-8	6.895763187149329e-7	0.00003219242163844476	0.000018195573196085578	9.432011027601255e-7	7.647730104683533e-8	1.7661255142984237e-8	6.146043581697985e-9	2.6821736920422624e-9	1.3531997582846417e-9
1.073733982822018	6.512577843165158e-8	6.841256259262009e-7	0.00003239114523350331	0.000018013579744952716	9.438988828232156e-7	7.635295046571338e-8	1.762006104156617e-8	6.129538739970058e-9	2.6743961290927612e-9	1.3490801497150908e-9
1.073833982822018	6.47420052141097e-8	6.787194514540514e-7	0.000032593188100560814	0.000017834005632796064	9.445975332221707e-7	7.622849340982726e-8	1.7578883323670083e-8	6.11304975877728e-9	2.6666286006195578e-9	1.344966753436466e-9
1.073933982822018	6.436032629025177e-8	6.733574450881469e-7	0.000032798624430755434	0.000017656810196063574	9.452971312210123e-7	7.610393591815218e-8	1.753772342215234e-8	6.0965771281216485e-9	2.6588713151763517e-9	1.3408596721265658e-9
1.074033982822018	6.398073483638459e-8	6.680392587110467e-7	0.000033007530489994696	0.00001748195361031751	9.459977537123744e-7	7.597928394322315e-8	1.74965827461223e-8	6.080121329072676e-9	2.6511244772462317e-9	1.3367590063527104e-9
1.074133982822018	6.360322394717933e-8	6.627645463058006e-7	0.00003321998469154494	0.000017309396869539514	9.466994772258593e-7	7.585454335224078e-8	1.7455462681267277e-8	6.063682833894923e-9	2.643388287301292e-9	1.3326648546033463e-9
1.074233982822018	6.32277866385246e-8	6.575329639628386e-7	0.00003343606767158646	0.000017139101766031877	9.474023779363548e-7	7.572971992816664e-8	1.7414364590173515e-8	6.047262106173656e-9	2.6356629418616153e-9	1.3285773133191778e-9
1.074333982822018	6.28544158503189e-8	6.5234416988611e-7	0.0000336558623678779	0.0000169710308708949	9.481065316722859e-7	7.560481937080024e-8	1.7373289812642416e-8	6.030859600938723e-9	2.6279486335532417e-9	1.3244964769238296e-9
1.074433982822018	6.248310444920092e-8	6.471978243985515e-7	0.000033879454101675206	0.000016805147515060716	9.488120139238028e-7	7.547984729784325e-8	1.7332239666002832e-8	6.0144757647868175e-9	2.6202455511653496e-9	1.3204224378541007e-9
1.074533982822018	6.211384523122299e-8	6.420935899469163e-7	0.00003410693066306798	0.0000166414157708675	9.495188998509538e-7	7.535480924595336e-8	1.7291215445419103e-8	5.9981110360019815e-9	2.6125538797067504e-9	1.3163552865897789e-9
1.074633982822018	6.174663092446722e-8	6.370311311059072e-7	0.00003433838239988759	0.00001647980043415352	9.502272642917661e-7	7.522971067177929e-8	1.725021842419478e-8	5.981765844674511e-9	2.604873800461436e-9	1.3122951116830212e-9
1.074733982822018	6.138145419160209e-8	6.320101145817334e-7	0.00003457390231037077	0.00001632026700685721	9.509371817702973e-7	7.5104556952986e-8	1.7209249854072174e-8	5.965440612817974e-9	2.597205491043402e-9	1.3082419997873288e-9
1.074833982822018	6.101830763238665e-8	6.270302092150549e-7	0.00003481358613976002	0.00001616278168010467	9.516487265046534e-7	7.49793533892669e-8	1.71683109655286e-8	5.9491357544851225e-9	2.5895491254508e-9	1.3041960356861005e-9
1.074933982822018	6.06571837861178e-8	6.22091085983311e-7	0.000035057532481027695	0.000016007311317770212	9.523619724149297e-7	7.48541052033406e-8	1.7127402968067683e-8	5.932851675881644e-9	2.5819048741191253e-9	1.3001573023207788e-9
1.075033982822018	6.029807513402695e-8	6.171924180025338e-7	0.00003530584287993784	0.000015853823440494263	9.530769931311259e-7	7.472881754193694e-8	1.708652705050704e-8	5.9165887754786565e-9	2.5742729039738002e-9	1.2961258808185939e-9
1.0751339828220179	5.994097410162018e-8	6.123338805285842e-7	0.000035558621944655656	0.000015702286210144404	9.537938620010084e-7	7.460349547676943e-8	1.7045684381262742e-8	5.900347444123506e-9	2.5666533784820307e-9	1.2921018505199116e-9
1.075233982822018	5.9585873060970945e-8	6.075151509578599e-7	0.000035815977460134536	0.000015552668414704776	9.54512652097947e-7	7.447814400549617e-8	1.7004876108628994e-8	5.8841280651493e-9	2.559046457703823e-9	1.2880852890052158e-9
1.075333982822018	5.923276433296326e-8	6.027359088275485e-7	0.000036078020507521465	0.00001540493945358295	9.55233436228679e-7	7.435276805266749e-8	1.696410336105506e-8	5.867931014482602e-9	2.551452298342421e-9	1.284076272121673e-9
1.075433982822018	5.888164018947869e-8	5.979958358152844e-7	0.000036344865588836755	0.000015259069323315328	9.559562869410647e-7	7.422737247066195e-8	1.6923367247417143e-8	5.851756660749725e-9	2.5438710537938917e-9	1.2800748740093197e-9
1.075533982822018	5.853249285554223e-8	5.932946157384187e-7	0.000036616630757196355	0.000015115028603665526	9.566812765317698e-7	7.410196204060903e-8	1.688266885728791e-8	5.8356053653816915e-9	2.5363028741960823e-9	1.2760811671269052e-9
1.075633982822018	5.818531451141903e-8	5.886319345528157e-7	0.00003689343775286486	0.000014972788444099515	9.57408477053948e-7	7.39765414733034e-8	1.684200926120214e-8	5.819477482717656e-9	2.5287479064769906e-9	1.272095222277337e-9
1.075733982822018	5.7840097294662144e-8	5.84007480351165e-7	0.00003717541214543401	0.000014832320550625875	9.581379603248535e-7	7.385111541010324e-8	1.6801389510917907e-8	5.803373360106959e-9	2.5212062944022218e-9	1.268117108632802e-9
1.075833982822018	5.749683330211665e-8	5.794209433609131e-7	0.00003746268348245778	0.000014693597172990887	9.588697979334204e-7	7.372568842382019e-8	1.6760810639675413e-8	5.787293338009538e-9	2.5136781786220037e-9	1.2641468937594546e-9
1.075933982822018	5.7155514591879105e-8	5.7487201594175e-7	0.00003775538544487352	0.000014556591092217872	9.596040612478458e-7	7.360026501959738e-8	1.6720273662451946e-8	5.771237750095421e-9	2.506163696717446e-9	1.260184643641878e-9
1.076033982822018	5.681613318521378e-8	5.703603925827155e-7	0.00003805365600956921	0.000014421275608478676	9.603408214230812e-7	7.347484963577503e-8	1.667977957621296e-8	5.7552069233424e-9	2.4986629832461365e-9	1.2562304227070637e-9
1.076133982822018	5.647868106842192e-8	5.65885769898901e-7	0.00003835763761948246	0.000014287624529288155	9.610801494083121e-7	7.334944664474435e-8	1.663932936016026e-8	5.739201178132476e-9	2.491176169787079e-9	1.2522842938481137e-9
1.076233982822018	5.614315019467523e-8	5.614478466278134e-7	0.000038667477361629433	0.000014155612158012556	9.618221159544515e-7	7.322406035379539e-8	1.6598923975977273e-8	5.723220828347245e-9	2.4837033849851295e-9	1.2483463184476563e-9
1.076333982822018	5.5809532485803754e-8	5.570463236253376e-7	0.00003898332715349441	0.000014025213282680115	9.625667916215179e-7	7.309869500594751e-8	1.655856436807012e-8	5.707266181461555e-9	2.47624475459465e-9	1.2444165564007958e-9
1.076433982822018	5.5477819834044075e-8	5.52680903861399e-7	0.00003930534393823053	0.00001389640316508721	9.633142467860595e-7	7.297335478077435e-8	1.6518251463805808e-8	5.691337538636191e-9	2.4688004015226452e-9	1.240495066137876e-9
1.076533982822018	5.514800410374733e-8	5.483512924152604e-7	0.00003963368988916029	0.000013769157530189175	9.640645516485003e-7	7.284804379521477e-8	1.6477986173747834e-8	5.675435194809209e-9	2.4613704458712664e-9	1.2365819046468363e-9
1.076633982822018	5.482007713305131e-8	5.44057196470515e-7	0.00003996853262408161	0.00001364345255576854	9.64817776240489e-7	7.272276610437674e-8	1.643776939188769e-8	5.659559438785795e-9	2.453955004979708e-9	1.2326771274952586e-9
1.076733982822018	5.4494030735510896e-8	5.397983253097709e-7	0.00004031004542992655	0.000013519264862371737	9.655739904322056e-7	7.259752570232767e-8	1.6397601995874038e-8	5.643710553327345e-9	2.4465541934655636e-9	1.2287807888521508e-9
1.076833982822018	5.416985670169208e-8	5.355743903090343e-7	0.0000406584074983511	0.000013396571503506745	9.663332639396465e-7	7.247232652287812e-8	1.6357484847238334e-8	5.627888815238796e-9	2.439168123265532e-9	1.2248929415093506e-9
1.076933982822018	5.384754680073056e-8	5.313851049318063e-7	0.0000410138041728704	0.000013275349956093097	9.67095666331875e-7	7.234717244035159e-8	1.631741879161764e-8	5.612094495455169e-9	2.4317969036755957e-9	1.2210136369026563e-9
1.077033982822018	5.352709278185414e-8	5.272301847229202e-7	0.000041376427208195934	0.00001315557811115828	9.678612670382807e-7	7.222206727034855e-8	1.6277404658974742e-8	5.596327859126672e-9	2.4244406413906626e-9	1.2171429251326941e-9
1.0771339828220179	5.320848637586842e-8	5.231093473020982e-7	0.00004174647504246553	0.00001303723426477181	9.686301353557844e-7	7.209701477049912e-8	1.6237443263814758e-8	5.580589165702871e-9	2.417099440543607e-9	1.213280854985449e-9
1.077233982822018	5.289171929660781e-8	5.190223123572475e-7	0.000042124153083118934	0.000012920297109210086	9.694023404560178e-7	7.197201864120351e-8	1.6197535405399006e-8	5.5648786690153155e-9	2.4097734027437067e-9	1.209427473952441e-9
1.077333982822018	5.2576783242358985e-8	5.149688016375767e-7	0.00004250967400719333	0.000012804745724347966	9.701779513925142e-7	7.184708252636859e-8	1.6157681867956715e-8	5.5491966173595825e-9	2.4024626271147803e-9	1.2055828282508005e-9
1.077433982822018	5.22636698972394e-8	5.109485389463651e-7	0.000042903258076900276	0.000012690559569265166	9.709570371078694e-7	7.172221001413074e-8	1.6117883420892943e-8	5.533543253575621e-9	2.395167210332445e-9	1.2017469628428525e-9
1.077533982822018	5.195237093255454e-8	5.069612501336081e-7	0.00004330513347136477	0.00001257771847406682	9.717396664408555e-7	7.159740463757014e-8	1.6078140818994107e-8	5.517918815127392e-9	2.3878872466611033e-9	1.1979199214555266e-9
1.077633982822018	5.164287800811674e-8	5.030066630884099e-7	0.00004371553663549594	0.000012466202631908886	9.725259081335608e-7	7.147266987541816e-8	1.6038454802631044e-8	5.5023235341812295e-9	2.380622827990379e-9	1.1941017465995029e-9
1.077733982822018	5.133518277353663e-8	4.990845077311776e-7	0.00004413471264700616	0.000012355992591223252	9.733158308384969e-7	7.134800915275459e-8	1.5998826097959212e-8	5.486757637683303e-9	2.3733740438709425e-9	1.1902924795880571e-9
1.077833982822018	5.1029276869479726e-8	4.951945160055897e-7	0.00004456291560267311	0.000012247069248136357	9.741095031256535e-7	7.122342584169333e-8	1.5959255417115587e-8	5.471221347435692e-9	2.366140981549898e-9	1.1864921605555914e-9
1.077933982822018	5.0725151928897415e-8	4.913364218704358e-7	0.000045000409025012674	0.000012139413839077256	9.749069934896243e-7	7.109892326206541e-8	1.5919743458414377e-8	5.455714880171786e-9	2.3589237260057262e-9	1.1827008284760213e-9
1.078033982822018	5.042279957822644e-8	4.875099612912126e-7	0.000045447466290608854	0.000012033007933567785	9.7570837035663e-7	7.097450468208777e-8	1.5880290906538624e-8	5.440238447630448e-9	2.3517223599826383e-9	1.1789185211807872e-9
1.078133982822018	5.012221143855848e-8	4.837148722315828e-7	0.000045904371081430544	0.000011927833427191143	9.765137020915912e-7	7.085017331902611e-8	1.584089843273001e-8	5.424792256629123e-9	2.3445369640245095e-9	1.1751452753766598e-9
1.078233982822018	4.982337912678423e-8	4.799508946446712e-7	0.000046371417860568874	0.000011823872534733304	9.773230570051614e-7	7.072593233984971e-8	1.5801566694976394e-8	5.409376509136194e-9	2.3373676165083295e-9	1.171381126663303e-9
1.078333982822018	4.952629425670688e-8	4.762177704641805e-7	0.000046848912373921994	0.000011721107783492223	9.78136503360753e-7	7.060178486187569e-8	1.5762296338195908e-8	5.393991402341919e-9	2.3302143936771395e-9	1.167626109550547e-9
1.078433982822018	4.923094844013176e-8	4.725152435953804e-7	0.00004733717217945543	0.000011619522006750681	9.789541093815732e-7	7.047773395340875e-8	1.572308799441967e-8	5.378637128728889e-9	2.323077369672639e-9	1.1638802574754535e-9
1.078533982822018	4.8937333287924975e-8	4.688430599059423e-7	0.00004783652720580709	0.00001151909833740754	9.797759432576263e-7	7.035378263436883e-8	1.56839422829715e-8	5.3633138761411645e-9	2.3159566165671403e-9	1.1601436028191477e-9
1.078633982822018	4.864544041105105e-8	4.65200967216636e-7	0.0000483473203421025	0.000011419820201763719	9.806020731527298e-7	7.022993387691493e-8	1.564485981064511e-8	5.348021827852581e-9	2.308852204395254e-9	1.1564161769233401e-9
1.078733982822018	4.835526142158097e-8	4.615887152919108e-7	0.00004886990806100605	0.000011321671313457733	9.814325672115184e-7	7.010619060605688e-8	1.560584117187953e-8	5.332761162634148e-9	2.301764201185028e-9	1.1526980101067144e-9
1.078833982822018	4.8066787933677315e-8	4.58006055830338e-7	0.00004940466107717594	0.00001122463566754777	9.822674935664355e-7	6.998255570026292e-8	1.556688694893145e-8	5.3175320548205015e-9	2.2946926729886997e-9	1.148989131680986e-9
1.078933982822018	4.77800115645542e-8	4.5445274245493996e-7	0.00004995196504344307	0.000011128697534735006	9.831069203447361e-7	6.985903199205735e-8	1.5527997712046085e-8	5.302334674375442e-9	2.2876376839129806e-9	1.145289569966814e-9
1.079033982822018	4.749492393541318e-8	4.509285307034225e-7	0.000050512221287217425	0.000011033841455725421	9.839509156754732e-7	6.973562226861175e-8	1.5489174019625095e-8	5.2871691869565204e-9	2.280599296148924e-9	1.1415993523094215e-9
1.079133982822018	4.721151667235663e-8	4.4743317801828974e-7	0.0000510858475898175	0.000010940052235725992	9.847995476965129e-7	6.961232927232996e-8	1.545041641839268e-8	5.272035753978905e-9	2.2735775700014766e-9	1.1379185050940637e-9
1.079233982822018	4.692978140727429e-8	4.439664437368431e-7	0.000051673279011598315	0.000010847314939070308	9.856528845614851e-7	6.948915570142064e-8	1.5411725443559157e-8	5.256934532678062e-9	2.2665725639183763e-9	1.1342470537611615e-9
1.079333982822018	4.6649709778715353e-8	4.4052808908116396e-7	0.000052274968766013144	0.000010755614883973622	9.865109944468178e-7	6.936610421047093e-8	1.5373101618982945e-8	5.24186567617213e-9	2.2595843345189735e-9	1.1305850228214004e-9
1.079433982822018	4.637129343272689e-8	4.3711787714787884e-7	0.000052891389145959216	0.000010664937637408352	9.873739455587104e-7	6.92431774110042e-8	1.5334545457329528e-8	5.226829333522697e-9	2.25261293662231e-9	1.1269324358704251e-9
1.079533982822018	4.6094524023680914e-8	4.337355728979572e-7	0.00005352303250601157	0.000010575269010102408	9.882418061401303e-7	6.912037787203649e-8	1.5296057460228945e-8	5.2118256497953634e-9	2.245658423275063e-9	1.1232893156034102e-9
1.079633982822018	4.581939321507502e-8	4.303809431463977e-7	0.00005417041230446941	0.000010486595051653821	9.89114644477845e-7	6.899770812062539e-8	1.5257638118431423e-8	5.196854766119241e-9	2.2387208457790183e-9	1.1196556838294993e-9
1.079733982822018	4.5545892680311666e-8	4.270537565518017e-7	0.00005483406420941096	0.000010398902045758673	9.899925289093844e-7	6.887517064240834e-8	1.5219287911959976e-8	5.18191681974558e-9	2.231800253718055e-9	1.1160315614858635e-9
1.079833982822018	4.527401410346148e-8	4.237537836059413e-7	0.00005551454727331468	0.000010312176505550758	9.908755278300971e-7	6.875276788213908e-8	1.518100731026194e-8	5.1670119441056984e-9	2.224896694984943e-9	1.112416968651752e-9
1.079933982822018	4.500374918000051e-8	4.2048079662322566e-7	0.000056212445181167215	0.000010226405169048721	9.917637097001445e-7	6.863050224421383e-8	1.514279677235806e-8	5.152140268868104e-9	2.2180102158075964e-9	1.1088119245621692e-9
1.080033982822018	4.473508961753361e-8	4.1723456973010867e-7	0.00005692836757736812	0.000010141574994708458	9.926571430515537e-7	6.850837609319277e-8	1.51046567469898e-8	5.13730191999479e-9	2.211140860775079e-9	1.1052164476215134e-9
1.080133982822018	4.4468027136493136e-8	4.1401487885446534e-7	0.0000576629514771983	0.000010057673157077645	9.935558964952316e-7	6.838639175431312e-8	1.5066587672764183e-8	5.1224970197967464e-9	2.2042886728631365e-9	1.10163055541687e-9
1.080233982822018	4.420255347082506e-8	4.1082150171489603e-7	0.0000584168627690919	9.97468704255017e-6	9.94460038728042e-7	6.826455151399858e-8	1.5028589978297597e-8	5.107725686988858e-9	2.197453693459505e-9	1.0980542647312674e-9
1.080333982822018	4.393866036864974e-8	4.076542178100002e-7	0.00005919079781445265	9.89260424521734e-6	9.953696385398467e-7	6.814285762035932e-8	1.4990664082356938e-8	5.092988036743801e-9	2.190635962388698e-9	1.0944875915566117e-9
1.080433982822018	4.367633959291081e-8	4.045128084075957e-7	0.000059985485152371235	9.811412562813708e-6	9.962847648206007e-7	6.802131228368849e-8	1.495281039399916e-8	5.078284180745461e-9	2.183835517936647e-9	1.0909305511065284e-9
1.080533982822018	4.3415582922003035e-8	4.0139705653391165e-7	0.00006080168731719113	9.731099992754867e-6	9.972054865674277e-7	6.789991767695005e-8	1.4915029312709123e-8	5.063614227241488e-9	2.1770523968748215e-9	1.087383157828985e-9
1.080633982822018	4.3156382150382026e-8	3.98306746962741e-7	0.00006164020277757202	9.651654728264856e-6	9.98131872891731e-7	6.777867593626248e-8	1.4877321228535438e-8	5.0489782810951005e-9	2.1702866344840833e-9	1.0838454254187272e-9
1.080733982822018	4.2898729089160914e-8	3.952416662045615e-7	0.00006250186800644919	9.573065154590881e-6	9.990639930263137e-7	6.765758916137518e-8	1.4839686522224459e-8	5.0343764438362536e-9	2.163538264578242e-9	1.080317366829552e-9
1.080833982822018	4.264261556668536e-8	3.9220160249562393e-7	0.00006338755969213598	9.495319845303136e-6	1.0000019163325116e-6	6.753665941613892e-8	1.4802125565352472e-8	5.019808813712051e-9	2.15680731952717e-9	1.0767989942863975e-9
1.080933982822018	4.238803342909699e-8	3.8918634578704304e-7	0.0000642981971016875	9.41840755867769e-6	1.0009457123073682e-6	6.741588872897223e-8	1.4764638720456826e-8	5.005275485736591e-9	2.150093830279794e-9	1.0732903192972903e-9
1.081033982822018	4.213497454087747e-8	3.8619568773382766e-7	0.00006523474460868177	9.342317234159602e-6	1.0018954505907853e-6	6.729527909331888e-8	1.4727226341163991e-8	4.990776551739941e-9	2.143397826386476e-9	1.0697913526650687e-9
1.081133982822018	4.1883430785379e-8	3.832294216839336e-7	0.00006619821439866533	9.26703798890541e-6	1.0028512009727517e-6	6.717483246810266e-8	1.468988877231742e-8	4.976312100416639e-9	2.136719336021394e-9	1.0663021044989948e-9
1.081233982822018	4.16333940653374e-8	3.802873426672579e-7	0.00006718966936671482	9.192559114401581e-6	1.0038130334005282e-6	6.70545507781738e-8	1.4652626350102307e-8	4.961882217373254e-9	2.1300583860043347e-9	1.0628225842261304e-9
1.081333982822018	4.138485630337398e-8	3.7736924738468744e-7	0.00006821022622290983	9.11887007315901e-6	1.0047810179859205e-6	6.693443591475332e-8	1.4615439402170168e-8	4.947486985175753e-9	2.1234150018224246e-9	1.059352800602682e-9
1.081433982822018	4.113780944247757e-8	3.74474934197058e-7	0.0000692610588230288	9.045960495478402e-6	1.0057552250125385e-6	6.681448973586744e-8	1.4578328247760398e-8	4.933126483395693e-9	2.1167892076513357e-9	1.0558927617250042e-9
1.081533982822018	4.08922454464762e-8	3.716042031141671e-7	0.0000703434017433337	8.973820176288343e-6	1.0067357249430742e-6	6.669471406677957e-8	1.4541293197820935e-8	4.918800788656136e-9	2.1101810263763146e-9	1.052442475040593e-9
1.081633982822018	4.064815630049348e-8	3.6875685578376753e-7	0.0000714585541202242	8.902439072052176e-6	1.0077225884266406e-6	6.657511070041687e-8	1.4504334555127319e-8	4.904509974676813e-9	2.103590479612967e-9	1.049001947358856e-9
1.081733982822018	4.040553401139033e-8	3.65932695480549e-7	0.00007260788377744507	8.831807297741984e-6	1.0087158863061054e-6	6.645568139778914e-8	1.4467452614400017e-8	4.8902541123187e-9	2.097017587727565e-9	1.0455711848617357e-9
1.081833982822018	4.016437060819521e-8	3.631315270951474e-7	0.00007379283166584172	8.761915123879139e-6	1.0097156896254903e-6	6.633642788840719e-8	1.4430647662420605e-8	4.876033269628011e-9	2.0904623698573257e-9	1.0421501931142306e-9
1.081933982822018	3.992465814251801e-8	3.603531571231213e-7	0.00007501491664305748	8.692752973638001e-6	1.0107220696373335e-6	6.621735187068855e-8	1.4393919978145131e-8	4.861847511879373e-9	2.083924843930121e-9	1.0387389770746417e-9
1.082033982822018	3.968638868895517e-8	3.5759739365397687e-7	0.00007627574062335164	8.624311420013618e-6	1.0117350978101893e-6	6.609845501236696e-8	1.4357269832818287e-8	4.847696901618882e-9	2.0774050266841962e-9	1.0353375411048538e-9
1.082133982822018	3.94495543454778e-8	3.548640463601693e-7	0.0000775769941307561	8.556581183049038e-6	1.0127548458360445e-6	6.597973895088911e-8	1.4320697490083419e-8	4.833581498706019e-9	2.070902933687362e-9	1.0319458889802801e-9
1.082233982822018	3.921414723381046e-8	3.5215292648612736e-7	0.00007892046229217371	8.489553127123227e-6	1.0137813856378476e-6	6.586120529381091e-8	1.4284203206093022e-8	4.819501360355312e-9	2.064418579356073e-9	1.0285640238998306e-9
1.082333982822018	3.898015949979663e-8	3.4946384683730724e-7	0.00008030803131083351	8.423218258296767e-6	1.0148147893770656e-6	6.57428556191881e-8	1.4247787229617153e-8	4.805456541177453e-9	2.0579519769742313e-9	1.025191948495624e-9
1.082433982822018	3.8747583313751876e-8	3.4679662176922845e-7	0.00008174169546472398	8.357567721713968e-6	1.0158551294612292e-6	6.562469147596054e-8	1.4211449802150225e-8	4.7914470932197055e-9	2.0515031387115985e-9	1.0218296648426074e-9
1.082533982822018	3.851641087080693e-8	3.441510671765555e-7	0.00008322356467938063	8.292592799060607e-6	1.0169024785515676e-6	6.550671438433243e-8	1.4175191158016371e-8	4.7774730660057494e-9	2.0450720756421197e-9	1.0184771744680258e-9
1.082633982822018	3.828663439123694e-8	3.4152700048218683e-7	0.00008475587272967153	8.228284906075547e-6	1.0179569095706646e-6	6.538892583614964e-8	1.4139011524474122e-8	4.7635345065751795e-9	2.0386587977618785e-9	1.0151344783607924e-9
1.082733982822018	3.805824612078201e-8	3.3892424062636916e-7	0.00008634098613118725	8.164635590114895e-6	1.0190184957101405e-6	6.527132729526873e-8	1.4102911121818578e-8	4.749631459522219e-9	2.0322633140068296e-9	1.0118015769806511e-9
1.082833982822018	3.783123833095564e-8	3.36342608055833e-7	0.00008798141378846868	8.101636527767577e-6	1.0200873104384028e-6	6.515392019792492e-8	1.4066890163483289e-8	4.73576396703408e-9	2.0258856322702883e-9	1.0084784702672983e-9
1.082933982822018	3.760560331934191e-8	3.337819247129473e-7	0.00008967981747479572	8.039279522521181e-6	1.0211634275084182e-6	6.503670595309283e-8	1.403094885614004e-8	4.721932068928673e-9	2.0195257594201725e-9	1.005165157649291e-9
1.083033982822018	3.7381333409883504e-8	3.312420140249148e-7	0.00009143902322670641	7.97755650247644e-6	1.0222469209655412e-6	6.491968594284502e-8	1.39950873997978e-8	4.70813580269197e-9	2.0131837013160024e-9	1.0018616380528757e-9
1.083133982822018	3.715842095315894e-8	3.28722700892978e-7	0.00009326203374587104	7.916459518109856e-6	1.0233378651553825e-6	6.480286152270407e-8	1.39593059879001e-8	4.694375203514654e-9	2.006859462825664e-9	9.98567909910703e-10
1.0832339828220179	3.693685832664912e-8	3.2622381168166917e-7	0.00009515204191165814	7.855980740082569e-6	1.024436334731728e-6	6.468623402199152e-8	1.3923604807421224e-8	4.680650304328349e-9	2.000553047841913e-9	9.952839711703512e-10
1.083333982822018	3.6716637934994854e-8	3.237451742080743e-7	0.0000971124455198591	7.796112457094826e-6	1.0255424046645033e-6	6.456980474417155e-8	1.388798403896096e-8	4.666961135841373e-9	1.9942644592986614e-9	9.920098193028e-10
1.083433982822018	3.649775221024537e-8	3.212866177311654e-7	0.00009914686337667614	7.736847073785511e-6	1.0266561502477809e-6	6.445357496719195e-8	1.385244385683858e-8	4.6533077265741136e-9	1.987993699187102e-9	9.88745451310762e-10
1.083533982822018	3.6280193612095915e-8	3.188479729411086e-7	0.00010125915289275286	7.678177108673811e-6	1.0277776471078796e-6	6.433754594381957e-8	1.3816984429185075e-8	4.639690102893654e-9	1.98174076857147e-9	9.854908637368608e-10
1.083633982822018	3.606395462811649e-8	3.164290719486575e-7	0.00010345342933941565	7.620095192144251e-6	1.0289069712114465e-6	6.422171890197128e-8	1.3781605918034216e-8	4.6261082890480924e-9	1.9755056676046958e-9	9.82246052671734e-10
1.083733982822018	3.5849027773972264e-8	3.140297482745633e-7	0.00010573408694965229	7.562594064472846e-6	1.030044198873653e-6	6.410609504504178e-8	1.3746308479412543e-8	4.612562307200384e-9	1.969288395543767e-9	9.790110137619859e-10
1.083833982822018	3.563540559363563e-8	3.1164983683901785e-7	0.00010810582206899642	7.505666573893406e-6	1.0311894067664167e-6	6.39906755522269e-8	1.371109226342855e-8	4.59905217746166e-9	1.963088950764932e-9	9.757857422180603e-10
1.083933982822018	3.5423080659588895e-8	3.092891739511527e-7	0.00011057365858768225	7.449305674703827e-6	1.0323426719267067e-6	6.387546157884442e-8	1.3675957414359914e-8	4.585577917924293e-9	1.956907330778695e-9	9.725702328219993e-10
1.084033982822018	3.521204557301661e-8	3.0694759729854597e-7	0.0001131429759152207	7.393504425410004e-6	1.03350407176486e-6	6.376045425664678e-8	1.3640904070740026e-8	4.572139544694061e-9	1.950743532244466e-9	9.69364479935014e-10
1.084133982822018	3.5002292963995305e-8	3.046249459368164e-7	0.00011581953979282797	7.33825598690851e-6	1.0346736840730234e-6	6.364565469413573e-8	1.3605932365443702e-8	4.558737071922465e-9	1.9445975509852322e-9	9.661684775050963e-10
1.084233982822018	3.479381549166736e-8	3.023210602792067e-7	0.00011860953627817882	7.283553620705085e-6	1.0358515870335886e-6	6.353106397686758e-8	1.3571042425770703e-8	4.545370511838038e-9	1.938469382001797e-9	9.629822190743418e-10
1.084333982822018	3.458660584441482e-8	3.000357820862537e-7	0.00012151960928229656	7.229390687169602e-6	1.0370378592277508e-6	6.341668316775852e-8	1.3536234373529463e-8	4.5320398747776054e-9	1.9323590194869573e-9	9.598056977863277e-10
1.084433982822018	3.4380656740018704e-8	2.977689544554722e-7	0.00012455690209017776	7.175760643825862e-6	1.0382325796440876e-6	6.33025133073836e-8	1.3501508325118755e-8	4.5187451692169645e-9	1.9262664568394493e-9	9.566389063932733e-10
1.084533982822018	3.417596092581676e-8	2.955204218111e-7	0.00012772910335688933	7.122657043675868e-6	1.0394358276872347e-6	6.318855541427451e-8	1.346686439160873e-8	4.5054864018011965e-9	1.920191686677661e-9	9.5348183726315e-10
1.084633982822018	3.39725111788487e-8	2.932900298938851e-7	0.00013104449814024094	7.0700735335574645e-6	1.040647683186613e-6	6.307481048521184e-8	1.3432302678820616e-8	4.492263577374433e-9	1.914134700853216e-9	9.503344823866887e-10
1.084733982822018	3.37703003059977e-8	2.910776257509107e-7	0.0001345120246117011	7.018003852534689e-6	1.0418682264052255e-6	6.296127949551307e-8	1.3397823287405792e-8	4.479076699009483e-9	1.9080954904642824e-9	9.47196833384264e-10
1.084833982822018	3.3569321144123206e-8	2.8888305772547673e-7	0.00013814133718080567	6.966441830320238e-6	1.0430975380485381e-6	6.28479633993197e-8	1.3363426312923197e-8	4.465925768036657e-9	1.9020740458687873e-9	9.440688815126838e-10
1.084933982822018	3.3369566560188106e-8	2.867061754470252e-7	0.0001419428768772843	6.915381385729232e-6	1.0443356992734283e-6	6.273486312987919e-8	1.3329111845916408e-8	4.452810784072658e-9	1.896070356697378e-9	9.409506176719089e-10
1.085033982822018	3.3171029451377054e-8	2.845468298211132e-7	0.0001459279499624214	6.864816525163215e-6	1.0455827916971832e-6	6.26219795998218e-8	1.3294879971988813e-8	4.4397317450486425e-9	1.8900844118661833e-9	9.378420324116237e-10
1.085133982822018	3.297370274521028e-8	2.8240487301943484e-7	0.00015010881589025331	6.8147413411245444e-6	1.0468388974066316e-6	6.250931370143772e-8	1.3260730771879162e-8	4.426688647238201e-9	1.884116199589489e-9	9.347431159377798e-10
1.085233982822018	3.277757939964996e-8	2.802801584698898e-7	0.00015449878591386744	6.765150010759379e-6	1.0481040989672917e-6	6.239686630694742e-8	1.322666432153422e-8	4.413681485284782e-9	1.8781657073921134e-9	9.316538581189634e-10
1.085333982822018	3.2582652403201893e-8	2.781725408467259e-7	0.00015911233383791542	6.7160367944301166e-6	1.0493784794326346e-6	6.228463826877132e-8	1.3192680692182803e-8	4.4007102522289096e-9	1.8722329221217684e-9	9.285742484927665e-10
1.085433982822018	3.238891477500681e-8	2.760818760606807e-7	0.0001639652206612495	6.66739603431442e-6	1.0506621223534279e-6	6.217263041979311e-8	1.3158779950406181e-8	4.387774939534732e-9	1.866317829961006e-9	9.255042762719604e-10
1.085533982822018	3.219635956493092e-8	2.7400802124922496e-7	0.00016907463514037705	6.619222153032741e-6	1.0519551117871506e-6	6.206084357362261e-8	1.3124962158209986e-8	4.374875537116538e-9	1.8604204164392454e-9	9.224439303506797e-10
1.085633982822018	3.2004979853647564e-8	2.719508347668399e-7	0.00017445935264552987	6.57150965230205e-6	1.053257532307512e-6	6.19492785248549e-8	1.3091227373093705e-8	4.362012033364734e-9	1.854540666444485e-9	9.193931993104332e-10
1.085733982822018	3.181476875271281e-8	2.6991017617533287e-7	0.00018013991508635332	6.524253111615323e-6	1.0545694690140096e-6	6.183793604932312e-8	1.3057575648119463e-8	4.349184415171326e-9	1.8486785642348366e-9	9.163520714260853e-10
1.085833982822018	3.1625719404638195e-8	2.6788590623423486e-7	0.00018613883516825725	6.477447186947375e-6	1.0558910075416678e-6	6.172681690435434e-8	1.3024007031980583e-8	4.336392667955523e-9	1.8428340934500262e-9	9.133205346717337e-10
1.085933982822018	3.14378249829539e-8	2.6587788689121996e-7	0.0001924808288202766	6.431086609484737e-6	1.0572222340707628e-6	6.161592182901537e-8	1.2990521569068276e-8	4.3236367756883706e-9	1.8370072371225951e-9	9.102985767264898e-10
1.086033982822018	3.125107869227114e-8	2.638859812726023e-7	0.00019919308033165188	6.3851661843805385e-6	1.0585632353367151e-6	6.150525154436054e-8	1.2957119299538201e-8	4.310916720917497e-9	1.8311979776889863e-9	9.072861849801766e-10
1.086133982822018	3.1065473768335185e-8	2.6191005367387196e-7	0.00020630554557448505	6.339680789533007e-6	1.0599140986400483e-6	6.139480675367435e-8	1.2923800259375783e-8	4.29823248479139e-9	1.8254062970005077e-9	9.042833465389732e-10
1.086233982822018	3.088100347807581e-8	2.5994996955029517e-7	0.000213851299705961	6.2946253743873894e-6	1.0612749118564435e-6	6.128458814271081e-8	1.289056448046075e-8	4.285584047083207e-9	1.8196321763340907e-9	9.012900482309308e-10
1.086333982822018	3.069766111965253e-8	2.5800559550756065e-7	0.00022186693697852925	6.249994958760712e-6	1.0626457634469065e-6	6.117459637993155e-8	1.2857411990630938e-8	4.27297138621446e-9	1.8138755964029317e-9	8.983062766114521e-10
1.086433982822018	3.05154400224933e-8	2.560767992924835e-7	0.0002303930317915931	6.205784631688775e-6	1.0640267424680127e-6	6.106483211673877e-8	1.2824342813744684e-8	4.260394479278246e-9	1.8081365373669567e-9	8.953320179686469e-10
1.086533982822018	3.0334333547330855e-8	2.5416344978377347e-7	0.0002394746719617371	6.1619895502952215e-6	1.0654179385822948e-6	6.095529598770714e-8	1.2791356969743599e-8	4.247853302062192e-9	1.8024149788431514e-9	8.923672583286693e-10
1.086633982822018	3.0154335086232544e-8	2.522654169828431e-7	0.00024916207745453664	6.118604938681773e-6	1.0668194420686898e-6	6.084598861081242e-8	1.2758454474712983e-8	4.23534782907108e-9	1.7967108999157493e-9	8.894119834609132e-10
1.086733982822018	2.99754380626259e-8	2.503825720046794e-7	0.0002595113206196643	6.075626086839447e-6	1.0682313438331199e-6	6.073691058765579e-8	1.2725635340942655e-8	4.222878033549155e-9	1.7910242791462288e-9	8.864661788831641e-10
1.086833982822018	2.9797635931320725e-8	2.4851478706877367e-7	0.00027058516744283987	6.033048349580374e-6	1.0696537354191844e-6	6.062806250368762e-8	1.269289957698643e-8	4.21044388750211e-9	1.785355094583237e-9	8.835298298666845e-10
1.086933982822018	2.9620922178526702e-8	2.466619354901027e-7	0.00028245406365576167	5.990867145489491e-6	1.0710867090189604e-6	6.051944492842771e-8	1.2660247187720939e-8	4.198045361718859e-9	1.7797033237723434e-9	8.806029214411995e-10
1.087033982822018	2.9445290321864824e-8	2.4482389167016773e-7	0.000295197294967054	5.9490779558959145e-6	1.0725303574839008e-6	6.04110584156816e-8	1.2627678174403474e-8	4.185682425792807e-9	1.7740689437656215e-9	8.776854383998347e-10
1.087133982822018	2.9270733910377776e-8	2.4300053108809244e-7	0.0003089043575046552	5.9076763238634925e-6	1.0739847743358804e-6	6.03029035037561e-8	1.2595192534729373e-8	4.1733550481430765e-9	1.7684519311311332e-9	8.747773653039614e-10
1.0872339828220179	2.9097246524534164e-8	2.411917302917713e-7	0.00032367658320570634	5.866657853200135e-6	1.0754500537783277e-6	6.019498071567034e-8	1.2562790262888478e-8	4.161063196035236e-9	1.76285226196226e-9	8.718786864879697e-10
1.087333982822018	2.892482177622877e-8	2.393973668890796e-7	0.0003396290759008606	5.82601820748549e-6	1.0769262907075185e-6	6.008729055936631e-8	1.2530471349620785e-8	4.148806835601827e-9	1.7572699118869072e-9	8.689893860640037e-10
1.087433982822018	2.8753453308781442e-8	2.376173195391443e-7	0.0003568930279463454	5.785753109116919e-6	1.0784135807239318e-6	5.997983352791495e-8	1.2498235782271789e-8	4.136585931862692e-9	1.751704856076605e-9	8.66109447926596e-10
1.087533982822018	2.8583134796928085e-8	2.3585146794365594e-7	0.0003756185054489063	5.7458583383723605e-6	1.0799120201438027e-6	5.987261009972005e-8	1.2466083544846149e-8	4.124400448744751e-9	1.7461570692553756e-9	8.632388557572272e-10
1.087633982822018	2.8413859946812472e-8	2.3409969283825417e-7	0.0003959778137374301	5.7063297324912975e-6	1.0814217060107648e-6	5.976562073872116e-8	1.2434014618061661e-8	4.112250349101824e-9	1.7406265257086206e-9	8.603775930288574e-10
1.087733982822018	2.824562249597069e-8	2.3236187598396072e-7	0.000418169585602089	5.667163184771936e-6	1.0829427361076056e-6	5.965886589459126e-8	1.2402028979401949e-8	4.100135594733962e-9	1.7351131992917413e-9	8.575256430103315e-10
1.087833982822018	2.80784162133151e-8	2.3063790015867477e-7	0.0004424237754663133	5.628354643685427e-6	1.0844752089682072e-6	5.955234600293496e-8	1.2370126603168636e-8	4.088056146406596e-9	1.7296170634387557e-9	8.546829887708059e-10
1.087933982822018	2.791223489911309e-8	2.2892764914872455e-7	0.00046900779660739893	5.589900112005901e-6	1.086019223889582e-6	5.9446061485482107e-8	1.2338307460532711e-8	4.076011963869419e-9	1.7241380911706998e-9	8.518496131840118e-10
1.088033982822018	2.7747072384963068e-8	2.2723100774046623e-7	0.000498234110746047	5.551795645956475e-6	1.0875748809440624e-6	5.934001275027992e-8	1.2306571519585436e-8	4.064003005874928e-9	1.7186762551039475e-9	8.490254989325264e-10
1.088133982822018	2.7582922533768156e-8	2.255478617119588e-7	0.0005304696768157393	5.5140373543709045e-6	1.0891422809916394e-6	5.9234200191883e-8	1.2274918745388247e-8	4.0520292301968965e-9	1.7132315274584231e-9	8.462106285119696e-10
1.088233982822018	2.741977923970427e-8	2.2387809782467442e-7	0.0005661477985920145	5.476621397870173e-6	1.0907215256924173e-6	5.912862419153986e-8	1.224334910002222e-8	4.0400905936482604e-9	1.7078038800656551e-9	8.434049842350892e-10
1.088333982822018	2.7257636428188305e-8	2.2222160381528327e-7	0.0006057830937610098	5.43954398805422e-6	1.0923127175192591e-6	5.902328511737839e-8	1.2211862542636933e-8	4.0281870520991435e-9	1.702393284376737e-9	8.406085482358555e-10
1.088433982822018	2.7096488055840984e-8	2.205782683874849e-7	0.0006499905614582212	5.402801386708083e-6	1.0939159597705402e-6	5.891818332458845e-8	1.2180459029498339e-8	4.016318560494317e-9	1.6969997114702097e-9	8.378213024734506e-10
1.088533982822018	2.6936328110448665e-8	2.1894798120390475e-7	0.0006995100833492748	5.36638990502245e-6	1.0955313565830921e-6	5.8813319155603034e-8	1.2149138514036634e-8	4.004485072870644e-9	1.691623132059743e-9	8.350432287362165e-10
1.088633982822018	2.677715061091956e-8	2.1733063287803143e-7	0.0007552382032853175	5.3303059028279925e-6	1.0971590129452575e-6	5.870869294027469e-8	1.2117900946892485e-8	3.99268654237401e-9	1.6862635165017844e-9	8.322743086455202e-10
1.088733982822018	2.6618949607240714e-8	2.1572611496623716e-7	0.0008182697664533228	5.2945457878436466e-6	1.0987990347101523e-6	5.860430499605339e-8	1.208674627596379e-8	3.980922921276388e-9	1.6809208348030614e-9	8.295145236596097e-10
1.088833982822018	2.646171918043025e-8	2.1413431995982668e-7	0.0008899530758811239	5.259106014938181e-6	1.1004515286090684e-6	5.850015562815969e-8	1.2055674446451073e-8	3.969194160992303e-9	1.6755950566279873e-9	8.267638550773605e-10
1.088933982822018	2.63054534424865e-8	2.125551412771632e-7	0.0009719638243206644	5.22398308540487e-6	1.1021166022650166e-6	5.8396245129755976e-8	1.2024685400902385e-8	3.957500212095271e-9	1.6702861513059412e-9	8.240222840419915e-10
1.089033982822018	2.6150146536336845e-8	2.1098847325584167e-7	0.0010664054765368502	5.189173546249228e-6	1.1037943642064997e-6	5.829257378211768e-8	1.1993779079257932e-8	3.945841024334003e-9	1.6649940878384866e-9	8.212897915447344e-10
1.089133982822018	2.5995792635781117e-8	2.0943421114491566e-7	0.0011759474936886053	5.154673989489083e-6	1.1054849238813815e-6	5.818914185479861e-8	1.1962955418893439e-8	3.9342165466482065e-9	1.659718834906397e-9	8.185663584284206e-10
1.0892339828220179	2.584238594543591e-8	2.0789225109719227e-7	0.0013040186191289355	5.120481051467335e-6	1.1071883916709885e-6	5.8085949605797847e-8	1.1932214354663813e-8	3.9226267271844495e-9	1.6544603608766804e-9	8.158519653910372e-10
1.089333982822018	2.5689920700673365e-8	2.063624901615683e-7	0.0014550817797393718	5.086591412176547e-6	1.1089048789043855e-6	5.798299728172306e-8	1.1901555818945489e-8	3.911071513311537e-9	1.6492186338094686e-9	8.131465929892303e-10
1.089433982822018	2.5538391167561072e-8	2.0484482627544213e-7	0.0016350324647307958	5.053001794595812e-6	1.1106344978727638e-6	5.788028511795198e-8	1.1870979741678689e-8	3.899550851635861e-9	1.6439936214647468e-9	8.104502216417449e-10
1.089533982822018	2.5387791642795845e-8	2.033391582571504e-7	0.0018517882065967228	5.0197089640386005e-6	1.112377361844132e-6	5.777781333879099e-8	1.1840486050408815e-8	3.888064688016336e-9	1.6387852913090737e-9	8.077628316328015e-10
1.089633982822018	2.523811645363879e-8	2.0184538579849506e-7	0.002116181415347401	4.986709727512719e-6	1.114133585078096e-6	5.767558215763394e-8	1.1810074670327281e-8	3.8766129675794116e-9	1.6335936105221459e-9	8.050844031154616e-10
1.089733982822018	2.5089359957846154e-8	2.0036340945730182e-7	0.0024433476508032596	4.954000933090939e-6	1.1159032828408579e-6	5.757359177711637e-8	1.1779745524312132e-8	3.865195634733491e-9	1.6284185460032552e-9	8.024149161148951e-10
1.089833982822018	2.494151654359985e-8	1.9889313065004334e-7	0.002854949505730853	4.9215794692928925e-6	1.1176865714204394e-6	5.7471842389269604e-8	1.1749498532967654e-8	3.85381263318356e-9	1.623260064377742e-9	7.997543505316365e-10
1.089933982822018	2.479458062943456e-8	1.9743445164452417e-7	0.0033828624852671996	4.889442264477609e-6	1.1194835681420897e-6	5.737033417567395e-8	1.1719333614664075e-8	3.8424639059453346e-9	1.6181181320032434e-9	7.97102686144791e-10
1.090033982822018	2.4648546664162983e-8	1.959872755525975e-7	0.0040755290046892104	4.857586286246386e-6	1.121294391383838e-6	5.726906730760521e-8	1.1689250685575822e-8	3.831149395359137e-9	1.6129927149758935e-9	7.944599026151249e-10
1.090133982822018	2.4503409126800947e-8	1.9455150632296632e-7	0.005009426157482654	4.826008540856395e-6	1.1231191605923817e-6	5.716804194618644e-8	1.1659249659720383e-8	3.819869043104016e-9	1.6078837791364732e-9	7.918259794882317e-10
1.090233982822018	2.4359162526488418e-8	1.9312704873401696e-7	0.0063109153643641554	4.79470607264397e-6	1.1249579962990519e-6	5.706725824253179e-8	1.1629330448995579e-8	3.808622790211113e-9	1.6027912900764066e-9	7.892008961975341e-10
1.090333982822018	2.4215801402410708e-8	1.9171380838671923e-7	0.008200663242692996	4.763675963458098e-6	1.1268110201360677e-6	5.6966716337891546e-8	1.1599492963217077e-8	3.797410577077214e-9	1.5977152131436824e-9	7.86584632067305e-10
1.090433982822018	2.4073320323716447e-8	1.9031169169757246e-7	0.011091359643871056	4.7329153321035245e-6	1.1286783548529985e-6	5.686641636379508e-8	1.1569737110155142e-8	3.786232343477978e-9	1.5926555134487414e-9	7.839771663156192e-10
1.090533982822018	2.3931713889435043e-8	1.889206058916134e-7	0.01582463925892398	4.70242133379341e-6	1.1305601243334392e-6	5.6766358442191156e-8	1.1540062795570782e-8	3.77508802858097e-9	1.5876121558701825e-9	7.813784780572787e-10
1.090633982822018	2.379097672839226e-8	1.8754045899547128e-7	0.02431942642037262	4.672191159611341e-6	1.1324564536119113e-6	5.6666542685587634e-8	1.151046992325159e-8	3.763977570958557e-9	1.5825851050605087e-9	7.787885463066632e-10
1.090733982822018	2.3651103499123525e-8	1.861711598304809e-7	0.041627506636773774	4.6422220359824724e-6	1.1343674688910078e-6	5.656696919718838e-8	1.1480958395047038e-8	3.752900908600578e-9	1.5775743254516374e-9	7.762073499805702e-10
1.090833982822018	2.351208888978709e-8	1.8481261800584624e-7	0.0834381863781531	4.612511224153744e-6	1.1362932975587632e-6	5.6467638071029116e-8	1.145152811090325e-8	3.74185797892684e-9	1.572579781260465e-9	7.736348679009878e-10
1.090933982822018	2.3373927618074603e-8	1.8346474391185993e-7	0.1964619312260612	4.583056019682829e-6	1.1382340682062683e-6	5.6368549392112024e-8	1.1422178968897437e-8	3.730848718799503e-9	1.567601436494282e-9	7.710710787978438e-10
1.091033982822018	2.3236614431120845e-8	1.8212744871316988e-7	0.29218903596227924	4.55385375193577e-6	1.140189910645536e-6	5.626970323653781e-8	1.1392910865271725e-8	3.7198730645351433e-9	1.5626392549561046e-9	7.685159613116931e-10
1.091133982822018	2.310014410541182e-8	1.8080064434210926e-7	0.1414932508303916	4.52490178359306e-6	1.1421609559276002e-6	5.6171099671636024e-8	1.136372369446658e-8	3.708930951916849e-9	1.5576932002499612e-9	7.659694939963789e-10
1.091233982822018	2.2964511446691616e-8	1.7948424349206275e-7	0.062067909336988615	4.496197510164067e-6	1.1441473363608716e-6	5.607273875609462e-8	1.1334617349153716e-8	3.6980223162058483e-9	1.5527632357860554e-9	7.634316553216447e-10
1.091333982822018	2.2829711289868416e-8	1.7817815961090286e-7	0.03263569118709187	4.467738359509626e-6	1.1461491855297947e-6	5.597462054008805e-8	1.1305591720268826e-8	3.6871470921533684e-9	1.5478493247858965e-9	7.609024236757159e-10
1.091433982822018	2.2695738498919326e-8	1.7688230689447021e-7	0.01970628274604412	4.439521791372722e-6	1.1481666383136777e-6	5.5876745065402775e-8	1.1276646697043511e-8	3.6763052140119505e-9	1.54295143028735e-9	7.583817773678322e-10
1.091533982822018	2.2562587966791828e-8	1.7559660028009337e-7	0.013069825426132487	4.411545296916665e-6	1.1501998309058933e-6	5.5779112365561085e-8	1.1247782167036941e-8	3.6654966155467893e-9	1.5380695151495483e-9	7.558696946307383e-10
1.091633982822018	2.243025461530821e-8	1.7432095544018154e-7	0.009256537284232978	4.3838063982714605e-6	1.1522489008332982e-6	5.568172246594551e-8	1.12189980161672e-8	3.6547212300469415e-9	1.5332035420578063e-9	7.533661536231555e-10
1.091733982822018	2.2298733395064982e-8	1.7305528877585613e-7	0.006877820323641159	4.356302648087369e-6	1.1543139869759253e-6	5.5584575383918806e-8	1.1190294128741951e-8	3.6439789903362095e-9	1.5283534735284441e-9	7.508711324321845e-10
1.091833982822018	2.216801928533349e-8	1.7179951741063258e-7	0.005299608145857238	4.329031629096032e-6	1.1563952295869813e-6	5.548767112894491e-8	1.1161670387488928e-8	3.6332698287840657e-9	1.5235192719134993e-9	7.483846090756976e-10
1.091933982822018	2.2038107293958545e-8	1.7055355918415965e-7	0.004201341257380187	4.301990953678875e-6	1.1584927703131424e-6	5.539100970270688e-8	1.1133126673585911e-8	3.622593677316244e-9	1.518700899405433e-9	7.459065615046853e-10
1.092033982822018	2.190899245725695e-8	1.6931733264600028e-7	0.0034075438732350627	4.275178263442554e-6	1.1606067522151128e-6	5.52945910992237e-8	1.1104662866690263e-8	3.611950467425344e-9	1.513898318041669e-9	7.434369676055605e-10
1.092133982822018	2.1780669839913545e-8	1.6809075704946946e-7	0.002815874279610068	4.248591228801492e-6	1.1627373197885145e-6	5.5198415304966516e-8	1.107627884496803e-8	3.601340130181115e-9	1.509111489709191e-9	7.409758052024386e-10
1.092233982822018	2.1653134534878273e-8	1.668737523455166e-7	0.002363487450968997	4.222227548567204e-6	1.1648846189850626e-6	5.510248229897186e-8	1.1047974485122893e-8	3.59076259624068e-9	1.50434037614894e-9	7.385230520593566e-10
1.092333982822018	2.152638166326073e-8	1.6566623917666613e-7	0.0020101103423922338	4.196084949544514e-6	1.1670487972340804e-6	5.500679205295519e-8	1.1019749662424465e-8	3.5802177958586884e-9	1.499584938960267e-9	7.360786858825088e-10
1.092433982822018	2.1400406374224894e-8	1.64468138870995e-7	0.0017289926655460345	4.17016118613418e-6	1.1692300034643007e-6	5.491134453142195e-8	1.099160425073626e-8	3.569705658897173e-9	1.4948451396052129e-9	7.336426843223837e-10
1.092533982822018	2.1275203844882075e-8	1.6327937343616441e-7	0.001501815302280854	4.144454039942105e-6	1.1714283881259949e-6	5.481613969177679e-8	1.0963538122543221e-8	3.5592261148352708e-9	1.4901209394127843e-9	7.312150249759032e-10
1.092633982822018	2.115076928018459e-8	1.6209986555351005e-7	0.0013156984953265794	4.1189613193950585e-6	1.173644103213481e-6	5.472117748443363e-8	1.093555114897927e-8	3.5487790927790085e-9	1.4854122995831724e-9	7.28795685388543e-10
1.092733982822018	2.102709791281688e-8	1.6092953857215894e-7	0.001161377014454594	4.093680859362361e-6	1.17587730228789e-6	5.462645785292146e-8	1.0907643199853805e-8	3.538364521470653e-9	1.4807191811918354e-9	7.26384643056373e-10
1.092833982822018	2.090418500308737e-8	1.597683165032184e-7	0.0010320504124764424	4.068610520783968e-6	1.178128140500342e-6	5.453198073399087e-8	1.0879814143678401e-8	3.5279823292981673e-9	1.4760415451936156e-9	7.239818754281155e-10
1.092933982822018	2.0782025838819267e-8	1.586161240139951e-7	0.000922637718558629	4.04374819030451e-6	1.180396774615454e-6	5.443774605771939e-8	1.0852063847693076e-8	3.517632444304433e-9	1.4713793524267502e-9	7.215873599071339e-10
1.093033982822018	2.0660615735239503e-8	1.574728864222699e-7	0.0008292819970970905	4.01909177991308e-6	1.1826833630351712e-6	5.434375374761335e-8	1.0824392177891731e-8	3.5073147941962145e-9	1.466732563616751e-9	7.192010738534058e-10
1.093133982822018	2.0539950034869095e-8	1.5633852969061557e-7	0.0007490135461658224	3.994639226589068e-6	1.1849880658230063e-6	5.42500037207107e-8	1.0796798999047804e-8	3.4970293063532704e-9	1.4621011393803634e-9	7.168229945854587e-10
1.093233982822018	2.0420024107411654e-8	1.5521298042076717e-7	0.0006795162994423354	3.970388491953603e-6	1.187311044728641e-6	5.4156495887682675e-8	1.0769284174739448e-8	3.486775907837121e-9	1.4574850402293705e-9	7.144530993823001e-10
1.0933339828220179	2.0300833349640904e-8	1.54096165848034e-7	0.000618962852211981	3.946337561926506e-6	1.189652463212873e-6	5.4063230152931646e-8	1.0741847567374002e-8	3.476554525399688e-9	1.4528842265743308e-9	7.120913654852607e-10
1.093433982822018	2.018237318528923e-8	1.5298801383575763e-7	0.0005658960284639124	3.922484446388811e-6	1.1920124864729963e-6	5.397020641469052e-8	1.0714489038212533e-8	3.466365085491935e-9	1.4482986587283342e-9	7.097377700998726e-10
1.093533982822018	2.0064639064934494e-8	1.5188845286982426e-7	0.0005191425831614357	3.898827178850845e-6	1.19439128146852e-6	5.3877424565119924e-8	1.0687208447394088e-8	3.456207514272332e-9	1.4437282969106275e-9	7.073922903976829e-10
1.093633982822018	1.9947626465886042e-8	1.5079741205320612e-7	0.000477749458337149	3.875363816125145e-6	1.1967890169473404e-6	5.378488449040336e-8	1.0660005653958994e-8	3.446081737615022e-9	1.4391731012502077e-9	7.050549035180226e-10
1.093733982822018	1.9831330892071383e-8	1.4971482110056587e-7	0.00044093610690886816	3.8520924380050625e-6	1.1992058634722857e-6	5.3692586070842504e-8	1.063288051587256e-8	3.4359876811181967e-9	1.4346330317893644e-9	7.027255865697854e-10
1.093833982822018	1.9715747873922205e-8	1.4864061033289814e-7	0.00040805842175402774	3.829011146948292e-6	1.201641993448106e-6	5.360052918095109e-8	1.060583289004829e-8	3.425925270112079e-9	1.4301080484871906e-9	7.004043166331751e-10
1.093933982822018	1.9600872968258983e-8	1.475747106722118e-7	0.0003785811537752059	3.8061180677652433e-6	1.2040975811488201e-6	5.350871368954603e-8	1.0578862632370189e-8	3.415894429666874e-9	1.4255981112229627e-9	6.980910707613653e-10
1.094033982822018	1.9486701758176278e-8	1.4651705363626846e-7	0.00035205661263867054	3.783411347312653e-6	1.2065728027455957e-6	5.341713945984015e-8	1.0551969597715689e-8	3.405895084600646e-9	1.4211031797995657e-9	6.95785825982224e-10
1.094133982822018	1.937322985292728e-8	1.4546757133335164e-7	0.00032810806809347094	3.7608891541917785e-6	1.2090678363349878e-6	5.332580634953127e-8	1.0525153639977542e-8	3.3959271594869967e-9	1.4166232139468e-9	6.934885592999278e-10
1.094233982822018	1.926045288780783e-8	1.4442619645709188e-7	0.00030641670389882665	3.73854967845147e-6	1.2115828619676616e-6	5.323471421089204e-8	1.0498414612085743e-8	3.385990578662717e-9	1.4121581733246539e-9	6.9119924769661e-10
1.094333982822018	1.9148366524040565e-8	1.433928622813262e-7	0.0002867112821645628	3.7163911312958676e-6	1.2141180616775636e-6	5.314386289085694e-8	1.0471752366028978e-8	3.3760852662352346e-9	1.4077080175265298e-9	6.889178681339465e-10
1.094433982822018	1.903696644865824e-8	1.4236750265500572e-7	0.0002687598938567414	3.6944117447966395e-6	1.2166736195115607e-6	5.30532522311098e-8	1.0445166752875943e-8	3.3662111460900575e-9	1.4032727060824026e-9	6.866443975547133e-10
1.094533982822018	1.89262483743871e-8	1.4135005199714704e-7	0.00025236332829525467	3.672609771609849e-6	1.21924972155957e-6	5.296288206816952e-8	1.0418657622796317e-8	3.3563681418979693e-9	1.3988521984619603e-9	6.8437881288436e-10
1.094633982822018	1.8816208039530007e-8	1.4034044529182402e-7	0.00023734970885687964	3.6509834846970565e-6	1.2218465559851303e-6	5.287275223347396e-8	1.0392224825081238e-8	3.3465561771222544e-9	1.3944464540776606e-9	6.821210910325034e-10
1.094733982822018	1.8706841207849086e-8	1.3933861808320028e-7	0.000223570126209782	3.6295311770509262e-6	1.2244643130565334e-6	5.2782862553464906e-8	1.036586820816392e-8	3.3367751750257318e-9	1.3900554322877706e-9	6.798712088944315e-10
1.094833982822018	1.8598143668448724e-8	1.383445064706108e-7	0.00021089506282674628	3.60825116142501e-6	1.227103185178395e-6	5.269321284966917e-8	1.0339587619639474e-8	3.3270250586776825e-9	1.3856790923993108e-9	6.77629143352575e-10
1.094933982822018	1.8490111235657292e-8	1.3735804710367764e-7	0.00019921144924854342	3.5871417700677652e-6	1.2297633669237887e-6	5.260380293878179e-8	1.0313382906284975e-8	3.31730575096077e-9	1.3813173936710374e-9	6.753948712779585e-10
1.095033982822018	1.8382739748909914e-8	1.3637917717747057e-7	0.00018842022782915508	3.5662013544606164e-6	1.232445055066875e-6	5.251463263274502e-8	1.0287253914078706e-8	3.3076171745776847e-9	1.3769702953162769e-9	6.731683695315991e-10
1.095133982822018	1.8276025072630424e-8	1.3540783442771246e-7	0.00017843432650925813	3.54542828506019e-6	1.2351484486160814e-6	5.2425701738828965e-8	1.0261200488219717e-8	3.297959252057872e-9	1.372637756505774e-9	6.709496149659301e-10
1.095233982822018	1.816996309611276e-8	1.3444395712601477e-7	0.00016917696570490119	3.5248209510443168e-6	1.2378737488477962e-6	5.233701005970921e-8	1.023522247314639e-8	3.2883319057639952e-9	1.3683197363704816e-9	6.687385844261501e-10
1.095333982822018	1.8064549733403658e-8	1.3348748407517067e-7	0.00016058023724207533	3.504377760062223e-6	1.2406211593407142e-6	5.224855739354602e-8	1.020931971255572e-8	3.278735057898464e-9	1.3640161940043358e-9	6.665352547516075e-10
1.095433982822018	1.795978092318409e-8	1.3253835460447448e-7	0.00015258390656906624	3.4840971379883624e-6	1.2433908860105758e-6	5.216034353405956e-8	1.0183492049421337e-8	3.2691686305097535e-9	1.3597270884669343e-9	6.643396027771042e-10
1.095533982822018	1.7855652628650105e-8	1.3159650856508112e-7	0.00014513439908839143	3.4639775286799167e-6	1.246183137145681e-6	5.2072368270605635e-8	1.0157739326011844e-8	3.259632545498576e-9	1.3554523787861747e-9	6.621516053342048e-10
1.095633982822018	1.7752160837394924e-8	1.3066188632541803e-7	0.00013818393900329626	3.4440173937382712e-6	1.2489981234428581e-6	5.1984631388251114e-8	1.0132061383908663e-8	3.2501267246241304e-9	1.3511920239609114e-9	6.599712392525204e-10
1.095733982822018	1.764930156129057e-8	1.2973442876662274e-7	0.00013168981504245916	3.424215212273979e-6	1.2518360580440825e-6	5.189713266784762e-8	1.0106458064023956e-8	3.2406510895101623e-9	1.3469459829635034e-9	6.577984813609824e-10
1.095833982822018	1.754707083636926e-8	1.2881407727802678e-7	0.0001256137521700286	3.4045694806752642e-6	1.2546971565737122e-6	5.180987188610373e-8	1.0080929206617792e-8	3.2312055616508413e-9	1.3427142147423474e-9	6.556333084890732e-10
1.095933982822018	1.7445464722704016e-8	1.279007737526795e-7	0.00011992137217664064	3.3850787123801347e-6	1.2575816371763332e-6	5.172284881565753e-8	1.0055474651315531e-8	3.2217900624167047e-9	1.3384966782243763e-9	6.534756974680462e-10
1.096033982822018	1.734447930429161e-8	1.2699446058290765e-7	0.0001145817290877758	3.365741437651956e-6	1.2604897205552807e-6	5.163606322514855e-8	1.0030094237124822e-8	3.2124045130604986e-9	1.3342933323175327e-9	6.513256251321358e-10
1.096133982822018	1.7244110688932247e-8	1.260950806559098e-7	0.00010956690777816403	3.34655620335825e-6	1.2634216300117453e-6	5.154951487928599e-8	1.0004787802452023e-8	3.2030488347227364e-9	1.3301041359131186e-9	6.491830683197256e-10
1.096233982822018	1.7144355008112285e-8	1.2520257734939872e-7	0.00010485167616749221	3.3275215727530697e-6	1.2663775914846244e-6	5.1463203538920224e-8	9.979555185119078e-9	3.193722948437465e-9	1.3259290478882421e-9	6.470480038745114e-10
1.096333982822018	1.7045208416884786e-8	1.2431689452727166e-7	0.00010041318298885805	3.3086361252624566e-6	1.2693578335909811e-6	5.137712896110902e-8	9.954396222379366e-9	3.1844267751376517e-9	1.321768027108073e-9	6.449204086466349e-10
1.096433982822018	1.694666709375164e-8	1.234379765353229e-7	0.00009623069444197393	3.289898456273252e-6	1.272362587667251e-6	5.1291290899187544e-8	9.929310750934007e-9	3.1751602356607117e-9	1.317621032428197e-9	6.428002594938075e-10
1.096533982822018	1.684872724054486e-8	1.2256576819699452e-7	0.00009228536412606887	3.2713071769250105e-6	1.2753920878111224e-6	5.1205689102833174e-8	9.904298606947548e-9	3.165923250753811e-9	1.31348802269685e-9	6.406875332824068e-10
1.096633982822018	1.6751385082308166e-8	1.21700214809162e-7	0.00008856003153936878	3.252860913905049e-6	1.2784465709241609e-6	5.112032331813285e-8	9.879359626063502e-9	3.156715741079224e-9	1.309368956757128e-9	6.385822068885677e-10
1.096733982822018	1.6654636867178493e-8	1.2084126213795426e-7	0.00008503904516893939	3.234558309246526e-6	1.281526276755122e-6	5.103519328764684e-8	9.854493643419607e-9	3.1475376272193712e-9	1.305263793449174e-9	6.36484257199221e-10
1.096833982822018	1.6558478866268462e-8	1.199888564146147e-7	0.00008170810680601356	3.216398020129613e-6	1.2846314479440961e-6	5.095029875047428e-8	9.829700493663209e-9	3.1383888296820875e-9	1.3011724916123317e-9	6.343936611131582e-10
1.096933982822018	1.6462907373547873e-8	1.1914294433139854e-7	0.00007855413423053249	3.198378718685548e-6	1.287762330067359e-6	5.086563944231674e-8	9.804980010965954e-9	3.1292692689055786e-9	1.2970950100872596e-9	6.323103955420476e-10
1.097033982822018	1.6367918705725288e-8	1.1830347303749737e-7	0.00007556513983342152	3.180499091803591e-6	1.2909191716829912e-6	5.078121509553927e-8	9.780332029038462e-9	3.1201788652633653e-9	1.2930313077179728e-9	6.302344374114327e-10
1.097133982822018	1.6273509202131145e-8	1.17470390135013e-7	0.00007273012310082077	3.1627578409409524e-6	1.29410222437737e-6	5.069702543923453e-8	9.755756381144979e-9	3.111117539069166e-9	1.2889813433539407e-9	6.281657636617464e-10
1.097233982822018	1.6179675224599464e-8	1.1664364367495233e-7	0.00007003897518341927	3.14515368193534e-6	1.2973117428123921e-6	5.061307019928227e-8	9.731252900117439e-9	3.102085210581689e-9	1.2849450758520244e-9	6.261043512492469e-10
1.0973339828220179	1.608641315735041e-8	1.1582318215327002e-7	0.00006748239402591245	3.1276853448205305e-6	1.3005479847736016e-6	5.052934909841108e-8	9.706821418369828e-9	3.0930818000094125e-9	1.280922464078511e-9	6.240501771470002e-10
1.097433982822018	1.5993719406872568e-8	1.1500895450693025e-7	0.00006505180874440094	3.1103515736442963e-6	1.303811211219093e-6	5.044586185625597e-8	9.682461767911555e-9	3.0841072275150885e-9	1.2769134669109865e-9	6.220032183457913e-10
1.097533982822018	1.5901590401807056e-8	1.1420091011002938e-7	0.00006273931212003922	3.0931511262895686e-6	1.3071016863293467e-6	5.036260818942021e-8	9.658173780361757e-9	3.0751614132204948e-9	1.2729180432403156e-9	6.199634518550822e-10
1.097633982822018	1.5810022592828838e-8	1.1339899876991679e-7	0.00006053760023032715	3.0760827742975483e-6	1.3104196775579346e-6	5.027958781153121e-8	9.6339572869623e-9	3.066244277210854e-9	1.2689361519724614e-9	6.179308547038768e-10
1.097733982822018	1.5719012452530883e-8	1.1260317072337879e-7	0.00005843991837022218	3.0591453026938782e-6	1.3137654556830833e-6	5.0196800433298075e-8	9.609812118591104e-9	3.057355739539149e-9	1.2649677520303232e-9	6.159054039416171e-10
1.097833982822018	1.5628556475307365e-8	1.1181337663284433e-7	0.00005644001252658584	3.042337509817266e-6	1.317139294860224e-6	5.01142457625698e-8	9.585738105775484e-9	3.0484957202307093e-9	1.2610128023555933e-9	6.138870766390695e-10
1.097933982822018	1.5538651177237226e-8	1.110295675826258e-7	0.00005453208576501179	3.025658207150524e-6	1.3205414726754486e-6	5.0031923504389975e-8	9.56173507870475e-9	3.0396641392873335e-9	1.2570712619104883e-9	6.11875849889165e-10
1.098033982822018	1.5449293095967925e-8	1.102516950751909e-7	0.00005271075897002858	3.0091062191540756e-6	1.3239722701999213e-6	4.994983336105219e-8	9.537802867243023e-9	3.0308609166915207e-9	1.2531430896795068e-9	6.098717008078404e-10
1.098133982822018	1.5360478790599827e-8	1.0947971102747309e-7	0.00005097103545009738	2.9926803831019957e-6	1.3274319720453088e-6	4.9867975032155616e-8	9.51394130094193e-9	3.0220859724107553e-9	1.2492282446711773e-9	6.078746065348721e-10
1.098233982822018	1.527220484157014e-8	1.0871356776720427e-7	0.00004930826897956973	2.976379548920262e-6	1.3309208664201613e-6	4.978634821465755e-8	9.490150209052604e-9	3.0133392264013958e-9	1.2453266859196963e-9	6.058845442346718e-10
1.098333982822018	1.5184467850537204e-8	1.0795321802929034e-7	0.000047718134902275846	2.9602025790274674e-6	1.3344392451873616e-6	4.9704952602927236e-8	9.466429420538014e-9	3.004620598612831e-9	1.2414383724866166e-9	6.039014910970761e-10
1.098433982822018	1.5097264440266396e-8	1.0719861495221667e-7	0.00004619660396680508	2.9441483481778523e-6	1.3379874039226189e-6	4.9623787888799166e-8	9.442778764085073e-9	2.9959300089914243e-9	1.2375632634624793e-9	6.019254243381479e-10
1.098533982822018	1.501059125451391e-8	1.0644971207447712e-7	0.000044739918602956207	2.928215743306495e-6	1.3415656419739953e-6	4.954285376162408e-8	9.419198068116269e-9	2.9872673774843648e-9	1.2337013179683982e-9	5.999563212009225e-10
1.098633982822018	1.4924444957912532e-8	1.0570646333104326e-7	0.000043344571383101854	2.9124036633767506e-6	1.345174262522543e-6	4.9462149908319984e-8	9.395687160801206e-9	2.9786326240434708e-9	1.2298524951576324e-9	5.979941589561497e-10
1.098733982822018	1.4838822235858027e-8	1.049688230498654e-7	0.000042007285442010834	2.896711019230048e-6	1.3488135726440953e-6	4.938167601342432e-8	9.372245870068405e-9	2.9700256686290485e-9	1.2260167542171513e-9	5.960389149030619e-10
1.098833982822018	1.475371979439355e-8	1.0423674594839558e-7	0.00004072499665471629	2.8811367334375323e-6	1.3524838833721023e-6	4.930143175914176e-8	9.348874023616185e-9	2.961446431213472e-9	1.2221940543691167e-9	5.940905663700478e-10
1.098933982822018	1.4669134360097302e-8	1.0351018713015112e-7	0.000039494837394749264	2.865679740154197e-6	1.356185509761751e-6	4.92214168253958e-8	9.325571448924176e-9	2.9528948317849684e-9	1.2183843548724075e-9	5.921490907154114e-10
1.099033982822018	1.4585062679967813e-8	1.02789102081301e-7	0.00003831412171498264	2.850338984974709e-6	1.3599187709551453e-6	4.91416308898748e-8	9.302337973263878e-9	2.944370790351026e-9	1.2145876150240419e-9	5.902144653280184e-10
1.099133982822018	1.4501501521311737e-8	1.0207344666729107e-7	0.00003718033181079868	2.8351134247916922e-6	1.3636839902478299e-6	4.906207362808338e-8	9.279173423709833e-9	2.9358742269420904e-9	1.2108037941606655e-9	5.882866676280182e-10
1.099233982822018	1.4418447671630214e-8	1.013631771294886e-7	0.000036091105640627956	2.8200020276556784e-6	1.3674814951564456e-6	4.898274471338731e-8	9.256077627150012e-9	2.9274050616149136e-9	1.2070328516599207e-9	5.863656750674825e-10
1.099333982822018	1.4335897938506307e-8	1.0065825008186392e-7	0.00003504422559243903	2.8050037726372186e-6	1.3713116174877137e-6	4.89036438170611e-8	9.233050410296326e-9	2.918963214455973e-9	1.20327474694183e-9	5.844514651310646e-10
1.099433982822018	1.4253849149493797e-8	9.99586225077053e-8	0.00003403760809665251	2.7901176496910787e-6	1.3751746934086807e-6	4.8824770608335345e-8	9.210091599695211e-9	2.9105486055849105e-9	1.1995294394702093e-9	5.825440153366645e-10
1.099533982822018	1.4172298152004099e-8	9.92642517563475e-8	0.00003306929409643301	2.775342659521974e-6	1.3790710635183499e-6	4.8746124754441207e-8	9.187201021737368e-9	2.902161155157726e-9	1.1957968887539295e-9	5.806433032360271e-10
1.099633982822018	1.4091241813194607e-8	9.857509553994471e-8	0.00003213744029567981	2.760677813452549e-6	1.3830010729205637e-6	4.8667705920655415e-8	9.164378502667977e-9	2.8938007833700213e-9	1.1920770543482618e-9	5.787493064153679e-10
1.099733982822018	1.401067701985839e-8	9.789111193026747e-8	0.0000312403111131869	2.7461221332931276e-6	1.3869650712983778e-6	4.858951377034634e-8	9.141623868596716e-9	2.885467410460245e-9	1.1883698958561737e-9	5.768620024959869e-10
1.099833982822018	1.3930600678312551e-8	9.721225935552547e-8	0.000030376271278789737	2.731674651213201e-6	1.3909634129897482e-6	4.8511547965016275e-8	9.118936945507168e-9	2.877160956712769e-9	1.1846753729295744e-9	5.749813691348518e-10
1.099933982822018	1.3851009714288103e-8	9.65384965972208e-8	0.000029543779013774212	2.717334409614849e-6	1.394996457064757e-6	4.8433808164346574e-8	9.096317559266714e-9	2.8688813424610032e-9	1.1809934452705584e-9	5.73107384025182e-10
1.100033982822018	1.3771901072819274e-8	9.586978278702915e-8	0.000028741379743596853	2.7031004610078074e-6	1.3990645674042337e-6	4.8356294026238494e-8	9.073765535635631e-9	2.86062848809039e-9	1.1773240726326187e-9	5.712400248970141e-10
1.100133982822018	1.3693271718134277e-8	9.520607740370928e-8	0.000027967700296085825	2.6889718678864476e-6	1.4031681127799432e-6	4.8279005206857863e-8	9.051280700276708e-9	2.852402314041401e-9	1.173667214821842e-9	5.693792695177653e-10
1.100233982822018	1.3615118633545383e-8	9.454734027003743e-8	0.000027221443542879063	2.6749477026082794e-6	1.4073074669362876e-6	4.8201941360675035e-8	9.02886287876408e-9	2.8442027408124253e-9	1.1700228316980842e-9	5.675250956927661e-10
1.100333982822018	1.353743882133967e-8	9.389353154977302e-8	0.00002650138344592634	2.661027047274289e-6	1.4114830086735675e-6	4.812510214050689e-8	9.006511896592331e-9	2.8360296889626546e-9	1.1663908831760902e-9	5.656774812658039e-10
1.100433982822018	1.3460229302671133e-8	9.324461174464825e-8	0.000025806360474541787	2.6472089936109557e-6	1.415695121932946e-6	4.804848719755829e-8	8.984227579185589e-9	2.8278830791149664e-9	1.1627713292266705e-9	5.638364041196521e-10
1.100533982822018	1.3383487117451464e-8	9.260054169138503e-8	0.00002513527736176329	2.6334926428537614e-6	1.4199441958829275e-6	4.797209618146097e-8	8.962009751905905e-9	2.8197628319585947e-9	1.1591641298777495e-9	5.620018421765665e-10
1.100633982822018	1.3307209324242422e-8	9.196128255874084e-8	0.00002448709517168905	2.6198771056324617e-6	1.4242306250076359e-6	4.789592874031428e-8	8.939858240062037e-9	2.8116688682519054e-9	1.1555692452154857e-9	5.601737733987943e-10
1.100733982822018	1.3231393000148218e-8	9.132679584457695e-8	0.00002386082965210451	2.6063615018578713e-6	1.4285548091967527e-6	4.781998452072379e-8	8.917772868917843e-9	2.8036011088250697e-9	1.151986635385321e-9	5.583521757890674e-10
1.100833982822018	1.3156035240708342e-8	9.069704337295839e-8	0.000023255547849063136	2.592944960610271e-6	1.4329171538372664e-6	4.774426316784067e-8	8.895753463700732e-9	2.7955594745827213e-9	1.1484162605930196e-9	5.56537027391083e-10
1.100933982822018	1.3081133159790665e-8	9.00719872912731e-8	0.000022670364962202215	2.5796266200292487e-6	1.4373180699069673e-6	4.766876432539929e-8	8.873799849609694e-9	2.787543886506478e-9	1.1448580811056903e-9	5.547283062899649e-10
1.101033982822018	1.3006683889485324e-8	8.945159006738174e-8	0.000022104441421494928	2.566405627205186e-6	1.4417579740698469e-6	4.759348763575521e-8	8.851911851823491e-9	2.779554265657536e-9	1.1413120572527946e-9	5.529259906127331e-10
1.101133982822018	1.2932684579998435e-8	8.883581448679395e-8	0.000021556980167853554	2.5532811380721657e-6	1.4462372887733626e-6	4.751843273992294e-8	8.830089295508645e-9	2.7715905331791293e-9	1.1377781494271137e-9	5.511300585287495e-10
1.101233982822018	1.2859132399546264e-8	8.822462364986338e-8	0.000021027224121544112	2.5402523173023147e-6	1.4507564423475998e-6	4.74435992776117e-8	8.80833200582711e-9	2.7636526102990083e-9	1.1342563180857268e-9	5.493404882501545e-10
1.1013339828220179	1.278602453425067e-8	8.761798096901343e-8	0.000020514453823795706	2.527318338201691e-6	1.4553158691064658e-6	4.736898688726242e-8	8.786639807944076e-9	2.755740418331789e-9	1.1307465237509178e-9	5.475572580323035e-10
1.101433982822018	1.2713358188033732e-8	8.701585016598818e-8	0.000020017985238226034	2.5144783826074954e-6	1.4599160094508836e-6	4.7294595206083686e-8	8.765012527035627e-9	2.7478538786813807e-9	1.1272487270111472e-9	5.457803461741796e-10
1.101533982822018	1.2641130582513993e-8	8.641819526912592e-8	0.000019537167699882548	2.501731640786808e-6	1.4645573099739915e-6	4.7220423870086796e-8	8.743449988296086e-9	2.739992912843285e-9	1.1237628885219318e-9	5.440097310188185e-10
1.101633982822018	1.256933895690157e-8	8.582498061065392e-8	0.000019071382000697202	2.48907731133652e-6	1.4692402235685958e-6	4.714647251412088e-8	8.72195201694543e-9	2.7321574424068375e-9	1.1202889690067122e-9	5.422453909536962e-10
1.101733982822018	1.249798056789556e-8	8.523617082401401e-8	0.000018620038601144384	2.476514601084804e-6	1.4739652095366577e-6	4.707274077190742e-8	8.700518438236445e-9	2.724347389057488e-9	1.1168269292577615e-9	5.404873044111234e-10
1.101833982822018	1.2427052689580254e-8	8.465173084120698e-8	0.000018182575958698838	2.4640427249938085e-6	1.4787327337010398e-6	4.699922827607376e-8	8.67914907746193e-9	2.7165626745789423e-9	1.113376730136979e-9	5.387354498686354e-10
1.101933982822018	1.2356552613322707e-8	8.40716258901659e-8	0.000017758458964494812	2.451660906063768e-6	1.4835432685195568e-6	4.692593465818779e-8	8.657843759961684e-9	2.708803220855382e-9	1.1099383325767805e-9	5.369898058493618e-10
1.102033982822018	1.2286477647670376e-8	8.349582149214497e-8	0.00001734717748028101	2.439368375238301e-6	1.4883972932012756e-6	4.685285954878992e-8	8.636602311129342e-9	2.701068949873512e-9	1.106511697580873e-9	5.352503509223933e-10
1.102133982822018	1.2216825118249474e-8	8.292428345914119e-8	0.000016948244968415488	2.4271643713110778e-6	1.4932952938252703e-6	4.678000257742678e-8	8.615424556419205e-9	2.693359783724688e-9	1.1030967862250672e-9	5.335170637031424e-10
1.102233982822018	1.214759236766327e-8	8.235697789133234e-8	0.000016561197208218434	2.4150481408336912e-6	1.498237763461736e-6	4.670736337268331e-8	8.594310321353e-9	2.685675644606943e-9	1.0996935596580593e-9	5.317899228536915e-10
1.102333982822018	1.207877675539114e-8	8.179387117454177e-8	0.000016185591092546778	2.4030189380248015e-6	1.5032252022956456e-6	4.663494156221446e-8	8.573259431526295e-9	2.67801645482696e-9	1.0963019791021854e-9	5.300689070831238e-10
1.102433982822018	1.201037565768798e-8	8.123492997772123e-8	0.000015821003498928452	2.3910760246804518e-6	1.5082581177529096e-6	4.656273677277654e-8	8.552271712615016e-9	2.6703821368020346e-9	1.092922005854166e-9	5.283539951478703e-10
1.102533982822018	1.1942386467484322e-8	8.068012125046315e-8	0.000015467030230045683	2.379218670085649e-6	1.5133370246291865e-6	4.6490748630258596e-8	8.531346990381777e-9	2.662772613061997e-9	1.0895536012858456e-9	5.266451658520183e-10
1.102633982822018	1.1874806594286243e-8	8.012941222053089e-8	0.000015123285018760128	2.3674461509271194e-6	1.518462445221342e-6	4.64189767597135e-8	8.510485090682324e-9	2.655187806251165e-9	1.0861967268449151e-9	5.249423980476412e-10
1.102733982822018	1.180763346407648e-8	7.958277039140934e-8	0.000014789398593240284	2.3557577512071543e-6	1.5236349094616431e-6	4.6347420785387576e-8	8.489685839471387e-9	2.647627639130094e-9	1.0828513440555952e-9	5.232456706350999e-10
1.102833982822018	1.17408645192152e-8	7.9040163539883e-8	0.00001446501779809667	2.3441527621587135e-6	1.528854955054761e-6	4.627608033075076e-8	8.468949062808942e-9	2.6400920345774433e-9	1.0795174145193123e-9	5.215549625633384e-10
1.102933982822018	1.1674497218342114e-8	7.85015597136321e-8	0.000014149804767736629	2.3326304821615594e-6	1.534123127617625e-6	4.620495501852597e-8	8.448274586866095e-9	2.6325809155917324e-9	1.0761948999153861e-9	5.198702528301866e-10
1.103033982822018	1.1608529036277857e-8	7.796692722885047e-8	0.000013843436148436209	2.3211902166596116e-6	1.539439980822255e-6	4.6134044470718723e-8	8.427662237931003e-9	2.6250942052931546e-9	1.0728837620016856e-9	5.181915204826389e-10
1.103133982822018	1.1542957463927351e-8	7.743623466788656e-8	0.000013545602365890317	2.309831278079305e-6	1.5448060765415584e-6	4.606334830864561e-8	8.407111842414496e-9	2.61763182692519e-9	1.0695839626152483e-9	5.16518744617128e-10
1.103233982822018	1.1477780008181828e-8	7.690945087690315e-8	0.000013256006935238574	2.298552985749046e-6	1.5502219849982193e-6	4.5992866152962084e-8	8.38662322685586e-9	2.6101937038563193e-9	1.0662954636728945e-9	5.148519043798037e-10
1.103333982822018	1.141299419182285e-8	7.638654496356072e-8	0.00001297436581078763	2.2873546658197992e-6	1.5556882849167707e-6	4.5922597623691615e-8	8.366196217928402e-9	2.6027797595816883e-9	1.0630182271718805e-9	5.13190978966789e-10
1.103433982822018	1.1348597553425813e-8	7.586748629471948e-8	0.000012700406772851561	2.276235651186629e-6	1.5612055636788947e-6	4.5852542340252526e-8	8.345830642444774e-9	2.5953899177247154e-9	1.0597522151904424e-9	5.115359476244417e-10
1.103533982822018	1.12845876472646e-8	7.535224449416696e-8	0.000012433868849321414	2.2651952814114307e-6	1.5667744174819783e-6	4.578269992148576e-8	8.325526327362709e-9	2.5880241020386602e-9	1.0564973898884177e-9	5.098867896496012e-10
1.103633982822018	1.1220962043215814e-8	7.484078944035592e-8	0.000012174501769735446	2.2542329026464103e-6	1.572395451501175e-6	4.5713069985681176e-8	8.305283099789878e-9	2.580682236408155e-9	1.0532537135077876e-9	5.082434843898263e-10
1.103733982822018	1.1157718326664097e-8	7.433309126417312e-8	0.000011922065449800519	2.2433478675588464e-6	1.5780692800548597e-6	4.564365215060515e-8	8.28510078698942e-9	2.5733642448507233e-9	1.0500211483732292e-9	5.066060112436324e-10
1.103833982822018	1.1094854098407921e-8	7.38291203467224e-8	0.000011676329504437417	2.2325395352566944e-6	1.5837965267736802e-6	4.5574446033525655e-8	8.264979216384875e-9	2.566070051518288e-9	1.0467996568926676e-9	5.049743496607246e-10
1.103933982822018	1.1032366974565575e-8	7.332884731713039e-8	0.000011437072787573245	2.221807271215195e-6	1.5895778247732566e-6	4.550545125123912e-8	8.24491821556535e-9	2.5587995806986215e-9	1.0435892015578008e-9	5.033484791422109e-10
1.104033982822018	1.0970254586481346e-8	7.283224305036948e-8	0.000011204082957021582	2.2111504472044255e-6	1.595413816830625e-6	4.5436667420095183e-8	8.224917612290328e-9	2.5515527568167156e-9	1.0403897449445956e-9	5.01728379240822e-10
1.104133982822018	1.090851458063318e-8	7.233927866510327e-8	0.000010977156062904783	2.2005684412178682e-6	1.6013051555645686e-6	4.5368094156022996e-8	8.204977234494718e-9	2.5443295044362766e-9	1.0372012497138157e-9	5.001140295611292e-10
1.104233982822018	1.0847144618539344e-8	7.184992552154782e-8	0.000010756096158183021	2.1900606374017747e-6	1.6072525036197838e-6	4.529973107455479e-8	8.185096910293389e-9	2.5371297482609787e-9	1.0340236786114874e-9	4.985054097597255e-10
1.104333982822018	1.078614237666681e-8	7.136415521935673e-8	0.00001054071492994818	2.1796264259856095e-6	1.6132565338552081e-6	4.523157779085152e-8	8.165276467986053e-9	2.529953413135885e-9	1.0308569944693833e-9	4.969024995454421e-10
1.104433982822018	1.0725505546339056e-8	7.08819395955198e-8	0.000010330831350232358	2.1692652032132446e-6	1.6193179295363692e-6	4.5163633919726405e-8	8.145515736061837e-9	2.522800424048681e-9	1.0277011602054819e-9	4.953052786795289e-10
1.104533982822018	1.0665231833645506e-8	7.040325072228693e-8	0.000010126271345166382	2.158976371275194e-6	1.6254373845320688e-6	4.509589907566972e-8	8.125814543203782e-9	2.5156707061310524e-9	1.0245561388244212e-9	4.937137269758419e-10
1.104633982822018	1.0605318959350094e-8	6.992806090510453e-8	9.926867481397882e-6	2.148759338241598e-6	1.6316156035153693e-6	4.5028372872871447e-8	8.106172718293288e-9	2.5085641846598044e-9	1.0214218934179452e-9	4.92127824301022e-10
1.104733982822018	1.0545764658801373e-8	6.945634268057512e-8	9.732458668754445e-6	2.13861351799614e-6	1.6378533021690278e-6	4.496105492524492e-8	8.086590090414575e-9	2.5014807850582224e-9	1.0182983871653093e-9	4.905475505746624e-10
1.104833982822018	1.048656668184229e-8	6.89880688144317e-8	9.542889878199561e-6	2.1285383301707957e-6	1.6441512073955642e-6	4.4893944846450056e-8	8.067066488858814e-9	2.494420432897145e-9	1.0151855833337207e-9	4.889728857694759e-10
1.104933982822018	1.0427722792721011e-8	6.852321229953467e-8	9.358011874195143e-6	2.1185332000814696e-6	1.6505100575319776e-6	4.482704224991616e-8	8.047601743128609e-9	2.4873830538962493e-9	1.0120834452787278e-9	4.874038099114698e-10
1.105033982822018	1.0369230770001715e-8	6.806174635388243e-8	9.177680960638816e-6	2.1085975586643697e-6	1.6569306025692786e-6	4.47603467488635e-8	8.028195682941878e-9	2.4803685739250814e-9	1.0089919364446102e-9	4.858403030800797e-10
1.105133982822018	1.031108840647625e-8	6.760364441864191e-8	9.001758739599045e-6	2.0987308424132735e-6	1.6634136043769837e-6	4.469385795632634e-8	8.008848138236052e-9	2.473376919004266e-9	1.005911020364771e-9	4.84282345408331e-10
1.105233982822018	1.0253293509075867e-8	6.714888015619856e-8	8.830111882119773e-6	2.0889324933175955e-6	1.6699598369326723e-6	4.462757548517452e-8	7.989558939172163e-9	2.4664080153065704e-9	1.0028406606621093e-9	4.827299170829919e-10
1.105333982822018	1.0195843898783683e-8	6.669742744821842e-8	8.662611910413825e-6	2.0792019588011797e-6	1.6765700865567127e-6	4.456149894813436e-8	7.970327916138525e-9	2.4594617891579434e-9	9.997808210493574e-10	4.811829983446914e-10
1.105433982822018	1.0138737410547548e-8	6.624926039373497e-8	8.499134990804633e-6	2.069538691661945e-6	1.6832451521523759e-6	4.4495627957810563e-8	7.951154899754848e-9	2.4525381670385708e-9	9.967314653294575e-10	4.796415694880685e-10
1.105533982822018	1.008197189319327e-8	6.58043533072497e-8	8.339561736820524e-6	2.059942150012355e-6	1.689985845451351e-6	4.442996212670772e-8	7.932039720875991e-9	2.4456370755839673e-9	9.936925573959026e-10	4.781056108619111e-10
1.105633982822018	1.00255452093381e-8	6.536268071684555e-8	8.183777021873763e-6	2.0504117972204062e-6	1.6967929912649554e-6	4.436450106724889e-8	7.912982210595415e-9	2.438758441585841e-9	9.906640612330302e-10	4.765751028692434e-10
1.105733982822018	9.969455235305319e-9	6.49242173623249e-8	8.031669801004496e-6	2.0409471018516763e-6	1.7036674277410964e-6	4.429924439179857e-8	7.893982200249189e-9	2.431902191993151e-9	9.876459409163775e-10	4.750500259674848e-10
1.105833982822018	9.91369986103822e-9	6.44889381933598e-8	7.883132941189714e-6	2.0315475376118796e-6	1.7106100066270774e-6	4.423419171268088e-8	7.875039521419293e-9	2.4250682539130404e-9	9.846381606129624e-10	4.735303606685416e-10
1.105933982822018	9.85827699001598e-9	6.405681836766089e-8	7.738063059754046e-6	2.022212583290294e-6	1.7176215935385937e-6	4.416934264220043e-8	7.856154005937301e-9	2.4182565546117578e-9	9.816406845816054e-10	4.72016087538918e-10
1.106033982822018	9.803184539168436e-9	6.362783324915979e-8	7.596360370445197e-6	2.012941722703796e-6	1.7247030682348588e-6	4.410469679266183e-8	7.837325485887805e-9	2.411467021515547e-9	9.78653477173211e-10	4.70507187199824e-10
1.106133982822018	9.748420438792419e-9	6.320195840621272e-8	7.4579285367647864e-6	2.0037344446416838e-6	1.7318553249002516e-6	4.40402537763887e-8	7.818553793611777e-9	2.4046995822115583e-9	9.756765028310436e-10	4.690036403272826e-10
1.106233982822018	9.693982632467946e-9	6.277916960981518e-8	7.322674532166601e-6	1.9945902428111377e-6	1.7390792724324023e-6	4.3976013205742745e-8	7.79983876170981e-9	2.3979541644486517e-9	9.727097260909836e-10	4.675054276522051e-10
1.106333982822018	9.639869076975262e-9	6.235944283183551e-8	7.190508506760627e-6	1.985508615783427e-6	1.7463758347371536e-6	4.391197469314301e-8	7.781180223045452e-9	2.3912306961382734e-9	9.69753111581823e-10	4.660125299604965e-10
1.106433982822018	9.58607774221201e-9	6.194275424326573e-8	7.061343660181237e-6	1.9764890669407614e-6	1.7537459510304178e-6	4.3848137851084435e-8	7.76257801074857e-9	2.3845291053552913e-9	9.668066240254986e-10	4.645249280931442e-10
1.106533982822018	9.532606611110801e-9	6.152908021248346e-8	6.935096120295558e-6	1.967531104423766e-6	1.7611905761471062e-6	4.378450229215512e-8	7.744031958218065e-9	2.377849320338723e-9	9.638702282373154e-10	4.630426029462803e-10
1.106633982822018	9.479453679557655e-9	6.111839730353541e-8	6.811684827452454e-6	1.9586342410797166e-6	1.7687106808574573e-6	4.372106762905603e-8	7.725541899125348e-9	2.3711912694925553e-9	9.609438891262116e-10	4.615655354712841e-10
1.106733982822018	9.426616956310473e-9	6.07106822744301e-8	6.691031423983306e-6	1.9497979944113388e-6	1.7763072521908256e-6	4.365783347461758e-8	7.707107667417174e-9	2.3645548813864754e-9	9.58027571694968e-10	4.600937066748322e-10
1.106833982822018	9.374094462918104e-9	6.030591207545251e-8	6.573060148687426e-6	1.941021886526309e-6	1.7839812937672602e-6	4.3594799441818294e-8	7.688729097318661e-9	2.357940084756641e-9	9.551212410404419e-10	4.586270976189893e-10
1.106933982822018	9.321884233639745e-9	5.990406384748718e-8	6.457697736047545e-6	1.9323054440872897e-6	1.7917338261368765e-6	4.353196514380065e-8	7.670406023336023e-9	2.3513468085063304e-9	9.522248623537385e-10	4.5716568942124594e-10
1.107033982822018	9.269984315365101e-9	5.950511492036275e-8	6.3448733199359616e-6	1.9236481982627376e-6	1.799565887127585e-6	4.3469330193890047e-8	7.652138280259648e-9	2.344774981706684e-9	9.493384009204496e-10	4.5570946325460364e-10
1.107133982822018	9.218392767534373e-9	5.910904281120606e-8	6.234518341585877e-6	1.9150496846781597e-6	1.807478532201022e-6	4.340689420561e-8	7.633925703166726e-9	2.3382245335973365e-9	9.464618221208221e-10	4.5425840034762213e-10
1.107233982822018	9.167107662059521e-9	5.871582522281509e-8	6.1265664616142904e-6	1.9065094433681192e-6	1.8154728348171915e-6	4.3344656792700295e-8	7.615768127423988e-9	2.3316953935871226e-9	9.435950914299496e-10	4.5281248198446414e-10
1.107333982822018	9.116127083245177e-9	5.832544004204433e-8	6.020953475894827e-6	1.898027018728724e-6	1.823549886807933e-6	4.328261756913206e-8	7.597665388690426e-9	2.325187491254657e-9	9.407381744179505e-10	4.5137168950495887e-10
1.1074339828220179	9.065449127710476e-9	5.7937865338205227e-8	5.91761723509126e-6	1.8896019594708126e-6	1.8317107987594806e-6	4.322077614912541e-8	7.579617322919922e-9	2.3187007563489968e-9	9.37891036750139e-10	4.49936004304636e-10
1.107533982822018	9.01507190431081e-9	5.75530793614796e-8	5.816497567670285e-6	1.8812338185735715e-6	1.8399567004043983e-6	4.315913214716395e-8	7.561623766363666e-9	2.312235118790198e-9	9.35053644187163e-10	4.485054078347668e-10
1.107633982822018	8.964993534061174e-9	5.7171060541354045e-8	5.71753620622649e-6	1.872922153238944e-6	1.8482887410230565e-6	4.3097685178012095e-8	7.543684555572917e-9	2.3057905086699467e-9	9.322259625851867e-10	4.4707988160241455e-10
1.107733982822018	8.915212150058347e-9	5.679178748505602e-8	5.620676716954376e-6	1.8646665248463467e-6	1.8567080898551797e-6	4.303643485672935e-8	7.525799527401216e-9	2.2993668562520692e-9	9.294079578960262e-10	4.4565940717045097e-10
1.107833982822018	8.865725897404387e-9	5.6415238976015395e-8	5.525864432120116e-6	1.8564664989081283e-6	1.8652159365213409e-6	4.297538079868621e-8	7.507968519006902e-9	2.2929640919730827e-9	9.265995961672637e-10	4.442439661575978e-10
1.107933982822018	8.816532933131027e-9	5.6041393972335505e-8	5.433046385386388e-6	1.8483216450255431e-6	1.8738134914551064e-6	4.291452261957973e-8	7.490191367855491e-9	2.2865821464427814e-9	9.238008435424171e-10	4.4283354023844785e-10
1.108033982822018	8.767631426123321e-9	5.567023160527747e-8	5.3421712498550735e-6	1.8402315368451932e-6	1.8825019863457864e-6	4.2853859935447595e-8	7.472467911721946e-9	2.2802209504446684e-9	9.210116662610335e-10	4.4142811114349066e-10
1.108133982822018	8.719019557044696e-9	5.5301731177757406e-8	5.2531892786982815e-6	1.8321957520160833e-6	1.891282674592365e-6	4.2793392362683604e-8	7.454797988692871e-9	2.2738804349364994e-9	9.182320306588222e-10	4.400276606591345e-10
1.108233982822018	8.670695518261889e-9	5.49358721628619e-8	5.166052248256595e-6	1.82421387214717e-6	1.9001568317687868e-6	4.273311951805178e-8	7.437181437168856e-9	2.267560531050752e-9	9.154619031677565e-10	4.3863217062771946e-10
1.108333982822018	8.622657513770506e-9	5.457263420237025e-8	5.080713403487942e-6	1.8162854827654253e-6	1.9091257561009065e-6	4.267304101870105e-8	7.419618095866515e-9	2.2612611700950668e-9	9.127012503161785e-10	4.372416229475311e-10
1.108433982822018	8.574903759121184e-9	5.421199710529451e-8	4.9971274056580525e-6	1.8084101732744383e-6	1.918190768955585e-6	4.2613156482179166e-8	7.402107803820707e-9	2.254982283552738e-9	9.099500387288958e-10	4.358559995728163e-10
1.108533982822018	8.527432481345626e-9	5.3853940846431065e-8	4.9152502821679514e-6	1.8005875369134787e-6	1.9273532153420905e-6	4.255346552644659e-8	7.384650400386438e-9	2.2487238030830755e-9	9.072082351272726e-10	4.344752825137798e-10
1.108633982822018	8.48024191888382e-9	5.3498445564926526e-8	4.8350393784206465e-6	1.792817170717109e-6	1.936614464426369e-6	4.249396776989047e-8	7.367245725241034e-9	2.2424856605218723e-9	9.04475806329307e-10	4.330994538365943e-10
1.108733982822018	8.433330321510778e-9	5.3145491562854715e-8	4.756453311632929e-6	1.7850986754752596e-6	1.945975910058381e-6	4.2434662831338486e-8	7.349893618386065e-9	2.23626778788181e-9	9.017527192497199e-10	4.317284956634066e-10
1.108833982822018	8.386695950264723e-9	5.279505930380606e-8	4.679451926503641e-6	1.7774316556937758e-6	1.9554389713129884e-6	4.2375550330071406e-8	7.33259392014923e-9	2.2300701173527835e-9	8.990389409000102e-10	4.3036239017231914e-10
1.108933982822018	8.340337077374602e-9	5.244712941149361e-8	4.60399625265458e-6	1.7698157195554968e-6	1.965005093044781e-6	4.231662988583698e-8	7.3153464711862686e-9	2.2238925813023266e-9	8.963344383885301e-10	4.2900111959740416e-10
1.109033982822018	8.294251986189059e-9	5.210168266836648e-8	4.53004846376327e-6	1.762250478881736e-6	1.9746757464572523e-6	4.225790111886287e-8	7.298151112482831e-9	2.217735112275944e-9	8.936391789205359e-10	4.276446662286805e-10
1.109133982822018	8.248438971104872e-9	5.175870001423926e-8	4.457571838312835e-6	1.7547355490942991e-6	1.9844524296867086e-6	4.2199363649869405e-8	7.281007685356252e-9	2.211597642997456e-9	8.909531297982516e-10	4.262930124121095e-10
1.109233982822018	8.202896337496659e-9	5.1418162544931887e-8	4.3865307218851674e-6	1.7472705491778807e-6	1.99433666840141e-6	4.2141017100082087e-8	7.263916031457229e-9	2.2054801063693082e-9	8.882762584209018e-10	4.249461405495801e-10
1.109333982822018	8.157622401646268e-9	5.1080051510923575e-8	4.316890490930895e-6	1.7398551016430157e-6	2.0043300164164036e-6	4.2082861091244565e-8	7.246875992771725e-9	2.1993824354729137e-9	8.856085322847626e-10	4.236040330988909e-10
1.109433982822018	8.112615490673004e-9	5.074434831601562e-8	4.2486175179486695e-6	1.7324888324893594e-6	2.0144340563244357e-6	4.202489524563027e-8	7.229887411622384e-9	2.193304563568922e-9	8.82949918983185e-10	4.2226667257373244e-10
1.109533982822018	8.067873942464565e-9	5.0411034516012456e-8	4.181679138014399e-6	1.7251713711695597e-6	2.0246504001434767e-6	4.1967119186055614e-8	7.212950130670423e-9	2.187246424097552e-9	8.803003862066526e-10	4.209340415436691e-10
1.109633982822018	8.023396105607013e-9	5.0080091817404544e-8	4.11604361659826e-6	1.7179023505533596e-6	2.034980689981511e-6	4.190953253589046e-8	7.196063992916994e-9	2.1812079506787546e-9	8.776599017427605e-10	4.196061226341001e-10
1.109733982822018	7.979180339317249e-9	4.975150207607399e-8	4.051680118616965e-6	1.7106814068923586e-6	2.0454265987188443e-6	4.1852134919071855e-8	7.1792288417049115e-9	2.175189077112639e-9	8.750284334762792e-10	4.182828985262545e-10
1.109833982822018	7.93522501337369e-9	4.9425247296003006e-8	3.988558678665035e-6	1.7035081797849802e-6	2.055989830708569e-6	4.1794925960113484e-8	7.162444520719949e-9	2.1691897373795283e-9	8.724059493891281e-10	4.16964351957134e-10
1.109933982822018	7.891528508049305e-9	4.910130962800112e-8	3.926650172376098e-6	1.696382312142081e-6	2.066672122495966e-6	4.1737905284119394e-8	7.145710873992624e-9	2.1632098656403537e-9	8.697924175604185e-10	4.156504657195109e-10
1.110033982822018	7.848089214043696e-9	4.877967136843751e-8	3.865926288864854e-6	1.6893034501527451e-6	2.077475243556991e-6	4.1681072516793606e-8	7.1290277458993334e-9	2.1572493962367852e-9	8.67187806166434e-10	4.143412226618652e-10
1.110133982822018	7.804905532415957e-9	4.8460314957988876e-8	3.80635950420412e-6	1.6822712432506508e-6	2.0884009970568777e-6	4.162442728445198e-8	7.1123949811638265e-9	2.1513082636914413e-9	8.645920834806255e-10	4.130366056883658e-10
1.110233982822018	7.761975874518585e-9	4.814322298039824e-8	3.7479230558932505e-6	1.6752853440808106e-6	2.0994512206292147e-6	4.156796921403397e-8	7.09581242485881e-9	2.145386402708147e-9	8.620052178736378e-10	4.1173659775883227e-10
1.110333982822018	7.719298661930298e-9	4.7828378161240594e-8	3.690590918275262e-6	1.6683454084665906e-6	2.11062778717611e-6	4.15116979331116e-8	7.07927992240681e-9	2.1394837481720294e-9	8.594271778132495e-10	4.1044118188867235e-10
1.110433982822018	7.676872326391119e-9	4.751576336670708e-8	3.6343377788642427e-6	1.6614510953773102e-6	2.1219326056904208e-6	4.145561306990231e-8	7.062797319581899e-9	2.1336002351497644e-9	8.568579318643852e-10	4.091503411488646e-10
1.110533982822018	7.63469530973633e-9	4.720536160239267e-8	3.5791390155436786e-6	1.654602066896063e-6	2.1333676221002564e-6	4.139971425327799e-8	7.046364462510683e-9	2.1277357988897043e-9	8.542974486890978e-10	4.078640586658891e-10
1.110633982822018	7.59276606383143e-9	4.689715601209961e-8	3.524970674600456e-6	1.6477979881880178e-6	2.1449348201369187e-6	4.13440011127763e-8	7.0299811976736246e-9	2.121890374822016e-9	8.517456970465281e-10	4.06582317621698e-10
1.110733982822018	7.551083050507642e-9	4.6591129876648635e-8	3.4718094495595633e-6	1.641038527469042e-6	2.156636222226723e-6	4.128847327861023e-8	7.013647371906159e-9	2.1160638985588353e-9	8.492026457928697e-10	4.053051012536489e-10
1.110833982822018	7.509644741497575e-9	4.628726661270391e-8	3.419632660786579e-6	1.634323355974752e-6	2.1684738904076105e-6	4.123313038167919e-8	6.997362832399976e-9	2.1102563058944106e-9	8.466682638813569e-10	4.0403239285446536e-10
1.110933982822018	7.468449618370901e-9	4.598554977160489e-8	3.3684182358267723e-6	1.6276521479298362e-6	2.1804499272712037e-6	4.1177972053577545e-8	6.981127426703834e-9	2.1044675328051475e-9	8.44142520362195e-10	4.027641757721645e-10
1.111033982822018	7.427496172471618e-9	4.568596303821177e-8	3.3181446904505916e-6	1.621024580517873e-6	2.1925664769313486e-6	4.112299792660651e-8	6.964941002725113e-9	2.098697515449819e-9	8.416253843825497e-10	4.0150043341002753e-10
1.111133982822018	7.3867829048540246e-9	4.538849022975913e-8	3.268791110376812e-6	1.6144403338513692e-6	2.2048257260197337e-6	4.1068207633781845e-8	6.948803408730411e-9	2.0929461901695928e-9	8.391168251864681e-10	4.0024114922651345e-10
1.111233982822018	7.346308326220499e-9	4.509311529472041e-8	3.2203371336463347e-6	1.607899090942236e-6	2.2172299047096126e-6	4.101360080884444e-8	6.9327144933467604e-9	2.0872134934880758e-9	8.366168121148413e-10	3.989863067352091e-10
1.111333982822018	7.3060709568589424e-9	4.4799822311684276e-8	3.172762933620339e-6	1.601400537672608e-6	2.2297812877685746e-6	4.095917708626991e-8	6.9166741055626866e-9	2.0814993621115112e-9	8.341253146053498e-10	3.977358895047688e-10
1.1114339828220179	7.266069326580717e-9	4.450859548823787e-8	3.1260492025775915e-6	1.5949443627659496e-6	2.2424821956411506e-6	4.090493610127732e-8	6.900682094728962e-9	2.0758037329287005e-9	8.316423021923905e-10	3.9648988115885054e-10
1.111533982822018	7.226301974658966e-9	4.421941915986221e-8	3.0801771358876155e-6	1.588530257758547e-6	2.2553349955624365e-6	4.0850877489838694e-8	6.884738310559654e-9	2.0701265430111708e-9	8.291677445070196e-10	3.9524826537603623e-10
1.111633982822018	7.186767449767687e-9	4.3932277788839036e-8	3.0351284167367714e-6	1.5821579169713912e-6	2.2683421027034816e-6	4.079700088868831e-8	6.868842603133127e-9	2.0644677296131723e-9	8.267016112769031e-10	3.9401102588978566e-10
1.111733982822018	7.1474643099204434e-9	4.364715596316162e-8	2.990885201384556e-6	1.575827037482205e-6	2.2815059813499013e-6	4.074330593533086e-8	6.8529948228925934e-9	2.0588272301716816e-9	8.242438723261983e-10	3.927781464883443e-10
1.111833982822018	7.108391122409882e-9	4.336403839546223e-8	2.9474301049310958e-6	1.5695373190980124e-6	2.2948291461143504e-6	4.068979226805136e-8	6.8371948206472846e-9	2.05320498230649e-9	8.217944975755224e-10	3.915496110146844e-10
1.111933982822018	7.0695464637477624e-9	4.3082909921944604e-8	2.9047461875742886e-6	1.563288464327892e-6	2.308314163184246e-6	4.063645952592274e-8	6.821442447572987e-9	2.0476009238201755e-9	8.193534570418499e-10	3.9032540336642524e-10
1.112033982822018	7.030928919605072e-9	4.280375550132698e-8	2.8628169413383213e-6	1.5570801783560863e-6	2.3219636516059516e-6	4.058330734881447e-8	6.805737555212923e-9	2.042014992698088e-9	8.169207208384195e-10	3.8910550749575673e-10
1.112133982822018	6.992537084752649e-9	4.252656021379757e-8	2.821626277255359e-6	1.5509121690154595e-6	2.3357802846065453e-6	4.0530335377402455e-8	6.790079995478643e-9	2.036447127108448e-9	8.144962591746897e-10	3.878899074093759e-10
1.112233982822018	6.954369563002036e-9	4.2251309259972975e-8	2.7811585129824875e-6	1.5447841467611907e-6	2.3497667909543477e-6	4.047754325317532e-8	6.774469620650453e-9	2.0308972654021994e-9	8.120800423561919e-10	3.866785871683895e-10
1.112333982822018	6.916424967146813e-9	4.197798795987306e-8	2.7413983608377907e-6	1.5386958246448414e-6	2.363925956359802e-6	4.042493061844396e-8	6.7589062833783294e-9	2.0253653461130967e-9	8.096720407844807e-10	3.85471530888239e-10
1.112433982822018	6.8787019189045206e-9	4.1706581751899454e-8	2.7023309162392274e-6	1.5326469182886916e-6	2.3782606249177933e-6	4.037249711634895e-8	6.743389836682479e-9	2.0198513079576138e-9	8.072722249570109e-10	3.842687227386323e-10
1.112533982822018	6.8411990488581545e-9	4.1437076191827095e-8	2.66394164653112e-6	1.5266371458603776e-6	2.3927737005929935e-6	4.0320242390869154e-8	6.727920133954072e-9	2.0143550898349414e-9	8.048805654670474e-10	3.8307014694343927e-10
1.112633982822018	6.803914996398969e-9	4.11694569518009e-8	2.6262163801835237e-6	1.52066622804782e-6	2.407468148749622e-6	4.0268166086828646e-8	6.7124970289556836e-9	2.008876630826921e-9	8.024970330035529e-10	3.8187578778062136e-10
1.112733982822018	6.766848409669229e-9	4.090370981934553e-8	2.589141296350647e-6	1.5147338880344492e-6	2.4223469977272216e-6	4.0216267849905266e-8	6.697120375822072e-9	2.003415870197988e-9	8.001215983510967e-10	3.806856295821415e-10
1.112833982822018	6.729997945505106e-9	4.063982069638139e-8	2.5527029147746094e-6	1.50883985147475e-6	2.437413340463982e-6	4.016454732663836e-8	6.6817900290606804e-9	1.9979727473951643e-9	7.977542323897318e-10	3.794996567338787e-10
1.112933982822018	6.693362269380097e-9	4.037777559824844e-8	2.51688808602178e-6	1.5029838464699814e-6	2.452670336169209e-6	4.01130041644349e-8	6.666505843551983e-9	1.9925472020478838e-9	7.95394906094866e-10	3.783178536755251e-10
1.113033982822018	6.656940055348994e-9	4.0117560652742966e-8	2.4816839820394235e-6	1.4971656035443285e-6	2.4681212120469493e-6	4.0061638011578916e-8	6.651267674550358e-9	1.987139173968015e-9	7.930435905371837e-10	3.7714020490052056e-10
1.113133982822018	6.620729985991958e-9	3.9859162099157977e-8	2.447078087020649e-6	1.4913848556211969e-6	2.4837692650720482e-6	4.0010448517237006e-8	6.6360753776842005e-9	1.9817486031497244e-9	7.9070025688249e-10	3.759666949559322e-10
1.113233982822018	6.584730752359101e-9	3.960256628733558e-8	2.4130581885664255e-6	1.4856413379998664e-6	2.4996178638210276e-6	3.995943533146695e-8	6.620928808956654e-9	1.9763754297694042e-9	7.883648763916079e-10	3.747973084423871e-10
1.113333982822018	6.548941053914969e-9	3.934775967672579e-8	2.379612369133659e-6	1.4799347883323643e-6	2.515670450359354e-6	3.9908598105223536e-8	6.605827824745886e-9	1.9710195941855402e-9	7.86037420420248e-10	3.736320300139541e-10
1.113433982822018	6.513359598484176e-9	3.909472883545492e-8	2.3467289977590944e-6	1.4742649466006121e-6	2.5319305421872827e-6	3.985793649036662e-8	6.590772281805572e-9	1.9656810369386602e-9	7.837178604188747e-10	3.724708443780668e-10
1.113533982822018	6.477985102196856e-9	3.884346043940341e-8	2.3143967220490047e-6	1.4686315550939031e-6	2.5484017342461704e-6	3.980745013966774e-8	6.575762037265403e-9	1.960359698751191e-9	7.814061679325926e-10	3.713137362954205e-10
1.113633982822018	6.4428162894341494e-9	3.8593941271287e-8	2.2826044604243623e-6	1.4630343583864943e-6	2.5650877009878357e-6	3.97571387068164e-8	6.5607969486311275e-9	1.9550555205273073e-9	7.791023146009815e-10	3.7016069057986614e-10
1.113733982822018	6.407851892774828e-9	3.834615821975213e-8	2.2513413946135775e-6	1.457473103315602e-6	2.5819921985087177e-6	3.9707001846427256e-8	6.5458768737852435e-9	1.949768443352841e-9	7.768062721579914e-10	3.6901169209831985e-10
1.113833982822018	6.3730906529415405e-9	3.810009827847565e-8	2.2205969623828137e-6	1.451947538959552e-6	2.5991190667515267e-6	3.965703921404673e-8	6.531001670987097e-9	1.9444984084951358e-9	7.745180124317855e-10	3.678667257706572e-10
1.113933982822018	6.338531318747948e-9	3.7855748545273976e-8	2.1903608504958356e-6	1.4464574166162513e-6	2.616472231776742e-6	3.9607250466159373e-8	6.5161711988733215e-9	1.9392453574029195e-9	7.722375073446079e-10	3.6672577656961686e-10
1.114033982822018	6.304172647045704e-9	3.7613096221218667e-8	2.160622987895213e-6	1.4410024897818295e-6	2.6340557081064472e-6	3.9557635260193965e-8	6.501385316457981e-9	1.934009231706113e-9	7.699647289126218e-10	3.655888295206876e-10
1.114133982822018	6.270013402672153e-9	3.7372128609762925e-8	2.131373539097074e-6	1.4355825141296161e-6	2.6518736011433394e-6	3.950819325453101e-8	6.4866438831330224e-9	1.928789973215735e-9	7.676996492457967e-10	3.644558697020168e-10
1.114233982822018	6.236052358398072e-9	3.713283311587208e-8	2.1026028977915504e-6	1.4301972474892648e-6	2.669930109667391e-6	3.945892410850751e-8	6.471946758668372e-9	1.9235875239237e-9	7.654422405477249e-10	3.633268822442959e-10
1.114333982822018	6.202288294875914e-9	3.689519724516386e-8	2.074301680642207e-6	1.424846449826154e-6	2.6882295284133363e-6	3.9409827482423864e-8	6.457293803212083e-9	1.9184018260026555e-9	7.631924751154797e-10	3.6220185233065677e-10
1.114433982822018	6.168720000588376e-9	3.6659208603057155e-8	2.046460721277071e-6	1.4195298832210707e-6	2.706776250731813e-6	3.936090303754991e-8	6.442684877290782e-9	1.9132328218058153e-9	7.609503253394787e-10	3.6108076519656236e-10
1.114533982822018	6.135346271797285e-9	3.642485489392593e-8	2.019071064464776e-6	1.4142473118500398e-6	2.7255747713373523e-6	3.9312150436131094e-8	6.428119841809627e-9	1.908080453866792e-9	7.587157637033049e-10	3.5996360612970786e-10
1.114633982822018	6.102165912492615e-9	3.6192123920262506e-8	1.992123960469306e-6	1.4089985019644401e-6	2.7446296891464244e-6	3.926356934139375e-8	6.413598558052567e-9	1.902944664899398e-9	7.564887627835725e-10	3.588503604698973e-10
1.114733982822018	6.069177734342062e-9	3.596100358184737e-8	1.9656108595773097e-6	1.4037832218713206e-6	2.763945710208971e-6	3.921515941755122e-8	6.399120887682415e-9	1.897825397797439e-9	7.542692952497299e-10	3.577410136089397e-10
1.114833982822018	6.0363805566408615e-9	3.5731481874927623e-8	1.9395234067918405e-6	1.3986012419139665e-6	2.783527650737052e-6	3.916692032980992e-8	6.384686692741078e-9	1.892722595634551e-9	7.520573338639356e-10	3.5663555099054563e-10
1.114933982822018	6.003773206261946e-9	3.5503546891399936e-8	1.9138534366869874e-6	1.3934523344526478e-6	2.8033804402341334e-6	3.91188517443742e-8	6.370295835649549e-9	1.887636201663966e-9	7.498528514808747e-10	3.5553395811019786e-10
1.115033982822018	5.971354517606346e-9	3.527718681800424e-8	1.8885929684178648e-6	1.3883362738456253e-6	2.823509124729019e-6	3.907095332845288e-8	6.355948179208045e-9	1.8825661593183518e-9	7.476558210475943e-10	3.5443622051505764e-10
1.115133982822018	5.9391233325540105e-9	3.505238993552261e-8	1.8637342008805532e-6	1.3832528364303507e-6	2.8439188701184136e-6	3.90232247502641e-8	6.341643586596105e-9	1.8775124122095544e-9	7.454662156033408e-10	3.5334232380383863e-10
1.115233982822018	5.9070785004147365e-9	3.482914461798457e-8	1.8392695080170858e-6	1.3782018005048595e-6	2.864614965622176e-6	3.8975665679040486e-8	6.327381921372532e-9	1.872474904128358e-9	7.432840082793678e-10	3.5225225362668917e-10
1.115333982822018	5.87521887787969e-9	3.460743933188095e-8	1.8151914342605305e-6	1.3731829463094372e-6	2.8856028273559776e-6	3.892827578503535e-8	6.313163047475545e-9	1.8674535790443438e-9	7.41109172298801e-10	3.511659956850934e-10
1.1154339828220179	5.843543328973133e-9	3.438726263538485e-8	1.7914926901153632e-6	1.3681960560084155e-6	2.9068880020255295e-6	3.8881054739527e-8	6.298986829222688e-9	1.8624483811055967e-9	7.389416809764282e-10	3.5008353573173434e-10
1.115533982822018	5.812050725004164e-9	3.416860317757654e-8	1.7681661478686797e-6	1.3632409136722155e-6	2.928476170747566e-6	3.883400221482418e-8	6.2848531313108906e-9	1.8574592546384609e-9	7.367815077185304e-10	3.490048595703861e-10
1.115633982822018	5.780739944519575e-9	3.395144969768181e-8	1.7452048374281568e-6	1.358317305259658e-6	2.950373153002046e-6	3.878711788427234e-8	6.270761818816524e-9	1.852486144147388e-9	7.346286260227428e-10	3.479299530558097e-10
1.115733982822018	5.749609873255713e-9	3.3735791024307193e-8	1.7226019422817074e-6	1.353425018600279e-6	2.972584910721569e-6	3.874040142225641e-8	6.256712757195116e-9	1.8475289943145867e-9	7.324830094778021e-10	3.468588020936055e-10
1.115833982822018	5.7186594040920166e-9	3.3521616074691495e-8	1.7003507955759165e-6	1.348563843377076e-6	2.9951175525226473e-6	3.8693852504207646e-8	6.2427058122815755e-9	1.8425877499998303e-9	7.30344631763431e-10	3.457913926401155e-10
1.115933982822018	5.687887437003918e-9	3.330891385395834e-8	1.6784448763086085e-6	1.343733571109297e-6	3.017977338084949e-6	3.864747080660793e-8	6.228740850289954e-9	1.83766235624021e-9	7.282134666501211e-10	3.4472771070229944e-10
1.116033982822018	5.65729287901649e-9	3.3097673454377194e-8	1.6568778056318898e-6	1.3389339951354804e-6	3.0411706826844547e-6	3.8601256006994075e-8	6.214817737813411e-9	1.832752758249852e-9	7.260894879989551e-10	3.43667742337607e-10
1.116133982822018	5.6268746441581555e-9	3.288788405463061e-8	1.6356433432623403e-6	1.3341649105966772e-6	3.064704161886708e-6	3.8555207783963595e-8	6.200936341824145e-9	1.8278589014196768e-9	7.239726697614211e-10	3.426114736538638e-10
1.116233982822018	5.596631653414951e-9	3.2679534919087985e-8	1.614735383994539e-6	1.3294261144198488e-6	3.0885845164065056e-6	3.850932581717838e-8	6.18709652967324e-9	1.8229807313171164e-9	7.218629859792278e-10	3.4155889080914303e-10
1.116333982822018	5.566562834684743e-9	3.247261539708552e-8	1.5941479543147543e-6	1.324717405301466e-6	3.1128186571410986e-6	3.846360978736983e-8	6.173298169090475e-9	1.8181181936858493e-9	7.197604107841038e-10	3.405099800116491e-10
1.116433982822018	5.536667122732016e-9	3.226711492221282e-8	1.5738752091115621e-6	1.3200385836912991e-6	3.1374136703839376e-6	3.8418059376343464e-8	6.159541128184358e-9	1.8132712344455352e-9	7.176649183976218e-10	3.394647275195898e-10
1.116533982822018	5.5069434591429335e-9	3.206302301160541e-8	1.5539114284801351e-6	1.3153894517763606e-6	3.1623768232262237e-6	3.8372674266983115e-8	6.145825275441764e-9	1.808439799691517e-9	7.155764831309925e-10	3.3842311964104905e-10
1.116633982822018	5.477390792280436e-9	3.1860329265244825e-8	1.5342510146173585e-6	1.310769813465071e-6	3.187715569154388e-6	3.83274541432556e-8	6.132150479727898e-9	1.8036238356945726e-9	7.134950793848774e-10	3.373851427338762e-10
1.116733982822018	5.448008077240074e-9	3.165902336526211e-8	1.5148884888047385e-6	1.3061794743715467e-6	3.213437553851434e-6	3.8282398690214994e-8	6.118516610286088e-9	1.7988232889005644e-9	7.114206816491948e-10	3.363507832055405e-10
1.116833982822018	5.418794275805479e-9	3.145909507525062e-8	1.4958184884764212e-6	1.301618241800125e-6	3.239550621210767e-6	3.823750759400681e-8	6.1049235367374744e-9	1.7940381059302362e-9	7.093532645029151e-10	3.353200275130222e-10
1.116933982822018	5.3897483564048916e-9	3.126053423958245e-8	1.4770357643695013e-6	1.297085924730008e-6	3.2660628195715226e-6	3.8192780541872314e-8	6.09137112908095e-9	1.789268233578831e-9	7.072928026138624e-10	3.342928621626782e-10
1.117033982822018	5.360869294067366e-9	3.106333078273228e-8	1.4585351777541288e-6	1.2925823338001282e-6	3.2929824081847173e-6	3.814821722215309e-8	6.077859257692867e-9	1.7845136188158685e-9	7.052392707385344e-10	3.3326927371011787e-10
1.117133982822018	5.332156070379397e-9	3.08674747086068e-8	1.4403116977408057e-6	1.2881072812941212e-6	3.3203178639200174e-6	3.810381732429406e-8	6.0643877933266725e-9	1.7797742087847644e-9	7.031926437218681e-10	3.322492487600706e-10
1.117233982822018	5.303607673442161e-9	3.067295609987966e-8	1.422360398662572e-6	1.2836605811255628e-6	3.3480778882237527e-6	3.8059580538849145e-8	6.0509566071129394e-9	1.7750499508026073e-9	7.011528964970758e-10	3.312327739662691e-10
1.117333982822018	5.275223097828545e-9	3.0479765117333055e-8	1.4046764575295473e-6	1.279242048823247e-6	3.376271414338376e-6	3.8015506557483975e-8	6.037565570558808e-9	1.7703407923597886e-9	6.991200040854046e-10	3.302198360313082e-10
1.1174339828220181	5.247001344540686e-9	3.02878919992034e-8	1.3872551515537604e-6	1.274851501516727e-6	3.404907614795499e-6	3.797159507298014e-8	6.024214555547825e-9	1.7656466811197034e-9	6.970939415959558e-10	3.29210421706522e-10
1.1175339828220179	5.2189414209681656e-9	3.00973270605368e-8	1.3700918557421874e-6	1.2704887579220239e-6	3.433995909193466e-6	3.792784577923971e-8	6.0109034343397784e-9	1.760967564918484e-9	6.950746842254847e-10	3.2820451779186233e-10
1.117633982822018	5.191042340845275e-9	2.990806069254278e-8	1.3531820405551055e-6	1.2661536383273454e-6	3.463545972273429e-6	3.7884258371288164e-8	5.9976320795701124e-9	1.7563033917645762e-9	6.930622072581608e-10	3.2720211113574753e-10
1.117733982822018	5.163303124210336e-9	2.9720083361963665e-8	1.336521269629318e-6	1.2618459645792092e-6	3.4935677423047218e-6	3.7840832545278804e-8	5.984400364249854e-9	1.7516541098385422e-9	6.910564860653968e-10	3.262031886349588e-10
1.117833982822018	5.135722797363611e-9	2.9533385610439798e-8	1.3201051975623693e-6	1.2575655600684973e-6	3.5240714297960643e-6	3.779756799849648e-8	5.971208161765225e-9	1.7470196674926326e-9	6.890574961056193e-10	3.252077372344933e-10
1.117933982822018	5.108300392826523e-9	2.9347958053886793e-8	1.303929567757358e-6	1.2533122497167758e-6	3.55506752654467e-6	3.775446442936066e-8	5.958055345877184e-9	1.7424000132504994e-9	6.870652129240643e-10	3.242157439274308e-10
1.118033982822018	5.0810349493007e-9	2.9163791381875363e-8	1.2879902103258026e-6	1.2490858599627585e-6	3.586566815039901e-6	3.7711521537429716e-8	5.944941790721206e-9	1.737795095806858e-9	6.850796121525599e-10	3.232271957548136e-10
1.118133982822018	5.0539255116274665e-9	2.8980876357017965e-8	1.2722830400469535e-6	1.2448862187489185e-6	3.6185803782368915e-6	3.766873902340457e-8	5.931867370806903e-9	1.7332048640271848e-9	6.831006695093306e-10	3.2224207980551105e-10
1.118233982822018	5.0269711307474945e-9	2.8799203814359532e-8	1.256804054381787e-6	1.2407131555082164e-6	3.651119609716798e-6	3.762611658913144e-8	5.918831961017597e-9	1.728629266947314e-9	6.811283607987596e-10	3.212603832160814e-10
1.118333982822018	5.000170863660783e-9	2.8618764660774714e-8	1.2415493315401978e-6	1.236566501151034e-6	3.684196224251704e-6	3.758365393760644e-8	5.905835436610011e-9	1.7240682537731656e-9	6.791626619112007e-10	3.202820931706492e-10
1.118433982822018	4.973523773386821e-9	2.8439549874369513e-8	1.2265150285995404e-6	1.2324460880522007e-6	3.71782226879239e-6	3.754135077297828e-8	5.892877673213839e-9	1.7195217738803505e-9	6.772035488227523e-10	3.1930719690076543e-10
1.118533982822018	4.947028928925114e-9	2.8261550503888916e-8	1.2116973796731889e-6	1.2283517500381775e-6	3.7520101338985157e-6	3.7499206800551296e-8	5.87995854683125e-9	1.7149897768138328e-9	6.752509975950329e-10	3.1833568168527374e-10
1.118633982822018	4.920685405215836e-9	2.8084757668128953e-8	1.197092694127569e-6	1.2242833223744181e-6	3.7867725656320198e-6	3.7457221726790046e-8	5.867077933836639e-9	1.7104722122876086e-9	6.733049843749742e-10	3.1736753485018574e-10
1.118733982822018	4.8944922831009445e-9	2.7909162555354926e-8	1.1826973548461269e-6	1.2202406417528462e-6	3.822122677934963e-6	3.7415395259321636e-8	5.854235710976101e-9	1.7059690301843437e-9	6.713654853946137e-10	3.164027437685372e-10
1.118833982822018	4.8684486492852035e-9	2.7734756422723173e-8	1.1685078165389426e-6	1.2162235462794342e-6	3.85807396551468e-6	3.73737271069389e-8	5.841431755366962e-9	1.7014801805549844e-9	6.694324769708467e-10	3.1544129586025934e-10
1.118933982822018	4.842553596298041e-9	2.7561530595710044e-8	1.1545206040966745e-6	1.2122318754620244e-6	3.894640317260523e-6	3.733221697960498e-8	5.828665944497555e-9	1.6970056136184687e-9	6.675059355052496e-10	3.1448317859204914e-10
1.119033982822018	4.816806222454751e-9	2.7389476467542994e-8	1.1407323109873055e-6	1.2082654701981365e-6	3.93183603021675e-6	3.729086458845404e-8	5.815938156226333e-9	1.6925452797612804e-9	6.655858374838093e-10	3.1352837947722105e-10
1.119133982822018	4.79120563181912e-9	2.7218585498640547e-8	1.1271395976948147e-6	1.2043241727631018e-6	3.9696758241389946e-6	3.724966964579742e-8	5.803248268781959e-9	1.6880991295371937e-9	6.636721594767598e-10	3.125768860755884e-10
1.119233982822018	4.765750934165122e-9	2.7048849216052688e-8	1.113739190198095e-6	1.200407826798112e-6	4.008174856661486e-6	3.7208631865124046e-8	5.790596160762327e-9	1.6836671136667959e-9	6.6176487813831e-10	3.116286859933205e-10
1.119333982822018	4.740441244939672e-9	2.688025921290967e-8	1.1005278784893705e-6	1.196516277298595e-6	4.047348739105436e-6	3.71677509611051e-8	5.777981711134432e-9	1.6792491830372056e-9	6.598639702064491e-10	3.1068376688280383e-10
1.119433982822018	4.7152756852254075e-9	2.6712807147874112e-8	1.0875025151306414e-6	1.19264937060261e-6	4.087213552959003e-6	3.7127026649596423e-8	5.765404799233673e-9	1.6748452887016718e-9	6.57969412502725e-10	3.0974211644251476e-10
1.119533982822018	4.6902533817034786e-9	2.6546484744597518e-8	1.0746600138472387e-6	1.1888069543793968e-6	4.127785867062515e-6	3.708645864764202e-8	5.752865304763483e-9	1.6704553818792062e-9	6.560811819320101e-10	3.0880372241688277e-10
1.119633982822018	4.66537346661698e-9	2.638128379118389e-8	1.0619973481574264e-6	1.1849888776180802e-6	4.169082755532352e-6	3.704604667347597e-8	5.740363107794721e-9	1.666079413954222e-9	6.541992554822833e-10	3.07868572596147e-10
1.119733982822018	4.640635077734255e-9	2.6217196139653666e-8	1.0495115500367632e-6	1.1811949906164541e-6	4.211121816462602e-6	3.700579044652669e-8	5.727898088765277e-9	1.6617173364761375e-9	6.523236102244094e-10	3.069366548162325e-10
1.119833982822018	4.6160373583126044e-9	2.605421370541678e-8	1.0371997086166154e-6	1.177425144969932e-6	4.253921191440174e-6	3.696568968741858e-8	5.7154701284793805e-9	1.6573691011590237e-9	6.504542233119028e-10	3.0600795695860203e-10
1.119933982822018	4.591579457062352e-9	2.5892328466747904e-8	1.0250589689155452e-6	1.173679193560597e-6	4.297499585916671e-6	3.6925744117975656e-8	5.703079108107219e-9	1.6530346598811928e-9	6.485910719807122e-10	3.0508246695012887e-10
1.120033982822018	4.5672605281108356e-9	2.5731532464266886e-8	1.0130865306027596e-6	1.1699569905463818e-6	4.3418762904791226e-6	3.6885953461223745e-8	5.690724909184288e-9	1.6487139646848448e-9	6.467341335489893e-10	3.041601727629535e-10
1.120133982822018	4.54307973096701e-9	2.5571817800423586e-8	1.0012796467927052e-6	1.1662583913504032e-6	4.3870712030657235e-6	3.684631744139421e-8	5.67840741361097e-9	1.6444069677757164e-9	6.448833854168789e-10	3.032410624143581e-10
1.120233982822018	4.519036230486023e-9	2.54131766389874e-8	9.896356228698629e-7	1.162583252650338e-6	4.433104852174711e-6	3.680683578392549e-8	5.66612650365187e-9	1.640113621522616e-9	6.430388050662584e-10	3.023251239666144e-10
1.120333982822018	4.495129196834002e-9	2.5255601204540877e-8	9.781518153429853e-7	1.1589314323679847e-6	4.47999842111774e-6	3.676750821546654e-8	5.65388206193523e-9	1.6358338784570979e-9	6.412003700605418e-10	3.0141234552686e-10
1.120433982822018	4.4713578054532526e-9	2.5099083781977944e-8	9.668256307278925e-7	1.1553027896589366e-6	4.52777377337177e-6	3.672833446387935e-8	5.641673971452484e-9	1.6315676912730616e-9	6.393680580444372e-10	3.005027152469551e-10
1.120533982822018	4.447721237027651e-9	2.494361671600713e-8	9.556545244580301e-7	1.1516971849023508e-6	4.576453479087114e-6	3.6689314258241776e-8	5.629502115557616e-9	1.6273150128263705e-9	6.375418467437263e-10	2.995962213233483e-10
1.120633982822018	4.424218677448129e-9	2.4789192410657444e-8	9.44635999822005e-7	1.1481144796908153e-6	4.62606084281174e-6	3.6650447328849644e-8	5.617366377966503e-9	1.6230757961344242e-9	6.357217139650262e-10	2.986928519969388e-10
1.120733982822018	4.400849317778384e-9	2.4635803328790297e-8	9.337676069273831e-7	1.144554536820389e-6	4.676619932497088e-6	3.6611733407219674e-8	5.60526664275643e-9	1.6188499943758165e-9	6.339076375955622e-10	2.977925955529382e-10
1.120833982822018	4.377612354221138e-9	2.4483441991615006e-8	9.230469416900212e-7	1.141017220280698e-6	4.728155609852866e-6	3.657317222609204e-8	5.593202794365454e-9	1.6146375608899223e-9	6.320995956029507e-10	2.9689544032073487e-10
1.120933982822018	4.354506988084154e-9	2.4332100978208e-8	9.124716448481419e-7	1.1375023952451743e-6	4.780693562123508e-6	3.6534763519432794e-8	5.581174717591783e-9	1.6104384491764658e-9	6.302975660349522e-10	2.9600137467375406e-10
1.121033982822018	4.331532425746748e-9	2.4181772925036845e-8	9.020394010005864e-7	1.1340099280613863e-6	4.8342603353630225e-6	3.6496507022436385e-8	5.569182297593153e-9	1.606252612895192e-9	6.285015270192554e-10	2.9511038702932565e-10
1.121133982822018	4.3086878786267e-9	2.4032450525488806e-8	8.917479376685312e-7	1.13053968624151e-6	4.8888833692895904e-6	3.645840247152836e-8	5.557225419886307e-9	1.6020800058654224e-9	6.267114567632376e-10	2.942224658485426e-10
1.121233982822018	4.285972563146786e-9	2.388412652940147e-8	8.815950243799509e-7	1.1270915384528437e-6	4.9445910338064305e-6	3.642044960436702e-8	5.545303970346183e-9	1.5979205820656517e-9	6.249273335537346e-10	2.933375996361239e-10
1.121333982822018	4.263385700702162e-9	2.373679374260068e-8	8.715784717763832e-7	1.1236653545085235e-6	5.001412667280719e-6	3.638264815984699e-8	5.533417835205483e-9	1.5937742956331875e-9	6.231491357568189e-10	2.924557769402795e-10
1.121433982822018	4.2409265176276526e-9	2.3590445026439198e-8	8.616961307411813e-7	1.1202610053582636e-6	5.059378616678161e-6	3.634499787810068e-8	5.521566901053939e-9	1.5896411008637023e-9	6.213768418175578e-10	2.915769863525722e-10
1.1215339828220179	4.2185942451652916e-9	2.344507329734175e-8	8.519458915488333e-7	1.1168783630792355e-6	5.1185202796569805e-6	3.6307498500501024e-8	5.509751054837632e-9	1.5855209522108538e-9	6.19610430259783e-10	2.907012165077743e-10
1.121633982822018	4.196388119432022e-9	2.3300671526351917e-8	8.423256830346769e-7	1.1135173008670372e-6	5.17887014873139e-6	3.62701497696636e-8	5.4979701838583994e-9	1.5814138042858717e-9	6.17849879685862e-10	2.898284560837399e-10
1.121733982822018	4.1743073813879674e-9	2.31572327386866e-8	8.328334717845893e-7	1.110177693026825e-6	5.240461857621721e-6	3.6232951429449435e-8	5.4862241757732255e-9	1.5773196118571787e-9	6.160951687764767e-10	2.889586938012668e-10
1.121833982822018	4.152351276804208e-9	2.3014750013288803e-8	8.234672613438519e-7	1.1068594149644274e-6	5.3033302299173095e-6	3.6195903224966876e-8	5.474512918593484e-9	1.57323832984994e-9	6.143462762903687e-10	2.880919184239463e-10
1.121933982822018	4.130519056231448e-9	2.2873216482389153e-8	8.142250914449995e-7	1.103562343177681e-6	5.3675113301832396e-6	3.61590049025737e-8	5.462836300684317e-9	1.5691699133456965e-9	6.126031810641231e-10	2.8722811875804187e-10
1.122033982822018	4.108809974968617e-9	2.27326253310692e-8	8.051050372539495e-7	1.1002863552477845e-6	5.433042517653589e-6	3.612225620987975e-8	5.451194210763955e-9	1.5651143175819095e-9	6.108658620119273e-10	2.8636728365233865e-10
1.122133982822018	4.087223293031636e-9	2.259296979682867e-8	7.961052086339535e-7	1.0970313298308168e-6	5.499962502662351e-6	3.6085656895749285e-8	5.439586537903092e-9	1.5610714979516091e-9	6.091342981253472e-10	2.8550940199801573e-10
1.122233982822018	4.065758275122501e-9	2.2454243169155932e-8	7.872237494269231e-7	1.0937971466492862e-6	5.568311405972346e-6	3.6049206710302474e-8	5.4280131715240964e-9	1.5570414100029347e-9	6.074084684730895e-10	2.8465446272850567e-10
1.122333982822018	4.0444141905984705e-9	2.2316438789103603e-8	7.784588367516728e-7	1.0905836864838173e-6	5.638130821173986e-6	3.6012905404918375e-8	5.416474001400433e-9	1.55302400943875e-9	6.056883522007657e-10	2.8380245481935473e-10
1.122433982822018	4.02319031344149e-9	2.2179550048866412e-8	7.698086803185868e-7	1.087390831164941e-6	5.709463880337399e-6	3.5976752732236596e-8	5.404968917655943e-9	1.5490192521162043e-9	6.039739285306627e-10	2.8295336728808837e-10
1.122533982822018	4.002085922227928e-9	2.2043570391363203e-8	7.612715217603559e-7	1.0842184635649556e-6	5.782355323112847e-6	3.594074844615968e-8	5.39349781076409e-9	1.545027094046365e-9	6.022651767615143e-10	2.821071891940729e-10
1.122633982822018	3.98110030009833e-9	2.190849330982283e-8	7.528456339782849e-7	1.0810664675898715e-6	5.8568515694892045e-6	3.5904892301854956e-8	5.3820605715473e-9	1.5410474913937534e-9	6.005620762682533e-10	2.8126390963837624e-10
1.122733982822018	3.960232734727494e-9	2.17743123473734e-8	7.445293205038058e-7	1.0779347281715084e-6	5.9330007964332266e-6	3.586918405575725e-8	5.370657091176309e-9	1.5370804004759537e-9	5.988646065017975e-10	2.8042351776364015e-10
1.122833982822018	3.939482518294648e-9	2.164102109663465e-8	7.363209148747857e-7	1.0748231312595987e-6	6.01085301864822e-6	3.583362346556993e-8	5.359287261169337e-9	1.5331257777631852e-9	5.97172746988795e-10	2.795860027539263e-10
1.122933982822018	3.9188489474540994e-9	2.1508613199315207e-8	7.282187800262849e-7	1.0717315638140858e-6	6.090460173708835e-6	3.5798210290268677e-8	5.3479509733915455e-9	1.529183579877937e-9	5.954864773314186e-10	2.787513538346034e-10
1.123033982822018	3.898331323305533e-9	2.1377082345810716e-8	7.202213076952719e-7	1.0686599137973938e-6	6.171876211843352e-6	3.57629442901014e-8	5.336648120054087e-9	1.5252537635944553e-9	5.938057772070983e-10	2.7791956027218167e-10
1.123133982822018	3.877928951365186e-9	2.1246422274808427e-8	7.123269178391088e-7	1.0656080701668863e-6	6.255157190658423e-6	3.572782522659181e-8	5.3253785937135585e-9	1.5213362858384019e-9	5.921306263683161e-10	2.770906113742003e-10
1.123233982822018	3.857641141536628e-9	2.111662677289357e-8	7.045340580673145e-7	1.0625759228673839e-6	6.3403613751185165e-6	3.569285286254128e-8	5.314142287271266e-9	1.5174311036864153e-9	5.904610046423553e-10	2.762644964890798e-10
1.123333982822018	3.8374672080820814e-9	2.0987689674158644e-8	6.968412030863082e-7	1.059563362823739e-6	6.427549343117429e-6	3.5658026962030404e-8	5.302939093972424e-9	1.5135381743656862e-9	5.887968919310824e-10	2.7544120500598654e-10
1.123433982822018	3.817406469593826e-9	2.085960485981769e-8	6.892468541567986e-7	1.0565702819335324e-6	6.516784097001884e-6	3.5623347290421024e-8	5.291768907405416e-9	1.5096574552535237e-9	5.871382682106921e-10	2.7462072635469484e-10
1.123533982822018	3.7974582489657336e-9	2.073236625782176e-8	6.817495385635221e-7	1.0535965730598458e-6	6.608131181435561e-6	3.558881361435844e-8	5.280631621501094e-9	1.5057889038769696e-9	5.854851135314909e-10	2.738030500054553e-10
1.123633982822018	3.777621873365222e-9	2.060596784248118e-8	6.743478090970313e-7	1.050642130024144e-6	6.701658808017731e-6	3.555442570177384e-8	5.269527130532152e-9	1.501932477912369e-9	5.838374080176724e-10	2.729881654688595e-10
1.123733982822018	3.757896674204952e-9	2.0480403634085885e-8	6.670402435470293e-7	1.0477068475991787e-6	6.7974379871061664e-6	3.5520183321885045e-8	5.258455329112109e-9	1.498088135184906e-9	5.821951318670532e-10	2.7217606229569365e-10
1.123833982822018	3.738281987115274e-9	2.0355667698533613e-8	6.598254442073117e-7	1.0447906215020387e-6	6.8955426673213924e-6	3.548608624519952e-8	5.247416112194751e-9	1.494255833668237e-9	5.805582653508594e-10	2.713667300768152e-10
1.123933982822018	3.718777151916382e-9	2.0231754146959574e-8	6.527020373917115e-7	1.041893348387267e-6	6.996049883251819e-6	3.545213424351609e-8	5.2364093750734056e-9	1.490435531484044e-9	5.789267888134994e-10	2.7056015844301027e-10
1.124033982822018	3.6993815125909075e-9	2.01086571353688e-8	6.456686729609233e-7	1.0390149258400474e-6	7.0990399119145455e-6	3.5418327089926565e-8	5.225435013380057e-9	1.4866271869016118e-9	5.773006826723173e-10	2.6975633706485903e-10
1.124133982822018	3.6800944172565973e-9	1.9986370864271944e-8	6.387240238598776e-7	1.0361552523694773e-6	7.204596438571693e-6	3.538466455881762e-8	5.214492923084626e-9	1.482830758337392e-9	5.756799274173576e-10	2.689552556525993e-10
1.124233982822018	3.6609152181393825e-9	1.9864889578325655e-8	6.318667856654533e-7	1.0333142274019476e-6	7.312806732547893e-6	3.535114642587365e-8	5.2035830004943315e-9	1.4790462043546371e-9	5.74064503611156e-10	2.681569039559958e-10
1.124333982822018	3.6418432715461377e-9	1.974420756597296e-8	6.25095676144188e-7	1.0304917512745562e-6	7.423761833745109e-6	3.531777246807706e-8	5.192705142252704e-9	1.4752734836628875e-9	5.724543918884743e-10	2.673612717641981e-10
1.124433982822018	3.622877937838199e-9	1.9624319159090208e-8	6.184094348198319e-7	1.0276877252286434e-6	7.537556750606567e-6	3.5284542463711735e-8	5.181859245339041e-9	1.4715125551176231e-9	5.708495729560913e-10	2.6656834890561423e-10
1.124533982822018	3.6040185814046875e-9	1.9505218732634277e-8	6.118068225504224e-7	1.024902051403386e-6	7.654290670340719e-6	3.525145619236376e-8	5.171045207067458e-9	1.467763377719799e-9	5.692500275925596e-10	2.657781252477656e-10
1.124633982822018	3.5852645706361043e-9	1.9386900704294543e-8	6.05286621114691e-7	1.0221346328294724e-6	7.774067182283044e-6	3.521851343492391e-8	5.160262925086197e-9	1.464025910615436e-9	5.676557366479753e-10	2.6499059069715974e-10
1.124733982822018	3.5666152778982216e-9	1.926935953414684e-8	5.988476328075573e-7	1.0193853734228674e-6	7.896994515342402e-6	3.518571397358954e-8	5.14951229737689e-9	1.4603001130951987e-9	5.660666810437499e-10	2.642057351991549e-10
1.124833982822018	3.5480700795058453e-9	1.915258972431092e-8	5.924886800444785e-7	1.0166541779786429e-6	8.023185790558501e-6	3.515305759186615e-8	5.138793222253684e-9	1.4565859445939603e-9	5.64482841772373e-10	2.634235487378255e-10
1.124933982822018	3.5296283556971794e-9	1.9036585818610403e-8	5.862086049744338e-7	1.0139409521648744e-6	8.15275928988126e-6	3.512054407456898e-8	5.1281055983624895e-9	1.452883364690372e-9	5.629041998971773e-10	2.626440213358219e-10
1.125033982822018	3.511289490607962e-9	1.8921342402236383e-8	5.800062691013798e-7	1.0112456025166458e-6	8.285838742374778e-6	3.508817320782591e-8	5.117449324680264e-9	1.449192333106468e-9	5.613307365521175e-10	2.618671430542493e-10
1.125133982822018	3.493052872246023e-9	1.8806854101412665e-8	5.738805529138847e-7	1.008568036430103e-6	8.422553629151493e-6	3.505594477907812e-8	5.106824300514127e-9	1.4455128097071996e-9	5.597624329415286e-10	2.6109290399252006e-10
1.125233982822018	3.4749178924658777e-9	1.8693115583065255e-8	5.678303555228223e-7	1.0059081621565884e-6	8.563039508452097e-6	3.502385857708256e-8	5.096230425500616e-9	1.4418447545000424e-9	5.581992703399003e-10	2.6032129428823054e-10
1.125333982822018	3.4568839469435703e-9	1.8580121554493764e-8	5.618545943068896e-7	1.0032658887968616e-6	8.70743836240902e-6	3.499191439191388e-8	5.085667599604932e-9	1.4381881276345638e-9	5.56641230091645e-10	2.5955230411702247e-10
1.125433982822018	3.438950435151705e-9	1.8467866763045638e-8	5.559522045657588e-7	1.0006411262953656e-6	8.855898967164722e-6	3.496011201496543e-8	5.075135723120014e-9	1.4345428894019726e-9	5.550882936108633e-10	2.5878592369244897e-10
1.1255339828220179	3.4211167603344625e-9	1.83563459957938e-8	5.501221391806911e-7	9.980337854346087e-7	9.008577288161462e-6	3.492845123895221e-8	5.064634696665913e-9	1.4309090002347241e-9	5.535404423811161e-10	2.5802214326584603e-10
1.125633982822018	3.4033823294830648e-9	1.8245554079216156e-8	5.443633682824315e-7	9.954437778295838e-7	9.16563690258308e-6	3.4896931857911986e-8	5.0541644211888845e-9	1.4272864207060807e-9	5.519976579551955e-10	2.572609531261975e-10
1.125733982822018	3.3857465533112317e-9	1.8135485878879317e-8	5.386748789262324e-7	9.928710159222751e-7	9.327249451098763e-6	3.486555366720726e-8	5.043724797960625e-9	1.4236751115297098e-9	5.504599219548961e-10	2.5650234360000544e-10
1.125833982822018	3.3682088462307075e-9	1.802613629912233e-8	5.330556747737206e-7	9.903154129762293e-7	9.493595121267554e-6	3.4834316463527115e-8	5.033315728577458e-9	1.4200750335592065e-9	5.489272160707755e-10	2.55746305051149e-10
1.125933982822018	3.3507686263271856e-9	1.7917500282746445e-8	5.27504775781645e-7	9.877768830712014e-7	9.664863165157205e-6	3.480322004488907e-8	5.022937114959517e-9	1.4164861477877145e-9	5.473995220619382e-10	2.549928278807647e-10
1.126033982822018	3.333425315336216e-9	1.7809572810704576e-8	5.220212178971458e-7	9.852553410978683e-7	9.841252453984597e-6	3.4772264210640425e-8	5.01258885934992e-9	1.4129084153474772e-9	5.458768217557869e-10	2.542419025271005e-10
1.126133982822018	3.3161783386193426e-9	1.770234890179559e-8	5.16604052759527e-7	9.827507027526362e-7	0.000010022972072835857	3.474144876146102e-8	5.002270864314065e-9	1.4093417975094303e-9	5.44359097047821e-10	2.534935194653991e-10
1.126233982822018	3.299027125140494e-9	1.7595823612359773e-8	5.112523474082837e-7	9.802628845324737e-7	0.000010210241958815853	3.471077349936417e-8	4.991983032738703e-9	1.4057862556827651e-9	5.428463299013812e-10	2.527476692077596e-10
1.126333982822018	3.281971107442241e-9	1.7489992035977603e-8	5.059651839973022e-7	9.777918037298428e-7	0.000010403293586293041	3.468023822769874e-8	4.981725267831169e-9	1.4022417514144946e-9	5.413385023474333e-10	2.520043423029996e-10
1.126433982822018	3.2650097216225723e-9	1.7384849303170643e-8	5.007416595150495e-7	9.753373784277051e-7	0.000010602370703260673	3.464984275115133e-8	4.971497473118595e-9	1.3987082463890496e-9	5.398355964843425e-10	2.512635293365388e-10
1.126533982822018	3.2481424073115225e-9	1.728039058110576e-8	4.955808855106299e-7	9.728995274945776e-7	0.000010807730123222359	3.461958687574756e-8	4.961299552447064e-9	1.3951857024278517e-9	5.383375944776413e-10	2.505252209302559e-10
1.126633982822018	3.2313686076482118e-9	1.717661107330035e-8	4.904819878255506e-7	9.704781705796425e-7	0.000011019642577447117	3.458947040885382e-8	4.951131409980751e-9	1.3916740814888471e-9	5.368444785597929e-10	2.4978940774236254e-10
1.126733982822018	3.2146877692578134e-9	1.7073506019332074e-8	4.854441063311101e-7	9.680732281079946e-7	0.000011238393632915414	3.4559493159179805e-8	4.940992950201228e-9	1.3881733456661503e-9	5.353562310299865e-10	2.490560804672779e-10
1.126833982822018	3.198099342228826e-9	1.6971070694549212e-8	4.804663946711989e-7	9.656846212758485e-7	0.000011464284681815892	3.4529654936779543e-8	4.930884077906527e-9	1.3846834571895657e-9	5.338728342538853e-10	2.483252298354909e-10
1.126933982822018	3.1816027800904285e-9	1.686930040978462e-8	4.755480200104711e-7	9.633122720459073e-7	0.000011697634009044709	3.4499955553053494e-8	4.920804698210356e-9	1.3812043784241906e-9	5.323942706634143e-10	2.475968466134324e-10
1.127033982822018	3.1651975397900644e-9	1.6768190511071794e-8	4.706881627877094e-7	9.609561031427614e-7	0.000011938777944824943	3.447039482075091e-8	4.910754716541349e-9	1.3777360718699858e-9	5.309205227565346e-10	2.468709216033539e-10
1.127133982822018	3.1488830816709996e-9	1.6667736379362723e-8	4.6588601647426195e-7	9.586160380483126e-7	0.000012188072110297188	3.444097255397028e-8	4.90073403864207e-9	1.3742785001613377e-9	5.294515730970067e-10	2.461474456431839e-10
1.127233982822018	3.1326588694502797e-9	1.6567933430249663e-8	4.611407873374823e-7	9.562920009973456e-7	0.000012445892764767395	3.441168856816271e-8	4.890742570568383e-9	1.3708316260666577e-9	5.279874043141768e-10	2.4542640960641235e-10
1.127333982822018	3.1165243701966367e-9	1.646877711368738e-8	4.564516942089968e-7	9.539839169731045e-7	0.000012712638264210225	3.4382542680132686e-8	4.880780218688502e-9	1.3673954124879426e-9	5.265279991027423e-10	2.4470780440195697e-10
1.127433982822018	3.100479054308561e-9	1.637026291371915e-8	4.5181796825773023e-7	9.516917117029395e-7	0.000012988730641669137	3.435353470804049e-8	4.8708468896822315e-9	1.3639698224603786e-9	5.25073340222532e-10	2.4399162097403235e-10
1.127533982822018	3.084522395492644e-9	1.6272386348204302e-8	4.472388527675442e-7	9.494153116540427e-7	0.000013274617321347862	3.4324664471403677e-8	4.860942490540067e-9	1.3605548191518617e-9	5.236234104982809e-10	2.4327785030202323e-10
1.127633982822018	3.068653870742115e-9	1.6175142968549323e-8	4.4271360291947577e-7	9.471546440292443e-7	0.000013570772979488325	3.429593179109931e-8	4.8510669285624925e-9	1.3571503658626632e-9	5.221781928194104e-10	2.4256648340036476e-10
1.127733982822018	3.0528729603150255e-9	1.6078528359438292e-8	4.382414855782719e-7	9.449096367628118e-7	0.00001387770156660203	3.4267336489364914e-8	4.841220111358956e-9	1.3537564260249107e-9	5.207376701397874e-10	2.418575113184004e-10
1.127833982822018	3.037179147713322e-9	1.5982538138569726e-8	4.338217790833822e-7	9.4268021851642e-7	0.000014195938507251084	3.423887838980174e-8	4.831401946847246e-9	1.350372963202242e-9	5.193018254775195e-10	2.4115092514026375e-10
1.127933982822018	3.0215719196615386e-9	1.5887167956391798e-8	4.294537730441013e-7	9.404663186751e-7	0.000014526053095446459	3.421055731737538e-8	4.821612343252528e-9	1.3469999410893507e-9	5.178706419147267e-10	2.4044671598475364e-10
1.128033982822018	3.006050766085735e-9	1.5792413495842515e-8	4.251367681388732e-7	9.382678673432668e-7	0.000014868651105817742	3.418237309841823e-8	4.811851209106579e-9	1.3436373235115744e-9	5.164441025973165e-10	2.397448750052003e-10
1.128133982822018	2.9906151800927424e-9	1.569827047209064e-8	4.2087007591861437e-7	9.36084795340834e-7	0.000015224377643082214	3.415432556063133e-8	4.802118453246911e-9	1.3402850744244726e-9	5.150221907347613e-10	2.390453933893448e-10
1.128233982822018	2.975264657949329e-9	1.560473463227911e-8	4.1665301861400296e-7	9.339170341993643e-7	0.000015593920255015547	3.412641453308596e-8	4.792413984815961e-9	1.3369431579134034e-9	5.136048895998715e-10	2.3834826235921037e-10
1.128333982822018	2.959998699061597e-9	1.5511801755271002e-8	4.1248492894661023e-7	9.317645161582964e-7	0.000015978012337179078	3.409863984622556e-8	4.78273771326021e-9	1.333611538193107e-9	5.121921825285885e-10	2.376534731709749e-10
1.128433982822018	2.944816805954633e-9	1.5419467651397176e-8	4.0836514994382407e-7	9.296271741612331e-7	0.00001637743686110479	3.40710013318683e-8	4.773089548329508e-9	1.330290179607301e-9	5.107840529197547e-10	2.369610171148496e-10
1.128533982822018	2.9297184842520756e-9	1.5327728162206154e-8	4.042930347574397e-7	9.27504941852274e-7	0.000016793030461575787	3.404349882320809e-8	4.763469400076021e-9	1.3269790466282412e-9	5.093804842348871e-10	2.362708855149529e-10
1.128633982822018	2.9147032426559837e-9	1.5236579160216114e-8	4.0026794648586237e-7	9.25397753572432e-7	0.000017225687923121552	3.401613215481693e-8	4.75387717885355e-9	1.3236781038563155e-9	5.079814599979688e-10	2.3558306972918123e-10
1.128733982822018	2.8997705929267653e-9	1.5146016548669424e-8	3.962892579998495e-7	9.233055443560842e-7	0.00001767636711096165	3.3988901162646736e-8	4.744312795316638e-9	1.3203873160196258e-9	5.065869637952229e-10	2.348975611490875e-10
1.128833982822018	2.884920049863299e-9	1.5056036261288367e-8	3.923563517716759e-7	9.212282499275181e-7	0.00001814609439748831	3.39618056840315e-8	4.734776160419742e-9	1.3171066479735727e-9	5.051969792748932e-10	2.342143511997613e-10
1.128933982822018	2.8701511312830613e-9	1.4966634262033408e-8	3.8846861970769127e-7	9.191658066974927e-7	0.00001863597064207913	3.39348455576885e-8	4.725267185416377e-9	1.3138360647004235e-9	5.038114901470205e-10	2.3353343133969246e-10
1.129033982822018	2.8554633580025673e-9	1.487780654486394e-8	3.846254629841708e-7	9.171181517599092e-7	0.000019147177789739953	3.390802062372162e-8	4.715785781858369e-9	1.3105755313089337e-9	5.024304801832455e-10	2.3285479306066273e-10
1.129133982822018	2.8408562538178216e-9	1.4789549133499998e-8	3.808262918863681e-7	9.150852228884928e-7	0.000019680986162924126	3.3881330723621666e-8	4.706331861594882e-9	1.307325013033891e-9	5.010539332165542e-10	2.3217842788760944e-10
1.129233982822018	2.826329345484896e-9	1.47018580811867e-8	3.770705256507545e-7	9.130669585335689e-7	0.00002023876253109704	3.3854775700269625e-8	4.696905336771666e-9	1.3040844752357158e-9	4.996818331410954e-10	2.3150432737850903e-10
1.129333982822018	2.811882162700742e-9	1.4614729470460947e-8	3.733575923103262e-7	9.110632978188874e-7	0.000020821979054392367	3.3828355397938104e-8	4.6875061198302615e-9	1.3008538834000802e-9	4.983141639119499e-10	2.3083248312425562e-10
1.129433982822018	2.7975142380839888e-9	1.4528159412918906e-8	3.696869285429147e-7	9.090741805384909e-7	0.000021432223211367135	3.380206966229323e-8	4.678134123507035e-9	1.2976332031374247e-9	4.96950909544901e-10	2.3016288674852895e-10
1.129533982822018	2.7832251071559393e-9	1.4442144048986773e-8	3.660579795224778e-7	9.070995471536772e-7	0.000022071208836684165	3.377591834039704e-8	4.668789260832463e-9	1.2944224001826122e-9	4.955920541162412e-10	2.2949552990768483e-10
1.129633982822018	2.769014308321734e-9	1.4356679547692299e-8	3.6247019877324475e-7	9.051393387899653e-7	0.000022740788412965487	3.374990128070899e-8	4.6594714451301845e-9	1.2912214403944713e-9	4.942375817625398e-10	2.2883040429062345e-10
1.129733982822018	2.7548813828517034e-9	1.4271762106439923e-8	3.5892304802674314e-7	9.031934972342066e-7	0.00002344296678249019	3.3724018333089e-8	4.65018059001638e-9	1.288030289755456e-9	4.928874766804468e-10	2.2816750161867792e-10
1.129833982822018	2.740825874862467e-9	1.4187387950784952e-8	3.55415997081484e-7	9.012619649316316e-7	0.000024179916469489277	3.369826934879786e-8	4.640916609398605e-9	1.2848489143711051e-9	4.915417231264429e-10	2.2750681364547782e-10
1.129933982822018	2.726847331298708e-9	1.410355333421278e-8	3.51948523665466e-7	8.993446849830814e-7	0.00002495399483308818	3.3672654180501036e-8	4.6316794174752535e-9	1.2816772804697682e-9	4.90200305416668e-10	2.2684833215684303e-10
1.130033982822018	2.712945301914635e-9	1.4020254537917465e-8	3.485201133012505e-7	8.974416011421963e-7	0.000025767763305404888	3.364717268226928e-8	4.622468928734495e-9	1.2785153544021099e-9	4.888632079266707e-10	2.2619204897065436e-10
1.130133982822018	2.699119339255831e-9	1.3937487870584312e-8	3.4513025917365854e-7	8.955526578127415e-7	0.000026624009009835265	3.362182470958201e-8	4.613285057953653e-9	1.275363102640739e-9	4.875304150912213e-10	2.2553795593673657e-10
1.130233982822018	2.685368998641002e-9	1.3855249668171929e-8	3.4177846199997826e-7	8.936778000459235e-7	0.000027525769102379238	3.3596610119328176e-8	4.604127720198181e-9	1.2722204917797877e-9	4.862019114040804e-10	2.248860449367368e-10
1.130333982822018	2.6716938381441666e-9	1.3773536293698435e-8	3.384642299026781e-7	8.918169735378145e-7	0.000028476358235474427	3.357152876980963e-8	4.594996830820947e-9	1.2690874885345126e-9	4.848776814178022e-10	2.242363078840097e-10
1.130433982822018	2.658093418576505e-9	1.369234413702752e-8	3.3518707828451055e-7	8.899701246267994e-7	0.0000294793996109966	3.3546580520742185e-8	4.5858923054613286e-9	1.2659640597408722e-9	4.835577097435115e-10	2.235887367234888e-10
1.130533982822018	2.64456730346883e-9	1.3611669614657618e-8	3.31946529706026e-7	8.881372002911079e-7	0.000030538860169059425	3.352176523325846e-8	4.576814060044442e-9	1.2628501723551457e-9	4.822419810506935e-10	2.2294332343157652e-10
1.130633982822018	2.6311150590537896e-9	1.3531509169512173e-8	3.2874211376538597e-7	8.863181481463825e-7	0.00003165909055478482	3.349708276990968e-8	4.567762010780224e-9	1.2597457934534995e-9	4.809304800669927e-10	2.223000600160194e-10
1.130733982822018	2.6177362542483853e-9	1.3451859270731597e-8	3.255733669804569e-7	8.845129164433047e-7	0.000032844870619647785	3.347253299466785e-8	4.558736074162668e-9	1.2566508902316007e-9	4.796231915779782e-10	2.2165893851579236e-10
1.130833982822018	2.604430460636609e-9	1.3372716413467818e-8	3.224398326731372e-7	8.827214540653049e-7	0.00003410146135156426	3.344811577292866e-8	4.549736166968978e-9	1.2535654300042113e-9	4.783201004269728e-10	2.210199510009824e-10
1.130933982822018	2.5911972524519865e-9	1.3294077118679281e-8	3.193410608558532e-7	8.809437105262932e-7	0.000035434664293834174	3.342383097151248e-8	4.540762206258703e-9	1.2504893802047822e-9	4.770211915148052e-10	2.2038308957266594e-10
1.131033982822018	2.5780362065606093e-9	1.3215937932928367e-8	3.162766081201965e-7	8.791796359684586e-7	0.000036850889713935536	3.339967845866769e-8	4.531814109372931e-9	1.2474227083850443e-9	4.757264497996226e-10	2.1974834636279488e-10
1.131133982822018	2.564946902443913e-9	1.3138295428180917e-8	3.1324603752764234e-7	8.774291811601635e-7	0.00003835723502725352	3.337565810407247e-8	4.5228917939334595e-9	1.2443653822146326e-9	4.744358602966761e-10	2.1911571353408115e-10
1.131233982822018	2.5519289221817505e-9	1.3061146201606306e-8	3.1024891850232734e-7	8.756922974938138e-7	0.00003996157527861941	3.335176977883709e-8	4.51399517784195e-9	1.2413173694806458e-9	4.731494080781179e-10	2.1848518327987354e-10
1.131333982822018	2.5389818504355677e-9	1.298448687538013e-8	3.0728482672580296e-7	8.739689369838667e-7	0.0000416726678492239	3.3328013355505995e-8	4.50512417927906e-9	1.2382786380872676e-9	4.718670782727811e-10	2.178567478240473e-10
1.131433982822018	2.5261052744317458e-9	1.2908314096488188e-8	3.043533440337859e-7	8.722590522648582e-7	0.00004350027400507074	3.33043887080609e-8	4.4962787167037185e-9	1.2352491560553879e-9	4.705888560659892e-10	2.1723039942088654e-10
1.131533982822018	2.5132987839448743e-9	1.2832624536531875e-8	3.0145405831479095e-7	8.705625965894783e-7	0.00004545530045734191	3.3280895711921976e-8	4.487458708852164e-9	1.2322288915221536e-9	4.693147266993398e-10	2.16606130354966e-10
1.1316339828220179	2.5005619712812744e-9	1.2757414891535904e-8	2.985865634106723e-7	8.688795238267379e-7	0.00004754996479284092	3.3257534243951414e-8	4.478664074737245e-9	1.2292178127406264e-9	4.68044675470498e-10	2.1598393294104053e-10
1.131733982822018	2.487894431262645e-9	1.2682681881756366e-8	2.957504590189841e-7	8.672097884601442e-7	0.00004979798949042162	3.3234304182454804e-8	4.469894733647469e-9	1.2262158880793419e-9	4.667786877329981e-10	2.1536379952392195e-10
1.131833982822018	2.475295761209819e-9	1.2608422251492215e-8	2.9294535059717406e-7	8.655533455859846e-7	0.00005221483031430476	3.3211205407184045e-8	4.461150605146261e-9	1.2232230860219416e-9	4.6551674889603603e-10	2.1474572247837533e-10
1.131933982822018	2.46276556092645e-9	1.2534632768896224e-8	2.901708492684954e-7	8.63910150911633e-7	0.00005481794622969173	3.3188237799339955e-8	4.452431609071124e-9	1.2202393751667715e-9	4.642588444242621e-10	2.1412969420899536e-10
1.132033982822018	2.4503034326830268e-9	1.2461310225789067e-8	2.8742657172969064e-7	8.622801607539073e-7	0.000057627119701765815	3.316540124157366e-8	4.443737665532716e-9	1.2172647242264547e-9	4.6300495983757784e-10	2.1351570715009343e-10
1.132133982822018	2.437908981200988e-9	1.2388451437474403e-8	2.847121401603566e-7	8.606633320375418e-7	0.00006066483842558206	3.314269561799078e-8	4.435068694914209e-9	1.214299102027562e-9	4.6175508071093715e-10	2.1290375376558952e-10
1.132233982822018	2.4255818136366787e-9	1.23160532425554e-8	2.820271821339553e-7	8.590596222936192e-7	0.0000639567523368351	3.312012081415195e-8	4.426424617870236e-9	1.2113424775101497e-9	4.605091926741367e-10	2.122938265488909e-10
1.132333982822018	2.4133215395658223e-9	1.2244112502753062e-8	2.793713305304757e-7	8.574689896581716e-7	0.00006753222336904195	3.3097676717077327e-8	4.417805355326328e-9	1.2083948197274365e-9	4.5926728141162734e-10	2.11685918022788e-10
1.132433982822018	2.40112777096774e-9	1.217262610272547e-8	2.7674422345065556e-7	8.558913928707321e-7	0.00007142499011826457	3.3075363215247255e-8	4.40921082847781e-9	1.2054560978453447e-9	4.5802933266229143e-10	2.1108002073933255e-10
1.132533982822018	2.389000122209792e-9	1.2101590949889304e-8	2.741455041317924e-7	8.54326791273023e-7	0.00007567397571816844	3.3053180198605796e-8	4.400640958789169e-9	1.2025262811421436e-9	4.5679533221926023e-10	2.1047612727972875e-10
1.132633982822018	2.3769382100321157e-9	1.2031003974242691e-8	2.7157482086506967e-7	8.527751448076887e-7	0.00008032427532108971	3.303112755856378e-8	4.392095667993253e-9	1.1996053390080922e-9	4.5556526592970873e-10	2.098742302542268e-10
1.132733982822018	2.364941653532107e-9	1.1960862128188578e-8	2.6903182691437204e-7	8.512364140170125e-7	0.00008542837032947162	3.300920518800008e-8	4.383574878090254e-9	1.1966932409449702e-9	4.5433911969464857e-10	2.0927432230200105e-10
1.132833982822018	2.3530100741492778e-9	1.1891162386360866e-8	2.6651618043658767e-7	8.497105600418229e-7	0.00009104763091733488	3.298741298126568e-8	4.375078511347118e-9	1.1937899565657753e-9	4.5311687946874355e-10	2.0867639609104737e-10
1.132933982822018	2.341143095650119e-9	1.1821901745451144e-8	2.640275444033281e-7	8.481975446203183e-7	0.00009725418783224608	3.296575083418484e-8	4.366606490296549e-9	1.190895455594263e-9	4.518985312600907e-10	2.0808044431806652e-10
1.133033982822018	2.3293403441131097e-9	1.175307722403723e-8	2.6156558652406443e-7	8.466973300870532e-7	0.00010413328099813371	3.2944218644058836e-8	4.3581587377362725e-9	1.1880097078646122e-9	4.506840611300343e-10	2.074864597083527e-10
1.133133982822018	2.3176014479137467e-9	1.1684685862412811e-8	2.5912997917065463e-7	8.452098793719407e-7	0.00011178622898916192	3.292281630966859e-8	4.349735176728237e-9	1.1851326833210236e-9	4.494734551929736e-10	2.0689443501569025e-10
1.133233982822018	2.3059260377097195e-9	1.1616724722418984e-8	2.5672039930319905e-7	8.437351559993035e-7	0.0001203342143402104	3.2901543731276904e-8	4.341335730597743e-9	1.1822643520173307e-9	4.4826669961615426e-10	2.0630436302223634e-10
1.133333982822018	2.294313746426224e-9	1.1549190887276613e-8	2.543365283972459e-7	8.422731240870173e-7	0.00012992315134554083	3.2880400810631636e-8	4.332960322932672e-9	1.1794046841166182e-9	4.470637806194752e-10	2.05716236538415e-10
1.133433982822018	2.2827642092412947e-9	1.1482081461420223e-8	2.5197805237227637e-7	8.408237483456645e-7	0.00014073000521201505	3.285938745096787e-8	4.3246088775826106e-9	1.1765536498908307e-9	4.4586468447529363e-10	2.051300484028038e-10
1.133533982822018	2.2712770635713103e-9	1.141539357033395e-8	2.496446615214783e-7	8.393869940778176e-7	0.00015297107911010368	3.2838503557011835e-8	4.316281318658126e-9	1.173711219720419e-9	4.4466939750822944e-10	2.045457914820326e-10
1.133633982822018	2.2598519490565468e-9	1.1349124360387513e-8	2.473360504427568e-7	8.379628271772992e-7	0.0001669130020753055	3.2817749034982645e-8	4.307977570529885e-9	1.1708773640939255e-9	4.434779060949723e-10	2.0396345867066398e-10
1.133733982822018	2.2484885075468525e-9	1.1283270998675068e-8	2.450519179709821e-7	8.365512141285683e-7	0.00018288747274666233	3.2797123792595644e-8	4.299697557827904e-9	1.1680520536076384e-9	4.4229019666408486e-10	2.0338304289109744e-10
1.133833982822018	2.2371863830873915e-9	1.1217830672853758e-8	2.427919671114086e-7	8.35152122006133e-7	0.0002013113011831489	3.2776627739065304e-8	4.291441205440654e-9	1.1652352589651764e-9	4.4110625569580893e-10	2.0280453709345064e-10
1.133933982822018	2.2259452219044853e-9	1.115280059098507e-8	2.405559049742984e-7	8.337655184740207e-7	0.00022271404170491035	3.275626078510802e-8	4.283208438514337e-9	1.1624269509771358e-9	4.3992606972187026e-10	2.022279342554545e-10
1.134033982822018	2.2147646723916e-9	1.1088177981376654e-8	2.3834344271068737e-7	8.323913717853348e-7	0.0002477766894228965	3.273602284294494e-8	4.274999182451981e-9	1.1596271005607004e-9	4.387496253252867e-10	2.0165322738235057e-10
1.134133982822018	2.2036443850953793e-9	1.1023960092425714e-8	2.36154295449274e-7	8.310296507818507e-7	0.00027738680768123967	3.271591382630551e-8	4.266813362912805e-9	1.156835678739281e-9	4.3757690914018317e-10	2.0108040950677858e-10
1.134233982822018	2.1925840127017627e-9	1.0960144192463446e-8	2.339881822344252e-7	8.296803248936704e-7	0.00031271856985815705	3.269593365042973e-8	4.258650905811226e-9	1.1540526566421178e-9	4.364079078515918e-10	2.005094736886731e-10
1.134333982822018	2.1815832100222117e-9	1.089672756960094e-8	2.3184482596525582e-7	8.283433641389431e-7	0.00035535146226549374	3.2676082232071404e-8	4.250511737316095e-9	1.1512780055039229e-9	4.3524260819525686e-10	1.999404130151535e-10
1.134433982822018	2.1706416339800915e-9	1.0833707531576851e-8	2.2972395333579262e-7	8.270187391236769e-7	0.0004074505510492685	3.2656359489501925e-8	4.242395783850063e-9	1.148511696664508e-9	4.340809969574638e-10	1.993732206004245e-10
1.134533982822018	2.159758943596999e-9	1.0771081405605004e-8	2.2762529477616129e-7	8.257064210415529e-7	0.00047204768078761396	3.263676534251232e-8	4.234302972088556e-9	1.1457537015684025e-9	4.3292306097482467e-10	1.9880788958566396e-10
1.134633982822018	2.148934799979325e-9	1.0708846538224522e-8	2.255485843948023e-7	8.24406381673844e-7	0.0005534937091140881	3.261729971241679e-8	4.226233228959083e-9	1.1430039917644717e-9	4.3176878713410433e-10	1.9824441313891915e-10
1.134733982822018	2.138168866304844e-9	1.0647000295150817e-8	2.2349355992170493e-7	8.231185933893955e-7	0.0006582117617573458	3.259796252205621e-8	4.218186481640464e-9	1.1402625389055845e-9	4.3061816237202957e-10	1.976827844550052e-10
1.134833982822018	2.1274608078093376e-9	1.0585540061127182e-8	2.2145996265260603e-7	8.218430291446515e-7	0.000796004017997376	3.257875369580078e-8	4.2101626575619444e-9	1.137529314748198e-9	4.2947117367509554e-10	1.971229967553975e-10
1.134933982822018	2.1168102917734493e-9	1.0524463239778607e-8	2.1944753739416128e-7	8.20579662483749e-7	0.0009824299882236636	3.255967315955364e-8	4.202161684402496e-9	1.1348042911520131e-9	4.283278080793851e-10	1.9656504328812615e-10
1.135033982822018	2.106216987509486e-9	1.0463767253466153e-8	2.17456032410073e-7	8.193284675386873e-7	0.0012433894516836513	3.254072084075397e-8	4.194183490089968e-9	1.132087440079619e-9	4.2718805267037533e-10	1.9600891732767792e-10
1.135133982822018	2.0956805663483924e-9	1.0403449543142258e-8	2.154851993681242e-7	8.180894190295427e-7	0.0016245890762278383	3.252189666838005e-8	4.186228002800256e-9	1.1293787335960883e-9	4.2605189458275516e-10	1.9545461217488336e-10
1.135233982822018	2.0852007016267814e-9	1.0343507568208463e-8	2.1353479328814936e-7	8.16862492264774e-7	0.0022128600333281936	3.250320057295331e-8	4.178295150956648e-9	1.1266781438686496e-9	4.249193210002386e-10	1.949021211568251e-10
1.135333982822018	2.0747770686740404e-9	1.0283938806372411e-8	2.1160457249087712e-7	8.15647663141555e-7	0.0031897628893698213	3.2484632486540554e-8	4.1703848632288346e-9	1.1239856431662904e-9	4.2379031915537577e-10	1.9435143762672283e-10
1.135433982822018	2.0644093447995764e-9	1.0224740753507964e-8	2.0969429854766127e-7	8.144449081462223e-7	0.0049876128849966955	3.2466192342758515e-8	4.162497068532315e-9	1.1213012038594242e-9	4.2266487632937563e-10	1.938025549638396e-10
1.135533982822018	2.0540972092800625e-9	1.0165910923515193e-8	2.0780373623106606e-7	8.132542043547416e-7	0.008846047008221771	3.244788007677662e-8	4.154631696027514e-9	1.1186247984195092e-9	4.2154297985191607e-10	1.9325546657337885e-10
1.1356339828220179	2.0438403433468068e-9	1.0107446848181442e-8	2.05932653466292e-7	8.120755294332488e-7	0.019490412402061674	3.2429695625320093e-8	4.146788675118926e-9	1.1159563994186738e-9	4.2042461710095554e-10	1.9271016588637395e-10
1.135733982822018	2.0336384301732876e-9	1.0049346077044966e-8	2.0408082128343848e-7	8.109088616387212e-7	0.06474865599461828	3.241163892667493e-8	4.138967935454512e-9	1.1132959795293923e-9	4.193097755025629e-10	1.921666463596007e-10
1.135833982822018	2.0234911548626523e-9	9.991606177257861e-9	2.0224801377057482e-7	8.09754179819607e-7	0.17804084745344387	3.239370992068957e-8	4.131169406924809e-9	1.1106435115240955e-9	4.181984425307296e-10	1.9162490147546503e-10
1.135933982822018	2.0133982044353478e-9	9.934224733451125e-9	2.0043400802759012e-7	8.086114634166101e-7	0.04548482315524689	3.237590854877981e-8	4.123393019662105e-9	1.1079989682748214e-9	4.1709060570717946e-10	1.9108492474190661e-10
1.136033982822018	2.003359267816765e-9	9.877199347600605e-9	1.9863858412084776e-7	8.074806924635054e-7	0.015453154851955272	3.235823475393152e-8	4.1156387040397235e-9	1.1053623227528447e-9	4.159862526011951e-10	1.9054670969229487e-10
1.136133982822018	1.9933740358251553e-9	9.820527638894051e-9	1.9686152503859233e-7	8.063618475880345e-7	0.007465056745984832	3.234068848070489e-8	4.107906390671211e-9	1.1027335480283357e-9	4.1488537082943324e-10	1.9001024988533204e-10
1.136233982822018	1.9834422011594618e-9	9.764207243599579e-9	1.9510261664711875e-7	8.052549100128798e-7	0.00435000738983116	3.2323269675238235e-8	4.1001960104096486e-9	1.1001126172700063e-9	4.1378794805575565e-10	1.8947553890495872e-10
1.136333982822018	1.9735634583871736e-9	9.708235814934212e-9	1.933616476476629e-7	8.041598615566767e-7	0.002835626521777091	3.230597828525079e-8	4.0925074943467516e-9	1.0974995037447315e-9	4.1269397199103056e-10	1.88942570360239e-10
1.136433982822018	1.963737503932502e-9	9.652611022934814e-9	1.9163840953403483e-7	8.030766846351312e-7	0.0019903133087603767	3.2288814260047505e-8	4.0848407738121835e-9	1.094894180817234e-9	4.116034303929725e-10	1.8841133788527763e-10
1.136533982822018	1.9539640360644264e-9	9.597330554328836e-9	1.8993269655094484e-7	8.020053622621921e-7	0.0014719283677264979	3.227177755052207e-8	4.077195780372712e-9	1.092296621949676e-9	4.105163110659455e-10	1.8788183513911113e-10
1.136633982822018	1.9442427548848828e-9	9.542392112407193e-9	1.8824430565304297e-7	8.009458780513019e-7	0.0011316550865026554	3.225486810916128e-8	4.069572445831514e-9	1.0897068007013614e-9	4.094326018607997e-10	1.8735405580561382e-10
1.136733982822018	1.9345733623170565e-9	9.487793416897188e-9	1.865730364646268e-7	7.998982162167139e-7	0.0008965080171283512	3.2238085890048594e-8	4.061970702227372e-9	1.0871246907283516e-9	4.083522906746899e-10	1.868279935933981e-10
1.136833982822018	1.9249555620937273e-9	9.433532203837483e-9	1.849186912400368e-7	7.988623615749034e-7	0.0007273374913066878	3.22214308488683e-8	4.054390481833904e-9	1.084550265783139e-9	4.072753654508951e-10	1.863036422357172e-10
1.136933982822018	1.9153890597456518e-9	9.379606225452834e-9	1.8328107482469406e-7	7.978382995460015e-7	0.0006016334418184116	3.2204902942908836e-8	4.046831717158785e-9	1.081983499714265e-9	4.0620181417864235e-10	1.8578099549036556e-10
1.137033982822018	1.905873562590189e-9	9.326013250031408e-9	1.8165999461679616e-7	7.968260161553835e-7	0.0005057155906710541	3.2188502131067924e-8	4.039294340943016e-9	1.0794243664659995e-9	4.05131624892939e-10	1.8526004713958722e-10
1.137133982822018	1.89640877971973e-9	9.272751061801372e-9	1.800552605296481e-7	7.958254980352557e-7	0.00043088481820512613	3.217222837385529e-8	4.031778286160121e-9	1.076872840077976e-9	4.040647856743857e-10	1.8474079098997077e-10
1.137233982822018	1.8869944219904436e-9	9.21981746081005e-9	1.7846668495460748e-7	7.948367324263717e-7	0.0003713970039617917	3.2156081633397754e-8	4.024283486015439e-9	1.0743288946848724e-9	4.0300128464901144e-10	1.8422322087236218e-10
1.137333982822018	1.8776302020110278e-9	9.167210262802864e-9	1.7689408272464908e-7	7.938597071798037e-7	0.00032333642775749395	3.214006187344288e-8	4.016809873945302e-9	1.0717925045160346e-9	4.019411099880956e-10	1.837073306417614e-10
1.137433982822018	1.868315834131434e-9	9.114927299104168e-9	1.7533727107852584e-7	7.928944107587904e-7	0.00028395989295239814	3.2124169059363266e-8	4.00935738361636e-9	1.0692636438951422e-9	4.008842499079937e-10	1.8319311417723057e-10
1.137533982822018	1.8590510344318171e-9	9.062966416498163e-9	1.7379606962552228e-7	7.919408322406753e-7	0.0002512996248964556	3.210840315816044e-8	4.001925948924709e-9	1.0667422872398766e-9	3.998306926699642e-10	1.8268056538179485e-10
1.137633982822018	1.8498355207114314e-9	9.01132547711141e-9	1.7227030031077972e-7	7.909989613189068e-7	0.00022391456664582602	3.209276413846951e-8	3.994515503995201e-9	1.0642284090615457e-9	3.9878042657999683e-10	1.821696781823515e-10
1.137733982822018	1.8406690124778106e-9	8.960002358296753e-9	1.7075978738121334e-7	7.900687883051628e-7	0.00020072994659173422	3.207725197056353e-8	3.987125983180785e-9	1.0617219839648097e-9	3.9773343998865315e-10	1.8166044652957647e-10
1.137833982822018	1.8315512309356216e-9	8.908994952516215e-9	1.6926435735193835e-7	7.89150304131491e-7	0.00018093106191783832	3.206186662635715e-8	3.979757321061567e-9	1.0592229866472582e-9	3.966897212908658e-10	1.8115286439782204e-10
1.137933982822018	1.8224818989760526e-9	8.858301167227499e-9	1.6778383897329733e-7	7.882435003525826e-7	0.00016389131548954952	3.2046608079411876e-8	3.9724094524442035e-9	1.0567313918991322e-9	3.956492589258018e-10	1.8064692578502924e-10
1.138033982822018	1.813460741165952e-9	8.807918924769138e-9	1.6631806319838987e-7	7.873483691481215e-7	0.00014912244481264715	3.203147630493978e-8	3.965082312361083e-9	1.054247174602951e-9	3.9461204137666386e-10	1.8014262471263298e-10
1.138133982822018	1.8044874837371954e-9	8.757846162247972e-9	1.6486686315114675e-7	7.864649033251945e-7	0.00013623945595984545	3.2016471279808204e-8	3.957775836069608e-9	1.0517703097331943e-9	3.9357805717054196e-10	1.796399552254678e-10
1.138233982822018	1.7955618545760266e-9	8.708080831427171e-9	1.634300740949167e-7	7.855930963208199e-7	0.00012493550082134594	3.200159298254455e-8	3.950489959051458e-9	1.0493007723559601e-9	3.9254729487823395e-10	1.791389113916752e-10
1.138333982822018	1.7866835832125628e-9	8.658620898614544e-9	1.6200753340155956e-7	7.84732942204534e-7	0.00011496360242049919	3.198684139334036e-8	3.943224617011831e-9	1.0468385376286227e-9	3.9151974311407753e-10	1.786394873026094e-10
1.138433982822018	1.7778524008103152e-9	8.609464344552795e-9	1.6059908052104755e-7	7.83884435681097e-7	0.00010612317595137446	3.1972216494056345e-8	3.935979745878707e-9	1.044383580799511e-9	3.9049539053578637e-10	1.7814167707274958e-10
1.138533982822018	1.7690680401557533e-9	8.560609164309776e-9	1.5920455695154655e-7	7.830475720932384e-7	0.00009824995989632294	3.195771826822666e-8	3.9287552818021015e-9	1.0419358772075614e-9	3.894742258442786e-10	1.7764547483959958e-10
1.138633982822018	1.7603302356480257e-9	8.512053367170207e-9	1.5782380620998723e-7	7.822223474245543e-7	0.00009120840610771926	3.194334670106393e-8	3.921551161153349e-9	1.039495402282004e-9	3.884562377835144e-10	1.7715087476360445e-10
1.138733982822018	1.751638723288628e-9	8.463794976527916e-9	1.5645667380310904e-7	7.81408758302449e-7	0.00008488586600843866	3.19291017794638e-8	3.914367320524335e-9	1.0370621315420035e-9	3.874414151403287e-10	1.7665787102805534e-10
1.138833982822018	1.7429932406712978e-9	8.41583202977896e-9	1.551030071989651e-7	7.806068020011919e-7	0.00007918810445118926	3.191498349200971e-8	3.907203696726787e-9	1.0346360405963534e-9	3.8642974674426007e-10	1.7616645783899713e-10
1.138933982822018	1.7343935269717826e-9	8.368162578216084e-9	1.5376265579888774e-7	7.798164764450518e-7	0.00007403580584192157	3.190099182897803e-8	3.900060226791554e-9	1.0322171051431438e-9	3.8542122146739623e-10	1.7567662942513978e-10
1.139033982822018	1.7258393229378872e-9	8.320784686923209e-9	1.524354709098986e-7	7.790377802115401e-7	0.00006936182949891293	3.188712678234261e-8	3.892936847967859e-9	1.0298053009694262e-9	3.8441582822419903e-10	1.7518838003776748e-10
1.139133982822018	1.7173303708793955e-9	8.273696434671503e-9	1.511213057175614e-7	7.782707125347537e-7	0.00006510903616944609	3.1873388345779715e-8	3.885833497722537e-9	1.0274006039508727e-9	3.8341355597134696e-10	1.7470170395064762e-10
1.139233982822018	1.7088664146581486e-9	8.226895913815918e-9	1.4982001525927152e-7	7.775152733087921e-7	0.00006122855385141904	3.185977651467353e-8	3.878750113739369e-9	1.0250029900514855e-9	3.8241439370757197e-10	1.742165954599427e-10
1.139333982822018	1.7004471996782615e-9	8.180381230192503e-9	1.4853145639795853e-7	7.767714630912879e-7	0.00005767838433778189	3.1846291286120334e-8	3.87168663391832e-9	1.022612435323231e-9	3.814183304734924e-10	1.7373304888411714e-10
1.139433982822018	1.692072472876228e-9	8.13415050301701e-9	1.472554877962213e-7	7.760392831070583e-7	0.00005442227610143058	3.1832932658934554e-8	3.864642996374825e-9	1.0202289159057575e-9	3.8042535535145455e-10	1.7325105856385289e-10
1.139533982822018	1.6837419827112492e-9	8.088201864783623e-9	1.4599196989086436e-7	7.753187352518107e-7	0.00005142880691443861	3.1819700633653225e-8	3.857619139439074e-9	1.017852408026035e-9	3.794354574653708e-10	1.7277061886195913e-10
1.1396339828220179	1.6754554791555688e-9	8.042533461165068e-9	1.4474076486783383e-7	7.746098220959904e-7	0.000048670632774975504	3.180659521254167e-8	3.850615001655301e-9	1.0154828879980518e-9	3.784486259805548e-10	1.7229172416328123e-10
1.139733982822018	1.6672127136847932e-9	7.99714345091305e-9	1.4350173663755866e-7	7.739125468887151e-7	0.00004612386957209943	3.1793616399597934e-8	3.843630521780978e-9	1.0131203322224769e-9	3.774648501035628e-10	1.7181436887461336e-10
1.139833982822018	1.659013439268495e-9	7.952030005760276e-9	1.4227475081068207e-7	7.732269135618268e-7	0.00004376758135158932	3.1780764200559524e-8	3.836665638786302e-9	1.0107647171863897e-9	3.764841190820461e-10	1.713385474246161e-10
1.139933982822018	1.6508574103605784e-9	7.907191310322027e-9	1.41059674674155e-7	7.725529267340251e-7	0.000041583354694444495	3.176803862290709e-8	3.829720291853233e-9	1.008416019462874e-9	3.755064222045639e-10	1.7086425426372007e-10
1.140033982822018	1.6427443828899827e-9	7.862625561999821e-9	1.3985637716773086e-7	7.718905917151522e-7	0.0000395549430444034	3.175543967587123e-8	3.822794420374947e-9	1.0060742157107825e-9	3.7453174880045053e-10	1.7039148386404565e-10
1.140133982822018	1.6346741142512716e-9	7.818330970884884e-9	1.386647288608104e-7	7.712399145105409e-7	0.00003766796815435125	3.174296737043718e-8	3.815887963955095e-9	1.0037392826743795e-9	3.735600882396462e-10	1.6992023071931216e-10
1.140233982822018	1.6266463632953334e-9	7.7743057596628e-9	1.3748460192966125e-7	7.706009018255099e-7	0.000035909668408784685	3.173062171935044e-8	3.809000862407039e-9	1.0014111971830213e-9	3.7259142993253677e-10	1.6945048934475211e-10
1.140333982822018	1.6186608903202315e-9	7.730548163519095e-9	1.363158701349869e-7	7.699735610699569e-7	0.00003426868579976021	3.1718402737122834e-8	3.802133055753221e-9	9.990899361508627e-10	3.7162576332980565e-10	1.689822542770272e-10
1.140433982822018	1.6107174570619594e-9	7.687056430045039e-9	1.35158408799844e-7	7.693579003630693e-7	0.00003273488492098832	3.170631044003739e-8	3.795284484224379e-9	9.967754765765167e-10	3.7066307792226407e-10	1.68515520074141e-10
1.140533982822018	1.6028158266853449e-9	7.64382881914488e-9	1.3401209478791245e-7	7.687539285381463e-7	0.000031299198598721696	3.169434484615459e-8	3.788455088258926e-9	9.944677955427736e-10	3.6970336324071197e-10	1.6805028131535005e-10
1.140633982822018	1.594955763775058e-9	7.600863602943078e-9	1.328768064820911e-7	7.681616551475726e-7	0.000029953495774278275	3.168250597531823e-8	3.781644808502208e-9	9.921668702162643e-10	3.687466088557667e-10	1.6758653260108555e-10
1.140733982822018	1.5871370343265423e-9	7.55815906569291e-9	1.3175242376343678e-7	7.675810904678357e-7	0.000028690468048517598	3.167079384916046e-8	3.774853585805769e-9	9.89872677847142e-10	3.67792804377713e-10	1.6712426855286128e-10
1.140833982822018	1.5793594057371908e-9	7.51571350368549e-9	1.306388279904228e-7	7.67012245504773e-7	0.00002750353193691641	3.165920849110874e-8	3.768081361226725e-9	9.875851957688105e-10	3.668419394563584e-10	1.66663483813193e-10
1.140933982822018	1.5716226467973434e-9	7.473525225159366e-9	1.295359019785196e-7	7.664551319988443e-7	0.000026386744398621992	3.1647749926390434e-8	3.7613280760269775e-9	9.853044013975579e-10	3.6589400378085977e-10	1.6620417304551285e-10
1.141033982822018	1.5639265276816177e-9	7.431592550211478e-9	1.284435299800949e-7	7.659097624305967e-7	0.000025334729619725875	3.163641818204036e-8	3.754593671672669e-9	9.830302722323138e-10	3.649489870795879e-10	1.6574633093408627e-10
1.141133982822018	1.5562708199401e-9	7.389913810708057e-9	1.273615976646169e-7	7.6537615002623e-7	0.000024342615370161347	3.162521328690573e-8	3.747878089833326e-9	9.807627858542908e-10	3.6400687911996914e-10	1.6528995218392889e-10
1.141233982822018	1.548655296489584e-9	7.348487350196522e-9	1.2628999209916538e-7	7.64854308763279e-7	0.00002340597753066746	3.1614135271652374e-8	3.741181272381245e-9	9.78501919926694e-10	3.630676697083261e-10	1.6483503152071795e-10
1.141333982822018	1.541079731605045e-9	7.307311523818288e-9	1.2522860172924248e-7	7.643442533764688e-7	0.000022520791613490966	3.160318416877112e-8	3.734503161390809e-9	9.762476521944265e-10	3.6213134868973266e-10	1.6438156369071464e-10
1.141433982822018	1.5335439009110247e-9	7.266384698222193e-9	1.241773163598824e-7	7.638459993636754e-7	0.00002168339028758623	3.1592360012584373e-8	3.727843699137801e-9	9.739999604837761e-10	3.6119790594786733e-10	1.6392954346068343e-10
1.141533982822018	1.526047581373074e-9	7.22570525147825e-9	1.231360271370367e-7	7.633595629920197e-7	0.00002089042607368939	3.1581662839251794e-8	3.7212028280987017e-9	9.71758822702105e-10	3.6026733140485055e-10	1.6347896561780063e-10
1.1416339828220181	1.5185905512893047e-9	7.1852715729923305e-9	1.2210462652925614e-7	7.628849613041252e-7	0.000020138838502864286	3.1571092686776836e-8	3.7145804909499815e-9	9.695242168375557e-10	3.59339615021101e-10	1.630298249695794e-10
1.1417339828220179	1.5111725902820504e-9	7.145082063422208e-9	1.2108300830965457e-7	7.624222121244868e-7	0.000019425825138849393	3.1560649595013426e-8	3.7079766305675492e-9	9.672961209587727e-10	3.5841474679519513e-10	1.625821163437892e-10
1.141833982822018	1.5037934792893228e-9	7.1051351345923506e-9	1.2007106753812556e-7	7.619713340660084e-7	0.000018748815953590173	3.155033360567202e-8	3.7013911900258245e-9	9.65074513214531e-10	3.574927167636925e-10	1.6213583458836476e-10
1.141933982822018	1.4964530005567979e-9	7.065429209412023e-9	1.190687005438666e-7	7.615323465366729e-7	0.0000181054506200729	3.1540144762326605e-8	3.6948241125973452e-9	9.62859371833535e-10	3.5657351500102036e-10	1.6169097457133674e-10
1.142033982822018	1.4891509376293113e-9	7.025962721791738e-9	1.1807580490812916e-7	7.611052697463766e-7	0.000017493558349155983	3.153008311042122e-8	3.6882753417519242e-9	9.606506751240448e-10	3.5565713161929934e-10	1.6124753118074332e-10
1.142133982822018	1.4818870753427936e-9	6.9867341165615956e-9	1.1709227944725768e-7	7.606901247138816e-7	0.000016911139950071017	3.152014869727629e-8	3.681744821155973e-9	9.584484014735977e-10	3.5474355676820906e-10	1.608054993245516e-10
1.142233982822018	1.4746611998160939e-9	6.947741849389932e-9	1.161180241959692e-7	7.602869332739517e-7	0.00001635635183884891	3.151034157209561e-8	3.6752324946718992e-9	9.562525293487352e-10	3.5383278063483443e-10	1.6036487393057498e-10
1.142333982822018	1.4674730984429502e-9	6.908984386702767e-9	1.1515294039089849e-7	7.598957180846469e-7	0.000015827491756813577	3.1500661785973326e-8	3.6687383063574097e-9	9.540630372946822e-10	3.529247934435284e-10	1.5992564994639817e-10
1.142433982822018	1.4603225598838895e-9	6.870460205603469e-9	1.1419693045437835e-7	7.59516502634746e-7	0.000015322985993451514	3.149110939190044e-8	3.6622622004648135e-9	9.51879903935057e-10	3.520195854557532e-10	1.5948782233929336e-10
1.142533982822018	1.4532093740583072e-9	6.832167793793741e-9	1.1324989797847982e-7	7.591493112513765e-7	0.000014841377935371538	3.1481684444772265e-8	3.6558041214404117e-9	9.49703107971591e-10	3.5111714696994766e-10	1.5905138609614418e-10
1.142633982822018	1.4461333321365174e-9	6.7941056494945125e-9	1.1231174770927016e-7	7.587941691077457e-7	0.000014381317786476023	3.1472387001394904e-8	3.649364013923796e-9	9.47532628183817e-10	3.5021746832137406e-10	1.5861633622336027e-10
1.142733982822018	1.4390942265318855e-9	6.7562722813678975e-9	1.1138238553132757e-7	7.584511022311174e-7	0.000013941553324521572	3.1463217120492735e-8	3.642941822747177e-9	9.453684434287988e-10	3.493205398819812e-10	1.5818266774680697e-10
1.142833982822018	1.4320918508930049e-9	6.7186662084398346e-9	1.1046171845247894e-7	7.581201375108858e-7	0.000013520921576438334	3.1454174862715485e-8	3.6365374929347695e-9	9.432105326408297e-10	3.484263520602513e-10	1.5775037571172017e-10
1.142933982822018	1.4251260000959343e-9	6.681285960022834e-9	1.0954965458876444e-7	7.578013027068783e-7	0.000013118341309588084	3.144526029064517e-8	3.630150969702088e-9	9.410588748311242e-10	3.4753489530106177e-10	1.5731945518263068e-10
1.143033982822018	1.4181964702364704e-9	6.644130075639805e-9	1.0864610314962766e-7	7.574946264577834e-7	0.00001273280624889741	3.143647346880371e-8	3.623782198455286e-9	9.389134490875725e-10	3.466461600855416e-10	1.5688990124328747e-10
1.143133982822018	1.4113030586225181e-9	6.607197104948564e-9	1.0775097442333785e-7	7.572001382898231e-7	0.000012363378940826983	3.142781446366058e-8	3.6174311247906058e-9	9.36774234574424e-10	3.4576013693093913e-10	1.5646170899657836e-10
1.143233982822018	1.4044455637664231e-9	6.570485607666347e-9	1.0686417976259987e-7	7.569178686255367e-7	0.000012009185194686692	3.141928334363948e-8	3.6110976944935564e-9	9.346412105319958e-10	3.448768163904593e-10	1.5603487356445235e-10
1.143333982822018	1.39762378537743e-9	6.533994153495473e-9	1.0598563157041677e-7	7.566478487928086e-7	0.00001166940904008939	3.141088017912638e-8	3.604781853538387e-9	9.325143562764023e-10	3.4399618905313983e-10	1.556093900878435e-10
1.143433982822018	1.3908375243541642e-9	6.497721322049354e-9	1.0511524328612635e-7	7.563901110340404e-7	0.000011343288146533414	3.1402605042477144e-8	3.5984835480874e-9	9.303936511992681e-10	3.4311824554370663e-10	1.5518525372659486e-10
1.143533982822018	1.384086582777202e-9	6.46166570277931e-9	1.0425292937166975e-7	7.561446885155704e-7	0.000011030109657379212	3.139445800802522e-8	3.592202724490335e-9	9.282790747674486e-10	3.42242976522432e-10	1.5476245965938219e-10
1.143633982822018	1.3773707639015715e-9	6.425825894901415e-9	1.033986052980522e-7	7.559116153372161e-7	0.000010729206395959258	3.1386439152088715e-8	3.585939329283629e-9	9.26170606522723e-10	3.413703726849891e-10	1.5434100308363468e-10
1.143733982822018	1.3706898721494261e-9	6.390200507324548e-9	1.025521875319974e-7	7.556909265420812e-7	0.000010439953406340014	3.137854855297914e-8	3.5796933091898843e-9	9.240682260815418e-10	3.405004247623255e-10	1.5392087921546141e-10
1.143833982822018	1.3640437131027799e-9	6.354788158578935e-9	1.0171359352281678e-7	7.554826581265521e-7	0.000010161764795456752	3.13707862910089e-8	3.573464611117192e-9	9.219719131347312e-10	3.396331235205188e-10	1.5350208328957903e-10
1.143933982822018	1.3574320934961714e-9	6.3195874767446845e-9	1.0088274166686924e-7	7.552868470504717e-7	9.89409084699881e-6	3.136315243837793e-8	3.567253182158505e-9	9.198816474472323e-10	3.387684597606376e-10	1.5308461055923196e-10
1.144033982822018	1.3508548212094097e-9	6.2845970993813635e-9	1.0005955140771447e-7	7.551035312475538e-7	9.636415380681297e-6	3.1355647109788814e-8	3.561058969590876e-9	9.177974088577832e-10	3.379064243186002e-10	1.5266845629611677e-10
1.144133982822018	1.3443117052604772e-9	6.2498156734582355e-9	9.924394299773524e-8	7.549327496360042e-7	9.388253333359762e-6	3.134827036124034e-8	3.554881920875042e-9	9.157191772786737e-10	3.3704700806504537e-10	1.5225361579031192e-10
1.144233982822018	1.337802555798344e-9	6.215241855284576e-9	9.843583771155069e-8	7.547745421293696e-7	9.149148540961964e-6	3.1341022291250555e-8	3.5487219836546174e-9	9.136469326954623e-10	3.3619020190519156e-10	1.5184008435020052e-10
1.144333982822018	1.331327184095902e-9	6.180874310440936e-9	9.763515772090925e-8	7.546289496475928e-7	8.918671702427929e-6	3.1333902990257487e-8	3.5425791057554976e-9	9.115806551666933e-10	3.353359967786997e-10	1.5142785730239527e-10
1.144433982822018	1.324885402542953e-9	6.146711713710971e-9	9.684182610524603e-8	7.544960141283114e-7	8.696418508800184e-6	3.132691255074956e-8	3.5364532351853275e-9	9.095203248236337e-10	3.3448438365954426e-10	1.5101692999166904e-10
1.144533982822018	1.3184770246391678e-9	6.112752749013261e-9	9.605576683982313e-8	7.543757785383866e-7	8.48200792234806e-6	3.132005106727313e-8	3.530344320132717e-9	9.074659218699844e-10	3.336353535558688e-10	1.506072977808768e-10
1.144633982822018	1.312101864987169e-9	6.078996109334329e-9	9.527690478405281e-8	7.542682868856515e-7	8.275080592143064e-6	3.131331863644162e-8	3.524252308966717e-9	9.054174265816103e-10	3.327888975098581e-10	1.501989560508835e-10
1.144733982822018	1.3057597392856498e-9	6.045440496661934e-9	9.450516566998885e-8	7.541735842309452e-7	8.075297393872474e-6	3.1306715356944557e-8	3.5181771502362542e-9	9.033748193062932e-10	3.3194500659760604e-10	1.497919002004947e-10
1.144833982822018	1.2994504643224681e-9	6.012084621918467e-9	9.374047609097692e-8	7.540917167003249e-7	7.88233808289084e-6	3.1300241329554794e-8	3.512118792669268e-9	9.013380804634051e-10	3.3110367192897013e-10	1.4938612564637637e-10
1.144933982822018	1.2931738579679016e-9	5.9789272048957976e-9	9.298276349048087e-8	7.540227314976035e-7	7.695900050595657e-6	3.1293896657139234e-8	3.506077185172408e-9	8.993071905437024e-10	3.302648846474565e-10	1.4898162782299257e-10
1.145033982822018	1.286929739167849e-9	5.94596697418966e-9	9.223195615106045e-8	7.539666769170844e-7	7.5156971751742215e-6	3.128768144466613e-8	3.5000522768301628e-9	8.97282130109016e-10	3.2942863593006796e-10	1.4857840218252344e-10
1.145133982822018	1.2807179279370926e-9	5.9132026671351976e-9	9.148798318351463e-8	7.53923602356583e-7	7.341458758635508e-6	3.128159579921501e-8	3.49404401690437e-9	8.952628797919908e-10	3.285949169871913e-10	1.4817644419480126e-10
1.145233982822018	1.2745382453526519e-9	5.880633029742659e-9	9.075077451617775e-8	7.538935583307273e-7	7.1729285428095195e-6	3.1275639829985035e-8	3.4880523548335655e-9	8.932494202958234e-10	3.277637190624489e-10	1.4777574934723334e-10
1.145333982822018	1.2683905135471508e-9	5.848256816633881e-9	9.002026088437282e-8	7.538765964844876e-7	7.009863797686271e-6	3.12698136483049e-8	3.4820772402323825e-9	8.912417323939931e-10	3.2693503343257837e-10	1.4737631314473448e-10
1.145433982822018	1.2622745557022097e-9	5.8160727909788855e-9	8.92963738200118e-8	7.538727696070453e-7	6.852034476088032e-6	3.1264117367641444e-8	3.476118622890925e-9	8.892397969299974e-10	3.261088514073005e-10	1.469781311096538e-10
1.145533982822018	1.2561901960419023e-9	5.7840797244335005e-9	8.857904564134927e-8	7.538821316458732e-7	6.699222429220022e-6	3.125855110360918e-8	3.470176452774181e-9	8.872435948170902e-10	3.2528516432918443e-10	1.4658119878170574e-10
1.145633982822018	1.2501372598262883e-9	5.752276397076834e-9	8.78682094428811e-8	7.539047377211581e-7	6.5512206781467475e-6	3.1253114973979785e-8	3.464250680021385e-9	8.85253107038008e-10	3.2446396357352193e-10	1.46185511717899e-10
1.1457339828220179	1.2441155733448963e-9	5.720661597349817e-9	8.716379908538728e-8	7.539406441405005e-7	6.407832736687927e-6	3.1247809098691394e-8	3.458341254945435e-9	8.832683146447122e-10	3.236452405481981e-10	1.4579106549246504e-10
1.145833982822018	1.2381249639103347e-9	5.689234121993823e-9	8.646574918611532e-8	7.539899084139029e-7	6.268871981632037e-6	3.124263359985835e-8	3.452448128032262e-9	8.812891987581346e-10	3.228289866935585e-10	1.453978556967883e-10
1.145933982822018	1.2321652598519401e-9	5.6579927759901715e-9	8.577399510911341e-8	7.540525892690848e-7	6.134161066532587e-6	3.1237588601781114e-8	3.4465712499403375e-9	8.793157405679148e-10	3.2201519348229743e-10	1.4500587793934322e-10
1.146033982822018	1.2262362905094007e-9	5.626936372499446e-9	8.508847295568088e-8	7.541287466670884e-7	6.003531375672355e-6	3.1232674230955426e-8	3.440710571499878e-9	8.773479213321248e-10	3.2120385241930324e-10	1.4461512784561345e-10
1.146133982822018	1.2203378862264778e-9	5.596063732801997e-9	8.44091195549762e-8	7.542184418182208e-7	5.876822515091539e-6	3.122789061608292e-8	3.434866043712425e-9	8.753857223770345e-10	3.203949550415552e-10	1.4422560105803338e-10
1.146233982822018	1.2144698783447493e-9	5.565373686238429e-9	8.373587245474405e-8	7.543217371983077e-7	5.7538818378300704e-6	3.122323788808019e-8	3.4290376177501214e-9	8.734291250968216e-10	3.1958849291798226e-10	1.438372932359109e-10
1.146333982822018	1.2086320991974169e-9	5.534865070150872e-9	8.306866991218109e-8	7.544386965653001e-7	5.634564000786319e-6	3.121871618008998e-8	3.4232252449552464e-9	8.714781109533476e-10	3.1878445764934365e-10	1.4345020005536572e-10
1.146433982822018	1.202824382103146e-9	5.5045367298244196e-9	8.240745088492716e-8	7.545693849761903e-7	5.518730550810897e-6	3.121432562749056e-8	3.417428876839533e-9	8.695326614758902e-10	3.1798284086810523e-10	1.4306431720925842e-10
1.146533982822018	1.197046561359844e-9	5.474387518429187e-9	8.175215502218272e-8	7.547138688042937e-7	5.4062495378540816e-6	3.12100663679058e-8	3.4116484650835436e-9	8.675927582608652e-10	3.171836342383043e-10	1.4267964040712066e-10
1.146633982822018	1.1912984722387344e-9	5.444416296962918e-9	8.110272265595824e-8	7.54872215756895e-7	5.296995153168652e-6	3.120593854121668e-8	3.4058839615362184e-9	8.656583829716165e-10	3.1638682945543973e-10	1.422961653750913e-10
1.146733982822018	1.1855799509781253e-9	5.414621934193669e-9	8.045909479243773e-8	7.550444948932184e-7	5.190847390731138e-6	3.1201942289570454e-8	3.4001353182141746e-9	8.637295173381258e-10	3.1559241824633597e-10	1.4191388785584692e-10
1.146833982822018	1.1798908347775331e-9	5.3850033066033424e-9	7.982121310346951e-8	7.552307766427915e-7	5.087691730197484e-6	3.11980777573918e-8	3.394402487301134e-9	8.618061431567684e-10	3.148003923690183e-10	1.4153280360853364e-10
1.146933982822018	1.1742309617916456e-9	5.355559298331534e-9	7.918901991817588e-8	7.554311328241933e-7	4.987418839843543e-6	3.119434509139357e-8	3.3886854211473823e-9	8.598882422900697e-10	3.1401074361260014e-10	1.4115290840870172e-10
1.147033982822018	1.1686001711244092e-9	5.32628880111955e-9	7.85624582146785e-8	7.556456366641793e-7	4.889924298064988e-6	3.119074444058736e-8	3.3829840722691586e-9	8.57975796666449e-10	3.132234637971528e-10	1.4077419804824035e-10
1.147133982822018	1.1629983028231346e-9	5.297190714255372e-9	7.794147161194112e-8	7.558743628171707e-7	4.7951083321257295e-6	3.1187275956294465e-8	3.377298393348104e-9	8.560687882799701e-10	3.1243854477358277e-10	1.4039666833530776e-10
1.147233982822018	1.1574251978726107e-9	5.268263944518487e-9	7.732600436172487e-8	7.561173873851819e-7	4.702875572945564e-6	3.1183939792156714e-8	3.3716283372306195e-9	8.541671991900826e-10	3.1165597842351226e-10	1.4002031509426727e-10
1.147333982822018	1.1518806981893601e-9	5.239507406125616e-9	7.67160013406588e-8	7.563747879381643e-7	4.613134824813438e-6	3.1180736104148155e-8	3.3659738569274115e-9	8.522710115214111e-10	3.108757566591622e-10	1.3964513416562343e-10
1.147433982822018	1.146364646615773e-9	5.210920020676561e-9	7.611140804241501e-8	7.566466435347003e-7	4.525798848997982e-6	3.117766505058505e-8	3.3603349056127683e-9	8.503802074634456e-10	3.100978714232176e-10	1.3927112140595214e-10
1.147533982822018	1.140876886914433e-9	5.1825007171005725e-9	7.55121705700009e-8	7.569330347432319e-7	4.440784160306937e-6	3.117472679213861e-8	3.354711436624123e-9	8.484947692703577e-10	3.093223146887239e-10	1.3889827268783888e-10
1.147633982822018	1.1354172637623373e-9	5.154248431603088e-9	7.49182356281494e-8	7.57234043663611e-7	4.358010835717943e-6	3.1171921491844975e-8	3.349103403461369e-9	8.466146792607073e-10	3.0854907845895086e-10	1.385265838998113e-10
1.147733982822018	1.1299856227453248e-9	5.12616210761304e-9	7.432955051582237e-8	7.575497539491913e-7	4.277402334270476e-6	3.1169249315118024e-8	3.34351075978638e-9	8.447399198172258e-10	3.077781547672886e-10	1.381560509462768e-10
1.147833982822018	1.1245818103523895e-9	5.0982406957305215e-9	7.374606311881665e-8	7.578802508293265e-7	4.1988853274697335e-6	3.116671042976018e-8	3.3379334594224393e-9	8.428704733865739e-10	3.0700953567711884e-10	1.3778666974745698e-10
1.147933982822018	1.1192056739700836e-9	5.070483153674402e-9	7.316772190246414e-8	7.582256211323329e-7	4.122389539505574e-6	3.116430500597443e-8	3.332371456353606e-9	8.410063224790812e-10	3.0624321328169856e-10	1.3741843623932329e-10
1.148033982822018	1.1138570618769653e-9	5.042888446231124e-9	7.259447590444369e-8	7.585859533089492e-7	4.047847596647131e-6	3.1162033216375955e-8	3.3268247047242007e-9	8.391474496685031e-10	3.0547917970403796e-10	1.3705134637353163e-10
1.148133982822018	1.108535823238078e-9	5.015455545203324e-9	7.202627472768653e-8	7.58961337456286e-7	3.975194885213941e-6	3.1159895236004534e-8	3.3212931588382466e-9	8.372938375918079e-10	3.047174270967914e-10	1.3668539611736077e-10
1.148233982822018	1.1032418080994812e-9	4.988183429359121e-9	7.146306853337981e-8	7.593518653422403e-7	3.9043694175717445e-6	3.115789124233615e-8	3.315776773158904e-9	8.354454689489069e-10	3.0395794764213306e-10	1.3632058145364887e-10
1.148333982822018	1.0979748673827748e-9	4.961071084381553e-9	7.090480803406723e-8	7.597576304304553e-7	3.835311705639751e-6	3.1156021415295444e-8	3.310275502307906e-9	8.336023265024173e-10	3.0320073355164073e-10	1.3595689838072887e-10
1.148433982822018	1.0927348528797204e-9	4.934117502818724e-9	7.035144448684381e-8	7.60178727905795e-7	3.7679646414325057e-6	3.1154285937268225e-8	3.3047893010650305e-9	8.317643930774611e-10	3.024457770661866e-10	1.3559434291236727e-10
1.148533982822018	1.087521617246813e-9	4.907321684034096e-9	6.980292968664343e-8	7.60615254700305e-7	3.7022733841933773e-6	3.115268499311333e-8	3.2993181243675133e-9	8.2993165156137e-10	3.0169307045581105e-10	1.35232911077699e-10
1.148633982822018	1.0823350139999701e-9	4.880682634157094e-9	6.925921595961927e-8	7.610673095197937e-7	3.6381852537081974e-6	3.115121877017546e-8	3.2938619273094807e-9	8.281040849034863e-10	3.0094260601961086e-10	1.3487259892116646e-10
1.148733982822018	1.0771748975092213e-9	4.854199366034492e-9	6.872025615661475e-8	7.615349928709123e-7	3.5756496294155874e-6	3.114988745829813e-8	3.288420665141485e-9	8.26281676114929e-10	3.0019437608562934e-10	1.3451340250245897e-10
1.148833982822018	1.072041122993428e-9	4.827870899181732e-9	6.818600364672283e-8	7.620184070888301e-7	3.5146178549574784e-6	3.114869124983637e-8	3.2829942932698796e-9	8.244644082683394e-10	2.9944837301073835e-10	1.3415531789644774e-10
1.148933982822018	1.0669335465150271e-9	4.801696259734773e-9	6.765641231093279e-8	7.625176563654726e-7	3.4550431478374965e-6	3.1147630339669096e-8	3.2775827672562873e-9	8.226522644976575e-10	2.9870458918052094e-10	1.337983411931251e-10
1.149033982822018	1.0618520249748486e-9	4.7756744804023795e-9	6.713143653586469e-8	7.630328467783678e-7	3.3968805138780818e-6	3.114670492521257e-8	3.272186042817047e-9	8.208452279978814e-10	2.9796301700915834e-10	1.3344246849754452e-10
1.149133982822018	1.056796416106921e-9	4.7498046004188025e-9	6.661103120758849e-8	7.635640863201173e-7	3.3400866661871944e-6	3.1145915206433936e-8	3.2668040758227333e-9	8.190432820248509e-10	2.9722364893932513e-10	1.3308769592975827e-10
1.149233982822018	1.0517665784733503e-9	4.724085665496632e-9	6.60951517055264e-8	7.641114849284529e-7	3.2846199483656906e-6	3.114526138586377e-8	3.261436822297542e-9	8.172464098950029e-10	2.964864774420653e-10	1.3273401962475563e-10
1.149333982822018	1.0467623714592111e-9	4.698516727780091e-9	6.558375389643876e-8	7.646751545169616e-7	3.2304402617038618e-6	3.114474366861002e-8	3.2560842384187897e-9	8.154545949851399e-10	2.95751495016687e-10	1.3238143573240476e-10
1.149433982822018	1.0417836552674417e-9	4.673096845798885e-9	6.507679412848994e-8	7.652552090064455e-7	3.17750899613256e-6	3.114436226237113e-8	3.2507462805163346e-9	8.136678207322048e-10	2.950186941906464e-10	1.320299404173884e-10
1.149533982822018	1.03683029091386e-9	4.6478250844221105e-9	6.457422922539722e-8	7.658517643569739e-7	3.125788964709679e-6	3.114411737745034e-8	3.2454229050721427e-9	8.118860706330532e-10	2.942880675194414e-10	1.3167952985914826e-10
1.149633982822018	1.031902140222113e-9	4.62270051481275e-9	6.407601648065516e-8	7.66464938600585e-7	3.0752443414365197e-6	3.114400922676902e-8	3.2401140687196427e-9	8.101093282442296e-10	2.9355960758649536e-10	1.3133020025182111e-10
1.1497339828220179	1.0269990658186933e-9	4.597722214382162e-9	6.358211365183842e-8	7.670948518746935e-7	3.0258406022128594e-6	3.1144038025880215e-8	3.2348197282432082e-9	8.083375771817094e-10	2.9283330700304763e-10	1.3098194780418028e-10
1.149833982822018	1.0221209311280469e-9	4.5728892667455346e-9	6.309247895498484e-8	7.677416264562625e-7	2.9775444687509754e-6	3.114420399298384e-8	3.2295398405777064e-9	8.065708011207239e-10	2.9210915840804487e-10	1.306347687395774e-10
1.149933982822018	1.0172676003676268e-9	4.548200761677144e-9	6.260707105905137e-8	7.684053867966239e-7	2.930323855281098e-6	3.1144507348940216e-8	3.2242743628079345e-9	8.04808983795502e-10	2.913871544680358e-10	1.3028865929588297e-10
1.150033982822018	1.0124389385430067e-9	4.5236557950660264e-9	6.212584908044059e-8	7.690862595571262e-7	2.884147817889484e-6	3.1144948317284105e-8	3.2190232521680413e-9	8.030521089990425e-10	2.906672878770514e-10	1.299436157254259e-10
1.150133982822018	1.0076348114430423e-9	4.49925346887216e-9	6.164877257760703e-8	7.697843736455008e-7	2.838986506344008e-6	3.114552712423961e-8	3.213786466041037e-9	8.013001605828909e-10	2.899495513565001e-10	1.2959963429493358e-10
1.150233982822018	1.002855085635067e-9	4.474992891082999e-9	6.117580154573283e-8	7.70499860253045e-7	2.7948111182670494e-6	3.114624399873499e-8	3.2085639619583143e-9	7.995531224569456e-10	2.892339376550663e-10	1.2925671128547768e-10
1.150333982822018	9.980996284600948e-10	4.450873175670156e-9	6.070689641147466e-8	7.71232852892597e-7	2.7515938555269132e-6	3.1147099172417086e-8	3.203355697599068e-9	7.978109785892035e-10	2.8852043954859534e-10	1.2891484299241316e-10
1.150433982822018	9.933683080280643e-10	4.426893442546519e-9	6.024201802777911e-8	7.719834874373136e-7	2.709307882725918e-6	3.114809287966612e-8	3.1981616307897706e-9	7.960737130055417e-10	2.878090498399842e-10	1.2857402572531918e-10
1.150533982822018	9.886609932131314e-10	4.403052817523669e-9	5.978112766877035e-8	7.727519021603418e-7	2.667927287671073e-6	3.1149225357611115e-8	3.1929817195037484e-9	7.943413097895117e-10	2.870997613590806e-10	1.2823425580794387e-10
1.150633982822018	9.839775536489383e-10	4.379350432269718e-9	5.9324187024703344e-8	7.735382377753132e-7	2.6274270437197044e-6	3.115049684614473e-8	3.1878159218605293e-9	7.926137530821118e-10	2.863925669625715e-10	1.2789552957814464e-10
1.150733982822018	9.793178597240026e-10	4.355785424267286e-9	5.887115819698527e-8	7.743426374777536e-7	2.5877829738998336e-6	3.115190758793891e-8	3.1826641961254343e-9	7.908910270815639e-10	2.8568745953388153e-10	1.2755784338783252e-10
1.150833982822018	9.74681782577055e-10	4.332356936772001e-9	5.8422003693262086e-8	7.75165246987363e-7	2.5489717167098364e-6	3.1153457828460246e-8	3.1775265007090394e-9	7.891731160431067e-10	2.8498443198306054e-10	1.2722119360291304e-10
1.150933982822018	9.700691940924195e-10	4.309064118771095e-9	5.7976686422570506e-8	7.760062145912674e-7	2.510970693508893e-6	3.1155147815985326e-8	3.1724027941666206e-9	7.87460004278761e-10	2.8428347724668246e-10	1.2688557660323138e-10
1.151033982822018	9.654799668954844e-10	4.285906124942604e-9	5.75351696905558e-8	7.768656911882016e-7	2.4737580774141417e-6	3.115697780161715e-8	3.1672930351977277e-9	7.857516761571401e-10	2.8358458828774383e-10	1.2655098878251459e-10
1.151133982822018	9.60913974348125e-10	4.262882115614435e-9	5.709741719474875e-8	7.777438303336525e-7	2.437312763625514e-6	3.115894803930016e-8	3.162197182645563e-9	7.840481161031939e-10	2.828877580955449e-10	1.2621742654831508e-10
1.151233982822018	9.56371090544188e-10	4.2399912567243215e-9	5.666339301991014e-8	7.786407882860512e-7	2.4016143411043213e-6	3.116105878583734e-8	3.1571151954966063e-9	7.823493085980348e-10	2.8219297968560485e-10	1.2588488632195555e-10
1.151333982822018	9.518511903050347e-10	4.217232719779647e-9	5.623306163343169e-8	7.795567240539296e-7	2.366643065535199e-6	3.116331030090573e-8	3.152047032880028e-9	7.806552381786964e-10	2.8150024609954473e-10	1.2555336453847103e-10
1.151433982822018	9.473541491750709e-10	4.1946056818175756e-9	5.580638788080097e-8	7.804917994441832e-7	2.3323798335059268e-6	3.116570284707292e-8	3.1469926540671914e-9	7.789658894379377e-10	2.8080955040498514e-10	1.2522285764655574e-10
1.151533982822018	9.42879843417298e-10	4.172109325365909e-9	5.538333698112416e-8	7.814461791113635e-7	2.2988061578425235e-6	3.11682366898141e-8	3.141952018471197e-9	7.772812470240214e-10	2.801208856954493e-10	1.2489336210850543e-10
1.151633982822018	9.38428150008952e-10	4.149742838403662e-9	5.496387452270768e-8	7.824200306081216e-7	2.265904144041417e-6	3.1170912097528055e-8	3.136925085646337e-9	7.756012956404967e-10	2.7943424509025613e-10	1.2456487440016345e-10
1.151733982822018	9.339989466370955e-10	4.127505414322317e-9	5.45479664586977e-8	7.83413524436725e-7	2.2336564677430097e-6	3.117372934155458e-8	3.1319118152876356e-9	7.739260200459966e-10	2.7874962173441515e-10	1.2423739101086347e-10
1.151833982822018	9.295921116943089e-10	4.105396251887451e-9	5.4135579102779955e-8	7.844268341017982e-7	2.2020463531950655e-6	3.1176688696191145e-8	3.126912167230319e-9	7.722554050540389e-10	2.7806700879853435e-10	1.2391090844337969e-10
1.151933982822018	9.252075242743451e-10	4.08341455520017e-9	5.3726679124927753e-8	7.854601361642052e-7	2.1710575526555713e-6	3.117979043871023e-8	3.121926101449345e-9	7.705894355327807e-10	2.773863994787067e-10	1.235854232138652e-10
1.152033982822018	9.208450641678854e-10	4.061559533659397e-9	5.332123354721526e-8	7.865136102961915e-7	2.140674326689962e-6	3.118303484937731e-8	3.1169535780589457e-9	7.689280964048592e-10	2.767077869964219e-10	1.2326093185180503e-10
1.152133982822018	9.165046118582106e-10	4.039830401924012e-9	5.2919209739676494e-8	7.875874393377151e-7	2.110881425317512e-6	3.118642221146668e-8	3.111994557312012e-9	7.672713726471329e-10	2.7603116459845003e-10	1.229374308999538e-10
1.152233982822018	9.121860485170442e-10	4.018226379875588e-9	5.252057541622604e-8	7.886818093541418e-7	2.081664069966258e-6	3.1189952811281164e-8	3.1070489995997745e-9	7.656192492905132e-10	2.753565255567559e-10	1.226149169142903e-10
1.152333982822018	9.07889256000309e-10	3.996746692581305e-9	5.2125298630627095e-8	7.897969096952041e-7	2.053007936196498e-6	3.119362693816891e-8	3.102116865451222e-9	7.639717114197502e-10	2.746838631683955e-10	1.2229338646395757e-10
1.152433982822018	9.036141168439385e-10	3.9753905702568984e-9	5.1733347772513304e-8	7.909329330553123e-7	2.0248991371562314e-6	3.1197444884541215e-8	3.097198115532594e-9	7.623287441732045e-10	2.740131707554094e-10	1.2197283613121204e-10
1.152533982822018	8.993605142597636e-10	3.954157248230418e-9	5.134469156346446e-8	7.920900755352712e-7	1.9973242077331165e-6	3.120140694589153e-8	3.0922927106469786e-9	7.606903327426743e-10	2.733444416647339e-10	1.2165326251136977e-10
1.152633982822018	8.951283321313673e-10	3.933045966905715e-9	5.095929905312974e-8	7.932685367054111e-7	1.9702700893698216e-6	3.120551342081334e-8	3.0874006117337593e-9	7.590564623731713e-10	2.7267766926809565e-10	1.2133466221275426e-10
1.152733982822018	8.909174550099753e-10	3.9120559717265094e-9	5.057713961540261e-8	7.94468519670166e-7	1.9437241155112242e-6	3.12097646110186e-8	3.082521779868174e-9	7.574271183627161e-10	2.720128469619139e-10	1.21017031856642e-10
1.152833982822018	8.867277681104067e-10	3.891186513140702e-9	5.019818294464581e-8	7.956902311341627e-7	1.9176739976537166e-6	3.12141608213569e-8	3.0776561762608358e-9	7.558022860621568e-10	2.713499681672064e-10	1.2070036807721058e-10
1.152933982822018	8.825591573070148e-10	3.8704368465648955e-9	4.9822399051963115e-8	7.969338814698242e-7	1.8921078119683257e-6	3.121870235983402e-8	3.072803762257221e-9	7.541819508749383e-10	2.7068902632949004e-10	1.2038466752148598e-10
1.153033982822018	8.784115091296822e-10	3.849806232349184e-9	4.944975826152181e-8	7.981996847866025e-7	1.8670139864709133e-6	3.122338953763156e-8	3.0679644993372737e-9	7.525660982569329e-10	2.70030014918682e-10	1.2006992684929296e-10
1.153133982822018	8.742847107598052e-10	3.829293935742164e-9	4.9080231206918116e-8	7.994878590017451e-7	1.842381288713982e-6	3.122822266912519e-8	3.063138349114792e-9	7.509547137162034e-10	2.693729274290031e-10	1.1975614273319756e-10
1.153233982822018	8.701786500263527e-10	3.8088992268564416e-9	4.871378882759492e-8	8.007986259128048e-7	1.8181988139763178e-6	3.1233202071905425e-8	3.0583252733371555e-9	7.493477828128407e-10	2.687177573788882e-10	1.1944331185846084e-10
1.153333982822018	8.660932154019081e-10	3.788621380634092e-9	4.835040236530076e-8	8.021322112718095e-7	1.7944559739273001e-6	3.123832806679638e-8	3.053525233884668e-9	7.477452911587403e-10	2.680644983108788e-10	1.1913143092298562e-10
1.153433982822018	8.620282959987496e-10	3.76845967681249e-9	4.7990043360596304e-8	8.034888448611853e-7	1.7711424857444832e-6	3.1243600977875956e-8	3.0487381927702018e-9	7.461472244174173e-10	2.674131437915391e-10	1.1882049663726352e-10
1.153533982822018	8.579837815649636e-10	3.748413399890577e-9	4.763268364940509e-8	8.048687605714922e-7	1.748248361663785e-6	3.124902113249584e-8	3.043964112138695e-9	7.44553568303802e-10	2.667636874113536e-10	1.1851050572432516e-10
1.153633982822018	8.539595624805837e-10	3.72848183909503e-9	4.727829535960842e-8	8.062721964810072e-7	1.7257638989428302e-6	3.125458886130159e-8	3.039202954266669e-9	7.42964308584047e-10	2.661161227846331e-10	1.1820145491968984e-10
1.153733982822018	8.499555297537343e-10	3.708664288347027e-9	4.69268509076834e-8	8.076993949371742e-7	1.7036796702189676e-6	3.126030449825325e-8	3.034454681561813e-9	7.413794310753283e-10	2.6547044354942245e-10	1.1789334097131294e-10
1.153833982822018	8.459715750168353e-10	3.6889600462290578e-9	4.6578322995383554e-8	8.091506026400512e-7	1.6819865142441756e-6	3.126616838064614e-8	3.0297192565624725e-9	7.397989216456537e-10	2.6482664336740495e-10	1.1758616063953811e-10
1.153933982822018	8.42007590522785e-10	3.669368415952135e-9	4.623268460646489e-8	8.106260707277136e-7	1.6606755269805624e-6	3.1272180849131155e-8	3.0249966419372604e-9	7.382227662136781e-10	2.6418471592381405e-10	1.1727991069704522e-10
1.154033982822018	8.380634691412029e-10	3.6498887053229913e-9	4.588990900344624e-8	8.121260548637255e-7	1.6397380530398188e-6	3.1278342247736173e-8	3.0202868004844875e-9	7.366509507484821e-10	2.635446549273282e-10	1.1697458792879916e-10
1.154133982822018	8.341391043546886e-10	3.6305202267117788e-9	4.5549969724418795e-8	8.136508153267568e-7	1.6191656774524577e-6	3.128465292388736e-8	3.015589695131806e-9	7.350834612694141e-10	2.629064541099896e-10	1.166701891320031e-10
1.154233982822018	8.302343902550865e-10	3.61126229702002e-9	4.5212840579891115e-8	8.152006171023045e-7	1.5989502177517515e-6	3.1291113228430464e-8	3.0109052889357418e-9	7.335202838458724e-10	2.6227010722710937e-10	1.1636671111604666e-10
1.154333982822018	8.263492215398001e-10	3.592114237648463e-9	4.4878495649675504e-8	8.167757299767101e-7	1.5790837163589667e-6	3.129772351565212e-8	3.0062335450811537e-9	7.319614045971194e-10	2.6163560805716535e-10	1.1606415070245521e-10
1.154433982822018	8.224834935081378e-10	3.5730753744656963e-9	4.454690927981498e-8	8.183764286334357e-7	1.559558433256996e-6	3.130448414330262e-8	3.001574426880927e-9	7.304068096921113e-10	2.6100295040172883e-10	1.1576250472484613e-10
1.154533982822018	8.186371020576077e-10	3.5541450377765104e-9	4.4218056079545715e-8	8.200029927516795e-7	1.5403668389397158e-6	3.131139547261685e-8	2.996927897775373e-9	7.288564853492781e-10	2.6037212808535407e-10	1.1546177002887209e-10
1.154633982822018	8.148099436803521e-10	3.5353225622908014e-9	4.389191091830174e-8	8.216557071074643e-7	1.5215016076256077e-6	3.1318457868337394e-8	2.9922939213319e-9	7.273104178363485e-10	2.59743134955502e-10	1.1516194347217803e-10
1.154733982822018	8.110019154595097e-10	3.5166072870925346e-9	4.356844892275428e-8	8.233348616771741e-7	1.502955610724218e-6	3.1325671698736606e-8	2.98767246124449e-9	7.257685934701696e-10	2.5911596488243855e-10	1.1486302192435018e-10
1.154833982822018	8.0721291506564e-10	3.4979985556091606e-9	4.324764547389029e-8	8.250407517436523e-7	1.4847219105448211e-6	3.13330373356396e-8	2.983063481333293e-9	7.242309986165052e-10	2.584906117591526e-10	1.1456500226686799e-10
1.154933982822018	8.034428407531789e-10	3.4794957155809664e-9	4.292947620412686e-8	8.267736780049745e-7	1.4667937542371579e-6	3.1340555154447276e-8	2.9784669455442074e-9	7.226976196898703e-10	2.5786706950126426e-10	1.1426788139305717e-10
1.155033982822018	7.996915913568761e-10	3.4610981190308486e-9	4.261391699446051e-8	8.285339466858437e-7	1.449164567954392e-6	3.1348225534158656e-8	2.9738828179483297e-9	7.211684431533065e-10	2.5724533204692847e-10	1.1397165620803801e-10
1.155133982822018	7.959590662883188e-10	3.442805122234281e-9	4.230094397165542e-8	8.303218696518735e-7	1.4318279512292588e-6	3.1356048857395206e-8	2.969311062741631e-9	7.196434555182313e-10	2.5662539335675317e-10	1.1367632362868138e-10
1.155233982822018	7.922451655324213e-10	3.4246160856895336e-9	4.199053350546431e-8	8.32137764526667e-7	1.4147776715544074e-6	3.136402551042423e-8	2.9647516442445e-9	7.181226433442511e-10	2.5600724741371226e-10	1.1338188058355977e-10
1.155333982822018	7.885497896439492e-10	3.40653037408797e-9	4.1682662205883906e-8	8.339819548118385e-7	1.3980076591585368e-6	3.137215588318222e-8	2.9602045269012204e-9	7.166059932389539e-10	2.553908882230477e-10	1.130883240128991e-10
1.155433982822018	7.848728397440905e-10	3.3885473562848114e-9	4.137730692044661e-8	8.358547700101111e-7	1.381512001970437e-6	3.138044036929959e-8	2.9556696752796403e-9	7.150934918577527e-10	2.5477630981218975e-10	1.1279565086853238e-10
1.155533982822018	7.812142175170347e-10	3.37066640526981e-9	4.107444473154402e-8	8.377565457515007e-7	1.3652849407630927e-6	3.1388879366124514e-8	2.9511470540706873e-9	7.135851259036825e-10	2.54163506230665e-10	1.12503858113852e-10
1.155633982822018	7.775738252065486e-10	3.352886898138454e-9	4.077405295378437e-8	8.396876239227056e-7	1.3493208644706505e-6	3.139747327474746e-8	2.946636628087914e-9	7.120808821272256e-10	2.5355247155001116e-10	1.1221294272376393e-10
1.1557339828220181	7.739515656126152e-10	3.3352082160631596e-9	4.047610913138357e-8	8.416483527998241e-7	1.333614305671298e-6	3.1406222500026605e-8	2.9421383622671342e-9	7.105807473261405e-10	2.529431998636901e-10	1.1192290168464e-10
1.1558339828220179	7.703473420881004e-10	3.3176297442648646e-9	4.018059103558974e-8	8.436390871844347e-7	1.3181599362294043e-6	3.141512745061195e-8	2.937652221665961e-9	7.090847083452783e-10	2.5233568528700007e-10	1.1163373199427264e-10
1.155933982822018	7.667610585353169e-10	3.300150871984428e-9	3.988747666213115e-8	8.456601885432226e-7	1.3029525630900566e-6	3.142418853897088e-8	2.933178171463294e-9	7.075927520763639e-10	2.51729921956981e-10	1.1134543066182424e-10
1.156033982822018	7.631926194028481e-10	3.28277099245506e-9	3.959674422871283e-8	8.477120251511539e-7	1.2879871242212032e-6	3.143340618141442e-8	2.92871617695908e-9	7.061048654578923e-10	2.5112590403235166e-10	1.1105799470779053e-10
1.156133982822018	7.596419296821461e-10	3.2654895028738934e-9	3.9308372172525156e-8	8.497949722383951e-7	1.2732586846958213e-6	3.144278079812171e-8	2.9242662035737117e-9	7.046210354748824e-10	2.505236256933975e-10	1.1077142116394333e-10
1.156233982822018	7.561088949043011e-10	3.2483058043746897e-9	3.902233914779642e-8	8.519094121410538e-7	1.2587624329100948e-6	3.145231281316709e-8	2.91982821684767e-9	7.031412491587312e-10	2.499230811419002e-10	1.1048570707329258e-10
1.156333982822018	7.52593421136787e-10	3.231219302000212e-9	3.873862402336974e-8	8.54055734455823e-7	1.2444936769314625e-6	3.146200265454579e-8	2.915402182441153e-9	7.016654935870314e-10	2.4932426460105006e-10	1.1020084949003903e-10
1.156433982822018	7.490954149802107e-10	3.214229404674936e-9	3.8457205880311794e-8	8.562343361987102e-7	1.2304478409716688e-6	3.1471850754200774e-8	2.9109880661335684e-9	7.001937558833994e-10	2.4872717031536115e-10	1.0991684547952758e-10
1.156533982822018	7.456147835651282e-10	3.1973355251781456e-9	3.8178064009549906e-8	8.584456219678945e-7	1.2166204619800287e-6	3.1481857548049264e-8	2.9065858338231724e-9	6.987260232172829e-10	2.4813179255058455e-10	1.0963369211820226e-10
1.156633982822018	7.42151434548824e-10	3.180537080116862e-9	3.790117790953879e-8	8.606900041109243e-7	1.203007186352164e-6	3.149202347600972e-8	2.9021954515266193e-9	6.972622828038056e-10	2.4753812559362687e-10	1.0935138649356296e-10
1.156733982822018	7.387052761121674e-10	3.1638334898993564e-9	3.7626527283956316e-8	8.629679028963389e-7	1.1896037667498329e-6	3.150234898202961e-8	2.8978168853785657e-9	6.958025219035835e-10	2.469461637524662e-10	1.0906992570411965e-10
1.156833982822018	7.352762169564392e-10	3.1472241787086013e-9	3.735409203942657e-8	8.65279746689822e-7	1.1764060590276e-6	3.151283451411261e-8	2.893450101631281e-9	6.943467278225531e-10	2.4635590135606873e-10	1.0878930685934749e-10
1.156933982822018	7.318641663002224e-10	3.1307085744760446e-9	3.708385228327142e-8	8.676259721350725e-7	1.1634100192621872e-6	3.1523480524346585e-8	2.8890950666541806e-9	6.928948879117995e-10	2.4576733275430694e-10	1.085095270796434e-10
1.157033982822018	7.284690338762553e-10	3.1142861088554247e-9	3.6815788321289135e-8	8.700070243395352e-7	1.1506117008807367e-6	3.153428746893131e-8	2.884751746933421e-9	6.914469895673748e-10	2.4518045231787264e-10	1.0823058349627946e-10
1.157133982822018	7.25090729928391e-10	3.0979562171971395e-9	3.6549880655561594e-8	8.724233570651401e-7	1.1380072518842125e-6	3.154525580820813e-8	2.8804201090715743e-9	6.900030202301515e-10	2.445952544382045e-10	1.0795247325136415e-10
1.157233982822018	7.217291652084721e-10	3.0817183385221976e-9	3.62861099822852e-8	8.748754329241081e-7	1.1255929121622504e-6	3.1556386006686483e-8	2.8761001197870727e-9	6.885629673856062e-10	2.440117335273875e-10	1.076751934977907e-10
1.157333982822018	7.183842509733253e-10	3.0655719154970683e-9	3.602445718963209e-8	8.773637235801901e-7	1.1133650108962533e-6	3.1567678533075155e-8	2.8717917459139604e-9	6.871268185637036e-10	2.4342988401809526e-10	1.0739874139920091e-10
1.157433982822018	7.150558989816919e-10	3.0495163944081806e-9	3.576490335563406e-8	8.79888709955287e-7	1.1013199640472491e-6	3.157913386031003e-8	2.8674949544013667e-9	6.856945613386927e-10	2.4284970036349005e-10	1.0712311412993753e-10
1.157533982822018	7.117440214912366e-10	3.0335512251368096e-9	3.550742974609401e-8	8.82450882441739e-7	1.08945427192545e-6	3.159075246558402e-8	2.8632097123131575e-9	6.842661833289355e-10	2.4227117703714856e-10	1.0684830887500149e-10
1.157633982822018	7.084485312555464e-10	3.0176758611341995e-9	3.525201781252308e-8	8.850507411204861e-7	1.077764516838568e-6	3.160253483037728e-8	2.858935986827549e-9	6.82841672196766e-10	2.4169430853298525e-10	1.0657432283001079e-10
1.157733982822018	7.051693415211469e-10	3.0018897593967517e-9	3.4998649190100384e-8	8.876887959851432e-7	1.066247360815809e-6	3.1614481440486625e-8	2.85467374523663e-9	6.814210156482894e-10	2.411190893651619e-10	1.0630115320115366e-10
1.157833982822018	7.01906366024549e-10	2.98619238044151e-9	3.474730569566042e-8	8.90365567172387e-7	1.0548995434049779e-6	3.1626592786056724e-8	2.850422954946073e-9	6.800042014332412e-10	2.4054551406801756e-10	1.0602879720514986e-10
1.157933982822018	6.986595189893522e-10	2.9705831882817856e-9	3.4497969325704506e-8	8.930815851986186e-7	1.043717879540003e-6	3.1638869361610294e-8	2.8461835834746867e-9	6.785912173448139e-10	2.3997357719598844e-10	1.0575725206920779e-10
1.158033982822018	6.954287151232332e-10	2.9550616504028312e-9	3.42506222544318e-8	8.958373912033178e-7	1.0326992574760273e-6	3.165131166607885e-8	2.841955598453927e-9	6.771820512194736e-10	2.394032733235164e-10	1.0548651503097679e-10
1.158133982822018	6.922138696151263e-10	2.9396272377378937e-9	3.4005246831801076e-8	8.986335371991923e-7	1.0218406367901768e-6	3.1663920202835e-8	2.837738967627673e-9	6.757766909368238e-10	2.38834597044984e-10	1.0521658333851266e-10
1.158233982822018	6.890148981323153e-10	2.9242794246443835e-9	3.3761825581610424e-8	9.014705863293053e-7	1.0111390464451754e-6	3.167669547972331e-8	2.833533658851718e-9	6.743751244194174e-10	2.3826754297462963e-10	1.0494745425022977e-10
1.158333982822018	6.858317168175602e-10	2.90901768888012e-9	3.3520341199602644e-8	9.043491131315134e-7	1.0005915829137367e-6	3.168963800909238e-8	2.829339640093395e-9	6.729773396326042e-10	2.3770210574646876e-10	1.0467912503486213e-10
1.158433982822018	6.826642422862544e-10	2.89384151157993e-9	3.328077655159282e-8	9.072697038103652e-7	9.90195408361628e-7	3.170274830782749e-8	2.825156879431232e-9	6.715833245843703e-10	2.3713828001422095e-10	1.0441159297141985e-10
1.158533982822018	6.795123916236086e-10	2.8787503772322068e-9	3.304311467161783e-8	9.102329565167732e-7	9.799477488871894e-7	3.1716026897382656e-8	2.8209853450544976e-9	6.701930673251667e-10	2.365760604512223e-10	1.0414485534914966e-10
1.158633982822018	6.763760823818202e-10	2.863743773655787e-9	3.280733876010899e-8	9.132394816356539e-7	9.69845892815426e-7	3.1729474303813914e-8	2.816825005262862e-9	6.688065559477519e-10	2.360154417503571e-10	1.0387890946749204e-10
1.158733982822018	6.732552325772913e-10	2.8488211919770223e-9	3.2573432182085914e-8	9.162899020818022e-7	9.598871890447148e-7	3.174309105781245e-8	2.812675828465982e-9	6.674237785870257e-10	2.3545641862397803e-10	1.0361375263604001e-10
1.158833982822018	6.701497606878652e-10	2.8339821266068927e-9	3.234137846537271e-8	9.19384853604332e-7	9.500690454442772e-7	3.17568776947384e-8	2.80853778318318e-9	6.660447234198834e-10	2.348989858038278e-10	1.0334938217449966e-10
1.158933982822018	6.670595856500464e-10	2.8192260752183327e-9	3.211116129883391e-8	9.225249850998996e-7	9.40388927300623e-7	3.177083475465405e-8	2.8044108380429182e-9	6.646693786650343e-10	2.3434313804096217e-10	1.0308579541264727e-10
1.159033982822018	6.639846268562709e-10	2.8045525387238174e-9	3.1882764530634145e-8	9.257109589350547e-7	9.308443558113921e-7	3.178496278235927e-8	2.8002949617826088e-9	6.632977325828654e-10	2.337888701056809e-10	1.0282298969029033e-10
1.159133982822018	6.609248041521779e-10	2.7899610212529765e-9	3.1656172166515233e-8	9.289434512779573e-7	9.214329066247463e-7	3.1799262327424784e-8	2.796190123248051e-9	6.619297734752515e-10	2.3323617678743627e-10	1.0256096235722509e-10
1.159233982822018	6.578800378339233e-10	2.7754510301305082e-9	3.1431368368097414e-8	9.322231524398755e-7	9.121522084229857e-7	3.181373394422834e-8	2.792096291393189e-9	6.605654896854433e-10	2.3268505289477826e-10	1.022997107731992e-10
1.159333982822018	6.548502486454627e-10	2.761022075854106e-9	3.1208337451197195e-8	9.355507672266616e-7	9.029999415486395e-7	3.182837819198905e-8	2.7880134352796576e-9	6.592048695978555e-10	2.3213549325526118e-10	1.0203923230786914e-10
1.159433982822018	6.518353577759042e-10	2.7466736720726363e-9	3.098706388416825e-8	9.389270153007001e-7	8.939738366717829e-7	3.184319563480356e-8	2.7839415240764366e-9	6.578479016379549e-10	2.3158749271538022e-10	1.017795243407608e-10
1.159533982822018	6.488352868568233e-10	2.7324053355645215e-9	3.0767532286259785e-8	9.423526315535549e-7	8.850716734970368e-7	3.185818684168179e-8	2.779880527059452e-9	6.564945742720789e-10	2.3104104614048934e-10	1.0152058426122966e-10
1.159633982822018	6.458499579596654e-10	2.718216586216177e-9	3.0549727425995886e-8	9.458283664897285e-7	8.762912795089978e-7	3.187335238658365e-8	2.7758304136112525e-9	6.551448760072897e-10	2.3049614841473435e-10	1.0126240946842184e-10
1.159733982822018	6.428792935930844e-10	2.704106947000636e-9	3.033363421957288e-8	9.493549866219353e-7	8.676305287547355e-7	3.188869284845517e-8	2.7717911532205623e-9	6.537987953912112e-10	2.2995279444096925e-10	1.0100499737123321e-10
1.1598339828220179	6.399232167003734e-10	2.690075943956417e-9	3.011923772927705e-8	9.529332748782869e-7	8.590873406621986e-7	3.1904208811266464e-8	2.7677627154819967e-9	6.524563210118922e-10	2.2941097914069382e-10	1.0074834538827273e-10
1.159933982822018	6.369816506568261e-10	2.6761231061663467e-9	2.9906523161918396e-8	9.565640310216914e-7	8.506596788931867e-7	3.191990086404798e-8	2.7637450700955797e-9	6.511174414976196e-10	2.2887069745396837e-10	1.0049245094781787e-10
1.160033982822018	6.340545192672388e-10	2.662247965736868e-9	2.969547586728809e-8	9.602480720821332e-7	8.423455502299936e-7	3.193576960092966e-8	2.75973818686653e-9	6.49782145516809e-10	2.28331944339354e-10	1.0023731148778384e-10
1.160133982822018	6.311417467632773e-10	2.648450057777128e-9	2.948608133662682e-8	9.639862328019776e-7	8.341430034942179e-7	3.195181562117837e-8	2.7557420357047553e-9	6.484504217778128e-10	2.2779471477382458e-10	9.998292445567673e-11
1.160233982822018	6.282432578009793e-10	2.634728920378398e-9	2.9278325201117224e-8	9.67779366095063e-7	8.260501284970949e-7	3.196803952923674e-8	2.75175658662456e-9	6.471222590287912e-10	2.2725900375270822e-10	9.972928730855976e-11
1.160333982822018	6.253589774582218e-10	2.6210840945937178e-9	2.9072193230391283e-8	9.716283435197506e-7	8.180650550200246e-7	3.1984441934761925e-8	2.7477818097442355e-9	6.457976460575424e-10	2.2672480628960303e-10	9.947639751301215e-11
1.160433982822018	6.224888312322163e-10	2.607515124417586e-9	2.886767133105654e-8	9.755340557667922e-7	8.101859518244476e-7	3.200102345266567e-8	2.7438176752857618e-9	6.444765716913767e-10	2.2619211741631594e-10	9.922425254509319e-11
1.160533982822018	6.196327450369999e-10	2.5940215567657573e-9	2.866474554523777e-8	9.794974131621555e-7	8.024110256900351e-7	3.2017784703153416e-8	2.7398641535743928e-9	6.431590247969473e-10	2.2566093218278396e-10	9.897284989030223e-11
1.160633982822018	6.16790645200977e-10	2.5806029414553133e-9	2.846340204913784e-8	9.835193461856536e-7	7.94738520480326e-7	3.2034726311764605e-8	2.735921215038308e-9	6.418449942800988e-10	2.251312456570037e-10	9.872218704354046e-11
1.160733982822018	6.1396245846445e-10	2.567258831184778e-9	2.82636271516138e-8	9.87600806005815e-7	7.871667162349065e-7	3.2051848909413886e-8	2.731988830208276e-9	6.405344690857363e-10	2.2460305292496343e-10	9.847226150907488e-11
1.160833982822018	6.111481119771783e-10	2.5539887815144235e-9	2.8065407292770785e-8	9.917427650315424e-7	7.796939282872575e-7	3.2069153132431424e-8	2.7280669697172718e-9	6.39227438197656e-10	2.2407634909056984e-10	9.822307080049911e-11
1.160933982822018	6.083475332959216e-10	2.5407923508466704e-9	2.7868729042571094e-8	9.959462174812288e-7	7.723185064074716e-7	3.2086639622604324e-8	2.7241556043001026e-9	6.379238906384027e-10	2.2355112927557516e-10	9.797461244069491e-11
1.161033982822018	6.055606503820682e-10	2.5276691004067565e-9	2.7673579099461175e-8	1.0002121799700213e-6	7.650388339690619e-7	3.2104309027219394e-8	2.7202547047931364e-9	6.366238154691379e-10	2.2302738861951493e-10	9.772688396179831e-11
1.161133982822018	6.027873915992012e-10	2.514618594223385e-9	2.7479944289013085e-8	1.0045416921157703e-6	7.57853327139014e-7	3.212216199910446e-8	2.716364242133851e-9	6.353272017894744e-10	2.2250512227962813e-10	9.747988290515829e-11
1.161233982822018	6.000276857107288e-10	2.5016403991096023e-9	2.7287811562582216e-8	1.008935817164421e-6	7.507604340904527e-7	3.2140199196671775e-8	2.712484187360565e-9	6.340340387373383e-10	2.21984325430796e-10	9.723360682130345e-11
1.161333982822018	5.972814618774977e-10	2.488734084643799e-9	2.7097167995980906e-8	1.0133956426355667e-6	7.437586342371049e-7	3.215842128396033e-8	2.7086145116119954e-9	6.327443154888163e-10	2.214649932654652e-10	9.69880532699007e-11
1.161433982822018	5.945486496554608e-10	2.4758992231508756e-9	2.6908000788167475e-8	1.017922280988947e-6	7.368464374889848e-7	3.2176828930680543e-8	2.704755186127011e-9	6.314580212580257e-10	2.2094712099358626e-10	9.674321981972283e-11
1.161533982822018	5.918291789933147e-10	2.463135389683436e-9	2.672029725994979e-8	1.0225168703125456e-6	7.300223835285006e-7	3.219542281225729e-8	2.7009061822441893e-9	6.301751452969485e-10	2.2043070384253746e-10	9.649910404860922e-11
1.161633982822018	5.891229802301946e-10	2.4504421620033286e-9	2.6534044852705066e-8	1.0271805750333047e-6	7.232850411064852e-7	3.2214203609875344e-8	2.6970674714015725e-9	6.288956768953079e-10	2.1991573705706325e-10	9.625570354343042e-11
1.161733982822018	5.864299840933275e-10	2.4378191205630817e-9	2.6349231127112663e-8	1.0319145866510518e-6	7.166330073574192e-7	3.223317201052331e-8	2.693239025136198e-9	6.276196053804085e-10	2.1940221589919925e-10	9.601301590005171e-11
1.161833982822018	5.837501216957791e-10	2.4252658484876005e-9	2.616584376190337e-8	1.0367201244967684e-6	7.100649071332987e-7	3.225232870704e-8	2.689420815083874e-9	6.263469201170073e-10	2.1889013564821043e-10	9.57710387232956e-11
1.161933982822018	5.810833245341511e-10	2.4127819315561225e-9	2.598387055262326e-8	1.0415984365159493e-6	7.035793923556376e-7	3.22716743981598e-8	2.685612812978783e-9	6.250776105071673e-10	2.183794916005212e-10	9.552976962691011e-11
1.162033982822018	5.784295244862952e-10	2.4003669581838863e-9	2.5803299410408442e-8	1.0465508000781031e-6	6.971751413848333e-7	3.2291209788558986e-8	2.6818149906531157e-9	6.238116659901036e-10	2.1787027906964543e-10	9.52892062335262e-11
1.162133982822018	5.757886538090904e-10	2.3880205194044693e-9	2.5624118360778543e-8	1.051578522813384e-6	6.908508584066505e-7	3.231093558890273e-8	2.678027320036785e-9	6.225490760420553e-10	2.1736249338612085e-10	9.504934617462848e-11
1.162233982822018	5.73160645136175e-10	2.3757422088518576e-9	2.5446315542441027e-8	1.0566829434773563e-6	6.846052728350964e-7	3.2330852515892477e-8	2.674249773157039e-9	6.212898301761489e-10	2.168561298974451e-10	9.481018709051548e-11
1.162333982822018	5.70545431475745e-10	2.3635316227427835e-9	2.526987920611043e-8	1.0618654328450286e-6	6.78437138731242e-7	3.2350961292313545e-8	2.670482322138166e-9	6.20033917942241e-10	2.1635118396800584e-10	9.457172663026541e-11
1.162433982822018	5.679429462083166e-10	2.3513883598592563e-9	2.5094797713340584e-8	1.0671273946353388e-6	6.72345234237538e-7	3.237126264708349e-8	2.666724939201126e-9	6.187813289267924e-10	2.1584765097901363e-10	9.433396245170263e-11
1.162533982822018	5.653531230845466e-10	2.339312021531064e-9	2.492105953537065e-8	1.0724702664671448e-6	6.663283610271175e-7	3.239175731530077e-8	2.6629775966632087e-9	6.175320527527209e-10	2.1534552632843917e-10	9.409689222135871e-11
1.162633982822018	5.627758962230376e-10	2.327302211618582e-9	2.4748653251984676e-8	1.07789552084815e-6	6.603853437676656e-7	3.241244603829466e-8	2.659240266937768e-9	6.162860790792807e-10	2.148448054309474e-10	9.386051361444243e-11
1.162733982822018	5.602112001081831e-10	2.315358536495522e-9	2.4577567550382945e-8	1.0834046661979205e-6	6.545150295993821e-7	3.243332956367422e-8	2.6555129225338125e-9	6.150433976018958e-10	2.1434548371782715e-10	9.362482431480041e-11
1.162833982822018	5.576589695879749e-10	2.3034806050319545e-9	2.4407791224067854e-8	1.0889992479064114e-6	6.487162876266607e-7	3.2454408645379143e-8	2.651795536055701e-9	6.138039980520454e-10	2.1384755663693383e-10	9.338982201488493e-11
1.162933982822018	5.551191398718971e-10	2.291668028577353e-9	2.423931317174099e-8	1.094680849429399e-6	6.429880084230362e-7	3.247568404373036e-8	2.6480880802028154e-9	6.125678701971159e-10	2.1335101965261424e-10	9.315550441571922e-11
1.163033982822018	5.525916465287766e-10	2.279920420943866e-9	2.4072122396214026e-8	1.1004510934223476e-6	6.373291035490456e-7	3.249715652548174e-8	2.644390527769248e-9	6.113350038402725e-10	2.1285586824565307e-10	9.292186922686265e-11
1.163133982822018	5.5007642548467e-10	2.268237398389553e-9	2.3906208003331426e-8	1.1063116429142594e-6	6.317385050825732e-7	3.251882686387179e-8	2.6407028516434564e-9	6.101053888203161e-10	2.1236209791320054e-10	9.268891416637576e-11
1.163233982822018	5.475734130207349e-10	2.256618579601921e-9	2.3741559200905075e-8	1.1122642025230205e-6	6.262151651613574e-7	3.2540695838675775e-8	2.6370250248079047e-9	6.088790150115503e-10	2.118697041687096e-10	9.245663696078695e-11
1.163333982822018	5.450825457711965e-10	2.2450635856814267e-9	2.3578165297661963e-8	1.1183105197141763e-6	6.207580555372882e-7	3.2562764236259574e-8	2.633357020338826e-9	6.076558723236539e-10	2.113786825418751e-10	9.222503534506e-11
1.163433982822018	5.426037607212018e-10	2.2335720401252097e-9	2.3416015702202848e-8	1.1244523861045942e-6	6.153661671421258e-7	3.2585032849632406e-8	2.629698811405814e-9	6.064359507015276e-10	2.1088902857856676e-10	9.199410706255712e-11
1.163533982822018	5.401369952048024e-10	2.2221435688108753e-9	2.3255099921973506e-8	1.1306916388131927e-6	6.10038509664353e-7	3.260750247850147e-8	2.6260503712715464e-9	6.052192401251896e-10	2.1040073784076847e-10	9.176384986500749e-11
1.163633982822018	5.376821869028771e-10	2.2107777999804076e-9	2.3095407562247037e-8	1.1370301618605204e-6	6.047741111367954e-7	3.2630173929326335e-8	2.6224116732914394e-9	6.040057306096083e-10	2.0991380590651235e-10	9.153426151247319e-11
1.163733982822018	5.352392738411094e-10	2.1994743642242377e-9	2.2936928325118088e-8	1.1434698876191373e-6	5.995720175347249e-7	3.2653048015374406e-8	2.6187826909133514e-9	6.02795412204605e-10	2.094282283698188e-10	9.130533977331617e-11
1.1638339828220179	5.32808194387936e-10	2.1882328944653507e-9	2.2779652008508067e-8	1.1500127983172499e-6	5.944312923841348e-7	3.267612555677662e-8	2.6151633976772505e-9	6.015882749946901e-10	2.089440008406301e-10	9.107708242416349e-11
1.163933982822018	5.303888872525557e-10	2.1770530259435477e-9	2.2623568505181788e-8	1.1566609275974205e-6	5.893510163798867e-7	3.269940738058405e-8	2.6115537672148876e-9	6.00384309098949e-10	2.0846111894475222e-10	9.084948724987603e-11
1.164033982822018	5.279812914829331e-10	2.1659343961999516e-9	2.2468667801776596e-8	1.1634163621330308e-6	5.843302870135137e-7	3.272289432082475e-8	2.6079537732495355e-9	5.991835046709222e-10	2.0797957832379268e-10	9.062255204351652e-11
1.164133982822018	5.255853464637675e-10	2.1548766450612694e-9	2.2314939977838563e-8	1.1702812433048318e-6	5.79368218210212e-7	3.2746587218561426e-8	2.6043633895955714e-9	5.979858518984367e-10	2.0749937463509267e-10	9.0396274606312e-11
1.164233982822018	5.232009919145579e-10	2.1438794146245744e-9	2.2162375204874004e-8	1.177257768940172e-6	5.744639399750426e-7	3.2770486921949614e-8	2.600782590158247e-9	5.967913410035146e-10	2.070205035516725e-10	9.01706527476258e-11
1.164333982822018	5.208281678876224e-10	2.1329423492419554e-9	2.2010963745409024e-8	1.1843481951175305e-6	5.696165980478623e-7	3.279459428629691e-8	2.597211348933371e-9	5.955999622422264e-10	2.0654296076216718e-10	8.994568428492285e-11
1.164433982822018	5.184668147661498e-10	2.1220650955053446e-9	2.1860695952060525e-8	1.1915548380393123e-6	5.648253535668023e-7	3.281891017412217e-8	2.5936496400069786e-9	5.944117059045671e-10	2.060667419707655e-10	8.972136704373908e-11
1.164533982822018	5.161168732622388e-10	2.1112473022314108e-9	2.1711562266616755e-8	1.1988800759758231e-6	5.600893827400799e-7	3.28434354552148e-8	2.590097437554955e-9	5.932265623143126e-10	2.0559184289714544e-10	8.949769885764458e-11
1.164633982822018	5.137782844150033e-10	2.1004886204466925e-9	2.156355321913011e-8	1.2063263512835756e-6	5.554078765259067e-7	3.286817100669744e-8	2.586554715842892e-9	5.92044521828917e-10	2.0511825927642507e-10	8.927467756821882e-11
1.164733982822018	5.114509895886281e-10	2.08978870337263e-9	2.141665942701724e-8	1.2138961725010865e-6	5.507800403202068e-7	3.289311771308537e-8	2.583021449225609e-9	5.90865574839368e-10	2.0464598685908785e-10	8.905230102501137e-11
1.164833982822018	5.091349304704808e-10	2.0791472064108815e-9	2.1270871594172206e-8	1.2215921165258267e-6	5.462050936520193e-7	3.291827646634981e-8	2.5794976121469567e-9	5.896897117700626e-10	2.0417502141093154e-10	8.883056708551463e-11
1.164933982822018	5.068300490692032e-10	2.0685637871286583e-9	2.112618051008678e-8	1.2294168308756913e-6	5.416822698862877e-7	3.294364816597984e-8	2.5759831791394453e-9	5.88516923078683e-10	2.0370535871300535e-10	8.860947361512971e-11
1.165033982822018	5.045362877128502e-10	2.0580381052442265e-9	2.098257704898345e-8	1.2373730360389714e-6	5.372108159338991e-7	3.2969233719046726e-8	2.5724781248240173e-9	5.873471992560769e-10	2.032369945615548e-10	8.83890184871368e-11
1.165133982822018	5.022535890469931e-10	2.047569822612389e-9	2.0840052168954658e-8	1.2454635279167606e-6	5.327899919687063e-7	3.2995034040266394e-8	2.5689824239096216e-9	5.861805308261062e-10	2.0276992476795057e-10	8.816919958266135e-11
1.165233982822018	4.99981896032894e-10	2.0371586032102474e-9	2.0698596911115446e-8	1.253691180361941e-6	5.284190711514335e-7	3.302105005206618e-8	2.5654960511930623e-9	5.850169083455639e-10	2.023041451586448e-10	8.795001479064496e-11
1.165333982822018	4.9772115194563e-10	2.0268041131228835e-9	2.0558202398761876e-8	1.2620589478192022e-6	5.240973393601544e-7	3.304728268464837e-8	2.5620189815585673e-9	5.838563224040052e-10	2.0183965157510103e-10	8.77314620078125e-11
1.165433982822018	4.954713003722837e-10	2.0165060205293354e-9	2.04188598365419e-8	1.2705698680708057e-6	5.198240949272941e-7	3.3073732876057765e-8	2.5585511899775852e-9	5.826987636236664e-10	2.0137643987373974e-10	8.751353913864203e-11
1.165533982822018	4.932322852100848e-10	2.006263995688473e-9	2.0280560509632947e-8	1.2792270650928412e-6	5.155986483828636e-7	3.3100401572247575e-8	2.5550926515084157e-9	5.815442226593007e-10	2.0091450592588168e-10	8.729624409533368e-11
1.165633982822018	4.910040506646376e-10	1.9960777109250898e-9	2.0143295782930253e-8	1.288033752027101e-6	5.114203222038401e-7	3.312728972714721e-8	2.5516433412959464e-9	5.803926901980834e-10	2.004538456176822e-10	8.707957479777769e-11
1.165733982822018	4.887865412480983e-10	1.9859468406161376e-9	2.0007057100243934e-8	1.2969932342742808e-6	5.072884505694864e-7	3.315439830273102e-8	2.548203234571368e-9	5.792441569594785e-10	1.9999445485008444e-10	8.686352917352594e-11
1.1658339828220181	4.865797017773692e-10	1.975871061176909e-9	1.9871835983503578e-8	1.3061089127137485e-6	5.032023791224424e-7	3.318172826908666e-8	2.5447723066518424e-9	5.780986136951174e-10	1.9953632953875086e-10	8.664810515775902e-11
1.165933982822018	4.843834773723688e-10	1.9658500510475397e-9	1.973762403197467e-8	1.3153842870561613e-6	4.991614647355054e-7	3.3209280604485274e-8	2.5413505329402737e-9	5.769560511886847e-10	1.9907946561401603e-10	8.643330069325801e-11
1.166033982822018	4.821978134542083e-10	1.9558834906792788e-9	1.960441292147926e-8	1.3248229593352872e-6	4.951650752837906e-7	3.323705629545182e-8	2.5379378889249203e-9	5.758164602557843e-10	1.9862385902081987e-10	8.621911373037263e-11
1.166133982822018	4.800226557434656e-10	1.9459710625212145e-9	1.9472194403629483e-8	1.3344286375456052e-6	4.912125894223347e-7	3.3265056336836374e-8	2.53453435017918e-9	5.746798317438229e-10	1.9816950571865505e-10	8.600554222699026e-11
1.166233982822018	4.778579502584286e-10	1.936112451006864e-9	1.9340960305066792e-8	1.3442051394325146e-6	4.87303396368829e-7	3.32932817318862e-8	2.5311398923612765e-9	5.735461565318958e-10	1.9771640168151263e-10	8.579258414850866e-11
1.166333982822018	4.757036433133677e-10	1.9263073425409287e-9	1.9210702526711054e-8	1.3541563964430028e-6	4.834368956914366e-7	3.332173349231877e-8	2.527754491213969e-9	5.724154255306688e-10	1.9726454289781977e-10	8.558023746780364e-11
1.166433982822018	4.735596815168039e-10	1.9165554254861523e-9	1.9081413043017058e-8	1.364286457844182e-6	4.796124971015173e-7	3.3350412638394945e-8	2.524378122564254e-9	5.712876296822422e-10	1.9681392537038938e-10	8.536850016520053e-11
1.166533982822018	4.714260117697969e-10	1.906856390150268e-9	1.8953083901239513e-8	1.3745994950182505e-6	4.758296202511559e-7	3.3379320198993947e-8	2.5210107623231118e-9	5.701627599600533e-10	1.9636454511636018e-10	8.515737022844401e-11
1.166633982822018	4.693025812642363e-10	1.8972099287729977e-9	1.8825707220705914e-8	1.3850998059421896e-6	4.720876945353534e-7	3.3408457211688106e-8	2.517652386485171e-9	5.690408073687468e-10	1.959163981671427e-10	8.494684565266782e-11
1.166733982822018	4.671893374811554e-10	1.8876157355132175e-9	1.8699275192097738e-8	1.3957918198619633e-6	4.6838615889876894e-7	3.3437824722819134e-8	2.5143029711284684e-9	5.679217629440558e-10	1.9546948056836033e-10	8.473692444036716e-11
1.166833982822018	4.650862281890512e-10	1.8780735064361354e-9	1.857378007673914e-8	1.4066801021704351e-6	4.647244616468823e-7	3.346742378757505e-8	2.5109624924141336e-9	5.668056177526853e-10	1.950237883797999e-10	8.452760460136706e-11
1.166933982822018	4.6299320144219985e-10	1.868582939500628e-9	1.8449214205893798e-8	1.41776935949945e-6	4.611020602614766e-7	3.349725547006788e-8	2.5076309265861356e-9	5.656923628922047e-10	1.9457931767535226e-10	8.431888415279602e-11
1.167033982822018	4.609102055790007e-10	1.8591437345466317e-9	1.8325569980069143e-8	1.4290644450370167e-6	4.575184212203154e-7	3.352732084341231e-8	2.504308249970981e-9	5.645819894909243e-10	1.9413606454295824e-10	8.411076111905462e-11
1.167133982822018	4.58837189220324e-10	1.8497555932826084e-9	1.8202839868327967e-8	1.4405703640810127e-6	4.539730198209069e-7	3.355762098980473e-8	2.5009944389774364e-9	5.634744887077686e-10	1.9369402508455295e-10	8.390323353178629e-11
1.167233982822018	4.567741012678794e-10	1.8404182192731405e-9	1.8081016407608275e-8	1.452292279841478e-6	4.504653400082747e-7	3.3588157000604176e-8	2.4976894700962518e-9	5.623698517321817e-10	1.932531954160131e-10	8.369629942985134e-11
1.167333982822018	4.547208909025576e-10	1.8311313179265762e-9	1.7960092202049747e-8	1.4642355195044226e-6	4.469948742065881e-7	3.361892997641283e-8	2.494393319899872e-9	5.612680697839934e-10	1.9281357166710222e-10	8.348995685929502e-11
1.167433982822018	4.526775075828424e-10	1.8218945964828262e-9	1.7840059922328533e-8	1.4764055805708908e-6	4.4356112315459784e-7	3.364994102715905e-8	2.491105965042197e-9	5.60169134113327e-10	1.923751499814177e-10	8.328420387332142e-11
1.167533982822018	4.506439010431674e-10	1.8127077640011152e-9	1.7720912304997644e-8	1.4888081374853162e-6	4.4016359574474457e-7	3.3681191272179314e-8	2.48782738225826e-9	5.590730360004584e-10	1.9193792651633319e-10	8.307903853226297e-11
1.167633982822018	4.486200212923448e-10	1.8035705313479819e-9	1.7602642151836354e-8	1.501449048568892e-6	4.368018088658763e-7	3.3712681840302886e-8	2.4845575483639753e-9	5.579797667557211e-10	1.9150189744295125e-10	8.287445890355437e-11
1.167733982822018	4.4660581861194266e-10	1.7944826111852345e-9	1.748524232920538e-8	1.5143343632738693e-6	4.334752872494544e-7	3.374441386993622e-8	2.4812964402558626e-9	5.568893177193829e-10	1.9106705894604095e-10	8.267046306170124e-11
1.167833982822018	4.4460124355471913e-10	1.7854437179580974e-9	1.7368705767409458e-8	1.5274703297758992e-6	4.3018356331918707e-7	3.377638850914887e-8	2.4780440349107503e-9	5.558016802615422e-10	1.9063340722399369e-10	8.246704908825536e-11
1.167933982822018	4.426062469430555e-10	1.7764535678832994e-9	1.725302546006699e-8	1.540863402922865e-6	4.2692617704398624e-7	3.3808606915760633e-8	2.474800309385557e-9	5.547168457820094e-10	1.9020093848876578e-10	8.226421507178372e-11
1.168033982822018	4.4062077986738303e-10	1.7675118789374844e-9	1.713819446348694e-8	1.5545202525592602e-6	4.237026757941907e-7	3.3841070257428587e-8	2.4715652408169904e-9	5.53634805710198e-10	1.897696489658291e-10	8.206195910784461e-11
1.168133982822018	4.3864479368463864e-10	1.7586183708453859e-9	1.7024205896050482e-8	1.5684477722468146e-6	4.2051261420089907e-7	3.387377971173641e-8	2.4683388064212755e-9	5.525555515050125e-10	1.8933953489411304e-10	8.186027929895529e-11
1.168233982822018	4.3667824001669675e-10	1.7497727650683314e-9	1.6911052937601715e-8	1.582653088403013e-6	4.173555540184377e-7	3.3906736466283064e-8	2.465120983493847e-9	5.51479074654729e-10	1.889105925259536e-10	8.165917375456616e-11
1.168333982822018	4.3472107074887534e-10	1.7409747847927693e-9	1.6798728828843983e-8	1.597143569880681e-6	4.142310639898393e-7	3.3939941718775e-8	2.4619117494091904e-9	5.504053666769024e-10	1.8848281812704948e-10	8.145864059103541e-11
1.168433982822018	4.327732380283683e-10	1.7322241549187982e-9	1.6687226870741964e-8	1.6119268380131459e-6	4.111387197152117e-7	3.397339667711593e-8	2.4587110816204393e-9	5.493344191182378e-10	1.8805620797639594e-10	8.125867793159776e-11
1.168533982822018	4.308346942627686e-10	1.7235206020488892e-9	1.6576540423931754e-8	1.6270107771514184e-6	4.080781035230205e-7	3.400710255950152e-8	2.4555189576592387e-9	5.482662235544986e-10	1.876307583662466e-10	8.105928390634006e-11
1.168633982822018	4.289053921185323e-10	1.7148638544766109e-9	1.646666290813566e-8	1.642403545720694e-6	4.050488043441145e-7	3.404106059451137e-8	2.4523353551353788e-9	5.472007715903736e-10	1.872064656020539e-10	8.086045665217299e-11
1.168733982822018	4.269852845194976e-10	1.7062536421754375e-9	1.635758780158472e-8	1.658113587826215e-6	4.0205041758851167e-7	3.4075272021205e-8	2.449160251736584e-9	5.46138054859397e-10	1.8678332600241989e-10	8.06621943128041e-11
1.168833982822018	4.2507432464539423e-10	1.6976896967877198e-9	1.6249308640446334e-8	1.6741496454398483e-6	3.9908254502482137e-7	3.410973808921757e-8	2.4459936252282833e-9	5.450780650238193e-10	1.8636133589904996e-10	8.046449503871162e-11
1.168933982822018	4.2317246593035694e-10	1.6891717516135343e-9	1.6141819018258224e-8	1.6905207712008358e-6	3.9614479466224723e-7	3.4144460058855666e-8	2.442835453453226e-9	5.440207937745019e-10	1.859404916366898e-10	8.026735698711497e-11
1.169033982822018	4.2127966206146613e-10	1.6806995415999338e-9	1.603511258536945e-8	1.707236341866671e-6	3.932367806351541e-7	3.4179439201197386e-8	2.4396857143313853e-9	5.429662328308208e-10	1.855207895730906e-10	8.007077832195332e-11
1.169133982822018	4.193958669772766e-10	1.672272803329901e-9	1.5929183048385704e-8	1.7243060724520225e-6	3.9035812309005234e-7	3.421467679818922e-8	2.436544385859547e-9	5.419143739405405e-10	1.85102226078945e-10	7.987475721385183e-11
1.169233982822018	4.1752103486638363e-10	1.663891275011668e-9	1.5824024169622134e-8	1.7417400310967032e-6	3.875084480750309e-7	3.4250174142748016e-8	2.4334114461111636e-9	5.408652088797297e-10	1.8468479753784697e-10	7.967929184010169e-11
1.169333982822018	4.1565512016595716e-10	1.655554696468017e-9	1.571962976656109e-8	1.7595486547056252e-6	3.846873874315192e-7	3.428593253886191e-8	2.4302868732360544e-9	5.398187294526409e-10	1.8426850034623574e-10	7.948438038463062e-11
1.169433982822018	4.1379807756032005e-10	1.6472628091255618e-9	1.5615993711315694e-8	1.7777427654075e-6	3.818945786883295e-7	3.432195330169223e-8	2.4271706454601236e-9	5.387749274916019e-10	1.8385333091334625e-10	7.929002103797565e-11
1.169533982822018	4.119498619795238e-10	1.6390153560042546e-9	1.5513109930099688e-8	1.796333587881632e-6	3.7912966495796597e-7	3.435823775767825e-8	2.424062741085157e-9	5.377337948569221e-10	1.8343928566116493e-10	7.909621199726025e-11
1.169633982822018	4.1011042859792395e-10	1.630812081706863e-9	1.541097240270205e-8	1.8153327676055398e-6	3.7639229483508376e-7	3.4394787244640896e-8	2.4209631384885026e-9	5.366953234367747e-10	1.8302636102437197e-10	7.890295146616381e-11
1.169733982822018	4.0827973283278697e-10	1.6226527324085973e-9	1.5309575161968333e-8	1.834752390080312e-6	3.7368212229710736e-7	3.443160311189001e-8	2.4178718161229047e-9	5.356595051471048e-10	1.8261455345029917e-10	7.871023765490027e-11
1.1698339828220181	4.064577303428637e-10	1.6145370558467086e-9	1.5208912293286282e-8	1.8546050010938204e-6	3.7099880660690714e-7	3.446868672033132e-8	2.4147887525161855e-9	5.346263319315167e-10	1.8220385939887958e-10	7.851806878018966e-11
1.1699339828220179	4.0464437702704007e-10	1.6064648013103502e-9	1.510897793407846e-8	1.8749036280868641e-6	3.6834201221753963e-7	3.4506039442573955e-8	2.411713926271018e-9	5.335957957611785e-10	1.8179427534259726e-10	7.832644306523352e-11
1.170033982822018	4.0283962902290214e-10	1.5984357196301304e-9	1.5009766273297128e-8	1.8956618026916761e-6	3.657114086788867e-7	3.4543662663041946e-8	2.4086473160646386e-9	5.325678886346953e-10	1.8138579776643622e-10	7.8135358739686e-11
1.170133982822018	4.010434427054124e-10	1.5904495631683089e-9	1.491127155092984e-8	1.9168935845163274e-6	3.6310667054637777e-7	3.458155777808376e-8	2.405588900648683e-9	5.315426025780437e-10	1.8097842316783911e-10	7.794481403963482e-11
1.170233982822018	3.992557746855087e-10	1.5825060858084652e-9	1.4813488057504154e-8	1.9386135862559775e-6	3.60527477291441e-7	3.461972619608519e-8	2.4025386588488463e-9	5.305199296444376e-10	1.805721480566521e-10	7.775480720756888e-11
1.170333982822018	3.9747658180876397e-10	1.5746050429456913e-9	1.471641013360212e-8	1.9608370002154376e-6	3.579735132139116e-7	3.465816933758327e-8	2.3994965695646847e-9	5.294998619142387e-10	1.8016696895508067e-10	7.756533649235787e-11
1.170433982822018	3.957058211540347e-10	1.5667461914765883e-9	1.462003216937784e-8	1.9835796263349036e-6	3.5544446735620326e-7	3.469688863538078e-8	2.396462611769377e-9	5.284823914948559e-10	1.7976288239764064e-10	7.737640014922462e-11
1.170533982822018	3.939434500321096e-10	1.5589292897894609e-9	1.4524348604080436e-8	2.0068579018177564e-6	3.529400334192327e-7	3.47358855346623e-8	2.393436764509434e-9	5.274675105206436e-10	1.7935988493111193e-10	7.718799643972093e-11
1.170633982822018	3.921894259843989e-10	1.5511540977545279e-9	1.442935392558233e-8	2.0306889324660007e-6	3.504599096800878e-7	3.4775161493112374e-8	2.3904190069045173e-9	5.26455211152793e-10	1.789579731144882e-10	7.700012363170233e-11
1.170733982822018	3.9044370678158187e-10	1.5434203767142091e-9	1.4335042669912117e-8	2.055090525836944e-6	3.4800379891135124e-7	3.4814717981033715e-8	2.3874093181471212e-9	5.25445485579239e-10	1.7855714351893268e-10	7.681277999930243e-11
1.170833982822018	3.8870625042231374e-10	1.5357278894734929e-9	1.424140942079285e-8	2.080081226343906e-6	3.455714083020861e-7	3.4854556481468265e-8	2.3844076775024117e-9	5.24438326014562e-10	1.7815739272773063e-10	7.662596382291063e-11
1.170933982822018	3.869770151319103e-10	1.5280764002903779e-9	1.4148448809184543e-8	2.1056803524321934e-6	3.431624493804096e-7	3.489467849031826e-8	2.3814140643079155e-9	5.234337246998785e-10	1.7775871733623966e-10	7.64396733891439e-11
1.171033982822018	3.8525595936102977e-10	1.5204656748663194e-9	1.4056155512831936e-8	2.1319080359728274e-6	3.407766379376409e-7	3.493508551646966e-8	2.378428457973314e-9	5.224316739027524e-10	1.7736111395184747e-10	7.625390699082444e-11
1.171133982822018	3.8354304178440896e-10	1.5128954803368471e-9	1.396452425581705e-8	2.1587852640264523e-6	3.384136939539791e-7	3.4975779081917e-8	2.3754508379802224e-9	5.214321659170926e-10	1.7696457919392295e-10	7.606866292695651e-11
1.171233982822018	3.8183822129956607e-10	1.5053655852621714e-9	1.3873549808115905e-8	2.1863339231425667e-6	3.3607334152567205e-7	3.501676072188885e-8	2.3724811838819122e-9	5.204351930630481e-10	1.765691096937701e-10	7.588393950269819e-11
1.171333982822018	3.8014145702550963e-10	1.4978757596178359e-9	1.3783226985160465e-8	2.2145768463717984e-6	3.337553087936466e-7	3.50580319849753e-8	2.3695194753030675e-9	5.194407476869158e-10	1.761747020945819e-10	7.569973502933989e-11
1.171433982822018	3.784527083014918e-10	1.4904257747855223e-9	1.3693550647404916e-8	2.243537863184012e-6	3.3145932787357856e-7	3.5099594433257657e-8	2.3665656919396216e-9	5.184488221610444e-10	1.757813530513952e-10	7.551604782428018e-11
1.171533982822018	3.767719346857333e-10	1.4830154035438598e-9	1.3604515699896322e-8	2.2732418524990077e-6	3.2918513478733764e-7	3.514144964243796e-8	2.363619813558417e-9	5.17459408883732e-10	1.7538905923104334e-10	7.533287621100038e-11
1.171633982822018	3.750990959541674e-10	1.4756444200592676e-9	1.3516117091850048e-8	2.303714799054926e-6	3.269324693958152e-7	3.518359920197159e-8	2.3606818199970552e-9	5.164725002791277e-10	1.7499781731211333e-10	7.515021851904163e-11
1.171733982822018	3.734341520992074e-10	1.4683125998769913e-9	1.3428349816229671e-8	2.3349838533574655e-6	3.247010753330815e-7	3.522604471520138e-8	2.3577516911636553e-9	5.154880887971541e-10	1.7460762398490023e-10	7.496807308398144e-11
1.171833982822018	3.717770633284925e-10	1.4610197199120014e-9	1.334120890933048e-8	2.367077395472149e-6	3.224906999418285e-7	3.526878779949095e-8	2.3548294070365277e-9	5.1450616691337e-10	1.7421847595135759e-10	7.478643824740695e-11
1.171933982822018	3.701277900636644e-10	1.4537655584401319e-9	1.3254689450368327e-8	2.4000251029458255e-6	3.203010942101102e-7	3.531183008636368e-8	2.351914947664087e-9	5.13526727128919e-10	1.7383036992505765e-10	7.460531235689585e-11
1.172033982822018	3.684862929391463e-10	1.4465498950892406e-9	1.3168786561072872e-8	2.4338580231650215e-6	3.181320127093334e-7	3.535517322163928e-8	2.349008293164517e-9	5.125497619704136e-10	1.734433026311462e-10	7.442469376599038e-11
1.172133982822018	3.6685253280092044e-10	1.439372510830346e-9	1.3083495405283372e-8	2.4686086504887213e-6	3.159832135334197e-7	3.5398818865574995e-8	2.3461094237255865e-9	5.115752639898368e-10	1.730572708062956e-10	7.424458083417244e-11
1.172233982822018	3.6522647070531595e-10	1.4322331879688792e-9	1.2998811188550415e-8	2.5043110085174084e-6	3.1385445823921316e-7	3.544276869300647e-8	2.343218319604376e-9	5.106032257644507e-10	1.7267227119866012e-10	7.406497192684287e-11
1.172333982822018	3.6360806791781376e-10	1.4251317101360458e-9	1.2914729157741137e-8	2.541000737896095e-6	3.1174551178802047e-7	3.54870243934911e-8	2.3403349611270817e-9	5.096336398967011e-10	1.7228830056783233e-10	7.388586541529635e-11
1.172433982822018	3.619972859118521e-10	1.4180678622802053e-9	1.2831244600648832e-8	2.5787151900814988e-6	3.0965614248830874e-7	3.553158767145438e-8	2.3374593286888427e-9	5.086664990141367e-10	1.719053556848052e-10	7.370725967669951e-11
1.172533982822018	3.6039408636763373e-10	1.4110414306582617e-9	1.274835284560562e-8	2.6174935275414525e-6	3.0758612193948916e-7	3.5576460246334514e-8	2.3345914027533905e-9	5.077017957692935e-10	1.715234333319167e-10	7.352915309406735e-11
1.172633982822018	3.5879843117095566e-10	1.4040522028271803e-9	1.2666049261100599e-8	2.6573768308983917e-6	3.055352249768193e-7	3.562164385273272e-8	2.331731163852934e-9	5.067395228396161e-10	1.7114253030281515e-10	7.33515440562396e-11
1.172733982822018	3.572102824120217e-10	1.397099967635581e-9	1.2584329255400581e-8	2.698408213573178e-6	3.0350322961735313e-7	3.566714024056266e-8	2.3288785925878673e-9	5.057796729273631e-10	1.7076264340241245e-10	7.317443095785829e-11
1.172833982822018	3.556296023842908e-10	1.3901845152152818e-9	1.250318827617572e-8	2.7406329445373934e-6	3.0148991700693254e-7	3.571295117520268e-8	2.3260336696265822e-9	5.048222387595082e-10	1.7038376944684093e-10	7.299781219934616e-11
1.172933982822018	3.5405635358330675e-10	1.3833056369730246e-9	1.2422621810128382e-8	2.7840985798368734e-6	2.9949507136820757e-7	3.575907843764999e-8	2.3231963757052402e-9	5.038672130876549e-10	1.7000590526341008e-10	7.282168618688134e-11
1.173033982822018	3.524904987055523e-10	1.3764631255821918e-9	1.2342625382626227e-8	2.8288551036141726e-6	2.975184799496446e-7	3.5805523824676154e-8	2.320366691627543e-9	5.029145886879426e-10	1.6962904769056565e-10	7.26460513323778e-11
1.173133982822018	3.509320006473114e-10	1.3696567749745876e-9	1.2263194557338808e-8	2.8749550794219594e-6	2.9555993297551154e-7	3.5852289148985e-8	2.3175445982645226e-9	5.019643583609548e-10	1.6925319357784399e-10	7.247090605346057e-11
1.173233982822018	3.4938082250351136e-10	1.3628863803322634e-9	1.2184324935877853e-8	2.9224538126984864e-6	2.9361922359681337e-7	3.5899376239371435e-8	2.314730076554285e-9	5.010165149316208e-10	1.6887833978582881e-10	7.229624877344375e-11
1.173333982822018	3.4783692756661164e-10	1.356151738079465e-9	1.2106012157441845e-8	2.9714095253576e-6	2.916961478431764e-7	3.594678694088455e-8	2.3119231075018728e-9	5.000710512491507e-10	1.6850448318611644e-10	7.212207792130957e-11
1.173433982822018	3.46300279325466e-10	1.3494526458745218e-9	1.202825189846323e-8	3.0218835435402668e-6	2.897905045756171e-7	3.599452311498882e-8	2.3091236721789393e-9	4.991279601869045e-10	1.6813162066126128e-10	7.194839193168391e-11
1.173533982822018	3.44770841464217e-10	1.342788902601904e-9	1.1951039872260103e-8	3.0739404996759784e-6	2.8790209544023183e-7	3.60425866397312e-8	2.3063317517236136e-9	4.981872346423323e-10	1.6775974910474244e-10	7.177518924481623e-11
1.173633982822018	3.4324857786117094e-10	1.3361603083643053e-9	1.1874371828691213e-8	3.1276485501180896e-6	2.860307248227504e-7	3.609097940990814e-8	2.3035473273402664e-9	4.972488675368814e-10	1.6738886542092054e-10	7.160246830655632e-11
1.173733982822018	3.4173345258770285e-10	1.3295666644746838e-9	1.1798243553814226e-8	3.183079609742554e-6	2.841761998039362e-7	3.6139703337234454e-8	2.30077038029925e-9	4.963128518158943e-10	1.670189665249939e-10	7.143022756833251e-11
1.1738339828220181	3.4022542990715806e-10	1.3230077734485186e-9	1.1722650869547815e-8	3.240309605043883e-6	2.8233833011583763e-7	3.618876035051594e-8	2.298000891936765e-9	4.953791804485312e-10	1.666500493429587e-10	7.125846548713072e-11
1.1739339828220179	3.3872447427377396e-10	1.3164834389960476e-9	1.1647589633337671e-8	3.2994187474149183e-6	2.8051692809886505e-7	3.623815239582152e-8	2.295238843654592e-9	4.944478464276799e-10	1.6628211081156782e-10	7.108718052547169e-11
1.174033982822018	3.3723055033155147e-10	1.3099934660143804e-9	1.1573055737823411e-8	3.360491828480957e-6	2.7871180865961693e-7	3.6287881436660366e-8	2.292484216919836e-9	4.935188427698526e-10	1.6591514787828453e-10	7.091637115138826e-11
1.174133982822018	3.357436229132373e-10	1.3035376605800996e-9	1.1499045110513522e-8	3.4236185395428716e-6	2.769227892295903e-7	3.6337949454158755e-8	2.2897369932648257e-9	4.925921625151269e-10	1.6554915750125068e-10	7.074603583840723e-11
1.174233982822018	3.3426365703921325e-10	1.2971158299414443e-9	1.142555371345884e-8	3.4888938174205384e-6	2.7514968972455453e-7	3.638835844724102e-8	2.2869971542868354e-9	4.916677987270341e-10	1.651841366492386e-10	7.057617306552484e-11
1.174333982822018	3.3279061791644036e-10	1.2907277825108224e-9	1.1352577542932209e-8	3.5564182192162035e-6	2.733923325047467e-7	3.64391104328112e-8	2.2842646816478756e-9	4.90745744492478e-10	1.6482008230161284e-10	7.040678131718645e-11
1.174433982822018	3.313244709373973e-10	1.2843733278572779e-9	1.12801126291103e-8	3.6262983288078773e-6	2.716505423357694e-7	3.6490207445937285e-8	2.2815395570744624e-9	4.898259929216499e-10	1.6445699144828766e-10	7.023785908326407e-11
1.174533982822018	3.2986518167903825e-10	1.278052276699086e-9	1.1208155035759357e-8	3.698647198185091e-6	2.699241463502323e-7	3.654165154003879e-8	2.2788217623574757e-9	4.889085371479433e-10	1.6409486108968986e-10	7.006940485903721e-11
1.174633982822018	3.284127159017434e-10	1.271764440896279e-9	1.1136700859923288e-8	3.7735848270909873e-6	2.6821297401007877e-7	3.6593444787075453e-8	2.276111279351895e-9	4.879933703278668e-10	1.6373368823671595e-10	6.990141714517016e-11
1.174733982822018	3.269670395482742e-10	1.265509633443348e-9	1.1065746231615698e-8	3.851238684825732e-6	2.665168570696219e-7	3.6645589277738776e-8	2.273408089976621e-9	4.870804856409551e-10	1.6337346991069435e-10	6.973389444769153e-11
1.174833982822018	3.2552811874274354e-10	1.2592876684619264e-9	1.0995287313514631e-8	3.931744278512885e-6	2.6483562953924146e-7	3.6698087121645856e-8	2.2707121762142724e-9	4.861698762896929e-10	1.630142031433447e-10	6.956683527797406e-11
1.174933982822018	3.240959197895816e-10	1.253098361193475e-9	1.0925320300659986e-8	4.015245772625024e-6	2.6316912764974977e-7	3.675094044753465e-8	2.2680235201109094e-9	4.852615354994103e-10	1.6265588497673173e-10	6.940023815271063e-11
1.175033982822018	3.2267040917253463e-10	1.246941527992186e-9	1.0855841420155358e-8	4.101896665136029e-6	2.6151718981742025e-7	3.680415140346469e-8	2.2653421037759713e-9	4.8435545651822e-10	1.6229851246324042e-10	6.923410159389774e-11
1.175133982822018	3.212515535536302e-10	1.2408169863177305e-9	1.0786846930871343e-8	4.191860526305802e-6	2.598796566096259e-7	3.685772215701621e-8	2.2626679093819364e-9	4.834516326169235e-10	1.6194208266552185e-10	6.906842412881232e-11
1.175233982822018	3.1983931977217587e-10	1.2347245547282048e-9	1.0718333123152606e-8	4.285311806829484e-6	2.582563707111176e-7	3.691165489549477e-8	2.2600009191641803e-9	4.825500570889205e-10	1.615865926564599e-10	6.890320428999081e-11
1.175333982822018	3.1843367484375276e-10	1.2286640528730508e-9	1.0650296318527985e-8	4.382436722915019e-6	2.566471768909122e-7	3.6965951826137123e-8	2.25734111542078e-9	4.816507232501352e-10	1.6123203951913464e-10	6.873844061520983e-11
1.175433982822018	3.1703458595923074e-10	1.2226353014860709e-9	1.0582732869423128e-8	4.48343422678644e-6	2.550519219697696e-7	3.702061517632021e-8	2.2546884805122945e-9	4.807536244389267e-10	1.6087842034677762e-10	6.857413164746564e-11
1.175533982822018	3.1564202048375705e-10	1.2166381223784366e-9	1.0515639158876437e-8	4.588517072191304e-6	2.534704547882624e-7	3.707564719377237e-8	2.2520429968615665e-9	4.798587540160106e-10	1.6052573224273957e-10	6.841027593495259e-11
1.175633982822018	3.142559459558004e-10	1.2106723384317878e-9	1.0449011600257389e-8	4.697912985711641e-6	2.519026261754134e-7	3.713105014678752e-8	2.249404646953541e-9	4.789661053643719e-10	1.6017397232044514e-10	6.824687203104457e-11
1.175733982822018	3.12876330086137e-10	1.2047377735913768e-9	1.0382846636988207e-8	4.811865956081741e-6	2.5034828891789784e-7	3.7186826324441715e-8	2.246773413335044e-9	4.780756718891844e-10	1.5982313770336126e-10	6.80839184942736e-11
1.175833982822018	3.1150314075690995e-10	1.1988342528592232e-9	1.0317140742267754e-8	4.930637655329541e-6	2.4880729772979443e-7	3.724297803681256e-8	2.2441492786145916e-9	4.771874470177247e-10	1.594732255249515e-10	6.792141388830926e-11
1.175933982822018	3.1013634602063777e-10	1.1929616022873518e-9	1.0251890418798685e-8	5.054509007400202e-6	2.4727950922287146e-7	3.729950761520183e-8	2.2415322254621898e-9	4.763014241992947e-10	1.591242329286428e-10	6.775935678193998e-11
1.1760339828220179	3.0877591409927563e-10	1.1871196489711236e-9	1.0187092198517613e-8	5.183781922051709e-6	2.4576478187742515e-7	3.735641741235979e-8	2.238922236609179e-9	4.754175969051467e-10	1.587761570677888e-10	6.759774574905434e-11
1.176133982822018	3.0742181338323117e-10	1.1813082210424036e-9	1.0122742642326195e-8	5.318781214272837e-6	2.4426297601357507e-7	3.741370980271463e-8	2.236319294847962e-9	4.745359586283814e-10	1.58428995105626e-10	6.743657936861554e-11
1.176233982822018	3.060740124304445e-10	1.1755271476631175e-9	1.0058838339827918e-8	5.459856732291396e-6	2.427739537631542e-7	3.747138718260092e-8	2.2337233830318736e-9	4.736565028838889e-10	1.5808274421524224e-10	6.72758562246489e-11
1.176333982822018	3.0473247996542196e-10	1.1697762590185036e-9	9.995375909064412e-9	5.6073857205537975e-6	2.412975790420143e-7	3.752945197049551e-8	2.231134484074963e-9	4.727792232082594e-10	1.5773740157953471e-10	6.711557490621751e-11
1.176433982822018	3.033971848783101e-10	1.1640553863106578e-9	9.932351996256623e-9	5.761775447845061e-6	2.3983371752286733e-7	3.7587906607253294e-8	2.228552580951817e-9	4.719041131596952e-10	1.5739296439117574e-10	6.695573400740387e-11
1.176533982822018	3.02068096223955e-10	1.1583643617520017e-9	9.86976327554744e-9	5.923466135173629e-6	2.3838223660858698e-7	3.764675355634695e-8	2.225977656697333e-9	4.710311663179466e-10	1.5704942985257285e-10	6.679633212729059e-11
1.176633982822018	3.007451832209759e-10	1.1527030185588022e-9	9.80760644874714e-9	6.092934223212489e-6	2.3694300540597675e-7	3.770599530410962e-8	2.2234096944065553e-9	4.701603762842152e-10	1.5670679517583305e-10	6.663736786994001e-11
1.176733982822018	2.9942841525085264e-10	1.1470711909448235e-9	9.745878245081735e-9	6.270696025141441e-6	2.355158947000077e-7	3.77656343599817e-8	2.2208486772344934e-9	4.692917366810925e-10	1.5636505758272812e-10	6.647883984437702e-11
1.176833982822018	2.981177618569961e-10	1.1414687141149045e-9	9.684575420943153e-9	6.45731181782703e-6	2.3410077692849133e-7	3.782567325675903e-8	2.2182945883959286e-9	4.68425241152466e-10	1.560242143046535e-10	6.632074666456724e-11
1.176933982822018	2.9681319274384125e-10	1.1358954242586236e-9	9.623694759642362e-9	6.65339043260623e-6	2.326975261571984e-7	3.7886114550845016e-8	2.215747411165172e-9	4.675608833634431e-10	1.556842625825921e-10	6.616308694939856e-11
1.177033982822018	2.9551467777594487e-10	1.1303511585440735e-9	9.563233071164925e-9	6.859594416760874e-6	2.313060180554155e-7	3.794696082250718e-8	2.2132071288759413e-9	4.666986570002806e-10	1.5534519966708269e-10	6.600585932266295e-11
1.177133982822018	2.9422218697708797e-10	1.124835755111577e-9	9.503187191928862e-9	7.076645848363078e-6	2.2992612987191963e-7	3.800821467613531e-8	2.2106737249211797e-9	4.658385557703007e-10	1.55007022818179e-10	6.584906241303687e-11
1.177233982822018	2.929356905293676e-10	1.119349053067479e-9	9.443553984544863e-9	7.3053329009140134e-6	2.2855774041136363e-7	3.8069878740503616e-8	2.2081471827528003e-9	4.649805734018117e-10	1.5466972930541373e-10	6.569269485406149e-11
1.177333982822018	2.916551587723272e-10	1.1138908924780499e-9	9.384330337579099e-9	7.546517270528884e-6	2.2720073001107914e-7	3.813195566903691e-8	2.205627485881588e-9	4.641247036440344e-10	1.5433331640776615e-10	6.553675528412583e-11
1.177433982822018	2.903805622020537e-10	1.1084611143632914e-9	9.325513165317972e-9	7.80114259787279e-6	2.2585498051826467e-7	3.8194448140078664e-8	2.203114617876916e-9	4.632709402670213e-10	1.5399778141362005e-10	6.53812423464448e-11
1.177533982822018	2.891118714703087e-10	1.1030595606909285e-9	9.267099407535825e-9	8.070244040332263e-6	2.2452037526758158e-7	3.825735885716472e-8	2.200608562366667e-9	4.624192770615874e-10	1.5366312162073546e-10	6.52261546890442e-11
1.177633982822018	2.878490573836527e-10	1.0976860743703525e-9	9.209086029264155e-9	8.354959177808353e-6	2.231967990591165e-7	3.832069054929816e-8	2.198109303036958e-9	4.6156970783921687e-10	1.5332933433620512e-10	6.507149096473851e-11
1.177733982822018	2.865920909025776e-10	1.0923404992466257e-9	9.151470020563892e-9	8.65654046912313e-6	2.2188413813673412e-7	3.838444597123024e-8	2.195616823632029e-9	4.607222264320112e-10	1.5299641687642662e-10	6.491724983111545e-11
1.1778339828220181	2.8534094314063854e-10	1.087022680094523e-9	9.094248396299192e-9	8.976369516613319e-6	2.2058228016678464e-7	3.8448627903742974e-8	2.1931311079540023e-9	4.598768266925887e-10	1.5266436656706123e-10	6.476342995051444e-11
1.1779339828220179	2.840955853636087e-10	1.0817324626126977e-9	9.03741819591449e-9	9.315973445681674e-6	2.1929111421719795e-7	3.8513239153935634e-8	2.190652139862757e-9	4.5903350249402704e-10	1.5233318074300295e-10	6.461002999001121e-11
1.178033982822018	2.8285598898859956e-10	1.0764696934176503e-9	8.980976483211723e-9	9.677043765982426e-6	2.1801053073688502e-7	3.857828255551776e-8	2.1881799032756958e-9	4.581922477297722e-10	1.5200285674833754e-10	6.445704862139661e-11
1.178133982822018	2.8162212558324635e-10	1.0712342200380919e-9	8.924920346132852e-9	0.00001006145815402466	2.1674042153555502e-7	3.864376096910104e-8	2.1857143821676135e-9	4.573530563135798e-10	1.516733919363165e-10	6.430448452116091e-11
1.178233982822018	2.8039396686484657e-10	1.0660258909090233e-9	8.86924689654144e-9	0.000010471305686830754	2.154806797638093e-7	3.8709677282500443e-8	2.1832555605705046e-9	4.565159221794353e-10	1.513447836693164e-10	6.415233637047407e-11
1.178333982822018	2.791714846995177e-10	1.0608445553660123e-9	8.81395327000812e-9	0.000010908916166797369	2.142311998936039e-7	3.877603441103458e-8	2.1808034225733354e-9	4.5568083928146516e-10	1.510170293188021e-10	6.400060285516683e-11
1.178433982822018	2.7795465110137e-10	1.0556900636394873e-9	8.75903662559777e-9	0.000011376894314878387	2.1299187769903894e-7	3.884283529783351e-8	2.1783579523219382e-9	4.548478015938783e-10	1.5069012626529844e-10	6.384928266571517e-11
1.178533982822018	2.7674343823168584e-10	1.0505622668490828e-9	8.704494145658772e-9	0.000011878159779421074	2.117626102374602e-7	3.891008291414906e-8	2.1759191340187955e-9	4.5401680311089307e-10	1.503640718983512e-10	6.369837449722009e-11
1.178633982822018	2.755378183980888e-10	1.045461016997979e-9	8.650323035614174e-9	0.000012415994120720196	2.1054329583088502e-7	3.897778025966942e-8	2.1734869519228955e-9	4.531878378466524e-10	1.5003886361649663e-10	6.354787704939091e-11
1.178733982822018	2.7433776405371973e-10	1.040386166967299e-9	8.59652052375517e-9	0.000012994096198582582	2.0933383404772927e-7	3.904593036283788e-8	2.171061390349507e-9	4.5236089983515837e-10	1.4971449882722328e-10	6.339778902652677e-11
1.178833982822018	2.731432477964364e-10	1.0353375705105789e-9	8.54308386103641e-9	0.000013616647727627503	2.0813412568485076e-7	3.9114536281176386e-8	2.168642433670061e-9	4.5153598313019734e-10	1.4939097494694206e-10	6.324810913749992e-11
1.178933982822018	2.7195424236799475e-10	1.0303150822482184e-9	8.490010320873198e-9	0.000014288391193551047	2.069440727498772e-7	3.9183601101612505e-8	2.16623006631193e-9	4.5071308180526643e-10	1.490682894009501e-10	6.309883609573655e-11
1.179033982822018	2.707707206532524e-10	1.0253185576619826e-9	8.437297198941048e-9	0.00001501472287100816	2.0576357844383713e-7	3.925312794081142e-8	2.163824272758275e-9	4.4989218995350394e-10	1.4874643962339642e-10	6.294996861919975e-11
1.179133982822018	2.6959265567935867e-10	1.0203478530896009e-9	8.384941812976727e-9	0.00001580180438737295	2.0459254714407502e-7	3.932311994551226e-8	2.161425037547878e-9	4.4907330168760427e-10	1.484254230572498e-10	6.280150543037254e-11
1.179233982822018	2.6842002061497526e-10	1.01540282571933e-9	8.332941502581854e-9	0.000016656697186983842	2.0343088438745102e-7	3.939358029286966e-8	2.1590323452749963e-9	4.482564111397767e-10	1.4810523715426857e-10	6.265344525624109e-11
1.179333982822018	2.6725278876947196e-10	1.0104833335845582e-9	8.281293629027618e-9	0.000017587525436348507	2.0227849685380625e-7	3.94645121907976e-8	2.156646180589128e-9	4.4744151246163554e-10	1.477858793749596e-10	6.25057868282743e-11
1.179433982822018	2.660909335921539e-10	1.005589235558484e-9	8.229995575061952e-9	0.00001860367446694251	2.0113529234971506e-7	3.9535918878320635e-8	2.1542665281948784e-9	4.4662859982415066e-10	1.4746734718855167e-10	6.235852888240976e-11
1.179533982822018	2.649344286714711e-10	1.0007203913488374e-9	8.179044744718637e-9	0.000019716033909755092	2.00001179792495e-7	3.96078036259286e-8	2.1518933728518123e-9	4.458176674175793e-10	1.4714963807296184e-10	6.221167015903513e-11
1.179633982822018	2.6378324773424874e-10	9.958766614925677e-10	8.128438563127735e-9	0.000020937297418587984	1.988760691944771e-7	3.968016973593576e-8	2.1495266993742568e-9	4.450087094513833e-10	1.4683274951475881e-10	6.206520940297084e-11
1.179733982822018	2.6263736464491316e-10	9.910579073506332e-10	8.078174476328327e-9	0.00002228233456682765	1.97759871647536e-7	3.975302054284527e-8	2.147166492631112e-9	4.4420172015416034e-10	1.4651667900913353e-10	6.19191453634527e-11
1.179833982822018	2.6149675340472723e-10	9.86263991102808e-10	8.028249951082977e-9	0.000023768655506089692	1.9665249930787518e-7	3.982635941371944e-8	2.1448127375457543e-9	4.433966937735831e-10	1.462014240598662e-10	6.177347679411638e-11
1.1799339828220181	2.6036138815102774e-10	9.814947757425035e-10	7.978662474693759e-9	0.000025416995830498814	1.9555386538104904e-7	3.9900189748553526e-8	2.1424654190958058e-9	4.425936245763227e-10	1.4588698217929313e-10	6.162820245297857e-11
1.1800339828220179	2.592312431564744e-10	9.76750125071691e-10	7.929409554820794e-9	0.00002725205858025218	1.9446388410724675e-7	3.997451498065473e-8	2.1401245223130064e-9	4.417925068479771e-10	1.4557335088827672e-10	6.148332110242203e-11
1.180133982822018	2.581062928282693e-10	9.720299036956897e-10	7.880488719300756e-9	0.000029303463601270573	1.933824707467771e-7	4.004933857702864e-8	2.1377900322830005e-9	4.4099333489300234e-10	1.4526052771616579e-10	6.133883150917593e-11
1.180233982822018	2.5698651170745254e-10	9.673339770182829e-10	7.831897515969983e-9	0.00003160697329094983	1.9230954156584555e-7	4.012466403876785e-8	2.135461934145267e-9	4.401961030346518e-10	1.4494851020077639e-10	6.119473244430345e-11
1.180333982822018	2.5587187446812286e-10	9.626622112365275e-10	7.783633512486332e-9	0.00003420609074754742	1.9124501382249793e-7	4.0200494901447655e-8	2.133140213092835e-9	4.394008056148956e-10	1.446372958883472e-10	6.105102268317967e-11
1.180433982822018	2.5476235591670575e-10	9.580144733358527e-10	7.735694296154655e-9	0.000037154165585587556	1.9018880575283266e-7	4.027683473552722e-8	2.1308248543722114e-9	4.3860743699435313e-10	1.4432688233351432e-10	6.090770100547938e-11
1.180533982822018	2.53657930991227e-10	9.53390631085084e-10	7.688077473753484e-9	0.000040517200599195836	1.891408365574225e-7	4.035368714675619e-8	2.1285158432832007e-9	4.378159915522397e-10	1.4401726709927947e-10	6.076476619515957e-11
1.180633982822018	2.5255857476057435e-10	9.487905530315087e-10	7.640780671362954e-9	0.000044377639311976106	1.881010263879419e-7	4.043105577658562e-8	2.126213165178698e-9	4.370264636862762e-10	1.4370844775697637e-10	6.06222170404404e-11
1.180733982822018	2.514642624237715e-10	9.442141084960013e-10	7.593801534195084e-9	0.00004883954698576686	1.8706929633402732e-7	4.0508944302586974e-8	2.1239168054646038e-9	4.362388478126404e-10	1.434004218862409e-10	6.048005233379263e-11
1.180833982822018	2.5037496930925636e-10	9.396611675681377e-10	7.547137726424955e-9	0.000054035803759801276	1.8604556841033137e-7	4.0587356438874795e-8	2.1216267495996086e-9	4.3545313836588687e-10	1.4309318707497902e-10	6.03382708719182e-11
1.180933982822018	2.49290670874162e-10	9.351316011013918e-10	7.500786931024134e-9	0.00006013825580780586	1.8502976554378954e-7	4.066629593653611e-8	2.1193429830950376e-9	4.346693297988863e-10	1.4278674091933645e-10	6.019687145573599e-11
1.181033982822018	2.4821134270359934e-10	9.306252807083373e-10	7.454746849595273e-9	0.00006737230190223274	1.8402181156108728e-7	4.0745766584065955e-8	2.1170654915147124e-9	4.338874165827525e-10	1.4248108102366484e-10	6.005585289036341e-11
1.181133982822018	2.4713696050995896e-10	9.261420787558682e-10	7.409015202208689e-9	0.00007603827815867759	1.8302163117632915e-7	4.082577220780925e-8	2.1147942604747937e-9	4.331073932067867e-10	1.4217620500049703e-10	5.991521398510336e-11
1.181233982822018	2.4606750013219157e-10	9.216818683605015e-10	7.363589727239953e-9	0.00008654352057874842	1.8202914997889613e-7	4.0906316672407514e-8	2.112529275643616e-9	4.3232925417839845e-10	1.4187211047050924e-10	5.977495355342541e-11
1.181333982822018	2.450029375351094e-10	9.172445233836329e-10	7.318468181209538e-9	0.00009945166652632032	1.8104429442149892e-7	4.0987403881253457e-8	2.1102705227415138e-9	4.315529940230445e-10	1.4156879506249418e-10	5.963507041295078e-11
1.181433982822018	2.43943248808696e-10	9.128299184269142e-10	7.273648338623811e-9	0.00011556066735647604	1.800669918084179e-7	4.106903777695079e-8	2.108017987540704e-9	4.307786072841662e-10	1.4126625641332975e-10	5.949556338543663e-11
1.181533982822018	2.428884101674041e-10	9.084379288275744e-10	7.229127991817528e-9	0.00013603034752392707	1.790971702839279e-7	4.115122234178118e-8	2.1057716558650935e-9	4.3000608852311767e-10	1.4096449216794993e-10	5.93564312967598e-11
1.181633982822018	2.4183839794947507e-10	9.04068430653858e-10	7.1849049507978535e-9	0.00016259903802075048	1.7813475882090574e-7	4.1233961598177785e-8	2.1035315135901644e-9	4.2923543231910716e-10	1.4066349997931202e-10	5.921767297690157e-11
1.181733982822018	2.4079318861624414e-10	8.997213007004173e-10	7.140977043089776e-9	0.00019796817693753824	1.7717968720961096e-7	4.131725960920465e-8	2.101297546642775e-9	4.284666332691235e-10	1.403632775083693e-10	5.907928725993103e-11
1.181833982822018	2.397527587514669e-10	8.953964164837711e-10	7.097342113583198e-9	0.0002465220365542181	1.762318860466473e-7	4.1401120479043923e-8	2.09906974100104e-9	4.276996859878778e-10	1.4006382242403744e-10	5.894127298399019e-11
1.181933982822018	2.387170850606357e-10	8.91093656237805e-10	7.053998024381363e-9	0.0003157630402716003	1.7529128672409195e-7	4.148554835348942e-8	2.096848082694163e-9	4.2693458510773577e-10	1.397651324031675e-10	5.880362899127769e-11
1.182033982822018	2.376861443703098e-10	8.868128989092711e-10	7.010942654650559e-9	0.0004194077813225017	1.7435782141879653e-7	4.157054742044798e-8	2.094632557802308e-9	4.261713252786554e-10	1.394672051305164e-10	5.866635412803393e-11
1.182133982822018	2.3665991362745174e-10	8.825540241533714e-10	6.968173900471883e-9	0.0005847636387693841	1.734314230818558e-7	4.165612191044564e-8	2.0924231524564215e-9	4.2540990116812466e-10	1.3917003829871535e-10	5.852944724452578e-11
1.182233982822018	2.3563836989875036e-10	8.783169123292661e-10	6.925689674693228e-9	0.0008727590385506153	1.7251202542822647e-7	4.174227609714465e-8	2.0902198528380867e-9	4.2465030746108777e-10	1.3887362960824144e-10	5.839290719502989e-11
1.182333982822018	2.346214903699648e-10	8.741014444957264e-10	6.883487906783931e-9	0.0014431073387031431	1.7159956292652268e-7	4.182901429786461e-8	2.08802264517937e-9	4.238925388598869e-10	1.3857797676738574e-10	5.825673283781807e-11
1.182433982822018	2.336092523452677e-10	8.699075024067661e-10	6.841566542690141e-9	0.0028319311403564367	1.706939707889624e-7	4.191634087411329e-8	2.0858315157627063e-9	4.231365900842076e-10	1.3828307749222881e-10	5.8120923035142166e-11
1.182533982822018	2.3260163324659118e-10	8.657349685072835e-10	6.799923544691617e-9	0.007821319035138793	1.697951849614647e-7	4.20042602321237e-8	2.0836464509207017e-9	4.2238245587100094e-10	1.3798892950660685e-10	5.7985476653218756e-11
1.182633982822018	2.315986106129784e-10	8.615837259287749e-10	6.758556891259939e-9	0.05334722345768476	1.689031421139032e-7	4.209277682339956e-8	2.081467437036037e-9	4.2163013097443317e-10	1.3769553054208642e-10	5.785039256221411e-11
1.182733982822018	2.3060016209992878e-10	8.574536584850428e-10	6.717464576918101e-9	0.03653081076336904	1.6801777963050632e-7	4.218189514526819e-8	2.0792944605412637e-9	4.208796101658105e-10	1.374028783379317e-10	5.7715669636228336e-11
1.182833982822018	2.2960626547876914e-10	8.533446506679414e-10	6.676644612101466e-9	0.006437248209792629	1.671390356004075e-7	4.2271619741442367e-8	2.0771275079187144e-9	4.2013088823353095e-10	1.3711097064107918e-10	5.7581306753281306e-11
1.182933982822018	2.2861689863600334e-10	8.492565876431602e-10	6.636095023019738e-9	0.002473553282657422	1.662668488083346e-7	4.2361955202588696e-8	2.074966565700305e-9	4.193839599830063e-10	1.3681980520610516e-10	5.7447302795296715e-11
1.183033982822018	2.2763203957268373e-10	8.45189355246028e-10	6.595813851520712e-9	0.0012889978870700286	1.6540115872544553e-7	4.245290616690619e-8	2.0728116204674445e-9	4.186388202366154e-10	1.3652937979520176e-10	5.7313656648088343e-11
1.183133982822018	2.266516664037816e-10	8.411428399773552e-10	6.555799154954866e-9	0.0007864427347082037	1.645419055003007e-7	4.254447732071142e-8	2.070662658850849e-9	4.1789546383363303e-10	1.3623969217814458e-10	5.718036720134446e-11
1.183233982822018	2.2567575735754878e-10	8.371169289992606e-10	6.516049006041458e-9	0.0005282091763285921	1.6368902994996964e-7	4.2636673399033024e-8	2.068519667530401e-9	4.171538856301672e-10	1.3595074013226514e-10	5.7047433348612126e-11
1.183333982822018	2.247042907749077e-10	8.331115101310983e-10	6.476561492735929e-9	0.0003784452874250072	1.62842473551281e-7	4.2729499186215676e-8	2.0663826332350285e-9	4.164140804991054e-10	1.3566252144242404e-10	5.691485398728447e-11
1.183433982822018	2.2373724510882373e-10	8.291264718453554e-10	6.437334718098355e-9	0.00028402360101648696	1.6200217843219404e-7	4.2822959516531705e-8	2.0642515427425604e-9	4.156760433300518e-10	1.3537503390098244e-10	5.6782628018584385e-11
1.183533982822018	2.2277459892368483e-10	8.251617032635823e-10	6.39836680016326e-9	0.00022073981730848173	1.6116808736330392e-7	4.291705927480126e-8	2.062126382879544e-9	4.1493976902925524e-10	1.3508827530777117e-10	5.665075434755076e-11
1.183633982822018	2.218163308947004e-10	8.212170941523842e-10	6.359655871810667e-9	0.00017629656596264084	1.6034014374948044e-7	4.301180339702405e-8	2.060007140521172e-9	4.1420525251956805e-10	1.3480224347006823e-10	5.651923188302334e-11
1.183733982822018	2.2086241980727847e-10	8.172925349194023e-10	6.321200080638306e-9	0.00014391222575003978	1.595182916216213e-7	4.3107196871017274e-8	2.057893802591072e-9	4.1347248874036667e-10	1.3451693620256488e-10	5.638805953762881e-11
1.183833982822018	2.1991284455643533e-10	8.133879166093353e-10	6.2829975888350825e-9	0.0001195997773979755	1.5870247562854015e-7	4.320324473706583e-8	2.0557863560612425e-9	4.1274147264750885e-10	1.3423235132734306e-10	5.625723622776607e-11
1.1839339828220181	2.1896758414616772e-10	8.09503130899983e-10	6.2450465730554285e-9	0.00010089154511798362	1.5789264102896217e-7	4.3299952088579247e-8	2.0536847879518077e-9	4.1201219921325237e-10	1.3394848667384274e-10	5.612676087359094e-11
1.1840339828220179	2.180266176888944e-10	8.056380700983677e-10	6.207345224295772e-9	0.00008619434098125295	1.570887336836633e-7	4.3397324072760864e-8	2.0515890853310194e-9	4.1128466342622607e-10	1.3366534007884284e-10	5.599663239900455e-11
1.184133982822018	2.1708992440481064e-10	8.017926271367262e-10	6.169891747770309e-9	0.0000744425831014358	1.562907000476834e-7	4.349536589128683e-8	2.0494992353149763e-9	4.1055886029133417e-10	1.3338290938642066e-10	5.586684973163513e-11
1.184233982822018	2.161574836213415e-10	7.979666955687677e-10	6.132684362790421e-9	0.00006490186984322965	1.5549848716271278e-7	4.3594082800991855e-8	2.047415225067588e-9	4.098347848297263e-10	1.33101192447939e-10	5.5737411802827515e-11
1.184333982822018	2.1522927477252866e-10	7.941601695657322e-10	6.095721302643005e-9	0.000057052823643546875	1.5471204264953928e-7	4.3693480114570815e-8	2.0453370418004226e-9	4.0911243207872945e-10	1.328201871220097e-10	5.56083175476273e-11
1.184433982822018	2.1430527739844718e-10	7.903729439125959e-10	6.0590008144710245e-9	0.000050519805040953126	1.5393131470063334e-7	4.3793563201284924e-8	2.0432646727724908e-9	4.083917970917788e-10	1.3253989127446784e-10	5.5479565904765934e-11
1.184533982822018	2.133854711446329e-10	7.866049140042674e-10	6.0225211591550985e-9	0.000045025734689407344	1.5315625207284162e-7	4.38943374876833e-8	2.041198105290214e-9	4.076728749383748e-10	1.3226030277834728e-10	5.535115581664801e-11
1.184633982822018	2.1246983576149374e-10	7.828559758418367e-10	5.986280611196066e-9	0.00004036264480531017	1.523868040801815e-7	4.399580845833254e-8	2.0391373267072508e-9	4.069556607040122e-10	1.319814195138532e-10	5.522308622933734e-11
1.184733982822018	2.1155835110374867e-10	7.791260260288053e-10	5.950277458598616e-9	0.000036372001208276856	1.5162292058674497e-7	4.409798165655859e-8	2.0370823244243415e-9	4.0624014949013785e-10	1.3170323936833433e-10	5.509535609254209e-11
1.184833982822018	2.1065099712983884e-10	7.754149617673634e-10	5.914510002755974e-9	0.000032931260795395865	1.508645519997048e-7	4.420086268519868e-8	2.0350330858892003e-9	4.055263364140744e-10	1.3142576023625753e-10	5.496796435960192e-11
1.184933982822018	2.0974775390137498e-10	7.717226808546899e-10	5.878976558335738e-9	0.000029944505379247606	1.5011164926242546e-7	4.430445720736604e-8	2.032989598596372e-9	4.048142166089748e-10	1.3114898001917858e-10	5.4840909987473335e-11
1.185033982822018	2.0884860158256275e-10	7.680490816793006e-10	5.843675453166914e-9	0.000027335798617651138	1.4936416384767335e-7	4.4408770947225004e-8	2.0309518500871113e-9	4.0410378522375886e-10	1.3087289662572028e-10	5.4714191936716516e-11
1.185133982822018	2.0795352043964366e-10	7.643940632173539e-10	5.8086050281275405e-9	0.000025044397828250387	1.4862204775092542e-7	4.45138096907784e-8	2.0289198279492157e-9	4.033950374230621e-10	1.305975079715417e-10	5.4587809171480755e-11
1.185233982822018	2.070624908403398e-10	7.607575250290718e-10	5.7737636370339746e-9	0.000023021251825886338	1.478852534837776e-7	4.461957928666742e-8	2.0268935198169588e-9	4.0268796838717403e-10	1.3032281197931538e-10	5.4461760659492303e-11
1.185333982822018	2.0617549325329424e-10	7.571393672551065e-10	5.739149646530655e-9	0.000021226404857869743	1.471537340674477e-7	4.4726085646982754e-8	2.024872913370903e-9	4.0198257331198393e-10	1.3004880657869964e-10	5.433604537203983e-11
1.185433982822018	2.052925082475211e-10	7.535394906129662e-10	5.704761435981183e-9	0.0000196270484300578	1.4642744302636793e-7	4.4833334748087894e-8	2.0228579963377715e-9	4.012788474089185e-10	1.2977548970631062e-10	5.421066228396036e-11
1.185533982822018	2.0441351649185716e-10	7.499577963934705e-10	5.670597397360406e-9	0.00001819604271041379	1.457063343818825e-7	4.494133263145754e-8	2.0208487564903723e-9	4.0057678590490093e-10	1.295028593057024e-10	5.4085610373627424e-11
1.185633982822018	2.0353849875441553e-10	7.463941864571986e-10	5.636655935147292e-9	0.000016910782545644484	1.4499036264602035e-7	4.505008540452486e-8	2.018845181647405e-9	3.998763840422732e-10	1.292309133273339e-10	5.396088862293573e-11
1.185733982822018	2.0266743590204416e-10	7.428485632310092e-10	5.602935466219084e-9	0.000015752319317374504	1.4427948281537185e-7	4.5159599241545973e-8	2.01684725967339e-9	3.991776370787591e-10	1.289596497285488e-10	5.3836496017290135e-11
1.185833982822018	2.0180030889978845e-10	7.393208297045126e-10	5.569434419746126e-9	0.000014704674776541331	1.4357365036504268e-7	4.526988038447399e-8	2.01485497847847e-9	3.9848054028739716e-10	1.286890664735466e-10	5.371243154558909e-11
1.185933982822018	2.00937098810348e-10	7.358108894266555e-10	5.536151237087949e-9	0.000013754300376720847	1.428728212427027e-7	4.538093514385004e-8	2.0128683260183745e-9	3.97785088956493e-10	1.2841916153335898e-10	5.3588694200214894e-11
1.186033982822018	2.000777867935505e-10	7.323186465022255e-10	5.503084371689925e-9	0.000012889647908585085	1.4217695186271282e-7	4.5492769899705094e-8	2.0108872902941926e-9	3.970912783895512e-10	1.2814993288582206e-10	5.346528297701739e-11
1.1861339828220179	1.9922235410582498e-10	7.288440055885161e-10	5.470232288981792e-9	0.000012100826017531807	1.4148599910035122e-7	4.5605391102477864e-8	2.0089118593523687e-9	3.963991039052445e-10	1.2788137851555821e-10	5.3342196875304735e-11
1.186233982822018	1.9837078209966023e-10	7.253868718918081e-10	5.437593466275239e-9	0.000011379323532198684	1.4079992028608884e-7	4.5718805273946934e-8	2.0069420212844374e-9	3.9570856083732926e-10	1.276134964139387e-10	5.3219434897824895e-11
1.186333982822018	1.9752305222309825e-10	7.219471511641261e-10	5.405166392664995e-9	0.000010717785165268559	1.4011867319999297e-7	4.5833019008174556e-8	2.0049777642270176e-9	3.9501964453461797e-10	1.2734628457907022e-10	5.3096996050757774e-11
1.186433982822018	1.9667914601920165e-10	7.185247496997908e-10	5.372949568928447e-9	0.000010109828564014375	1.3944221606616865e-7	4.594803897247009e-8	2.0030190763616324e-9	3.9433235036090184e-10	1.2707974101576453e-10	5.297487934369931e-11
1.186533982822018	1.9583904512554366e-10	7.151195743321402e-10	5.34094150742769e-9	9.549894229617876e-6	1.3877050754730362e-7	4.606387190836445e-8	2.0010659459145834e-9	3.936466736949182e-10	1.2681386373551242e-10	5.285308378964936e-11
1.186633982822018	1.9500273127368414e-10	7.117315324301986e-10	5.309140732011788e-9	9.033121731097378e-6	1.3810350673927944e-7	4.618052463260092e-8	1.9991183611568395e-9	3.9296260993027297e-10	1.2654865075646194e-10	5.273160840499839e-11
1.186733982822018	1.941701862886673e-10	7.083605318954028e-10	5.277545777920279e-9	8.555247082045135e-6	1.3744117316586682e-7	4.629800403814369e-8	1.9971763104039394e-9	3.9228015447541243e-10	1.2628410010339366e-10	5.261045220951569e-11
1.186833982822018	1.933413920885112e-10	7.050064811583336e-10	5.246155191687228e-9	8.112517247585644e-6	1.3678346677348768e-7	4.641631709519865e-8	1.9952397820158086e-9	3.9159930275355006e-10	1.2602020980769302e-10	5.248961422633521e-11
1.186933982822018	1.9251633068369252e-10	7.016692891754733e-10	5.214967531046481e-9	7.70161859280031e-6	1.3613034792605747e-7	4.6535470852253824e-8	1.993308764396717e-9	3.90920050202626e-10	1.2575697790732975e-10	5.236909348194433e-11
1.187033982822018	1.9169498417665827e-10	6.983488654259717e-10	5.183981364837547e-9	7.319616736017347e-6	1.3548177739989583e-7	4.6655472437133946e-8	1.9913832459950988e-9	3.90242392275244e-10	1.254944024468311e-10	5.2248889006170256e-11
1.187133982822018	1.9087733476131107e-10	6.95045119908459e-10	5.153195272912401e-9	6.963905777715608e-6	1.3483771637870955e-7	4.677632905807217e-8	1.9894632153034217e-9	3.8956632443861914e-10	1.252324814772563e-10	5.212899983216651e-11
1.187233982822018	1.9006336472252222e-10	6.917579631378584e-10	5.122607846043355e-9	6.63216527286487e-6	1.3419812644865117e-7	4.689804800480095e-8	1.9875486608581524e-9	3.8889184217453977e-10	1.249712130561777e-10	5.2009424996403155e-11
1.187333982822018	1.8925305643563596e-10	6.884873061422373e-10	5.092217685831408e-9	6.322323627163138e-6	1.3356296959343738e-7	4.702063664965727e-8	1.9856395712395555e-9	3.882189409792954e-10	1.2471059524765034e-10	5.189016353865158e-11
1.187433982822018	1.8844639236596912e-10	6.85233060459645e-10	5.0620234046155075e-9	6.0325268451497666e-6	1.329322081895416e-7	4.714410244870712e-8	1.9837359350715902e-9	3.8754761636363655e-10	1.244506261221911e-10	5.177121450197226e-11
1.187533982822018	1.8764335506833904e-10	6.819951381350194e-10	5.0320236253830554e-9	5.761111755169995e-6	1.3230580500145444e-7	4.7268452942888915e-8	1.981837741021834e-9	3.868778638527209e-10	1.2419130375675626e-10	5.165257693270498e-11
1.187633982822018	1.868439271865623e-10	6.787734517170714e-10	5.002216981680602e-9	5.5065829937836244e-6	1.3168372317700636e-7	4.7393695759173257e-8	1.9799449778013336e-9	3.8620967898605837e-10	1.2393262623471452e-10	5.153424988045331e-11
1.187733982822018	1.8604809145297448e-10	6.755679142552123e-10	4.97260211752581e-9	5.267593158897178e-6	1.310659262427564e-7	4.751983861174262e-8	1.978057634164479e-9	3.8554305731745997e-10	1.2367459164582518e-10	5.141623239807363e-11
1.187833982822018	1.8525583068795867e-10	6.72378439296495e-10	4.943177687320003e-9	5.042925643238902e-6	1.304523780994467e-7	4.764688930319022e-8	1.9761756989089045e-9	3.8487799441499066e-10	1.2341719808621375e-10	5.129852354166319e-11
1.1879339828220181	1.8446712779945787e-10	6.692049408825681e-10	4.9139423557615e-9	4.8314797428046015e-6	1.298430430175165e-7	4.777485572573838e-8	1.9742991608753764e-9	3.842144858609105e-10	1.2316044365834868e-10	5.11811223705471e-11
1.1880339828220179	1.836819657825117e-10	6.660473335466949e-10	4.88489479776014e-9	4.632257702542953e-6	1.2923788563268746e-7	4.7903745862474277e-8	1.972428008947685e-9	3.8355252725163636e-10	1.2290432647102028e-10	5.10640279472677e-11
1.188133982822018	1.8290032771876427e-10	6.629055323106689e-10	4.85603369835151e-9	4.4443534168686185e-6	1.2863687094158651e-7	4.803356778861132e-8	1.9705622320524866e-9	3.8289211419766786e-10	1.226488446393103e-10	5.094723933756901e-11
1.188233982822018	1.8212219677601793e-10	6.59779452681944e-10	4.827357752613627e-9	4.2669425480681204e-6	1.2803996429746588e-7	4.816432967276391e-8	1.9687018191592572e-9	3.822332423235669e-10	1.223939962845791e-10	5.083075561038971e-11
1.188333982822018	1.8134755620775428e-10	6.566690106505935e-10	4.798865665582682e-9	4.09927386308376e-6	1.274471314059447e-7	4.829603977824942e-8	1.966846759280127e-9	3.815759072678857e-10	1.221397795344335e-10	5.0714575837846444e-11
1.188433982822018	1.8057638935267064e-10	6.535741226863975e-10	4.770556152170601e-9	3.940661620209592e-6	1.2685833832083196e-7	4.842870646440762e-8	1.9649970414697847e-9	3.8092010468312124e-10	1.2188619252270823e-10	5.059869909522519e-11
1.188533982822018	1.7980867963422116e-10	6.504947057359112e-10	4.742427937083024e-9	3.7904788629463935e-6	1.262735514399994e-7	4.8562338187943274e-8	1.963152654825381e-9	3.8026583023566955e-10	1.2163323338944206e-10	5.048312446096669e-11
1.188633982822018	1.7904441056015775e-10	6.474306772195805e-10	4.7144797547379085e-9	3.648151499722356e-6	1.2569273750131024e-7	4.869694350429029e-8	1.961313588486381e-9	3.79613079605768e-10	1.2138090028085393e-10	5.036785101665657e-11
1.188733982822018	1.7828356572207203e-10	6.443819550288436e-10	4.686710349185281e-9	3.513153066113978e-6	1.2511586357860717e-7	4.883253106899987e-8	1.9594798316345137e-9	3.789618484874589e-10	1.2112919134932282e-10	5.02528778470133e-11
1.188833982822018	1.7752612879494675e-10	6.41348457523264e-10	4.65911847402703e-9	3.38500008123348e-6	1.2454289707774767e-7	4.8969109639148435e-8	1.957651373493577e-9	3.7831213258852187e-10	1.2087810475336143e-10	5.013820403987468e-11
1.188933982822018	1.7677208353669835e-10	6.383301035276819e-10	4.6317028923381735e-9	3.2632479225957267e-6	1.239738057327022e-7	4.910668807477282e-8	1.955828203329403e-9	3.7766392763044115e-10	1.2062763865759692e-10	5.002382868618831e-11
1.189033982822018	1.760214137877385e-10	6.353268123294054e-10	4.604462376588312e-9	3.147487154440808e-6	1.234085576016998e-7	4.924527534032689e-8	1.9540103104497413e-9	3.7701722934835107e-10	1.2037779123274712e-10	4.990975087999922e-11
1.189133982822018	1.752741034705122e-10	6.323385036753714e-10	4.577395708563888e-9	3.0373402535144124e-6	1.2284712106342414e-7	4.938488050616205e-8	1.952197684204084e-9	3.763720334909755e-10	1.201285606555954e-10	4.97959697184368e-11
1.189233982822018	1.7453013658907517e-10	6.293650977693716e-10	4.550501679291417e-9	2.932458683960032e-6	1.2228946481326794e-7	4.952551275003493e-8	1.950390313983635e-9	3.757283358205996e-10	1.1987994510897416e-10	4.9682484301705064e-11
1.189333982822018	1.7378949722863447e-10	6.264065152692734e-10	4.523779088961047e-9	2.832520279487842e-6	1.2173555785963156e-7	4.966718135863796e-8	1.9485881892211733e-9	3.7508613211300384e-10	1.1963194278173738e-10	4.9569293733070984e-11
1.189433982822018	1.730521695551258e-10	6.234626772842682e-10	4.4972267468509565e-9	2.737226896534422e-6	1.2118536952027402e-7	4.98098957291569e-8	1.9467912993909304e-9	3.7444541815742965e-10	1.1938455186874135e-10	4.9456397118851854e-11
1.189533982822018	1.723181378147676e-10	6.205335053721251e-10	4.4708434712525626e-9	2.6463023068747475e-6	1.2063886941871343e-7	4.995366537085438e-8	1.9449996340085247e-9	3.7380618975651857e-10	1.1913777057082096e-10	4.934379356840447e-11
1.189633982822018	1.7158738633363133e-10	6.176189215364712e-10	4.444628089396044e-9	2.5594903022118882e-6	1.2009602748067247e-7	5.009849990667903e-8	1.9432131826307934e-9	3.731684427262713e-10	1.1889159709476866e-10	4.923148219411387e-11
1.189733982822018	1.7085989951721173e-10	6.147188482241004e-10	4.4185794373770374e-9	2.4765529867627024e-6	1.1955681393057845e-7	5.024440907490452e-8	1.941431934855764e-9	3.7253217289599934e-10	1.1864602965331278e-10	4.911946211138195e-11
1.189833982822018	1.7013566184999657e-10	6.11833208322267e-10	4.392696360083434e-9	2.397269236864306e-6	1.1902119928810155e-7	5.039140273079335e-8	1.9396558803224765e-9	3.718973761082751e-10	1.1840106646509526e-10	4.900773243861578e-11
1.189933982822018	1.6941465789504745e-10	6.089619251560404e-10	4.366977711123306e-9	2.3214333092196064e-6	1.1848915436474651e-7	5.0539490848291166e-8	1.9378850087109463e-9	3.7126404821888805e-10	1.181567057546502e-10	4.8896292297216986e-11
1.190033982822018	1.686968722935644e-10	6.061049224856274e-10	4.341422352753085e-9	2.2488535816422757e-6	1.1796065026048287e-7	5.068868352174891e-8	1.936119309742006e-9	3.706321850967928e-10	1.179129457523802e-10	4.8785140811569704e-11
1.1901339828220179	1.6798228976447918e-10	6.032621245037761e-10	4.31602915580689e-9	2.179351412105014e-6	1.1743565836043134e-7	5.083899096767278e-8	1.9343587731772227e-9	3.700017826240681e-10	1.1766978469454044e-10	4.8674277109030733e-11
1.190233982822018	1.6727089510402397e-10	6.00433455833099e-10	4.2907969996256e-9	2.1127601035786486e-6	1.1691415033157443e-7	5.099042352651077e-8	1.9326033888188065e-9	3.693728366958596e-10	1.174272208232089e-10	4.856370031991615e-11
1.190333982822018	1.665626731853283e-10	5.976188415235463e-10	4.2657247719878444e-9	2.0489239636240797e-6	1.1639609811953695e-7	5.114299166445921e-8	1.9308531465095005e-9	3.68745343220347e-10	1.171852523862728e-10	4.845340957749315e-11
1.190433982822018	1.6585760895799157e-10	5.948182070497661e-10	4.240811369040247e-9	1.987697448966073e-6	1.1588147394538479e-7	5.12967059753105e-8	1.9291080361324746e-9	3.681192981186869e-10	1.1694387763740345e-10	4.8343404017966775e-11
1.190533982822018	1.65155687447684e-10	5.920314783085586e-10	4.216055695229294e-9	1.9289443864057882e-6	1.1537025030247998e-7	5.1451577182327035e-8	1.927368047611223e-9	3.674946973249692e-10	1.1670309483603443e-10	4.823368278046922e-11
1.190633982822018	1.6445689375572816e-10	5.892585816163183e-10	4.191456663233294e-9	1.8725372623972084e-6	1.1486239995337374e-7	5.1607616140149156e-8	1.9256331709094747e-9	3.668715367861724e-10	1.164629022473429e-10	4.8124245007050376e-11
1.190733982822018	1.6376121305870047e-10	5.864994437065118e-10	4.1670131938951914e-9	1.8183565744721434e-6	1.1435789592674002e-7	5.176483383673644e-8	1.9239033960310933e-9	3.6624981246211745e-10	1.1622329814222633e-10	4.801508984266493e-11
1.190833982822018	1.6306863060802051e-10	5.83753991727155e-10	4.142724216155778e-9	1.7662902384481091e-6	1.1385671151434864e-7	5.192324139534215e-8	1.922178713019963e-9	3.656295203254199e-10	1.1598428079728399e-10	4.7906216435162995e-11
1.190933982822018	1.6237913172955475e-10	5.810221532383029e-10	4.118588666987678e-9	1.7162330460136315e-6	1.1335882026808071e-7	5.20828500765228e-8	1.9204591119599157e-9	3.650106563614479e-10	1.1574584849479382e-10	4.7797623935278847e-11
1.191033982822018	1.6169270182320938e-10	5.783038562095713e-10	4.09460549132968e-9	1.668086167867181e-6	1.1286419599697847e-7	5.2243671280181776e-8	1.9187445829745966e-9	3.6439321656826963e-10	1.1550799952269182e-10	4.768931149661939e-11
1.191133982822018	1.6100932636254164e-10	5.755990290176661e-10	4.070773642022055e-9	1.6217566980988514e-6	1.1237281276433994e-7	5.2405716547650543e-8	1.9170351162273934e-9	3.637771969566165e-10	1.1527073217455315e-10	4.7581278275654766e-11
1.191233982822018	1.603289908943559e-10	5.729076004439372e-10	4.047092079741942e-9	1.5771572359561345e-6	1.1188464488484658e-7	5.256899756380446e-8	1.915330701921344e-9	3.631625935498333e-10	1.1503404474957004e-10	4.747352343170698e-11
1.191333982822018	1.5965168103831777e-10	5.7022949967192e-10	4.0235597729397645e-9	1.534205501536622e-6	1.1139966692172951e-7	5.2733526159217056e-8	1.913631330299014e-9	3.6254940238383316e-10	1.1479793555253078e-10	4.736604612693879e-11
1.191433982822018	1.5897738248656385e-10	5.675646562849352e-10	4.000175697775836e-9	1.4928239823058186e-6	1.1091785368397507e-7	5.289931431235264e-8	1.9119369916424332e-9	3.6193761950705416e-10	1.145624028938015e-10	4.725884552634426e-11
1.191533982822018	1.5830608100330337e-10	5.649130002636739e-10	3.9769388380578e-9	1.4529396076519887e-6	1.1043918022356215e-7	5.306637415179628e-8	1.910247676272968e-9	3.6132724098041607e-10	1.1432744508930345e-10	4.7151920797737077e-11
1.191633982822018	1.5763776242444465e-10	5.622744619837981e-10	3.9538481851784824e-9	1.4144834489714054e-6	1.0996362183273964e-7	5.323471795852505e-8	1.9085633745512443e-9	3.6071826287727086e-10	1.1409306046049426e-10	4.704527111174111e-11
1.191733982822018	1.5697241265720293e-10	5.59648972213572e-10	3.930902738054307e-9	1.3773904430254795e-6	1.0949115404133623e-7	5.340435816821833e-8	1.9068840768770478e-9	3.601106812833627e-10	1.1385924733434565e-10	4.693889564177847e-11
1.191833982822018	1.5631001767972037e-10	5.570364621115042e-10	3.908101503064288e-9	1.3415991365336528e-6	1.09021752614107e-7	5.357530737361018e-8	1.905209773689237e-9	3.595044922967833e-10	1.1362600404332638e-10	4.683279356406063e-11
1.1919339828220181	1.5565056354068787e-10	5.544368632239949e-10	3.885443493989496e-9	1.3070514501634024e-6	1.0855539354811258e-7	5.374757832688479e-8	1.9035404554656463e-9	3.588996920279272e-10	1.1339332892537904e-10	4.672696405757752e-11
1.192033982822018	1.549940363589687e-10	5.518501074830152e-10	3.862927731953316e-9	1.2736924602566137e-6	1.0809205307013467e-7	5.3921183942110244e-8	1.9018761127229846e-9	3.58296276599449e-10	1.1316122032390402e-10	4.662140630408671e-11
1.192133982822018	1.5434042232321183e-10	5.492761272037612e-10	3.840553245361518e-9	1.241470196787357e-6	1.0763170763411646e-7	5.409613729772482e-8	1.9002167360167343e-9	3.5769424214621326e-10	1.1292967658773306e-10	4.65161194881031e-11
1.192233982822018	1.536897076915007e-10	5.46714855082407e-10	3.818319069844026e-9	1.2103354561921271e-6	1.07174333918654e-7	5.42724516390581e-8	1.8985623159411282e-9	3.570935848152685e-10	1.1269869607111845e-10	4.6411102796890183e-11
1.192333982822018	1.530418787909609e-10	5.441662241937675e-10	3.796224248195944e-9	1.1802416278343684e-6	1.0671990882449539e-7	5.4450140380904376e-8	1.896912843128941e-9	3.5649430076577915e-10	1.1246827713370424e-10	4.6306355420447474e-11
1.192433982822018	1.5239692201740143e-10	5.416301679890472e-10	3.77426783032004e-9	1.1511445329856061e-6	1.0626840947209373e-7	5.462921711014196e-8	1.895268308251512e-9	3.5589638616900556e-10	1.1223841814051317e-10	4.6201876551502146e-11
1.192533982822018	1.517548238349429e-10	5.39106620293583e-10	3.752448873169094e-9	1.1230022753026298e-6	1.0581981319917581e-7	5.480969558839591e-8	1.8936287020185616e-9	3.5529983720824156e-10	1.1200911746192311e-10	4.609766538549788e-11
1.192633982822018	1.511155707756595e-10	5.365955153045992e-10	3.730766440689329e-9	1.095775101875808e-6	1.0537409755835306e-7	5.4991589754755105e-8	1.891994015178172e-9	3.5470465007878684e-10	1.1178037347364942e-10	4.599372112058538e-11
1.192733982822018	1.504791494392102e-10	5.340967875889802e-10	3.7092196037638104e-9	1.0694252740045669e-6	1.0493124031475593e-7	5.517491372853539e-8	1.8903642385166786e-9	3.5411082098789996e-10	1.1155218455672654e-10	4.58900429576122e-11
1.192833982822018	1.4984554649248165e-10	5.3161037208106e-10	3.687807440156688e-9	1.0439169469317523e-6	1.0449121944370024e-7	5.5359681812093594e-8	1.888739362858557e-9	3.535183461547507e-10	1.1132454909748513e-10	4.578663010011257e-11
1.192933982822018	1.4921474866922264e-10	5.291362040803998e-10	3.6665290344576835e-9	1.0192160578359902e-6	1.0405401312838228e-7	5.554590849369355e-8	1.887119379066336e-9	3.529272218103789e-10	1.1109746548753555e-10	4.5683481754297216e-11
1.193033982822018	1.4858674276969983e-10	5.266742192496402e-10	3.6453834780274024e-9	9.95290221442029e-7	1.0361959975760789e-7	5.573360845042748e-8	1.8855042780405727e-9	3.5233744419766343e-10	1.1087093212374921e-10	4.558059712904406e-11
1.193133982822018	1.4796151566033107e-10	5.242243536122907e-10	3.6243698689426357e-9	9.72108632664133e-7	1.0318795792354124e-7	5.592279655118583e-8	1.8838940507196614e-9	3.517490095712628e-10	1.106449474082368e-10	4.547797543588768e-11
1.193233982822018	1.4733905427333665e-10	5.217865435505954e-10	3.6034873119425958e-9	9.496419757479153e-7	1.027590664194922e-7	5.611348785968807e-8	1.882288688079849e-9	3.5116191419758885e-10	1.1041950974833177e-10	4.5375615889010035e-11
1.193333982822018	1.4671934560639004e-10	5.193607258033801e-10	3.5827349183753557e-9	9.278623394207499e-7	1.0233290423772208e-7	5.630569763756527e-8	1.8806881811350624e-9	3.5057615435475097e-10	1.1019461755656773e-10	4.527351770522944e-11
1.193433982822018	1.4610237672227376e-10	5.169468374639191e-10	3.5621118061449167e-9	9.067431376022467e-7	1.0190945056728632e-7	5.649944134750361e-8	1.879092520936895e-9	3.499917263325297e-10	1.0997026925066567e-10	4.5171680103993196e-11
1.193533982822018	1.4548813474852031e-10	5.145448159778183e-10	3.541617099658499e-9	8.862590352635161e-7	1.0148868479189554e-7	5.6694734656443606e-8	1.8775016985744786e-9	3.494086264323227e-10	1.0974646325350956e-10	4.5070102307365207e-11
1.193633982822018	1.4487660687707738e-10	5.121545991409189e-10	3.5212499297745986e-9	8.663858790576524e-7	1.0107058648780957e-7	5.6891593438841024e-8	1.8759157051744045e-9	3.488268509671123e-10	1.0952319799312898e-10	4.4968783540017744e-11
1.193733982822018	1.4426778036396288e-10	5.097761250971937e-10	3.5010094337512366e-9	8.471006323748883e-7	1.0065513542175425e-7	5.7090033779988553e-8	1.87433453190064e-9	3.482463962614157e-10	1.0930047190268242e-10	4.486772302922119e-11
1.193833982822018	1.4366164252892392e-10	5.074093323366787e-10	3.4808947551948243e-9	8.28381314503594e-7	1.0024231154886763e-7	5.7290071979400584e-8	1.872758169954464e-9	3.476672586512524e-10	1.0907828342043595e-10	4.476692000483551e-11
1.193933982822018	1.4305818075509498e-10	5.050541596934045e-10	3.4609050440093775e-9	8.102069436041425e-7	9.983209501066813e-8	5.7491724554260305e-8	1.8711866105743595e-9	3.4708943448410064e-10	1.0885663098974747e-10	4.466637369929919e-11
1.1940339828220181	1.4245738248866467e-10	5.027105463433424e-10	3.4410394563461567e-9	7.925574832256875e-7	9.942446613304902e-8	5.769500824293468e-8	1.8696198450359344e-9	3.465129201188527e-10	1.0863551305904482e-10	4.4566083347620056e-11
1.1941339828220179	1.4185923523854097e-10	5.00378431802387e-10	3.4212971545540016e-9	7.754137921176334e-7	9.90194054243037e-8	5.7899940008551244e-8	1.86805786465184e-9	3.459377119257822e-10	1.0841492808181133e-10	4.446604818736704e-11
1.194233982822018	1.4126372657601203e-10	4.980577559242891e-10	3.4016773071295083e-9	7.58757577105702e-7	9.861689357316227e-8	5.810653704265388e-8	1.8665006607717274e-9	3.4536380628650023e-10	1.0819487451656428e-10	4.436626745865901e-11
1.194333982822018	1.4067084413442242e-10	4.957484588986918e-10	3.382179088668432e-9	7.425713488226703e-7	9.82169114468686e-8	5.8314816768911036e-8	1.864948224782094e-9	3.4479119959391096e-10	1.0797535082683865e-10	4.426674040415673e-11
1.194433982822018	1.4008057560883977e-10	4.934504812490917e-10	3.3628016798167345e-9	7.268383800969343e-7	9.781944008926705e-8	5.852479684691219e-8	1.8634005481062537e-9	3.4421988825217683e-10	1.0775635548116658e-10	4.416746626905201e-11
1.194533982822018	1.3949290875572728e-10	4.911637638308721e-10	3.3435442672226294e-9	7.115426668198446e-7	9.74244607189226e-8	5.873649517602744e-8	1.8618576222042483e-9	3.43649868676678e-10	1.0753788695306319e-10	4.406844430105956e-11
1.194633982822018	1.3890783139261426e-10	4.888882478293234e-10	3.3244060434887544e-9	6.966688911244357e-7	9.703195472725887e-8	5.894992989934326e-8	1.8603194385727472e-9	3.430811372939698e-10	1.0731994372100333e-10	4.3969673750407204e-11
1.194733982822018	1.383253313977817e-10	4.866238747576807e-10	3.3053862071247994e-9	6.822023867214965e-7	9.66419036767225e-8	5.916511940767635e-8	1.8587859887450112e-9	3.425136905417503e-10	1.0710252426840949e-10	4.3871153869827065e-11
1.194833982822018	1.3774539670993414e-10	4.843705864551768e-10	3.286483962500665e-9	6.681291062501693e-7	9.6254289298967e-8	5.938208234366275e-8	1.8572572642907732e-9	3.4194752486881374e-10	1.0688562708362945e-10	4.377288391454543e-11
1.194933982822018	1.3716801532787447e-10	4.821283250850992e-10	3.2676985197997592e-9	6.544355905109599e-7	9.586909349305995e-8	5.960083760592697e-8	1.8557332568161616e-9	3.413826367350112e-10	1.0666925065991939e-10	4.3674863142274134e-11
1.195033982822018	1.365931753101958e-10	4.798970331328758e-10	3.2490290949730245e-9	6.411089394583374e-7	9.548629832371455e-8	5.98214043533339e-8	1.8542139579636559e-9	3.408190226112172e-10	1.0645339349542803e-10	4.357709081320186e-11
1.195133982822018	1.3602086477495565e-10	4.776766534041419e-10	3.2304749096931334e-9	6.281367848394031e-7	9.510588601953862e-8	6.00438020093214e-8	1.8526993594119625e-9	3.402566789792866e-10	1.0623805409317599e-10	4.347956618998346e-11
1.195233982822018	1.3545107189936945e-10	4.754671290228668e-10	3.2120351913091005e-9	6.155072643730782e-7	9.472783897130858e-8	6.026805026631959e-8	1.8511894528759847e-9	3.3969560233201635e-10	1.0602323096104117e-10	4.33822885377326e-11
1.195333982822018	1.3488378491948783e-10	4.732684034294425e-10	3.193709172801478e-9	6.032089973717633e-7	9.435213973026413e-8	6.049416909025647e-8	1.849684230106725e-9	3.3913578917311096e-10	1.0580892261173944e-10	4.3285257124012076e-11
1.195433982822018	1.3431899212989346e-10	4.710804203788144e-10	3.1754960927375205e-9	5.912310617144322e-7	9.397877100641887e-8	6.072217872515045e-8	1.8481836828911753e-9	3.385772360171327e-10	1.0559512756280624e-10	4.318847121882364e-11
1.195533982822018	1.3375668188338482e-10	4.689031239386215e-10	3.157395195227317e-9	5.795629720866279e-7	9.360771566690067e-8	6.095209969779792e-8	1.8466878030523052e-9	3.3801993938947813e-10	1.0538184433658196e-10	4.309193009460126e-11
1.195633982822018	1.3319684259067658e-10	4.667364584873399e-10	3.139405729879791e-9	5.681946594084428e-7	9.323895673430379e-8	6.118395282254947e-8	1.8451965824489735e-9	3.3746389582633324e-10	1.0516907146019336e-10	4.299563302620071e-11
1.195733982822018	1.3263946272008348e-10	4.6458036871243295e-10	3.121526951759239e-9	5.571164513773328e-7	9.287247738506402e-8	6.141775920618172e-8	1.8437100129757952e-9	3.3690910187462975e-10	1.049568074655353e-10	4.289957929089011e-11
1.195833982822018	1.3208453079722033e-10	4.624347996085261e-10	3.103758121342375e-9	5.463190540574076e-7	9.250826094785414e-8	6.165354025286872e-8	1.8422280865631207e-9	3.363555540920135e-10	1.0474505088925323e-10	4.2803768168342545e-11
1.195933982822018	1.315320354047036e-10	4.602996964756061e-10	3.0860985044756326e-9	5.357935344517063e-7	9.214629090199966e-8	6.189131766925098e-8	1.8407507951769687e-9	3.35803249046811e-10	1.0453380027272913e-10	4.2708198940626424e-11
1.196033982822018	1.3098196518184412e-10	4.5817500491718314e-10	3.0685473723327695e-9	5.25531303998027e-7	9.17865508759109e-8	6.213111346960547e-8	1.8392781308189285e-9	3.3525218331798263e-10	1.043230541620614e-10	4.2612870892196774e-11
1.196133982822018	1.3043430882434536e-10	4.560606708385067e-10	3.0511040013728605e-9	5.155241029331038e-7	9.142902464553335e-8	6.237294998112062e-8	1.8378100855260618e-9	3.347023534950834e-10	1.0411281110804742e-10	4.251778330988592e-11
1.196233982822018	1.2988905508401736e-10	4.5395664044480673e-10	3.033767673298944e-9	5.057639854735393e-7	9.107369613282545e-8	6.261684984927647e-8	1.8363466513709188e-9	3.341537561782437e-10	1.0390306966617091e-10	4.242293548289623e-11
1.196333982822018	1.2934619276846935e-10	4.5186286023948347e-10	3.0165376750164746e-9	4.962433057650708e-7	9.072054940424085e-8	6.286283604333754e-8	1.8348878204613741e-9	3.336063879781116e-10	1.0369382839658142e-10	4.232832670278989e-11
1.196433982822018	1.2880571074082012e-10	4.4977927702235775e-10	2.999413298592496e-9	4.869547045554071e-7	9.036956866923879e-8	6.311093186195052e-8	1.833433584940601e-9	3.3306024551582367e-10	1.0348508586407648e-10	4.2233956263480576e-11
1.196533982822018	1.2826759791940268e-10	4.4770583788793283e-10	2.9823938412151906e-9	4.778910965484125e-7	9.00207382788101e-8	6.336116093886177e-8	1.8319839369869792e-9	3.3251532542297045e-10	1.0327684063808754e-10	4.2139823461225535e-11
1.196633982822018	1.2773184327747773e-10	4.456424902236375e-10	2.9654786051536147e-9	4.6904565840025034e-7	8.96740427240206e-8	6.361354724874858e-8	1.8305388688140665e-9	3.319716243415578e-10	1.0306909129266379e-10	4.204592759461633e-11
1.196733982822018	1.271984358429391e-10	4.4358918170810696e-10	2.948666897717809e-9	4.60411817320702e-7	8.93294666345701e-8	6.386811511316988e-8	1.8290983726704734e-9	3.3142913892396743e-10	1.0286183640645275e-10	4.1952267964570444e-11
1.196833982822018	1.2666736469802842e-10	4.4154586030946497e-10	2.931958031219273e-9	4.519832402451589e-7	8.898699477737152e-8	6.41248892066401e-8	1.8276624408398336e-9	3.308878658329267e-10	1.026550745626855e-10	4.185884387432258e-11
1.196933982822018	1.2613861897905113e-10	4.3951247428360914e-10	2.9153513229318233e-9	4.437538235450183e-7	8.86466120551449e-8	6.438389456282755e-8	1.826231065640722e-9	3.303478017414657e-10	1.0244880434915967e-10	4.17656546294166e-11
1.197033982822018	1.2561218787608505e-10	4.3748897217252434e-10	2.8988460950526714e-9	4.3571768324619775e-7	8.830830350502943e-8	6.464515658088056e-8	1.8248042394265835e-9	3.2980894333288595e-10	1.022430243582243e-10	4.1672699537696515e-11
1.197133982822018	1.250880606327029e-10	4.354753028025812e-10	2.8824416746639347e-9	4.278691457274714e-7	8.797205429721041e-8	6.490870103188486e-8	1.8233819545856556e-9	3.292712873007177e-10	1.0203773318676035e-10	4.157997790929854e-11
1.197233982822018	1.2456622654569172e-10	4.334714152828856e-10	2.86613739369445e-9	4.2020273887192475e-7	8.763784973356522e-8	6.517455406545594e-8	1.8219642035409527e-9	3.2873483034869573e-10	1.0183292943616893e-10	4.148748905664268e-11
1.197333982822018	1.2404667496476766e-10	4.3147725900358256e-10	2.849932588881825e-9	4.1271318364668663e-7	8.73056752463213e-8	6.54427422164668e-8	1.820550978750114e-9	3.2819956919071023e-10	1.0162861171235056e-10	4.139523229442359e-11
1.197433982822018	1.2352939529230177e-10	4.2949278363423194e-10	2.8338266017349423e-9	4.0539538608745685e-7	8.697551639673442e-8	6.571329241191852e-8	1.819142272705415e-9	3.276655005507797e-10	1.014247786256928e-10	4.130320693960333e-11
1.197533982822018	1.2301437698304092e-10	4.275179391221454e-10	2.8178187784967382e-9	3.9824442966581805e-7	8.664735887377956e-8	6.598623197795373e-8	1.8177380779336636e-9	3.271326211630143e-10	1.0122142879105027e-10	4.121141231140253e-11
1.197633982822018	1.225016095438345e-10	4.2555267569075404e-10	2.801908470107171e-9	3.912555680187308e-7	8.632118849285757e-8	6.626158864701687e-8	1.8163383869961319e-9	3.2660092777157465e-10	1.0101856082773325e-10	4.111984773129158e-11
1.197733982822018	1.219910825333585e-10	4.235969438379914e-10	2.7860950321667166e-9	3.844242180207336e-7	8.599699119451914e-8	6.653939056516821e-8	1.814943192488507e-9	3.260704171306455e-10	1.0081617335948658e-10	4.102851252298377e-11
1.197833982822018	1.2148278556184612e-10	4.216506943346774e-10	2.770377824900026e-9	3.7774595318062325e-7	8.567475304320106e-8	6.681966629954898e-8	1.8135524870408227e-9	3.255410860043949e-10	1.00614265014479e-10	4.09374060124259e-11
1.197933982822018	1.2097670829081503e-10	4.1971387822291155e-10	2.7547562131198945e-9	3.7121649734539855e-7	8.535446022597889e-8	6.710244484600772e-8	1.8121662633173887e-9	3.250129311669382e-10	1.0041283442528275e-10	4.0846527527790576e-11
1.1980339828220181	1.20472840432796e-10	4.1778644681448907e-10	2.7392295661916e-9	3.648317186953526e-7	8.503609905133419e-8	6.738775563688944e-8	1.8107845140167405e-9	3.244859494023092e-10	1.002118802288604e-10	4.0755876399467936e-11
1.1981339828220179	1.1997117175107316e-10	4.158683516893103e-10	2.7237972579976226e-9	3.5858762401514616e-7	8.471965594793722e-8	6.767562854898487e-8	1.809407231871559e-9	3.23960137504418e-10	1.0001140106654921e-10	4.0665451960058025e-11
1.198233982822018	1.194716920594041e-10	4.139595446937857e-10	2.708458666902152e-9	3.5248035322623043e-7	8.440511746343712e-8	6.796609391166247e-8	1.8080344096485967e-9	3.2343549227701837e-10	9.981139558404126e-11	4.0575253544361e-11
1.198333982822018	1.1897439122177344e-10	4.120599779393368e-10	2.693213175716877e-9	3.4650617416772824e-7	8.409247026328168e-8	6.825918251516161e-8	1.8066660401486924e-9	3.229120105336834e-10	9.96118624313773e-11	4.0485280489372745e-11
1.198433982822018	1.184792591521128e-10	4.1016960380076145e-10	2.67806017166599e-9	3.4066147761230185e-7	8.378170112953074e-8	6.855492561907294e-8	1.805302116206592e-9	3.2238968909775334e-10	9.941280026292026e-11	4.0395532134272484e-11
1.198533982822018	1.1798628581404598e-10	4.082883749147475e-10	2.6629990463521613e-9	3.349427725056144e-7	8.347279695969981e-8	6.885335496100042e-8	1.8039426306909804e-9	3.218685248023151e-10	9.921420773734597e-11	4.030600782041757e-11
1.198633982822018	1.1749546122063165e-10	4.0641624417831037e-10	2.6480291957225946e-9	3.293466814177762e-7	8.316574476560843e-8	6.915450276540977e-8	1.802587576504371e-9	3.213485144901617e-10	9.90160835176262e-11	4.021670689133499e-11
1.198733982822018	1.1700677543409875e-10	4.045531647472779e-10	2.633150020035402e-9	3.238699361961589e-7	8.286053167224576e-8	6.945840175267125e-8	1.8012369465830754e-9	3.2082965501376075e-10	9.881842627101502e-11	4.012762869271304e-11
1.198833982822018	1.1652021856559318e-10	4.026990900347731e-10	2.6183609238262017e-9	3.185093738095096e-7	8.255714491664706e-8	6.976508514829861e-8	1.7998907338971244e-9	3.2031194323522173e-10	9.862123466903025e-11	4.0038772572394e-11
1.198933982822018	1.1603578077491968e-10	4.00853973709712e-10	2.603661315875033e-9	3.1326193237384943e-7	8.225557184678516e-8	7.007458669239203e-8	1.798548931450231e-9	3.197953760262601e-10	9.842450738744143e-11	3.9950137880365705e-11
1.199033982822018	1.1555345227028516e-10	3.9901776969529564e-10	2.589050609173538e-9	3.081246473511709e-7	8.195579992047176e-8	7.038694064928546e-8	1.79721153227967e-9	3.1927995026816124e-10	9.822824310625115e-11	3.9861723968753884e-11
1.199133982822018	1.1507322330805363e-10	3.9719043216753845e-10	2.57452822089251e-9	3.0309464791244445e-7	8.165781670427647e-8	7.070218181741149e-8	1.7958785294563226e-9	3.1876566285175394e-10	9.803244050968497e-11	3.977353019181502e-11
1.199233982822018	1.1459508419248224e-10	3.953719155537676e-10	2.5600935723494924e-9	2.9816915345687287e-7	8.136160987245185e-8	7.102034553937898e-8	1.7945499160845166e-9	3.182525106773691e-10	9.78370982861699e-11	3.9685555905927516e-11
1.199333982822018	1.1411902527548286e-10	3.93562174531182e-10	2.545746088976925e-9	2.933454702798665e-7	8.106716720587724e-8	7.134146771227942e-8	1.7932256853020356e-9	3.1774049065481467e-10	9.76422151283253e-11	3.959780046958487e-11
1.199433982822018	1.136450369563642e-10	3.917611640253733e-10	2.5314852002903255e-9	2.886209883825033e-7	8.077447659101005e-8	7.166558479821799e-8	1.7919058302800301e-9	3.1722959970333506e-10	9.744778973294424e-11	3.951026324338751e-11
1.199533982822018	1.1317310968159105e-10	3.8996883920887614e-10	2.517310339856898e-9	2.8399317841571395e-7	8.048352601885152e-8	7.199273383508422e-8	1.7905903442229834e-9	3.167198347515842e-10	9.725382080098088e-11	3.9422943590035244e-11
1.199633982822018	1.1270323394453086e-10	3.881851554997346e-10	2.5032209452642705e-9	2.794595887527472e-7	8.01943035839232e-8	7.232295244755984e-8	1.7892792203686273e-9	3.1621119273758724e-10	9.706030703753348e-11	3.933584087431959e-11
1.199733982822018	1.122354002852156e-10	3.864100685600655e-10	2.4892164580895893e-9	2.7501784268383457e-7	7.990679748325644e-8	7.265627885837833e-8	1.7879724519879178e-9	3.1570367060871437e-10	9.686724715183166e-11	3.92489544631167e-11
1.199833982822018	1.117695992900954e-10	3.8464353429463125e-10	2.4752963238688346e-9	2.706656357272884e-7	7.962099601539111e-8	7.29927518998334e-8	1.786670032384935e-9	3.1519726532163845e-10	9.667463985721947e-11	3.916228372537846e-11
1.199933982822018	1.113058215917935e-10	3.828855088494218e-10	2.4614599920664105e-9	2.6640073305157326e-7	7.93368875793891e-8	7.333241102555297e-8	1.7853719548968848e-9	3.1469197384231383e-10	9.648248387114257e-11	3.9075828032126116e-11
1.200033982822018	1.1084405786887071e-10	3.811359486102712e-10	2.447706916044956e-9	2.622209670031765e-7	7.905446067385645e-8	7.367529632253804e-8	1.7840782128940121e-9	3.141877931459364e-10	9.629077791513398e-11	3.8989586756442924e-11
1.200133982822018	1.1038429884558127e-10	3.7939481020141506e-10	2.4340365530353837e-9	2.5812423473533105e-7	7.877370389597637e-8	7.402144852347472e-8	1.7827887997795339e-9	3.136847202169111e-10	9.609952071479616e-11	3.890355927346513e-11
1.2002339828220179	1.0992653529164338e-10	3.776620504841708e-10	2.420448364107393e-9	2.5410849593307353e-7	7.849460594055943e-8	7.437090901932806e-8	1.7815037089896436e-9	3.131827520488329e-10	9.590871099979328e-11	3.881774496037751e-11
1.200333982822018	1.0947075802198452e-10	3.7593762655546627e-10	2.40694181413968e-9	2.5017177062993034e-7	7.821715559908958e-8	7.472371987223055e-8	1.7802229339933702e-9	3.1268188564442723e-10	9.571834750382661e-11	3.873214319640105e-11
1.200433982822018	1.0901695789652662e-10	3.7422149574655813e-10	2.393516371791177e-9	2.4631213711248715e-7	7.794134175880232e-8	7.507992382865357e-8	1.7789464682926036e-9	3.1218211801554815e-10	9.552842896463043e-11	3.8646753362791184e-11
1.200533982822018	1.0856512581993917e-10	3.7251361562160494e-10	2.380171509471817e-9	2.4252772990838366e-7	7.766715340175448e-8	7.543956433289971e-8	1.7776743054220097e-9	3.1168344618313064e-10	9.533895412395181e-11	3.8561574842826344e-11
1.200633982822018	1.0811525274140855e-10	3.708139439763419e-10	2.3669067033139434e-9	2.3881673785433076e-7	7.739457960391406e-8	7.58026855408946e-8	1.776406438948978e-9	3.111858671771585e-10	9.514992172753726e-11	3.84766070218022e-11
1.200733982822018	1.0766732965440864e-10	3.6912243883672874e-10	2.353721433143843e-9	2.351774022403767e-7	7.712360953425969e-8	7.616933233430499e-8	1.775142862473586e-9	3.106893780366407e-10	9.496133052512016e-11	3.839184928702475e-11
1.200833982822018	1.0722134759646827e-10	3.674390584576109e-10	2.340615182453504e-9	2.3160801502705753e-7	7.685423245388682e-8	7.653955033498564e-8	1.7738835696285217e-9	3.101939758095712e-10	9.477317927040386e-11	3.830730102780156e-11
1.200933982822018	1.0677729764894275e-10	3.657637613213847e-10	2.3275874383726115e-9	2.2810691713222357e-7	7.658643771512679e-8	7.691338591976235e-8	1.7726285540790529e-9	3.096996575529029e-10	9.458546672105015e-11	3.8222961635435805e-11
1.201033982822018	1.0633517093678717e-10	3.6409650613668395e-10	2.3146376916408096e-9	2.2467249678443323e-7	7.632021476067671e-8	7.729088623556568e-8	1.771377809522988e-9	3.0920642033251863e-10	9.439819163866473e-11	3.813883050321905e-11
1.201133982822018	1.058949586283266e-10	3.624372518370583e-10	2.3017654365801677e-9	2.2130318794000786e-7	7.605555312273516e-8	7.767209921491669e-8	1.7701313296905959e-9	3.087142612231915e-10	9.421135278878067e-11	3.8054907026422756e-11
1.201233982822018	1.0545665193503564e-10	3.6078595757967914e-10	2.288970171067843e-9	2.1799746876095065e-7	7.579244242215164e-8	7.805707359178209e-8	1.7688891083445807e-9	3.082231773085623e-10	9.402494894084856e-11	3.797119060229279e-11
1.201333982822018	1.0502024211131e-10	3.591425827440314e-10	2.276251396509041e-9	2.1475386015110754e-7	7.553087236758447e-8	7.844585891780646e-8	1.7676511392800486e-9	3.0773316568110803e-10	9.383897886822017e-11	3.788768063004123e-11
1.201433982822018	1.0458572045424417e-10	3.5750708693062283e-10	2.263608617810117e-9	2.1157092434803062e-7	7.527083275466482e-8	7.883850557892414e-8	1.7664174163243932e-9	3.072442234421037e-10	9.365344134813342e-11	3.7804376510839185e-11
1.201533982822018	1.0415307830341435e-10	3.558794299597182e-10	2.2510413433519686e-9	2.0844726356815745e-7	7.501231346517694e-8	7.923506481237869e-8	1.7651879333373361e-9	3.067563477016018e-10	9.346833516170223e-11	3.772127764781079e-11
1.201633982822018	1.0372230704064931e-10	3.5425957187004425e-10	2.238549084963585e-9	2.0538151870302316e-7	7.475530446623998e-8	7.963558872413927e-8	1.7639626842108118e-9	3.062695355783914e-10	9.328365909389863e-11	3.763838344602462e-11
1.201733982822018	1.032933980898215e-10	3.5264747291754483e-10	2.2261313578959134e-9	2.0237236806433995e-7	7.44997958095056e-8	8.004013030674564e-8	1.7627416628689746e-9	3.057837841999793e-10	9.309941193354343e-11	3.7555693312488e-11
1.201833982822018	1.0286634291661971e-10	3.510430935741054e-10	2.213787680795772e-9	1.9941852617585894e-7	7.424577763035862e-8	8.044874345757547e-8	1.7615248632680825e-9	3.0529909070254884e-10	9.291559247328811e-11	3.747320665613909e-11
1.201933982822018	1.0244113302834011e-10	3.494463945263221e-10	2.2015175756801858e-9	1.9651874261006056e-7	7.399324014713235e-8	8.086148299756214e-8	1.760312279396539e-9	3.0481545223093763e-10	9.273219950960502e-11	3.739092288784066e-11
1.2020339828220181	1.0201775997366169e-10	3.478573366742254e-10	2.1893205679107137e-9	1.9367180086776678e-7	7.374217366032667e-8	8.127840469036087e-8	1.75910390527477e-9	3.043328659386021e-10	9.254923184277053e-11	3.7308841420372006e-11
1.2021339828220179	1.0159621534244491e-10	3.4627588113010027e-10	2.1771961861682604e-9	1.9087651729896228e-7	7.349256855184239e-8	8.169956526198349e-8	1.757899734955231e-9	3.0385132898759273e-10	9.236668827685605e-11	3.722696166842403e-11
1.202233982822018	1.0117649076550056e-10	3.447019892171938e-10	2.1651439624276743e-9	1.8813174006293359e-7	7.32444152842134e-8	8.21250224209252e-8	1.7566997625223356e-9	3.033708385485172e-10	9.218456761970864e-11	3.714528304858975e-11
1.202333982822018	1.0075857791439778e-10	3.431356224685555e-10	2.1531634319331556e-9	1.8543634812639549e-7	7.299770439986123e-8	8.255483487876322e-8	1.7555039820924418e-9	3.0289139180052204e-10	9.200286868294371e-11	3.706380497936012e-11
1.202433982822018	1.0034246850123648e-10	3.415767426257783e-10	2.1412541331731767e-9	1.8278925029770473e-7	7.27524265203431e-8	8.29890623712866e-8	1.7543123878137548e-9	3.0241298593124857e-10	9.182159028192726e-11	3.698252688111463e-11
1.202533982822018	9.992815427844581e-11	3.40025311637828e-10	2.1294156078561943e-9	1.8018938429596857e-7	7.250857234562032e-8	8.342776568013546e-8	1.7531249738663349e-9	3.0193561813681354e-10	9.164073123576415e-11	3.6901448176116516e-11
1.202633982822018	9.951562703857533e-11	3.384812916598198e-10	2.1176474008862194e-9	1.7763571585346033e-7	7.226613265332786e-8	8.387100665498155e-8	1.7519417344620386e-9	3.014592856217792e-10	9.146029036728573e-11	3.682056828850479e-11
1.202733982822018	9.910487861408468e-11	3.369446450518479e-10	2.1059490603386785e-9	1.7512723785005777e-7	7.202509829805488e-8	8.431884823626228e-8	1.7507626638444763e-9	3.009839855991183e-10	9.128026650303561e-11	3.673988664428854e-11
1.202833982822018	9.869590087713873e-11	3.354153343777933e-10	2.0943201374365103e-9	1.726629694784052e-7	7.178546021063182e-8	8.477135447848179e-8	1.7495877562889583e-9	3.005097152901889e-10	9.110065847325621e-11	3.665940267133841e-11
1.202933982822018	9.828868573940221e-11	3.338933224041481e-10	2.0827601865264533e-9	1.702419554385577e-7	7.154720939742668e-8	8.522859057409988e-8	1.748417006102482e-9	3.0003647192470796e-10	9.092146511187712e-11	3.657911579938199e-11
1.203033982822018	9.788322515183781e-11	3.3237857209885446e-10	2.0712687650554304e-9	1.678632651609411e-7	7.131033693964825e-8	8.569062287802023e-8	1.7472504076236715e-9	2.9956425274071785e-10	9.074268525650139e-11	3.649902545999605e-11
1.203133982822018	9.747951110449883e-11	3.30871046630132e-10	2.059845433547242e-9	1.6552599205649863e-7	7.107483399265633e-8	8.615751893269943e-8	1.7460879552227339e-9	2.990930549845559e-10	9.056431774839132e-11	3.641913108659978e-11
1.203233982822018	9.707753562632969e-11	3.293707093653303e-10	2.048489755579371e-9	1.632292527929451e-7	7.084069178528066e-8	8.662934749389265e-8	1.7449296433014132e-9	2.986228759108299e-10	9.038636143245729e-11	3.633943211444785e-11
1.203333982822018	9.667729078496658e-11	3.2787752386978875e-10	2.037201297760066e-9	1.6097218659611413e-7	7.060790161914868e-8	8.710617855705988e-8	1.7437754662930096e-9	2.981537127823936e-10	9.02088151572454e-11	3.6259927980625805e-11
1.203433982822018	9.627876868653608e-11	3.2639145390568913e-10	2.025979629705491e-9	1.5875395457540164e-7	7.037645486801663e-8	8.758808338443942e-8	1.7426254186622673e-9	2.976855628703067e-10	9.00316777749221e-11	3.618061812404093e-11
1.203533982822018	9.588196147545758e-11	3.249124634309144e-10	2.0148243240171457e-9	1.565737390723678e-7	7.014634297711116e-8	8.807513453282271e-8	1.7414794949053538e-9	2.972184234538138e-10	8.985494814126308e-11	3.610150198541691e-11
1.203633982822018	9.548686133424284e-11	3.2344051659794326e-10	2.00373495625945e-9	1.5443074303161692e-7	6.991755746247753e-8	8.856740588204356e-8	1.7403376895498506e-9	2.967522918203144e-10	8.967862511564054e-11	3.6022579007287336e-11
1.203733982822018	9.509346048330453e-11	3.2197557775271433e-10	1.992711104937514e-9	1.523241893930735e-7	6.969008991033573e-8	8.906497266420482e-8	1.7391999971547036e-9	2.9628716526533855e-10	8.950270756101048e-11	3.594384863398955e-11
1.203833982822018	9.470175118075716e-11	3.205176114335219e-10	1.9817523514750686e-9	1.502533205048374e-7	6.946393197644117e-8	8.956791149366226e-8	1.7380664123101776e-9	2.95823041092514e-10	8.932719434390018e-11	3.58653103116572e-11
1.203933982822018	9.431172572222533e-11	3.1906658236990775e-10	1.9708582801925736e-9	1.4821739755583665e-7	6.923907538545407e-8	9.007630039779001e-8	1.7369369296378169e-9	2.9535991661353643e-10	8.915208433439468e-11	3.57869634882143e-11
1.204033982822018	9.392337644064761e-11	3.1762245548155877e-10	1.960028478285547e-9	1.462157000275287e-7	6.901551193031667e-8	9.059021884855344e-8	1.7358115437904214e-9	2.948977891481484e-10	8.897737640612515e-11	3.570880761336899e-11
1.2041339828220181	9.353669570608487e-11	3.161851958772208e-10	1.949262535802994e-9	1.442475251638977e-7	6.87932334716338e-8	9.110974779490949e-8	1.7346902494519968e-9	2.9443665602410224e-10	8.880306943625546e-11	3.56308421386064e-11
1.2042339828220179	9.315167592553638e-11	3.147547688536266e-10	1.9385600456261857e-9	1.423121874591235e-7	6.857223193706745e-8	9.16349696960583e-8	1.7335730413377584e-9	2.939765145771473e-10	8.862916230547332e-11	3.55530665171844e-11
1.204333982822018	9.276830954273647e-11	3.133311398943738e-10	1.9279206034472383e-9	1.4040901816213755e-7	6.835249932072537e-8	9.216596855558664e-8	1.7324599141940349e-9	2.935173621509836e-10	8.845565389797161e-11	3.5475480204123584e-11
1.204433982822018	9.238658903797915e-11	3.119142746689083e-10	1.9173438077483752e-9	1.3853736479761478e-7	6.813402768257177e-8	9.270282995649698e-8	1.7313508627982874e-9	2.930591960972506e-10	8.828254310144143e-11	3.5398082656204855e-11
1.204533982822018	9.200650692791949e-11	3.105041390314193e-10	1.906829259780902e-9	1.3669659070258598e-7	6.791680914783107e-8	9.324564109719466e-8	1.7302458819590492e-9	2.9260201377548926e-10	8.810982880705752e-11	3.532087333196016e-11
1.204633982822018	9.162805576539277e-11	3.091006990197928e-10	1.8963765635445963e-9	1.34886074578256e-7	6.770083590640588e-8	9.379449082842268e-8	1.729144966515892e-9	2.9214581255311707e-10	8.79375099094662e-11	3.524385169166788e-11
1.204733982822018	9.12512281392268e-11	3.0770392085456093e-10	1.885985325767247e-9	1.3310521005637679e-7	6.74861002122993e-8	9.434946969119531e-8	1.7280481113394092e-9	2.916905898054067e-10	8.776558530677375e-11	3.5167017197346e-11
1.204833982822018	9.087601667405713e-11	3.0631377093785386e-10	1.8756551558842326e-9	1.3135340527966795e-7	6.72725943830419e-8	9.491066995575367e-8	1.7269553113311712e-9	2.9123634291544977e-10	8.759405390053324e-11	3.509036931274604e-11
1.204933982822018	9.050241403014427e-11	3.0493021585235904e-10	1.865385666018429e-9	1.296300824957731e-7	6.706031079912804e-8	9.547818566157827e-8	1.7258665614237004e-9	2.9078306927413875e-10	8.74229145957343e-11	3.501390750334677e-11
1.205033982822018	9.013041290318743e-11	3.0355322236029626e-10	1.8551764709601517e-9	1.2793467766424864e-7	6.684924190345502e-8	9.605211265848834e-8	1.7247818565804386e-9	2.9033076628013367e-10	8.725216630078813e-11	3.4937631236347984e-11
1.205133982822018	8.976000602414572e-11	3.02182757402368e-10	1.8450271881472946e-9	1.262666400761208e-7	6.663938020076974e-8	9.663254864886343e-8	1.7237011917956913e-9	2.898794313398349e-10	8.70818079275185e-11	3.486153998066422e-11
1.205233982822018	8.939118615905791e-11	3.0081878809676824e-10	1.8349374376457036e-9	1.2462543198555666e-7	6.643071825712321e-8	9.721959323102513e-8	1.7226245620946585e-9	2.8942906186736427e-10	8.69118383911488e-11	3.478563320691938e-11
1.205333982822018	8.902394610885872e-11	2.994612817381438e-10	1.824906842129534e-9	1.2301052825320626e-7	6.622324869932639e-8	9.781334794380786e-8	1.7215519625333245e-9	2.8897965528452664e-10	8.674225661028759e-11	3.4709910387439206e-11
1.205433982822018	8.865827870920351e-11	2.981102057966025e-10	1.8149350268620307e-9	1.214214160008078e-7	6.601696421441754e-8	9.841391631236882e-8	1.7204833881985128e-9	2.885312090207997e-10	8.657306150692192e-11	3.46343709962472e-11
1.205533982822018	8.829417683028788e-11	2.9676552791669185e-10	1.80502161967614e-9	1.1985759427664223e-7	6.581185754912955e-8	9.902140389525888e-8	1.719418834207779e-9	2.880837205132863e-10	8.640425200639991e-11	3.455901450905646e-11
1.205633982822018	8.793163337667262e-11	2.9542721591643e-10	1.7951662509555724e-9	1.1831857373147202e-7	6.560792150936827e-8	9.963591833281627e-8	1.7183582957094439e-9	2.876371872067082e-10	8.623582703742428e-11	3.448384040326525e-11
1.205733982822018	8.757064128710727e-11	2.9409523778628326e-10	1.7853685536158163e-9	1.1680387630456349e-7	6.540514895969238e-8	1.0025756939690497e-7	1.7173017678825228e-9	2.8719160655336804e-10	8.606778553203515e-11	3.4408848157949816e-11
1.205833982822018	8.721119353435354e-11	2.9276956168820994e-10	1.7756281630854113e-9	1.1531303491947314e-7	6.520353282280152e-8	1.008864690420546e-7	1.7162492459367252e-9	2.867469760131264e-10	8.590012642560329e-11	3.433403725385935e-11
1.205933982822018	8.685328312501184e-11	2.914501559546621e-10	1.7659447172873068e-9	1.1384559318922411e-7	6.500306607902778e-8	1.0152273145804117e-7	1.7152007251123982e-9	2.8630329305337434e-10	8.573284865681456e-11	3.4259407173409446e-11
1.206033982822018	8.64969030993492e-11	2.90136989087629e-10	1.756317856620438e-9	1.1240110513056532e-7	6.480374176583572e-8	1.0216647312395786e-7	1.7141562006805536e-9	2.8586055514901387e-10	8.556595116766195e-11	3.418495740067659e-11
1.206133982822018	8.614204653112553e-11	2.888300297576556e-10	1.746747223941382e-9	1.1097913488698941e-7	6.460555297732364e-8	1.0281781286382178e-7	1.7131156679427672e-9	2.854187597824228e-10	8.53994329034305e-11	3.411068742139142e-11
1.206233982822018	8.578870652742314e-11	2.875292468028896e-10	1.7372324645461799e-9	1.0957925646020481e-7	6.440849286373358e-8	1.0347687190377194e-7	1.712079122231224e-9	2.8497790444343505e-10	8.523329281268818e-11	3.4036596722933915e-11
1.206333982822018	8.543687622847787e-11	2.862346092281363e-10	1.7277732261523793e-9	1.0820105344978651e-7	6.421255463096591e-8	1.0414377393089636e-7	1.7110465589086433e-9	2.845379866293124e-10	8.506752984727333e-11	3.396268479432692e-11
1.206433982822018	8.508654880750618e-11	2.849460862038876e-10	1.718369158881072e-9	1.068441188006857e-7	6.401773154009755e-8	1.0481864515377408e-7	1.710017973368293e-9	2.840990038447245e-10	8.490214296228479e-11	3.38889511262306e-11
1.206533982822018	8.473771747053775e-11	2.8366364706539646e-10	1.709019915239159e-9	1.0550805455837814e-7	6.38240169069057e-8	1.0550161436474424e-7	1.7089933610339028e-9	2.8366095360170985e-10	8.473713111606668e-11	3.3815395210935486e-11
1.206633982822018	8.43903754562509e-11	2.8238726131173416e-10	1.699725150101865e-9	1.0419247163136402e-7	6.363140410140004e-8	1.0619281300399868e-7	1.7079727173597368e-9	2.8322383341966824e-10	8.457249327020258e-11	3.3742016542358706e-11
1.206733982822018	8.404451603580198e-11	2.811168986048504e-10	1.6904845206951212e-9	1.0289698956076606e-7	6.343988654735424e-8	1.0689237522553672e-7	1.7069560378304738e-9	2.8278764082532214e-10	8.440822838949912e-11	3.3668814616036265e-11
1.206833982822018	8.370013251266071e-11	2.7985252876866434e-10	1.681297686578385e-9	1.016212362968048e-7	6.32494577218478e-8	1.0760043796505351e-7	1.7059433179612489e-9	2.823523733526976e-10	8.424433544197864e-11	3.359578892911875e-11
1.206933982822018	8.335721822244555e-11	2.785941217881246e-10	1.6721643096273641e-9	1.0036484798189651e-7	6.30601111548083e-8	1.0831714100982229e-7	1.704934553297579e-9	2.81918028543094e-10	8.40808133988637e-11	3.352293898036421e-11
1.207033982822018	8.301576653276192e-11	2.7734164780831595e-10	1.66308405401708e-9	9.912746874017989e-8	6.287184042856435e-8	1.0904262707064769e-7	1.7039297394154294e-9	2.814846039450708e-10	8.391766123457231e-11	3.34502642701342e-11
1.207133982822018	8.267577084303311e-11	2.7609507713351846e-10	1.654056586204807e-9	9.790875047322765e-8	6.268463917739392e-8	1.097770418559388e-7	1.70292887192105e-9	2.810520971144043e-10	8.375487792669884e-11	3.3377764300385774e-11
1.207233982822018	8.233722458434495e-11	2.748543802263432e-10	1.6450815749134721e-9	9.670835266176103e-8	6.249850108708974e-8	1.1052053414800763e-7	1.7019319464511139e-9	2.806205056140809e-10	8.359246245601014e-11	3.330543857466826e-11
1.207333982822018	8.200012121928059e-11	2.7361952770679624e-10	1.6361586911148852e-9	9.552594217315153e-8	6.231341989451771e-8	1.1127325588163392e-7	1.7009389586725718e-9	2.8018982701426057e-10	8.343041380642973e-11	3.323328659811576e-11
1.207433982822018	8.166445424176021e-11	2.723904903514119e-10	1.6272876080132974e-9	9.436119307453058e-8	6.212938938718824e-8	1.120353622250001e-7	1.6999499042827014e-9	2.7976005889225795e-10	8.326873096502971e-11	3.3161307877442734e-11
1.207533982822018	8.133021717688e-11	2.711672390923471e-10	1.618468001028978e-9	9.32137864513163e-8	6.194640340282727e-8	1.1280701166306458e-7	1.698964779009054e-9	2.7933119883251447e-10	8.310741292201663e-11	3.3089501920937414e-11
1.207633982822018	8.099740358075925e-11	2.699497450165125e-10	1.6096995477820372e-9	9.208341023098502e-8	6.176445582895474e-8	1.1358836608346595e-7	1.6979835786094639e-9	2.7890324442657536e-10	8.29464586707248e-11	3.3017868238456916e-11
1.207733982822018	8.066600704037469e-11	2.6873797936468723e-10	1.6009819280762119e-9	9.096975901190886e-8	6.158354060246622e-8	1.143795908650384e-7	1.6970062988719949e-9	2.784761932730662e-10	8.278586720760162e-11	3.294640634142137e-11
1.207833982822018	8.033602117340934e-11	2.6753191353065215e-10	1.5923148238829763e-9	8.987253389710353e-8	6.140365170921922e-8	1.151808549690378e-7	1.69603293561496e-9	2.780500429776697e-10	8.262563753219876e-11	3.2875115742808854e-11
1.207933982822018	8.000743962809282e-11	2.6633151906031295e-10	1.5836979193255958e-9	8.879144233271992e-8	6.122478318362346e-8	1.1599233103316905e-7	1.6950634846868731e-9	2.7762479115309485e-10	8.24657686471611e-11	3.2803995957148825e-11
1.208033982822018	7.968025608304698e-11	2.6513676765085474e-10	1.5751309006634158e-9	8.77261979511362e-8	6.104692910823626e-8	1.1681419546851167e-7	1.694097941966433e-9	2.772004354190601e-10	8.230625955821436e-11	3.273304650051774e-11
1.2081339828220181	7.935446424713305e-11	2.639476311498668e-10	1.5666134562762409e-9	8.667652041848843e-8	6.087008361336252e-8	1.1764662855945859e-7	1.6931363033625412e-9	2.767769734022663e-10	8.214710927415721e-11	3.266226689053286e-11
1.2082339828220179	7.90300578592977e-11	2.6276408155452157e-10	1.5581452766489361e-9	8.564213528652353e-8	6.069424087665865e-8	1.1848981456674694e-7	1.692178564814252e-9	2.763544027363769e-10	8.198831680685009e-11	3.259165664634785e-11
1.208333982822018	7.87070306884129e-11	2.6158609101068063e-10	1.5497260543558212e-9	8.462277384857893e-8	6.051939512273722e-8	1.193439418337479e-7	1.6912247222907539e-9	2.7593272106198195e-10	8.18298811712002e-11	3.252121528864516e-11
1.208433982822018	7.838537653313611e-11	2.6041363181210594e-10	1.5413554840456945e-9	8.36181729996605e-8	6.034554062278398e-8	1.202092028960443e-7	1.690274771791368e-9	2.7551192602659055e-10	8.167180138515671e-11	3.2450942339632943e-11
1.208533982822018	7.806508922175083e-11	2.5924667639959237e-10	1.5330332624265334e-9	8.262807510036774e-8	6.017267169417069e-8	1.2108579459451816e-7	1.689328709345553e-9	2.750920152845972e-10	8.151407646969857e-11	3.238083732303893e-11
1.208633982822018	7.774616261201846e-11	2.5808519736014443e-10	1.5247590882505549e-9	8.165222784463989e-8	6.00007827000764e-8	1.2197391819199108e-7	1.6883865310128591e-9	2.7467298649726045e-10	8.135670544882184e-11	3.2310899764104444e-11
1.208733982822018	7.74285905910265e-11	2.569291674261454e-10	1.5165326622992713e-9	8.069038413115135e-8	5.982986804911057e-8	1.2287377949359033e-7	1.6874482328829054e-9	2.7425483733267667e-10	8.119968734953035e-11	3.224112918957911e-11
1.208833982822018	7.711236707504424e-11	2.557785594745537e-10	1.5083536873687601e-9	7.974230193827041e-8	5.965992219494335e-8	1.237855889709686e-7	1.6865138110754014e-9	2.7383756546576257e-10	8.104302120182612e-11	3.217152512771655e-11
1.208933982822018	7.679748600937048e-11	2.546333465260634e-10	1.5002218682549983e-9	7.880774420244442e-8	5.949093963593634e-8	1.247095618905159e-7	1.6855832617401115e-9	2.7342116857822554e-10	8.088670603869854e-11	3.210208710826792e-11
1.209033982822018	7.648394136818973e-11	2.5349350174431613e-10	1.4921369117393262e-9	7.788647869993285e-8	5.932291491477989e-8	1.2564591844571282e-7	1.684656581056871e-9	2.730056443585497e-10	8.073074089611427e-11	3.203281466247763e-11
1.209133982822018	7.617172715442157e-11	2.5235899843507513e-10	1.4840985265739566e-9	7.697827793175682e-8	5.91558426181309e-8	1.2659488389377697e-7	1.6837337652355093e-9	2.72590990501957e-10	8.057512481300498e-11	3.1963707323076694e-11
1.209233982822018	7.58608373995807e-11	2.512298100454385e-10	1.476106423467764e-9	7.608291901179291e-8	5.8989717376259844e-8	1.2755668869677226e-7	1.6828148105159302e-9	2.72177204710403e-10	8.041985683126009e-11	3.189476462427943e-11
1.209333982822018	7.555126616362563e-11	2.501059101630305e-10	1.468160315071989e-9	7.520018355789208e-8	5.88245338626954e-8	1.2853156866733165e-7	1.681899713168015e-9	2.717642846925389e-10	8.026493599571485e-11	3.1825986101776216e-11
1.209433982822018	7.524300753482055e-11	2.4898727251522166e-10	1.4602599159661956e-9	7.432985758594464e-8	5.8660286793877794e-8	1.2951976511918419e-7	1.6809884694916611e-9	2.713522281636957e-10	8.011036135413964e-11	3.1757371292729754e-11
1.209533982822018	7.493605562958829e-11	2.4787387096833616e-10	1.4524049426442542e-9	7.347173140679827e-8	5.849697092881255e-8	1.305215250226594e-7	1.6800810758167635e-9	2.7094103284586024e-10	7.995613195723113e-11	3.168891973576876e-11
1.209633982822018	7.463040459236844e-11	2.467656795268626e-10	1.4445951135005166e-9	7.262559952593878e-8	5.833458106873007e-8	1.3153710116535742e-7	1.67917752850319e-9	2.7053069646765e-10	7.980224685860031e-11	3.162063097098404e-11
1.209733982822018	7.432604859547735e-11	2.456626723326941e-10	1.4368301488160166e-9	7.179126054585712e-8	5.817311205674824e-8	1.325667523181894e-7	1.6782778239408112e-9	2.7012121676429775e-10	7.964870511476632e-11	3.155250453992241e-11
1.209833982822018	7.402298183896482e-11	2.4456482366433654e-10	1.4291097707447933e-9	7.096851707101156e-8	5.801255877753696e-8	1.3361074340698444e-7	1.677381958549429e-9	2.6971259147761775e-10	7.949550578514096e-11	3.148453998558174e-11
1.209933982822018	7.372119855047518e-11	2.4347210793614847e-10	1.4214337033004025e-9	7.015717561531782e-8	5.785291615698901e-8	1.3466934568989048e-7	1.6764899287788212e-9	2.6930481835599214e-10	7.934264793202227e-11	3.141673685240567e-11
1.210033982822018	7.342069298510771e-11	2.4238449969758347e-10	1.41380167234242e-9	6.935704651208627e-8	5.7694179161892925e-8	1.3574283694078212e-7	1.6756017311087257e-9	2.6889789515434627e-10	7.919013062058505e-11	3.134909468627942e-11
1.210133982822018	7.312145942527663e-11	2.4130197363241567e-10	1.4062134055631065e-9	6.856794382632831e-8	5.753634279960777e-8	1.3683150163891548e-7	1.6747173620487918e-9	2.6849181963412143e-10	7.903795291886689e-11	3.128161303452335e-11
1.210233982822018	7.282349218057579e-11	2.402245045579973e-10	1.3986686324742107e-9	6.77896852693742e-8	5.737940211774624e-8	1.3793563116508048e-7	1.6738368181386474e-9	2.6808658956326297e-10	7.888611389776316e-11	3.121429144588927e-11
1.210333982822018	7.252678558763983e-11	2.391520674245136e-10	1.3911670843938148e-9	6.702209211572324e-8	5.722335220385597e-8	1.3905552400448342e-7	1.6729600959478322e-9	2.67682202716189e-10	7.873461263101524e-11	3.114712947055477e-11
1.210433982822018	7.223133401000556e-11	2.3808463731421394e-10	1.383708494433274e-9	6.626498912205574e-8	5.706818818510541e-8	1.401914859566654e-7	1.672087192075798e-9	2.67278656873769e-10	7.858344819519815e-11	3.108012666011739e-11
1.210533982822018	7.19371318379806e-11	2.3702218944069677e-10	1.3762925974843347e-9	6.551820444836469e-8	5.691390522797628e-8	1.413438303526988e-7	1.6712181031519465e-9	2.6687594982330907e-10	7.843261966971567e-11	3.101328256759158e-11
1.210633982822018	7.164417348850293e-11	2.359646991481567e-10	1.368919130206269e-9	6.478156958112005e-8	5.6760498537954635e-8	1.4251287827996975e-7	1.6703528258355651e-9	2.6647407935851905e-10	7.828212613678555e-11	3.094659674740172e-11
1.210733982822018	7.13524534050132e-11	2.349121419106564e-10	1.3615878310131777e-9	6.405491925842452e-8	5.660796335922965e-8	1.4369895881485343e-7	1.6694913568158816e-9	2.660730432795024e-10	7.813196668143416e-11	3.0880068755378597e-11
1.210833982822018	7.106196605731466e-11	2.338644933314003e-10	1.3542984400613243e-9	6.333809139708872e-8	5.645629497439142e-8	1.44902409263592e-7	1.668633692812003e-9	2.6567283939272355e-10	7.798214039148304e-11	3.0813698148753386e-11
1.210933982822018	7.077270594144439e-11	2.3282172914200764e-10	1.3470506992366645e-9	6.263092702158415e-8	5.6305488704136104e-8	1.4612357541172176e-7	1.667779830572968e-9	2.652734655109938e-10	7.783264635754296e-11	3.074748448615389e-11
1.211033982822018	7.048466757953879e-11	2.3178382520179917e-10	1.3398443521423355e-9	6.193327019480653e-8	5.615553990697037e-8	1.473628117823804e-7	1.6669297668777054e-9	2.648749194534476e-10	7.768348367300112e-11	3.068142732759865e-11
1.211133982822018	7.01978455197045e-11	2.3075075749707234e-10	1.332679144086369e-9	6.124496795060664e-8	5.600644397892191e-8	1.4862048190386983e-7	1.6660834985350395e-9	2.644771990455179e-10	7.753465143401338e-11	3.0615526234492316e-11
1.211233982822018	6.991223433588459e-11	2.2972250214040028e-10	1.3255548220694285e-9	6.056587022803295e-8	5.5858196353251755e-8	1.4989695858686295e-7	1.665241022383708e-9	2.6408030211892005e-10	7.738614873949393e-11	3.054978076962133e-11
1.211333982822018	6.962782862773052e-11	2.2869903536991562e-10	1.3184711347726737e-9	5.989582980723958e-8	5.5710792500169714e-8	1.5119262421163024e-7	1.664402335292332e-9	2.636842265116261e-10	7.723797469110663e-11	3.048419049714826e-11
1.211433982822018	6.934462302047265e-11	2.2768033354861874e-10	1.311427832545688e-9	5.9234702247009927e-8	5.556422792655287e-8	1.5250787102573465e-7	1.6635674341594275e-9	2.6328897006784276e-10	7.70901283932541e-11	3.0418754982607444e-11
1.211533982822018	6.906261216479153e-11	2.2666637316367084e-10	1.3044246673945505e-9	5.8582345823852325e-8	5.5418498175668036e-8	1.538431014526048e-7	1.6627363159134307e-9	2.6289453063799673e-10	7.69426089530702e-11	3.0353473792900366e-11
1.211633982822018	6.878179073668714e-11	2.2565713082570175e-10	1.297461392969931e-9	5.793862147262004e-8	5.527359882689533e-8	1.551987284114642e-7	1.661908977512649e-9	2.6250090607870605e-10	7.679541548040882e-11	3.028834649629023e-11
1.211733982822018	6.850215343735736e-11	2.2465258326812407e-10	1.2905377645553448e-9	5.730339272861783e-8	5.512952549545729e-8	1.5657517564908787e-7	1.6610854159453134e-9	2.621080942527646e-10	7.664854708783639e-11	3.0223372662398307e-11
1.211833982822018	6.822369499306563e-11	2.2365270734644233e-10	1.283653539055434e-9	5.667652567114507e-8	5.498627383214744e-8	1.5797287808388934e-7	1.6602656282295314e-9	2.617160930291143e-10	7.65020028906203e-11	3.0158551862197345e-11
1.211933982822018	6.794641015501657e-11	2.2265748003757308e-10	1.2768084749844089e-9	5.605788886844477e-8	5.484383952306538e-8	1.5939228216287111e-7	1.6594496114133206e-9	2.61324900282831e-10	7.635578200672158e-11	3.009388366800876e-11
1.212033982822018	6.767029369923325e-11	2.2166687843916458e-10	1.2700023324545085e-9	5.5447353324010904e-8	5.470221828935257e-8	1.608338462319901e-7	1.6586373625746048e-9	2.609345138951009e-10	7.620988355678436e-11	3.002936765349688e-11
1.2121339828220181	6.739534042642834e-11	2.2068087976892883e-10	1.2632348731646048e-9	5.484479242422014e-8	5.456140588693142e-8	1.6229804092051695e-7	1.6578288788212164e-9	2.605449317531993e-10	7.606430666412754e-11	2.996500339366451e-11
1.2122339828220179	6.712154516188663e-11	2.196994613639751e-10	1.2565058603889101e-9	5.425008188725732e-8	5.442139810624872e-8	1.6378534953997842e-7	1.6570241572909074e-9	2.601561517504729e-10	7.591905045473633e-11	2.9900790464848574e-11
1.212333982822018	6.684890275533059e-11	2.1872260068011974e-10	1.2498150589656105e-9	5.36630997132717e-8	5.428219077201695e-8	1.6529626849839638e-7	1.6562231951513291e-9	2.5976817178631146e-10	7.577411405724972e-11	2.983672844471416e-11
1.212433982822018	6.65774080808114e-11	2.1775027529126002e-10	1.2431622352858714e-9	5.3083726135782656e-8	5.4143779742966245e-8	1.6683130773035116e-7	1.6554259896000626e-9	2.593809897661374e-10	7.562949660295585e-11	2.977281691225204e-11
1.212533982822018	6.63070560365755e-11	2.1678246288868704e-10	1.236547157282646e-9	5.251184357423587e-8	5.400616091159117e-8	1.6839099114374767e-7	1.6546325378645986e-9	2.5899460360137577e-10	7.548519722577881e-11	2.970905544777167e-11
1.212633982822018	6.603784154495088e-11	2.1581914128044884e-10	1.2299695944197498e-9	5.19473365877332e-8	5.386933020390633e-8	1.6997585708387984e-7	1.6538428372023866e-9	2.5860901120944257e-10	7.53412150622733e-11	2.964544363289853e-11
1.212733982822018	6.576975955222004e-11	2.1486028839068997e-10	1.2234293176809347e-9	5.139009182986928e-8	5.3733283579199815e-8	1.7158645881564165e-7	1.6530568849007792e-9	2.5822421051371613e-10	7.519754925161264e-11	2.9581981050568474e-11
1.212833982822018	6.550280502850611e-11	2.139058822590139e-10	1.216926099559105e-9	5.083999800466489e-8	5.3598017029794176e-8	1.7322336502468706e-7	1.6522746782771076e-9	2.5784019944352486e-10	7.505419893558206e-11	2.951866728502357e-11
1.212933982822018	6.523697296764875e-11	2.129559010398308e-10	1.2104597140455232e-9	5.029694582355278e-8	5.3463526580804625e-8	1.7488716033838262e-7	1.6514962146786175e-9	2.574569759341172e-10	7.491116325856685e-11	2.9455501921806916e-11
1.213033982822018	6.49722583870881e-11	2.1201032300173177e-10	1.2040299366192413e-9	4.9760827963400755e-8	5.3329808289905616e-8	1.7657844586747467e-7	1.6507214914825462e-9	2.570745379266555e-10	7.476844136754812e-11	2.939248454775937e-11
1.213133982822018	6.470865632774574e-11	2.1106912652683772e-10	1.1976365442364594e-9	4.923153902553134e-8	5.319685824709462e-8	1.7829783976939163e-7	1.6499505060960742e-9	2.566928833681798e-10	7.462603241208886e-11	2.932961475101367e-11
1.213233982822018	6.444616185390517e-11	2.101322901101825e-10	1.191279315320068e-9	4.870897549572131e-8	5.306467257446217e-8	1.8004597783420563e-7	1.6491832559563668e-9	2.5631201021159826e-10	7.448393554432748e-11	2.9266892120990515e-11
1.213333982822018	6.418477005309907e-11	2.0919979235907825e-10	1.1849580297492461e-9	4.819303570515011e-8	5.293324742596378e-8	1.818235140942841e-7	1.6484197385305745e-9	2.5593191641566695e-10	7.434214991897029e-11	2.92043162483946e-11
1.213433982822018	6.392447603598853e-11	2.082716119924921e-10	1.1786724688490988e-9	4.7683619792270924e-8	5.280257898719174e-8	1.836311214587319e-7	1.6476599513158302e-9	2.555525999449639e-10	7.42006746932797e-11	2.9141886725208913e-11
1.213533982822018	6.366527493625095e-11	2.07347727840429e-10	1.1724224153804651e-9	4.718062966558309e-8	5.2672663475154527e-8	1.8546949237380794e-7	1.6469038918392954e-9	2.551740587698757e-10	7.4059509027068e-11	2.907960314469159e-11
1.213633982822018	6.340716191046347e-11	2.0642811884331163e-10	1.1662076535296888e-9	4.668396896727892e-8	5.254349713805282e-8	1.8733933951050392e-7	1.6461515576581264e-9	2.547962908665743e-10	7.391865208268735e-11	2.9017465101370468e-11
1.213733982822018	6.315013213798826e-11	2.0551276405137116e-10	1.160027968898547e-9	4.6193543037743715e-8	5.2415076255062665e-8	1.8924139648060943e-7	1.645402946359516e-9	2.544192942169983e-10	7.37781030250213e-11	2.8955472191039314e-11
1.213833982822018	6.289418082085794e-11	2.0460164262403521e-10	1.1538831484942355e-9	4.5709258880885835e-8	5.228739713611867e-8	1.9117641858259736e-7	1.644658055560695e-9	2.5404306680883233e-10	7.36378610214764e-11	2.8893624010753217e-11
1.213933982822018	6.263930318366449e-11	2.0369473382932292e-10	1.147772980719444e-9	4.523102513027332e-8	5.2160456121700025e-8	1.9314518357876893e-7	1.643916882908948e-9	2.536676066354914e-10	7.349792524197428e-11	2.8831920158823956e-11
1.214033982822018	6.238549447344563e-11	2.0279201704324436e-10	1.14169725536245e-9	4.475875201605946e-8	5.20342495826191e-8	1.951484925051592e-7	1.643179426081621e-9	2.5329291169609295e-10	7.335829485894078e-11	2.877036023481608e-11
1.214133982822018	6.213274995957137e-11	2.0189347174920207e-10	1.1356557635873544e-9	4.429235133267364e-8	5.190877391981258e-8	1.9718717051581065e-7	1.6424456827861303e-9	2.5291897999544616e-10	7.321896904729907e-11	2.8708943839541923e-11
1.214233982822018	6.188106493363527e-11	2.0099907753739312e-10	1.1296482979243768e-9	4.383173640725744e-8	5.178402556413518e-8	1.9926206776308243e-7	1.6417156507600184e-9	2.5254580954403263e-10	7.307994698446251e-11	2.8647670575058355e-11
1.2143339828220179	6.163043470934154e-11	2.001088141042261e-10	1.1236746522602298e-9	4.337682206883325e-8	5.1660000976154776e-8	2.0137406031573422e-7	1.640989327770899e-9	2.521733983579803e-10	7.294122785032338e-11	2.8586540044661337e-11
1.214433982822018	6.138085462239392e-11	1.9922266125171405e-10	1.1177346218284322e-9	4.2927524618165405e-8	5.153669664594925e-8	2.0352405111676814e-7	1.6402667116165208e-9	2.518017444590452e-10	7.28028108272446e-11	2.8525551852881913e-11
1.214533982822018	6.11323200303903e-11	1.983405988869171e-10	1.1118280032000213e-9	4.2483761798336347e-8	5.141410909290966e-8	2.0571297098280802e-7	1.6395478001247886e-9	2.51430845874603e-10	7.266469510005502e-11	2.846470560548261e-11
1.214633982822018	6.088482631270734e-11	1.9746260702133738e-10	1.1059545942739255e-9	4.204545276596852e-8	5.129223486553921e-8	2.0794177964732083e-7	1.6388325911537254e-9	2.5106070063761297e-10	7.252687985603546e-11	2.8404000909452166e-11
1.214733982822018	6.06383688703975e-11	1.9658866577035678e-10	1.100114194267742e-9	4.161251806311824e-8	5.1171070541261026e-8	2.1021146684972685e-7	1.6381210825915682e-9	2.506913067866153e-10	7.238936428491473e-11	2.8343437373001904e-11
1.214833982822018	6.039294312607786e-11	1.9571875535265213e-10	1.0943066037084125e-9	4.1184879589800766e-8	5.105061272622319e-8	2.125230534727905e-7	1.6374132723567167e-9	2.5032266236570065e-10	7.225214757885959e-11	2.8283014605561232e-11
1.214933982822018	6.014854452382401e-11	1.9485285608963438e-10	1.088531624423005e-9	4.076246057713785e-8	5.0930858055109144e-8	2.1487759273076217e-7	1.6367091583977905e-9	2.4995476542449857e-10	7.211522893246672e-11	2.822273221777385e-11
1.215033982822018	5.99051685290629e-11	1.939909484048728e-10	1.0827890595295856e-9	4.034518556111079e-8	5.08118031909481e-8	2.172761714108491e-7	1.6360087386936345e-9	2.495876140181535e-10	7.197860754275356e-11	2.8162589821492917e-11
1.215133982822018	5.966281062846584e-11	1.9313301282353398e-10	1.0770787134281481e-9	3.993298035690446e-8	5.069344482492905e-8	2.19719911170808e-7	1.6353120112533257e-9	2.492212062073072e-10	7.184228260915167e-11	2.810258702977706e-11
1.215233982822018	5.94214663298445e-11	1.9227902997182147e-10	1.0714003917916241e-9	3.952577203382754e-8	5.0575779676217154e-8	2.2220996989554665e-7	1.6346189741162369e-9	2.488555400580855e-10	7.170625333349724e-11	2.8042723456886648e-11
1.215333982822018	5.918113116204383e-11	1.9142898057641865e-10	1.0657539015568966e-9	3.9123488890790744e-8	5.045880449177051e-8	2.2474754311585463e-7	1.6339296253519917e-9	2.4849061364207026e-10	7.157051892002337e-11	2.7982998718278936e-11
1.215433982822018	5.894180067484006e-11	1.9058284546393276e-10	1.0601390509160218e-9	3.872606043233554e-8	5.034251604616133e-8	2.2733386549252335e-7	1.633243963060557e-9	2.4812642503629115e-10	7.143507857535259e-11	2.7923412430604785e-11
1.215533982822018	5.870347043883278e-11	1.8974060556034134e-10	1.0545556493073266e-9	3.83334173451919e-8	5.022691114139683e-8	2.299702123693396e-7	1.6325619853721989e-9	2.4776297232319887e-10	7.129993150848745e-11	2.786396421170337e-11
1.215633982822018	5.846613604534439e-11	1.88902241890453e-10	1.0490035074067546e-9	3.7945491475359364e-8	5.0111986606744445e-8	2.3265790139861916e-7	1.6318836904475455e-9	2.4740025359064884e-10	7.116507693080211e-11	2.7804653680599052e-11
1.215733982822018	5.8229793106318e-11	1.8806773557735454e-10	1.043482437119178e-9	3.756221580569371e-8	4.999773929855809e-8	2.3539829424320784e-7	1.6312090764776115e-9	2.4703826693188914e-10	7.103051405603784e-11	2.7745480457497334e-11
1.215833982822018	5.7994437254211305e-11	1.872370678418701e-10	1.0379922515697532e-9	3.718352443398477e-8	4.988416610010539e-8	2.3819279835906555e-7	1.6305381416837766e-9	2.4667701044552877e-10	7.089624210028912e-11	2.768644416377957e-11
1.215933982822018	5.776006414189741e-11	1.8641022000202786e-10	1.0325327650954595e-9	3.680935255152204e-8	4.9771263921399936e-8	2.4104286886286163e-7	1.6298708843178742e-9	2.46316482235537e-10	7.076226028200125e-11	2.7627544422000374e-11
1.216033982822018	5.752666944256427e-11	1.8558717347252317e-10	1.027103793236555e-9	3.643963642212407e-8	4.965902969903247e-8	2.4395001048922526e-7	1.6292073026621774e-9	2.4595668041121055e-10	7.062856782195951e-11	2.756878085588288e-11
1.2161339828220181	5.7294248849610054e-11	1.8476790976417897e-10	1.021705152728188e-9	3.607431336162895e-8	4.95474603960048e-8	2.46915779642632e-7	1.628547395029404e-9	2.455976030871596e-10	7.049516394328024e-11	2.7510153090314218e-11
1.216233982822018	5.70627980765488e-11	1.8395241048343328e-10	1.0163366614921203e-9	3.5713321717836484e-8	4.943655300156857e-8	2.499417865491509e-7	1.6278911597627884e-9	2.4523924838329575e-10	7.036204787140659e-11	2.745166075134285e-11
1.216333982822018	5.683231285690304e-11	1.8314065733179216e-10	1.010998138628302e-9	3.5356600850872443e-8	4.932630453106096e-8	2.530296975137995e-7	1.627238595236093e-9	2.448816144248068e-10	7.022921883409668e-11	2.7393303466172833e-11
1.216433982822018	5.660278894411296e-11	1.8233263210532816e-10	1.0056894044068017e-9	3.5004091113998445e-8	4.9216712025747516e-8	2.561812372892004e-7	1.6265896998536182e-9	2.4452469934214305e-10	7.009667606141873e-11	2.733508086316166e-11
1.216533982822018	5.6374222111430446e-11	1.8152831669414418e-10	1.0004102802595334e-9	3.4655733834817594e-8	4.910777255266245e-8	2.5939819156220913e-7	1.6259444720502395e-9	2.441685012709949e-10	6.996441878574126e-11	2.7276992571814817e-11
1.216633982822018	5.614660815182617e-11	1.8072769308186877e-10	9.951605887722353e-10	3.4311471296897644e-8	4.8999483204454814e-8	2.626824095650031e-7	1.6253029102914446e-9	2.438130183522813e-10	6.983244624172629e-11	2.721903822278248e-11
1.216733982822018	5.591994287788808e-11	1.7993074334513218e-10	9.899401536763704e-10	3.397124672178383e-8	4.889184109923298e-8	2.660358068179651e-7	1.6246650130733433e-9	2.434582487321277e-10	6.970075766632077e-11	2.7161217447855492e-11
1.216833982822018	5.569422212172642e-11	1.791374496530602e-10	9.847487998412073e-10	3.363500425139892e-8	4.878484338041436e-8	2.694603680119733e-7	1.6240307789227135e-9	2.431041905618479e-10	6.956935229874978e-11	2.7103529879961344e-11
1.216933982822018	5.546944173487816e-11	1.783477942667734e-10	9.795863532658666e-10	3.33026889308194e-8	4.867848721657533e-8	2.729581500382884e-7	1.6234002063970381e-9	2.4275084199793367e-10	6.943822938050935e-11	2.704597515316051e-11
1.217033982822018	5.5245597588206396e-11	1.7756175953886936e-10	9.744526410714618e-10	3.297424669141774e-8	4.857276980130142e-8	2.765312851747246e-7	1.6227732940844917e-9	2.4239820120202444e-10	6.930738815535598e-11	2.698855290264209e-11
1.217133982822018	5.5022685571810286e-11	1.7677932791293067e-10	9.693474914933366e-10	3.264962433436507e-8	4.8467688353043704e-8	2.8018198443743096e-7	1.6221500406040325e-9	2.420462663409017e-10	6.917682786930225e-11	2.693126276472047e-11
1.217233982822018	5.4800701594926034e-11	1.7600048192302156e-10	9.64270733873276e-10	3.2328769514481724e-8	4.836324011497273e-8	2.839125411081838e-7	1.6215304446053828e-9	2.416950355864664e-10	6.90465477706074e-11	2.6874104376831105e-11
1.217333982822018	5.4579641585833906e-11	1.7522520419319452e-10	9.592221986518656e-10	3.201163072443089e-8	4.825942235483671e-8	2.877253344477816e-7	1.620914504769096e-9	2.413445071157214e-10	6.891654710976951e-11	2.6817077377526495e-11
1.217433982822018	5.435950149176302e-11	1.7445347743699638e-10	9.5420171736084e-10	3.169815727924455e-8	4.8156232364821404e-8	2.916228336068983e-7	1.6203022198065773e-9	2.4099467911075714e-10	6.878682513952019e-11	2.6760181406473135e-11
1.217533982822018	5.414027727879943e-11	1.7368528445697444e-10	9.492091226155162e-10	3.138829930117479e-8	4.805366746140971e-8	2.9560760174644897e-7	1.6196935884600898e-9	2.406455497587273e-10	6.865738111481283e-11	2.6703416104446367e-11
1.217633982822018	5.3921964931791026e-11	1.7292060814419976e-10	9.442442481073042e-10	3.10820077048644e-8	4.795172498524722e-8	2.996823003804668e-7	1.619088609502853e-9	2.402971172518444e-10	6.852821429282007e-11	2.6646781113328228e-11
1.217733982822018	5.370456045425636e-11	1.7215943147776584e-10	9.393069285962213e-10	3.0779234182825314e-8	4.7850402301004464e-8	3.0384969395530727e-7	1.6184872817389985e-9	2.399493797873463e-10	6.839932393292236e-11	2.6590276076101854e-11
1.217833982822018	5.348805986829213e-11	1.7140173752432382e-10	9.343969999035291e-10	3.0479931191222816e-8	4.774969679724628e-8	3.0811265468003057e-7	1.617889604003686e-9	2.396023355674967e-10	6.827070929670293e-11	2.6533900636849472e-11
1.217933982822018	5.327245921448002e-11	1.7064750943759364e-10	9.295142989043381e-10	3.018405193595245e-8	4.7649605886297156e-8	3.124741676238307e-7	1.6172955751630584e-9	2.392559827995509e-10	6.814236964793836e-11	2.6477654440747006e-11
1.218033982822018	5.305775455179851e-11	1.6989673045789125e-10	9.246586635203696e-10	2.9891550359009326e-8	4.7550127004114856e-8	3.1693733609758423e-7	1.6167051941143651e-9	2.3891031969575546e-10	6.801430425259357e-11	2.6421537134061788e-11
1.218133982822018	5.2843941957529035e-11	1.691493839116552e-10	9.198299327126831e-10	2.960238112513618e-8	4.745125761015905e-8	3.215053873377259e-7	1.6161184597859054e-9	2.38565344473315e-10	6.788651237881191e-11	2.6365548364147343e-11
1.2182339828220181	5.2631017527167486e-11	1.684054532109717e-10	9.150279464745037e-10	2.9316499608749264e-8	4.735299518726777e-8	3.261816785121028e-7	1.6155353711371521e-9	2.382210553543902e-10	6.775899329690992e-11	2.6309687779441167e-11
1.2183339828220179	5.241897737433497e-11	1.6766492185311958e-10	9.102525458241309e-10	2.9033861881135366e-8	4.725533724153172e-8	3.309697030687302e-7	1.614955927158728e-9	2.378774505660717e-10	6.763174627936904e-11	2.625395502945988e-11
1.218433982822018	5.220781763068499e-11	1.6692777342008384e-10	9.05503572797767e-10	2.8754424697902586e-8	4.715828130217044e-8	3.358730974503304e-7	1.6143801268724763e-9	2.3753452834036433e-10	6.75047706008268e-11	2.619834976479553e-11
1.218533982822018	5.199753444582006e-11	1.661939915781153e-10	9.007808704426298e-10	2.8478145486703803e-8	4.7061824921414164e-8	3.408956481984348e-7	1.6138079693315019e-9	2.371922869141769e-10	6.737806553807365e-11	2.6142871637113426e-11
1.218633982822018	5.1788123987198565e-11	1.6546356007725774e-10	8.960842828098539e-10	2.820498233519488e-8	4.696596567438128e-8	3.4604129947377697e-7	1.6132394536201954e-9	2.3685072452929684e-10	6.725163037004144e-11	2.608752029914619e-11
1.218733982822018	5.157958244004883e-11	1.6473646275089355e-10	8.9141365494765e-10	2.7934893979248485e-8	4.6870701158962624e-8	3.513141610205808e-7	1.6126745788542782e-9	2.3650983943237905e-10	6.71254643777981e-11	2.603229540469187e-11
1.218833982822018	5.137190600728248e-11	1.640126835152915e-10	8.867688328944152e-10	2.7667839791404242e-8	4.677602899570528e-8	3.5671851660527995e-7	1.6121133441808642e-9	2.3616962987492975e-10	6.699956684454142e-11	2.5977196608609523e-11
1.218933982822018	5.1165090909405195e-11	1.6329220636914928e-10	8.82149663671897e-10	2.7403779769552204e-8	4.6681946827697326e-8	3.622588329621791e-7	1.611555748778465e-9	2.3583009411328685e-10	6.687393705558927e-11	2.5922223566815582e-11
1.219033982822018	5.095913338443205e-11	1.625750153931546e-10	8.7755599527846e-10	2.7142674525846887e-8	4.6588452320456485e-8	3.679397692812144e-7	1.6110017918570672e-9	2.35491230408605e-10	6.674857429837451e-11	2.5867375936280482e-11
1.219133982822018	5.075402968780079e-11	1.6186109474952577e-10	8.729876766823492e-10	2.6884485275843916e-8	4.6495543161818814e-8	3.737661872757556e-7	1.61045147265816e-9	2.351530370268407e-10	6.662347786243748e-11	2.5812653375025035e-11
1.219233982822018	5.054977609228599e-11	1.6115042868158118e-10	8.684445578150373e-10	2.6629173827855223e-8	4.640321706182944e-8	3.797431618713164e-7	1.6099047904547955e-9	2.348155122387358e-10	6.649864703941886e-11	2.5758055542116863e-11
1.219333982822018	5.0346368887914245e-11	1.604430015132843e-10	8.639264895645803e-10	2.6376702572517913e-8	4.631147175263447e-8	3.8587599255945666e-7	1.6093617445516019e-9	2.3447865431979957e-10	6.637408112305255e-11	2.570358209766635e-11
1.219433982822018	5.014380438187833e-11	1.5973879764881515e-10	8.594333237690813e-10	2.612703447257209e-8	4.622030498837589e-8	3.9217021546458564e-7	1.608822334284854e-9	2.3414246155029175e-10	6.624977940915761e-11	2.5649232702823794e-11
1.219533982822018	4.994207889845441e-11	1.5903780157212918e-10	8.549649132101486e-10	2.5880133052842822e-8	4.6129714545086757e-8	3.986316161754263e-7	1.608286559022522e-9	2.338069322152111e-10	6.612574119563328e-11	2.5595007019775385e-11
1.219633982822018	4.974118877891784e-11	1.5833999784652582e-10	8.505211116064399e-10	2.56359623904214e-8	4.603969822058891e-8	4.0526624339698127e-7	1.6077544181643119e-9	2.3347206460427537e-10	6.600196578245096e-11	2.5540904711739698e-11
1.219733982822018	4.954113038145769e-11	1.5764537111421153e-10	8.4610177360722e-10	2.539448710504101e-8	4.595025383439116e-8	4.1208042348369215e-7	1.6072259111416946e-9	2.331378570119054e-10	6.58784524716459e-11	2.5486925442964433e-11
1.219833982822018	4.93419000810977e-11	1.56953906095879e-10	8.417067547860051e-10	2.5155672349644767e-8	4.5861379227590985e-8	4.1908077591938494e-7	1.6067010374179883e-9	2.328043077372117e-10	6.575520056731319e-11	2.5433068878722657e-11
1.219933982822018	4.914349426960892e-11	1.5626558759027553e-10	8.3733591163422e-10	2.491948380113852e-8	4.577307226277599e-8	4.262742298152753e-7	1.6061797964883921e-9	2.3247141508397697e-10	6.563220937559806e-11	2.5379334685309357e-11
1.220033982822018	4.8945909355432136e-11	1.5558040047378328e-10	8.329891015549127e-10	2.4685887651326806e-8	4.5685330823927895e-8	4.33668041503345e-7	1.6056621878800362e-9	2.3213917736064097e-10	6.550947820469084e-11	2.5325722530038183e-11
1.220133982822018	4.874914176359253e-11	1.5489832969999008e-10	8.286661828565313e-10	2.445485059802647e-8	4.559815281632781e-8	4.412698133090831e-7	1.6051482111520139e-9	2.3180759288028217e-10	6.538700636481937e-11	2.527223208123732e-11
1.220233982822018	4.855318793562071e-11	1.5421936029927788e-10	8.243670147467163e-10	2.4226339836355657e-8	4.551153616646346e-8	4.4908751359494624e-7	1.604637865895472e-9	2.3147665996060715e-10	6.526479316824198e-11	2.5218863008247063e-11
1.220333982822018	4.835804432946958e-11	1.5354347737840318e-10	8.200914573261583e-10	2.4000323050191338e-8	4.542547882193749e-8	4.571294981738613e-7	1.6041311517336242e-9	2.3114637692392768e-10	6.514283792924042e-11	2.5165614981415055e-11
1.220433982822018	4.8163707419437626e-11	1.5287066612008775e-10	8.158393715825409e-10	2.377676840379767e-8	4.533997875137879e-8	4.654045332008963e-7	1.6036280683218526e-9	2.3081674209715774e-10	6.502113996411578e-11	2.5112487672094696e-11
1.220533982822018	4.797017369608491e-11	1.5220091178259265e-10	8.116106193844054e-10	2.3555644533610638e-8	4.525503394435196e-8	4.739218196612789e-7	1.60312861534768e-9	2.3048775381177981e-10	6.489969859117656e-11	2.5059480752639444e-11
1.220633982822018	4.777743966615528e-11	1.5153419969932893e-10	8.074050634752077e-10	2.3336920540189134e-8	4.517064241127297e-8	4.826910195829677e-7	1.602632792530928e-9	2.3015941040384683e-10	6.477851313073747e-11	2.500659389640154e-11
1.220733982822018	4.758550185249724e-11	1.5087051527843043e-10	8.032225674673093e-10	2.3120565980317422e-8	4.5086802183322304e-8	4.917222841144634e-7	1.6021405996236696e-9	2.2983171021395452e-10	6.465758290510771e-11	2.495382677772678e-11
1.220833982822018	4.7394356793984166e-11	1.502098440023656e-10	7.990629958360892e-10	2.290655085926304e-8	4.500351131236279e-8	5.010262836211295e-7	1.601652036410359e-9	2.2950465158723274e-10	6.453690723858908e-11	2.4901179071952617e-11
1.220933982822018	4.720400104543696e-11	1.4955217142752366e-10	7.949262139140388e-10	2.269484562318222e-8	4.492076787085682e-8	5.10614239967735e-7	1.6011671027078567e-9	2.291782328733283e-10	6.441648545746547e-11	2.4848650455403963e-11
1.221033982822018	4.701443117754698e-11	1.4889748318382298e-10	7.908120878849377e-10	2.2485421151672123e-8	4.4838569951786286e-8	5.204979611708415e-7	1.6006857983654989e-9	2.2885245242638995e-10	6.429631688999855e-11	2.479624060539034e-11
1.221133982822018	4.68256437767949e-11	1.482457649743045e-10	7.867204847780536e-10	2.2278248750465794e-8	4.475691566857312e-8	5.306898786221062e-7	1.6002081232651248e-9	2.285273086050503e-10	6.417640086641929e-11	2.4743949200201517e-11
1.221233982822018	4.663763544537742e-11	1.4759700257474342e-10	7.826512724623935e-10	2.2073300144267388e-8	4.4675803155002764e-8	5.41203087103098e-7	1.599734077321185e-9	2.282027997724163e-10	6.405673671892383e-11	2.4691775919105748e-11
1.221333982822018	4.645040280112831e-11	1.469511818332531e-10	7.786043196410024e-10	2.187054746972368e-8	4.4595230565147824e-8	5.520513878336047e-7	1.599263660480752e-9	2.2787892429604811e-10	6.393732378166451e-11	2.4639720442345045e-11
1.221433982822018	4.626394247744315e-11	1.4630828866989414e-10	7.745794958452844e-10	2.1669963268529812e-8	4.451519607329455e-8	5.632493348194853e-7	1.5987968727236214e-9	2.2755568054795018e-10	6.381816139074456e-11	2.458778245113283e-11
1.221533982822018	4.607825112320166e-11	1.4566830907628624e-10	7.705766714293817e-10	2.1471520480665765e-8	4.443569787386896e-8	5.748122847924703e-7	1.598333714062335e-9	2.2723306690454943e-10	6.369924888421138e-11	2.4535961627649774e-11
1.221633982822018	4.589332540269458e-11	1.4503122911521803e-10	7.665957175645855e-10	2.1275192437761634e-8	4.4356734181366595e-8	5.867564510639394e-7	1.597874184542272e-9	2.2691108174668544e-10	6.358058560205002e-11	2.4484257655041384e-11
1.221733982822018	4.570916199554642e-11	1.4439703492026895e-10	7.626365062337981e-10	2.1080952856587638e-8	4.427830323028259e-8	5.990989616475834e-7	1.5974182842416896e-9	2.26589723459594e-10	6.346217088617639e-11	2.4432670217414126e-11
1.221833982822018	4.552575759664138e-11	1.4376571269542508e-10	7.586989102260326e-10	2.088877583266809e-8	4.420040327504381e-8	6.118579220423711e-7	1.5969660132718092e-9	2.262689904328913e-10	6.334400408043143e-11	2.438119899983255e-11
1.221933982822018	4.534310891604861e-11	1.4313724871469366e-10	7.547828031309361e-10	2.069863583401392e-8	4.41230325899417e-8	6.250524831083087e-7	1.5965173717768504e-9	2.2594888106056055e-10	6.322608453057443e-11	2.432984368831548e-11
1.222033982822018	4.5161212678949734e-11	1.425116293217356e-10	7.508880593333811e-10	2.0510507694975097e-8	4.404618946906821e-8	6.387029145129356e-7	1.5960723599341368e-9	2.256293937409378e-10	6.31084115842767e-11	2.4278603969833868e-11
1.222133982822018	4.4980065625562086e-11	1.4188884092947668e-10	7.470145540080583e-10	2.032436661020569e-8	4.396987222625071e-8	6.52830684277849e-7	1.595630977954095e-9	2.2531052687669205e-10	6.299098459111396e-11	2.4227479532305835e-11
1.2222339828220181	4.479966451106816e-11	1.412688700197484e-10	7.431621631141534e-10	2.0140188128744112e-8	4.389407919499163e-8	6.674585450117299e-7	1.5951932260804045e-9	2.2499227887481849e-10	6.287380290256243e-11	2.4176470064595418e-11
1.2223339828220179	4.4620006105543813e-11	1.4065170314290906e-10	7.393307633900726e-10	1.995794814820401e-8	4.381880872840747e-8	6.826106274802713e-7	1.5947591045900032e-9	2.246746481466201e-10	6.275686587199142e-11	2.412557525650823e-11
1.222433982822018	4.444108719387923e-11	1.4003732691746943e-10	7.355202323480597e-10	1.9777622909067485e-8	4.374405919916871e-8	6.983125422366131e-7	1.5943286137931685e-9	2.243576331076883e-10	6.264017285465432e-11	2.4074794798787918e-11
1.222533982822018	4.426290457571545e-11	1.394257280297381e-10	7.317304482691161e-10	1.9599188989094987e-8	4.366982899944424e-8	7.145914901149934e-7	1.593901754033597e-9	2.2404123217789845e-10	6.252372320768716e-11	2.4024128383114352e-11
1.222633982822018	4.408545506536689e-11	1.3881689323344841e-10	7.279612901977042e-10	1.9422623297827822e-8	4.359611654084387e-8	7.31476382484618e-7	1.5934785256884745e-9	2.2372544378138688e-10	6.240751629009975e-11	2.3973575702099128e-11
1.222733982822018	4.390873549175112e-11	1.3821080934939463e-10	7.242126379366258e-10	1.9247903071198797e-8	4.352292025436464e-8	7.48997972260949e-7	1.5930589291685198e-9	2.2341026634653994e-10	6.22915514627683e-11	2.3923136449283105e-11
1.222833982822018	4.373274269831865e-11	1.3760746326507532e-10	7.204843720419173e-10	1.9075005866240414e-8	4.3450238590337665e-8	7.671889967901698e-7	1.5926429649180912e-9	2.230956983059799e-10	6.217582808843099e-11	2.3872810319133105e-11
1.222933982822018	4.355747354298188e-11	1.3700684193433323e-10	7.167763738177617e-10	1.890390955589022e-8	4.337807001837709e-8	7.860843338535267e-7	1.5922306334152347e-9	2.2278173809654918e-10	6.206034553168236e-11	2.382259700703879e-11
1.223033982822018	4.3382924898044605e-11	1.364089323769997e-10	7.130885253114389e-10	1.8734592323891662e-8	4.330641302733009e-8	8.057211721875167e-7	1.59182193517177e-9	2.224683841592986e-10	6.194510315896483e-11	2.3772496209309594e-11
1.223133982822018	4.320909365013196e-11	1.3581372167853612e-10	7.094207093083304e-10	1.8567032659788208e-8	4.3235266125227986e-8	8.261391980858208e-7	1.5914168707333496e-9	2.2215563493946951e-10	6.183010033856426e-11	2.3722507623171652e-11
1.223233982822018	4.3035976700120854e-11	1.3522119698968246e-10	7.05772809326945e-10	1.8401209354009083e-8	4.316462783923997e-8	8.47380799841111e-7	1.5910154406795315e-9	2.2184348888648138e-10	6.171533644060317e-11	2.3672630946764098e-11
1.223333982822018	4.2863570963072474e-11	1.3463134552611432e-10	7.021447096139847e-10	1.8237101493044828e-8	4.3094496715627897e-8	8.694912920045766e-7	1.5906176456238828e-9	2.2153194445391913e-10	6.160081083703536e-11	2.3622865879137253e-11
1.223433982822018	4.2691873368160253e-11	1.3404415456808062e-10	6.985362951394566e-10	1.8074688454709618e-8	4.3024871319701904e-8	8.925191616910395e-7	1.5902234862140174e-9	2.2122100009951716e-10	6.14865229016389e-11	2.3573212120248178e-11
1.223533982822018	4.252088085860338e-11	1.3345961146006833e-10	6.949474515917894e-10	1.791394990349087e-8	4.295575023577873e-8	9.165163394435782e-7	1.5898329631316984e-9	2.209106542851453e-10	6.137247201000992e-11	2.35236693709587e-11
1.223633982822018	4.2350590391598727e-11	1.328777036104539e-10	6.91378065373032e-10	1.7754865785982114e-8	4.288713206714058e-8	9.41538497498912e-7	1.5894460770929083e-9	2.2060090547679693e-10	6.125865753955847e-11	2.347423733303161e-11
1.223733982822018	4.2180998938251515e-11	1.3229841849115806e-10	6.878280235940381e-10	1.759741632639825e-8	4.281901543599558e-8	9.67645378670018e-7	1.5890628288479091e-9	2.2029175214457018e-10	6.114507886949942e-11	2.342491570912789e-11
1.223833982822018	4.2012103483511125e-11	1.3172174363730988e-10	6.842972140697318e-10	1.7441582022172938e-8	4.2751398983441685e-8	9.949011594940693e-7	1.5886832191813753e-9	2.1998319276266273e-10	6.103173538085014e-11	2.3375704202804206e-11
1.223933982822018	4.184390102609889e-11	1.3114766664690272e-10	6.807855253143568e-10	1.728734363963298e-8	4.268428136942774e-8	1.0233748517900903e-6	1.5883072489123874e-9	2.1967522580934607e-10	6.091862645642069e-11	2.3326602518508633e-11
1.224033982822018	4.16763885784463e-11	1.3057617518046333e-10	6.772928465368043e-10	1.7134682209752663e-8	4.261766127272137e-8	1.0531407473437658e-6	1.587934918894594e-9	2.193678497669624e-10	6.08057514808106e-11	2.3277610361578885e-11
1.224133982822018	4.1509563166625673e-11	1.3000725696071178e-10	6.738190676359623e-10	1.6983579023982437e-8	4.2551537390874376e-8	1.0842789110990285e-6	1.587566230016251e-9	2.1906106312190555e-10	6.0693109840402e-11	2.3228727438238933e-11
1.224233982822018	4.134342183028483e-11	1.2944089977223052e-10	6.703640791960781e-10	1.6834015630152635e-8	4.2485908440191936e-8	1.1168757290033386e-6	1.5872011832003164e-9	2.1875486436460814e-10	6.058070092335413e-11	2.317995345559554e-11
1.224333982822018	4.117796162258116e-11	1.2887709146113148e-10	6.66927772482173e-10	1.6685973828450275e-8	4.242077315570201e-8	1.1510245175445253e-6	1.586839779404524e-9	2.1844925198952682e-10	6.046852411959606e-11	2.3131288121636074e-11
1.224433982822018	4.1013179610117733e-11	1.2831581993473265e-10	6.635100394355114e-10	1.6539435667468338e-8	4.235613029112744e-8	1.1868262030528715e-6	1.586482019621489e-9	2.1814422449513415e-10	6.035657882082346e-11	2.3082731145225127e-11
1.224533982822018	4.084907287287522e-11	1.2775707316122248e-10	6.601107726690334e-10	1.639438344032227e-8	4.2291978618858245e-8	1.2243900800533344e-6	1.5861279048787633e-9	2.1783978038389635e-10	6.024486442048977e-11	2.3034282236101413e-11
1.224633982822018	4.0685638504150156e-11	1.272008391693388e-10	6.567298654628984e-10	1.625079968083869e-8	4.222831692992658e-8	1.2638346593638181e-6	1.5857774362389405e-9	2.1753591816226537e-10	6.013338031380216e-11	2.29859411048751e-11
1.224733982822018	4.0522873610488415e-11	1.2664710604804376e-10	6.533672117600079e-10	1.6108667159809222e-8	4.21651440339827e-8	1.3052886182950322e-6	1.5854306147997345e-9	2.172326363406635e-10	6.002212589771519e-11	2.2937707463024763e-11
1.224833982822018	4.036077531162223e-11	1.2609586194620554e-10	6.500227061615983e-10	1.596796888131147e-8	4.2102458759273534e-8	1.348891867254227e-6	1.5850874416940884e-9	2.1692993343347325e-10	5.991110057092575e-11	2.28895810228947e-11
1.224933982822018	4.019934074040624e-11	1.2554709507227204e-10	6.466962439228259e-10	1.5828688079093867e-8	4.204025995262051e-8	1.3947967493499787e-6	1.5847479180902192e-9	2.1662780795901825e-10	5.980030373386563e-11	2.28415614976916e-11
1.225033982822018	4.0038567042754056e-11	1.250007936939574e-10	6.433877209484237e-10	1.5690808213024706e-8	4.197854647940132e-8	1.4431693923071697e-6	1.5844120451917552e-9	2.1632625843955472e-10	5.968973478869813e-11	2.2793648601481958e-11
1.225133982822018	3.987845137757498e-11	1.2445694613792361e-10	6.400970337883454e-10	1.555431296560281e-8	4.1917317223532097e-8	1.4941912352145353e-6	1.5840798242377919e-9	2.1602528340125505e-10	5.957939313930957e-11	2.274584204918906e-11
1.225233982822018	3.9718990916710976e-11	1.2391554078946953e-10	6.368240796334976e-10	1.541918623852982e-8	4.1856571087451805e-8	1.5480607564456522e-6	1.583751256503016e-9	2.157248813741986e-10	5.946927819130667e-11	2.2698141556590498e-11
1.225333982822018	3.9560182844875594e-11	1.233765660922101e-10	6.335687563114324e-10	1.5285412149341282e-8	4.179630699210672e-8	1.604995433646563e-6	1.5834263432977507e-9	2.1542505089235172e-10	5.935938935200783e-11	2.265054684031432e-11
1.225433982822018	3.940202435958972e-11	1.2284001054777185e-10	6.303309622821371e-10	1.5152975028097425e-8	4.173652387693845e-8	1.665233972126882e-6	1.58310508596809e-9	2.1512579049356096e-10	5.924972603043975e-11	2.26030576178375e-11
1.225533982822018	3.924451267112128e-11	1.2230586271548392e-10	6.271105966338149e-10	1.502185941413082e-8	4.167722069987275e-8	1.7290388445212427e-6	1.5827874858959807e-9	2.1482709871953703e-10	5.91402876373306e-11	2.2555673607481918e-11
1.225633982822018	3.9087645002423544e-11	1.217741112120649e-10	6.239075590786988e-10	1.4892050052850199e-8	4.161839643730932e-8	1.7966991924516264e-6	1.5824735444993007e-9	2.1452897411584142e-10	5.903107358510422e-11	2.250839452841217e-11
1.225733982822018	3.893141858907395e-11	1.2124474471132292e-10	6.207217499489212e-10	1.4763531892600473e-8	4.156005008411445e-8	1.8685341504164295e-6	1.582163263232006e-9	2.1423141523187658e-10	5.892208328787671e-11	2.2461220100632934e-11
1.225833982822018	3.877583067921238e-11	1.2071775194384916e-10	6.175530701923768e-10	1.463629008157544e-8	4.150218065361355e-8	1.9448966636508233e-6	1.5818566435841443e-9	2.139344206208673e-10	5.881331616144733e-11	2.241415004498532e-11
1.225933982822018	3.86208785334817e-11	1.2019312169671473e-10	6.144014213686345e-10	1.451030996478528e-8	4.1444787177587875e-8	2.0261778857169205e-6	1.5815536870820347e-9	2.1363798883985294e-10	5.870477162329562e-11	2.2367184083144918e-11
1.226033982822018	3.846655942496669e-11	1.1967084281316985e-10	6.112667056448909e-10	1.438557708107468e-8	4.1387868706269224e-8	2.1128122587107616e-6	1.5812543952883057e-9	2.1334211844966986e-10	5.859644909257455e-11	2.2320321937618454e-11
1.226133982822018	3.8312870639134404e-11	1.1915090419234677e-10	6.081488257919184e-10	1.4262077160193445e-8	4.1331424308340915e-8	2.2052833999869114e-6	1.580958769802044e-9	2.130468080149444e-10	5.848834799010618e-11	2.2273563331741372e-11
1.2262339828220181	3.815980947377492e-11	1.1863329478895937e-10	6.050476851800759e-10	1.41397961199156e-8	4.1275453070935654e-8	2.3041309451980838e-6	1.5806668122588503e-9	2.1275205610407386e-10	5.838046773837449e-11	2.2226907989674743e-11
1.2263339828220179	3.800737323894198e-11	1.181180036130152e-10	6.019631877753503e-10	1.4018720063210542e-8	4.121995409963929e-8	2.409958529497075e-6	1.5803785243309828e-9	2.1245786128921906e-10	5.827280776152224e-11	2.2180355636402974e-11
1.226433982822018	3.7855559256892055e-11	1.176050197295066e-10	5.988952381353439e-10	1.389883527545714e-8	4.1164926518491923e-8	2.523443128618155e-6	1.5800939077274194e-9	2.121642221462854e-10	5.816536748534201e-11	2.2133905997730295e-11
1.226533982822018	3.77043648620296e-11	1.1709433225813846e-10	5.958437414054571e-10	1.3780128221712476e-8	4.1110369469995915e-8	2.6453460313510648e-6	1.5798129641940019e-9	2.118711372549182e-10	5.805814633727497e-11	2.2087558800279016e-11
1.226633982822018	3.7553787400844665e-11	1.165859303730183e-10	5.928086033149049e-10	1.3662585544019877e-8	4.1056282115119756e-8	2.776525777515302e-6	1.5795356955135008e-9	2.1157860519848178e-10	5.7951143746402256e-11	2.204131377148576e-11
1.226733982822018	3.740382423185602e-11	1.1607980330238196e-10	5.897897301729113e-10	1.3546194058767186e-8	4.1002663633308954e-8	2.9179534745305372e-6	1.5792621035057577e-9	2.1128662456405318e-10	5.784435914344037e-11	2.199517063959967e-11
1.226833982822018	3.7254472725555e-11	1.1557594032829386e-10	5.86787028864849e-10	1.343094075408751e-8	4.094951322249441e-8	3.0707310060393973e-6	1.5789921900277626e-9	2.109951939424054e-10	5.773779196073693e-11	2.1949129133678924e-11
1.226933982822018	3.7105730264345086e-11	1.1507433078637427e-10	5.838004068484439e-10	1.3316812787304708e-8	4.089683009910549e-8	3.236112774203301e-6	1.5787259569737746e-9	2.107043119279974e-10	5.763144163226373e-11	2.190318898358855e-11
1.227033982822018	3.6957594242487054e-11	1.1457496406550188e-10	5.808297721499801e-10	1.3203797482421322e-8	4.0844613498083165e-8	3.4155317820469955e-6	1.578463406275429e-9	2.1041397711895895e-10	5.7525307593612227e-11	2.1857349919997344e-11
1.227133982822018	3.681006206604082e-11	1.1407782960754237e-10	5.778750333605576e-10	1.3091882327648986e-8	4.079286267289547e-8	3.6106310753619075e-6	1.5782045399018475e-9	2.1012418811708086e-10	5.74193892819882e-11	2.1811611674375712e-11
1.227233982822018	3.666313115280979e-11	1.1358291690706223e-10	5.749360996323727e-10	1.2981054972980354e-8	4.074157689555485e-8	3.823301841316102e-6	1.5779493598597622e-9	2.0983494352780325e-10	5.731368613620663e-11	2.176597397899267e-11
1.227333982822018	3.651679893228273e-11	1.1309021551104844e-10	5.72012880674988e-10	1.2871303227800992e-8	4.069075545663672e-8	4.055729825189483e-6	1.5776978681935942e-9	2.0954624196019825e-10	5.720819759668561e-11	2.1720436566912928e-11
1.227433982822018	3.637106284557926e-11	1.1259971501863518e-10	5.691052867516881e-10	1.2762615058541912e-8	4.0640397665300284e-8	4.310452208266634e-6	1.5774500669856075e-9	2.092580820269642e-10	5.710292310544188e-11	2.1674999171994842e-11
1.227533982822018	3.622592034539286e-11	1.1211140508081954e-10	5.662132286758033e-10	1.265497858637052e-8	4.05905028493105e-8	4.5904277318264865e-6	1.5772059583559702e-9	2.0897046234440474e-10	5.69978621060848e-11	2.1629661528887094e-11
1.227633982822018	3.6081368895937165e-11	1.116252754001968e-10	5.6333661780712e-10	1.2548382084920693e-8	4.054107035506311e-8	4.899123715089058e-6	1.5769655444629227e-9	2.0868338153242682e-10	5.6893014043811904e-11	2.1584423373026793e-11
1.227733982822018	3.5937405972888615e-11	1.1114131573068107e-10	5.604753660482512e-10	1.2442813978059805e-8	4.049209954761032e-8	5.240624785597858e-6	1.5767288275028755e-9	2.0839683821452104e-10	5.678837836540363e-11	2.1539284440636002e-11
1.227833982822018	3.57940290633328e-11	1.1065951587723469e-10	5.576293858410778e-10	1.2338262837692973e-8	4.044358981068858e-8	5.619769743995711e-6	1.5764958097105133e-9	2.0811083101775126e-10	5.6683954519217296e-11	2.1494244468720252e-11
1.227933982822018	3.5651235665709053e-11	1.1017986569559951e-10	5.547985901632097e-10	1.2234717381603747e-8	4.0395540546748166e-8	6.042325204302029e-6	1.576266493358921e-9	2.0782535857274416e-10	5.6579741955182805e-11	2.144930319506459e-11
1.228033982822018	3.5509023289756406e-11	1.097023550920259e-10	5.519828925244447e-10	1.2132166471330144e-8	4.034795117698479e-8	6.5152077560509775e-6	1.5760408807596997e-9	2.0754041951367454e-10	5.647574012479686e-11	2.1404460358231998e-11
1.228133982822018	3.536738945646021e-11	1.0922697402300846e-10	5.491822069632975e-10	1.2030599110075847e-8	4.0300821141373674e-8	7.0467707913654655e-6	1.575818974263108e-9	2.0725601247825584e-10	5.6371948481118574e-11	2.1359715697560556e-11
1.228233982822018	3.522633169799669e-11	1.087537124950177e-10	5.463964480434912e-10	1.1930004440655503e-8	4.025414989870354e-8	7.647178444638479e-6	1.5756007762581465e-9	2.0697213610772516e-10	5.6268366478763185e-11	2.131506895316055e-11
1.2283339828220181	3.508584755768035e-11	1.0828256056424002e-10	5.436255308505502e-10	1.1830371743473721e-8	4.020793692661535e-8	8.328898256954345e-6	1.5753862891727215e-9	2.066887890468345e-10	5.616499357389819e-11	2.127051986591233e-11
1.2284339828220179	3.4945934589911516e-11	1.0781350833631088e-10	5.408693709883623e-10	1.1731690434538087e-8	4.016218172164016e-8	9.107357696291963e-6	1.575175515473719e-9	2.0640596994383669e-10	5.606182922423788e-11	2.1226068177463593e-11
1.228533982822018	3.480659036012025e-11	1.073465459660557e-10	5.381278845757528e-10	1.1633950063501742e-8	4.011688379924113e-8	0.000010001829927214445	1.5749684576672053e-9	2.0612367745047486e-10	5.595887288903769e-11	2.118171363022677e-11
1.228633982822018	3.466781244471773e-11	1.0688166365722922e-10	5.354009882431446e-10	1.1537140311742121e-8	4.0072042693855406e-8	0.000011036645124024414	1.5747651182984495e-9	2.0584191022196636e-10	5.585612402908944e-11	2.113745596737631e-11
1.228733982822018	3.45295984310404e-11	1.064188516622584e-10	5.326885991291931e-10	1.1441250990467121e-8	4.002765795893969e-8	0.000012242871642114025	1.5745654999521311e-9	2.0556066691699632e-10	5.575358210671642e-11	2.1093294932846596e-11
1.228833982822018	3.439194591729969e-11	1.059581002819865e-10	5.299906348774581e-10	1.1346272038854116e-8	3.99837291670178e-8	0.000013660687546516041	1.5743696052524568e-9	2.0527994619770436e-10	5.5651246585768886e-11	2.1049230271329212e-11
1.228933982822018	3.425485251252826e-11	1.0549939986541442e-10	5.27307013633096e-10	1.1252193522218458e-8	3.994025590972875e-8	0.00001534278664169208	1.5741774368632573e-9	2.049997467296711e-10	5.5549116931618044e-11	2.1005261728270218e-11
1.229033982822018	3.4118315836530943e-11	1.0504274080945127e-10	5.246376540395845e-10	1.115900563021163e-8	3.98972377978776e-8	0.00001735936892498164	1.573988997488144e-9	2.0472006718190726e-10	5.5447192611151585e-11	2.0961389049868204e-11
1.229133982822018	3.398233351983071e-11	1.0458811355865727e-10	5.219824752354633e-10	1.1066698675048478e-8	3.9854674461489315e-8	0.000019805617558631983	1.5738042898706374e-9	2.0444090622684365e-10	5.5345473092769345e-11	2.091761198307098e-11
1.229233982822018	3.3846903203618696e-11	1.0413550860499559e-10	5.193413968510871e-10	1.097526308976293e-8	3.9812565549862784e-8	0.00002281318630223505	1.5736233167942852e-9	2.0416226254031453e-10	5.524395784637674e-11	2.087393027557384e-11
1.229333982822018	3.371202253970291e-11	1.0368491648758263e-10	5.167143390054325e-10	1.088468942649203e-8	3.9770910731628576e-8	0.00002656835872163338	1.573446081082808e-9	2.0388413480155238e-10	5.514264634338094e-11	2.083034367581682e-11
1.229433982822018	3.357768919045862e-11	1.0323632779243993e-10	5.141012223028981e-10	1.079496835478715e-8	3.972970969480853e-8	0.000031341705669286396	1.573272585600256e-9	2.036065216931744e-10	5.504153805668737e-11	2.0786851932982145e-11
1.229533982822018	3.344390082877574e-11	1.0278973315224458e-10	5.115019678301268e-10	1.0706090659952149e-8	3.9688962146875765e-8	0.000037538382747008206	1.5731028332510873e-9	2.033294219011657e-10	5.494063246069083e-11	2.074345479699164e-11
1.229633982822018	3.3310655138011055e-11	1.0234512324608773e-10	5.089164971528774e-10	1.0618047241408704e-8	3.964866781481937e-8	0.000045787279417871254	1.5729368269803644e-9	2.0305283411487464e-10	5.4839929031274826e-11	2.070015201850487e-11
1.229733982822018	3.3177949811937e-11	1.0190248879922692e-10	5.063447323128885e-10	1.0530829111087094e-8	3.96088264452099e-8	0.00005710752406528279	1.5727745697738642e-9	2.0277675702699864e-10	5.473942724580478e-11	2.065694334891597e-11
1.229833982822018	3.3045782554691854e-11	1.0146182058284496e-10	5.037865958247797e-10	1.0444427391842642e-8	3.9569437804266186e-8	0.00007323976610979906	1.5726160646582109e-9	2.0250118933357157e-10	5.463912658312201e-11	2.0613828540351657e-11
1.229933982822018	3.291415108073152e-11	1.0102310941381113e-10	5.012420106729796e-10	1.03588333158979e-8	3.9530501677927195e-8	0.00009735878303205852	1.5724613147010624e-9	2.022261297339559e-10	5.453902652354236e-11	2.057080734566896e-11
1.230033982822018	3.278305311477895e-11	1.005863461544336e-10	4.987109003086513e-10	1.0274038223308564e-8	3.9492017871921855e-8	0.00013576576725653986	1.5723103230111716e-9	2.0195157693082385e-10	5.443912654884739e-11	2.0527879518451973e-11
1.230133982822018	3.2652486391776505e-11	1.0015152171222903e-10	4.96193188646666e-10	1.0190033560454697e-8	3.945398621184598e-8	0.00020246594170459138	1.5721630927386136e-9	2.0167752963015716e-10	5.433942614228232e-11	2.0485044813010576e-11
1.2302339828220181	3.252244865683588e-11	9.97186270396815e-11	4.936888000625885e-10	1.010681087855485e-8	3.9416406543237524e-8	0.0003339996439172104	1.5720196270748924e-9	2.014039865412257e-10	5.423992478855072e-11	2.04423029843773e-11
1.230333982822018	3.2392937665191675e-11	9.928765313400698e-11	4.91197659389684e-10	1.0024361832204931e-8	3.9379278731655824e-8	0.0006524550883447018	1.571879929253065e-9	2.0113094637658152e-10	5.414062197380863e-11	2.0399653788305116e-11
1.230433982822018	3.226395118215049e-11	9.88585910369142e-11	4.887196919159156e-10	9.942678177937366e-9	3.934260266276389e-8	0.0017940884084090853	1.5717440025479434e-9	2.0085840785204546e-10	5.4041517185660894e-11	2.0357096981264934e-11
1.230533982822018	3.213548698304615e-11	9.843143183438093e-11	4.862548233810381e-10	9.861751772806998e-9	3.9306378242410886e-8	0.014189960518107878	1.571611850276187e-9	2.0058636968669783e-10	5.3942609913156806e-11	2.031463232044356e-11
1.230633982822018	3.200754285319014e-11	9.800616665641431e-11	4.83802979973637e-10	9.78157457299529e-9	3.927060539671999e-8	0.013467582280068821	1.5714834757965134e-9	2.0031483060286773e-10	5.384389964678435e-11	2.027225956374156e-11
1.230733982822018	3.1880116587823475e-11	9.758278667681827e-11	4.813640883282026e-10	9.702138632438188e-9	3.9235284072174604e-8	0.0017511537971706295	1.571358882509775e-9	2.0004378932611585e-10	5.3745385878465384e-11	2.0229978469769364e-11
1.230833982822018	3.1753205992071496e-11	9.716128311297186e-11	4.789380755222733e-10	9.623436101475559e-9	3.920041423571148e-8	0.0006397125685687131	1.571238073859178e-9	1.99773244585231e-10	5.3647068101552386e-11	2.0187788797847153e-11
1.230933982822018	3.162680888089588e-11	9.674164722559493e-11	4.765248690735399e-10	9.545459225521021e-9	3.916599587481321e-8	0.0003275426334952858	1.5711210533303987e-9	1.995031951122155e-10	5.3548945810822085e-11	2.0145690308000836e-11
1.231033982822018	3.150092307904704e-11	9.632387031852287e-11	4.741243969369947e-10	9.468200343752809e-9	3.913202899760401e-8	0.00019829863655944092	1.5710078244517625e-9	1.9923363964227515e-10	5.34510185024724e-11	2.0103682760960594e-11
1.231133982822018	3.1375546421019674e-11	9.590794373848036e-11	4.717365875021092e-10	9.391651887824694e-9	3.9098513632948915e-8	0.0001327116956380094	1.5708983907943718e-9	1.989645769138052e-10	5.335328567411668e-11	2.0061765918157944e-11
1.231233982822018	3.125067675100469e-11	9.549385887485826e-11	4.693613695900141e-10	9.315806380597436e-9	3.9065449830553895e-8	0.000094947980284736	1.5707927559722928e-9	1.986960056683848e-10	5.32557468247793e-11	2.0019939541724205e-11
1.231333982822018	3.112631192284418e-11	9.508160715948836e-11	4.669986724507109e-10	9.240656434889136e-9	3.9032837661070385e-8	0.00007124481425152588	1.5706909236426977e-9	1.9842792465076108e-10	5.3158401454891714e-11	1.9978203394487402e-11
1.231433982822018	3.100244979998496e-11	9.467118006642408e-11	4.646484257602935e-10	9.16619475224552e-9	3.900067721620075e-8	0.00005540298453623354	1.5705928975060345e-9	1.9816033260884172e-10	5.306124906628719e-11	1.9936557239970463e-11
1.231533982822018	3.0879088255433617e-11	9.426256911171499e-11	4.623105596181933e-10	9.092414121728755e-9	3.896896860880755e-8	0.00004429712950499998	1.5704986813061728e-9	1.9789322829368102e-10	5.29642891621963e-11	1.9895000842388845e-11
1.231633982822018	3.075622517171064e-11	9.38557658531925e-11	4.5998500454445557e-10	9.019307418725162e-9	3.8937711973025185e-8	0.00003621318831182578	1.5704082788305924e-9	1.9762661045947204e-10	5.2867521247242835e-11	1.985353396664794e-11
1.231733982822018	3.063385844080613e-11	9.345076189024938e-11	4.5767169147700343e-10	8.946867603771029e-9	3.890690746437371e-8	0.00003014753219271667	1.5703216939105252e-9	1.9736047786353374e-10	5.277094482743879e-11	1.9812156378341424e-11
1.231833982822018	3.0511985964134013e-11	9.304754886362058e-11	4.5537055176896097e-10	8.875087721396628e-9	3.887655525987622e-8	0.00002548089470835523	1.5702389304211327e-9	1.9709482926630046e-10	5.2674559410180014e-11	1.9770867843748306e-11
1.231933982822018	3.0390605652487264e-11	9.26461184551704e-11	4.5308151718595746e-10	8.803960898987792e-9	3.884665555817856e-8	0.000021814405085242935	1.570159992281673e-9	1.9682966343131337e-10	5.2578364504241967e-11	1.9729668129831353e-11
1.232033982822018	3.026971542599489e-11	9.224646238767662e-11	4.5080451990348127e-10	8.733480345664954e-9	3.881720857967231e-8	0.00001888177073927922	1.570084883455673e-9	1.9656497912520658e-10	5.2482359619774755e-11	1.968855700423428e-11
1.232133982822018	3.014931321407582e-11	9.184857242461568e-11	4.485394925042251e-10	8.663639351179059e-9	3.878821456661909e-8	0.000016499722428227062	1.5700136079510738e-9	1.9630077511769648e-10	5.238654426829866e-11	1.9647534235279534e-11
1.232233982822018	3.002939695539693e-11	9.145244036995441e-11	4.462863679754732e-10	8.594431284824828e-9	3.875967378328126e-8	0.00001453879261428775	1.5699461698204632e-9	1.9603705018157743e-10	5.229091796270113e-11	1.9606599591966928e-11
1.2323339828220181	2.9909964597827063e-11	9.105805806793146e-11	4.440450797064851e-10	8.52584959436952e-9	3.873158651604996e-8	0.000012905423363328333	1.5698825731611578e-9	1.9577380309270065e-10	5.219548021722946e-11	1.9565752843969904e-11
1.2324339828220179	2.979101409839574e-11	9.066541740285671e-11	4.418155614859284e-10	8.457887804999666e-9	3.87039530735826e-8	0.000011530648791787741	1.569822822115465e-9	1.9551103262997298e-10	5.2100230547489725e-11	1.9524993761634967e-11
1.232533982822018	2.967254342324759e-11	9.027451029889251e-11	4.395977474992716e-10	8.39053951828107e-9	3.8676773786938123e-8	0.000010362729657043377	1.569766920870816e-9	1.9524873757534089e-10	5.2005168470439456e-11	1.9484322115978096e-11
1.232633982822018	2.955455054760175e-11	8.988532871985489e-11	4.3739157232628385e-10	8.323798411137824e-9	3.865004900971868e-8	9.362238247349518e-6	1.5697148736599451e-9	1.9498691671378407e-10	5.191029350438527e-11	1.9443737678683532e-11
1.232733982822018	2.9437033455706237e-11	8.949786466900036e-11	4.3519697093845026e-10	8.25765823484369e-9	3.86237791182113e-8	8.498704501950887e-6	1.5696666847610666e-9	1.9472556883329848e-10	5.1815605168977326e-11	1.940324022210089e-11
1.232833982822018	2.9319990140797555e-11	8.91121101888251e-11	4.330138786964857e-10	8.192112814030657e-9	3.859796451153682e-8	7.748281373473528e-6	1.5696223584980809e-9	1.9446469272489346e-10	5.172110298520586e-11	1.9362829519243546e-11
1.232933982822018	2.920341860505701e-11	8.872805736085608e-11	4.308422313478278e-10	8.127156045711527e-9	3.857260561179795e-8	7.09209026443061e-6	1.5695818992407287e-9	1.942042871825773e-10	5.1626786475395845e-11	1.932250534378609e-11
1.233033982822018	2.9087316859568545e-11	8.834569830545333e-11	4.286819650241529e-10	8.062781898317345e-9	3.85477028642327e-8	6.515029241541113e-6	1.56954531140478e-9	1.9394435100334632e-10	5.153265516320324e-11	1.9282267470062037e-11
1.233133982822018	2.897168292427685e-11	8.796502518160351e-11	4.265330162389078e-10	7.99898441074929e-9	3.852325673737114e-8	6.004901823307953e-6	1.5695125994522336e-9	1.9368488298717594e-10	5.143870857361091e-11	1.9242115673062278e-11
1.233233982822018	2.8856514827946474e-11	8.758603018672095e-11	4.243953218848754e-10	7.935757691444823e-9	3.8499267723194515e-8	5.551771466601751e-6	1.5694837678914977e-9	1.9342588193701191e-10	5.1344946232924244e-11	1.9202049728432514e-11
1.233333982822018	2.874181060811805e-11	8.720870555644693e-11	4.2226881923172576e-10	7.873095917457438e-9	3.8475736337298494e-8	5.147477332291265e-6	1.569458821277567e-9	1.9316734665875624e-10	5.125136766876589e-11	1.916206941247087e-11
1.233433982822018	2.862756831106899e-11	8.68330435644534e-11	4.2015344592360783e-10	7.810993333550443e-9	3.845266311905915e-8	4.785266878335426e-6	1.5694377642122174e-9	1.929092759612597e-10	5.115797241007306e-11	1.912217450212634e-11
1.233533982822018	2.8513785991770834e-11	8.645903652224131e-11	4.1804913997676043e-10	7.74944425130413e-9	3.8430048631803446e-8	4.459514149936787e-6	1.5694206013442112e-9	1.926516686563096e-10	5.1064759987092025e-11	1.908236477499604e-11
1.233633982822018	2.8400461713849555e-11	8.608667677894628e-11	4.159558397771181e-10	7.688443048236135e-9	3.840789346298199e-8	4.1655016656104225e-6	1.569407337369477e-9	1.9239452355862224e-10	5.097172993137406e-11	1.904264000932379e-11
1.233733982822018	2.8287593549543476e-11	8.571595672114485e-11	4.1387348407794875e-10	7.62798416693494e-9	3.8386198224346815e-8	3.89925000873252e-6	1.5693979770313039e-9	1.9213783948583109e-10	5.087888177577249e-11	1.900299998399731e-11
1.233833982822018	2.817517957966337e-11	8.534686877265749e-11	4.118020119975128e-10	7.568062114206017e-9	3.836496355213067e-8	3.657383564676212e-6	1.5693925251205457e-9	1.9188161525847646e-10	5.0786215054436503e-11	1.8963444478546676e-11
1.233933982822018	2.806321789355193e-11	8.497940539435639e-11	4.09741363016721e-10	7.508671460230763e-9	3.834419010723265e-8	3.4370239016354285e-6	1.5693909864758174e-9	1.916258496999966e-10	5.0693729302808555e-11	1.892397327314185e-11
1.234033982822018	2.795170658904375e-11	8.461355908397134e-11	4.0769147697681874e-10	7.44980683773777e-9	3.8323878575405105e-8	3.235704478219858e-6	1.5693933659836822e-9	1.9137054163671595e-10	5.060142405761917e-11	1.8884586148590613e-11
1.234133982822018	2.7840643772424817e-11	8.424932237590347e-11	4.0565229407708525e-10	7.391462941186138e-9	3.830402966744567e-8	3.0513019393784173e-6	1.5693996685788662e-9	1.91115689897835e-10	5.05092988568831e-11	1.8845282886336733e-11
1.234233982822018	2.7730027558393507e-11	8.388668784102877e-11	4.0362375487255946e-10	7.333634525961204e-9	3.828464411939354e-8	2.8819804143449635e-6	1.5694098992444696e-9	1.9086129331542433e-10	5.041735323989579e-11	1.8806063268457823e-11
1.234333982822018	2.7619856070020424e-11	8.352564808651406e-11	4.0160580027174964e-10	7.276316407581415e-9	3.8265722692727967e-8	2.7261460794103273e-6	1.5694240630121433e-9	1.9060735072440865e-10	5.0325586747228443e-11	1.8766927077662973e-11
1.234433982822018	2.7510127438708695e-11	8.316619575562612e-11	3.9959837153439535e-10	7.219503460917366e-9	3.824726617457251e-8	2.5824098798218735e-6	1.5694421649623241e-9	1.903538609625612e-10	5.023399892072357e-11	1.8727874097290997e-11
1.234533982822018	2.740083980415623e-11	8.280832352754736e-11	3.976014102692263e-10	7.163190619422368e-9	3.8229275377901635e-8	2.449556778806187e-6	1.5694642102244178e-9	1.9010082287049204e-10	5.0142589303492815e-11	1.8688904111308363e-11
1.234633982822018	2.729199131431491e-11	8.245202411718557e-11	3.9561485843173094e-10	7.107372874373309e-9	3.821175114175337e-8	2.326520259902305e-6	1.5694902039770333e-9	1.8984823529163872e-10	5.005135743991021e-11	1.8650016904307112e-11
1.234733982822018	2.7183580125352387e-11	8.209729027499234e-11	3.936386583219565e-10	7.0520452741235525e-9	3.8194694331443874e-8	2.212361081742918e-6	1.5695201514481693e-9	1.8959609707225501e-10	4.996030287560963e-11	1.861121226150252e-11
1.234833982822018	2.707560440161456e-11	8.174411478678055e-11	3.9167275258231327e-10	6.997202923366434e-9	3.8178105838788885e-8	2.106249493891994e-6	1.5695540579154605e-9	1.8934440706140473e-10	4.986942515748146e-11	1.857248996873172e-11
1.234933982822018	2.6968062315585457e-11	8.139249047353543e-11	3.8971708419539187e-10	6.9428409824090575e-9	3.8161986582326056e-8	2.0074502842343045e-6	1.5695919287063492e-9	1.8909316411094705e-10	4.97787238336663e-11	1.8533849812451025e-11
1.235033982822018	2.686095204784978e-11	8.104241019123769e-11	3.8777159648180904e-10	6.888954666457107e-9	3.814633750754456e-8	1.915310154324429e-6	1.5696337691983316e-9	1.8884236707552934e-10	4.968819845355264e-11	1.849529157973407e-11
1.235133982822018	2.675427178705609e-11	8.069386683068272e-11	3.858362330980493e-10	6.835539244909836e-9	3.813115958711862e-8	1.8292470176439373e-6	1.5696795848191847e-9	1.885920148125794e-10	4.9597848567773173e-11	1.8456815058270457e-11
1.235233982822018	2.6648019729876113e-11	8.034685331729858e-11	3.8391093803434173e-10	6.782590040665064e-9	3.811645382114336e-8	1.748740893295141e-6	1.5697293810471549e-9	1.8834210618229112e-10	4.950767372819899e-11	1.84184200363625e-11
1.235333982822018	2.6542194080969588e-11	8.000136261096622e-11	3.8199565561252616e-10	6.730102429434396e-9	3.8102221237378284e-8	1.6733261290750695e-6	1.5697831634112016e-9	1.880926400476182e-10	4.941767348793693e-11	1.838010630292448e-11
1.235433982822018	2.643679305294605e-11	7.965738770584425e-11	3.8009033048396094e-10	6.678071839068221e-9	3.808846289149322e-8	1.602584736753457e-6	1.5698409374912155e-9	1.8784361527426297e-10	4.932784740132527e-11	1.8341873647479832e-11
1.235533982822018	2.633181486632697e-11	7.931492163019065e-11	3.781949076274313e-10	6.626493748890461e-9	3.807517986731976e-8	1.5361406614848866e-6	1.5699027089182473e-9	1.875950307306682e-10	4.923819502393015e-11	1.8303721860159586e-11
1.235633982822018	2.622725774950938e-11	7.897395744618565e-11	3.763093323470594e-10	6.575363689042751e-9	3.806237327710725e-8	1.4736548387192413e-6	1.5699684833747366e-9	1.8734688528800626e-10	4.914871591254068e-11	1.8265650731700284e-11
1.235733982822018	2.612311993872847e-11	7.863448824975942e-11	3.744335502702631e-10	6.5246772398380856e-9	3.8050044261784255e-8	1.4148209173657488e-6	1.5700382665947324e-9	1.8709917782016875e-10	4.9059409625166064e-11	1.8227660053441782e-11
1.235833982822018	2.601939967802123e-11	7.82965071704147e-11	3.7256750734568734e-10	6.4744300311237545e-9	3.8038193991224185e-8	1.3593615485628345e-6	1.5701120643641308e-9	1.8685190720376046e-10	4.89702757210306e-11	1.8189749617325687e-11
1.235933982822018	2.5916095219189347e-11	7.796000737105622e-11	3.707111498411801e-10	6.424617741653218e-9	3.8026823664515585e-8	1.3070251561898041e-6	1.5701898825209008e-9	1.8660507231808376e-10	4.8881313760570555e-11	1.8151919215893102e-11
1.236033982822018	2.5813204821763453e-11	7.76249820478168e-11	3.688644243417732e-10	6.375236098467144e-9	3.8015934510239624e-8	1.257583118986235e-6	1.5702717269553395e-9	1.863586720451365e-10	4.879252330543015e-11	1.8114168642282793e-11
1.236133982822018	2.5710726752967025e-11	7.729142442988749e-11	3.670272777476719e-10	6.326280876283027e-9	3.8005527786750474e-8	1.2108273054228632e-6	1.5703576036102958e-9	1.8611270526959685e-10	4.870390391845793e-11	1.807649769022948e-11
1.236233982822018	2.5608659287679414e-11	7.695932777934627e-11	3.651996572722604e-10	6.2777478968935785e-9	3.799560478246172e-8	1.1665679117673324e-6	1.5704475184814043e-9	1.8586717087881675e-10	4.861545516370168e-11	1.803890615406145e-11
1.2363339828220181	2.5507000708400803e-11	7.662868539098776e-11	3.633815104401185e-10	6.229633028573541e-9	3.798616681613837e-8	1.12463156148152e-6	1.5705414776173193e-9	1.8562206776280943e-10	4.8527176606405724e-11	1.8001393828698552e-11
1.2364339828220179	2.5405749305216474e-11	7.629949059215946e-11	3.6157278508507694e-10	6.181932185495557e-9	3.7977215237194466e-8	1.084859630479393e-6	1.5706394871199756e-9	1.8537739481424539e-10	4.843906781300706e-11	1.7963960509651363e-11
1.236533982822018	2.530490337576098e-11	7.597173674258471e-11	3.5977342934822564e-10	6.134641327152662e-9	3.796875142599619e-8	1.0471067680953491e-6	1.570741553144859e-9	1.8513315092843701e-10	4.8351128351130795e-11	1.7926605993017835e-11
1.236633982822018	2.5204461225183124e-11	7.564541723420837e-11	3.579833916760122e-10	6.087756457791131e-9	3.796077679416938e-8	1.0112395880704117e-6	1.5708476819011626e-9	1.8488933500333228e-10	4.8263357789587085e-11	1.788933007548212e-11
1.236733982822018	2.510442116611178e-11	7.53205254910211e-11	3.5620262081829417e-10	6.041273625849574e-9	3.795329278491556e-8	9.771355075888258e-7	1.5709578796521637e-9	1.8464594593951004e-10	4.8175755698367667e-11	1.7852132554313185e-11
1.236833982822018	2.500478151861766e-11	7.499705496889715e-11	3.544310658264251e-10	5.995188923406363e-9	3.794630087332988e-8	9.44681715544953e-7	1.5710721527153352e-9	1.8440298264015687e-10	4.8088321648639143e-11	1.7815013227361383e-11
1.236933982822018	2.49055406101833e-11	7.467499915543501e-11	3.526686760513627e-10	5.949498485635493e-9	3.793980256672925e-8	9.137742538653755e-7	1.5711905074627275e-9	1.8416044401107573e-10	4.8001055212744046e-11	1.777797189305837e-11
1.237033982822018	2.480669677566425e-11	7.435435156978727e-11	3.5091540114177885e-10	5.904198490269089e-9	3.793379940498317e-8	8.843171979535929e-7	1.5713129503211346e-9	1.8391832896066157e-10	4.791395596419287e-11	1.774100835041392e-11
1.237133982822018	2.470824835725699e-11	7.403510576250486e-11	3.491711910421765e-10	5.859285157068213e-9	3.792829296085258e-8	8.562219242269552e-7	1.5714394877723868e-9	1.8367663639990197e-10	4.782702347766245e-11	1.770412239901468e-11
1.237233982822018	2.4610193704463752e-11	7.371725531537044e-11	3.474359959910362e-10	5.814754747300461e-9	3.7923284840334134e-8	8.294064543322241e-7	1.571570126353608e-9	1.8343536524236254e-10	4.7740257328991735e-11	1.7667313839022015e-11
1.237333982822018	2.45125311740592e-11	7.340079384124196e-11	3.4570976651896073e-10	5.7706035632254155e-9	3.791877668301152e-8	8.037948670062711e-7	1.5717048726574745e-9	1.8319451440418035e-10	4.765365709517763e-11	1.7630582471170463e-11
1.237433982822018	2.441525913005517e-11	7.308571498389083e-11	3.439924534468439e-10	5.726827947586641e-9	3.791477016241211e-8	7.793167697276125e-7	1.571843733332474e-9	1.8295408280405408e-10	4.756722235437238e-11	1.7593928096765436e-11
1.237533982822018	2.4318375943668793e-11	7.277201241784522e-11	3.422840078840378e-10	5.683424283111457e-9	3.791126698637228e-8	7.559068233154907e-7	1.571986715083188e-9	1.8271406936323625e-10	4.7480952685878526e-11	1.755735051768197e-11
1.237633982822018	2.4221879993286668e-11	7.245967984822964e-11	3.4058438122654005e-10	5.640388992016828e-9	3.790826889740608e-8	7.335043135015562e-7	1.5721338246705284e-9	1.8247447300551945e-10	4.739484767014591e-11	1.752084953636224e-11
1.237733982822018	2.41257696644332e-11	7.21487110106109e-11	3.388935251552042e-10	5.597718535522955e-9	3.7905777673084554e-8	7.120527642469629e-7	1.5722850689120392e-9	1.822352926572337e-10	4.7308906888768246e-11	1.7484424955814195e-11
1.237833982822018	2.4030043349736534e-11	7.183909967084077e-11	3.3721139163393323e-10	5.555409413372871e-9	3.790379512641955e-8	6.914995882226094e-7	1.5724404546821441e-9	1.819965272472328e-10	4.722312992447868e-11	1.744807657960952e-11
1.237933982822018	2.393469944889584e-11	7.153083962489916e-11	3.355379329079238e-10	5.5134581633592075e-9	3.7902323106255735e-8	6.717957704286579e-7	1.5725999889124493e-9	1.8175817570688843e-10	4.7137516361147216e-11	1.7411804211882e-11
1.238033982822018	2.3839736368647808e-11	7.122392469874194e-11	3.338731015018793e-10	5.4718613608570224e-9	3.790136349766794e-8	6.528955814124093e-7	1.5727636785919803e-9	1.8152023697007722e-10	4.70520657837755e-11	1.7375607657325326e-11
1.238133982822018	2.374515252273468e-11	7.091834874814755e-11	3.3221685021828076e-10	5.430615618363551e-9	3.790091822236925e-8	6.347563169637234e-7	1.572931530767503e-9	1.8128270997317683e-10	4.69667777784953e-11	1.7339486721191775e-11
1.238233982822018	2.365094633187049e-11	7.061410565856266e-11	3.3056913213562243e-10	5.389717585043838e-9	3.790098923912338e-8	6.173380615323887e-7	1.57310355254377e-9	1.810455936550521e-10	4.6881651932562525e-11	1.7303441209289985e-11
1.238333982822018	2.3557116223710476e-11	7.031118934495138e-11	3.2892990060670533e-10	5.34916394628296e-9	3.790157854416645e-8	6.006034729301219e-7	1.5732797510838379e-9	1.808088869570518e-10	4.6796687834356e-11	1.7267470927983662e-11
1.238433982822018	2.3463660632815937e-11	7.000959375164261e-11	3.272991092568952e-10	5.308951423243959e-9	3.790268817163509e-8	5.845175861577766e-7	1.5734601336093106e-9	1.8057258882299172e-10	4.6711885073371465e-11	1.7231575684189118e-11
1.238533982822018	2.3370578000625597e-11	6.970931285218414e-11	3.2567671198244435e-10	5.269076772432531e-9	3.790432019400437e-8	5.690476344422332e-7	1.573644707400669e-9	1.803366981991557e-10	4.6627243240220613e-11	1.7195755285374124e-11
1.238633982822018	2.327786677542029e-11	6.941034064918759e-11	3.2406266294877085e-10	5.229536785266707e-9	3.790647672253191e-8	5.541628857791891e-7	1.5738334797975295e-9	1.8010121403427833e-10	4.6542761926624885e-11	1.7160009539555704e-11
1.238733982822018	2.3185525412293695e-11	6.911267117418239e-11	3.2245691658879113e-10	5.190328287653282e-9	3.790915990771144e-8	5.398344934673167e-7	1.57402645819896e-9	1.7986613527953945e-10	4.645844072541388e-11	1.712433825529868e-11
1.238833982822018	2.3093552373119083e-11	6.881629848746998e-11	3.2085942760123734e-10	5.151448139569388e-9	3.791237193973405e-8	5.260353592817476e-7	1.5742236500637586e-9	1.7963146088855637e-10	4.637427923052055e-11	1.7088741241713522e-11
1.238933982822018	2.3001946126518548e-11	6.852121667797236e-11	3.192701509490135e-10	5.1128932346502905e-9	3.791611504895806e-8	5.127400080812589e-7	1.5744250629107692e-9	1.7939718981737518e-10	4.629027703697908e-11	1.705321830845522e-11
1.239033982822018	2.291070514783139e-11	6.82274198630903e-11	3.176890418575216e-10	5.0746604997821836e-9	3.7920391506387e-8	4.999244727706617e-7	1.5746307043191506e-9	1.791633210244587e-10	4.620643374091952e-11	1.7017769265720635e-11
1.239133982822018	2.2819827919083027e-11	6.793490218855549e-11	3.161160558130475e-10	5.036746894701126e-9	3.7925203624159017e-8	4.875661886533291e-7	1.5748405819287203e-9	1.7892985347068294e-10	4.612274893956627e-11	1.698239392424778e-11
1.239233982822018	2.2729312928954025e-11	6.764365782828554e-11	3.1455114856111226e-10	4.999149411596827e-9	3.793055375604027e-8	4.7564389630851294e-7	1.575054703440217e-9	1.7869678611932143e-10	4.6039222231232343e-11	1.694709209531315e-11
1.239333982822018	2.263915867274892e-11	6.735368098424215e-11	3.129942761048681e-10	4.961865074722246e-9	3.7936444297932906e-8	4.641375522169024e-7	1.5752730766156382e-9	1.7846411793604522e-10	4.5955853215318486e-11	1.6911863590730743e-11
1.239433982822018	2.2549363652365803e-11	6.706496588628494e-11	3.114453947034902e-10	4.924890940008177e-9	3.794287768838899e-8	4.5302824643645116e-7	1.5754957092785386e-9	1.7823184788890643e-10	4.587264149230713e-11	1.6876708222849718e-11
1.239533982822018	2.2459926376265447e-11	6.677750679203436e-11	3.099044608705776e-10	4.888224094683146e-9	3.794985640913472e-8	4.4229812670044634e-7	1.5757226093143416e-9	1.7799997494833456e-10	4.5789586663760754e-11	1.6841625804553185e-11
1.239633982822018	2.2370845359441457e-11	6.649129798672431e-11	3.0837143137257326e-10	4.851861656898435e-9	3.795738298560487e-8	4.319303283719724e-7	1.5759537846706673e-9	1.7776849808712652e-10	4.57066883323184e-11	1.6806616149256107e-11
1.239733982822018	2.2282119123388905e-11	6.620633378306378e-11	3.0684626322718257e-10	4.815800775357937e-9	3.796545998748633e-8	4.219089097443649e-7	1.5761892433576126e-9	1.775374162804358e-10	4.562394610169001e-11	1.6771679070903784e-11
1.239833982822018	2.2193746196075213e-11	6.592260852109942e-11	3.0532891370181886e-10	4.780038628953318e-9	3.79740900292727e-8	4.1221879222685626e-7	1.5764289934481247e-9	1.7730672850576855e-10	4.554135957665667e-11	1.6736814383970217e-11
1.239933982822018	2.2105725111909717e-11	6.5640116568071e-11	3.0381934031204334e-10	4.7445724264038085e-9	3.798327577082755e-8	4.0284570499852497e-7	1.5766730430782757e-9	1.7707643374297063e-10	4.5458928363063315e-11	1.6702021903456205e-11
1.240033982822018	2.201805441171384e-11	6.535885231827805e-11	3.023175008200238e-10	4.709399405900863e-9	3.799301991796046e-8	3.9377613375355743e-7	1.5769214004476182e-9	1.7684653097422214e-10	4.537665206781839e-11	1.6667301444887814e-11
1.240133982822018	2.1930732642691452e-11	6.507881019293875e-11	3.0082335323300506e-10	4.674516834757557e-9	3.8003325223011547e-8	3.849972731959727e-7	1.5771740738195052e-9	1.766170191840266e-10	4.529453029888921e-11	1.6632652824314636e-11
1.240233982822018	2.184375835839884e-11	6.479998464005441e-11	2.9933685580178123e-10	4.639922009062704e-9	3.8014194485447176e-8	3.764969829739118e-7	1.5774310715213977e-9	1.7638789735920328e-10	4.521256266529776e-11	1.659807585830798e-11
1.2403339828220181	2.175713011871682e-11	6.45223701342721e-11	2.978579670191882e-10	4.605612253339564e-9	3.8025630552469114e-8	3.6826374677195134e-7	1.5776924019452537e-9	1.7615916448888217e-10	4.5130748777118966e-11	1.6563570363959574e-11
1.2404339828220179	2.1670846489819738e-11	6.424596117675274e-11	2.9638664561860464e-10	4.571584920209255e-9	3.803763631963163e-8	3.602866343057778e-7	1.5779580735477984e-9	1.7593081956449e-10	4.5049088245476806e-11	1.6529136158879662e-11
1.240533982822018	2.15849060441466e-11	6.397075229502921e-11	2.949228505724424e-10	4.537837390057844e-9	3.805021473147208e-8	3.525552659861139e-7	1.578228094850915e-9	1.7570286157974475e-10	4.496758068253999e-11	1.649477306119513e-11
1.240633982822018	2.1499307360373335e-11	6.369673804288038e-11	2.934665410906858e-10	4.504367070709211e-9	3.806336878215306e-8	3.450597800405119e-7	1.5785024744419356e-9	1.7547528953064666e-10	4.488622570151979e-11	1.6460480889548173e-11
1.240733982822018	2.1414049023382766e-11	6.342391300019059e-11	2.9201767661940816e-10	4.4711713971009495e-9	3.807710151611598e-8	3.3779080189909403e-7	1.5787812209740433e-9	1.752481024154717e-10	4.4805022916666117e-11	1.642625946309457e-11
1.240833982822018	2.1329129624236202e-11	6.315227177282286e-11	2.905762168393078e-10	4.438247830965246e-9	3.8091416028747643e-8	3.307394156684634e-7	1.579064343166575e-9	1.7502129923475976e-10	4.4723971943264703e-11	1.639210860150206e-11
1.240933982822018	2.1244547760145292e-11	6.288180899248412e-11	2.891421216642592e-10	4.405593860513851e-9	3.8106315467059084e-8	3.238971375324597e-7	1.5793518498053933e-9	1.747948789913109e-10	4.4643072397633304e-11	1.6358028124948664e-11
1.241033982822018	2.1160302034442845e-11	6.261251931659202e-11	2.8771535123986674e-10	4.373207000126992e-9	3.812180303037561e-8	3.172558909326529e-7	1.5796437497432166e-9	1.7456884069017195e-10	4.456232389711834e-11	1.6324017854120748e-11
1.241133982822018	2.1076391056555102e-11	6.234439742814951e-11	2.8629586594203487e-10	4.341084790046607e-9	3.813788197104288e-8	3.1080798339390796e-7	1.5799400519000074e-9	1.7434318333863177e-10	4.4481726060092267e-11	1.629007761021209e-11
1.241233982822018	2.0992813441973987e-11	6.207743803561132e-11	2.848836263755372e-10	4.309224796073603e-9	3.8154555595143143e-8	3.045460848716511e-7	1.5802407652633037e-9	1.7411790594621243e-10	4.440127850594985e-11	1.625620721492167e-11
1.241333982822018	2.0909567812228022e-11	6.181163587275524e-11	2.834785933726094e-10	4.277624609268912e-9	3.8171827263227585e-8	2.984632075078265e-7	1.5805458988886004e-9	1.7389300752466246e-10	4.432098085510505e-11	1.622240649045236e-11
1.241433982822018	2.0826652794855522e-11	6.154698569855511e-11	2.8208072799153694e-10	4.246281845658496e-9	3.818970039105981e-8	2.925526866918925e-7	1.5808554618996868e-9	1.7366848708794304e-10	4.424083272898773e-11	1.6188675259509133e-11
1.241533982822018	2.0744067023375933e-11	6.128348229705174e-11	2.8068999151526305e-10	4.215194145942379e-9	3.8208178450375694e-8	2.8680816333164386e-7	1.581169463489038e-9	1.7344434365222597e-10	4.416083375003988e-11	1.6155013345297515e-11
1.241633982822018	2.0661809137262968e-11	6.10211204772262e-11	2.7930634544999555e-10	4.1843591752072215e-9	3.822726496965703e-8	2.8122356724643126e-7	1.5814879129181767e-9	1.7322057623588313e-10	4.4080983541713575e-11	1.6121420571522005e-11
1.241733982822018	2.057987778191697e-11	6.075989507287414e-11	2.7792975152383963e-10	4.153774622642911e-9	3.824696353491792e-8	2.7579310160239245e-7	1.581810819518039e-9	1.729971838594778e-10	4.4001281728466674e-11	1.6087896762384556e-11
1.241833982822018	2.0498271608637224e-11	6.049980094248011e-11	2.765601716854203e-10	4.123438201262641e-9	3.826727779051004e-8	2.7051122831569057e-7	1.5821381926893746e-9	1.727741655457586e-10	4.3921727935760544e-11	1.605444174258296e-11
1.241933982822018	2.0416989274595515e-11	6.024083296909118e-11	2.7519756810252447e-10	4.093347647626732e-9	3.8288211439938705e-8	2.6537265435562423e-7	1.582470041903098e-9	1.7255152031964845e-10	4.384232179005608e-11	1.6021055337309056e-11
1.242033982822018	2.033602944280831e-11	5.998298606019326e-11	2.73841903160751e-10	4.063500721569864e-9	3.830976824669782e-8	2.6037231888486624e-7	1.5828063767006855e-9	1.7232924720823902e-10	4.3763062918810695e-11	1.598773737224751e-11
1.242133982822018	2.0255390782109994e-11	5.972625514758977e-11	2.7249313946216886e-10	4.033895205932173e-9	3.833195203511901e-8	2.5550538117887395e-7	1.5831472066945605e-9	1.7210734524078163e-10	4.3683950950475286e-11	1.595448767357397e-11
1.242233982822018	2.0175071967126466e-11	5.947063518727417e-11	2.711512398239867e-10	4.004528906293386e-9	3.83547666912381e-8	2.507672092710735e-7	1.5834925415684726e-9	1.7188581344867935e-10	4.360498551449174e-11	1.5921306067953627e-11
1.242333982822018	2.009507167824823e-11	5.921612115931146e-11	2.698161672772231e-10	3.975399650710802e-9	3.837821616367727e-8	2.4615336927442735e-7	1.583842391077905e-9	1.7166465086547948e-10	4.352616624128825e-11	1.588819238253952e-11
1.2424339828220181	2.0015388601603564e-11	5.896270806771409e-11	2.684878850653891e-10	3.946505289460345e-9	3.840230446454383e-8	2.4165961533380545e-7	1.5841967650504588e-9	1.7144385652686363e-10	4.344749276227743e-11	1.5855146444971216e-11
1.2425339828220179	1.9936021429033366e-11	5.871039094032455e-11	2.6716635664320133e-10	3.917843694781476e-9	3.84270356703482e-8	2.372818801670078e-7	1.5845556733862467e-9	1.7122342947064342e-10	4.33689647098532e-11	1.582216808337313e-11
1.242633982822018	1.985696885806213e-11	5.845916482868711e-11	2.658515456752494e-10	3.8894127606241905e-9	3.845241392293769e-8	2.3301626615519794e-7	1.5849191260583187e-9	1.710033687367485e-10	4.329058171738635e-11	1.5789257126352813e-11
1.242733982822018	1.9778229591875562e-11	5.82090248079396e-11	2.6454341603473906e-10	3.861210402401016e-9	3.8478443430448314e-8	2.288590369470099e-7	1.5852871331130314e-9	1.7078367336722205e-10	4.3212343419223374e-11	1.5756413402999938e-11
1.242833982822018	1.9699802339291124e-11	5.7959965976683684e-11	2.6324193180219187e-10	3.833234556740403e-9	3.850512846827606e-8	2.2480660954231257e-7	1.585659704670485e-9	1.7056434240620952e-10	4.3134249450681487e-11	1.572363674288398e-11
1.242933982822018	1.9621685814734694e-11	5.771198345687266e-11	2.6194705726418015e-10	3.805483181244658e-9	3.85324733800674e-8	2.2085554682499706e-7	1.5860368509249305e-9	1.7034537489995544e-10	4.3056299448047265e-11	1.569092697605346e-11
1.243033982822018	1.9543878738213112e-11	5.746507239369115e-11	2.606587569120561e-10	3.777954254250333e-9	3.856048257872608e-8	2.1700255051572851e-7	1.5864185821451751e-9	1.7012676989679047e-10	4.2978493048572465e-11	1.5658283933033944e-11
1.243133982822018	1.946637983528884e-11	5.721922795543804e-11	2.593769954407003e-10	3.750645774591442e-9	3.8589160547442457e-8	2.1324445451798943e-7	1.5868049086749773e-9	1.6990852644712467e-10	4.2900829890470465e-11	1.5625707444826577e-11
1.243233982822018	1.938918783705556e-11	5.6974445333411326e-11	2.581017377472802e-10	3.7235557613664693e-9	3.861851184074335e-8	2.0957821863255292e-7	1.587195840933553e-9	1.6969064360344532e-10	4.282330961291534e-11	1.5593197342907004e-11
1.243333982822018	1.9312301480111327e-11	5.6730719741790715e-11	2.5683294892999296e-10	3.6966822537075612e-9	3.864854108555835e-8	2.0600092261725043e-7	1.5875913894158873e-9	1.6947312042029918e-10	4.274593185603607e-11	1.556075345922305e-11
1.243433982822018	1.9235719506534572e-11	5.648804641752314e-11	2.5557059428685046e-10	3.6700233105531164e-9	3.8679252982311507e-8	2.0250976057059563e-7	1.5879915646932573e-9	1.692559559542947e-10	4.266869626091593e-11	1.5528375626194205e-11
1.243533982822018	1.9159440663857444e-11	5.6246420620207216e-11	2.5431463931445004e-10	3.643577010423066e-9	3.871065230603211e-8	1.991020356192188e-7	1.5883963774136151e-9	1.6903914926408755e-10	4.259160246958811e-11	1.549606367670931e-11
1.243633982822018	1.908346370504258e-11	5.600583763197956e-11	2.5306504970675456e-10	3.6173414511972388e-9	3.8742743907487024e-8	1.9577515489053317e-7	1.5888058383020194e-9	1.6882269941037457e-10	4.25146501250329e-11	1.546381744412532e-11
1.243733982822018	1.9007787388456417e-11	5.5766292757401915e-11	2.5182179135389043e-10	3.5913147498961267e-9	3.877553271433682e-8	1.9252662475325438e-7	1.5892199581611167e-9	1.6860660545588782e-10	4.2437838871174566e-11	1.543163676226607e-11
1.243833982822018	1.8932410477846295e-11	5.552778132334765e-11	2.505848303409492e-10	3.5654950424648e-9	3.8809023732314005e-8	1.893540463096418e-7	1.5896387478715509e-9	1.6839086646538662e-10	4.236116835287949e-11	1.53995214654207e-11
1.243933982822018	1.8857331742313827e-11	5.5290298678888895e-11	2.49354132946788e-10	3.5398804830916116e-9	3.884322204642351e-8	1.862551111243249e-7	1.5900622197394168e-9	1.6817548150564434e-10	4.228463821595107e-11	1.5367471388341686e-11
1.244033982822018	1.87825499562917e-11	5.505384019518662e-11	2.48129665642852e-10	3.5144692463356556e-9	3.887813282216918e-8	1.8322759717571267e-7	1.5904903807616853e-9	1.679604496454505e-10	4.22082481071293e-11	1.5335486366244104e-11
1.244133982822018	1.8708063899519068e-11	5.4818401265376516e-11	2.4691139509199943e-10	3.4892595222425966e-9	3.891376130680241e-8	1.8026936501679024e-7	1.5909232460967284e-9	1.677457699555948e-10	4.2131997674085266e-11	1.5303566234803736e-11
1.244233982822018	1.863387235701654e-11	5.4583977304463013e-11	2.4569928814732577e-10	3.464249520814842e-9	3.895011283059744e-8	1.7737835413305612e-7	1.5913608255947067e-9	1.6753144150886372e-10	4.205588656542014e-11	1.5271710830155695e-11
1.2443339828220181	1.855997411906294e-11	5.4350563749203667e-11	2.444933118510076e-10	3.4394374694707235e-9	3.8987192808150865e-8	1.7455257948612787e-7	1.591803130533064e-9	1.6731746338003083e-10	4.1979914430661306e-11	1.5239919988892967e-11
1.244433982822018	1.8486367981171146e-11	5.4118156058007215e-11	2.432934334331584e-10	3.4148216133119347e-9	3.902500673970763e-8	1.717901282323089e-7	1.5922501722699857e-9	1.6710383464585254e-10	4.1904080920260147e-11	1.5208193548065167e-11
1.244533982822018	1.8413052744062324e-11	5.388674971081518e-11	2.420996203106527e-10	3.3904002149249975e-9	3.906356021251408e-8	1.6908915660597923e-7	1.5927019622448569e-9	1.668905543850539e-10	4.182838568558753e-11	1.5176531345176437e-11
1.244633982822018	1.8340027213644988e-11	5.3656340209003705e-11	2.409118400860275e-10	3.3661715541865694e-9	3.910285890219698e-8	1.664478869586461e-7	1.5931585119787557e-9	1.666776216783283e-10	4.175282837893255e-11	1.514493321818497e-11
1.244733982822018	1.8267290200989636e-11	5.3426923075269045e-11	2.39730060546325e-10	3.342133928069952e-9	3.914290857417217e-8	1.638646049445692e-7	1.5936198330749335e-9	1.6646503560832825e-10	4.167740865349951e-11	1.5113399005500907e-11
1.244833982822018	1.819484052230484e-11	5.319849385352335e-11	2.3855424966197185e-10	3.3182856504546127e-9	3.918371508508003e-8	1.6133765684495238e-7	1.5940859372192658e-9	1.6625279525965286e-10	4.160212616340402e-11	1.5081928545985035e-11
1.244933982822018	1.812267699891419e-11	5.2971048108786926e-11	2.373843755856693e-10	3.294625051937964e-9	3.9225284384250084e-8	1.5886544702286766e-7	1.594556836180749e-9	1.6604089971884499e-10	4.152698056367021e-11	1.5050521678947384e-11
1.245033982822018	1.8050798457233794e-11	5.274458142708515e-11	2.362204066512843e-10	3.2711504796495694e-9	3.9267622515197636e-8	1.56446435501701e-7	1.5950325418120235e-9	1.658293480743847e-10	4.145197151022939e-11	1.5019178244145842e-11
1.245133982822018	1.797920372874729e-11	5.251908941533912e-11	2.350623113727427e-10	3.2478602970674707e-9	3.9310735617146914e-8	1.5407913566030893e-7	1.5955130660498187e-9	1.6561813941667782e-10	4.1377098659915415e-11	1.4987898081784878e-11
1.245233982822018	1.7907891649984124e-11	5.2294567701264066e-11	2.3391005844293825e-10	3.2247528838369257e-9	3.93546299265902e-8	1.5176211203853088e-7	1.5959984209154793e-9	1.6540727283805253e-10	4.1302361670462736e-11	1.4956681032513913e-11
1.245333982822018	1.7836861062496074e-11	5.2071011933263156e-11	2.3276361673264253e-10	3.201826635591305e-9	3.939931177887297e-8	1.4949397824704526e-7	1.5964886185154465e-9	1.6519674743274714e-10	4.122776020050289e-11	1.4925526937425787e-11
1.245433982822018	1.7766110812833686e-11	5.184841778032553e-11	2.3162295528942476e-10	3.1790799637753453e-9	3.944478760981861e-8	1.4727339497596957e-7	1.5969836710417914e-9	1.6498656229690762e-10	4.115329390956276e-11	1.4894435638055877e-11
1.245533982822018	1.7695639752524542e-11	5.162678093192134e-11	2.304880433365832e-10	3.1565112954704093e-9	3.949106395737947e-8	1.450990680968893e-7	1.5974835907726928e-9	1.6477671652857747e-10	4.1078962458060315e-11	1.4863406976380116e-11
1.245633982822018	1.7625446738049943e-11	5.1406097097901655e-11	2.2935885027207138e-10	3.1341190732220055e-9	3.9538147463327324e-8	1.4296974685337124e-7	1.5979883900729847e-9	1.6456720922769086e-10	4.100476550730349e-11	1.483244079481407e-11
1.245733982822018	1.755553063082217e-11	5.118636200839408e-11	2.2823534566744423e-10	3.111901754869424e-9	3.958604487497627e-8	1.4088422213526313e-7	1.5984980813946473e-9	1.6435803949606631e-10	4.093070271948584e-11	1.4801536936211294e-11
1.245833982822018	1.7485890297162207e-11	5.096757141370213e-11	2.2711749926680266e-10	3.0898578133774114e-9	3.963476304694146e-8	1.3884132483239895e-7	1.5990126772773354e-9	1.6414920643739666e-10	4.085677375768448e-11	1.4770695243861884e-11
1.245933982822018	1.7416524608277386e-11	5.0749721084204795e-11	2.2600528098574808e-10	3.0679857366699813e-9	3.968430894293516e-8	1.3683992426355617e-7	1.5995321903489155e-9	1.6394070915724418e-10	4.078297828585699e-11	1.473991556149147e-11
1.246033982822018	1.7347432440239388e-11	5.053280681025491e-11	2.248986609103431e-10	3.0462840274661985e-9	3.97346896375999e-8	1.348789266767656e-7	1.6000566333259884e-9	1.6373254676303283e-10	4.0709315968839085e-11	1.4709197733259345e-11
1.246133982822018	1.7278612673961554e-11	5.031682440208153e-11	2.2379760929608108e-10	3.0247512031180498e-9	3.97859123183798e-8	1.32957273817306e-7	1.6005860190144317e-9	1.6352471836404076e-10	4.063578647234163e-11	1.467854160375757e-11
1.246233982822018	1.721006419517672e-11	5.010176968968833e-11	2.2270209656685895e-10	3.0033857954502144e-9	3.983798428743208e-8	1.3107394155991334e-7	1.601120360309936e-9	1.6331722307139315e-10	4.0562389462947646e-11	1.4647947018009363e-11
1.246333982822018	1.714178589441615e-11	4.9887638522755634e-11	2.2161209331395525e-10	2.982186350601839e-9	3.989091296357657e-8	1.292279386019392e-7	1.6016596701985434e-9	1.631100599980538e-10	4.048912460810947e-11	1.4617413821467602e-11
1.2464339828220181	1.7073776666986603e-11	4.9674426770541744e-11	2.2052757029502306e-10	2.9611514288702084e-9	3.994470588428947e-8	1.274183052143853e-7	1.6022039617572176e-9	1.629032282588196e-10	4.041599157614661e-11	1.458694186001381e-11
1.2465339828220179	1.7006035412949917e-11	4.946213032178742e-11	2.1944849843308664e-10	2.9402796045565145e-9	3.999937070773532e-8	1.2564411204791048e-7	1.6027532481543519e-9	1.6269672697031158e-10	4.0342990036242925e-11	1.4556530979956693e-11
1.246633982822018	1.6938561037099236e-11	4.925074508461374e-11	2.1837484881552675e-10	2.919569465812914e-9	4.005491521484706e-8	1.2390445899102118e-7	1.6033075426504084e-9	1.6249055525097078e-10	4.02701196584427e-11	1.4526181028030488e-11
1.246733982822018	1.6871352448940236e-11	4.904026698643142e-11	2.173065926931066e-10	2.899019614492403e-9	4.011134731144493e-8	1.221984740779622e-7	1.603866858598382e-9	1.6228471222104622e-10	4.0197380113650035e-11	1.4495891851394297e-11
1.246833982822018	1.6804408562667437e-11	4.883069197383988e-11	2.1624370147897452e-10	2.878628665999563e-9	4.0168675030405055e-8	1.205253124437253e-7	1.604431209444462e-9	1.620791970025932e-10	4.012477107362417e-11	1.4465663297629953e-11
1.246933982822018	1.673772829714391e-11	4.8622016012533495e-11	2.1518614674768728e-10	2.858395249143669e-9	4.022690653387114e-8	1.1888415532396758e-7	1.6050006087285375e-9	1.618740087194611e-10	4.005229221097782e-11	1.4435495214741273e-11
1.247033982822018	1.6671310575879952e-11	4.8414235087206323e-11	2.1413390023423076e-10	2.838318005993425e-9	4.028605011551645e-8	1.172742090976118e-7	1.6055750700848062e-9	1.616691464972894e-10	3.997994319917419e-11	1.4405387451152547e-11
1.247133982822018	1.6605154327011582e-11	4.820734520145736e-11	2.1308693383306354e-10	2.818395591733442e-9	4.03461142028516e-8	1.156947043700605e-7	1.6061546072423556e-9	1.614646094635006e-10	3.9907723712524706e-11	1.4375339855707103e-11
1.247233982822018	1.6539258483280095e-11	4.80013423776955e-11	2.1204521959714434e-10	2.798626674522464e-9	4.0407107359584124e-8	1.1414489509508379e-7	1.6067392340257342e-9	1.6126039674729028e-10	3.983563342618543e-11	1.4345352277666215e-11
1.247333982822018	1.647362198201063e-11	4.779622265704719e-11	2.1100872973698152e-10	2.7790099353533014e-9	4.046903828802874e-8	1.1262405773352116e-7	1.6073289643555712e-9	1.6105650747962345e-10	3.976367201615515e-11	1.4315424566707634e-11
1.247433982822018	1.640824376509189e-11	4.759198209926232e-11	2.0997743661968828e-10	2.759544067914422e-9	4.0531915831568824e-8	1.1113149044704412e-7	1.607923812249143e-9	1.608529407932251e-10	3.969183915927279e-11	1.4285556572924269e-11
1.247533982822018	1.6343122778954737e-11	4.73886167826213e-11	2.0895131276803117e-10	2.740227778453286e-9	4.0595748977173936e-8	1.0966651232533694e-7	1.608523791821002e-9	1.6064969582257435e-10	3.962013453321427e-11	1.4255748146823016e-11
1.247633982822018	1.627825797455227e-11	4.718612280384394e-11	2.0793033085949884e-10	2.7210597856412096e-9	4.0660546857968775e-8	1.0822846264510359e-7	1.6091289172835645e-9	1.604467717038968e-10	3.954855781649006e-11	1.422599913932329e-11
1.247733982822018	1.6213648307338673e-11	4.6984496277995984e-11	2.0691446372537312e-10	2.7020388204399398e-9	4.07263187558617e-8	1.0681670015943485e-7	1.6097392029477425e-9	1.6024416757515806e-10	3.9477108688442946e-11	1.4196309401755968e-11
1.247833982822018	1.6149292737249358e-11	4.678373333840011e-11	2.05903684349799e-10	2.6831636259697716e-9	4.079307410422914e-8	1.0543060241610671e-7	1.61035466322354e-9	1.6004188257605536e-10	3.940578682924436e-11	1.4166678785861892e-11
1.247933982822018	1.608519022868011e-11	4.6583830136542506e-11	2.0489796586886557e-10	2.66443295737925e-9	4.086082249065905e-8	1.0406956510348445e-7	1.6109753126206903e-9	1.5983991584801222e-10	3.9334591919893086e-11	1.4137107143790508e-11
1.248033982822018	1.60213397504675e-11	4.6384782841984994e-11	2.0389728156970177e-10	2.645845581716494e-9	4.092957365975742e-8	1.0273300142276543e-7	1.6116011657492919e-9	1.5963826653417114e-10	3.926352364221176e-11	1.4107594328098922e-11
1.248133982822018	1.5957740275868143e-11	4.618658764227371e-11	2.029016048895595e-10	2.6274002778019415e-9	4.099933751601254e-8	1.0142034148534759e-7	1.6122322373204245e-9	1.5943693377938617e-10	3.9192581678844924e-11	1.4078140191750399e-11
1.248233982822018	1.5894390782538974e-11	4.598924074285023e-11	2.0191090941491716e-10	2.6090958361026758e-9	4.107012412672819e-8	1.0013103173419015e-7	1.612868542146792e-9	1.5923591673021528e-10	3.91217657132556e-11	1.4048744588113009e-11
1.248333982822018	1.583129025251724e-11	4.5792738366962246e-11	2.0092516888058078e-10	2.5909310586082455e-9	4.114194372501693e-8	9.88645343880841e-8	1.6135100951433711e-9	1.5903521453491407e-10	3.9051075429722826e-11	1.4019407370958591e-11
1.248433982822018	1.576843767220053e-11	4.5597076755576345e-11	1.9994435716880245e-10	2.5729047587079875e-9	4.121480671286607e-8	9.762032690779961e-8	1.6141569113280749e-9	1.5883482634343052e-10	3.898051051334078e-11	1.3990128394461316e-11
1.248533982822018	1.5705832032327463e-11	4.540225216728786e-11	1.989684483083814e-10	2.5550157610696445e-9	4.1288723664267286e-8	9.63979014831279e-8	1.61480900582238e-9	1.5863475130739418e-10	3.891007065001324e-11	1.3960907513196389e-11
1.248633982822018	1.564347232795761e-11	4.5208260878236793e-11	1.9799741647380582e-10	2.5372629015198014e-9	4.1363705328419344e-8	9.51967645399152e-8	1.6154663938520081e-9	1.5843498858011358e-10	3.883975552645426e-11	1.3931744582139157e-11
1.248733982822018	1.5581357558451892e-11	4.501509918201663e-11	1.970312359843604e-10	2.51964502692514e-9	4.1439762633003063e-8	9.401643626615429e-8	1.6161290907475758e-9	1.58235537316566e-10	3.8769564830182315e-11	1.390263945666325e-11
1.248833982822018	1.551948672745364e-11	4.482276338959177e-11	1.960698813032739e-10	2.5021609950757072e-9	4.151690668753111e-8	9.285645015636121e-8	1.6167971119453133e-9	1.580363966733934e-10	3.86994982495212e-11	1.3873591992540043e-11
1.248933982822018	1.5457858842868718e-11	4.463124982920748e-11	1.9511332703684694e-10	2.4848096745691524e-9	4.1595148786771196e-8	9.171635257338281e-8	1.6174704729876753e-9	1.5783756580889271e-10	3.86295554735945e-11	1.3844602045936805e-11
1.249033982822018	1.539647291684624e-11	4.4440554846307575e-11	1.941615479336025e-10	2.4675899446965023e-9	4.16745004142502e-8	9.0595702326911e-8	1.6181491895240702e-9	1.5763904388301048e-10	3.855973619232511e-11	1.381566947341568e-11
1.249133982822018	1.5335327965759902e-11	4.425067480344773e-11	1.932145188834337e-10	2.4505006953292643e-9	4.175497324583753e-8	8.949407026796643e-8	1.6188332773115408e-9	1.5744083005733628e-10	3.849004009643157e-11	1.3786794131932652e-11
1.249233982822018	1.5274423010188138e-11	4.406160608021046e-11	1.9227221491675835e-10	2.4335408268077843e-9	4.1836579153410525e-8	8.841103889866821e-8	1.6195227522154505e-9	1.572429234950951e-10	3.842046687742592e-11	1.3757975878835966e-11
1.249333982822018	1.521375707489582e-11	4.3873345073121524e-11	1.913346112036771e-10	2.416709249831034e-9	4.191933020860445e-8	8.73462019966385e-8	1.6202176302102036e-9	1.5704532336114203e-10	3.8351016227611516e-11	1.3729214571865235e-11
1.249433982822018	1.515332918881503e-11	4.368588819556522e-11	1.9040168305314326e-10	2.4000048853475636e-9	4.200323868664914e-8	8.629916425341496e-8	1.6209179273799303e-9	1.5684802882195206e-10	3.828168784008014e-11	1.3700510069149943e-11
1.249533982822018	1.5093138385026272e-11	4.349923187770211e-11	1.894734059121314e-10	2.3834266644478353e-9	4.2088317070295335e-8	8.526954092628207e-8	1.6216236599192326e-9	1.566510390456197e-10	3.821248140870972e-11	1.3671862229208531e-11
1.249633982822018	1.5033183700739426e-11	4.331337256638461e-11	1.8854975536481346e-10	2.3669735282577247e-9	4.2174578053830357e-8	8.425695750295198e-8	1.6223348441338595e-9	1.564543532018435e-10	3.814339662816163e-11	1.3643270910946718e-11
1.249733982822018	1.497346417727569e-11	4.312830672507563e-11	1.8763070713173767e-10	2.3506444278333606e-9	4.2262034547189924e-8	8.326104937856224e-8	1.623051496441477e-9	1.5625797046192714e-10	3.807443319387831e-11	1.3614735973656894e-11
1.249833982822018	1.49139788600487e-11	4.2944030833765225e-11	1.8671623706902302e-10	2.334438324057128e-9	4.235069968016499e-8	8.228146154447115e-8	1.6237736333723842e-9	1.5606188999876827e-10	3.80055908020814e-11	1.3586257277016444e-11
1.249933982822018	1.485472679854618e-11	4.276054138889014e-11	1.8580632116754206e-10	2.318354187534864e-9	4.244058680670706e-8	8.13178482883663e-8	1.6245012715702339e-9	1.55866110986853e-10	3.793686914976823e-11	1.3557834681086598e-11
1.250033982822018	1.4795707046311358e-11	4.2577834903251916e-11	1.8490093555212171e-10	2.3023909984943343e-9	4.25317095093364e-8	8.036987290521655e-8	1.6252344277928105e-9	1.556706326022492e-10	3.786826793471018e-11	1.3529468046311565e-11
1.250133982822018	1.4736918660924764e-11	4.2395907905936e-11	1.8400005648074814e-10	2.2865477466848332e-9	4.262408160365298e-8	7.943720741862618e-8	1.6259731189127651e-9	1.5547545402260068e-10	3.779978685544983e-11	1.3501157233516954e-11
1.250233982822018	1.4678360703986308e-11	4.2214756942231246e-11	1.831036603437697e-10	2.27082343127791e-9	4.27177171429565e-8	7.85195323121593e-8	1.6267173619183757e-9	1.5528057442711863e-10	3.773142561129904e-11	1.3472902103908947e-11
1.250333982822018	1.462003224109688e-11	4.203437857355008e-11	1.822117236631106e-10	2.255217060769344e-9	4.281263042297343e-8	7.761653627023805e-8	1.6274671739143032e-9	1.550859929965758e-10	3.7663183902335915e-11	1.3444702519072692e-11
1.2504339828220181	1.4561932341839933e-11	4.185476937734804e-11	1.8132422309148653e-10	2.239727652882132e-9	4.29088359867009e-8	7.672791592822055e-8	1.62822257212238e-9	1.5489170891329957e-10	3.75950614294024e-11	1.341655834097137e-11
1.2505339828220179	1.4504060079765076e-11	4.167592594704813e-11	1.8044113541163743e-10	2.22435423447087e-9	4.3006348629362606e-8	7.58533756313061e-8	1.628983573882388e-9	1.5469772136117e-10	3.752705789410346e-11	1.3388469431945417e-11
1.250633982822018	1.4446414532367762e-11	4.149784489195539e-11	1.7956243753553152e-10	2.2090958414266217e-9	4.3105183403488965e-8	7.499262720186125e-8	1.6297501966528142e-9	1.5450402952560145e-10	3.7459172998801325e-11	1.3360435654710155e-11
1.250733982822018	1.4388994781073908e-11	4.1320522837185604e-11	1.786881065036239e-10	2.1939515185838155e-9	4.320535562411439e-8	7.414538971493297e-8	1.6305224580116835e-9	1.543106325935495e-10	3.739140644661702e-11	1.333245687235626e-11
1.250833982822018	1.4331799911220841e-11	4.114395642358312e-11	1.7781811948407635e-10	2.178920319627295e-9	4.330688087410496e-8	7.331138928150234e-8	1.6313003756573392e-9	1.5411752975349663e-10	3.7323757941425265e-11	1.330453294834719e-11
1.250933982822018	1.4274829012039974e-11	4.0968142307643665e-11	1.7695245377200245e-10	2.1640013070010056e-9	4.340977500961375e-8	7.249035883926727e-8	1.6320839674092243e-9	1.5392472019544495e-10	3.7256227187852945e-11	1.3276663746518644e-11
1.251033982822018	1.4218081176639359e-11	4.0793077161439245e-11	1.760910867887209e-10	2.149193551817592e-9	4.351405416567032e-8	7.168203795061826e-8	1.6328732512087584e-9	1.5373220311091565e-10	3.7188813891277374e-11	1.3248849131077695e-11
1.251133982822018	1.4161555501986483e-11	4.061875767253953e-11	1.7523399608099536e-10	2.1344961337689185e-9	4.36197347619052e-8	7.088617260752699e-8	1.6336682451200838e-9	1.535399776929358e-10	3.7121517757822585e-11	1.3221088966600782e-11
1.251233982822018	1.4105251088890474e-11	4.044518054393595e-11	1.7438115932029956e-10	2.1199081410377592e-9	4.372683350841752e-8	7.010251504308999e-8	1.6344689673309343e-9	1.5334804313603485e-10	3.705433849435823e-11	1.3193383118033389e-11
1.251333982822018	1.4049167041984886e-11	4.027234249396572e-11	1.735325543020789e-10	2.105428670210446e-9	4.383536741178608e-8	6.933082354946467e-8	1.6352754361534777e-9	1.5315639863624026e-10	3.698727580849673e-11	1.3165731450688587e-11
1.251433982822018	1.3993302469711129e-11	4.0100240256237715e-11	1.7268815894500612e-10	2.0910568261904993e-9	4.394535378123016e-8	6.857086230194861e-8	1.636087670025128e-9	1.5296504339106644e-10	3.692032940859104e-11	1.3138133830245736e-11
1.251533982822018	1.3937656484300532e-11	3.992887057955431e-11	1.7184795129026302e-10	2.076791722113238e-9	4.405681023492125e-8	6.782240118897195e-8	1.6369056875094075e-9	1.5277397659951076e-10	3.685349900373188e-11	1.3110590122749545e-11
1.251633982822018	1.3882228201757641e-11	3.975823022784012e-11	1.7101190950080724e-10	2.0626324792614264e-9	4.416975470645644e-8	6.708521564777637e-8	1.6377295072968122e-9	1.5258319746204692e-10	3.6786784303746105e-11	1.308310019460897e-11
1.251733982822018	1.3827016741843602e-11	3.9588315980064436e-11	1.7018001186065288e-10	2.0485782269818034e-9	4.428420545148842e-8	6.63590865055601e-8	1.6385591482056545e-9	1.5239270518061792e-10	3.6720185019194e-11	1.3055663912595829e-11
1.251833982822018	1.3772021228059005e-11	3.941912463017017e-11	1.6935223677416127e-10	2.0346281026026413e-9	4.440018105452806e-8	6.564379982589075e-8	1.639394629182977e-9	1.5220249895863143e-10	3.665370086136755e-11	1.3028281143844142e-11
1.251933982822018	1.371724078762664e-11	3.9250652986997835e-11	1.6852856276531786e-10	2.020781251352142e-9	4.451770043591288e-8	6.493914676017718e-8	1.640235969305369e-9	1.5201257800094865e-10	3.658733154228672e-11	1.3000951755848432e-11
1.252033982822018	1.3662674551475873e-11	3.908289787421328e-11	1.677089684770343e-10	2.0070368262778674e-9	4.4636782858955996e-8	6.424492340402262e-8	1.6410831877799163e-9	1.5182294151388361e-10	3.652107677469884e-11	1.2973675616463095e-11
1.252133982822018	1.3608321654224911e-11	3.891585613023616e-11	1.668934326704425e-10	1.9933939881669955e-9	4.4757447937275336e-8	6.35609306582674e-8	1.6419363039450478e-9	1.5163358870519303e-10	3.645493627207546e-11	1.2946452593900959e-11
1.252233982822018	1.3554181234165187e-11	3.874952460816417e-11	1.6608193422419438e-10	1.9798519054675337e-9	4.487971564230906e-8	6.28869740945536e-8	1.6427953372714673e-9	1.5144451878407014e-10	3.638890974860987e-11	1.2919282556732391e-11
1.252333982822018	1.3500252433244254e-11	3.8583900175705415e-11	1.6527445213377503e-10	1.9664097542104303e-9	4.5003606311024805e-8	6.222286382524176e-8	1.6436603073630733e-9	1.5125573096114112e-10	3.6322996919216005e-11	1.2892165373884152e-11
1.252433982822018	1.3446534397049497e-11	3.841897971510215e-11	1.6447096551080268e-10	1.9530667179324567e-9	4.5129140653825326e-8	6.156841437751933e-8	1.6445312339578235e-9	1.5106722444845377e-10	3.6257197499524384e-11	1.2865100914638002e-11
1.252533982822018	1.3393026274791993e-11	3.825476012306307e-11	1.63671453582351e-10	1.9398219876001257e-9	4.525633976266102e-8	6.092344457154952e-8	1.6454081369287384e-9	1.508789984594756e-10	3.619151120588141e-11	1.2838089048630168e-11
1.2526339828220179	1.3339727219290563e-11	3.8091238310690846e-11	1.6287589569027506e-10	1.9266747615344503e-9	4.53852251193473e-8	6.028777740251791e-8	1.646291036284773e-9	1.5069105220908617e-10	3.612593775534703e-11	1.2811129645849885e-11
1.252733982822018	1.3286636386954554e-11	3.7928411203410407e-11	1.6208427129050993e-10	1.913624245336186e-9	4.5515818604105457e-8	5.966123992640981e-8	1.6471799521717955e-9	1.505033849135677e-10	3.6060476865690374e-11	1.278422257663792e-11
1.252833982822018	1.3233752937769282e-11	3.776627574090106e-11	1.6129655995243105e-10	1.9006696518126386e-9	4.5648142504319286e-8	5.904366314943763e-8	1.6480749048735254e-9	1.5031599579060437e-10	3.5995128255391313e-11	1.2757367711686502e-11
1.252933982822018	1.318107603527859e-11	3.760482887702574e-11	1.6051274135816256e-10	1.887810200904522e-9	4.578221952352473e-8	5.8434881920918465e-8	1.6489759148125012e-9	1.5012888405927044e-10	3.592989164363465e-11	1.2730564922037372e-11
1.253033982822018	1.3128604846569889e-11	3.74440675797599e-11	1.5973279530192177e-10	1.8750451196141383e-9	4.5918072790636605e-8	5.783473482953646e-8	1.6498830025510488e-9	1.4994204894002766e-10	3.5864766750309785e-11	1.2703814079080911e-11
1.253133982822018	1.3076338542257799e-11	3.728398883112486e-11	1.589567016893591e-10	1.8623736419341736e-9	4.605572586941614e-8	5.724306410283564e-8	1.6507961887922515e-9	1.4975548965471566e-10	3.579975329600821e-11	1.2677115054555224e-11
1.253233982822018	1.3024276296468676e-11	3.7124589627117485e-11	1.5818444053690409e-10	1.8497950087773322e-9	4.61952027681912e-8	5.665971550984309e-8	1.6517154943809528e-9	1.495692054265503e-10	3.573485100202114e-11	1.2650467720545053e-11
1.253333982822018	1.2972417286824478e-11	3.696586697764254e-11	1.5741599197111172e-10	1.83730846790673e-9	4.6336527949835336e-8	5.608453826670665e-8	1.6526409403047328e-9	1.4938319548011224e-10	3.5670059590337186e-11	1.2623871949480448e-11
1.253433982822018	1.2920760694427726e-11	3.680781790644351e-11	1.566513362280132e-10	1.8249132738670894e-9	4.647972634201167e-8	5.5517384945241835e-8	1.6535725476949224e-9	1.4919745904134303e-10	3.560537878364058e-11	1.259732761413602e-11
1.253533982822018	1.2869305703845661e-11	3.665043945103647e-11	1.5589045365247943e-10	1.8126086879167028e-9	4.6624823347693177e-8	5.4958111384288214e-8	1.6545103378276192e-9	1.4901199533753927e-10	3.5540808305308624e-11	1.2570834587629697e-11
1.253633982822018	1.281805150309441e-11	3.649372866264189e-11	1.5513332469757513e-10	1.8003939779601424e-9	4.67718448559665e-8	5.4406576603774795e-8	1.6554543321247135e-9	1.4882680359734617e-10	3.547634787940983e-11	1.2544392743421779e-11
1.253733982822018	1.2766997283624225e-11	3.633768260611643e-11	1.543799299239257e-10	1.7882684184816929e-9	4.692081725312398e-8	5.386264272140209e-8	1.656404552154894e-9	1.4864188305074954e-10	3.5411997230701164e-11	1.2518001955313628e-11
1.253833982822018	1.2716142240303967e-11	3.618229835988925e-11	1.5363024999908984e-10	1.7762312904796154e-9	4.7071767434062644e-8	5.332617487184929e-8	1.6573610196347422e-9	1.4845723292907226e-10	3.534775608462719e-11	1.2491662097447075e-11
1.253933982822018	1.2665485571405048e-11	3.602757301589213e-11	1.5288426569692385e-10	1.764281881400985e-9	4.722472281398837e-8	5.279704112841922e-8	1.658323756429702e-9	1.4827285246496385e-10	3.5283624167315876e-11	1.2465373044302812e-11
1.254033982822018	1.2615026478587615e-11	3.587350367949681e-11	1.5214195789696962e-10	1.7524194850774455e-9	4.737971134044393e-8	5.227511242704188e-8	1.6592927845552331e-9	1.4808874089240055e-10	3.5219601205578485e-11	1.2439134670699803e-11
1.254133982822018	1.256476416688451e-11	3.5720087469447195e-11	1.514033075838244e-10	1.7406434016615035e-9	4.7536761505664783e-8	5.1760262492548156e-8	1.6602681261778168e-9	1.4790489744667342e-10	3.5155686926906634e-11	1.2412946851794178e-11
1.254233982822018	1.2514697844686229e-11	3.556732151779387e-11	1.5066829584653202e-10	1.7289529375635947e-9	4.769590235927769e-8	5.125236776714335e-8	1.6612498036160411e-9	1.4772132136438318e-10	3.509188105946918e-11	1.2386809463077834e-11
1.254333982822018	1.2464826723726194e-11	3.5415202969831245e-11	1.4993690387796604e-10	1.7173474053898825e-9	4.785716352134843e-8	5.07513073410042e-8	1.662237839341708e-9	1.4753801188343555e-10	3.5028183332111645e-11	1.2360722380377757e-11
1.2544339828220181	1.2415150019066071e-11	3.5263728984030707e-11	1.4920911297423e-10	1.7058261238806907e-9	4.8020575195797374e-8	5.025696288492658e-8	1.6632322559809577e-9	1.473549682430361e-10	3.496459347435378e-11	1.2334685479855017e-11
1.254533982822018	1.2365666949080548e-11	3.511289673197809e-11	1.4848490453404763e-10	1.6943884178496825e-9	4.818616818418002e-8	4.97692185849581e-8	1.6642330763152855e-9	1.471721896836805e-10	3.49011112163868e-11	1.2308698638003573e-11
1.254633982822018	1.2316376735442346e-11	3.496270339830727e-11	1.4776426005815418e-10	1.6830336181234576e-9	4.8353973899866997e-8	4.92879610789367e-8	1.6652403232827708e-9	1.4698967544714892e-10	3.483773628907092e-11	1.2282761731649004e-11
1.254733982822018	1.2267278603108333e-11	3.48131461806405e-11	1.470471611487217e-10	1.6717610614823465e-9	4.852402438261146e-8	4.881307939490366e-8	1.666254019979141e-9	1.4680742477650507e-10	3.4774468423935286e-11	1.2256874637948292e-11
1.254833982822018	1.221837178030411e-11	3.466422228952052e-11	1.4633358950874647e-10	1.66057009060121e-9	4.8696352313534216e-8	4.834446489128234e-8	1.6672741896589214e-9	1.4662543691608197e-10	3.471130735317382e-11	1.22310372343879e-11
1.254933982822018	1.2169655498509828e-11	3.45159289483511e-11	1.4562352694146651e-10	1.6494600539913587e-9	4.8870991030534176e-8	4.7882011198806506e-8	1.668300855736599e-9	1.464437111114821e-10	3.4648252809643663e-11	1.2205249398783316e-11
1.255033982822018	1.2121128992445789e-11	3.436826339333272e-11	1.449169553497785e-10	1.6384303059429227e-9	4.9047974544135284e-8	4.74256141641177e-8	1.6693340417877686e-9	1.4626224660956784e-10	3.45853045268638e-11	1.2179511009277823e-11
1.255133982822018	1.2072791500057674e-11	3.422122287340006e-11	1.4421385673565242e-10	1.6274802064678653e-9	4.9227337553790604e-8	4.6975171794982436e-8	1.6703737715503184e-9	1.4608104265845714e-10	3.452246223901236e-11	1.215382194434153e-11
1.255233982822018	1.2024642262502506e-11	3.4074804650161686e-11	1.4351421319955456e-10	1.616609121243629e-9	4.9409115464651943e-8	4.653058420707802e-8	1.671420068925584e-9	1.4590009850751553e-10	3.445972568092431e-11	1.2128182082770439e-11
1.255333982822018	1.1976680524134007e-11	3.3929005997835786e-11	1.4281800693987397e-10	1.6058164215574207e-9	4.959334440482584e-8	4.6091753572294863e-8	1.6724729579795798e-9	1.4571941340735218e-10	3.439709458809039e-11	1.210259130368535e-11
1.255433982822018	1.1928905532488985e-11	3.378382420319161e-11	1.421252202523516e-10	1.5951014842510784e-9	4.9780061243129276e-8	4.565858406850558e-8	1.673532462944174e-9	1.4553898660981207e-10	3.433456869665385e-11	1.2077049486530934e-11
1.255533982822018	1.1881316538272473e-11	3.363925656548568e-11	1.414358355295082e-10	1.5844636916665092e-9	4.996930360736226e-8	4.5230981830754086e-8	1.6745986082183086e-9	1.453588173679707e-10	3.4272147743409266e-11	1.2051556511074632e-11
1.255633982822018	1.1833912795344121e-11	3.3495300396404125e-11	1.4074983526008902e-10	1.5739024315918352e-9	5.0161109903115263e-8	4.4808854903820624e-8	1.675671418369248e-9	1.4517890493612841e-10	3.420983146580068e-11	1.202611225740596e-11
1.255733982822018	1.178669356070421e-11	3.335195301999847e-11	1.4006720202849494e-10	1.5634170972079524e-9	5.035551933312808e-8	4.439211319611528e-8	1.6767509181337749e-9	1.4499924856980264e-10	3.4147619601918395e-11	1.2000716605935138e-11
1.255833982822018	1.1739658094479097e-11	3.320921177262937e-11	1.393879185142281e-10	1.5530070870358225e-9	5.055257191722128e-8	4.398066843486099e-8	1.677837132419466e-9	1.448198475257223e-10	3.408551189049798e-11	1.1975369437392224e-11
1.255933982822018	1.169280565990798e-11	3.3067074002903714e-11	1.3871196749134134e-10	1.5426718048842448e-9	5.075230851281792e-8	4.357443412252383e-8	1.678930086305939e-9	1.4464070106182303e-10	3.402350807091782e-11	1.1950070632826196e-11
1.256033982822018	1.1646135523328968e-11	3.2925537071617406e-11	1.380393318278871e-10	1.5324106597982756e-9	5.095477083607473e-8	4.317332549445159e-8	1.6800298050461657e-9	1.444618084372415e-10	3.396160788319757e-11	1.1924820073604203e-11
1.256133982822018	1.1599646954165044e-11	3.278459835169424e-11	1.3736999448536712e-10	1.5222230660080849e-9	5.116000148364769e-8	4.277725947768012e-8	1.681136314067681e-9	1.4428316891230578e-10	3.3899811067995495e-11	1.1899617641410049e-11
1.256233982822018	1.1553339224910442e-11	3.264425522812858e-11	1.3670393851819152e-10	1.5121084428784894e-9	5.136804395510789e-8	4.238615465087569e-8	1.6822496389739405e-9	1.4410478174853188e-10	3.383811736660679e-11	1.187446321824366e-11
1.256333982822018	1.1507211611117456e-11	3.250450509792605e-11	1.3604114707314319e-10	1.5020662148589586e-9	5.157894267603569e-8	4.199993120537381e-8	1.6833698055456119e-9	1.4392664620862005e-10	3.3776526520961765e-11	1.184935668642005e-11
1.256433982822018	1.1461263391382133e-11	3.236534537004541e-11	1.353816033888336e-10	1.4920958114341788e-9	5.179274302181524e-8	4.161851090728091e-8	1.6844968397418846e-9	1.437487615564433e-10	3.3715038273623947e-11	1.1824297928568252e-11
1.2565339828220181	1.1415493847331112e-11	3.222677346533989e-11	1.3472529079517145e-10	1.4821966670751083e-9	5.20094913421508e-8	4.1241817060606846e-8	1.6856307677017901e-9	1.435711270570443e-10	3.365365236778658e-11	1.1799286827630155e-11
1.2566339828220179	1.136990226360885e-11	3.2088786816501426e-11	1.3407219271284355e-10	1.4723682211907599e-9	5.222923498633251e-8	4.086977447140208e-8	1.6867716157455894e-9	1.4339374197663203e-10	3.359236854727382e-11	1.1774323266860307e-11
1.256733982822018	1.1324487927862637e-11	3.195138286799969e-11	1.3342229265276676e-10	1.4626099180800423e-9	5.2452022329283806e-8	4.0502309412847005e-8	1.6879194103760828e-9	1.432166055825679e-10	3.3531186556534877e-11	1.1749407129823834e-11
1.256833982822018	1.1279250130731382e-11	3.181455907602988e-11	1.3277557421558798e-10	1.4529212068847752e-9	5.267790279840362e-8	4.013934959130363e-8	1.6890741782800238e-9	1.430397171433708e-10	3.347010614064568e-11	1.1724538300396609e-11
1.256933982822018	1.1234188165830513e-11	3.167831290845185e-11	1.3213202109114758e-10	1.4433015415425638e-9	5.290692690124614e-8	3.97808241132539e-8	1.6902359463294556e-9	1.4286307592870065e-10	3.340912704530411e-11	1.1699716662763488e-11
1.257033982822018	1.1189301329739627e-11	3.154264184473473e-11	1.3149161705796732e-10	1.4337503807406048e-9	5.31391462540623e-8	3.942666345313384e-8	1.6914047415831348e-9	1.426866812093577e-10	3.334824901682968e-11	1.167494210141776e-11
1.257133982822018	1.1144588921989368e-11	3.140754337590159e-11	1.3085434598274104e-10	1.4242671878698103e-9	5.337461361123251e-8	3.907679942201987e-8	1.6925805912879396e-9	1.425105322572757e-10	3.3287471802160845e-11	1.165021450116014e-11
1.257233982822018	1.1100050245048342e-11	3.1273015004472916e-11	1.302201918198173e-10	1.4148514309794814e-9	5.361338289562418e-8	3.873116513714284e-8	1.6937635228802929e-9	1.4233462834551714e-10	3.322679514885378e-11	1.1625533747097715e-11
1.257333982822018	1.1055684604309797e-11	3.113905424441085e-11	1.295891386106962e-10	1.4055025827323985e-9	5.385550922990839e-8	3.838969499220868e-8	1.694953563987573e-9	1.4215896874826474e-10	3.31662188050795e-11	1.160089972464321e-11
1.257433982822018	1.1011491308079226e-11	3.1005658621063475e-11	1.2896117048352445e-10	1.396220120360473e-9	5.410104896887092e-8	3.805232462849818e-8	1.696150742429589e-9	1.4198355274081592e-10	3.310574251962271e-11	1.1576312319513822e-11
1.257533982822018	1.0967469667560759e-11	3.087282567111088e-11	1.2833627165259377e-10	1.3870035256208228e-9	5.4350059732750775e-8	3.7718990906725455e-8	1.6973550862200357e-9	1.4180837959957944e-10	3.304536604187954e-11	1.1551771417730485e-11
1.257633982822018	1.0923618996845231e-11	3.074055294250938e-11	1.2771442641784227e-10	1.3778522847523242e-9	5.460260044164941e-8	3.7389631879629426e-8	1.698566623567984e-9	1.4163344860206732e-10	3.298508912185571e-11	1.1527276905617012e-11
1.257733982822018	1.0879938612896604e-11	3.0608837994436674e-11	1.270956191643592e-10	1.3687658884326023e-9	5.485873135104216e-8	3.706418676527856e-8	1.6997853828793147e-9	1.4145875902688633e-10	3.2924911510164223e-11	1.1502828669798663e-11
1.257833982822018	1.0836427835539583e-11	3.047767839723945e-11	1.2647983436189677e-10	1.359743831735551e-9	5.511851408844483e-8	3.674259592106917e-8	1.7010113927583114e-9	1.4128431015373937e-10	3.286483295802478e-11	1.1478426597201966e-11
1.257933982822018	1.0793085987447192e-11	3.0347071732376873e-11	1.2586705656437552e-10	1.3507856140891987e-9	5.5382011691262575e-8	3.6424800818391765e-8	1.7022446820090913e-9	1.4111010126341088e-10	3.2804853217259746e-11	1.1454070575053193e-11
1.258033982822018	1.0749912394127948e-11	3.021701559236865e-11	1.252572704094018e-10	1.341890739234121e-9	5.5649288645885046e-8	3.611074401795304e-8	1.703485279637204e-9	1.4093613163776794e-10	3.2744972040294355e-11	1.1429760490877809e-11
1.258133982822018	1.0706906383913103e-11	3.00875075807417e-11	1.2465046061778543e-10	1.3330587151822245e-9	5.592041092805137e-8	3.5800369145727285e-8	1.7047332148511413e-9	1.4076240055974963e-10	3.268518918015361e-11	1.1405496232499261e-11
1.258233982822018	1.0664067287944892e-11	2.995854531197564e-11	1.2404661199305818e-10	1.324289054176e-9	5.619544604455788e-8	3.5493620869524966e-8	1.7059885170639245e-9	1.4058890731336463e-10	3.26255043904607e-11	1.1381277688038572e-11
1.258333982822018	1.062139444016338e-11	2.983012641145122e-11	1.2344570942099584e-10	1.3155812726481796e-9	5.647446307633521e-8	3.519044487615409e-8	1.7072512158946477e-9	1.4041565118368088e-10	3.256591742543506e-11	1.1357104745912672e-11
1.2584339828220181	1.0578887177294187e-11	2.9702248515396365e-11	1.228477378691463e-10	1.306934891181833e-9	5.6757532722972625e-8	3.489078784916474e-8	1.7085213411701073e-9	1.402426314568248e-10	3.250642803989067e-11	1.1332977294834208e-11
1.258533982822018	1.0536544838837286e-11	2.957490927083704e-11	1.222526823863625e-10	1.298349434470992e-9	5.704472734871698e-8	3.459459744715641e-8	1.709798922926388e-9	1.400698474199732e-10	3.2447035989234525e-11	1.1308895223810445e-11
1.258633982822018	1.0494366767052701e-11	2.9448106335539254e-11	1.216605281023183e-10	1.2898244312813285e-9	5.733612103003304e-8	3.4301822282622695e-8	1.711083991410498e-9	1.3989729836134453e-10	3.23877410294636e-11	1.128485842214193e-11
1.258733982822018	1.045235230695053e-11	2.9321837377964215e-11	1.2107126022706535e-10	1.281359414411814e-9	5.763178960475606e-8	3.4012411901343326e-8	1.7123765770819778e-9	1.397249835701966e-10	3.232854291716418e-11	1.126086677942231e-11
1.258833982822018	1.0410500806277336e-11	2.919610007721163e-11	1.2048486405055487e-10	1.272953920656258e-9	5.793181072292507e-8	3.372631676227561e-8	1.713676710614616e-9	1.3955290233682268e-10	3.226944140950994e-11	1.123692018553697e-11
1.258933982822018	1.0368811615504563e-11	2.907089212297075e-11	1.199013249421815e-10	1.2646074907655118e-9	5.823626389934399e-8	3.344348821795559e-8	1.7149844228980426e-9	1.39381053952538e-10	3.2210436264259116e-11	1.121301853066221e-11
1.259033982822018	1.0327284087816627e-11	2.894621121546817e-11	1.1932062835032718e-10	1.2563196694100375e-9	5.8545230567947826e-8	3.316387849538456e-8	1.7162997450394641e-9	1.3920943770968044e-10	3.215152723975353e-11	1.118916170526447e-11
1.259133982822018	1.0285917579098907e-11	2.8822055065419295e-11	1.1874275980191145e-10	1.248090005142856e-9	5.885879413804459e-8	3.2887440677388484e-8	1.7176227083653852e-9	1.390380529016044e-10	3.209271409491699e-11	1.1165349600099413e-11
1.259233982822018	1.0244711447925748e-11	2.8698421393974524e-11	1.1816770490193138e-10	1.239918050362822e-9	5.917704005250152e-8	3.2614128684435673e-8	1.7189533444232442e-9	1.3886689882266957e-10	3.20339965892523e-11	1.1141582106210954e-11
1.259333982822018	1.020366505554862e-11	2.8575307932671895e-11	1.175954493330216e-10	1.2318033612784092e-9	5.950005584796265e-8	3.234389725690396e-8	1.7202916849832546e-9	1.3869597476824258e-10	3.1975374482840905e-11	1.1117859114930585e-11
1.259433982822018	1.016277776588436e-11	2.8452712423385564e-11	1.170259788550006e-10	1.2237454978717177e-9	5.98279312171714e-8	3.2076701937779846e-8	1.7216377620400578e-9	1.3852528003468376e-10	3.191684753633973e-11	1.1094180517876231e-11
1.259533982822018	1.012204894550361e-11	2.8330632618277012e-11	1.1645927930443636e-10	1.2157440238630208e-9	6.016075807349023e-8	3.181249905578253e-8	1.7229916078145845e-9	1.3835481391934743e-10	3.1858415510980635e-11	1.1070546206951668e-11
1.259633982822018	1.0081477963618927e-11	2.8209066279744217e-11	1.1589533659419797e-10	1.207798506675523e-9	6.049863061769596e-8	3.1551245708895933e-8	1.7243532547557607e-9	1.3818457572057194e-10	3.1800078168567256e-11	1.1046956074345435e-11
1.259733982822018	1.0041064192072998e-11	2.8088011180373908e-11	1.1533413671302308e-10	1.1999085174006127e-9	6.084164540715834e-8	3.1292899748301925e-8	1.7257227355423645e-9	1.3801456473767594e-10	3.1741835271474594e-11	1.1023410012529995e-11
1.259833982822018	1.0000807005327741e-11	2.796746510289187e-11	1.1477566572508185e-10	1.1920736307634081e-9	6.118990142748729e-8	3.103741976270161e-8	1.7271000830848366e-9	1.378447802709522e-10	3.168368658264622e-11	1.0999907914261102e-11
1.259933982822018	9.960705780451917e-12	2.7847425840114557e-11	1.1421990976954289e-10	1.1842934250886542e-9	6.154350016675279e-8	3.078476506301294e-8	1.7284853305270956e-9	1.376752216216599e-10	3.1625631865592925e-11	1.0976449672576655e-11
1.260033982822018	9.920759897110192e-12	2.7727891194899347e-11	1.1366685506014524e-10	1.1765674822670156e-9	6.190254569239357e-8	3.0534895667437536e-8	1.7298785112484188e-9	1.3750588809202173e-10	3.1567670884390705e-11	1.0953035180795835e-11
1.260133982822018	9.880968737551912e-12	2.760885898009892e-11	1.1311648788477193e-10	1.1688953877217104e-9	6.226714473091676e-8	3.028777228688368e-8	1.7312796588653307e-9	1.3733677898521792e-10	3.1509803403679544e-11	1.0929664332518722e-11
1.260233982822018	9.841331686599142e-12	2.7490327018510533e-11	1.1256879460502401e-10	1.1612767303754315e-9	6.263740675049911e-8	3.004335631073658e-8	1.7326888072334502e-9	1.3716789360537606e-10	3.1452029188660853e-11	1.09063370216247e-11
1.260333982822018	9.80184813163575e-12	2.7372293142829613e-11	1.1202376165579901e-10	1.1537111026176981e-9	6.301344404664026e-8	2.9801609792968074e-8	1.7341059904494536e-9	1.369992312575715e-10	3.1394348005096186e-11	1.0883053142272295e-11
1.260433982822018	9.76251746259602e-12	2.7254755195602276e-11	1.1148137554487242e-10	1.146198100272476e-9	6.339537183095798e-8	2.9562495438574075e-8	1.7355312428529607e-9	1.3683079124781533e-10	3.133675961930535e-11	1.0859812588897907e-11
1.2605339828220181	9.723339071953766e-12	2.7137711029177875e-11	1.1094162285247874e-10	1.1387373225661471e-9	6.378330832329878e-8	2.9325976590332876e-8	1.7369645990285316e-9	1.366625728830544e-10	3.127926379816486e-11	1.0836615256215045e-11
1.2606339828220179	9.684312354710804e-12	2.702115850566228e-11	1.1040449023090479e-10	1.1313283720958977e-9	6.417737484726562e-8	2.9092017215877268e-8	1.7384060938075828e-9	1.3649457547116236e-10	3.1221860309106193e-11	1.0813461039213783e-11
1.260733982822018	9.645436708385911e-12	2.690509549687002e-11	1.098699644040642e-10	1.1239708547981793e-9	6.457769592935669e-8	2.886058189506231e-8	1.7398557622704532e-9	1.363267983209335e-10	3.116454892011336e-11	1.0790349833159466e-11
1.260833982822018	9.606711533003887e-12	2.6789519884279157e-11	1.0933803216710281e-10	1.1166643799178753e-9	6.498439940182117e-8	2.8631635807640116e-8	1.741313639748301e-9	1.3615924074207756e-10	3.1107329399722286e-11	1.0767281533592152e-11
1.260933982822018	9.568136231084653e-12	2.6674429558984454e-11	1.0880868038598367e-10	1.109408559977432e-9	6.539761650943674e-8	2.840514472121133e-8	1.7427797618252487e-9	1.3599190204521582e-10	3.1050201517017996e-11	1.0744256036325833e-11
1.261033982822018	9.529710207632173e-12	2.6559822421650655e-11	1.0828189599708377e-10	1.102203010746478e-9	6.581748202035324e-8	2.8181074979461936e-8	1.7442541643403513e-9	1.3582478154187195e-10	3.099316504163392e-11	1.0721273237447404e-11
1.261133982822018	9.491432870123415e-12	2.6445696382467503e-11	1.077576660067953e-10	1.0950473512117648e-9	6.624413434119728e-8	2.7959393490671435e-8	1.7457368833897003e-9	1.3565787854446874e-10	3.0936219743749095e-11	1.069833303331593e-11
1.261233982822018	9.453303628497795e-12	2.6332049361103698e-11	1.0723597749112242e-10	1.0879412035473387e-9	6.66777156366142e-8	2.7740067716485732e-8	1.7472279553285008e-9	1.3549119236632115e-10	3.087936539408729e-11	1.0675435320561817e-11
1.261333982822018	9.415321895146337e-12	2.6218879286661865e-11	1.0671681759528912e-10	1.080884193085079e-9	6.711837195345696e-8	2.752306566094872e-8	1.748727416773197e-9	1.3532472232163168e-10	3.082260176391535e-11	1.065257999608613e-11
1.261433982822018	9.377487084900737e-12	2.6106184097632966e-11	1.0620017353333974e-10	1.0738759482854884e-9	6.756625334982112e-8	2.7308355859784856e-8	1.7502353046035656e-9	1.3515846772548212e-10	3.076592862504009e-11	1.0629766957059459e-11
1.261533982822018	9.339798615022949e-12	2.5993961741851434e-11	1.056860325877499e-10	1.0669161007088374e-9	6.802151402914967e-8	2.7095907369927654e-8	1.7517516559649268e-9	1.3499242789383103e-10	3.0709345749808975e-11	1.0606996100921472e-11
1.261633982822018	9.302255905194272e-12	2.588221017645115e-11	1.0517438210903711e-10	1.06000428498655e-9	6.848431247963623e-8	2.6885689759285893e-8	1.7532765082702679e-9	1.3482660214350666e-10	3.065285291110645e-11	1.0584267325379832e-11
1.261733982822018	9.264858377504908e-12	2.5770927367820197e-11	1.0466520951537234e-10	1.0531401387929098e-9	6.895481161916463e-8	2.667767309674273e-8	1.7548098992024587e-9	1.3466098979219912e-10	3.059644988235276e-11	1.0561580528409516e-11
1.261833982822018	9.22760545644333e-12	2.566011129155655e-11	1.0415850229219426e-10	1.0463233028170504e-9	6.943317894604381e-8	2.647182794238107e-8	1.7563518667164678e-9	1.3449559015845808e-10	3.054013643750252e-11	1.0538935608251984e-11
1.261933982822018	9.190496568886021e-12	2.554975993242518e-11	1.0365424799183001e-10	1.0395534207352251e-9	6.991958669580734e-8	2.6268125337929982e-8	1.7579024490416112e-9	1.3433040256168472e-10	3.048391235104357e-11	1.0516332463414329e-11
1.262033982822018	9.153531144086741e-12	2.5439871284312796e-11	1.0315243423310914e-10	1.0328301391833472e-9	7.041421200434853e-8	2.606653679742522e-8	1.7594616846837885e-9	1.3416542632212597e-10	3.042777739799366e-11	1.04937709926685e-11
1.262133982822018	9.116708613666261e-12	2.5330443350185153e-11	1.0265304870099194e-10	1.026153107729852e-9	7.091723707769554e-8	2.5867034298080344e-8	1.7610296124278044e-9	1.3400066076087094e-10	3.037173135390049e-11	1.0471251095050601e-11
1.262233982822018	9.080028411601964e-12	2.522147414204381e-11	1.0215607914619014e-10	1.019521978848769e-9	7.142884936874149e-8	2.5669590271361036e-8	1.7626062713396454e-9	1.3383610519984238e-10	3.031577399483925e-11	1.0448772669859924e-11
1.262333982822018	9.043489974217776e-12	2.5112961680882332e-11	1.0166151338479483e-10	1.0129364078931378e-9	7.194924176124817e-8	2.5474177594259073e-8	1.7641917007688429e-9	1.3367175896179346e-10	3.0259905097411106e-11	1.04263356166584e-11
1.262433982822018	9.00709274017341e-12	2.5004903996643958e-11	1.0116933929790279e-10	1.0063960530686125e-9	7.247861276147336e-8	2.528076958075939e-8	1.76578594035079e-9	1.335076213702994e-10	3.020412443874116e-11	1.0403939835269483e-11
1.262533982822018	8.970836150454617e-12	2.4897299128178697e-11	1.0067954483125051e-10	9.999005754074076e-10	7.301716669779276e-8	2.508933997349711e-8	1.7673890300091427e-9	1.3334369174975342e-10	3.014843179647742e-11	1.0381585225777524e-11
1.262633982822018	8.934719648362847e-12	2.479014512319987e-11	1.0019211799484496e-10	9.934496387424571e-10	7.356511392869408e-8	2.4899862935597905e-8	1.769001009958229e-9	1.3317996942536026e-10	3.009282694878884e-11	1.035927168852701e-11
1.262733982822018	8.898742679505412e-12	2.468344003824471e-11	9.970704686260465e-11	9.870429096819026e-10	7.412267105954102e-8	2.47123130427003e-8	1.770621920705469e-9	1.3301645372313288e-10	3.0037309674364014e-11	1.0336999124121929e-11
1.262833982822018	8.862904691784683e-12	2.4577181938628936e-11	9.922431957198918e-11	9.806800575837014e-10	7.469006116856478e-8	2.4526665275148764e-8	1.7722518030538236e-9	1.3285314396988242e-10	2.9981879752408715e-11	1.0314767433424711e-11
1.262933982822018	8.827205135388941e-12	2.4471368898406594e-11	9.874392432364441e-11	9.743607545306462e-10	7.526751404249392e-8	2.4342895010361663e-8	1.7738906981042782e-9	1.326900394932157e-10	2.9926536962645465e-11	1.029257651755545e-11
1.263033982822018	8.791643462781884e-12	2.436599900032838e-11	9.826584938104406e-11	9.680846753055308e-10	7.585526642232977e-8	2.4160978015364284e-8	1.7755386472583372e-9	1.325271396215284e-10	2.987128108531051e-11	1.027042627789141e-11
1.263133982822018	8.756219128692825e-12	2.4261070335800247e-11	9.779008307013162e-11	9.618514973666246e-10	7.64535622597615e-8	2.3980890439484053e-8	1.7771956922205685e-9	1.3236444368399971e-10	2.9816111901153634e-11	1.0248316616066004e-11
1.263233982822018	8.720931590106752e-12	2.4156581004841e-11	9.73166137789699e-11	9.55660900823339e-10	7.706265298474543e-8	2.3802608807204322e-8	1.7788618750011262e-9	1.3220195101058485e-10	2.9761029191435264e-11	1.0226247433968059e-11
1.263333982822018	8.685780306254881e-12	2.4052529116043572e-11	9.684542995738712e-11	9.495125684122113e-10	7.768279778482548e-8	2.3626110011173276e-8	1.7805372379183806e-9	1.3203966093201358e-10	2.970603273792616e-11	1.0204218633741201e-11
1.263433982822018	8.650764738604039e-12	2.3948912786532053e-11	9.637652011662825e-11	9.43406185473033e-10	7.83142638967678e-8	2.3451371305362192e-8	1.782221823601467e-9	1.3187757277977896e-10	2.9651122322904354e-11	1.0182230117782862e-11
1.263533982822018	8.615884350847948e-12	2.3845730141922148e-11	9.590987282900913e-11	9.373414399253217e-10	7.895732691116208e-8	2.327837029837266e-8	1.7839156749929791e-9	1.3171568588613744e-10	2.95962977291552e-11	1.0160281788743797e-11
1.263633982822018	8.581138608896643e-12	2.374297931628041e-11	9.544547672756855e-11	9.313180222449261e-10	7.961227109063638e-8	2.3107084946885016e-8	1.7856188353515761e-9	1.3155399958409706e-10	2.954155873996824e-11	1.0138373549527016e-11
1.263733982822018	8.54652698086732e-12	2.3640658452084514e-11	9.498332050572744e-11	9.253356254409419e-10	8.027938970238834e-8	2.2937493549248496e-8	1.7873313482546951e-9	1.3139251320741592e-10	2.94869051391361e-11	1.011650530328721e-11
1.263833982822018	8.512048937074413e-12	2.3538765700182935e-11	9.452339291694706e-11	9.193939450328324e-10	8.09589853657983e-8	2.2769574739207468e-8	1.789053257601277e-9	1.3123122609059617e-10	2.9432336710953755e-11	1.009467695342993e-11
1.263933982822018	8.47770395002051e-12	2.3437299219754957e-11	9.406568277439018e-11	9.134926790277635e-10	8.165137041587728e-8	2.2603307479760294e-8	1.7907846076144996e-9	1.3107013756887701e-10	2.9377853240215913e-11	1.007288840361097e-11
1.264033982822018	8.443491494386153e-12	2.3336257178271253e-11	9.361017895058252e-11	9.076315278981659e-10	8.235686728342096e-8	2.2438671057149003e-8	1.7925254428445351e-9	1.309092469782281e-10	2.932345451221581e-11	1.0051139557735406e-11
1.264133982822018	8.40941104702094e-12	2.323563775145524e-11	9.315687037708147e-11	9.018101945595485e-10	8.307580889272862e-8	2.227564507497539e-8	1.7942758081713869e-9	1.3074855365534682e-10	2.9269140312743426e-11	1.0029430319956946e-11
1.264233982822018	8.37546208693384e-12	2.313543912324222e-11	9.270574604414009e-11	8.960283843485063e-10	8.380853907784265e-8	2.2114209448441334e-8	1.7960357488076876e-9	1.3058805693765076e-10	2.921491042808457e-11	1.000776059467726e-11
1.264333982822018	8.341644095283673e-12	2.3035659485742114e-11	9.225679500037645e-11	8.90285805000941e-10	8.45554130182883e-8	2.1954344398709767e-8	1.797805310301572e-9	1.304277561632706e-10	2.916076464501849e-11	9.98613028654512e-12
1.264433982822018	8.307956555370058e-12	2.2936297039199755e-11	9.181000635244622e-11	8.845821666305283e-10	8.531679769538344e-8	2.1796030447383627e-8	1.799584538539576e-9	1.3026765067104803e-10	2.910670275081698e-11	9.964539300455681e-12
1.2645339828220181	8.274398952623879e-12	2.283734999195616e-11	9.13653692647134e-11	8.789171817073546e-10	8.609307237023547e-8	2.163924841110014e-8	1.8013734797495464e-9	1.3010773980052645e-10	2.9052724533242306e-11	9.94298754154978e-12
1.2646339828220179	8.24097077459831e-12	2.2738816560411138e-11	9.092287295893134e-11	8.732905650368483e-10	8.688462908459911e-8	2.1483979396238815e-8	1.8031721805035634e-9	1.2994802289194726e-10	2.899882978054621e-11	9.921474915213338e-12
1.264733982822018	8.207671510959038e-12	2.2640694968983063e-11	9.048250671390846e-11	8.677020337387352e-10	8.769187318590677e-8	2.1330204793734794e-8	1.804980687721003e-9	1.2978849928624328e-10	2.8945018281467507e-11	9.900001327076134e-12
1.264833982822018	8.174500653475654e-12	2.254298345007369e-11	9.004425986519939e-11	8.621513072264944e-10	8.851522387773662e-8	2.1177906274007174e-8	1.8067990486714498e-9	1.296291683250345e-10	2.889128982523164e-11	9.878566683011724e-12
1.264933982822018	8.141457696012242e-12	2.244568024402747e-11	8.960812180477757e-11	8.566381071867131e-10	8.935511479723657e-8	2.1027065781983958e-8	1.808627310977814e-9	1.2947002935061984e-10	2.8837644201548545e-11	9.85717088913624e-12
1.265033982822018	8.10854213451832e-12	2.2348783599096135e-11	8.917408198072155e-11	8.511621575588476e-10	9.021199462095368e-8	2.087766553223477e-8	1.8104655226193885e-9	1.2931108170597426e-10	2.8784081200610944e-11	9.835813851807977e-12
1.265133982822018	8.075753467019825e-12	2.225229177139982e-11	8.874212989689878e-11	8.457231845150922e-10	9.108632770072785e-8	2.07296880042007e-8	1.8123137319349349e-9	1.2915232473474042e-10	2.873060061309309e-11	9.814495477626298e-12
1.265233982822018	8.043091193610078e-12	2.2156203024889945e-11	8.831225511265154e-11	8.403209164404855e-10	9.197859473134613e-8	2.058311593752326e-8	1.8141719876258532e-9	1.289937577812247e-10	2.8677202230149427e-11	9.793215673431249e-12
1.265333982822018	8.010554816440766e-12	2.20605156313132e-11	8.788444724248643e-11	8.34955083913187e-10	9.288929345181158e-8	2.0437932327467575e-8	1.8160403387593523e-9	1.2883538019039184e-10	2.862388584341276e-11	9.771974346302803e-12
1.265433982822018	7.978143839713057e-12	2.1965227870173613e-11	8.745869595576441e-11	8.296254196849659e-10	9.381893938216752e-8	2.0294120420439122e-8	1.817918834771645e-9	1.28677191307857e-10	2.857065124499265e-11	9.75077140355987e-12
1.265533982822018	7.945857769668722e-12	2.187033802869563e-11	8.703499097639216e-11	8.243316586618569e-10	9.476806659796871e-8	2.015166370959125e-8	1.8198075254711954e-9	1.2851919047988185e-10	2.85174982274744e-11	9.729606752759949e-12
1.265633982822018	7.91369611458129e-12	2.1775844401788872e-11	8.661332208251643e-11	8.190735378850454e-10	9.573722854460615e-8	2.0010545930521858e-8	1.8217064610420193e-9	1.283613770533695e-10	2.8464426583917202e-11	9.708480301698108e-12
1.265733982822018	7.88165838474731e-12	2.1681745292010717e-11	8.619367910622015e-11	8.138507965118937e-10	9.672699889388558e-8	1.9870751057056357e-8	1.8236156920469647e-9	1.2820375037585646e-10	2.8411436107852484e-11	9.687391958406517e-12
1.265833982822018	7.84974409247728e-12	2.158803900952992e-11	8.577605193321961e-11	8.086631757971858e-10	9.77379724453572e-8	1.9732263297115804e-8	1.825535269431071e-9	1.280463097955092e-10	2.83585265932831e-11	9.666341631153504e-12
1.265933982822018	7.817952752087343e-12	2.149472387209193e-11	8.536043050256424e-11	8.03510419074536e-10	9.877076607511686e-8	1.9595067088667726e-8	1.8274652445249488e-9	1.2788905466111585e-10	2.8305697834680657e-11	9.645329228443076e-12
1.266033982822018	7.78628387989039e-12	2.1401798204981507e-11	8.494680480633726e-11	7.983922717380007e-10	9.982601973498366e-8	1.9459147095758335e-8	1.829405669048227e-9	1.2773198432208486e-10	2.8252949626985604e-11	9.624354659014055e-12
1.266133982822018	7.754736994187244e-12	2.1309260340988533e-11	8.453516488935943e-11	7.933084812238419e-10	1.0090439750509837e-7	1.9324488204623124e-8	1.8313565951129588e-9	1.2757509812843343e-10	2.820028176560403e-11	9.603417831839453e-12
1.266233982822018	7.723311615258358e-12	2.1217108620371488e-11	8.412550084889278e-11	7.882587969924861e-10	1.020065887032933e-7	1.919107551987569e-8	1.8333180752271627e-9	1.274183954307874e-10	2.814769404640778e-11	9.582518656125767e-12
1.266333982822018	7.692007265355141e-12	2.1125341390822636e-11	8.371780283434844e-11	7.832429705106556e-10	1.0313330905474302e-7	1.9058894360771447e-8	1.8352901622983266e-9	1.2726187558037231e-10	2.8095186265732055e-11	9.561657041312268e-12
1.266433982822018	7.660823468691268e-12	2.103395700743297e-11	8.331206104699309e-11	7.782607552336744e-10	1.0428530192568998e-7	1.8927930257545585e-8	1.8372729096369785e-9	1.271055379290072e-10	2.804275822037374e-11	9.540832897070282e-12
1.266533982822018	7.629759751434522e-12	2.0942953832657078e-11	8.290826573966048e-11	7.73311906587935e-10	1.0546333962529791e-7	1.879816894782321e-8	1.839266370960294e-9	1.2694938182910082e-10	2.7990409707590667e-11	9.520046133302446e-12
1.2666339828220181	7.598815641697908e-12	2.085233023627833e-11	8.250640721646251e-11	7.683961819535466e-10	1.0666822477999571e-7	1.8669596373100154e-8	1.8412706003957714e-9	1.2679340663364612e-10	2.7938140525100022e-11	9.499296660142241e-12
1.2667339828220179	7.567990669531786e-12	2.0762084595375527e-11	8.210647583250553e-11	7.635133406471951e-10	1.07900791784938e-7	1.8542198675293843e-8	1.8432856524848626e-9	1.2663761169621358e-10	2.78859504710768e-11	9.478584387953233e-12
1.266833982822018	7.5372843669148e-12	2.0672215294285608e-11	8.170846199359628e-11	7.586631439049953e-10	1.0916190833766097e-7	1.8415962193357547e-8	1.845311582186755e-9	1.2648199637094297e-10	2.783383934415126e-11	9.457909227327885e-12
1.266933982822018	7.506696267746324e-12	2.0582720724572972e-11	8.131235615597194e-11	7.538453548658084e-10	1.1045247705920448e-7	1.8290873459967948e-8	1.8473484448820923e-9	1.263265600125434e-10	2.7781806943409863e-11	9.437271089087866e-12
1.267033982822018	7.476225907837437e-12	2.0493599284992987e-11	8.091814882600841e-11	7.490597385544157e-10	1.1177343720857707e-7	1.8166919198269813e-8	1.8493962963768208e-9	1.2617130197628272e-10	2.7729853068391542e-11	9.416669884282452e-12
1.267133982822018	7.445872824903207e-12	2.0404849381458772e-11	8.052583055994454e-11	7.443060618650386e-10	1.1312576649670707e-7	1.8044086318688212e-8	1.8514551929060003e-9	1.2601622161798338e-10	2.767797751908751e-11	9.396105524188219e-12
1.267233982822018	7.41563655855424e-12	2.031646942700787e-11	8.01353919636036e-11	7.395840935449693e-10	1.145104830065733e-7	1.7922361915801454e-8	1.853525191137738e-9	1.258613182940179e-10	2.7626180095939478e-11	9.375577920308456e-12
1.267333982822018	7.385516650288345e-12	2.0228457841767812e-11	7.974682369211643e-11	7.34893604178341e-10	1.159286472267036e-7	1.7801733265273643e-8	1.85560634817707e-9	1.257065913613004e-10	2.7574460599837945e-11	9.355086984372319e-12
1.267433982822018	7.355512643482685e-12	2.014081305292381e-11	7.936011644964741e-11	7.302343661700876e-10	1.1738136420579349e-7	1.7682187820847353e-8	1.8576987215699873e-9	1.255520401772836e-10	2.7522818832121644e-11	9.33463262833425e-12
1.267533982822018	7.325624083385447e-12	2.0053533494684514e-11	7.897526098911907e-11	7.256061537300181e-10	1.1886978583674621e-7	1.756371321139319e-8	1.8598023693074126e-9	1.2539766409995097e-10	2.7471254594574817e-11	9.314214764373163e-12
1.267633982822018	7.295850517108099e-12	1.9966617608250227e-11	7.859224811194393e-11	7.21008742857093e-10	1.2039511327917677e-7	1.7446297238016703e-8	1.8619173498293194e-9	1.252434624878139e-10	2.7419767689427413e-11	9.2938333048922e-12
1.267733982822018	7.2661914936167755e-12	1.9880063841778283e-11	7.821106866775002e-11	7.164419113237933e-10	1.2195859953004753e-7	1.7329927871219325e-8	1.8640437220287652e-9	1.2508943469990176e-10	2.7368357919351833e-11	9.273488162517307e-12
1.267833982822018	7.236646563724803e-12	1.97938706503519e-11	7.783171355411854e-11	7.11905438660702e-10	1.235615521529202e-7	1.7214593248115106e-8	1.866181545256128e-9	1.249355800957604e-10	2.7317025087463264e-11	9.25317925009743e-12
1.267933982822018	7.207215280084502e-12	1.9708036495946705e-11	7.745417371630954e-11	7.073991061411736e-10	1.2520533617715182e-7	1.710028166969854e-8	1.868330879323231e-9	1.2478189803544286e-10	2.726576899731706e-11	9.232906480703157e-12
1.268033982822018	7.1778971971791735e-12	1.9622559847398635e-11	7.70784401470032e-11	7.029226967661939e-10	1.2689137717927866e-7	1.6986981598165405e-8	1.870491784507638e-9	1.2462838787950578e-10	2.721458945290776e-11	9.212669767626466e-12
1.268133982822018	7.1486918713155875e-12	1.9537439180371727e-11	7.670450388603345e-11	6.984759952493731e-10	1.2862116455980607e-7	1.6874681654284146e-8	1.872664321556949e-9	1.2447504898900403e-10	2.716348625866804e-11	9.192469024379996e-12
1.268233982822018	7.1195988606157054e-12	1.945267297732601e-11	7.633235602012492e-11	6.94058788002068e-10	1.3039625502975452e-7	1.6763370614815812e-8	1.8748485516930993e-9	1.243218807254826e-10	2.7112459219466702e-11	9.172304164696196e-12
1.268333982822018	7.090617725009075e-12	1.9368259727485538e-11	7.596198768263451e-11	6.896708631186627e-10	1.3221827632251306e-7	1.665303740998394e-8	1.8770445366167973e-9	1.241688824509734e-10	2.7061508140607624e-11	9.15217510252697e-12
1.268433982822018	7.061748026224919e-12	1.92841979268064e-11	7.5593390053291e-11	6.853120103619779e-10	1.3408893114780242e-7	1.6543671120990583e-8	1.8792523385119267e-9	1.2401605352798775e-10	2.701063282782843e-11	9.132081752042734e-12
1.2685339828220181	7.032989327784403e-12	1.9200486077945444e-11	7.522655435793585e-11	6.809820211488153e-10	1.3601000140605805e-7	1.6435260977579496e-8	1.8814720200500465e-9	1.238633933195103e-10	2.6959833087298645e-11	9.112024027631871e-12
1.268633982822018	7.004341194993411e-12	1.9117122690229356e-11	7.486147186827543e-11	6.766806885357107e-10	1.3798335268304976e-7	1.6327796355645934e-8	1.883703644394943e-9	1.237109011889978e-10	2.690910872561949e-11	9.092001843900483e-12
1.268733982822018	6.975803194933822e-12	1.9034106279621194e-11	7.449813390161162e-11	6.724078072046389e-10	1.400109390463484e-7	1.6221266774886607e-8	1.8859472752071922e-9	1.2355857650036402e-10	2.6858459549820433e-11	9.072015115670736e-12
1.268833982822018	6.947374896456981e-12	1.8951435368692527e-11	7.413653182060615e-11	6.681631734491168e-10	1.4209480816699114e-7	1.6115661896500328e-8	1.8882029766488293e-9	1.234064186179855e-10	2.6807885367360383e-11	9.052063757981538e-12
1.268933982822018	6.91905587017531e-12	1.886910848658972e-11	7.377665703301508e-11	6.639465851601965e-10	1.4423710679203243e-7	1.601097152092402e-8	1.8904708133880235e-9	1.2325442690668657e-10	2.675738598612423e-11	9.03214768608677e-12
1.269033982822018	6.890845688455115e-12	1.878712416900446e-11	7.341850099144696e-11	6.597578418127374e-10	1.4644008659562393e-7	1.5907185585615228e-8	1.892750850603816e-9	1.2310260073173761e-10	2.6706961214422515e-11	9.012266815455243e-12
1.269133982822018	6.862743925408922e-12	1.8705480958142087e-11	7.30620551931107e-11	6.555967444517447e-10	1.487061104390545e-7	1.5804294162873677e-8	1.89504315399093e-9	1.2295093945884862e-10	2.665661086098968e-11	8.992421061769883e-12
1.269233982822018	6.834750156888083e-12	1.8624177402692754e-11	7.270731117957009e-11	6.514630956788833e-10	1.5103765907279304e-7	1.5702287457703302e-8	1.897347789764642e-9	1.2279944245416492e-10	2.6606334734983226e-11	8.972610340927278e-12
1.269333982822018	6.806863960475002e-12	1.8543212057798923e-11	7.235426053649782e-11	6.473566996390578e-10	1.5343733831664398e-7	1.5601155805713054e-8	1.8996648246656415e-9	1.226481090842573e-10	2.655613264598164e-11	8.952834569036638e-12
1.269433982822018	6.77908491547607e-12	1.8462583485026915e-11	7.200289489343155e-11	6.432773620071802e-10	1.5590788675755774e-7	1.5500889671056703e-8	1.901994325965046e-9	1.2249693871612122e-10	2.650600440398381e-11	8.93309366241962e-12
1.269533982822018	6.751412602914102e-12	1.838229025233549e-11	7.165320592352937e-11	6.392248899750156e-10	1.5845218400825796e-7	1.5401479644409478e-8	1.9043363614693714e-9	1.2234593071716617e-10	2.6455949819406568e-11	8.913387537609376e-12
1.269633982822018	6.723846605520932e-12	1.8302330934047396e-11	7.130518534333292e-11	6.351990922382031e-10	1.6107325957402874e-7	1.530291644098257e-8	1.9066909995256823e-9	1.221950844552159e-10	2.6405968703085217e-11	8.893716111350258e-12
1.269733982822018	6.6963865077300665e-12	1.8222704110818004e-11	7.0958824912522e-11	6.311997789833259e-10	1.6377430237950512e-7	1.52051908985719e-8	1.909058309026619e-9	1.2204439929849537e-10	2.635606086627001e-11	8.874079300596665e-12
1.269833982822018	6.669031895669517e-12	1.8143408369606742e-11	7.061411643368052e-11	6.27226761875185e-10	1.6655867101237878e-7	1.510829397564445e-8	1.9114383594157035e-9	1.2189387461563114e-10	2.630622612062642e-11	8.85447702251304e-12
1.269933982822018	6.641782357154324e-12	1.8064442303647087e-11	7.027105175205652e-11	6.232798540441219e-10	1.6942990474652147e-7	1.501221674945706e-8	1.913831220692497e-9	1.217435097756413e-10	2.6256464278233094e-11	8.834909194472775e-12
1.270033982822018	6.614637481679449e-12	1.798580451241755e-11	6.992962275532934e-11	6.19358870073516e-10	1.7239173541319397e-7	1.491695041421069e-8	1.916236963417995e-9	1.2159330414793291e-10	2.6206775151580788e-11	8.815375734057864e-12
1.270133982822018	6.587596860412685e-12	1.790749360161231e-11	6.958982137337287e-11	6.154636259873597e-10	1.7544810019594147e-7	1.4822486279236658e-8	1.9186556587199258e-9	1.2144325710229327e-10	2.6157158553570815e-11	8.795876559058147e-12
1.270233982822018	6.560660086187073e-12	1.78295081831122e-11	6.925163957802366e-11	6.115939392379697e-10	1.7860315543248e-7	1.4728815767216203e-8	1.9210873782982425e-9	1.2129336800888636e-10	2.6107614297514138e-11	8.776411587470702e-12
1.270333982822018	6.533826753494316e-12	1.7751846874955772e-11	6.891506938284898e-11	6.077496286938089e-10	1.818612915153564e-7	1.4635930412431384e-8	1.9235321944305927e-9	1.2114363623824594e-10	2.605814219712956e-11	8.75698073749934e-12
1.270433982822018	6.507096458477234e-12	1.767450830131059e-11	6.85801028429182e-11	6.039305146274252e-10	1.852271489928049e-7	1.4543821859047478e-8	1.92599017997789e-9	1.2099406116126985e-10	2.600874206654264e-11	8.737583927553845e-12
1.270533982822018	6.480468798922909e-12	1.7597491092444334e-11	6.824673205457157e-11	6.001364187034963e-10	1.8870563598182519e-7	1.4452481859425652e-8	1.9284614083899335e-9	1.2084464214921446e-10	2.5959413720284767e-11	8.718221076249553e-12
1.2706339828220181	6.453943374255391e-12	1.7520793884696804e-11	6.79149491551941e-11	5.963671639669804e-10	1.9230194701741475e-7	1.4361902272465538e-8	1.930945953711104e-9	1.206953785736873e-10	2.591015697329084e-11	8.698892102406477e-12
1.2707339828220179	6.427519785529284e-12	1.7444415320451688e-11	6.758474632299202e-11	5.926225748314404e-10	1.9602158347533141e-7	1.4272075061978457e-8	1.9334438905861026e-9	1.2054626980664487e-10	2.5860971640899597e-11	8.679596925049117e-12
1.270833982822018	6.401197635421845e-12	1.73683540481069e-11	6.725611577675987e-11	5.889024770673159e-10	1.998703757207043e-7	1.418299229508579e-8	1.9359552942658307e-9	1.2039731522038198e-10	2.5811857538850187e-11	8.66033546340525e-12
1.270933982822018	6.374976528226929e-12	1.7292608722048657e-11	6.692904977566763e-11	5.852066977905377e-10	2.0385450715142223e-7	1.4094646140650892e-8	1.9384802406131757e-9	1.202485141875293e-10	2.5762814483282935e-11	8.641107636905904e-12
1.271033982822018	6.3488560698475564e-12	1.7217178002622097e-11	6.660354061903061e-11	5.815350654510383e-10	2.0798054032460864e-7	1.4007028867733681e-8	1.9410188061091002e-9	1.2009986608104733e-10	2.571384229073702e-11	8.62191336518456e-12
1.271133982822018	6.322835867789037e-12	1.714206055610394e-11	6.627958064609164e-11	5.778874098214814e-10	2.1225544537520634e-7	1.3920132844074909e-8	1.943571067858574e-9	1.1995137027421894e-10	2.5664940778148997e-11	8.602752568076432e-12
1.271233982822018	6.29691553115239e-12	1.706725505467459e-11	6.595716223580116e-11	5.742635619860702e-10	2.1668663096013328e-7	1.3833950534606298e-8	1.9461371035966954e-9	1.1980302614064293e-10	2.56161097628521e-11	8.58362516561788e-12
1.271333982822018	6.271094670627293e-12	1.6992760176391204e-11	6.563627780659946e-11	5.70663354329462e-10	2.212819779883078e-7	1.3748474499986903e-8	1.9487169916949137e-9	1.1965483305423194e-10	2.5567349062574876e-11	8.564531078046185e-12
1.271433982822018	6.245372898485403e-12	1.69185746051595e-11	6.531691981619738e-11	5.670866205257646e-10	2.2604987642767608e-7	1.3663697395164278e-8	1.951310811167187e-9	1.1950679038920205e-10	2.551865849543941e-11	8.545470225798323e-12
1.271533982822018	6.219749828573502e-12	1.6844697030707588e-11	6.499908076136496e-11	5.635331955276768e-10	2.3099926551490553e-7	1.3579611967961636e-8	1.9539186416763956e-9	1.193588975200706e-10	2.5470037879960887e-11	8.526442529511011e-12
1.271633982822018	6.194225076306787e-12	1.6771126148557335e-11	6.468275317771055e-11	5.600029155556769e-10	2.361396777328832e-7	1.3496211057688277e-8	1.956540563540626e-9	1.192111538216462e-10	2.5421487035045216e-11	8.507447910019652e-12
1.271733982822018	6.1687982586623104e-12	1.6697860659998935e-11	6.436792963947442e-11	5.564956180873724e-10	2.4148128696599044e-7	1.3413487593775354e-8	1.9591766577397557e-9	1.1906355866902836e-10	2.5373005779989084e-11	8.488486288358048e-12
1.271833982822018	6.14346899417201e-12	1.662489927206323e-11	6.405460275931168e-11	5.530111418468812e-10	2.470349612937787e-7	1.33314345944339e-8	1.9618270059218955e-9	1.1891611143759503e-10	2.5324593934477672e-11	8.46955758575763e-12
1.271933982822018	6.11823690291647e-12	1.6552240697495004e-11	6.37427651880837e-11	5.495493267943695e-10	2.5281232094207343e-7	1.3250045165336799e-8	1.9644916904100735e-9	1.1876881150300311e-10	2.5276251318583866e-11	8.45066172364697e-12
1.272033982822018	6.093101606517837e-12	1.64798836547268e-11	6.343240961464783e-11	5.461100141156443e-10	2.588258019765521e-7	1.3169312498322993e-8	1.9671707942089017e-9	1.1862165824117672e-10	2.5227977752766687e-11	8.431798623651118e-12
1.272133982822018	6.068062728133688e-12	1.640782686785199e-11	6.312352876565043e-11	5.426930462118751e-10	2.650887263999526e-7	1.3089229870123966e-8	1.969864401011379e-9	1.1847465102830626e-10	2.5179773057870582e-11	8.412968207591139e-12
1.272233982822018	6.043119892450225e-12	1.633606906659878e-11	6.2816115405318e-11	5.392982666893787e-10	2.7161537940086937e-7	1.3009790641111923e-8	1.9725725952057385e-9	1.1832778924083896e-10	2.513163705512364e-11	8.394170397483464e-12
1.272333982822018	6.018272725675787e-12	1.6264608986304037e-11	6.251016233525204e-11	5.35925520349528e-10	2.78421094602144e-7	1.2930988254069359e-8	1.9752954618823914e-9	1.1818107225547489e-10	2.5083569566136704e-11	8.375405115539374e-12
1.272433982822018	5.99352085553433e-12	1.6193445367886932e-11	6.220566239422452e-11	5.32574653178726e-10	2.8552234827169823e-7	1.2852816232979443e-8	1.9780330868409496e-9	1.1803449944915948e-10	2.50355704129019e-11	8.356672284164284e-12
1.272533982822018	5.9688639112590274e-12	1.6122576957823262e-11	6.190260845797384e-11	5.292455123384864e-10	2.929368635913006e-7	1.2775268181836912e-8	1.98078555659733e-9	1.178880701990785e-10	2.4987639417791434e-11	8.337971825957227e-12
1.272633982822018	5.944301523585933e-12	1.6052002508119432e-11	6.160099343900368e-11	5.259379461556203e-10	3.0068372623194047e-7	1.2698337783479334e-8	1.9835529583909755e-9	1.1774178388265271e-10	2.4939776403556534e-11	8.319303663710535e-12
1.272733982822018	5.9198333247471935e-12	1.5981720776287124e-11	6.130081028637921e-11	5.226518041124653e-10	3.0878351266175457e-7	1.2622018798437611e-8	1.9863353801921074e-9	1.175956398775299e-10	2.489198119332617e-11	8.300667720408763e-12
1.272833982822018	5.895458948465313e-12	1.5911730525317475e-11	6.10020519855318e-11	5.193869368372873e-10	3.172584328184492e-7	1.2546305063806725e-8	1.9891329107090965e-9	1.1744963756158166e-10	2.4844253610605694e-11	8.282063919228741e-12
1.272933982822018	5.871178029946129e-12	1.584203052365566e-11	6.070471155805493e-11	5.161431960946528e-10	3.2613248901747656e-7	1.247119049213394e-8	1.99194563939594e-9	1.1730377631289485e-10	2.4796593479275832e-11	8.263492183538449e-12
1.273033982822018	5.846990205872914e-12	1.5772619545175417e-11	6.040878206150952e-11	5.129204347760006e-10	3.3543165324645725e-7	1.2396669070327174e-8	1.9947736564597914e-9	1.1715805550976622e-10	2.474900062359123e-11	8.244952436896766e-12
1.273133982822018	5.822895114399845e-12	1.5703496369154267e-11	6.011425658922744e-11	5.097185068902399e-10	3.451840653224227e-7	1.2322734858580869e-8	1.9976170528686097e-9	1.170124745306978e-10	2.4701474868179494e-11	8.22644460305285e-12
1.273233982822018	5.798892395145935e-12	1.5634659780248236e-11	5.982112827011444e-11	5.06537267554444e-10	3.5542025477093753e-7	1.224938198931979e-8	2.0004759203588774e-9	1.1686703275438838e-10	2.4654016038039385e-11	8.207968605945477e-12
1.273333982822018	5.7749816891888e-12	1.556610856846679e-11	5.952939026845785e-11	5.033765729846448e-10	3.6617338973481497e-7	1.2176604666160744e-8	2.003350351443454e-9	1.1672172955973045e-10	2.4606623958540637e-11	8.189524369702757e-12
1.273433982822018	5.7511626390582554e-12	1.5497841529148355e-11	5.923903578373215e-11	5.002362804866883e-10	3.774795567492592e-7	1.2104397162891083e-8	2.006240439419462e-9	1.165765643258016e-10	2.455929845542204e-11	8.171111818641185e-12
1.273533982822018	5.7274348887302134e-12	1.5429857462935207e-11	5.895005805040728e-11	4.971162484471876e-10	3.8937807584433135e-7	1.203275382246445e-8	2.009146278376335e-9	1.1643153643186015e-10	2.4512039354790168e-11	8.152730877265416e-12
1.273633982822018	5.703798083620681e-12	1.536215517574928e-11	5.866245033775877e-11	4.940163363245595e-10	4.019118561756256e-7	1.196166905601311e-8	2.0120679632039117e-9	1.1628664525733824e-10	2.4464846483118644e-11	8.134381470267514e-12
1.273733982822018	5.680251870579478e-12	1.5294733478767474e-11	5.837620594967595e-11	4.909364046401339e-10	4.1512779826206134e-7	1.1891137341876403e-8	2.015005589600668e-9	1.161418901818356e-10	2.441771966724671e-11	8.116063522526588e-12
1.273833982822018	5.656795897884146e-12	1.522759118839735e-11	5.8091318224475274e-11	4.878763149693477e-10	4.290772499569107e-7	1.1821153224645333e-8	2.0179592540820194e-9	1.1599727058511448e-10	2.4370658734377828e-11	8.097776959107998e-12
1.273933982822018	5.633429815233995e-12	1.5160727126253086e-11	5.7807780534711316e-11	4.848359299330238e-10	4.4381652452851023e-7	1.1751711314222762e-8	2.0209290539887465e-9	1.1585278584709244e-10	2.432366351207879e-11	8.079521705263048e-12
1.274033982822018	5.61015327374391e-12	1.509414011913118e-11	5.752558628699081e-11	4.818151131887209e-10	4.594074907274129e-7	1.1682806284899005e-8	2.0239150874955184e-9	1.1570843534783692e-10	2.4276733828278556e-11	8.061297686428248e-12
1.274133982822018	5.5869659259384235e-12	1.502782899898645e-11	5.724472892178777e-11	4.788137294221645e-10	4.759182465215869e-7	1.1614432874442705e-8	2.0269174536195156e-9	1.1556421846755931e-10	2.4229869511266858e-11	8.043104828224942e-12
1.274233982822018	5.563867425745756e-12	1.4961792602908506e-11	5.6965201913258636e-11	4.758316443387638e-10	4.934238903598441e-7	1.1546585883206175e-8	2.0299362522291676e-9	1.1542013458660757e-10	2.4183070389693222e-11	8.024943056458636e-12
1.274333982822018	5.540857428491762e-12	1.489602977309762e-11	5.6686998769058566e-11	4.728687246551919e-10	5.120074064646052e-7	1.1479260173245745e-8	2.032971584053e-9	1.1527618308546313e-10	2.413633629256553e-11	8.0068122971185e-12
1.274433982822018	5.517935590894106e-12	1.4830539356841125e-11	5.6410113030159415e-11	4.699248380910447e-10	5.317606838667731e-7	1.1412450667455837e-8	2.036023550688563e-9	1.1513236334473006e-10	2.4089667049249196e-11	7.98871247637685e-12
1.274533982822018	5.49510157105626e-12	1.4765320206490234e-11	5.613453827066989e-11	4.669998533605908e-10	5.527856928184077e-7	1.1346152348717742e-8	2.039092254611524e-9	1.1498867474513309e-10	2.4043062489465754e-11	7.970643520588575e-12
1.2746339828220181	5.472355028461569e-12	1.4700371179436053e-11	5.586026809765207e-11	4.640936401645593e-10	5.751958470282032e-7	1.1280360259061296e-8	2.0421777991848245e-9	1.1484511666750893e-10	2.3996522443291502e-11	7.952605356290577e-12
1.2747339828220179	5.449695623967755e-12	1.4635691138087678e-11	5.5587296150948896e-11	4.6120606918208254e-10	5.99117586088951e-7	1.1215069498841742e-8	2.045280288667989e-9	1.1470168849280375e-10	2.3950046741157418e-11	7.934597910201496e-12
1.274833982822018	5.427123019800407e-12	1.4571278949846394e-11	5.5315616102996044e-11	4.583370120625616e-10	6.246922197944206e-7	1.115027522592658e-8	2.0483998282265094e-9	1.1455838960206036e-10	2.390363521384623e-11	7.916621109220643e-12
1.274933982822018	5.404636879548026e-12	1.450713348708571e-11	5.504522165865598e-11	4.554863414177973e-10	6.520780851467707e-7	1.1085972654899951e-8	2.051536523941381e-9	1.144152193764193e-10	2.3857287692492667e-11	7.898674880427995e-12
1.275033982822018	5.3822368681554525e-12	1.4443253627126083e-11	5.477610655503363e-11	4.526539308140252e-10	6.814530782338184e-7	1.1022157056275628e-8	2.0546904828187475e-9	1.1427217719710771e-10	2.381100400858181e-11	7.880759151083434e-12
1.275133982822018	5.359922651918648e-12	1.437963825221329e-11	5.4508264561305015e-11	4.4983965476411583e-10	7.13017637426628e-7	1.0958823755725097e-8	2.0578618127996674e-9	1.1412926244543553e-10	2.3764783993948075e-11	7.862873848626217e-12
1.275233982822018	5.337693898478822e-12	1.4316286249495268e-11	5.4241689478542936e-11	4.4704338871981955e-10	7.469982723664582e-7	1.0895968133317093e-8	2.0610506227700007e-9	1.1398647450278767e-10	2.3718627480773782e-11	7.84501890067443e-12
1.275333982822018	5.3155502768166155e-12	1.4253196510999589e-11	5.3976375139544205e-11	4.442650090640811e-10	7.836517560730756e-7	1.0833585622769382e-8	2.0642570225704472e-9	1.1384381275062097e-10	2.3672534301588694e-11	7.827194235024743e-12
1.275433982822018	5.2934914572465104e-12	1.4190367933610876e-11	5.371231540865653e-11	4.41504393103408e-10	8.232701266887623e-7	1.0771671710712077e-8	2.0674811230066187e-9	1.1370127657045319e-10	2.362650428926757e-11	7.80939977965132e-12
1.275533982822018	5.27151711141128e-12	1.412779941904864e-11	5.344950418160863e-11	4.387614190603392e-10	8.661866828587772e-7	1.0710221935963354e-8	2.070723035859387e-9	1.1355886534386002e-10	2.358053727703055e-11	7.791635462705927e-12
1.275633982822018	5.249626912276126e-12	1.4065489873844708e-11	5.3187935385339073e-11	4.360359660659528e-10	9.127832052049317e-7	1.064923188881584e-8	2.0739828738952267e-9	1.1341657845246827e-10	2.353463309844104e-11	7.773901212516895e-12
1.275733982822018	5.227820534123452e-12	1.4003438209321112e-11	5.2927602977829354e-11	4.3332791415246124e-10	9.634986994210815e-7	1.0588697210334989e-8	2.0772607508768013e-9	1.1327441527795005e-10	2.3488791587404997e-11	7.756196957589096e-12
1.275833982822018	5.2060976525468455e-12	1.394164334156835e-11	5.26685009479332e-11	4.306371442458517e-10	1.018840039209577e-6	1.0528613591667684e-8	2.08055678157356e-9	1.131323752020146e-10	2.3443012578169537e-11	7.73852262660291e-12
1.275933982822018	5.1844579444458206e-12	1.3880104191422953e-11	5.2410623315211927e-11	4.27963538158613e-10	1.0793949965087778e-6	1.046897677336257e-8	2.0838710817726162e-9	1.1299045760640478e-10	2.3397295905322255e-11	7.720878148414136e-12
1.276033982822018	5.162901088020191e-12	1.3818819684445886e-11	5.215396412976611e-11	4.2530697858250886e-10	1.1458482919306233e-6	1.040978254470027e-8	2.087203768289613e-9	1.1284866187288746e-10	2.3351641403789246e-11	7.703263452053204e-12
1.276133982822018	5.1414267627647224e-12	1.3757788750900733e-11	5.189851747207223e-11	4.226673490814363e-10	1.2190014937058166e-6	1.0351026743034733e-8	2.090554958979878e-9	1.1270698738325067e-10	2.3306048908835063e-11	7.68567846672487e-12
1.276233982822018	5.120034649463384e-12	1.3697010325732265e-11	5.164427745281758e-11	4.20044534084325e-10	1.2997978582383338e-6	1.0292705253144308e-8	2.0939247727495894e-9	1.1256543351929431e-10	2.3260518256060742e-11	7.66812312180751e-12
1.276333982822018	5.098724430184089e-12	1.3636483348544283e-11	5.139123821273652e-11	4.174384188781131e-10	1.3893535677489787e-6	1.0234814006593287e-8	2.097313329567169e-9	1.1242399966282596e-10	2.3215049281403303e-11	7.650597346852738e-12
1.276433982822018	5.077495788273335e-12	1.3576206763579069e-11	5.113939392244984e-11	4.1484888960079135e-10	1.488997321503516e-6	1.0177348981103331e-8	2.1007207504748124e-9	1.1228268519565426e-10	2.3169641821134128e-11	7.633101071584922e-12
1.276533982822018	5.056348408350509e-12	1.3516179519695352e-11	5.088873878230136e-11	4.1227583323448814e-10	1.6003209374710064e-6	1.0120306199934362e-8	2.1041471576001143e-9	1.1214148949958009e-10	2.312429571185823e-11	7.615634225900605e-12
1.276633982822018	5.035281976302897e-12	1.345640057034732e-11	5.063926702219848e-11	4.097191375986364e-10	1.7252446117974315e-6	1.006368173127537e-8	2.1075926741679115e-9	1.1200041195639373e-10	2.3079010790512833e-11	7.598196739867942e-12
1.276733982822018	5.0142961792798866e-12	1.3396868873563567e-11	5.0390972901452034e-11	4.071786913431867e-10	1.8661019022414164e-6	1.0007471687644446e-8	2.1110574245122678e-9	1.1185945194786611e-10	2.3033786894366572e-11	7.580788543726401e-12
1.276833982822018	4.993390705688207e-12	1.333758339192625e-11	5.014385070861984e-11	4.0465438394190813e-10	2.0257515615690275e-6	9.951672225298457e-9	2.1145415340885362e-9	1.1171860885574397e-10	2.2988623861018458e-11	7.56340956788613e-12
1.276933982822018	4.972565245185926e-12	1.3278543092549512e-11	4.989789476134472e-11	4.0214610568568927e-10	2.207726381655572e-6	9.896279543650744e-9	2.1180451294857027e-9	1.1157788206174142e-10	2.294352152839608e-11	7.546059742927342e-12
1.277033982822018	4.95181948867788e-12	1.3219746947059397e-11	4.965309940620242e-11	3.9965374767597265e-10	2.4164337515075044e-6	9.84128988469915e-9	2.1215683384388316e-9	1.1143727094753617e-10	2.2898479734755743e-11	7.528738999600185e-12
1.277133982822018	4.931153128309831e-12	1.3161193931572635e-11	4.940945901854157e-11	3.9717720181818476e-10	2.657429549793839e-6	9.786699532461646e-9	2.1251112898416053e-9	1.112967748947601e-10	2.285349831868001e-11	7.51144726882377e-12
1.277233982822018	4.910565857463506e-12	1.3102883026676192e-11	4.916696800233115e-11	3.947163608152707e-10	2.9377977260095783e-6	9.732504812421387e-9	2.128674113759168e-9	1.1115639328499554e-10	2.2808577119077476e-11	7.494184481686068e-12
1.277333982822018	4.890057370751434e-12	1.3044813217407004e-11	4.8925620790005944e-11	3.922711181612511e-10	3.2666849252863613e-6	9.678702090979706e-9	2.1322569414410237e-9	1.1101612549976725e-10	2.2763715975181532e-11	7.476950569443228e-12
1.277433982822018	4.869627364011646e-12	1.298698349323122e-11	4.868541184231245e-11	3.89841368134858e-10	3.6560670552245904e-6	9.62528777491773e-9	2.1358599053341644e-9	1.1087597092053619e-10	2.2718914726549286e-11	7.459745463519108e-12
1.277533982822018	4.849275534302501e-12	1.2929392848023837e-11	4.844633564815699e-11	3.874270057932145e-10	4.121870445343736e-6	9.572258310866004e-9	2.139483139096344e-9	1.1073592892869355e-10	2.2674173213060364e-11	7.44256909550487e-12
1.277633982822018	4.829001579897607e-12	1.2872040280048933e-11	4.8208386724454894e-11	3.8502792696557694e-10	4.6856483882581226e-6	9.519610184782236e-9	2.1431267776095394e-9	1.1059599890555419e-10	2.262949127491592e-11	7.425421397158356e-12
1.277733982822018	4.80880520028058e-12	1.28149247919389e-11	4.797155961597772e-11	3.8264402824712776e-10	5.377151510331277e-6	9.467339921436834e-9	2.1467909569935715e-9	1.1045618023234824e-10	2.258486875263727e-11	7.408302300403663e-12
1.277833982822018	4.788686096140185e-12	1.2758045390675094e-11	4.7735848895205925e-11	3.802752069928283e-10	6.238381567792695e-6	9.415444083906532e-9	2.1504758146199637e-9	1.1031647229021789e-10	2.2540305487065525e-11	7.391211737330798e-12
1.277933982822018	4.768643969365011e-12	1.2701401087567535e-11	4.750124916217884e-11	3.779213613113194e-10	7.330195027538318e-6	9.363919273075095e-9	2.154181489125902e-9	1.1017687446020818e-10	2.2495801319359816e-11	7.374149640194918e-12
1.278033982822018	4.748678523038578e-12	1.2644990898234839e-11	4.726775504434582e-11	3.755823900588792e-10	8.743469993009193e-6	9.312762127142058e-9	2.157908120428445e-9	1.1003738612326236e-10	2.2451356090996725e-11	7.357115941416114e-12
1.278133982822018	4.728789461434141e-12	1.2588813842585087e-11	4.703536119641999e-11	3.732581928334271e-10	0.000010618833791044284	9.261969321138444e-9	2.161655849738887e-9	1.0989800666021298e-10	2.240696964376863e-11	7.34011057357867e-12
1.278233982822018	4.708976490009884e-12	1.2532868944795652e-11	4.680406230023195e-11	3.7094866996859766e-10	0.000013183368599495714	9.211537566450017e-9	2.165424819577344e-9	1.097587354517775e-10	2.2362641819783415e-11	7.323133469430925e-12
1.278333982822018	4.689239315403831e-12	1.2477155233294095e-11	4.657385306458374e-11	3.6865372252784786e-10	0.0000168233160498739	9.161463610347527e-9	2.1692151737875267e-9	1.0961957187855114e-10	2.23183724614629e-11	7.306184561884465e-12
1.278433982822018	4.6695776454288895e-12	1.2421671740738244e-11	4.6344728225103136e-11	3.663732522986161e-10	0.000022239631541847035	9.111744235523773e-9	2.1730270575516554e-9	1.0948051532099851e-10	2.2274161411541647e-11	7.289263784013768e-12
1.278533982822018	4.649991189067814e-12	1.2366417503997127e-11	4.61166825441018e-11	3.641071617865537e-10	0.000030814951194345043	9.06237625963799e-9	2.1768606174056904e-9	1.0934156515944978e-10	2.2230008513066616e-11	7.272371069055842e-12
1.2786339828220181	4.630479656468529e-12	1.2311391564131658e-11	4.588971081043046e-11	3.6185535420977463e-10	0.00004559784924680488	9.013356534866548e-9	2.180716001254688e-9	1.0920272077409251e-10	2.218591360939521e-11	7.255506350409565e-12
1.278733982822018	4.611042758939092e-12	1.2256592966375907e-11	4.566380783933868e-11	3.596177334932034e-10	0.00007445561355125115	8.964681947460928e-9	2.1845933583883026e-9	1.0906398154496543e-10	2.214187654419526e-11	7.238669561635416e-12
1.278833982822018	4.591680208942545e-12	1.220202076011662e-11	4.543896847232922e-11	3.5739420426288717e-10	0.0001432509585308572	8.916349417310831e-9	2.1884928394967317e-9	1.0892534685195021e-10	2.209789716144266e-11	7.22186063645472e-12
1.278933982822018	4.572391720092686e-12	1.2147673998876175e-11	4.521518757702309e-11	3.551846718404759e-10	0.00038313569904167545	8.868355897516018e-9	2.1924145966865367e-9	1.087868160747671e-10	2.2053975305421695e-11	7.2050795087495255e-12
1.279033982822018	4.553177007148606e-12	1.2093551740292177e-11	4.4992460047014344e-11	3.5298904223763606e-10	0.0028707534876921156	8.820698373962134e-9	2.196358783497018e-9	1.086483885929675e-10	2.2010110820723223e-11	7.188326112561893e-12
1.279133982822018	4.534035786010298e-12	1.2039653046099124e-11	4.4770780801734503e-11	3.5080722215058793e-10	0.00443245609868861	8.773373864904206e-9	2.200325554916568e-9	1.0851006378592559e-10	2.1966303552243685e-11	7.171600382093432e-12
1.279233982822018	4.5149677737136615e-12	1.198597698211002e-11	4.455014478631313e-11	3.486391189546633e-10	0.0004401228738220562	8.72637942055584e-9	2.2043150673993986e-9	1.0837184103283497e-10	2.192255334518439e-11	7.154902251705085e-12
1.279333982822018	4.495972688425745e-12	1.1932522618197436e-11	4.433054697143972e-11	3.4648464069890436e-10	0.00015341337263363153	8.679712122684229e-9	2.208327478882378e-9	1.0823371971269796e-10	2.1878860045050018e-11	7.138231655916291e-12
1.279433982822018	4.477050249440145e-12	1.1879289028274801e-11	4.41119823532273e-11	3.443436961007249e-10	0.00007695159796817499	8.63336908421144e-9	2.212362948802207e-9	1.0809569920432126e-10	2.1835223497648136e-11	7.121588529404832e-12
1.279533982822018	4.458200177172017e-12	1.1826275290278416e-11	4.3894445953077576e-11	3.4221619454060637e-10	0.000046011343279845295	8.587347448821193e-9	2.216421638112756e-9	1.079577788863086e-10	2.1791643549087665e-11	7.104972807006253e-12
1.279633982822018	4.439422193153691e-12	1.177348048614868e-11	4.367793281754422e-11	3.401020460568518e-10	0.000030519858902547816	8.541644390571616e-9	2.2205037093026906e-9	1.0781995813705438e-10	2.17481200457782e-11	7.0883844237133346e-12
1.279733982822018	4.420716020029754e-12	1.1720903701812242e-11	4.346243801819977e-11	3.3800116134036757e-10	0.00002168149743206802	8.496257113513532e-9	2.2246093264133163e-9	1.0768223633473654e-10	2.1704652834429132e-11	7.071823314675879e-12
1.279833982822018	4.402081381552482e-12	1.166854402716342e-11	4.324795665150063e-11	3.359134517295073e-10	0.000016171807483288972	8.451182851314104e-9	2.228738655056667e-9	1.0754461285730966e-10	2.1661241762048028e-11	7.0552894151999365e-12
1.279933982822018	4.383518002577028e-12	1.1616400556046029e-11	4.303448383865442e-11	3.338388292049476e-10	0.000012509519698290951	8.406418866886066e-9	2.2328918624337984e-9	1.074070870824957e-10	2.1617886675939833e-11	7.0387826607474866e-12
1.280033982822018	4.365025609057124e-12	1.1564472386236068e-11	4.282201472549011e-11	3.3177720638462184e-10	9.953784008574737e-6	8.361962452022631e-9	2.2370691173535215e-9	1.0726965838778371e-10	2.1574587423706704e-11	7.0223029869361785e-12
1.280133982822018	4.346603928040195e-12	1.1512758619423138e-11	4.261054448232281e-11	3.297284965186809e-10	8.100801747949676e-6	8.31781092703691e-9	2.241270590251125e-9	1.0713232615041551e-10	2.1531343853245596e-11	7.005850329538537e-12
1.280233982822018	4.3282526876628764e-12	1.1461258361192724e-11	4.2400068303826086e-11	3.276926134845062e-10	6.71531931896571e-6	8.273961640407142e-9	2.24549645320755e-9	1.0699508974738199e-10	2.1488155812748068e-11	6.989424624481695e-12
1.280333982822018	4.3099716171464886e-12	1.1409970721008683e-11	4.219058140890141e-11	3.2566947178177903e-10	5.652783963295376e-6	8.230411968426991e-9	2.249746879968832e-9	1.0685794855541837e-10	2.1445023150699726e-11	6.973025807847049e-12
1.280433982822018	4.2917604467924445e-12	1.1358894812195534e-11	4.198207904054777e-11	3.236589865275604e-10	4.820420952920234e-6	8.187159314860365e-9	2.254022045965693e-9	1.0672090195099394e-10	2.140194571587806e-11	6.9566538158695926e-12
1.280533982822018	4.273618907977701e-12	1.1308029751920356e-11	4.1774556465734274e-11	3.2166107345143676e-10	4.156485150378963e-6	8.144201110601519e-9	2.2583221283334783e-9	1.0658394931030454e-10	2.135892335735203e-11	6.940308584937543e-12
1.280633982822018	4.255546733150274e-12	1.1257374661176263e-11	4.156800897527299e-11	3.1967564889071237e-10	3.618599403500357e-6	8.101534813340249e-9	2.262647305932451e-9	1.0644709000927022e-10	2.1315955924481563e-11	6.923990051592035e-12
1.2807339828220181	4.237543655824796e-12	1.1206928664764017e-11	4.136243188368996e-11	3.1770262978561746e-10	3.176901537188159e-6	8.059157907231089e-9	2.2669977593682206e-9	1.0631032342352213e-10	2.1273043266915506e-11	6.907698152526413e-12
1.2808339828220179	4.219609410578214e-12	1.1156690891275708e-11	4.115782052910234e-11	3.157419336745956e-10	2.809860978078779e-6	8.017067902568528e-9	2.27137367101258e-9	1.0617364892840275e-10	2.1230185234591948e-11	6.891432824586165e-12
1.280933982822018	4.201743733044792e-12	1.1106660473076244e-11	4.09541702730877e-11	3.1379347868956905e-10	2.501639670813078e-6	7.975262335464687e-9	2.2757752250246218e-9	1.0603706589895075e-10	2.1187381677735753e-11	6.875194004768021e-12
1.281033982822018	4.183946359912417e-12	1.1056836546287447e-11	4.075147650056515e-11	3.118571835513304e-10	2.2403787091821734e-6	7.933738767534204e-9	2.280202607372026e-9	1.059005737099001e-10	2.1144632446858734e-11	6.858981630219904e-12
1.281133982822018	4.166217028917626e-12	1.1007218250770208e-11	4.054973461966583e-11	3.099329675648963e-10	2.017057462700955e-6	7.892494785581326e-9	2.284656005852875e-9	1.0576417173566992e-10	2.1101937392758144e-11	6.84279563824032e-12
1.281233982822018	4.1485554788415314e-12	1.0957804730107524e-11	4.0348940061613295e-11	3.080207506149403e-10	1.8247166457043287e-6	7.851528001292678e-9	2.2891356101175927e-9	1.0562785935035885e-10	2.1059296366515745e-11	6.826635966277891e-12
1.281333982822018	4.13096144950526e-12	1.090859513158818e-11	4.0149088280598406e-11	3.061204531612598e-10	1.6579184928386916e-6	7.810836050933946e-9	2.2936416116912836e-9	1.0549163592773677e-10	2.1016709219496853e-11	6.810502551930998e-12
1.281433982822018	4.11343468176585e-12	1.0859588606189428e-11	3.9950174753659344e-11	3.0423199623427976e-10	1.5123648393927117e-6	7.770416595050922e-9	2.2981742039963935e-9	1.0535550084124037e-10	2.0974175803349758e-11	6.794395332947386e-12
1.281533982822018	4.095974917511673e-12	1.0810784308559789e-11	3.975219498055716e-11	3.023553014305831e-10	1.3846224639808558e-6	7.730267318174415e-9	2.3027335823756005e-9	1.0521945346396059e-10	2.093169597000384e-11	6.77831424722354e-12
1.281633982822018	4.078581899658211e-12	1.0762181397003668e-11	3.955514448365867e-11	3.0049029090850184e-10	1.2719226119429787e-6	7.690385928529921e-9	2.3073199441152124e-9	1.0508349316864153e-10	2.0889269571669468e-11	6.762259232804468e-12
1.281733982822018	4.061255372143883e-12	1.0713779033463304e-11	3.9359018807813835e-11	2.9863688738372323e-10	1.1720126656388888e-6	7.65077015775067e-9	2.3119334884687108e-9	1.049476193276682e-10	2.0846896460836503e-11	6.7462302278831745e-12
1.281833982822018	4.043995079925605e-12	1.066557638350339e-11	3.916381352023758e-11	2.9679501412495243e-10	1.0830450240731245e-6	7.611417760595242e-9	2.3165744166807958e-9	1.0481183131306385e-10	2.080457649027376e-11	6.730227170800209e-12
1.281933982822018	4.0268007689746866e-12	1.0617572616294218e-11	3.896952421039131e-11	2.9496459494960193e-10	1.003492899669968e-6	7.57232651466872e-9	2.3212429320116844e-9	1.046761284964799e-10	2.076230951302774e-11	6.7142500000433474e-12
1.282033982822018	4.009672186272462e-12	1.0569766904595077e-11	3.877614648986363e-11	2.9314555421950677e-10	9.320858343325881e-7	7.533494220147758e-9	2.3259392397617437e-9	1.0454051024918814e-10	2.0720095382421634e-11	6.6982986542469766e-12
1.282133982822018	3.992609079806138e-12	1.0522158424738146e-11	3.858367599225456e-11	2.9133781683670527e-10	8.677598313094137e-7	7.494918699509685e-9	2.3306635472965734e-9	1.044049759420751e-10	2.0677933952054456e-11	6.682373072191867e-12
1.282233982822018	3.975611198564676e-12	1.0474746356612608e-11	3.8392108373057756e-11	2.8954130823922944e-10	8.096184380800984e-7	7.456597797265282e-9	2.335416064072428e-9	1.042695249456356e-10	2.0635825075800333e-11	6.6664731928046816e-12
1.282333982822018	3.958678292534445e-12	1.0427529883648154e-11	3.820143930954522e-11	2.877559543969392e-10	7.569021173588682e-7	7.41852937969492e-9	2.3401970016619135e-9	1.041341566299622e-10	2.059376860780691e-11	6.6505989551573986e-12
1.282433982822018	3.941810112695234e-12	1.0380508192799034e-11	3.801166450065183e-11	2.859816818074005e-10	7.08963949944855e-7	7.380711334588933e-9	2.345006573780225e-9	1.0399887036474164e-10	2.055176440249537e-11	6.634750298467281e-12
1.282533982822018	3.92500641101596e-12	1.033368047452818e-11	3.7822779666859736e-11	2.842184174917789e-10	6.652502174704955e-7	7.343141570990852e-9	2.3498449963115816e-9	1.0386366551924316e-10	2.050981231455814e-11	6.6189271620959315e-12
1.2826339828220181	3.908266940450684e-12	1.0287045922790997e-11	3.763478055008485e-11	2.8246608899078543e-10	6.252847770373092e-7	7.305818018944795e-9	2.3547124873362656e-9	1.0372854146231572e-10	2.0467912198959324e-11	6.603129485549275e-12
1.282733982822018	3.8915914549345395e-12	1.0240603735020226e-11	3.7447662913565725e-11	2.807246243606689e-10	5.88656405089789e-7	7.268738629246275e-9	2.359609267157818e-9	1.0359349756237789e-10	2.042606391093316e-11	6.587357208477135e-12
1.282833982822018	3.874979709379235e-12	1.0194353112109208e-11	3.726142254174466e-11	2.7899395216917833e-10	5.550084832520816e-7	7.23190137319534e-9	2.3645355583309198e-9	1.034585331874102e-10	2.0384267305982393e-11	6.571610270672411e-12
1.282933982822018	3.858431459669692e-12	1.014829325839751e-11	3.70760552401635e-11	2.772740014916643e-10	5.240305440187764e-7	7.1953042423551665e-9	2.36949158568939e-9	1.0332364770494992e-10	2.0342522239878984e-11	6.5558886120712755e-12
1.283033982822018	3.841946462659303e-12	1.0102423381653862e-11	3.6891556835345294e-11	2.755647019071035e-10	4.95451302973348e-7	7.158945248311621e-9	2.3744775763747993e-9	1.0318884048208038e-10	2.0300828568661265e-11	6.540192172752199e-12
1.283133982822018	3.825524476166415e-12	1.005674269306184e-11	3.670792317468757e-11	2.7386598349423656e-10	4.690328864046185e-7	7.1228224224378275e-9	2.379493759865472e-9	1.0305411088542653e-10	2.0259186148634503e-11	6.52452089293586e-12
1.283233982822018	3.8091652589699366e-12	1.0011250407203799e-11	3.652515012635019e-11	2.7217777682770075e-10	4.4456602576067137e-7	7.086933815661097e-9	2.3845403680058875e-9	1.0291945828114658e-10	2.021759483636916e-11	6.5088747129847244e-12
1.283333982822018	3.7928685708056165e-12	9.965945742045574e-12	3.634323357914564e-11	2.7050001297419643e-10	4.218660383663896e-7	7.051277498233084e-9	2.3896176350364805e-9	1.0278488203492156e-10	2.0176054488700098e-11	6.4932535734023645e-12
1.283433982822018	3.776634172361858e-12	9.920827918921525e-12	3.616216944243133e-11	2.6883262348871347e-10	4.00769450882338e-7	7.015851559503481e-9	2.394725797624067e-9	1.0265038151195318e-10	2.013456496272596e-11	6.4776574148334735e-12
1.283533982822018	3.760461825275975e-12	9.875896162518983e-12	3.59819536459998e-11	2.6717554041074577e-10	3.8113115077828104e-7	6.980654107696169e-9	2.399865094892478e-9	1.0251595607695178e-10	2.0093126115807858e-11	6.4620861780631154e-12
1.283633982822018	3.744351292129971e-12	9.831149700862932e-12	3.5802582139970986e-11	2.655286962605729e-10	3.6282197361540805e-7	6.945683269688764e-9	2.4050357684538325e-9	1.0238160509412949e-10	2.005173780556861e-11	6.446539804016412e-12
1.283733982822018	3.728302336446931e-12	9.786587765301517e-12	3.5624050894686655e-11	2.6389202403556555e-10	3.457266516453442e-7	6.910937190795204e-9	2.4102380624402876e-9	1.0224732792719592e-10	2.001039988989187e-11	6.431018233758302e-12
1.283833982822018	3.712314722686766e-12	9.742209590490561e-12	3.5446355900600453e-11	2.622654572065013e-10	3.29742063249384e-7	6.87641403455072e-9	2.415472223536084e-9	1.0211312393934478e-10	1.996911222692107e-11	6.4155214084927806e-12
1.283933982822018	3.696388216242655e-12	9.698014414378695e-12	3.526949316817581e-11	2.6064892971394405e-10	3.1477573388730073e-7	6.8421119825004816e-9	2.4207385010103432e-9	1.0197899249325139e-10	1.9927874675058472e-11	6.40004926956293e-12
1.284033982822018	3.680522583436934e-12	9.654001478192711e-12	3.50934587277776e-11	2.590423759646251e-10	3.0074454813576764e-7	6.8080292339903575e-9	2.4260371467501604e-9	1.0184493295106291e-10	1.9886687092964657e-11	6.3846017584501955e-12
1.284133982822018	3.664717591517281e-12	9.610170026422444e-12	3.491824862956836e-11	2.5744573082787403e-10	2.875736395546187e-7	6.774164005960815e-9	2.431368415294254e-9	1.017109446743898e-10	1.9845549339557012e-11	6.369178816774108e-12
1.284233982822018	3.64897300865303e-12	9.566519306806539e-12	3.4743858943404276e-11	2.558589296320672e-10	2.751954308975706e-7	6.74051453274365e-9	2.436732563867213e-9	1.0157702702429965e-10	1.980446127400927e-11	6.353780386291944e-12
1.284333982822018	3.6332886039310593e-12	9.523048570317146e-12	3.457028575873033e-11	2.5428190816110983e-10	2.635488018673663e-7	6.707079065860977e-9	2.442129852414112e-9	1.0144317936130781e-10	1.9763422755750225e-11	6.338406408898113e-12
1.284433982822018	3.617664147352239e-12	9.479757071145827e-12	3.439752518447896e-11	2.527146026509529e-10	2.525783654303585e-7	6.673855873827498e-9	2.4475605436358307e-9	1.0130940104537119e-10	1.972243364446324e-11	6.323056826624029e-12
1.284533982822018	3.602099409827574e-12	9.436644066688852e-12	3.422557334896587e-11	2.511569497861281e-10	2.4223383682351265e-7	6.640843241954914e-9	2.453024903024794e-9	1.011756914358796e-10	1.9681493800085128e-11	6.307731581637599e-12
1.284633982822018	3.5865941631743375e-12	9.393708817532902e-12	3.405442639978891e-11	2.4960888669632376e-10	2.3246948194708404e-7	6.6080394721591285e-9	2.4585231989013103e-9	1.01042049891648e-10	1.9640603082805e-11	6.2924306162427076e-12
1.2847339828220181	3.571148180112371e-12	9.350950587440422e-12	3.388408050372637e-11	2.4807035095297505e-10	2.2324363394532403e-7	6.575442882769844e-9	2.464055702450463e-9	1.0090847577090769e-10	1.9599761353063872e-11	6.277153872879044e-12
1.2848339828220179	3.555761234260422e-12	9.308368643335719e-12	3.371453184663751e-11	2.465412805659087e-10	2.1451826852238267e-7	6.543051808343213e-9	2.469622687759541e-9	1.007749684313015e-10	1.9558968471553405e-11	6.261901294121659e-12
1.284933982822018	3.540433100132172e-12	9.265962255290044e-12	3.354577663335862e-11	2.450216139799634e-10	2.0625862998778883e-7	6.5108645994756786e-9	2.4752244318562158e-9	1.0064152722987072e-10	1.9518224299214977e-11	6.246672822680288e-12
1.285033982822018	3.5251635531329126e-12	9.223730696508252e-12	3.337781108760848e-11	2.4351129007171747e-10	1.9843290123288845e-7	6.478879622622138e-9	2.4808612147470012e-9	1.0050815152305314e-10	1.9477528697239128e-11	6.231468401399462e-12
1.285133982822018	3.509952369555477e-12	9.181673243314336e-12	3.3210631451884694e-11	2.4201024814616453e-10	1.9101191184512618e-7	6.4470952599146624e-9	2.4865333194566453e-9	1.0037484066667033e-10	1.9436881527064428e-11	6.2162879732577605e-12
1.285233982822018	3.49479932657677e-12	9.13978917513681e-12	3.304423398736722e-11	2.405184279334575e-10	1.839688794134428e-7	6.415509908984617e-9	2.4922410320678902e-9	1.0024159401592092e-10	1.939628265037616e-11	6.201131481367401e-12
1.285333982822018	3.479704202254044e-12	9.098077774495889e-12	3.287861497382046e-11	2.3903576958568794e-10	1.772791797863371e-7	6.384121982787055e-9	2.4979846417620457e-9	1.0010841092537444e-10	1.935573192910663e-11	6.185998868974156e-12
1.285433982822018	3.4646667755212783e-12	9.056538326988644e-12	3.271377070949531e-11	2.3756221367366324e-10	1.7092014264361823e-7	6.352929909427008e-9	2.5037644408600552e-9	9.99752907489617e-11	1.9315229225432883e-11	6.170890079456718e-12
1.285533982822018	3.4496868261854954e-12	9.015170121275494e-12	3.254969751103122e-11	2.3609770118372444e-10	1.648708692485858e-7	6.3219321319882e-9	2.5095807248642367e-9	9.984223283996467e-11	1.92747744017766e-11	6.1558050563263046e-12
1.285633982822018	3.434764134923216e-12	8.973972449066402e-12	3.238639171336156e-11	2.3464217351459993e-10	1.5911206967672344e-7	6.291127108364251e-9	2.515433792500801e-9	9.970923655101322e-11	1.923436732080315e-11	6.140743743226467e-12
1.285733982822018	3.419898483276834e-12	8.932944605107362e-12	3.222384966961677e-11	2.331955724742685e-10	1.5362591718176278e-7	6.2605133110916335e-9	2.521323945762889e-9	9.957630123407278e-11	1.9194007845420695e-11	6.125706083932503e-12
1.285833982822018	3.405089653651038e-12	8.892085887166504e-12	3.206206775102882e-11	2.3175784027685754e-10	1.4839591767112447e-7	6.230089227185155e-9	2.5272514899543836e-9	9.944342624043808e-11	1.9153695838779103e-11	6.11069202235128e-12
1.285933982822018	3.3903374293091748e-12	8.85139559602032e-12	3.190104234683701e-11	2.3032891953956342e-10	1.4340679252833722e-7	6.199853357975291e-9	2.533216733734388e-9	9.931061092072465e-11	1.9113431164269173e-11	6.0957015025206564e-12
1.286033982822018	3.375641594369827e-12	8.810873035440786e-12	3.174076986419298e-11	2.2890875327960112e-10	1.386443732478971e-7	6.1698042189478065e-9	2.5392199891624122e-9	9.917785462485989e-11	1.9073213685521792e-11	6.0807344686091976e-12
1.286133982822018	3.3610019338031944e-12	8.770517512181432e-12	3.158124672806717e-11	2.2749728491117408e-10	1.340955065432985e-7	6.139940339585368e-9	2.5452615717443123e-9	9.904515670207578e-11	1.9033043266407097e-11	6.065790864915876e-12
1.286233982822018	3.346418233427517e-12	8.730328335963796e-12	3.142246938115617e-11	2.2609445824247372e-10	1.2974796875737112e-7	6.110260263211191e-9	2.5513418004789324e-9	9.89125165009001e-11	1.8992919771033485e-11	6.050870635869528e-12
1.286333982822018	3.3318902799057736e-12	8.690304819464688e-12	3.126443428378906e-11	2.2470021747270123e-10	1.2559038854896484e-7	6.080762546834765e-9	2.5574609979055372e-9	9.877993336914916e-11	1.8952843063747145e-11	6.035973726028643e-12
1.286433982822018	3.317417860741955e-12	8.650446278302532e-12	3.1107137913835787e-11	2.2331450718910833e-10	1.2161217695556168e-7	6.051445760999321e-9	2.5636194901519153e-9	9.86474066539165e-11	1.891281300913022e-11	6.021100080080887e-12
1.286533982822018	3.303000764277701e-12	8.610752031024024e-12	3.095057676661486e-11	2.2193727236407705e-10	1.1780346403990683e-7	6.022308489631587e-9	2.5698176069833997e-9	9.851493570156839e-11	1.887282947200109e-11	6.006249642842718e-12
1.286633982822018	3.288638779688886e-12	8.571221399091615e-12	3.0794747354803044e-11	2.2056845835221097e-10	1.1415504142304454e-7	5.993349329893282e-9	2.576055681852599e-9	9.838251985773294e-11	1.8832892317412873e-11	5.991422359259167e-12
1.286733982822018	3.274331696982079e-12	8.531853706869435e-12	3.06396462083437e-11	2.1920801088744875e-10	1.1065831008810463e-7	5.964566892034319e-9	2.582334051949877e-9	9.825015846729158e-11	1.8793001410652394e-11	5.9766181744032306e-12
1.286833982822018	3.260079306991093e-12	8.4926482816114e-12	3.048526987435684e-11	2.1785587608021078e-10	1.073052329105928e-7	5.9359597992482605e-9	2.588653058254834e-9	9.811785087437176e-11	1.875315661723994e-11	5.961837033475671e-12
1.286933982822018	3.245881401373792e-12	8.453604453447604e-12	3.033161491705085e-11	2.1651200041457364e-10	1.0408829143333171e-7	5.907526687529532e-9	2.595013045588429e-9	9.798559642233932e-11	1.871335780292807e-11	5.94707888180472e-12
1.287033982822018	3.2317377726083943e-12	8.414721555371402e-12	3.017867791763047e-11	2.1517633074543972e-10	1.0100044645849665e-7	5.8792662055319454e-9	2.6014143626660953e-9	9.785339445378708e-11	1.8673604833700642e-11	5.932343664845465e-12
1.287133982822018	3.2176482139903027e-12	8.375998923226789e-12	3.002645547421055e-11	2.138488142957639e-10	9.803510207730175e-8	5.8511770144296595e-9	2.607857362151663e-9	9.772124431052807e-11	1.8633897575772002e-11	5.917631328179676e-12
1.287233982822018	3.203612519628594e-12	8.337435895695633e-12	2.9874944201726126e-11	2.125293986537821e-10	9.518607279942967e-8	5.823257787779583e-9	2.614342400712173e-9	9.75891453335867e-11	1.8594235895586183e-11	5.902941817515388e-12
1.287333982822018	3.1896304844427735e-12	8.299031814284958e-12	2.972414073184646e-11	2.1121803177027338e-10	9.244755348132921e-8	5.795507211385594e-9	2.6208698390736404e-9	9.745709686319108e-11	1.855461965981619e-11	5.888275078686515e-12
1.287433982822018	3.1757019041593127e-12	8.260786023313975e-12	2.9574041712886e-11	2.0991466195583082e-10	8.981409178490313e-8	5.767923983164313e-9	2.6274400420776473e-9	9.732509823876196e-11	1.851504873536294e-11	5.8736310576524996e-12
1.287533982822018	3.1618265753084977e-12	8.222697869902179e-12	2.94246438097188e-11	2.086192378781762e-10	8.728056292663522e-8	5.740506813012832e-9	2.634053378738994e-9	9.719314879890693e-11	1.847552298935462e-11	5.8590097004980265e-12
1.287633982822018	3.1480042952209434e-12	8.18476670395603e-12	2.927594370369179e-11	2.0733170855947206e-10	8.48421465025548e-8	5.713254422677869e-9	2.640710222304215e-9	9.706124788141004e-11	1.8436042289145513e-11	5.8444109534325324e-12
1.287733982822018	3.134234862024377e-12	8.146991878156985e-12	2.9127938092538904e-11	2.0605202337367343e-10	8.249430519666265e-8	5.686165545626631e-9	2.647410950311086e-9	9.692939482322326e-11	1.8396606502315577e-11	5.829834762789964e-12
1.287833982822018	3.120518074640316e-12	8.10937274794901e-12	2.898062369029549e-11	2.0478013204389004e-10	8.023276520032874e-8	5.659238926919281e-9	2.6541559446491334e-9	9.679758896045573e-11	1.835721549666895e-11	5.815281075028243e-12
1.287933982822018	3.1068537327809172e-12	8.071908671526152e-12	2.883399722721489e-11	2.0351598463978853e-10	7.805349818767105e-8	5.632473323083234e-9	2.6609455916212703e-9	9.666582962837158e-11	1.8317869140234248e-11	5.800749836729291e-12
1.288033982822018	3.093241636945507e-12	8.034599009820157e-12	2.868805544968165e-11	2.0225953157498113e-10	7.595270470750307e-8	5.605867501988446e-9	2.667780282006181e-9	9.653411616137246e-11	1.8278567301262407e-11	5.786240994598135e-12
1.288133982822018	3.079681588417563e-12	7.99744312648848e-12	2.8542795120129505e-11	2.0101072360447515e-10	7.39267988663629e-8	5.57942024272488e-9	2.674660411122081e-9	9.640244789299411e-11	1.8239309848226648e-11	5.771754495463026e-12
1.288233982822018	3.0661733892613e-12	7.96044038790178e-12	2.839821301695714e-11	1.9976951182211365e-10	7.197239418944927e-8	5.5531303354811236e-9	2.6815863788913187e-9	9.627082415589584e-11	1.820009664982137e-11	5.757290286274769e-12
1.288333982822018	3.0527168423186338e-12	7.923590163132251e-12	2.825430593444547e-11	1.9853584765805558e-10	7.008629055730749e-8	5.526996581424649e-9	2.6885585899062455e-9	9.613924428185258e-11	1.816092757496163e-11	5.7428483141066135e-12
1.288433982822018	3.0393117512058303e-12	7.886891823940968e-12	2.8111070682674752e-11	1.973096828762632e-10	6.82654621259806e-8	5.501017792583471e-9	2.6955774534960333e-9	9.600770760174443e-11	1.812180249278187e-11	5.7284285261537255e-12
1.288533982822018	3.0259579203103877e-12	7.85034474476641e-12	2.7968504087442565e-11	1.960909695720187e-10	6.650704614712149e-8	5.475192791729324e-9	2.7026433837947476e-9	9.587621344554865e-11	1.808272127263538e-11	5.71403086973292e-12
1.288633982822018	3.012655154787862e-12	7.813948302712125e-12	2.7826602990182274e-11	1.9487966016945192e-10	6.480833261243613e-8	5.449520412262219e-9	2.7097567998105303e-9	9.574476114232972e-11	1.804368378409314e-11	5.6996552922822014e-12
1.2887339828220181	2.999403260558701e-12	7.777701877535175e-12	2.7685364247881504e-11	1.9367570741910262e-10	6.31667546539012e-8	5.423999498096521e-9	2.7169181254960374e-9	9.561335002023138e-11	1.8004689896943453e-11	5.685301741360629e-12
1.2888339828220179	2.9862020443051566e-12	7.741604851634077e-12	2.7544784733003016e-11	1.9247906439549322e-10	6.157987963755275e-8	5.398628903548539e-9	2.7241277898198976e-9	9.54819794064672e-11	1.796573948119101e-11	5.6709701646478404e-12
1.288933982822018	2.973051313467964e-12	7.705656610036803e-12	2.740486133340072e-11	1.9128968449470332e-10	6.0045400894252e-8	5.373407493224757e-9	2.731386226839733e-9	9.535064862731033e-11	1.7926832407055473e-11	5.6566605099435415e-12
1.289033982822018	2.959950876243549e-12	7.669856540389658e-12	2.72655909522442e-11	1.901075214320117e-10	5.856113003614838e-8	5.348334141912778e-9	2.7386938757760085e-9	9.52193570080864e-11	1.7887968544971757e-11	5.642372725167564e-12
1.289133982822018	2.9469005415806203e-12	7.634204032945112e-12	2.7126970507936252e-11	1.8893252923950427e-10	5.712498981189125e-8	5.323407734472202e-9	2.7460511810875514e-9	9.508810387316227e-11	1.784914776558807e-11	5.6281067583590875e-12
1.289233982822018	2.933900119177176e-12	7.598698480550352e-12	2.6988996934034907e-11	1.877646622637327e-10	5.573500745807888e-8	5.298627165727752e-9	2.7534585925481384e-9	9.495688854593803e-11	1.78103699397659e-11	5.613862557676647e-12
1.289333982822018	2.920949419477522e-12	7.56333927863543e-12	2.6851667179174625e-11	1.8660387516338368e-10	5.438930850799768e-8	5.273991340363247e-9	2.7609165653244785e-9	9.482571034883619e-11	1.7771634938578577e-11	5.599640071397479e-12
1.289433982822018	2.908048253669088e-12	7.528125825202364e-12	2.671497820698891e-11	1.8545012290697084e-10	5.3086111022166305e-8	5.249499172817246e-9	2.7684255600556207e-9	9.469456860329491e-11	1.7732942633311128e-11	5.5854392479175026e-12
1.289533982822018	2.895196433679426e-12	7.49305752081312e-12	2.657892699603151e-11	1.843033607705341e-10	5.182372020825909e-8	5.225149587179507e-9	2.7759860429336368e-9	9.456346262975659e-11	1.769429289545907e-11	5.571260035750697e-12
1.289633982822018	2.8823937721731684e-12	7.458133768578449e-12	2.6443510539699844e-11	1.8316354433536923e-10	5.06005234007466e-8	5.200941517089009e-9	2.7835984857857723e-9	9.443239174765868e-11	1.7655685596727267e-11	5.5571023835289405e-12
1.289733982822018	2.8696400825490594e-12	7.423353974146573e-12	2.6308725846158095e-11	1.8203062948577374e-10	4.941498537310401e-8	5.1768739056331795e-9	2.7912633661580724e-9	9.430135527542517e-11	1.7617120609030087e-11	5.542966240001591e-12
1.289833982822018	2.8569351789368266e-12	7.38871754569171e-12	2.6174569938260506e-11	1.8090457240680284e-10	4.826564395772285e-8	5.152945705248223e-9	2.7989811674004292e-9	9.41703525304563e-11	1.7578597804489565e-11	5.528851554035234e-12
1.289933982822018	2.844278876194225e-12	7.354223893902934e-12	2.6041039853475234e-11	1.7978532958205264e-10	4.7151105950726966e-8	5.129155877620632e-9	2.8067523787531025e-9	9.40393828291181e-11	1.7540117055434938e-11	5.514758274613142e-12
1.290033982822018	2.8316709899041463e-12	7.319872431973078e-12	2.5908132643809778e-11	1.7867285779146042e-10	4.6070043280778106e-8	5.1055033935902395e-9	2.8145774954349313e-9	9.390844548673701e-11	1.7501678234402526e-11	5.500686350835239e-12
1.290133982822018	2.8191113363715334e-12	7.285662575587367e-12	2.577584537573418e-11	1.775671141091104e-10	4.502118942264297e-8	5.0819872330538044e-9	2.8224570187328608e-9	9.377753981758398e-11	1.74632812141337e-11	5.486635731917502e-12
1.290233982822018	2.8065997326204903e-12	7.251593742912575e-12	2.5644175130107795e-11	1.764680559010767e-10	4.4003336037889254e-8	5.058606384870388e-9	2.8303914560933166e-9	9.364666513487047e-11	1.7424925867575085e-11	5.472606367191805e-12
1.290333982822018	2.7941359963912377e-12	7.217665354585828e-12	2.5513119002103658e-11	1.7537564082326664e-10	4.301532982645327e-8	5.035359846767386e-9	2.8383813212149844e-9	9.351582075073463e-11	1.738661206787712e-11	5.4585982061054435e-12
1.290433982822018	2.781719946137332e-12	7.1838768337037286e-12	2.5382674101135564e-11	1.7428982681929075e-10	4.205606957414716e-8	5.012246625248053e-9	2.846427134143468e-9	9.338500597623498e-11	1.7348339688393827e-11	5.44461119822096e-12
1.290533982822018	2.7693514010225912e-12	7.150227605811299e-12	2.5252837550784146e-11	1.7321057211834554e-10	4.1124503382326303e-8	4.989265735499833e-9	2.854529421367469e-9	9.325422012133834e-11	1.7310108602681497e-11	5.430645293215657e-12
1.290633982822018	2.7570301809183215e-12	7.116717098891126e-12	2.5123606488723144e-11	1.7213783523311597e-10	4.021962606703147e-8	4.966416201303962e-9	2.8626887159167667e-9	9.312346249491081e-11	1.7271918684498217e-11	5.4167004408813936e-12
1.290733982822018	2.744756106400264e-12	7.083344743352676e-12	2.4994978066647525e-11	1.7107157495768968e-10	3.934047671590079e-8	4.943697054946018e-9	2.8709055574619738e-9	9.299273240470747e-11	1.7233769807802727e-11	5.402776591124127e-12
1.2908339828220181	2.7325289987458873e-12	7.05010997202139e-12	2.4866949450200648e-11	1.7001175036549658e-10	3.848613639203496e-8	4.9211073371277406e-9	2.8791804924161655e-9	9.286202915736429e-11	1.7195661846754277e-11	5.388873693963757e-12
1.290933982822018	2.720348679931381e-12	7.017012220128002e-12	2.473951781890262e-11	1.6895832080725796e-10	3.7655725974852547e-8	4.898646096879695e-9	2.8875140740380706e-9	9.273135205838572e-11	1.7157594675711066e-11	5.374991699533661e-12
1.291033982822018	2.7082149726288988e-12	6.984050925297743e-12	2.461268036607848e-11	1.679112459089513e-10	3.6848404128672646e-8	4.876312391474969e-9	2.8959068625375935e-9	9.260070041213639e-11	1.7119568169229997e-11	5.361130558080427e-12
1.291133982822018	2.696127700203598e-12	6.95122552753987e-12	2.4486434298786753e-11	1.6687048556979386e-10	3.606336539053052e-8	4.85410528634401e-9	2.904359425182873e-9	9.247007352183055e-11	1.708158220206569e-11	5.347290219963499e-12
1.291233982822018	2.684086686710892e-12	6.918535469236979e-12	2.436077683774942e-11	1.6583599996024338e-10	3.529983836929279e-8	4.832023854990415e-9	2.9128723364094474e-9	9.233947068952171e-11	1.70436366491696e-11	5.333470635654854e-12
1.291333982822018	2.6720917568936012e-12	6.885980195134591e-12	2.4235705217280754e-11	1.648077495200155e-10	3.455708404876564e-8	4.810067178907712e-9	2.9214461779314562e-9	9.220889121609384e-11	1.7005731385689455e-11	5.319671755738722e-12
1.291433982822018	2.6601427361791125e-12	6.853559152330544e-12	2.4111216685217545e-11	1.637856949561086e-10	3.383439418801786e-8	4.788234347497047e-9	2.9300815388548054e-9	9.207833440124871e-11	1.696786628696806e-11	5.305893530911169e-12
1.291533982822018	2.648239450676691e-12	6.821271790264583e-12	2.3987308502850196e-11	1.6276979724085882e-10	3.313108981262004e-8	4.7665244579860446e-9	2.938779015792533e-9	9.19477995434996e-11	1.6930041228543296e-11	5.292135911979966e-12
1.291633982822018	2.6363817271745826e-12	6.789117560708202e-12	2.3863977944852458e-11	1.6176001760999516e-10	3.244651979096705e-8	4.7449366153483935e-9	2.9475392129822086e-9	9.181728594015827e-11	1.689225608614669e-11	5.27839884986412e-12
1.291733982822018	2.6245693931372056e-12	6.7570959177537605e-12	2.374122229921249e-11	1.6075631756071778e-10	3.178005949026251e-8	4.72346993222433e-9	2.956362742405462e-9	9.168679288732343e-11	1.6854510735702387e-11	5.264682295593432e-12
1.291833982822018	2.6128022767025356e-12	6.725206317804893e-12	2.361903886716545e-11	1.5975865884979463e-10	3.113110950713526e-8	4.702123528842427e-9	2.965250223909954e-9	9.155631967987478e-11	1.6816805053327268e-11	5.250986200308523e-12
1.291933982822018	2.6010802066792397e-12	6.693448219565731e-12	2.3497424963124495e-11	1.5876700349166646e-10	3.049909446819653e-8	4.680896532941865e-9	2.974202285333429e-9	9.142586561145891e-11	1.67791389153295e-11	5.237310515260182e-12
1.292033982822018	2.5894030125440235e-12	6.661821084031058e-12	2.3376377914613038e-11	1.5778131375657038e-10	2.988346189619451e-8	4.659788079695874e-9	2.983219562630142e-9	9.129542997448101e-11	1.674151219820806e-11	5.223655191809309e-12
1.292133982822018	2.5777705244388114e-12	6.630324374475881e-12	2.3255895062197883e-11	1.568015521686763e-10	2.9283681137706934e-8	4.638797311635915e-9	2.992302699999684e-9	9.116501206009317e-11	1.670392477865161e-11	5.2100201814264075e-12
1.292233982822018	2.566182573168056e-12	6.598957556445558e-12	2.3135973759421527e-11	1.558276815042396e-10	2.8699242348601226e-8	4.617923378576832e-9	3.0014523500182093e-9	9.103461115818445e-11	1.6666376533538233e-11	5.1964054356913295e-12
1.292333982822018	2.5546389901961192e-12	6.5677200977455534e-12	2.301661137273588e-11	1.5485966478976853e-10	2.8129655533746413e-8	4.597165437542814e-9	3.010669173772128e-9	9.090422655737004e-11	1.662886733993412e-11	5.182810906292998e-12
1.292433982822018	2.5431396076444427e-12	6.536611468431771e-12	2.2897805281436192e-11	1.5389746530020748e-10	2.7574449637698423e-8	4.576522652694332e-9	3.019953840994427e-9	9.077385754498217e-11	1.659139707509334e-11	5.169236545029134e-12
1.292533982822018	2.5316842582890214e-12	6.505631140800187e-12	2.2779552877594735e-11	1.5294104655712733e-10	2.7033171683302487e-8	4.555994195255701e-9	3.0293070302034016e-9	9.064350340705732e-11	1.6553965616456666e-11	5.155682303805795e-12
1.292633982822018	2.5202727755575986e-12	6.474778589377101e-12	2.266185156599541e-11	1.519903723269419e-10	2.6505385955359023e-8	4.535579243443669e-9	3.0387294288442124e-9	9.051316342832695e-11	1.651657284165099e-11	5.14214813463721e-12
1.2927339828220181	2.5089049935270286e-12	6.444053290909404e-12	2.2544698764067693e-11	1.5104540661912247e-10	2.5990673226688926e-8	4.515276982396679e-9	3.0482217334330217e-9	9.038283689220563e-11	1.6479218628488322e-11	5.128633989645322e-12
1.292833982822018	2.4975807469208617e-12	6.4134547243547395e-12	2.242809190182451e-11	1.501061136844544e-10	2.5488630024119957e-8	4.495086604105343e-9	3.057784649703926e-9	9.0252523080784e-11	1.6441902854965774e-11	5.115139821059797e-12
1.292933982822018	2.4862998711062314e-12	6.382982370871385e-12	2.2312028421793013e-11	1.4917245801325973e-10	2.4998867932037764e-8	4.475007307342765e-9	3.0674188927588272e-9	9.012222127481095e-11	1.6404625399263516e-11	5.1016655812172105e-12
1.293033982822018	2.475062202091709e-12	6.352635713808975e-12	2.2196505778955195e-11	1.4824440433369198e-10	2.4521012931380504e-8	4.45503829759693e-9	3.0771251872198666e-9	8.999193075368936e-11	1.636738613974511e-11	5.088211222561155e-12
1.293133982822018	2.4638675765244635e-12	6.322414238698672e-12	2.208152144068137e-11	1.4732191760999863e-10	2.405470477198169e-8	4.435178787002913e-9	3.0869042673853122e-9	8.986165079546321e-11	1.6330184954956633e-11	5.074776697641876e-12
1.293233982822018	2.4527158316876717e-12	6.292317433243248e-12	2.1967072886666863e-11	1.464049630408144e-10	2.359959637640297e-8	4.415427994276099e-9	3.0967568773878973e-9	8.973138067680408e-11	1.629302172362504e-11	5.061361959115698e-12
1.293333982822018	2.4416068054979726e-12	6.262344787308158e-12	2.1853157608870586e-11	1.4549350605747786e-10	2.31553532734538e-8	4.395785144646541e-9	3.106683771356809e-9	8.960111967300574e-11	1.6255896324658823e-11	5.047966959745117e-12
1.293433982822018	2.43054033650283e-12	6.232495792911077e-12	2.173977311144946e-11	1.4458751232233468e-10	2.272165305972527e-8	4.376249469793367e-9	3.1166857135822405e-9	8.947086705796535e-11	1.6218808637145657e-11	5.034591652398103e-12
1.293533982822018	2.419516263878048e-12	6.20276994421325e-12	2.1626916910698532e-11	1.4368694772708548e-10	2.2298184887584012e-8	4.3568202077806704e-9	3.126763478683744e-9	8.934062210418042e-11	1.6181758540353066e-11	5.021235990048137e-12
1.293633982822018	2.4085344274251717e-12	6.17316673750954e-12	2.1514586534987698e-11	1.4279177839112145e-10	2.1884648978145343e-8	4.337496602993564e-9	3.1369178517814452e-9	8.921038408273185e-11	1.6144745913726767e-11	5.007899925773646e-12
1.293733982822018	2.397594667568878e-12	6.143685671219168e-12	2.1402779524699966e-11	1.4190197065988704e-10	2.1480756157857428e-8	4.318277906075257e-9	3.147149628670854e-9	8.908015226327563e-11	1.6107770636890238e-11	4.994583412757899e-12
1.293833982822018	2.386696825354631e-12	6.1143262458763586e-12	2.1291493432170296e-11	1.4101749110325055e-10	2.1086227417396962e-8	4.299163373864781e-9	3.1574596160011102e-9	8.894992591403148e-11	1.607083258964418e-11	4.9812864042885845e-12
1.293933982822018	2.3758407424458665e-12	6.085087964120846e-12	2.118072582162392e-11	1.4013830651388514e-10	2.0700793491665487e-8	4.2801522693352664e-9	3.1678486314565806e-9	8.881970430176941e-11	1.603393165196513e-11	4.968008853757543e-12
1.294033982822018	2.365026261121788e-12	6.05597033068898e-12	2.1070474269116615e-11	1.3926438390567206e-10	2.0324194459746203e-8	4.261243861533224e-9	3.1783175039423724e-9	8.8689486691802e-11	1.599706770400554e-11	4.954750714660524e-12
1.294133982822018	2.3542532242746077e-12	6.0269728524038755e-12	2.096073636247298e-11	1.3839569051210094e-10	1.995617936374677e-8	4.242437425518129e-9	3.188867073773212e-9	8.855927234796868e-11	1.5960240626092248e-11	4.94151194059674e-12
1.294233982822018	2.3435214754072517e-12	5.998095038166899e-12	2.0851509701227342e-11	1.3753219378469918e-10	1.9596505845524075e-8	4.223732242303038e-9	3.199498192866347e-9	8.84290605326279e-11	1.592345029872629e-11	4.928292485268754e-12
1.294333982822018	2.332830858630767e-12	5.969336398947993e-12	2.0742791896563372e-11	1.3667386139146088e-10	1.9244939800337958e-8	4.205127598795631e-9	3.2102117249381798e-9	8.82988505066441e-11	1.5886696602581862e-11	4.915092302482032e-12
1.294433982822018	2.3221812186618485e-12	5.940696447776784e-12	2.0634580571255188e-11	1.3582066121529603e-10	1.890125504654974e-8	4.186622787740052e-9	3.2210085457049476e-9	8.816864152937728e-11	1.5849979418505924e-11	4.9019113461448775e-12
1.294533982822018	2.3115724008204656e-12	5.912174699733478e-12	2.0526873359607333e-11	1.3497256135248327e-10	1.8565233010516334e-8	4.1682171076592005e-9	3.2318895430872656e-9	8.803843285866848e-11	1.581329862751675e-11	4.888749570267703e-12
1.2946339828220181	2.3010042510272626e-12	5.883770671939815e-12	2.041966790739634e-11	1.3412953011114643e-10	1.8236662425898325e-8	4.149909862797947e-9	3.2428556174191275e-9	8.790822375083179e-11	1.5776654110804003e-11	4.875606928963234e-12
1.294733982822018	2.290476615801376e-12	5.8554838835502794e-12	2.03129618718135e-11	1.332915360097371e-10	1.7915339046636318e-8	4.131700363066927e-9	3.2539076816607e-9	8.777801346064182e-11	1.57400457497278e-11	4.862483376446e-12
1.2948339828220181	2.279989342257639e-12	5.827313855742581e-12	2.0206752921403428e-11	1.324585477755135e-10	1.7601065372877976e-8	4.113587923986403e-9	3.2650466616160355e-9	8.764780124131818e-11	1.570347342581716e-11	4.849378867031788e-12
1.2949339828220179	2.269542278104589e-12	5.799260111709603e-12	2.0101038736010506e-11	1.3163053434307158e-10	1.7293650389229765e-8	4.095571866631917e-9	3.2762734961545223e-9	8.751758634452023e-11	1.5666937020770733e-11	4.8362933551379206e-12
1.295033982822018	2.259135271641624e-12	5.771322176649582e-12	1.999581700671668e-11	1.3080746485283143e-10	1.699290931466027e-8	4.077651517579114e-9	3.2875891374376444e-9	8.738736802032877e-11	1.563043641645449e-11	4.823226795282364e-12
1.295133982822018	2.248768171756971e-12	5.7434995777583065e-12	1.989108543578835e-11	1.299893086495973e-10	1.669866336351752e-8	4.059826208850518e-9	3.298994551149581e-9	8.725714551723883e-11	1.5593971494902338e-11	4.810179142083913e-12
1.295233982822018	2.2384408279250867e-12	5.715791844219377e-12	1.978684173661691e-11	1.2917603528107096e-10	1.6410739517061303e-8	4.042095277861863e-9	3.310490716733313e-9	8.712691808214518e-11	1.5557542138314565e-11	4.7971503502616276e-12
1.295333982822018	2.2281530902043443e-12	5.6881985071961715e-12	1.9683083633662422e-11	1.2836761449641885e-10	1.6128970305015163e-8	4.024458067369611e-9	3.3220786276311165e-9	8.699668496033086e-11	1.5521148229057293e-11	4.784140374634601e-12
1.295433982822018	2.217904809234711e-12	5.66071909982276e-12	1.957980886239846e-11	1.2756401624482808e-10	1.5853193596627845e-8	4.006913925418874e-9	3.3337592915302777e-9	8.686644539545676e-11	1.5484789649662018e-11	4.77114917012181e-12
1.295533982822018	2.207695836235294e-12	5.633353157195355e-12	1.9477015169254523e-11	1.2676521067408032e-10	1.5583252400780758e-8	3.98946220529179e-9	3.3455337306137556e-9	8.673619862954608e-11	1.5448466282824582e-11	4.758176691741591e-12
1.295633982822018	2.197526023002035e-12	5.6061002163636446e-12	1.9374700311561076e-11	1.2597116812913748e-10	1.5318994674698067e-8	3.972102265456634e-9	3.3574029818161917e-9	8.660594390297427e-11	1.5412178011404225e-11	4.745222894611495e-12
1.295733982822018	2.1873952219054343e-12	5.5789598163224664e-12	1.927286205749452e-11	1.2518185915073846e-10	1.506027314084266e-8	3.9548334695175205e-9	3.369368097085358e-9	8.64756804544586e-11	1.537592471842373e-11	4.732287733948141e-12
1.295833982822018	2.1773032858881415e-12	5.551931498002866e-12	1.917149818602091e-11	1.2439725447399994e-10	1.480694511159784e-8	3.937655186164363e-9	3.381430143648844e-9	8.634540752104171e-11	1.533970628706769e-11	4.719371165066612e-12
1.295933982822018	2.167250068462647e-12	5.5250148042637926e-12	1.9070606486842345e-11	1.2361732502704018e-10	1.4558872321366264e-8	3.920566789123718e-9	3.393590204286586e-9	8.621512433808177e-11	1.5303522600682433e-11	4.706473143380406e-12
1.296033982822018	2.157235423709065e-12	5.4982092798837776e-12	1.8970184760341352e-11	1.2284204192960167e-10	1.4315920765727138e-8	3.90356765710997e-9	3.405849377609085e-9	8.608483013924006e-11	1.5267373542775014e-11	4.693593624401076e-12
1.296133982822018	2.1472592062726958e-12	5.47151447155228e-12	1.887023081752748e-11	1.2207137649169238e-10	1.4077960547318957e-8	3.8866571737771316e-9	3.4182087783415218e-9	8.595452415646855e-11	1.5231258997012655e-11	4.68073256373802e-12
1.296233982822018	2.1373212713618427e-12	5.444929927861308e-12	1.8770742479982516e-11	1.2130530021223034e-10	1.3844865728128086e-8	3.869834727671039e-9	3.430669537613867e-9	8.582420561999545e-11	1.5195178847221834e-11	4.667889917098062e-12
1.296333982822018	2.1274214747455413e-12	5.41845519929734e-12	1.8671717579807993e-11	1.2054378477770962e-10	1.361651418788415e-8	3.853099712182299e-9	3.443232803257342e-9	8.56938737583161e-11	1.515913297738784e-11	4.655065640285355e-12
1.296433982822018	2.117559672751149e-12	5.392089838232702e-12	1.8573153959570047e-11	1.1978680206086006e-10	1.3392787488275426e-8	3.836451525499436e-9	3.4558997401069786e-9	8.556352779817549e-11	1.5123121271653626e-11	4.6422596892008924e-12
1.296533982822018	2.107735722262298e-12	5.3658333989175165e-12	1.8475049472248222e-11	1.1903432411933672e-10	1.317357074271508e-8	3.819889570562866e-9	3.468671530310963e-9	8.543316696456097e-11	1.5087143614319707e-11	4.629472019842414e-12
1.296633982822018	2.097949480716492e-12	5.339685437471339e-12	1.8377401981181223e-11	1.182863231944036e-10	1.2958752491401052e-8	3.80341325501912e-9	3.481549373646457e-9	8.530279048068591e-11	1.505119988984288e-11	4.616702588304092e-12
1.2967339828220181	2.0882008061028687e-12	5.3136455118748965e-12	1.8280209360014866e-11	1.1754277170963165e-10	1.2748224581425734e-8	3.787021991175571e-9	3.494534487842229e-9	8.51723975679762e-11	1.5015289982835507e-11	4.603951350776055e-12
1.296833982822018	2.078489556960169e-12	5.287713181962435e-12	1.8183469492650705e-11	1.1680364226961996e-10	1.254188205171042e-8	3.7707151959560535e-9	3.5076281089084044e-9	8.504198744606225e-11	1.497941377806573e-11	4.591218263544533e-12
1.296933982822018	2.0688155923741476e-12	5.261888009412722e-12	1.8087180273191777e-11	1.1606890765869566e-10	1.2339623022530347e-8	3.75449229085611e-9	3.520831491473567e-9	8.491155933275957e-11	1.4943571160455282e-11	4.578503282991101e-12
1.2970339828220179	2.0591787719757576e-12	5.23616955774184e-12	1.799133960589372e-11	1.153385408396646e-10	1.2141348589447723e-8	3.7383527018997394e-9	3.5341459091284577e-9	8.478111244406007e-11	1.4907762015079988e-11	4.565806365592769e-12
1.297133982822018	2.0495789559386467e-12	5.2105573922945275e-12	1.7895945405110848e-11	1.1461251495253139e-10	1.1946962721425608e-8	3.722295859595712e-9	3.5475726547784814e-9	8.465064599411754e-11	1.4871986227168326e-11	4.553127467921453e-12
1.297233982822018	2.040016004977158e-12	5.185051080236608e-12	1.7800995595246984e-11	1.1389080331326483e-10	1.1756372162962565e-8	3.7063211988950423e-9	3.5611130410025175e-9	8.452015919523486e-11	1.4836243682101256e-11	4.54046654664393e-12
1.297333982822018	2.0304897803440905e-12	5.159650190546668e-12	1.7706488110703386e-11	1.1317337941254575e-10	1.1569486340048358e-8	3.6904281591484595e-9	3.5747684004209575e-9	8.438965125785141e-11	1.4800534265411244e-11	4.527823558521461e-12
1.297433982822018	2.0210001438284172e-12	5.134354294008354e-12	1.7612420895828376e-11	1.1246021691453449e-10	1.138621726978512e-8	3.6746161840644105e-9	3.588540086070886e-9	8.425912139052681e-11	1.4764857862781317e-11	4.515198460409429e-12
1.297533982822018	2.0115469577532977e-12	5.109162963202355e-12	1.751879190486731e-11	1.1175128965565502e-10	1.1206479473506957e-8	3.6588847216677355e-9	3.602429471790254e-9	8.412856879993146e-11	1.472921436004476e-11	4.502591209257159e-12
1.297633982822018	2.002130084973844e-12	5.08407577249875e-12	1.7425599101912523e-11	1.1104657164337657e-10	1.1030189893246521e-8	3.6432332242586123e-9	3.6164379526103096e-9	8.39979926908322e-11	1.469360364318447e-11	4.490001762107827e-12
1.297733982822018	1.9927493888749022e-12	5.059092298048726e-12	1.7332840460852703e-11	1.1034603705500798e-10	1.085726781140139e-8	3.627661148371751e-9	3.630566945156748e-9	8.386739226607492e-11	1.4658025598331562e-11	4.477430076097722e-12
1.297833982822018	1.983404733369043e-12	5.0342121177774146e-12	1.7240513965324737e-11	1.0964966023650725e-10	1.068763477346479e-8	3.6121679547364884e-9	3.644817888060174e-9	8.373676672657744e-11	1.4622480111765714e-11	4.464876108456542e-12
1.297933982822018	1.9740959828943314e-12	5.009434811375564e-12	1.714861760866328e-11	1.0895741570129191e-10	1.0521214513684604e-8	3.5967531082368207e-9	3.659192242375471e-9	8.360611527131102e-11	1.4586967069913446e-11	4.452339816506699e-12
1.298033982822018	1.9648230024123012e-12	4.984759960292266e-12	1.705714939385258e-11	1.0826927812906334e-10	1.0357932883528787e-8	3.5814160778721566e-9	3.6736914920108543e-9	8.347543709728818e-11	1.455148635934803e-11	4.439821157663222e-12
1.298133982822018	1.955585657405778e-12	4.960187147726968e-12	1.6966107333476952e-11	1.0758522236463976e-10	1.0197717782835975e-8	3.5661563367183754e-9	3.6883171441665696e-9	8.334473139954967e-11	1.4516037866788733e-11	4.427320089433557e-12
1.298233982822018	1.946383813876745e-12	4.9357159586219095e-12	1.6875489449672814e-11	1.0690522341679312e-10	1.0040499093536505e-8	3.5509733618892655e-9	3.7030707297835544e-9	8.321399737114915e-11	1.448062147909979e-11	4.414836569417106e-12
1.298333982822018	1.9372173383443824e-12	4.911345979654716e-12	1.6785293774080788e-11	1.062292564571038e-10	9.886208615837807e-9	3.5358666344984826e-9	3.7179538040024883e-9	8.308323420314135e-11	1.444523708329022e-11	4.40237055530519e-12
1.298433982822018	1.928086097842829e-12	4.887076799230515e-12	1.669551834779671e-11	1.0555729681881664e-10	9.73478000676825e-9	3.520835639621742e-9	3.732967946633106e-9	8.295244108456577e-11	1.4409884566512623e-11	4.389922004880613e-12
1.298533982822018	1.9189899599192434e-12	4.862908007474557e-12	1.6606161221324925e-11	1.048893199957058e-10	9.586148720982306e-9	3.5058798662595442e-9	3.748114762634513e-9	8.282161720243443e-11	1.4374563816062737e-11	4.377490876017469e-12
1.2986339828220181	1.909928792631593e-12	4.838839196224663e-12	1.651722045453012e-11	1.0422530164095289e-10	9.44025195373283e-9	3.4909988073001903e-9	3.7633958826065804e-9	8.269076174171664e-11	1.4339274719378745e-11	4.365077126680863e-12
1.298733982822018	1.9009024645468143e-12	4.814869959023928e-12	1.6428694116590982e-11	1.0356521756603427e-10	9.297028585921829e-9	3.4761919594833453e-9	3.778812963292406e-9	8.255987388532633e-11	1.4304017164040614e-11	4.352680714926749e-12
1.2988339828220181	1.8919108447385023e-12	4.7909998911128685e-12	1.634058028595211e-11	1.0290904373960397e-10	9.156419131139058e-9	3.4614588233636186e-9	3.794367688093127e-9	8.242895281410552e-11	1.4268791037769183e-11	4.340301598901436e-12
1.2989339828220179	1.882953802785086e-12	4.7672285894225875e-12	1.625287705027865e-11	1.0225675628640727e-10	9.018365684617871e-9	3.446798903275093e-9	3.810061767593764e-9	8.229799770681361e-11	1.4233596228425949e-11	4.327939736841652e-12
1.299033982822018	1.8740312087676025e-12	4.743555652566751e-12	1.6165582506407858e-11	1.0160833148617383e-10	8.8828118740153e-9	3.4322117072954416e-9	3.82589694010237e-9	8.21670077401069e-11	1.4198432624011462e-11	4.31559508707387e-12
1.299133982822018	1.8651429332679274e-12	4.719980680835005e-12	1.6078694760305764e-11	1.0096374577255507e-10	8.749702811958836e-9	3.4176967472113823e-9	3.841874972201034e-9	8.203598208853199e-11	1.4163300112665872e-11	4.3032676080145585e-12
1.299233982822018	1.8562888473665167e-12	4.6965032761849216e-12	1.5992211927018334e-11	1.003229757320322e-10	8.618985050272877e-9	3.403253538483523e-9	3.85799765931043e-9	8.190491992450476e-11	1.4128198582667121e-11	4.290957258169448e-12
1.299333982822018	1.8474688226405333e-12	4.6731230422352386e-12	1.590613213062775e-11	9.968599810285864e-11	8.490606535829616e-9	3.388881600212252e-9	3.874266826267425e-9	8.177382041829938e-11	1.4093127922431073e-11	4.278663996133588e-12
1.299433982822018	1.838682731161824e-12	4.649839584258473e-12	1.5820453504205926e-11	9.905278977400052e-11	8.36451656795255e-9	3.374580455103615e-9	3.890684327916382e-9	8.164268273803152e-11	1.4058088020510222e-11	4.266387780590919e-12
1.299533982822018	1.829930445494914e-12	4.626652509173638e-12	1.573517418976959e-11	9.842332778408584e-11	8.240665757313669e-9	3.360349629435757e-9	3.907252049714805e-9	8.151150604964566e-11	1.4023078765593392e-11	4.2541285703141504e-12
1.299633982822018	1.82121183869504e-12	4.603561425539191e-12	1.565029233823533e-11	9.779758932036165e-11	8.119005986263857e-9	3.346188653025514e-9	3.923971908353123e-9	8.138028951689833e-11	1.3988100046504849e-11	4.2418863241643744e-12
1.299733982822018	1.8125267843061768e-12	4.580565943545844e-12	1.5565806109374748e-11	9.717555171766031e-11	7.999490370541063e-9	3.3320970591954906e-9	3.940845852389648e-9	8.124903230134419e-11	1.3953151752203785e-11	4.229661001090887e-12
1.299833982822018	1.8038751563591006e-12	4.557665675009472e-12	1.548171367177026e-11	9.655719245737371e-11	7.882073222301771e-9	3.3180743847414493e-9	3.957875862900614e-9	8.111773356232157e-11	1.391823377178351e-11	4.217452560130974e-12
1.299933982822018	1.7952568293693507e-12	4.5348602333640235e-12	1.5398013202770002e-11	9.594248916643091e-11	7.766710014423652e-9	3.304120169899909e-9	3.975063954145999e-9	8.098639245693609e-11	1.3883345994470749e-11	4.20526096040953e-12
1.300033982822018	1.7866716783353922e-12	4.512149233654451e-12	1.5314702888445066e-11	9.533141961629061e-11	7.6533573460312e-9	3.2902339583162627e-9	3.992412174251599e-9	8.085500814004666e-11	1.3848488309625102e-11	4.19308616113896e-12
1.300133982822018	1.7781195787366318e-12	4.4895322925298986e-12	1.5231780923544416e-11	9.472396172193549e-11	7.541972909195468e-9	3.276415297013075e-9	4.009922605907502e-9	8.072357976424996e-11	1.381366060673833e-11	4.1809281216188255e-12
1.300233982822018	1.7696004065314156e-12	4.4670090282364086e-12	1.5149245511452003e-11	9.412009354087488e-11	7.4325154567643916e-9	3.26266373635871e-9	4.02759736708383e-9	8.059210647986423e-11	1.3778862775433393e-11	4.1687868012355875e-12
1.300333982822018	1.7611140381552562e-12	4.444579060610202e-12	1.5067094864143584e-11	9.35197932721595e-11	7.3249447712792e-9	3.248978830036371e-9	4.0454386117638765e-9	8.04605874349156e-11	1.3744094705464172e-11	4.15666215946243e-12
1.300433982822018	1.7526603505187492e-12	4.422242011070736e-12	1.4985327202142836e-11	9.292303925539522e-11	7.219221634935525e-9	3.2353601350133484e-9	4.063448530695455e-9	8.032902177512115e-11	1.3709356286714548e-11	4.144554155858963e-12
1.300533982822018	1.7442392210058344e-12	4.399997502613732e-12	1.4903940754479422e-11	9.232980996977393e-11	7.115307800550719e-9	3.2218072115106525e-9	4.0816293521607206e-9	8.019740864387472e-11	1.3674647409197957e-11	4.132462750071024e-12
1.300633982822018	1.7358505274717569e-12	4.377845159804506e-12	1.4822933758645513e-11	9.174008403310268e-11	7.0131659634975995e-9	3.2083196229728353e-9	4.099983342765023e-9	8.006574718222924e-11	1.3639967963056279e-11	4.12038790183029e-12
1.3007339828220181	1.727494148241252e-12	4.355784608770837e-12	1.4742304460553703e-11	9.115384020084627e-11	6.9127597345695544e-9	3.194896936038277e-9	4.1185128082456645e-9	7.993403652888428e-11	1.360531783855966e-11	4.108329570954228e-12
1.300833982822018	1.7191699621066823e-12	4.333815477196732e-12	1.4662051114495538e-11	9.057105736517871e-11	6.814053613742782e-9	3.181538720509719e-9	4.137220094300325e-9	7.980227582016722e-11	1.357069692610565e-11	4.0962877173457504e-12
1.300933982822018	1.710877848326059e-12	4.311937394314889e-12	1.4582171983097507e-11	8.999171455402578e-11	6.717012964797784e-9	3.1682445493247998e-9	4.156107587437219e-9	7.967046419001824e-11	1.3536105116218152e-11	4.084262300992873e-12
1.3010339828220179	1.7026176866213193e-12	4.290149990900771e-12	1.4502665337281847e-11	8.941579093014343e-11	6.6216039907769585e-9	3.1550139985275435e-9	4.175177715845377e-9	7.953860076997573e-11	1.3501542299547586e-11	4.072253281968737e-12
1.301133982822018	1.69438935717633e-12	4.2684528992652654e-12	1.4423529456222572e-11	8.884326579017159e-11	6.527793710236088e-9	3.1418466472393075e-9	4.1944329502884206e-9	7.940668468915875e-11	1.346700836686927e-11	4.060260620430991e-12
1.301233982822018	1.6861927406351354e-12	4.246845753248536e-12	1.4344762627306468e-11	8.827411856372148e-11	6.435549934271858e-9	3.1287420776307862e-9	4.213875805019396e-9	7.927471507425174e-11	1.3432503209083516e-11	4.0482842766219645e-12
1.301333982822018	1.6780277181000808e-12	4.225328188212992e-12	1.4266363146089923e-11	8.770832881244996e-11	6.344841244287122e-9	3.1156998748936778e-9	4.2335088387204475e-9	7.91426910494875e-11	1.3398026717214432e-11	4.036324210868056e-12
1.301433982822018	1.6698941711299833e-12	4.203899841036945e-12	1.4188329316259366e-11	8.714587622915482e-11	6.255636970474529e-9	3.1027196272130565e-9	4.253334655465485e-9	7.901061173663244e-11	1.3363578782409732e-11	4.0243803835797545e-12
1.301533982822018	1.6617919817382574e-12	4.182560350107878e-12	1.4110659449590091e-11	8.658674063686639e-11	6.167907170987512e-9	3.0898009257397477e-9	4.273355905707972e-9	7.887847625496802e-11	1.3329159295939469e-11	4.012452755251221e-12
1.301633982822018	1.6537210323911614e-12	4.161309355315928e-12	1.4033351865905654e-11	8.603090198795347e-11	6.081622611776554e-9	3.0769433645631166e-9	4.293575287294086e-9	7.874628372127603e-11	1.3294768149195831e-11	4.000541286460127e-12
1.301733982822018	1.6456812060059698e-12	4.1401464980475366e-12	1.3956404893038316e-11	8.547834036323321e-11	5.996754747065529e-9	3.0641465406841387e-9	4.313995546502269e-9	7.861403324982262e-11	1.3260405233692457e-11	3.9886459378674754e-12
1.301833982822018	1.6376723859491422e-12	4.119071421178715e-12	1.3879816866788166e-11	8.492903597108503e-11	5.913275700445267e-9	3.0514100539885685e-9	4.3346194791094386e-9	7.848172395233892e-11	1.3226070441063547e-11	3.976766670217228e-12
1.301933982822018	1.629694456034545e-12	4.098083769068831e-12	1.3803586130884148e-11	8.438296914657688e-11	5.83115824656285e-9	3.0387335072205814e-9	4.355449931485381e-9	7.834935493800787e-11	1.3191763663063399e-11	3.9649034443361895e-12
1.302033982822018	1.62174730052166e-12	4.077183187553914e-12	1.3727711036943284e-11	8.384012035058953e-11	5.750375793384646e-9	3.026116505956468e-9	4.376489801715435e-9	7.821692531344407e-11	1.315748479156549e-11	3.953056221133638e-12
1.302133982822018	1.613830804113811e-12	4.056369323940574e-12	1.3652189944432561e-11	8.330047016895704e-11	5.670902365013896e-9	3.0135586585787634e-9	4.397742040753053e-9	7.808443418267872e-11	1.312323371856198e-11	3.941224961601198e-12
1.302233982822018	1.6059448519563628e-12	4.0356418269994064e-12	1.3577021220629108e-11	8.27639993116077e-11	5.592712585041972e-9	3.0010595762505476e-9	4.419209653602537e-9	7.795188064714359e-11	1.3089010336163251e-11	3.929409626812623e-12
1.302333982822018	1.5980893296349908e-12	4.0150003469586535e-12	1.3502203240580963e-11	8.223068861171118e-11	5.515781660415618e-9	2.988618872889918e-9	4.440895700533104e-9	7.781926380565117e-11	1.3054814536596795e-11	3.917610177923415e-12
1.302433982822018	1.590264123173897e-12	3.99444453549811e-12	1.3427734387068934e-11	8.170051902483516e-11	5.440085365801824e-9	2.9762361651448975e-9	4.462803298325522e-9	7.768658275438078e-11	1.3020646212207052e-11	3.905826576170772e-12
1.302533982822018	1.5824691190340555e-12	3.973974045742573e-12	1.3353613050567665e-11	8.117347162810513e-11	5.3656000284325185e-9	2.963911072368368e-9	4.484935621551639e-9	7.755383658685839e-11	1.2986505255454245e-11	3.894058782873181e-12
1.302633982822018	1.5747042041114895e-12	3.953588532255808e-12	1.3279837629206891e-11	8.064952761937195e-11	5.292302513413353e-9	2.951643216593371e-9	4.5072959038885085e-9	7.742102439394062e-11	1.295239155891404e-11	3.882306759430298e-12
1.302733982822018	1.566969265735512e-12	3.933287651034143e-12	1.320640652873411e-11	8.012866831638538e-11	5.220170209479835e-9	2.9394322225086655e-9	4.529887439467914e-9	7.728814526379755e-11	1.2918305015276796e-11	3.870570467322683e-12
1.3028339828220181	1.559264191667003e-12	3.9130710595003905e-12	1.3133318162475703e-11	7.961087515597336e-11	5.1491810151854885e-9	2.927277717434418e-9	4.552713584262326e-9	7.715519828189456e-11	1.2884245517346952e-11	3.858849868111535e-12
1.3029339828220179	1.551588870096714e-12	3.89293841649784e-12	1.3060570951300614e-11	7.909612969323239e-11	5.079313325508484e-9	2.9151793312982968e-9	4.5757777575081226e-9	7.702218253097632e-11	1.2850212958042454e-11	3.847144923438579e-12
1.303033982822018	1.5439431896434542e-12	3.8728893822835354e-12	1.2988163323580046e-11	7.858441360070617e-11	5.01054601885874e-9	2.9031366966113878e-9	4.599083443168608e-9	7.6889097091045e-11	1.2816207230393598e-11	3.835455595025595e-12
1.3031339828220179	1.5363270393525757e-12	3.852923618523087e-12	1.2916093715153935e-11	7.807570866760206e-11	4.942858444478883e-9	2.8911494484450888e-9	4.622634191435688e-9	7.675594103934927e-11	1.2782228227543352e-11	3.823781844674532e-12
1.303233982822018	1.5287403086939845e-12	3.8330407882834604e-12	1.2844360569289507e-11	7.756999679897367e-11	4.876230410216167e-9	2.8792172244072005e-9	4.646433620274231e-9	7.66227134503573e-11	1.274827584274531e-11	3.812123634266808e-12
1.303333982822018	1.5211828875607893e-12	3.813240556028133e-12	1.2772962336648236e-11	7.706726001495035e-11	4.810642170663358e-9	2.8673396646193784e-9	4.670485417007838e-9	7.648941339574884e-11	1.2714349969364685e-11	3.80048092576369e-12
1.303433982822018	1.5136546662673373e-12	3.7935225876100534e-12	1.2701897475246378e-11	7.656748044993778e-11	4.746074415646636e-9	2.8555164116937735e-9	4.6947933399494804e-9	7.6356039944389e-11	1.268045050087618e-11	3.788853681205473e-12
1.303533982822018	1.5061555355476275e-12	3.773886550266158e-12	1.263116445041924e-11	7.60706403518443e-11	4.682508259055698e-9	2.843747110710557e-9	4.7193612200769995e-9	7.622259216231372e-11	1.2646577330864197e-11	3.777241862711614e-12
1.303633982822018	1.4986853865536742e-12	3.754332112611338e-12	1.2560761734785202e-11	7.557672208130872e-11	4.619925228001429e-9	2.8320314091953978e-9	4.744192962755683e-9	7.608906911271153e-11	1.2612730353021909e-11	3.765645432480406e-12
1.303733982822018	1.491244110853825e-12	3.7348589446323974e-12	1.24906878082087e-11	7.50857081109301e-11	4.558307252291021e-9	2.8203689570971666e-9	4.769292549509017e-9	7.595546985590362e-11	1.257890946115062e-11	3.754064352788675e-12
1.303833982822018	1.4838316004310605e-12	3.7154667176821664e-12	1.2420941157764846e-11	7.459758102450715e-11	4.497636654210159e-9	2.8087594067659246e-9	4.794664039839594e-9	7.582179344932704e-11	1.2545114549159132e-11	3.7424985859917014e-12
1.303933982822018	1.4764477476813838e-12	3.6961551044736515e-12	1.2351520277703374e-11	7.411232351628197e-11	4.437896138601984e-9	2.7972024129310157e-9	4.820311573101292e-9	7.568803894751508e-11	1.2511345511063116e-11	3.7309480945228875e-12
1.304033982822018	1.46909244541214e-12	3.6769237790740844e-12	1.2282423669412658e-11	7.362991839018794e-11	4.379068783233367e-9	2.7856976326794146e-9	4.846239370424838e-9	7.555420540207801e-11	1.247760224098436e-11	3.719412840893532e-12
1.304133982822018	1.4617655868404295e-12	3.6577724168992024e-12	1.2213649841384887e-11	7.315034855910534e-11	4.321138029438678e-9	2.77424472543431e-9	4.872451736698411e-9	7.54202918616857e-11	1.2443884633150225e-11	3.707892787692662e-12
1.304233982822018	1.4544670655914368e-12	3.638700694707375e-12	1.2145197309180425e-11	7.267359704412174e-11	4.264087673032535e-9	2.7628433529338283e-9	4.898953062604923e-9	7.528629737204848e-11	1.2410192581893054e-11	3.696387897586786e-12
1.304333982822018	1.4471967756967988e-12	3.6197082905937294e-12	1.2077064595392603e-11	7.219964697379654e-11	4.207901855482464e-9	2.751493179209958e-9	4.92574782671798e-9	7.515222097589666e-11	1.2376525981649293e-11	3.6848981333196605e-12
1.304433982822018	1.4399546115930225e-12	3.600794883984508e-12	1.2009250229613144e-11	7.172848158343165e-11	4.152565055333132e-9	2.7401938705676836e-9	4.95284059765855e-9	7.501806171296278e-11	1.2342884726959085e-11	3.67342345771204e-12
1.304533982822018	1.4327404681198328e-12	3.5819601556313183e-12	1.194175274839698e-11	7.126008421434918e-11	4.098062079874211e-9	2.7289450955643253e-9	4.980236036314214e-9	7.48838186199621e-11	1.230926871246545e-11	3.661963833661544e-12
1.304633982822018	1.4255542405186453e-12	3.5632037876054394e-12	1.1874570695228556e-11	7.079443831317197e-11	4.044378057043947e-9	2.7177465249890826e-9	5.007938898123345e-9	7.474949073057388e-11	1.2275677832913812e-11	3.650519224142329e-12
1.3047339828220181	1.418395824430819e-12	3.54452546329197e-12	1.180770262048603e-11	7.033152743110842e-11	3.991498427560708e-9	2.706597831842579e-9	5.035954035425833e-9	7.461507707541918e-11	1.2242111983150934e-11	3.639089592204896e-12
1.304833982822018	1.4112651158963003e-12	3.5259248673845306e-12	1.1741147081409319e-11	6.987133522325233e-11	3.939408937276461e-9	2.695498691317071e-9	5.0642863998835026e-9	7.448057668204679e-11	1.2208571058125272e-11	3.6276749009760526e-12
1.3049339828220181	1.4041620113517112e-12	3.507401685879077e-12	1.1674902642062934e-11	6.941384544786421e-11	3.8880956297419255e-9	2.68444878077601e-9	5.092941044971927e-9	7.434598857490552e-11	1.2175054952884676e-11	3.6162751136582476e-12
1.3050339828220179	1.3970864076291559e-12	3.4889556060690674e-12	1.1608967873306023e-11	6.89590419656944e-11	3.837544838982439e-9	2.6734477797348925e-9	5.1219231285459605e-9	7.421131177533443e-11	1.2141563562577788e-11	3.604890193529955e-12
1.305133982822018	1.3900382019542752e-12	3.4705863165389286e-12	1.1543341352754808e-11	6.850690873926936e-11	3.787743182470481e-9	2.6624953698410727e-9	5.1512379154824105e-9	7.407654530153221e-11	1.2108096782451231e-11	3.593520103944825e-12
1.305233982822018	1.3830172919449792e-12	3.4522935071593734e-12	1.1478021664752143e-11	6.805742983222041e-11	3.738677554296365e-9	2.6515912348548643e-9	5.180890780401149e-9	7.394168816854616e-11	1.2074654507850826e-11	3.5821648083320256e-12
1.305333982822018	1.3760235756097445e-12	3.4340768690814464e-12	1.1413007400332738e-11	6.761058940859342e-11	3.690335118524492e-9	2.640735060630039e-9	5.2108872104690476e-9	7.380673938824783e-11	1.2041236634219954e-11	3.570824270195655e-12
1.305433982822018	1.36905695134606e-12	3.4159360947309385e-12	1.1348297157190233e-11	6.716637173217057e-11	3.642703302733426e-9	2.629926535094807e-9	5.241232808287895e-9	7.367169796931226e-11	1.2007843057099077e-11	3.5594984531146555e-12
1.305533982822018	1.3621173179389156e-12	3.397870877803188e-12	1.1283889539644342e-11	6.67247611658008e-11	3.5957697917325385e-9	2.619165348232993e-9	5.271933294870546e-9	7.353656291720011e-11	1.1974473672125166e-11	3.5481873207426093e-12
1.305633982822018	1.3552045745592712e-12	3.379880913257427e-12	1.1219783158608477e-11	6.628574217073125e-11	3.549522521450014e-9	2.6084511920652906e-9	5.30299451270774e-9	7.34013332341356e-11	1.1941128375031191e-11	3.536890836807531e-12
1.305733982822018	1.348318620762506e-12	3.3619658973114184e-12	1.115597663155616e-11	6.584929930594143e-11	3.5039496729867334e-9	2.5977837606306598e-9	5.334422428928932e-9	7.326600791908575e-11	1.1907807061645115e-11	3.52560896511153e-12
1.305833982822018	1.3414593564868694e-12	3.34412552743595e-12	1.1092468582489598e-11	6.541541722748832e-11	3.4590396668315447e-9	2.587162749967995e-9	5.366223138560538e-9	7.313058596774046e-11	1.1874509627889552e-11	3.5143416695307524e-12
1.305933982822018	1.3346266820520314e-12	3.3263595023496615e-12	1.1029257641906877e-11	6.498408068785228e-11	3.414781157232391e-9	2.576587858097904e-9	5.398402867885118e-9	7.299506637249187e-11	1.1841235969781078e-11	3.5030889140151105e-12
1.306033982822018	1.3278204981575145e-12	3.308667522013548e-12	1.096634244677011e-11	6.455527453528727e-11	3.371163026718761e-9	2.566058785004616e-9	5.4309679779047375e-9	7.285944812241354e-11	1.1807985983429724e-11	3.4918506625880704e-12
1.306133982822018	1.3210407058811744e-12	3.291049287625551e-12	1.0903721640473124e-11	6.412898371317716e-11	3.3281743807709974e-9	2.5555752326180225e-9	5.463924967912753e-9	7.272373020323752e-11	1.1774759565037912e-11	3.4806268793463802e-12
1.306233982822018	1.3142872066777544e-12	3.273504501615405e-12	1.0841393872810032e-11	6.370519325939689e-11	3.285804542631903e-9	2.545136904796004e-9	5.4972804791775905e-9	7.25879115973356e-11	1.1741556610900166e-11	3.4694175284599363e-12
1.306333982822018	1.3075599023773214e-12	3.256032867639247e-12	1.0779357799943567e-11	6.328388830567693e-11	3.2440430482563083e-9	2.534743507306791e-9	5.5310412987427094e-9	7.24519912836967e-11	1.1708377017402356e-11	3.4582225741715387e-12
1.306433982822018	1.3008586951838817e-12	3.2386340905744428e-12	1.0717612084373895e-11	6.286505407697492e-11	3.202879641394759e-9	2.5243947478115374e-9	5.565214363347042e-9	7.231596823790672e-11	1.1675220681021292e-11	3.4470419807967066e-12
1.306533982822018	1.2941834876737688e-12	3.2213078765142685e-12	1.0656155394906526e-11	6.244867589084769e-11	3.1623042688066864e-9	2.514090335846974e-9	5.599806763470016e-9	7.217984143212518e-11	1.1642087498323645e-11	3.4358757127234462e-12
1.306633982822018	1.2875341827942467e-12	3.204053932762658e-12	1.0594986406621972e-11	6.203473915683217e-11	3.1223070756000534e-9	2.503829982808286e-9	5.63482574750622e-9	7.204360983506439e-11	1.160897736596556e-11	3.424723734411974e-12
1.306733982822018	1.2809106838620674e-12	3.18687196782917e-12	1.0534103800844707e-11	6.162322937582769e-11	3.082878400693072e-9	2.4936134019321544e-9	5.670278726074154e-9	7.190727241196906e-11	1.1575890180692249e-11	3.4135860103946714e-12
1.3068339828220181	1.2743128945619037e-12	3.169761691423695e-12	1.047350626511212e-11	6.121413213948411e-11	3.0440087723944507e-9	2.4834403082798235e-9	5.706173276464248e-9	7.177082812459247e-11	1.1542825839336901e-11	3.4024625052757356e-12
1.306933982822018	1.2677407189450266e-12	3.1527228144513586e-12	1.0413192493144137e-11	6.080743312959606e-11	3.005688904099392e-9	2.473310418720462e-9	5.742517147230483e-9	7.163427593117507e-11	1.1509784238820353e-11	3.3913531837309955e-12
1.307033982822018	1.261194061427703e-12	3.1357550490072515e-12	1.0353161184812156e-11	6.040311811749325e-11	2.967909690096116e-9	2.463223451914461e-9	5.7793182629337106e-9	7.149761478642236e-11	1.1476765276150178e-11	3.380258010507736e-12
1.3071339828220179	1.2546728267899019e-12	3.1188581083717233e-12	1.0293411046109919e-11	6.000117296345269e-11	2.930662201482965e-9	2.453179128297217e-9	5.816584729037538e-9	7.13608436414837e-11	1.1443768848420632e-11	3.3691769504245075e-12
1.307233982822018	1.248176920173702e-12	3.102031707004731e-12	1.0233940789121753e-11	5.96015836160901e-11	2.893937682188285e-9	2.4431771700625814e-9	5.854324836968707e-9	7.122396144392795e-11	1.1410794852811143e-11	3.3581099683708406e-12
1.307333982822018	1.2417062470820207e-12	3.085275560541372e-12	1.0174749131994392e-11	5.920433611178323e-11	2.8577275450952246e-9	2.43321730114696e-9	5.892547069341806e-9	7.1086967137723e-11	1.1377843186586697e-11	3.3470570293071593e-12
1.307433982822018	1.2352607133770566e-12	3.068589385786386e-12	1.01158347989055e-11	5.880941657407476e-11	2.822023368263575e-9	2.4232992472130464e-9	5.931260105360266e-9	7.094985966321024e-11	1.1344913747096095e-11	3.3360180982644146e-12
1.307533982822018	1.2288402252789042e-12	3.051972900709409e-12	1.0057196520034892e-11	5.841681121309698e-11	2.7868168912496496e-9	2.413422735634109e-9	5.970472826396732e-9	7.081263795708547e-11	1.1312006431772276e-11	3.324993140344006e-12
1.307633982822018	1.2224446893641976e-12	3.035425824439981e-12	9.998833031534902e-12	5.802650632499208e-11	2.752100011519119e-9	2.403587495478182e-9	6.010194321761125e-9	7.067530095237383e-11	1.1279121138131248e-11	3.3139821207176145e-12
1.307733982822018	1.2160740125646013e-12	3.018947877262405e-12	9.940743075500714e-12	5.763848829133701e-11	2.7178647809509415e-9	2.3937932574923833e-9	6.050433894663387e-9	7.0537847578406e-11	1.1246257763771326e-11	3.30298500462682e-12
1.307833982822018	1.2097281021654854e-12	3.002538780610958e-12	9.882925399941422e-12	5.725274357857596e-11	2.684103402429786e-9	2.3840397540874744e-9	6.0912010683789095e-9	7.04002767607966e-11	1.1213416206372844e-11	3.292001757383028e-12
1.307933982822018	1.2034068658045011e-12	2.9861982570650382e-12	9.82537875875072e-12	5.686925873745518e-11	2.6508082265242897e-9	2.374326719322506e-9	6.132505592624219e-9	7.02625874214211e-11	1.1180596363697376e-11	3.281032344367312e-12
1.308033982822018	1.1971102114701588e-12	2.969926030344016e-12	9.768101911678301e-12	5.6488020402459865e-11	2.61797174824873e-9	2.3646538888894842e-9	6.174357450150903e-9	7.012477847839043e-11	1.1147798133586982e-11	3.270076731030043e-12
1.308133982822018	1.1908380475005006e-12	2.953721825302594e-12	9.71109362430066e-12	5.610901529125789e-11	2.5855866039058126e-9	2.3550210000983475e-9	6.2167668635674045e-9	6.998684884602959e-11	1.1115021413963763e-11	3.2591348828908725e-12
1.308233982822018	1.184590282581661e-12	2.9375853679258686e-12	9.654352667992672e-12	5.5732230204146656e-11	2.5536455680081558e-9	2.3454277918618737e-9	6.2597443023967036e-9	6.984879743485188e-11	1.1082266102829114e-11	3.2482067655383823e-12
1.308333982822018	1.1783668257465555e-12	2.9215163853244485e-12	9.5978778198993e-12	5.535765202350319e-11	2.522141550276492e-9	2.3358740046808635e-9	6.303300490379975e-9	6.971062315153679e-11	1.1049532098263108e-11	3.2372923446299717e-12
1.308433982822018	1.1721675863734314e-12	2.9055146057297594e-12	9.541667862907008e-12	5.498526771323872e-11	2.491067592712217e-9	2.326359380629374e-9	6.3474464130359964e-9	6.95723248989051e-11	1.1016819298424042e-11	3.2263915858916556e-12
1.308533982822018	1.1659924741845915e-12	2.8895797584891423e-12	9.485721585615692e-12	5.461506431825737e-11	2.4604168667422393e-9	2.3168836633400413e-9	6.392193325486455e-9	6.94339015758949e-11	1.0984127601547524e-11	3.2155044551178136e-12
1.308633982822018	1.1598413992449225e-12	2.873711574061164e-12	9.430037782310291e-12	5.424702896391782e-11	2.4301826704342095e-9	2.3074465979895417e-9	6.437552760558097e-9	6.929535207753625e-11	1.0951456905945825e-11	3.204630918170977e-12
1.3087339828220181	1.1537142719606876e-12	2.8579097840108065e-12	9.37461525293351e-12	5.388114885550028e-11	2.400358425780176e-9	2.2980479312842356e-9	6.483536537173471e-9	6.915667529492903e-11	1.091880711000766e-11	3.1937709409817407e-12
1.308833982822018	1.1476110030780731e-12	2.8421741210049157e-12	9.31945280305806e-12	5.351741127767806e-11	2.3709376760469635e-9	2.2886874114459077e-9	6.530156769040629e-9	6.901787011521754e-11	1.0886178112197346e-11	3.182924489548523e-12
1.3089339828220181	1.1415315036818725e-12	2.8265043188071716e-12	9.264549243857894e-12	5.315580359398571e-11	2.341914083190217e-9	2.2793647881973934e-9	6.577425873657324e-9	6.887893542156408e-11	1.0853569811053901e-11	3.1720915299372506e-12
1.3090339828220179	1.1354756851941499e-12	2.8109001122737432e-12	9.209903392082493e-12	5.2796313246303405e-11	2.313281425332977e-9	2.270079812748705e-9	6.625356581637264e-9	6.873987009312518e-11	1.0820982105190695e-11	3.1612720282812965e-12
1.309133982822018	1.1294434593729257e-12	2.795361237348345e-12	9.155514070027806e-12	5.2438927754331685e-11	2.285033594303651e-9	2.260832237782921e-9	6.6739619463797954e-9	6.860067300502794e-11	1.0788414893294834e-11	3.1504659507812342e-12
1.309233982822018	1.1234347383108508e-12	2.779887431057929e-12	9.101380105510751e-12	5.208363471508283e-11	2.2571645932350315e-9	2.2516218174424626e-9	6.723255354088023e-9	6.846134302834295e-11	1.0755868074126506e-11	3.1396732637046496e-12
1.309333982822018	1.117449434433843e-12	2.7644784315077044e-12	9.04750033184062e-12	5.1730421802364e-11	2.229668534219945e-9	2.2424483073151868e-9	6.7732505341590795e-9	6.832187903005914e-11	1.072334154651816e-11	3.1288939333859504e-12
1.309433982822018	1.1114874604998758e-12	2.7491339778768234e-12	8.993873587793452e-12	5.137927676627327e-11	2.202539636024015e-9	2.2333114644209027e-9	6.823961569956e-9	6.8182279873061e-11	1.0690835209374355e-11	3.1181279262261937e-12
1.309533982822018	1.1055487295975187e-12	2.733853810413563e-12	8.940498717584324e-12	5.103018743269152e-11	2.175772221852743e-9	2.2242110471976556e-9	6.875402909980162e-9	6.804254441609792e-11	1.0658348961670378e-11	3.107375208692782e-12
1.309633982822018	1.0996331551447749e-12	2.718637670431036e-12	8.887374570841183e-12	5.068314170278565e-11	2.14936071717219e-9	2.215146815488423e-9	6.9275893794614725e-9	6.790267151376338e-11	1.0625882702452432e-11	3.0966357473193904e-12
1.309733982822018	1.0937406508877186e-12	2.7034853003024027e-12	8.834500002578456e-12	5.0338127552509786e-11	2.1232996475813365e-9	2.206118530527719e-9	6.980536192383557e-9	6.776266001646664e-11	1.0593436330836455e-11	3.085909508705777e-12
1.309833982822018	1.087871130899197e-12	2.6883964434564837e-12	8.781873873170355e-12	4.9995133032111084e-11	2.0975836367349512e-9	2.19712595492833e-9	7.034258963963278e-9	6.762250877040627e-11	1.0561009746007689e-11	3.0751964595174743e-12
1.309933982822018	1.0820245095775556e-12	2.673370844373246e-12	8.729495048324734e-12	4.965414626564051e-11	2.072207404315623e-9	2.188168852668202e-9	7.088773723604555e-9	6.748221661754471e-11	1.0528602847219971e-11	3.064496566485666e-12
1.310033982822018	1.0762007016453743e-12	2.6584082485793698e-12	8.67736239905753e-12	4.931515545046767e-11	2.0471657640537134e-9	2.1792469890774487e-9	7.144096928346883e-9	6.734178239558342e-11	1.0496215533795502e-11	3.0538097964071052e-12
1.310133982822018	1.070399622148166e-12	2.6435084026436375e-12	8.62547480166589e-12	4.8978148856794285e-11	2.0224536217935527e-9	2.170360130825254e-9	7.200245476830602e-9	6.720120493793234e-11	1.0463847705123394e-11	3.043136116143663e-12
1.310233982822018	1.0646211864531133e-12	2.6286710541726703e-12	8.573831137703082e-12	4.864311482717781e-11	1.998065973605358e-9	2.1615080459071758e-9	7.2572367238021166e-9	6.706048307368707e-11	1.0431499260659957e-11	3.0324754926223764e-12
1.310333982822018	1.058865310247818e-12	2.6138959518064915e-12	8.52243029395276e-12	4.831004177605346e-11	1.9739979039409632e-9	2.152690503632313e-9	7.315088495182793e-9	6.691961562760086e-11	1.0399170099927583e-11	3.0218278928351973e-12
1.310433982822018	1.0531319095390045e-12	2.5991828452139696e-12	8.471271162402833e-12	4.797891818926124e-11	1.950244583832606e-9	2.1439072746105946e-9	7.373819103726966e-9	6.677860142005573e-11	1.0366860122513986e-11	3.0111932838386766e-12
1.310533982822018	1.0474209006513012e-12	2.5845314850886075e-12	8.42035264022087e-12	4.7649732623577264e-11	1.9268012691336574e-9	2.1351581307403002e-9	7.433447365295871e-9	6.66374392670381e-11	1.033456922807213e-11	3.0005716327539843e-12
1.310633982822018	1.0417322002259662e-12	2.569941623144137e-12	8.3696736297282e-12	4.732247370624636e-11	1.9036632987999163e-9	2.126442845195478e-9	7.493992615775201e-9	6.649612798010923e-11	1.0302297316318953e-11	2.989962906766511e-12
1.310733982822018	1.0360657252196754e-12	2.555413012110167e-12	8.319233038374975e-12	4.699713013452002e-11	1.8808260932107716e-9	2.117761192413618e-9	7.555474728666174e-9	6.63546663663794e-11	1.0270044287035329e-11	2.9793670731258583e-12
1.3108339828220181	1.0304213929031974e-12	2.540945405727775e-12	8.269029778715025e-12	4.6673690675195225e-11	1.8582851525287283e-9	2.109112948083254e-9	7.617914133380422e-9	6.621305322847789e-11	1.0237810040064883e-11	2.9687840991454777e-12
1.310933982822018	1.0247991208603354e-12	2.526538558745532e-12	8.219062768381498e-12	4.635214416416248e-11	1.8360360550971887e-9	2.1004978891319e-9	7.681331834271447e-9	6.607128736452943e-11	1.0205594475314151e-11	2.958213952202744e-12
1.311033982822018	1.0191988269864256e-12	2.5121922269147087e-12	8.169330930060946e-12	4.603247950594387e-11	1.8140744558738045e-9	2.091915793713632e-9	7.745749430438582e-9	6.592936756811961e-11	1.0173397492750787e-11	2.9476565997383662e-12
1.3111339828220179	1.0136204294874362e-12	2.497906166985517e-12	8.119833191470203e-12	4.571468567325367e-11	1.7923960849010843e-9	2.083366441197375e-9	7.811189136335396e-9	6.578729262827415e-11	1.0141218992404321e-11	2.9371120092566843e-12
1.311233982822018	1.0080638468784262e-12	2.4836801367024435e-12	8.070568485330213e-12	4.539875170654085e-11	1.7709967458101443e-9	2.074849612154586e-9	7.877673803226835e-9	6.564506132942399e-11	1.0109058874364249e-11	2.9265801483249976e-12
1.311333982822018	1.0025289979826034e-12	2.4695138948004585e-12	8.021535749343146e-12	4.508466671355522e-11	1.7498723143599578e-9	2.0663650883476422e-9	7.94522694152761e-9	6.55026724513812e-11	1.0076917038780464e-11	2.916060984573815e-12
1.311433982822018	9.970158019299353e-13	2.45540720100036e-12	7.97273392616722e-12	4.477241986889919e-11	1.729018737008413e-9	2.0579126527178483e-9	8.013872744071929e-9	6.536012476930793e-11	1.0044793385861854e-11	2.905554485696351e-12
1.311533982822018	9.915241781560313e-13	2.4413598160049605e-12	7.924161963392764e-12	4.446200041359386e-11	1.7084320295163214e-9	2.0494920893737773e-9	8.083636110352512e-9	6.521741705368893e-11	1.0012687815876144e-11	2.89506061944851e-12
1.311633982822018	9.860540464008872e-13	2.427371501494673e-12	7.875818813518249e-12	4.415339765464415e-11	1.6881082755825406e-9	2.0411031835795923e-9	8.154542671779708e-9	6.507454807030093e-11	9.980600229149092e-12	2.884579353648634e-12
1.311733982822018	9.80605326707758e-13	2.4134420201234676e-12	7.827703433926389e-12	4.3846600964606594e-11	1.668043625509784e-9	2.0327457217434635e-9	8.226618818008791e-9	6.493151658018461e-11	9.948530526063855e-12	2.874110656177338e-12
1.311833982822018	9.751779394219058e-13	2.399571135514739e-12	7.779814786860423e-12	4.3541599781161807e-11	1.6482342949002302e-9	2.024419491406083e-9	8.299891724388034e-9	6.478832133961502e-11	9.916478607060477e-12	2.8636544949773343e-12
1.311933982822018	9.697718051894485e-13	2.385758612257237e-12	7.732151839400432e-12	4.323838360668903e-11	1.6286765633802438e-9	2.016124281229238e-9	8.374389380582371e-9	6.464496110007206e-11	9.884444372635213e-12	2.853210838053275e-12
1.312033982822018	9.643868449561684e-13	2.372004215900775e-12	7.684713563439518e-12	4.293694200784227e-11	1.6093667733533723e-9	2.007859880984407e-9	8.450140620431382e-9	6.450143460820926e-11	9.852427723339766e-12	2.842779653471452e-12
1.312133982822018	9.590229799663562e-13	2.358307712952425e-12	7.637498935661047e-12	4.2637264615133785e-11	1.5903013287811265e-9	1.9996260815415486e-9	8.527175153102815e-9	6.435774060582646e-11	9.820428559781002e-12	2.8323609093598075e-12
1.312233982822018	9.536801317615806e-13	2.3446688708722303e-12	7.59050693751462e-12	4.2339341122513805e-11	1.5714766939905535e-9	1.9914226748578086e-9	8.605523595606276e-9	6.421387782983659e-11	9.788446782619843e-12	2.8219545739075326e-12
1.312333982822018	9.483582221796225e-13	2.331087458069379e-12	7.543736555193524e-12	4.2043161286961324e-11	1.5528893925082564e-9	1.9832494539664807e-9	8.685217506736908e-9	6.406984501223885e-11	9.756482292571287e-12	2.811560615365121e-12
1.312433982822018	9.43057173353228e-13	2.317563243897951e-12	7.497186779611275e-12	4.1748714928069194e-11	1.5345360059198826e-9	1.975106212965835e-9	8.766289422520105e-9	6.392564088008483e-11	9.724534990403151e-12	2.801179002043983e-12
1.312533982822018	9.37776907708969e-13	2.304095998653093e-12	7.45085660637876e-12	4.1455991927639175e-11	1.5164131727547366e-9	1.966992747008152e-9	8.848772893235364e-9	6.378126415544903e-11	9.692604776935756e-12	2.7908097023163587e-12
1.312633982822018	9.325173479661305e-13	2.2906854935669288e-12	7.404745035781546e-12	4.116498222927529e-11	1.498517587394718e-9	1.9589088522887974e-9	8.932702522100311e-9	6.363671355539885e-11	9.660691553041303e-12	2.7804526846151497e-12
1.3127339828220181	9.272784171355241e-13	2.277331500804641e-12	7.358851072757091e-12	4.087567583798284e-11	1.4808459990070593e-9	1.950854326035349e-9	9.018114005700667e-9	6.349198779196286e-11	9.62879521964329e-12	2.7701079174337218e-12
1.312833982822018	9.220600385183878e-13	2.264033793460575e-12	7.313173726872431e-12	4.0588062819770126e-11	1.4633952105003712e-9	1.942828966496817e-9	9.105044176255885e-9	6.334708557209946e-11	9.59691567771587e-12	2.7597753693257324e-12
1.3129339828220181	9.168621357051661e-13	2.2507921455541162e-12	7.2677120123008166e-12	4.030213330124622e-11	1.4461620775028712e-9	1.934832572932764e-9	9.193531045822518e-9	6.320200559766411e-11	9.56505282828283e-12	2.7494550089048875e-12
1.3130339828220179	9.116846325745065e-13	2.2376063320260375e-12	7.222464947800906e-12	4.0017877469237024e-11	1.4291435073635657e-9	1.9268649456028816e-9	9.283613852527661e-9	6.305674656538118e-11	9.533206572417916e-12	2.739146804844944e-12
1.313133982822018	9.065274532919749e-13	2.2244761287342564e-12	7.177431556692556e-12	3.973528557038267e-11	1.4123364581738345e-9	1.9189258857560545e-9	9.375333108952974e-9	6.291130716680687e-11	9.501376811242885e-12	2.728850725879228e-12
1.313233982822018	9.013905223090932e-13	2.211401312450414e-12	7.132610866836767e-12	3.94543479107601e-11	1.3957379378112488e-9	1.911015195620128e-9	9.468730652772377e-9	6.276568608830318e-11	9.469563445928333e-12	2.7185667408008157e-12
1.313333982822018	8.962737643621e-13	2.198381660855554e-12	7.088001910612021e-12	3.917505485548959e-11	1.379345003002855e-9	1.903132678391169e-9	9.563849699775955e-9	6.261988201100023e-11	9.437766377691921e-12	2.708294818462091e-12
1.313433982822018	8.911771044708999e-13	2.185416952536532e-12	7.043603724893294e-12	3.8897396828356e-11	1.3631547584091498e-9	1.89527813822315e-9	9.660734899401505e-9	6.247389361076731e-11	9.405985507798319e-12	2.6980349277746913e-12
1.313533982822018	8.861004679379032e-13	2.1725069669821697e-12	6.999415351029856e-12	3.862136431142637e-11	1.3471643557273041e-9	1.8874513802175234e-9	9.759432392916049e-9	6.232771955817845e-11	9.374220737558474e-12	2.6877870377092695e-12
1.313633982822018	8.810437803469901e-13	2.1596514845793315e-12	6.9554358348238075e-12	3.8346947844673696e-11	1.331370992813553e-9	1.8796522104129264e-9	9.859989874390993e-9	6.218135851848003e-11	9.342471968328946e-12	2.67755111729539e-12
1.313733982822018	8.760069675623522e-13	2.146850286609233e-12	6.9116642265084096e-12	3.807413802560116e-11	1.3157719128241593e-9	1.8718804357748978e-9	9.962456654627362e-9	6.203480915155806e-11	9.310739101511328e-12	2.66732713562127e-12
1.313833982822018	8.709899557274142e-13	2.134103155243649e-12	6.8680995807266275e-12	3.780292550887014e-11	1.3003644033745828e-9	1.864135864185666e-9	1.0066883728195602e-8	6.188807011190418e-11	9.279022038551588e-12	2.6571150618336905e-12
1.313933982822018	8.659926712637406e-13	2.1214098735410334e-12	6.8247409565097664e-12	3.753330100593022e-11	1.2851457957163341e-9	1.856418304434008e-9	1.0173323843765346e-8	6.174114004858234e-11	9.247320680939506e-12	2.6469148651377635e-12
1.314033982822018	8.610150408699809e-13	2.108770225442974e-12	6.781587417256366e-12	3.726525528465182e-11	1.2701134639312331e-9	1.8487275662051336e-9	1.0281831577912067e-8	6.159401760519622e-11	9.21563493020804e-12	2.6367265147967944e-12
1.314133982822018	8.560569915207222e-13	2.0961839957703064e-12	6.738638030710961e-12	3.6998779168961884e-11	1.2552648241424957e-9	1.8410634600706325e-9	1.0392463412599403e-8	6.144670141985348e-11	9.183964687932627e-12	2.6265499801320615e-12
1.314233982822018	8.511184504654795e-13	2.083650970219426e-12	6.695891868942942e-12	3.673386353848133e-11	1.240597333742353e-9	1.83342579747848e-9	1.050527781654883e-8	6.129919012513258e-11	9.152309855730692e-12	2.6163852305227097e-12
1.314333982822018	8.461993452275589e-13	2.0711709353586484e-12	6.653348008325811e-12	3.6470499328165246e-11	1.2261084906358266e-9	1.8258143907430607e-9	1.0620335330722267e-8	6.115148234804804e-11	9.12067033526082e-12	2.6062322354055197e-12
1.314433982822018	8.412996036030443e-13	2.0587436786244666e-12	6.611005529516337e-12	3.6208677527946736e-11	1.2117958325002187e-9	1.8182290530353187e-9	1.0737698658157962e-8	6.100357671001695e-11	9.08904602822245e-12	2.5960909642747667e-12
1.314533982822018	8.364191536596945e-13	2.046368988317923e-12	6.568863517433915e-12	3.594838918238088e-11	1.1976569360599747e-9	1.8106695983728573e-9	1.0857432758416246e-8	6.085547182682271e-11	9.057436836354964e-12	2.58596138668205e-12
1.314633982822018	8.315579237359169e-13	2.0340466536009675e-12	6.52692106123964e-12	3.568962539029323e-11	1.183689416376566e-9	1.8031358416101454e-9	1.0979604946908482e-8	6.070716630858086e-11	9.025842661437169e-12	2.57584347223611e-12
1.314733982822018	8.267158424396578e-13	2.021776464492817e-12	6.485177254316281e-12	3.543237730443011e-11	1.1698909261530752e-9	1.7956275984287779e-9	1.1104284999401622e-8	6.055865875970376e-11	8.994263405286797e-12	2.5657371906026825e-12
1.3148339828220181	8.218928386473956e-13	2.0095582118662677e-12	6.443631194247454e-12	3.5176636131110193e-11	1.156259155052993e-9	1.7881446853276968e-9	1.1231545262010116e-8	6.040994777886395e-11	8.962698969759525e-12	2.555642511504226e-12
1.314933982822018	8.170888415031287e-13	1.997391687444293e-12	6.402281982797973e-12	3.4922393129882936e-11	1.1427918290333322e-9	1.7806869196136729e-9	1.136146076700738e-8	6.026103195896232e-11	8.931149256749049e-12	2.545559404720024e-12
1.315033982822018	8.12303780417182e-13	1.98527668379616e-12	6.361128725892469e-12	3.466963961317857e-11	1.1294867096907623e-9	1.773254119391426e-9	1.1494109354818002e-8	6.011190988708557e-11	8.899614168185423e-12	2.5354878400855922e-12
1.3151339828220179	8.07537585065382e-13	1.9732129943341884e-12	6.320170533596953e-12	3.4418366945978e-11	1.116341593622015e-9	1.7658461035543372e-9	1.162957180256124e-8	5.996258014447748e-11	8.868093606035624e-12	2.525427787492973e-12
1.315233982822018	8.027901853878007e-13	1.961200413309853e-12	6.279406520096999e-12	3.4168566545464444e-11	1.1033543117963653e-9	1.7584626917746086e-9	1.1767931959568932e-8	5.981304130649526e-11	8.836587472301697e-12	2.5153792168900996e-12
1.315333982822018	7.980615115879465e-13	1.949238735810657e-12	6.238835803679784e-12	3.392022988069729e-11	1.090522728941803e-9	1.7511037044940543e-9	1.190927689029778e-8	5.966329194258062e-11	8.805095669021428e-12	2.505342098281117e-12
1.315433982822018	7.933514941315357e-13	1.937327757756213e-12	6.1984575067126426e-12	3.367334847227158e-11	1.0778447429428432e-9	1.743768962914406e-9	1.2053697025118533e-8	5.951333061621595e-11	8.773618098266597e-12	2.4953164017257983e-12
1.315533982822018	7.886600637456109e-13	1.925467275894968e-12	6.158270755624292e-12	3.342791389199104e-11	1.0653182842510604e-9	1.7364582889879915e-9	1.2201286319474406e-8	5.93631558848913e-11	8.742154662142989e-12	2.485302097339626e-12
1.315633982822018	7.839871514174531e-13	1.9136570878006915e-12	6.118274680885183e-12	3.318391776253814e-11	1.0529413153073061e-9	1.72917150540836e-9	1.2352142421949154e-8	5.921276630006631e-11	8.710705262789621e-12	2.475299155293498e-12
1.315733982822018	7.793326883935789e-13	1.9018969918688817e-12	6.078468416987677e-12	3.294135175714739e-11	1.0407118299755962e-9	1.7219084356008777e-9	1.2506366851823038e-8	5.906216040713133e-11	8.679269802378026e-12	2.4653075458136534e-12
1.315833982822018	7.746966061787614e-13	1.890186787313466e-12	6.038851102427004e-12	3.270020759928209e-11	1.0286278529883502e-9	1.7146689037134724e-9	1.2664065186735372e-8	5.891133674537182e-11	8.64784818311182e-12	2.4553272391814387e-12
1.315933982822018	7.700788365349841e-13	1.878526274163243e-12	5.999421879681775e-12	3.246047706231135e-11	1.0166874394027815e-9	1.707452734607311e-9	1.2825347261118922e-8	5.876029384792838e-11	8.616440307225856e-12	2.4453582057331773e-12
1.316033982822018	7.654793114804699e-13	1.8669152532585075e-12	5.960179895194928e-12	3.222215196919107e-11	1.0048886740680915e-9	1.7002597538475907e-9	1.2990327376122918e-8	5.860903024175945e-11	8.58504607698579e-12	2.4354004158599997e-12
1.316133982822018	7.608979632886571e-13	1.8553535262475856e-12	5.921124299354547e-12	3.1985224192145875e-11	9.932296711033444e-10	1.6930897876943024e-9	1.3159124521793502e-8	5.845754444760236e-11	8.553665394687355e-12	2.425453840007662e-12
1.316233982822018	7.563347244872375e-13	1.8438408955835107e-12	5.882254246474872e-12	3.1749685652354077e-11	9.817085733856835e-10	1.6859426630930687e-9	1.3331862612339883e-8	5.830583497993499e-11	8.522298162655776e-12	2.4155184486764005e-12
1.316333982822018	7.517895278571379e-13	1.8323771645205957e-12	5.843568894777489e-12	3.1515528319634604e-11	9.703235520487027e-10	1.678818207666e-9	1.3508670735379057e-8	5.8153900346936555e-11	8.490944283245114e-12	2.405594212420786e-12
1.316433982822018	7.472623064315398e-13	1.8209621371110316e-12	5.8050674063724925e-12	3.1282744212134825e-11	9.590728059907455e-10	1.6717162497025549e-9	1.368968341611954e-8	5.800173905044773e-11	8.459603658837685e-12	2.3956811018494854e-12
1.316533982822018	7.427529934949162e-13	1.809595618201579e-12	5.766748947239637e-12	3.105132539602291e-11	9.479545613929135e-10	1.6646366181504816e-9	1.3875040897520908e-8	5.784934958593192e-11	8.42827619184337e-12	2.3857790876251913e-12
1.316633982822018	7.382615225820433e-13	1.7982774134302567e-12	5.72861268721005e-12	3.0821263985180946e-11	9.369670712465574e-10	1.6575791426067626e-9	1.4064889437547515e-8	5.769673044243539e-11	8.396961784699106e-12	2.3758881404644287e-12
1.316733982822018	7.337878274770164e-13	1.7870073292229339e-12	5.6906577999473386e-12	3.059255214089887e-11	9.261086148900273e-10	1.6505436533085486e-9	1.425938162472373e-8	5.754388010254669e-11	8.365660339868157e-12	2.3660082311373236e-12
1.316833982822018	7.293318422123126e-13	1.7757851727900671e-12	5.652883462929498e-12	3.0365182071573585e-11	9.153774975545431e-10	1.6435299811242074e-9	1.4458676713294965e-8	5.73907970423569e-11	8.334371759839532e-12	2.3561393304675836e-12
1.3169339828220181	7.248935010677574e-13	1.7646107521234101e-12	5.615288857430182e-12	3.013914603240631e-11	9.047720499188599e-10	1.6365379575442855e-9	1.4662940979405396e-8	5.723747973141832e-11	8.303095947127252e-12	2.346281409332169e-12
1.317033982822018	7.204727385696911e-13	1.7534838759927984e-12	5.577873168501245e-12	2.9914436325107783e-11	8.942906276728165e-10	1.6295674146726804e-9	1.4872348099815442e-8	5.7083926632706046e-11	8.271832804270267e-12	2.3364344386613532e-12
1.317133982822018	7.160694894898288e-13	1.742404353942615e-12	5.540635584953331e-12	2.96910452975952e-11	8.839316110889051e-10	1.62261818521747e-9	1.508707955481883e-8	5.6930136202571167e-11	8.240582233830571e-12	2.326598389438211e-12
1.3172339828220179	7.116836888444915e-13	1.731371996288969e-12	5.503575299339215e-12	2.946896534370618e-11	8.736934046028824e-10	1.61569010248233e-9	1.530732505713452e-8	5.6776106890707274e-11	8.209344138394284e-12	2.3167732326989184e-12
1.317333982822018	7.07315271893515e-13	1.7203866141159999e-12	5.466691507934719e-12	2.924818890289811e-11	8.635744364016767e-10	1.6087830003573526e-9	1.5533283008732703e-8	5.662183714010161e-11	8.178118420569423e-12	2.306958939532126e-12
1.317433982822018	7.029641741393982e-13	1.7094480192730508e-12	5.429983410721581e-12	2.902870845996412e-11	8.535731580199885e-10	1.6018967133104126e-9	1.5765160987679582e-8	5.6467325386998027e-11	8.146904982986505e-12	2.2971554810792033e-12
1.317533982822018	6.986303313263028e-13	1.698556024371193e-12	5.3934502113692905e-12	2.881051654474099e-11	8.43688043944111e-10	1.5950310763781951e-9	1.6003176267307317e-8	5.6312570060852855e-11	8.115703728297159e-12	2.2873628285337976e-12
1.317633982822018	6.943136794391518e-13	1.68771044278012e-12	5.357091117217588e-12	2.8593605731823375e-11	8.339175912236581e-10	1.5881859251574158e-9	1.624755637017726e-8	5.615756958429186e-11	8.084514559173817e-12	2.2775809531418103e-12
1.317733982822018	6.900141547026663e-13	1.6769110886249761e-12	5.320905339258578e-12	2.8377968640279828e-11	8.24260319090648e-10	1.5813610957960176e-9	1.649853965954852e-8	5.6002322373068696e-11	8.053337378308944e-12	2.2678098262012005e-12
1.317833982822018	6.857316935804577e-13	1.6661577767831885e-12	5.284892092119595e-12	2.8163597933369712e-11	8.147147685858839e-10	1.574556424984408e-9	1.6756375971287607e-8	5.584682683602169e-11	8.022172088414644e-12	2.258049419061839e-12
1.317933982822018	6.814662327740711e-13	1.6554503228812503e-12	5.249050594045484e-12	2.7950486318262216e-11	8.052795021924221e-10	1.5677717499466305e-9	1.7021327289423997e-8	5.569108137502909e-11	7.991018592221642e-12	2.2482997031253095e-12
1.318033982822018	6.772177092221142e-13	1.6447885432917267e-12	5.213380066881451e-12	2.7738626545758693e-11	7.959531034761073e-10	1.5610069084317103e-9	1.729366846884618e-8	5.5535084384968664e-11	7.959876792479176e-12	2.238560649844852e-12
1.318133982822018	6.729860600992728e-13	1.6341722551299653e-12	5.1778797360557576e-12	2.7528011410014226e-11	7.867341767328173e-10	1.5542617387048238e-9	1.7573688008945527e-8	5.537883425367014e-11	7.928746591953855e-12	2.228832230725098e-12
1.318233982822018	6.687712228154631e-13	1.623601276251044e-12	5.142548830562391e-12	2.7318633748263764e-11	7.776213466424745e-10	1.5475360795386368e-9	1.786168888237252e-8	5.522232936187343e-11	7.897627893429404e-12	2.219114417321979e-12
1.318333982822018	6.6457313501485e-13	1.6130754252467286e-12	5.10738658294426e-12	2.7110486440548155e-11	7.686132579295674e-10	1.5408297702045615e-9	1.815798942345376e-8	5.5065568083183135e-11	7.866520599705794e-12	2.2094071812425277e-12
1.318433982822018	6.603917345749935e-13	1.6025945214422866e-12	5.0723922292759975e-12	2.690356240944314e-11	7.5970857503006e-10	1.5341426504640775e-9	1.8462924281247887e-8	5.4908548784023914e-11	7.835424613598745e-12	2.1997104941447467e-12
1.318533982822018	6.562269596059212e-13	1.5921583848935026e-12	5.037565009147098e-12	2.669785461979057e-11	7.509059817645979e-10	1.5274745605600523e-9	1.877684544268966e-8	5.475126982359618e-11	7.804339837939087e-12	2.190024327737472e-12
1.318633982822018	6.520787484492335e-13	1.5817668363836065e-12	5.002904165645269e-12	2.649335607842958e-11	7.422041810178227e-10	1.520825341208059e-9	1.9100123331797667e-8	5.4593729553830045e-11	7.773266175572143e-12	2.1803486537801953e-12
1.318733982822018	6.479470396771854e-13	1.5714196974201372e-12	4.968408945339342e-12	2.6290059833931168e-11	7.336018944236748e-10	1.5141948335876779e-9	1.9433147991499763e-8	5.443592631933897e-11	7.74220352935687e-12	2.1706834440828747e-12
1.3188339828220181	6.438317720918274e-13	1.5611167902320466e-12	4.9340785982629885e-12	2.6087958976334694e-11	7.250978620566252e-10	1.5075828793339168e-9	1.977633035527689e-8	5.4277858457375907e-11	7.711151802165694e-12	2.1610286705058807e-12
1.318933982822018	6.397328847241255e-13	1.5508579377666318e-12	4.899912377898054e-12	2.5887046636886018e-11	7.166908421286716e-10	1.5009893205285151e-9	2.0130103616531557e-8	5.4119524297785615e-11	7.680110896883593e-12	2.151384304959774e-12
1.3190339828220181	6.356503168329658e-13	1.5406429636863716e-12	4.865909541157563e-12	2.5687315987773378e-11	7.083796106917536e-10	1.4944139996912185e-9	2.0494924704410693e-8	5.39609221629561e-11	7.649080716407039e-12	2.1417503194050517e-12
1.3191339828220179	6.315840079044649e-13	1.5304716923663064e-12	4.832069348370442e-12	2.5488760241875507e-11	7.00162961346154e-10	1.4878567597713612e-9	2.0871275875639537e-8	5.38020503677776e-11	7.618061163644542e-12	2.132126685852286e-12
1.319233982822018	6.275338976508747e-13	1.5203439488906107e-12	4.7983910632638976e-12	2.5291372652496967e-11	6.920397049536833e-10	1.4813174441389659e-9	2.125966643299553e-8	5.364290721958809e-11	7.587052141514575e-12	2.122513376361601e-12
1.319333982822018	6.23499926009883e-13	1.5102595590499797e-12	4.764873952948135e-12	2.509514651311914e-11	6.840086693567617e-10	1.4747958965763218e-9	2.16606345820507e-8	5.3483491018131177e-11	7.556053552946121e-12	2.1129103630428396e-12
1.319433982822018	6.194820331436533e-13	1.5002183493385123e-12	4.731517287899801e-12	2.4900075157143427e-11	6.760686991022341e-10	1.4682919612692753e-9	2.207474943913942e-8	5.332380005550641e-11	7.525065300877416e-12	2.1033176180552265e-12
1.319533982822018	6.154801594379508e-13	1.4902201469507863e-12	4.698320341945896e-12	2.47061519576398e-11	6.682186551704775e-10	1.4618054827985858e-9	2.250261320480217e-8	5.3163832616120674e-11	7.494087288255453e-12	2.093735113607276e-12
1.319633982822018	6.114942455013221e-13	1.4802647797789406e-12	4.665282392247904e-12	2.4513370327097808e-11	6.604574147094321e-10	1.4553363061313499e-9	2.2944863518544353e-8	5.3003586976640375e-11	7.463119418035404e-12	2.08416282195664e-12
1.319733982822018	6.075242321642111e-13	1.4703520764097879e-12	4.632402719285751e-12	2.4321723717176896e-11	6.527838707734841e-10	1.4488842766123406e-9	2.3402176012460973e-8	5.284306140594223e-11	7.432161593179936e-12	2.0746007154099306e-12
1.319833982822018	6.03570060478087e-13	1.4604818661218926e-12	4.5996806068421185e-12	2.413120561846072e-11	6.451969320671388e-10	1.4424492399554214e-9	2.3875267083211722e-8	5.268225416506503e-11	7.401213716658643e-12	2.0650487663226452e-12
1.319933982822018	5.996316717146158e-13	1.4506539788826678e-12	4.5671153419865155e-12	2.3941809560211156e-11	6.376955226933298e-10	1.4360310422348622e-9	2.4364896904019508e-8	5.252116350715852e-11	7.370275691447232e-12	2.055506947098884e-12
1.320033982822018	5.95709007364796e-13	1.4408682453455327e-12	4.534706215059824e-12	2.37535291101259e-11	6.302785819063556e-10	1.4296295298767738e-9	2.4871872700818446e-8	5.2359787677435616e-11	7.339347420527196e-12	2.0459752301913453e-12
1.320133982822018	5.918020091381076e-13	1.4311244968470036e-12	4.5024525196584686e-12	2.3566357874095618e-11	6.229450638692436e-10	1.4232445496504347e-9	2.5397052319440486e-8	5.219812491312105e-11	7.308428806884902e-12	2.0364535881011078e-12
1.320233982822018	5.879106189616777e-13	1.4214225654038728e-12	4.470353552618947e-12	2.3380289495964283e-11	6.156939374155319e-10	1.4168759486596478e-9	2.5941348113865523e-8	5.2036173443400625e-11	7.277519753511058e-12	2.026941993377444e-12
1.320333982822018	5.840347789794287e-13	1.4117622837103883e-12	4.43840861400255e-12	2.3195317657290726e-11	6.085241858153506e-10	1.4105235743341044e-9	2.650573118908822e-8	5.187393148937141e-11	7.246620163400054e-12	2.0174404186177387e-12
1.320433982822018	5.801744315512476e-13	1.4021434851353672e-12	4.406617007079767e-12	2.3011436077111252e-11	6.014348065457201e-10	1.4041872744207416e-9	2.709123603616379e-8	5.171139726398998e-11	7.215729939549381e-12	2.0079488364673133e-12
1.320533982822018	5.763295192521607e-13	1.3925660037194529e-12	4.37497803831519e-12	2.282863851170502e-11	5.944248110649726e-10	1.3978668969750724e-9	2.7698965601544635e-8	5.154856897202123e-11	7.184848984958973e-12	1.9984672196192786e-12
1.320633982822018	5.72499984871473e-13	1.3830296741722604e-12	4.343491017352173e-12	2.2646918754359356e-11	5.874932245912183e-10	1.3915622903525084e-9	2.833009683797357e-8	5.138544480998625e-11	7.153977202630512e-12	1.988995540814381e-12
1.320733982822018	5.686857714119814e-13	1.3735343318696096e-12	4.312155256997735e-12	2.2466270635138296e-11	5.806390858847821e-10	1.3852733031996954e-9	2.898588679009726e-8	5.1222022966110646e-11	7.1231144955669154e-12	1.9795337728408893e-12
1.320833982822018	5.648868220891096e-13	1.3640798128507232e-12	4.280970073207406e-12	2.228668802065103e-11	5.738614470345131e-10	1.378999784445769e-9	2.966767927465143e-8	5.105830162027009e-11	7.092260766771386e-12	1.9700818885343666e-12
1.3209339828220181	5.611030803301287e-13	1.3546659538155162e-12	4.249934785070556e-12	2.210816481382395e-11	5.671593732479364e-10	1.3727415832937504e-9	3.0376912222747166e-8	5.089427894394099e-11	7.061415919247317e-12	1.9606398607776326e-12
1.321033982822018	5.573344897733161e-13	1.3452925921218051e-12	4.219048714795187e-12	2.1930694953672938e-11	5.605319426451226e-10	1.3664985492117462e-9	3.1115125760528306e-8	5.072995310014445e-11	7.030579855997193e-12	1.9512076625005646e-12
1.321133982822018	5.535809942671124e-13	1.3359595657824882e-12	4.188311187692915e-12	2.1754272415074924e-11	5.539782460561119e-10	1.360270531924196e-9	3.1883971114584794e-8	5.0565322243392034e-11	6.999752480021931e-12	1.9417852666798705e-12
1.3212339828220179	5.498425378694026e-13	1.326666713463047e-12	4.157721532164905e-12	2.1578891208547934e-11	5.474973868221859e-10	1.3540573814032508e-9	3.2685220439933205e-8	5.0400384519635575e-11	6.968933694320756e-12	1.9323726463391657e-12
1.321333982822018	5.461190648465705e-13	1.3174138744785159e-12	4.127279079686236e-12	2.1404545380022524e-11	5.410884806002803e-10	1.3478589478598125e-9	3.3520777681846936e-8	5.023513806620736e-11	6.9381234018897715e-12	1.9229697745485186e-12
1.321433982822018	5.424105196728455e-13	1.308200888791059e-12	4.0969831647922875e-12	2.1231229010625645e-11	5.347506551712527e-10	1.3416750817349825e-9	3.4392690597940545e-8	5.0069581011771535e-11	6.907321505722194e-12	1.9135766244246253e-12
1.321533982822018	5.38716847029388e-13	1.2990275970071058e-12	4.0668331250633756e-12	2.1058936216456383e-11	5.284830502511535e-10	1.3355056336910414e-9	3.530316408484293e-8	4.990371147626322e-11	6.876527908806949e-12	1.904193169130418e-12
1.321633982822018	5.350379918035379e-13	1.2898938403747027e-12	4.0368283011106314e-12	2.0887661148369495e-11	5.222848173060627e-10	1.3293504546027647e-9	3.625457497413861e-8	4.973752757083676e-11	6.84574251412845e-12	1.894819381875042e-12
1.321733982822018	5.313738990880257e-13	1.2807994607809014e-12	4.0069680365616984e-12	2.0717397991757973e-11	5.161551193700615e-10	1.3232093955485553e-9	3.724948848621067e-8	4.957102739780918e-11	6.8149652246659285e-12	1.885455235913708e-12
1.321833982822018	5.277245141801489e-13	1.2717443007490216e-12	3.977251678046195e-12	2.054814096633651e-11	5.100931308663952e-10	1.317082307801517e-9	3.829067655826983e-8	4.9404209050602223e-11	6.784195943392569e-12	1.876100704547479e-12
1.321933982822018	5.240897825810176e-13	1.262728203436064e-12	3.947678575181532e-12	2.037988432592822e-11	5.0409803743178e-10	1.3109690428206447e-9	3.938113829522872e-8	4.9237070613687976e-11	6.753434573275103e-12	1.866755761123231e-12
1.322033982822018	5.204696499947605e-13	1.2537510126300313e-12	3.918248080558815e-12	2.021262235825155e-11	4.981690357437524e-10	1.3048694522418647e-9	4.0524122829843153e-8	4.9069610162530534e-11	6.72268101727307e-12	1.857420379033414e-12
1.322133982822018	5.168640623277295e-13	1.2448125727473375e-12	3.8889595497285484e-12	2.0046349384708565e-11	4.923053333510077e-10	1.2987833878691062e-9	4.172315492288038e-8	4.890182576352868e-11	6.691935178338116e-12	1.8480945317159673e-12
1.322233982822018	5.132729656877341e-13	1.2359127288301745e-12	3.8598123411868656e-12	1.9881059760175303e-11	4.8650614850671e-10	1.2927107016653559e-9	4.298206368610708e-8	4.8733715473959125e-11	6.661196959413519e-12	1.8387781926541803e-12
1.322333982822018	5.096963063832499e-13	1.2270513265438967e-12	3.830805816361174e-12	1.971674787279263e-11	4.807707100046431e-10	1.286651245743598e-9	4.4305014872230195e-8	4.856527734191597e-11	6.630466263433234e-12	1.8294713353764806e-12
1.322433982822018	5.061340309226836e-13	1.2182282121744712e-12	3.801939339596629e-12	1.9553408143759818e-11	4.750982570182287e-10	1.2806048723578766e-9	4.5696547248402914e-8	4.839650940625479e-11	6.599742993321635e-12	1.820173933456377e-12
1.322533982822018	5.025860860135498e-13	1.2094432326258885e-12	3.773212278142118e-12	1.9391035027127976e-11	4.69488038942294e-10	1.2745714338941873e-9	4.7161613655741476e-8	4.822740969653196e-11	6.5690270519925305e-12	1.8108859605122838e-12
1.322633982822018	4.990524185617571e-13	1.20069623541755e-12	3.744624002136438e-12	1.9229623009596083e-11	4.6393931523757305e-10	1.2685507828614075e-9	4.870562745936306e-8	4.80579762329459e-11	6.538318342348759e-12	1.8016073902073938e-12
1.322733982822018	4.955329756708034e-13	1.1919870686817634e-12	3.716173884594762e-12	1.906916661030751e-11	4.584513552778521e-10	1.2625427718821707e-9	5.033451521504665e-8	4.788820702627667e-11	6.507616767281359e-12	1.7923381962494904e-12
1.3228339828220181	4.920277046410239e-13	1.1833155811611372e-12	3.687861301394746e-12	1.890966038064784e-11	4.530234381997411e-10	1.2565472536836813e-9	5.2054776524073525e-8	4.771810007782501e-11	6.476922229668855e-12	1.7830783523908127e-12
1.322933982822018	4.885365529688946e-13	1.1746816222062208e-12	3.6596856312635235e-12	1.87510989040471e-11	4.4765485275510323e-10	1.250564081088664e-9	5.3873552222271913e-8	4.754765337935625e-11	6.446234632377299e-12	1.773827832428113e-12
1.3230339828220181	4.850594683461456e-13	1.1660850417726333e-12	3.6316462557632578e-12	1.8593476795775202e-11	4.4234489716572995e-10	1.2445931070058882e-9	5.5798702259386734e-8	4.7376864913030426e-11	6.415553878258197e-12	1.7645866102020958e-12
1.3231339828220179	4.815963986591846e-13	1.157525690418984e-12	3.6037425592789086e-12	1.8436788702751155e-11	4.370928789809064e-10	1.238634184421194e-9	5.783889487848908e-8	4.720573265135108e-11	6.384879870149613e-12	1.755354659597775e-12
1.323233982822018	4.781472919881588e-13	1.1490034193039459e-12	3.575973929003651e-12	1.8281029303339584e-11	4.318981149369285e-10	1.2326871663879138e-9	6.000370901312408e-8	4.703425455709378e-11	6.354212510873844e-12	1.7461319545438799e-12
1.323333982822018	4.747120966063884e-13	1.1405180801841566e-12	3.5483397549267056e-12	1.8126193307161668e-11	4.2675993081943916e-10	1.2267519060177689e-9	6.230375219402523e-8	4.6862428583251654e-11	6.3235517032382e-12	1.7369184690131112e-12
1.323433982822018	4.712907609795002e-13	1.1320695254114226e-12	3.5208394298192292e-12	1.797227545489702e-11	4.216776613277348e-10	1.2208282564713138e-9	6.47507967153053e-8	4.669025267296724e-11	6.292897350033317e-12	1.7277141770217224e-12
1.323533982822018	4.678832337647322e-13	1.1236576079304185e-12	3.493472349221591e-12	1.7819270518092755e-11	4.1665064994158027e-10	1.214916070948561e-9	6.735793737131935e-8	4.651772475947087e-11	6.262249354032907e-12	1.7185190526294643e-12
1.323633982822018	4.644894638102182e-13	1.1152821812762096e-12	3.4662379114302927e-12	1.7667173298972737e-11	4.1167824879019705e-10	1.2090152026795498e-9	7.013977476779651e-8	4.6344842766018434e-11	6.2316076179932985e-12	1.7093330699395462e-12
1.323733982822018	4.611094001542101e-13	1.1069430995717374e-12	3.439135517484686e-12	1.751597863024593e-11	4.067598185234264e-10	1.2031255049147488e-9	7.311262906762133e-8	4.6171604605824524e-11	6.200972044652296e-12	1.7001562030983275e-12
1.323833982822018	4.577429920243849e-13	1.0986402175254712e-12	3.4121645711542335e-12	1.7365681374919055e-11	4.018947281851138e-10	1.1972468309155536e-9	7.629479009756745e-8	4.599800818200041e-11	6.17034253672897e-12	1.6909884262953353e-12
1.323933982822018	4.543901888370997e-13	1.0903733904289164e-12	3.385324478925495e-12	1.7216276426108326e-11	3.9708235508855535e-10	1.19137903394463e-9	7.97068110745448e-8	4.582405138748728e-11	6.1397189969227866e-12	1.6818297137630365e-12
1.324033982822018	4.510509401966713e-13	1.0821424741542126e-12	3.3586146499893196e-12	1.7067758706853137e-11	3.9232208469405823e-10	1.1855219672562468e-9	8.337185488383437e-8	4.564973210499093e-11	6.109101327912863e-12	1.6726800397767045e-12
1.324133982822018	4.4772519589465335e-13	1.073947325151758e-12	3.3320344962281005e-12	1.69201231699313e-11	3.876133104885426e-10	1.1796754840865974e-9	8.731610395628339e-8	4.54750482069172e-11	6.078489432357621e-12	1.6635393786543535e-12
1.324233982822018	4.444129059091174e-13	1.0657878004477555e-12	3.305583432202953e-12	1.6773364797674964e-11	3.829554338671182e-10	1.173839437643962e-9	9.156924747756138e-8	4.5299997555303367e-11	6.0478832128937615e-12	1.6544077047565199e-12
1.324333982822018	4.411140204039414e-13	1.0576637576418773e-12	3.2792608751411345e-12	1.66274786017876e-11	3.783478640166607e-10	1.1680136810989295e-9	9.616506309525565e-8	4.512457800175246e-11	6.0172825721357755e-12	1.645284992486151e-12
1.324433982822018	4.3782848972810266e-13	1.0495750549048963e-12	3.253066244923545e-12	1.6482459623163657e-11	3.737900178013075e-10	1.1621980675745125e-9	1.0114211470354232e-7	4.4948787387366925e-11	5.986687412675454e-12	1.636171216288528e-12
1.324533982822018	4.3455626441493976e-13	1.0415215509762655e-12	3.2269989640720443e-12	1.6338302931707033e-11	3.692813196498275e-10	1.15639245013617e-9	1.0654459359847478e-7	4.4772623542678296e-11	5.95609763708087e-12	1.62706635065104e-12
1.324633982822018	4.3129729518148825e-13	1.0335031051618142e-12	3.2010584577370755e-12	1.61950036261529e-11	3.6482120144487733e-10	1.1505966817818368e-9	1.1242333774313335e-7	4.459608428758086e-11	5.925513147895972e-12	1.6179703701031189e-12
1.324733982822018	4.280515329277345e-13	1.025519577331379e-12	3.1752441536852165e-12	1.6052556833889097e-11	3.604091024140639e-10	1.1448106154318371e-9	1.1883707365752316e-7	4.4419167431261615e-11	5.8949338476397944e-12	1.6088832492160537e-12
1.324833982822018	4.2481892873594966e-13	1.0175708279164992e-12	3.1495554822869603e-12	1.5910957710780274e-11	3.5604446902281665e-10	1.1390341039188025e-9	1.2585393838147155e-7	4.424187077213249e-11	5.8643596388059345e-12	1.5998049626029185e-12
1.3249339828220181	4.2159943386995375e-13	1.0096567179080288e-12	3.1239918765041885e-12	1.5770201440991207e-11	3.5172675486897635e-10	1.1332669999774135e-9	1.335533562093954e-7	4.4064192097758186e-11	5.833790423861625e-12	1.5907354849183477e-12
1.325033982822018	4.183929997744732e-13	1.001777108853936e-12	3.09855277187835e-12	1.5630283236814333e-11	3.474554205792014e-10	1.1275091562342356e-9	1.4202836810478143e-7	4.388612918478889e-11	5.803226105247515e-12	1.5816747908585492e-12
1.325133982822018	4.15199578074378e-13	9.939318628568328e-13	3.073237606517738e-12	1.549119833849333e-11	3.43229933706905e-10	1.1217604251972867e-9	1.513885432162223e-7	4.3707679798886216e-11	5.772666585376379e-12	1.5726228551609622e-12
1.3252339828220179	4.1201912057407e-13	9.861208425718912e-13	3.0480458210861337e-12	1.535294201405492e-11	3.3904976863208066e-10	1.1160206592457747e-9	1.6176364512460818e-7	4.35288416946554e-11	5.742111766633187e-12	1.5635796526043696e-12
1.325333982822018	4.0885157925670694e-13	9.78343911204309e-13	3.0229768587898505e-12	1.5215509559133632e-11	3.349144064625016e-10	1.1102897106194742e-9	1.7330828531888502e-7	4.334961261556906e-11	5.711561551373535e-12	1.5545451580084942e-12
1.325433982822018	4.056969062836085e-13	9.70600932507308e-13	2.9980301653666865e-12	1.507889629680633e-11	3.308233349367973e-10	1.104567431408376e-9	1.862078802666488e-7	4.316999029390026e-11	5.681015841924007e-12	1.545519346234156e-12
1.325533982822018	4.025550539935126e-13	9.628917707796457e-13	2.973205189073395e-12	1.49430975774199e-11	3.2677604832886047e-10	1.0988536735419342e-9	2.0068634736149446e-7	4.298997245064538e-11	5.6504745405806945e-12	1.5365021921829096e-12
1.325633982822018	3.9942597490190583e-13	9.552162908634671e-13	2.9485013806739256e-12	1.4808108778424983e-11	3.227720473539452e-10	1.0931482887784233e-9	2.1701614579401606e-7	4.2809556795451865e-11	5.6199375496087785e-12	1.5274936707969928e-12
1.325733982822018	3.96309621700375e-13	9.475743581420586e-13	2.9239181934278033e-12	1.4673925304210036e-11	3.1881083907625016e-10	1.0874511286942055e-9	2.355315170320046e-7	4.2628741026545734e-11	5.589404771242005e-12	1.5184937570592497e-12
1.325833982822018	3.9320594725589934e-13	9.399658385375714e-13	2.8994550830783026e-12	1.454054258593475e-11	3.1489193681797225e-10	1.081762044672867e-9	2.5664614704275283e-7	4.2447522830655964e-11	5.558876107681897e-12	1.5095024259929243e-12
1.325933982822018	3.9011490461019577e-13	9.32390598508826e-13	2.8751115078406252e-12	1.440795608136624e-11	3.1101486006983677e-10	1.0760808878942634e-9	2.8087702425019407e-7	4.226589988293908e-11	5.5283514610969405e-12	1.5005196526615325e-12
1.326033982822018	3.870364469790598e-13	9.248485050491018e-13	2.850886928390501e-12	1.4276161274715878e-11	3.071791344030759e-10	1.0704075093235785e-9	3.088771107073462e-7	4.208386984690543e-11	5.49783073362224e-12	1.4915454121688143e-12
1.326133982822018	3.839705277516721e-13	9.173394256838993e-13	2.8267808078523543e-12	1.4145153676476329e-11	3.0338429138278865e-10	1.0647417597001528e-9	3.414807580958455e-7	4.1901430374340545e-11	5.467313827358428e-12	1.4825796796584744e-12
1.326233982822018	3.809171004899681e-13	9.098632284687687e-13	2.8027926117880757e-12	1.4014928823261447e-11	2.996298684827298e-10	1.0590834895263802e-9	3.797678909347261e-7	4.1718579105231946e-11	5.4368006443714204e-12	1.4736224303141876e-12
1.326333982822018	3.778761189279508e-13	9.024197819871328e-13	2.778921808185326e-12	1.3885482277645272e-11	2.959154090014171e-10	1.0534325490563812e-9	4.251563834570137e-7	4.153531366768876e-11	5.40629108669138e-12	1.4646736393593644e-12
1.326433982822018	3.748475369710406e-13	8.950089553480536e-13	2.7551678674462487e-12	1.3756809628003065e-11	2.922404619796031e-10	1.0477887882846588e-9	4.795377423389353e-7	4.1351631677865926e-11	5.375785056312227e-12	1.4557332820570619e-12
1.326533982822018	3.7183130869543133e-13	8.876306181841373e-13	2.7315302623761648e-12	1.3628906488354006e-11	2.88604582119057e-10	1.0421520569346695e-9	5.454809779825954e-7	4.116753073988569e-11	5.34528245519095e-12	1.4468013337098894e-12
1.326633982822018	3.688273883474255e-13	8.802846406493202e-13	2.708008468172099e-12	1.3501768498203e-11	2.8500732970262017e-10	1.0365222044472252e-9	6.265468801309581e-7	4.098300844575803e-11	5.314783185246785e-12	1.4378777696597895e-12
1.326733982822018	3.6583573034279506e-13	8.729708934167535e-13	2.6846019624118172e-12	1.3375391322385866e-11	2.8144827051555835e-10	1.0308990799689148e-9	7.277867873196928e-7	4.079806237530276e-11	5.2842871483607856e-12	1.4289625652880232e-12
1.3268339828220181	3.628562892661027e-13	8.656892476766158e-13	2.66131022504233e-12	1.3249770650913246e-11	2.7792697576811553e-10	1.0252825323402682e-9	8.565609968433043e-7	4.06126900960672e-11	5.253794246374816e-12	1.4200556960149225e-12
1.326933982822018	3.598890198701205e-13	8.58439575134068e-13	2.6381327383691925e-12	1.3124902198818267e-11	2.7444302201936666e-10	1.01967241008402e-9	1.0239345440671792e-6	4.042688916324919e-11	5.223304381091298e-12	1.4111571372999146e-12
1.3270339828220181	3.5693387707510357e-13	8.512217480069925e-13	2.6150689870448454e-12	1.3000781706000949e-11	2.7099599110213883e-10	1.0140685613930398e-9	1.2471679798767173e-6	4.024065711961152e-11	5.192817454271924e-12	1.4022668646411767e-12
1.3271339828220179	3.5399081596823866e-13	8.440356390240607e-13	2.592118458058272e-12	1.2877404937079668e-11	2.6758547004929747e-10	1.008470834118388e-9	1.5544083831869566e-6	4.005399149540488e-11	5.1623333676377074e-12	1.3933848535757756e-12
1.327233982822018	3.5105979180292e-13	8.36881121422422e-13	2.569280640723348e-12	1.2754767681236329e-11	2.642110510209832e-10	1.0028790757570316e-9	1.994120634500688e-6	3.986688980828057e-11	5.131852022867446e-12	1.3845110796792433e-12
1.327333982822018	3.481407599981991e-13	8.297580689458239e-13	2.5465550266686672e-12	1.2632865752070389e-11	2.60872331233203e-10	9.972931334397152e-10	2.6556480555327807e-6	3.967934956321353e-11	5.101373321598005e-12	1.3756455185657766e-12
1.327433982822018	3.4523367613807974e-13	8.226663558423467e-13	2.5239411098260584e-12	1.2511694987446484e-11	2.575689128873418e-10	9.917128539184319e-10	3.718913354132161e-6	3.949136825241304e-11	5.070897165422721e-12	1.3667881458878065e-12
1.327533982822018	3.4233849597094084e-13	8.156058568624336e-13	2.501438386420086e-12	1.2391251249348284e-11	2.543004031009147e-10	9.861380835539989e-10	5.592208402484032e-6	3.930294335524247e-11	5.040423455891289e-12	1.3579389373360797e-12
1.327633982822018	3.394551754088761e-13	8.08576447256765e-13	2.4790463549572663e-12	1.2271530423730585e-11	2.510664138393318e-10	9.805686683034163e-10	9.375252404109216e-6	3.911407233813242e-11	5.009952094508809e-12	1.349097868639417e-12
1.327733982822018	3.3658367052708775e-13	8.015780027742378e-13	2.456764516215406e-12	1.2152528420373713e-11	2.478665618487535e-10	9.750044537071377e-10	0.000018950525555296788	3.892475265449741e-11	4.979482982735297e-12	1.3402649155646775e-12
1.327833982822018	3.3372393756325596e-13	7.946103996598828e-13	2.434592373232831e-12	1.2034241172737941e-11	2.447004685899627e-10	9.694452848761748e-10	0.00005718630044965619	3.8734981744647405e-11	4.94901602198471e-12	1.3314400539165314e-12
1.327933982822018	3.3087593291692895e-13	7.876735146528672e-13	2.4125294312979634e-12	1.1916664637819361e-11	2.415677601732935e-10	9.638910064791614e-10	0.0008499914383559797	3.854475703570346e-11	4.918551113624533e-12	1.3226232595374354e-12
1.328033982822018	3.28039613148889e-13	7.807672249843879e-13	2.3905751979386184e-12	1.1799794796006443e-11	2.384680672945384e-10	9.583414627291713e-10	0.00023771408853286884	3.835407594150869e-11	4.888088158974851e-12	1.31381450830742e-12
1.328133982822018	3.252149349805547e-13	7.738914083757452e-13	2.3687291829116676e-12	1.1683627650938138e-11	2.3540102517187164e-10	9.527964973705436e-10	0.00003709879477684535	3.816293586254224e-11	4.857627059307882e-12	1.3050137761440446e-12
1.328233982822018	3.224018552933604e-13	7.670459430362413e-13	2.3469908981925267e-12	1.1568159229361922e-11	2.3236627348372608e-10	9.472559536654605e-10	0.000014324903439633456	3.797133418582965e-11	4.827167715847148e-12	1.2962210390022316e-12
1.328333982822018	3.196003311281404e-13	7.602307076611912e-13	2.325359857964745e-12	1.1453385580993143e-11	2.2936345630762426e-10	9.417196743804171e-10	7.509542982838814e-6	3.777926828485237e-11	4.796710029766586e-12	1.2874362728740948e-12
1.328433982822018	3.168103196845454e-13	7.534455814299887e-13	2.303835578609735e-12	1.133930277837615e-11	2.2639222205998242e-10	9.361875017726399e-10	4.599220348232759e-6	3.7586735519461494e-11	4.766253902190365e-12	1.2786594537889361e-12
1.328533982822018	3.1403177832040627e-13	7.466904440040387e-13	2.282417578696501e-12	1.1225906916744693e-11	2.2345222343679193e-10	9.306592775762159e-10	3.095796959642339e-6	3.7393733235783746e-11	4.7357992341916476e-12	1.2698905578130126e-12
1.328633982822018	3.112646645511494e-13	7.399651755247828e-13	2.2611053789713042e-12	1.1113194113884383e-11	2.2054311735523846e-10	9.251348429881997e-10	2.2204296006976843e-6	3.720025876613179e-11	4.705345926792146e-12	1.2611295610494474e-12
1.328733982822018	3.085089360491967e-13	7.33269656611797e-13	2.2398985023476207e-12	1.1001160509996192e-11	2.1766456489621434e-10	9.196140386545228e-10	1.6669405238209306e-6	3.700630942891294e-11	4.674893880961446e-12	1.2523764396381374e-12
1.328833982822018	3.0576455064336083e-13	7.26603768360737e-13	2.2187964738958825e-12	1.0889802267559756e-11	2.1481623124768894e-10	9.140967046557578e-10	1.2951964767462979e-6	3.6811882528535635e-11	4.644442997616188e-12	1.2436311697555872e-12
1.3289339828220181	3.0303146631825284e-13	7.199673923414344e-13	2.197798820833415e-12	1.077911557119823e-11	2.1199778564895436e-10	9.085826804927231e-10	1.0337280539215057e-6	3.6616975355316043e-11	4.613993177619347e-12	1.2348937276147871e-12
1.329033982822018	3.0030964121370855e-13	7.133604105959957e-13	2.176905072514687e-12	1.0669096627545312e-11	2.0920890133574897e-10	9.030718050720054e-10	8.429979435251389e-7	3.6421585185386956e-11	4.583544321779901e-12	1.226164089465192e-12
1.3291339828220181	2.975990336241383e-13	7.067827056366903e-13	2.156114760420676e-12	1.0559741665108867e-11	2.064492554861089e-10	8.975639166911215e-10	6.997012638644182e-7	3.622570928059762e-11	4.553096330851306e-12	1.2174422315923778e-12
1.3292339828220179	2.9489960199802484e-13	7.002341604442534e-13	2.1354274181497393e-12	1.0451046934142143e-11	2.037185291672109e-10	8.920588530238412e-10	5.89383051947139e-7	3.6029344888425246e-11	4.522649105531809e-12	1.2087281303181996e-12
1.329333982822018	2.922113049372531e-13	6.937146584657492e-13	2.1148425814069535e-12	1.0343008706508094e-11	2.0101640728282445e-10	8.865564511049642e-10	5.026942352573532e-7	3.583248924187209e-11	4.492202546462705e-12	1.2000217620003819e-12
1.329433982822018	2.895341011965952e-13	6.872240836128412e-13	2.094359787995006e-12	1.02356232755523e-11	1.983425785217472e-10	8.810565473153355e-10	4.333725365545825e-7	3.563513955937586e-11	4.461756554228679e-12	1.1913231030326961e-12
1.329533982822018	2.868679496830833e-13	6.807623202597256e-13	2.0739785778038095e-12	1.012888695596996e-11	1.956967353068529e-10	8.755589773663013e-10	3.770966300348867e-7	3.543729304470601e-11	4.431311029356167e-12	1.1826321298445697e-12
1.329633982822018	2.84212809455449e-13	6.743292532413566e-13	2.0536984928010984e-12	1.0022796083678242e-11	1.9307857374501825e-10	8.70063576284271e-10	3.3080725648599763e-7	3.523894688686952e-11	4.40086587231318e-12	1.1739488189011361e-12
1.329733982822018	2.8156863972354833e-13	6.679247678514758e-13	2.0335190770225906e-12	9.917347015687474e-12	1.9048779357774912e-10	8.645701783949608e-10	2.922898941214143e-7	3.504009826001022e-11	4.3704209835084396e-12	1.1652731467030525e-12
1.329833982822018	2.7893539984777084e-13	6.615487498407571e-13	2.0134398765623805e-12	9.812536129973484e-12	1.8792409813256036e-10	8.590786173075022e-10	2.5990988904944054e-7	3.4840744323309374e-11	4.339976263290584e-12	1.156605089786359e-12
1.329933982822018	2.7631304933849604e-13	6.552010854149609e-13	1.993460439563396e-12	9.708359825351258e-12	1.853871942750902e-10	8.535887258983754e-10	2.324395843054831e-7	3.464088222088635e-11	4.309531611947634e-12	1.1479446247224269e-12
1.330033982822018	2.737015478554953e-13	6.488816612330313e-13	1.973580316207734e-12	9.604814521348585e-12	1.828767923619177e-10	8.481003362951102e-10	2.0894267552782218e-7	3.444050908169623e-11	4.279086929706092e-12	1.1392917281177833e-12
1.330133982822018	2.711008552073766e-13	6.425903644052353e-13	1.9537990587072164e-12	9.501896658081292e-12	1.8039260619408914e-10	8.426132798598247e-10	1.886951333749327e-7	3.423962201942818e-11	4.248642116730301e-12	1.1306463766139856e-12
1.330233982822018	2.6851093135102324e-13	6.363270824913593e-13	1.9341162212939757e-12	9.399602696128764e-12	1.7793435297134212e-10	8.371273871725855e-10	1.7113005779278098e-7	3.403821813240346e-11	4.218197073121767e-12	1.1220085468875588e-12
1.330333982822018	2.659317363910194e-13	6.300917034987992e-13	1.9145313602109165e-12	9.297929116410483e-12	1.755017532470006e-10	8.316424880145128e-10	1.5579853515457082e-7	3.3836294503471114e-11	4.187751698918309e-12	1.1133782156498073e-12
1.330433982822018	2.6336323057910583e-13	6.238841158808012e-13	1.895044033702479e-12	9.196872420063476e-12	1.7309453088354784e-10	8.261584113507571e-10	1.423414057742744e-7	3.3633848199904786e-11	4.157305894093507e-12	1.1047553596467594e-12
1.330533982822018	2.6080537431359926e-13	6.177042085345687e-13	1.8756538020052277e-12	9.096429128320068e-12	1.7071241300885036e-10	8.206749853131833e-10	1.3046860180979744e-7	3.3430876273296555e-11	4.126859558555818e-12	1.0961399556590045e-12
1.330633982822018	2.5825812813885233e-13	6.115518707994816e-13	1.8563602273385944e-12	8.996595782387028e-12	1.6835512997303484e-10	8.151920371829159e-10	1.1994382288744928e-7	3.322737575945201e-11	4.096412592147919e-12	1.0875319805015842e-12
1.330733982822018	2.5572145274469324e-13	6.054269924552819e-13	1.8371628738956802e-12	8.897368943324954e-12	1.6602241530599814e-10	8.097093933726199e-10	1.105730308338883e-7	3.30233436782831e-11	4.06596489464598e-12	1.0789314110238864e-12
1.330833982822018	2.5319530896587703e-13	5.993294637202617e-13	1.8180613078340078e-12	8.798745191929023e-12	1.6371400567554745e-10	8.04226879408599e-10	1.021957140147745e-7	3.2818777033701394e-11	4.035516365758925e-12	1.0703382241095155e-12
1.330933982822018	2.5067965778153006e-13	5.932591752494595e-13	1.7990550972664415e-12	8.700721128609827e-12	1.614296408461522e-10	7.987443199126335e-10	9.467818528312404e-8	3.2613672813509215e-11	4.005066905127695e-12	1.0617523966761847e-12
1.3310339828220181	2.4817446031460224e-13	5.872160181328982e-13	1.7801438122520022e-12	8.603293373275186e-12	1.5916906363830034e-10	7.932615385836048e-10	8.79083903740985e-8	3.2408027989290654e-11	3.97461641232447e-12	1.0531739056755666e-12
1.331133982822018	2.4567967783134743e-13	5.811998838938209e-13	1.7613270247870527e-12	8.506458565214035e-12	1.569320198884781e-10	7.877783581789536e-10	8.179185018850882e-8	3.2201839516303815e-11	3.944164786852257e-12	1.044602728093293e-12
1.331233982822018	2.4319527174071286e-13	5.752106644868087e-13	1.7426043087958118e-12	8.410213362977382e-12	1.5471825840965983e-10	7.822946004956922e-10	7.624846276217764e-8	3.1995104333365087e-11	3.91371192814341e-12	1.036038840948599e-12
1.3313339828220179	2.4072120359389493e-13	5.692482522961879e-13	1.7239752401220056e-12	8.314554444265613e-12	1.5252753095249573e-10	7.76810086351509e-10	7.120996308117205e-8	3.1787819362744156e-11	3.883257735559874e-12	1.0274822212945054e-12
1.331433982822018	2.3825743508369867e-13	5.633125401341065e-13	1.7054393965193014e-12	8.219478505810312e-12	1.5035959216692875e-10	7.713246355652436e-10	6.661789065918227e-8	3.157998151004546e-11	3.852802108391482e-12	1.0189328462174242e-12
1.331533982822018	2.3580392804408686e-13	5.574034212389128e-13	1.686996357643032e-12	8.124982263262578e-12	1.482141995645031e-10	7.658380669374818e-10	6.242195222130198e-8	3.137158766410006e-11	3.8223449458560506e-12	1.0103906928372685e-12
1.331633982822018	2.33360644449586e-13	5.515207892733363e-13	1.6686457050409102e-12	8.03106245107768e-12	1.4609111348110975e-10	7.603501982305764e-10	5.8578694177892734e-8	3.1162634696848e-11	3.791886147098047e-12	1.0018557383071805e-12
1.331733982822018	2.309275464147843e-13	5.456645383227683e-13	1.6503870221444765e-12	7.937715822402715e-12	1.4399009704034543e-10	7.54860846148626e-10	5.50504197386998e-8	3.0953119463225096e-11	3.761425611188125e-12	9.93327959813494e-13
1.331833982822018	2.2850459619378573e-13	5.398345628935546e-13	1.632219894260226e-12	7.844939148964598e-12	1.4191091611737002e-10	7.493698263170859e-10	5.180430052451341e-8	3.0743038801046595e-11	3.730963237122304e-12	9.848073345755868e-13
1.331933982822018	2.2609175617969748e-13	5.340307579112681e-13	1.6141439085609888e-12	7.752729220958338e-12	1.39853339303298e-10	7.438769532621292e-10	4.881164379829156e-8	3.053238953089067e-11	3.700498923821284e-12	9.76293839845792e-13
1.332033982822018	2.2368898890408073e-13	5.282530187189667e-13	1.596158654077205e-12	7.661082846936447e-12	1.3781713787009962e-10	7.383820403897298e-10	4.604728496028866e-8	3.032116845598033e-11	3.670032570129588e-12	9.677874529092473e-13
1.332133982822018	2.2129625703645175e-13	5.225012410755417e-13	1.5782637216883427e-12	7.569996853698792e-12	1.3580208573601196e-10	7.328848999644843e-10	4.348908144912553e-8	3.010937236206561e-11	3.639564074814941e-12	9.592881510838176e-13
1.332233982822018	2.189135233837366e-13	5.167753211539539e-13	1.5604587041142694e-12	7.47946808618329e-12	1.338079594314432e-10	7.273853430880957e-10	4.1117489179546206e-8	2.9896998017303055e-11	3.6090933365673666e-12	9.507959117199396e-13
1.332333982822018	2.1654075088976831e-13	5.11075155539615e-13	1.5427431959067765e-12	7.389493407357376e-12	1.3183453806537696e-10	7.218831796776423e-10	3.891520650445523e-8	2.968404217213692e-11	3.5786202539986477e-12	9.423107122005605e-13
1.332433982822018	2.1417790263475905e-13	5.054006412286433e-13	1.5251167934410043e-12	7.300069698109816e-12	1.2988160329224598e-10	7.163782184434697e-10	3.6866873689659676e-8	2.9470501559176706e-11	3.5481447256413713e-12	9.338325299409777e-13
1.332533982822018	2.118249418347857e-13	4.997516756262144e-13	1.5075790949070536e-12	7.21119385714357e-12	1.2794893927928941e-10	7.108702668668228e-10	3.495881823901125e-8	2.925637289307503e-11	3.5176666499482774e-12	9.253613423887299e-13
1.332633982822018	2.094818318412752e-13	4.941281565448894e-13	1.490129700301505e-12	7.122862800869247e-12	1.2603633267437465e-10	7.05359131177165e-10	3.3178838257582193e-8	2.904165287040491e-11	3.4871859252914736e-12	9.16897127023516e-13
1.332733982822018	2.071485361404997e-13	4.885299822029487e-13	1.4727682114191179e-12	7.035073463299141e-12	1.2414357257428032e-10	6.998446163291649e-10	3.1516017505330894e-8	2.8826338169535783e-11	3.4567024499617144e-12	9.084398613570455e-13
1.332833982822018	2.0482501835305011e-13	4.829570512227377e-13	1.4554942318444106e-12	6.9478227959417745e-12	1.2227045049342605e-10	6.943265259793749e-10	2.996056695983354e-8	2.8610425450507398e-11	3.4262161221675305e-12	8.999895229329337e-13
1.3329339828220181	2.025112422333466e-13	4.774092626290116e-13	1.4383073669434247e-12	6.861107767697667e-12	1.2041676033305497e-10	6.888046624625799e-10	2.8503688639649243e-8	2.8393911354905116e-11	3.3957268400346295e-12	8.915460893265939e-13
1.333033982822018	2.002071716691314e-13	4.718865158473428e-13	1.421207223855572e-12	6.774925364755857e-12	1.1858229835086317e-10	6.832788267678387e-10	2.7137458190032676e-8	2.8176792505733538e-11	3.365234501605179e-12	8.831095381451883e-13
1.3331339828220181	1.9791277068093108e-13	4.663887107023671e-13	1.4041934114850365e-12	6.689272590488651e-12	1.1676686313100882e-10	6.777488185140495e-10	2.5854723338532447e-8	2.7959065507284004e-11	3.3347390048365293e-12	8.746798470273171e-13
1.3332339828220179	1.9562800342161794e-13	4.6091574741632e-13	1.3872655404931808e-12	6.604146465352261e-12	1.1497025555464471e-10	6.722144359254464e-10	2.4649015819797403e-8	2.7740726945013226e-11	3.304240247601364e-12	8.662569936432022e-13
1.333333982822018	1.9335283417583203e-13	4.554675266072435e-13	1.3704232232897952e-12	6.5195440267811895e-12	1.1319227877074342e-10	6.666754758063643e-10	2.351447476915235e-8	2.752177338540458e-11	3.273738127685833e-12	8.578409556942451e-13
1.333433982822018	1.9108722735956078e-13	4.500439492875445e-13	1.353666074025581e-12	6.435462329090444e-12	1.1143273816746243e-10	6.611317335160519e-10	2.244577991258486e-8	2.7302201375845567e-11	3.2432325427898866e-12	8.494317109132378e-13
1.333533982822018	1.8883114751958581e-13	4.4464491686224805e-13	1.3369937085836444e-12	6.3518984433722015e-12	1.096914413438037e-10	6.555830029427599e-10	2.1438093149583434e-8	2.7082007444489577e-11	3.2127233905256663e-12	8.410292370640051e-13
1.333633982822018	1.8658455933300703e-13	4.392703311274587e-13	1.3204057445716676e-12	6.268849457397036e-12	1.079681980817387e-10	6.500290764776608e-10	2.0487007347486792e-8	2.6861188100125194e-11	3.1822105684170818e-12	8.326335119413907e-13
1.333733982822018	1.8434742760676614e-13	4.3392009426877516e-13	1.3039018013139802e-12	6.186312475514499e-12	1.0626282031870764e-10	6.444697449883522e-10	1.9588501349453273e-8	2.6639739832042986e-11	3.151693973899112e-12	8.242445133711798e-13
1.333833982822018	1.8211971727712962e-13	4.2859410885968157e-13	1.2874814998435087e-12	6.104284618553883e-12	1.0457512212049515e-10	6.389047977919147e-10	1.8738900350725378e-8	2.6417659109898657e-11	3.1211735043168073e-12	8.158622192099112e-13
1.333933982822018	1.799013934092155e-13	4.2329227785996663e-13	1.271144462893908e-12	6.022763023726415e-12	1.0290491965449648e-10	6.333340226276122e-10	1.7934840924897563e-8	2.619494238357759e-11	3.0906490569246426e-12	8.074866073448085e-13
1.334033982822018	1.7769242119650832e-13	4.1801450461417383e-13	1.254890314891715e-12	5.941744844527734e-12	1.0125203116335832e-10	6.277572056292014e-10	1.7173240088097982e-8	2.5971586083058074e-11	3.0601205288857375e-12	7.991176556936723e-13
1.334133982822018	1.7549276596036837e-13	4.127606928500107e-13	1.2387186819485436e-12	5.861227250640858e-12	9.961627693898001e-11	6.221741312967896e-10	1.6451267878042064e-8	2.574758661827227e-11	3.0295878172710564e-12	7.907553422047536e-13
1.334233982822018	1.7330239314954808e-13	4.0753074667679963e-13	1.2226291918532233e-12	5.7812074278399484e-12	9.799747929688583e-11	6.165845824682979e-10	1.5766322999822372e-8	2.5522940378967286e-11	2.9990508190586354e-12	7.823996448566511e-13
1.334333982822018	1.7112126833971852e-13	4.0232457058392804e-13	1.20662147406413e-12	5.701682577894616e-12	9.639546255094778e-11	6.109883402904819e-10	1.5116011153475952e-8	2.5297643734564497e-11	2.9685094311327642e-12	7.740505416582106e-13
1.334433982822018	1.6894935723298348e-13	3.9714206943929156e-13	1.1906951597014196e-12	5.62264991847488e-12	9.481005298846358e-11	6.053851841895236e-10	1.4498125711812667e-8	2.50716930340178e-11	2.9379635502832493e-12	7.657080106483878e-13
1.334533982822018	1.6678662565740604e-13	3.91983148487764e-13	1.1748498815393487e-12	5.544106683056532e-12	9.324107884557978e-11	5.997748918411659e-10	1.3910630462329248e-8	2.48450846056709e-11	2.9074130732045602e-12	7.57372029896159e-13
1.334633982822018	1.6463303956653372e-13	3.86847713349662e-13	1.1590852739987148e-12	5.466050120827522e-12	9.168837028305634e-11	5.941572391404184e-10	1.3351644165582686e-8	2.461781475711425e-11	2.87685789649517e-12	7.490425775004215e-13
1.334733982822018	1.624885650389202e-13	3.8173567001920507e-13	1.14340097313912e-12	5.388477496594402e-12	9.015175936236325e-11	5.885320001707442e-10	1.2819426715276635e-8	2.4389879775038773e-11	2.8462979166565928e-12	7.407196315898552e-13
1.334833982822018	1.6035316827766326e-13	3.766469248630174e-13	1.1277966166515367e-12	5.311386090689677e-12	8.863108002211319e-11	5.82898947172845e-10	1.2312366713413669e-8	2.4161275925090818e-11	2.815733030092717e-12	7.32403170322835e-13
1.334933982822018	1.5822681560992592e-13	3.7158138461859945e-13	1.1122718438507027e-12	5.234773198879784e-12	8.712616805481352e-11	5.772578505129044e-10	1.1828970297948195e-8	2.3931999451724323e-11	2.785163133108973e-12	7.240931718873137e-13
1.3350339828220181	1.561094734864676e-13	3.665389563928058e-13	1.0968262956676108e-12	5.15863613227329e-12	8.563686108394073e-11	5.716084786503543e-10	1.136785108104599e-8	2.3702046578052257e-11	2.7545881219114716e-12	7.157896145007032e-13
1.335133982822018	1.540011084812041e-13	3.615195476604157e-13	1.0814596146422293e-12	5.082972217230752e-12	8.416299854134479e-11	5.659505981052138e-10	1.0927721073875822e-8	2.3471413505699183e-11	2.7240078926065262e-12	7.074924764098485e-13
1.335233982822018	1.5190168729068645e-13	3.565230662624925e-13	1.0661714449157006e-12	5.007778795272442e-12	8.27044216449139e-11	5.602839734246965e-10	1.0507382489175542e-8	2.324009641464481e-11	2.6934223411991022e-12	6.992017358907061e-13
1.3353339828220179	1.4981117673371876e-13	3.5154942040509e-13	1.0509614322234844e-12	4.933053222991155e-12	8.126097337663512e-11	5.546083671496706e-10	1.0105720326181131e-8	2.300809146308049e-11	2.662831363593125e-12	6.909173712485508e-13
1.335433982822018	1.4772954375080674e-13	3.465985186575587e-13	1.0358292238874219e-12	4.858792871960096e-12	7.983249846084296e-11	5.489235397801191e-10	9.721695653909817e-9	2.277539478724647e-11	2.632234855589432e-12	6.826393608175236e-13
1.335533982822018	1.4565675540378767e-13	3.416702699512766e-13	1.0207744688089882e-12	4.784995128646823e-12	7.841884334287877e-11	5.432292497405202e-10	9.354339518882453e-9	2.2542002501286395e-11	2.601632712886135e-12	6.74367682960844e-13
1.335633982822018	1.4359277887530882e-13	3.3676458357801803e-13	1.0057968174615888e-12	4.7116573943232035e-12	7.701985616794871e-11	5.375252533443162e-10	9.002747411948838e-9	2.2307910697085488e-11	2.571024831076992e-12	6.661023160704721e-13
1.335733982822018	1.415375814684001e-13	3.318813691885691e-13	9.908959218835231e-13	4.638777084978565e-12	7.563538676032442e-11	5.318113047580096e-10	8.666074236530108e-9	2.2073115444115972e-11	2.540411105650912e-12	6.578432385671005e-13
1.335833982822018	1.3949113060601964e-13	3.270205367912506e-13	9.760714356707108e-13	4.56635163123259e-12	7.426528660280893e-11	5.260871559646239e-10	8.34352972714487e-9	2.183761278927894e-11	2.509791431991163e-12	6.495904289000293e-13
1.335933982822018	1.3745339383059715e-13	3.221819967504795e-13	9.613230139695525e-13	4.494378478248782e-12	7.290940881648259e-11	5.203525567265868e-10	8.034374272887927e-9	2.1601398756744653e-11	2.479165705374482e-12	6.413438655470657e-13
1.336033982822018	1.3542433880358676e-13	3.173656597853026e-13	9.46650313469764e-13	4.422855085648525e-12	7.156760814072605e-11	5.146072545480182e-10	7.73791510558495e-9	2.1364469347792214e-11	2.4485338209703384e-12	6.331035270144139e-13
1.336133982822018	1.3340393330501438e-13	3.125714369679632e-13	9.32052992397243e-13	4.351778927425442e-12	7.02397409135077e-11	5.088509946363683e-10	7.453502816787719e-9	2.1126820540646388e-11	2.4178956738399482e-12	6.248693918365457e-13
1.336233982822018	1.3139214523304243e-13	3.077992397224914e-13	9.175307105070857e-13	4.281147491860925e-12	6.892566505195046e-11	5.030835198635111e-10	7.180528171686873e-9	2.0888448290316382e-11	2.3872511589357044e-12	6.166414385761379e-13
1.336333982822018	1.2938894260351433e-13	3.0304897982324287e-13	9.030831290764707e-13	4.210958281439374e-12	6.76252400331476e-11	4.973045707261235e-10	6.918419191446373e-9	2.064934852842953e-11	2.3566001711001766e-12	6.084196458239308e-13
1.336433982822018	1.273942935495178e-13	2.9832056939350215e-13	8.887099108976675e-13	4.141208812764548e-12	6.633832687524441e-11	4.915138853054421e-10	6.666638478508626e-9	2.040951716306598e-11	2.3259426050653115e-12	6.002039921986349e-13
1.336533982822018	1.2540816632094106e-13	2.93613920904054e-13	8.744107202710934e-13	4.071896616476222e-12	6.506478811877504e-11	4.857111992263849e-10	6.4246807620888505e-9	2.0168950078591666e-11	2.295278355451665e-12	5.919944563468212e-13
1.336633982822018	1.2343052928403623e-13	2.8892894717179266e-13	8.601852229983713e-13	4.003019237167495e-12	6.380448780824843e-11	4.798962456159642e-10	6.192070643451338e-9	1.992764313548974e-11	2.2646073167675686e-12	5.837910169428296e-13
1.336733982822018	1.2146135092097788e-13	2.842655613582861e-13	8.460330863753895e-13	3.934574233302232e-12	6.255729147397866e-11	4.740687550610034e-10	5.9683605226576284e-9	1.96855921701899e-11	2.233929383408222e-12	5.755936526886334e-13
1.336833982822018	1.1950059982943122e-13	2.796236769684135e-13	8.319539791854979e-13	3.8665591771337e-12	6.132306611416769e-11	4.682284555651995e-10	5.753128690340587e-9	1.9442792994898134e-11	2.2032444496549614e-12	5.674023423137713e-13
1.3369339828220181	1.175482447221133e-13	2.7500320784894974e-13	8.179475716925708e-13	3.798971654622818e-12	6.010168017721562e-11	4.623750725053928e-10	5.545977569709833e-9	1.9199241397422777e-11	2.172552409674308e-12	5.59217064575195e-13
1.337033982822018	1.1560425442638054e-13	2.7040406818722745e-13	8.040135356344094e-13	3.731809265358439e-12	5.889300354428947e-11	4.5650832858723726e-10	5.3465320954723115e-9	1.89549331410035e-11	2.1418531575174873e-12	5.510377982572691e-13
1.3371339828220181	1.1366859788374892e-13	2.6582617250964453e-13	7.901515442155809e-13	3.66506962247518e-12	5.769690751208012e-11	4.5062794379985913e-10	5.154438217647649e-9	1.87098639641293e-11	2.1111465871188046e-12	5.428645221714524e-13
1.3372339828220179	1.1174124414953423e-13	2.612694356804526e-13	7.763612721012055e-13	3.5987503525762447e-12	5.651326477585816e-11	4.447336353701587e-10	4.969361519458353e-9	1.846402958037042e-11	2.080432592295902e-12	5.34697215156491e-13
1.337333982822018	1.098221623923524e-13	2.567337729002256e-13	7.626423954097074e-13	3.5328490956515545e-12	5.534194941267601e-11	4.3882511771587164e-10	4.79098593947289e-9	1.8217425678191176e-11	2.0497110667477954e-12	5.265358560780088e-13
1.337433982822018	1.0791132189375902e-13	2.522190997046337e-13	7.489945917065991e-13	3.467363505001308e-12	5.4182836864867436e-11	4.329021023982594e-10	4.619012589168299e-9	1.7970047920777555e-11	2.018981904054991e-12	5.183804238286615e-13
1.337533982822018	1.0600869204777953e-13	2.4772533196299483e-13	7.354175399975396e-13	3.4022912471560815e-12	5.30358039237091e-11	4.269642980736646e-10	4.453158657862987e-9	1.772189194585097e-11	1.988244997678001e-12	5.102308973278537e-13
1.337633982822018	1.041142423605056e-13	2.432523858769696e-13	7.219109207218409e-13	3.3376300017998685e-12	5.1900728713330035e-11	4.2101141044443075e-10	4.293156397761592e-9	1.7472953365487667e-11	1.9575002409567513e-12	5.020872555217229e-13
1.337733982822018	1.0222794244967522e-13	2.388001779792029e-13	7.084744157458862e-13	3.2733774616925902e-12	5.077749067482638e-11	4.150431422089056e-10	4.1387521825009986e-9	1.7223227765934278e-11	1.926747527109732e-12	4.939494773830162e-13
1.337833982822018	1.0034976204424609e-13	2.343686251319761e-13	6.951077083565544e-13	3.2095313325931435e-12	4.966597055058146e-11	4.09059193010584e-10	3.989705633201137e-9	1.6972710707421395e-11	1.8959867492330533e-12	4.8581754191097e-13
1.337933982822018	9.847967098398305e-14	2.2995764452589195e-13	6.818104832547063e-13	3.1460893331833757e-12	4.8566050368799705e-11	4.0305925938638875e-10	3.845788806567619e-9	1.6721397723977123e-11	1.8652178002996833e-12	4.776914281312327e-13
1.338033982822018	9.661763921904412e-14	2.2556715367853682e-13	6.685824265487277e-13	3.0830491949919644e-12	4.747761342824017e-11	3.970430347140485e-10	3.7067854400798425e-9	1.6469284323238072e-11	1.8344405731585557e-12	4.695711150957464e-13
1.338133982822018	9.4763636809562e-14	2.211970704331554e-13	6.554232257480526e-13	3.020408662319168e-12	4.6400544283152176e-11	3.9101020915854683e-10	3.572490249741679e-9	1.6216365986258788e-11	1.803654960533716e-12	4.614565818826515e-13
1.338233982822018	9.291763392523277e-14	2.1684731295733926e-13	6.423325697567446e-13	2.958165492161899e-12	4.5334728728409026e-11	3.849604696176427e-10	3.4427082762699405e-9	1.5962638167320114e-11	1.7728608550234528e-12	4.5334780759617513e-13
1.338333982822018	9.107960084490582e-14	2.1251779974171038e-13	6.293101488670822e-13	2.8963174541391436e-12	4.428005378483537e-11	3.788934996664316e-10	3.317254275954701e-9	1.5708096293735286e-11	1.7420581490994197e-12	4.452447713665279e-13
1.338433982822018	8.924950795617568e-14	2.0820844959861923e-13	6.163556547532473e-13	2.8348623304181744e-12	4.3236407684730874e-11	3.728089795009512e-10	3.1959521527514072e-9	1.5452735765655705e-11	1.7112467351058385e-12	4.371474523498205e-13
1.338533982822018	8.742732575497036e-14	2.0391918166084526e-13	6.034687804649397e-13	2.773797915640846e-12	4.2203679857577656e-11	3.6670658588074573e-10	3.0786344284590566e-9	1.5196551955873414e-11	1.680426505258549e-12	4.290558297279345e-13
1.338633982822018	8.561302484514925e-14	1.9964991538029778e-13	5.906492204211141e-13	2.71312201685063e-12	4.1181760915939e-11	3.605859920704609e-10	2.96514174810521e-9	1.493954020962336e-11	1.6495973516442029e-12	4.2096988270844357e-13
1.338733982822018	8.38065759380963e-14	1.9540057052672822e-13	5.778966704036897e-13	2.6528324534199422e-12	4.017054264154035e-11	3.544468677803698e-10	2.8553224179009048e-9	1.4681695844383275e-11	1.618759166219345e-12	4.1288959052449355e-13
1.338833982822018	8.200794985231787e-14	1.9117106718644683e-13	5.652108275513032e-13	2.5929270569779117e-12	3.916991797153121e-11	3.482888791058432e-10	2.749031973347642e-9	1.4423014149672107e-11	1.587911840809573e-12	4.0481493243470963e-13
1.338933982822018	8.021711751304173e-14	1.869613257610432e-13	5.525913903531207e-13	2.5334036713388148e-12	3.8179780984927555e-11	3.421116884657436e-10	2.646132775278287e-9	1.4163490386846941e-11	1.557055267108658e-12	3.967458877230987e-13
1.3390339828220181	7.843404995181094e-14	1.8277126696610662e-13	5.400380586425986e-13	2.47426015243047e-12	3.720002688922566e-11	3.3591495453968684e-10	2.5464936317950355e-9	1.3903119788897265e-11	1.526189336677587e-12	3.88682435698919e-13
1.339133982822018	7.66587183061086e-14	1.786008118299956e-13	5.275505335914958e-13	2.4154943682241976e-12	3.62305520072054e-11	3.296983322042703e-10	2.449989444234058e-9	1.364189756024148e-11	1.4953139409440104e-12	3.8062455569667625e-13
1.339233982822018	7.48910938189153e-14	1.7444988169248936e-13	5.151285177034322e-13	2.3571041986629103e-12	3.527125376386831e-11	3.234614724679125e-10	2.356500875430995e-9	1.3379818876512254e-11	1.4644289712006662e-12	3.7257222707582476e-13
1.3393339828220179	7.313114783837468e-14	1.7031839820365039e-13	5.027717148082073e-13	2.299087535593074e-12	3.432203067360032e-11	3.172040224048739e-10	2.2659140387117443e-9	1.3116878884354887e-11	1.4335343186054402e-12	3.645254292209336e-13
1.339433982822018	7.137885181733495e-14	1.662062833224367e-13	4.904798300552992e-13	2.2414422826931544e-12	3.33827823274352e-11	3.1092562508764933e-10	2.178120206137817e-9	1.2853072701206374e-11	1.4026298741794388e-12	3.5648414154129673e-13
1.339533982822018	6.963417731301714e-14	1.6211345931559184e-13	4.782525699082466e-13	2.184166355406427e-12	3.245340938054838e-11	3.046259195185597e-10	2.093015534673809e-9	1.2588395415090753e-11	1.3717155288071206e-12	3.484483434711054e-13
1.339633982822018	6.789709598658171e-14	1.5803984875629913e-13	4.660896421383259e-13	2.1272576808708496e-12	3.1533813539855553e-11	2.983045405597177e-10	2.0105008090252344e-9	1.2322842084397206e-11	1.3407911732346379e-12	3.4041801446915383e-13
1.339733982822018	6.616757960275623e-14	1.5398537452299173e-13	4.5399075581871164e-13	2.070714197851471e-12	3.062389755180519e-11	2.919611188619299e-10	1.9304812000098506e-9	1.2056407737665631e-11	1.3098566980692659e-12	3.323931340188115e-13
1.339833982822018	6.444560002944887e-14	1.4994995979811493e-13	4.4195562131852037e-13	2.0145338566724497e-12	2.972356519031617e-11	2.8559528079221873e-10	1.8528660374010938e-9	1.178908737336755e-11	1.2789119937784876e-12	3.2437368162793174e-13
1.339933982822018	6.273112923735784e-14	1.4593352806689617e-13	4.2998395029685617e-13	1.958714619149671e-12	2.8832721244871846e-11	2.7920664835999876e-10	1.7775685962667917e-9	1.1520875959685108e-11	1.2479569506890591e-12	3.1635963682872725e-13
1.340033982822018	6.102413929958799e-14	1.4193600311612832e-13	4.180754556969424e-13	1.9032544585237102e-12	2.7951271508765528e-11	2.7279483914188826e-10	1.7045058958994972e-9	1.1251768434288405e-11	1.2169914589861031e-12	3.0835097917768386e-13
1.340133982822018	5.932460239126977e-14	1.3795730903294967e-13	4.0622985174023997e-13	1.8481513593932412e-12	2.707912276749793e-11	2.663594662051232e-10	1.6335985105013738e-9	1.0981759704111149e-11	1.1860154087122336e-12	3.0034768825545824e-13
1.340233982822018	5.763249078917463e-14	1.3399737020363882e-13	3.9444685392062805e-13	1.7934033176488745e-12	2.621618278732278e-11	2.599001380295396e-10	1.5647703908490474e-9	1.0710844645124282e-11	1.1550286897666296e-12	2.923497436667775e-13
1.340333982822018	5.5947776871337437e-14	1.3005611131240202e-13	3.827261789985684e-13	1.7390083404073649e-12	2.5362360303937508e-11	2.53416458428084e-10	1.497948696219896e-9	1.0439018102107626e-11	1.1240311919041207e-12	2.84357125040338e-13
1.340433982822018	5.427043311667631e-14	1.2613345734017562e-13	3.710675449953458e-13	1.684964445946245e-12	2.451756501131888e-11	2.4690802646584203e-10	1.4330636359144636e-9	1.0166274888419695e-11	1.0930228047342876e-12	2.7636981202870774e-13
1.340533982822018	5.2600432104617196e-14	1.222293335634348e-13	3.5947067118730334e-13	1.6312696636388922e-12	2.3681707550701224e-11	2.403744363775271e-10	1.3700483197567886e-9	9.892609785765708e-12	1.0620034177205445e-12	2.6838778430823113e-13
1.340633982822018	5.0937746514715336e-14	1.1834366555299777e-13	3.4793527810011635e-13	1.5779220338898938e-12	2.2854699499693396e-11	2.338152774834192e-10	1.3088386169992769e-9	9.618017543963489e-12	1.030972920179225e-12	2.6041102157892324e-13
1.340733982822018	4.928234912628491e-14	1.1447637917284032e-13	3.364610875030917e-13	1.5249196080709544e-12	2.2036453361535517e-11	2.272301341036891e-10	1.249373023099328e-9	9.342492880707298e-12	9.999312012786585e-13	2.52439503564376e-13
1.340833982822018	4.763421281802171e-14	1.1062740057891736e-13	3.2504782240349093e-13	1.4722604484570493e-12	2.12268825544901e-11	2.2061858547110869e-10	1.191592533872305e-9	9.066030481329867e-12	9.688781500382409e-13	2.4447321001165786e-13
1.3409339828220181	4.5993310567633206e-14	1.067966562179785e-13	3.136952070408713e-13	1.4199426281629577e-12	2.042590140136757e-11	2.1398020564206892e-10	1.135440526560451e-9	8.788624998561735e-12	9.37813655327458e-13	2.365121206911958e-13
1.341033982822018	4.435961545148258e-14	1.029840728264387e-13	3.0240296688157797e-13	1.3679642310808617e-12	1.9633425119193767e-11	2.0731456340597958e-10	1.0808626473896535e-9	8.510271052292348e-12	9.067376058653048e-13	2.2855621539677295e-13
1.3411339828220181	4.2733100644182637e-14	9.918957742912053e-14	2.9117082861288246e-13	1.3163233518164312e-12	1.884936980897933e-11	2.006212221926863e-10	1.0278067052126463e-9	8.230963229318931e-12	8.75649890218568e-13	2.20605473945224e-13
1.341233982822018	4.1113739418283325e-14	9.54130973382178e-14	2.7999852013779795e-13	1.2650180956283647e-12	1.8073652445665385e-11	1.938997399784987e-10	9.762225708717994e-10	7.950696083109794e-12	8.445503968019705e-13	2.1265987617661634e-13
1.341333982822018	3.950150514384662e-14	9.165456015200718e-14	2.688857705691198e-13	1.214046578364628e-12	1.730619086813891e-11	1.8714966918991708e-10	9.260620819282135e-10	7.66946413354571e-12	8.134390138760809e-13	2.047194019538531e-13
1.3414339828220179	3.789637128814216e-14	8.791389375383033e-14	2.5783231022433727e-13	1.1634069264029509e-12	1.6546903769433447e-11	1.8037055660599748e-10	8.772789524415297e-10	7.387261866680177e-12	7.823156295475538e-13	1.967840311628787e-13
1.341533982822018	3.6298311415224727e-14	8.41910263108118e-14	2.4683787061972693e-13	1.113097276587787e-12	1.5795710686992632e-11	1.735619432582911e-10	8.298286874913735e-10	7.104083734476004e-12	7.511801317669897e-13	1.8885374371227393e-13
1.341633982822018	3.4707299185629616e-14	8.048588627284662e-14	2.359021844652786e-13	1.0631157761713974e-12	1.50525319931132e-11	1.667233643293454e-10	7.836685021662573e-10	6.8199241545609086e-12	7.200324083291361e-13	1.809285195334504e-13
1.341733982822018	3.312330835597017e-14	7.679840237136515e-14	2.2502498565897415e-13	1.0134605827521874e-12	1.4317288885460815e-11	1.5985434904877204e-10	7.38757244750611e-10	6.534777509962941e-12	6.888723468710783e-13	1.7300833858033518e-13
1.341833982822018	3.1546312778598604e-14	7.312850361825095e-14	2.1420600928151513e-13	9.64129864215354e-13	1.3589903377733174e-11	1.5295442058755008e-10	6.950553238689882e-10	6.248638148855156e-12	6.576998348717102e-13	1.6509318082937692e-13
1.341933982822018	2.997628640124603e-14	6.947611930469655e-14	2.0344499159090292e-13	9.151217986731307e-13	1.2870298290428883e-11	1.460230959501314e-10	6.52524639355222e-10	5.961500384293399e-12	6.265147596506775e-13	1.5718302627942548e-13
1.342033982822018	2.8413203266665947e-14	6.584117900008716e-14	1.9274167001708679e-13	8.664345744055768e-13	1.2158397241733262e-11	1.3905988586443542e-10	6.111285166326267e-10	5.67335849395302e-12	5.953170083674465e-13	1.492778549516368e-13
1.342133982822018	2.6857037512279777e-14	6.222361255088084e-14	1.820957831566359e-13	8.180663898016805e-13	1.1454124638518138e-11	1.320642946696505e-10	5.70831644403897e-10	5.384206719862939e-12	5.641064680203337e-13	1.4137764688937626e-13
1.342233982822018	2.5307763369823562e-14	5.862335007949266e-14	1.7150707076741674e-13	7.700154533008319e-13	1.075740566745278e-11	1.2503582020180294e-10	5.316000154625847e-10	5.094039268137679e-12	5.328830254455513e-13	1.3348238215812298e-13
1.342333982822018	2.3765355164996925e-14	5.5040321983187263e-14	1.6097527376332014e-13	7.222799833346584e-13	1.0068166286226047e-11	1.1797395367703883e-10	4.93400870449714e-10	4.802850308706859e-12	5.016465673162307e-13	1.2559204084536706e-13
1.342433982822018	2.2229787317112817e-14	5.147445893297704e-14	1.5050013420900662e-13	6.748582082692389e-13	9.38633321487773e-12	1.1087817957256931e-10	4.562026443904136e-10	4.5106339750428195e-12	4.703969801414883e-13	1.177066030605239e-13
1.342533982822018	2.0701034338748276e-14	4.7925691872520605e-14	1.4008139531466892e-13	6.277483663476408e-13	8.711833927236804e-12	1.037479755052132e-10	4.1997491585546944e-10	4.2173843638854084e-12	4.3913415026543576e-13	1.0982604893483129e-13
1.342633982822018	1.9179070835397006e-14	4.4393952017027054e-14	1.2971880143082166e-13	5.809487056327957e-13	8.044596642465215e-12	9.658281210748809e-11	3.846883586025544e-10	3.923095534964549e-12	4.0785796386621326e-13	1.0195035862125319e-13
1.342733982822018	1.766387150512302e-14	4.087917085216654e-14	1.194120980431239e-13	5.344574839507578e-13	7.38455031670733e-12	8.938215290120223e-11	3.5031469556078666e-10	3.6277615107205462e-12	3.7656830695501563e-13	9.407951229438699e-14
1.342833982822018	1.6155411138215673e-14	3.7381280132985866e-14	1.0916103176721866e-13	4.882729688343036e-13	6.731624634841893e-12	8.214545416846792e-11	3.1682665503049434e-10	3.3313762760218582e-12	3.452650653751229e-13	8.62134901503665e-14
1.342933982822018	1.4653664616846812e-14	3.3900211882824525e-14	9.896535034359778e-14	4.423934374668532e-13	6.0857500023358425e-12	7.487216482009507e-11	2.841979289780166e-10	3.0339337778804953e-12	3.139481248009214e-13	7.835227240676629e-14
1.3430339828220181	1.315860691472478e-14	3.043589839223287e-14	8.882480263246958e-14	3.9681717662664356e-13	5.4468575371967635e-12	6.756172626126978e-11	2.5240313331243097e-10	2.7354279251641863e-12	2.826173707368447e-13	7.049583930249046e-14
1.343133982822018	1.167021309676921e-14	2.6988272217934922e-14	7.873913860878098e-14	3.5154248263183107e-13	4.814879062033144e-12	6.021357225458083e-11	2.2141777003850824e-10	2.435852588309952e-12	2.512726885167309e-13	6.264417109775846e-14
1.3432339828220181	1.0188458318736985e-14	2.355726618168086e-14	6.870810935692277e-14	3.0656766128439724e-13	4.189747096189752e-12	5.282712877997392e-11	1.9121819118453767e-10	2.135201599025135e-12	2.199139633021041e-13	5.4797248073830155e-14
1.3433339828220179	8.713317826931652e-15	2.014281336929286e-14	5.873146706600807e-14	2.6189102781684866e-13	3.5713948480153467e-12	4.540181389222174e-11	1.6178156441384788e-10	1.833468750002136e-12	1.8854108008217725e-13	4.6955050533157876e-14
1.343433982822018	7.244766957815011e-15	1.674484712948919e-14	4.88089650245179e-14	2.175109068363178e-13	2.9597562071826117e-12	3.793703757495644e-11	1.3308584022785122e-10	1.5306477946110244e-12	1.5715392367178973e-13	3.911755879902504e-14
1.343533982822018	5.7827811377200644e-15	1.336330107294023e-14	3.894035761563336e-14	1.7342563227195262e-13	2.354765737144473e-12	3.0432201592163636e-11	1.0510972068139278e-10	1.2267324466094157e-12	1.257523787114254e-13	3.1284753215704425e-14
1.343633982822018	4.327335882480853e-15	9.998109071136385e-15	2.9125400312031444e-14	1.296335473201352e-13	1.7563586676474155e-12	2.2886699336162248e-11	7.783262952832287e-11	9.21716379832888e-13	9.433632966546519e-14	2.345661414817701e-14
1.343733982822018	2.8784067971158768e-15	6.649205255380126e-15	1.9363849671049436e-14	8.613300439156272e-14	1.1644708873574554e-12	1.529991567266602e-11	5.1234683726081987e-11	6.155932278931883e-13	6.290566082152489e-14	1.5633121982122242e-14
1.343833982822018	1.4359695754928444e-15	3.3165240157363916e-15	9.65546332974263e-15	4.292236505808368e-14	5.790389365682569e-13	7.671226782497984e-12	2.529666622827118e-11	3.083565838698145e-13	3.1460256289380696e-14	7.814257123806816e-15
1.343933982822018	1.9087972619918462e-27	4.4077615091997305e-27	1.2828507994537729e-26	5.699274114193342e-26	7.67203536491165e-25	1.0248742016933413e-23	3.328273096111001e-23	4.115622018127611e-25	4.19234055508215e-26	1.0407616072496545e-26

==> vm0p3_onegate.dat <==
-0.5560660171779821	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
-0.5559660171779821	1.2582822503812205e-14	1.2477953579723698e-13	9.23021622395495e-12	3.12773900982114e-12	2.2206689267001007e-13	1.6721096508116235e-14	3.7784097345872875e-15	1.3007244178640524e-15	5.639373606312676e-16	2.8326163349968703e-16
-0.5558660171779821	2.515102195022628e-14	2.490170082520236e-13	1.8676465243623365e-11	6.235176390000289e-12	4.46405935721422e-13	3.354234315709367e-14	7.57483609036946e-15	2.6068656298615207e-15	1.1300175157767316e-15	5.675300569930969e-16
-0.5557660171779821	3.770464833204936e-14	3.727154996673044e-13	2.8344640282783175e-11	9.322600759688095e-12	6.730381080607276e-13	5.046424800468996e-14	1.138935047951813e-14	3.918442254622803e-15	1.698247168877693e-15	8.52808215645265e-16
-0.5556660171779821	5.024375150933119e-14	4.95878072114848e-13	3.824082653589062e-11	1.239029649126487e-11	9.01984593247412e-13	6.748732167703643e-14	1.5222024590874323e-14	5.235472972851053e-15	2.26863304365677e-15	1.1390990629478025e-15
-0.5555660171779822	6.276838120985948e-14	6.185077675905951e-13	4.8371308550173984e-11	1.5438543788851327e-11	1.1332667816889827e-12	8.461207738219654e-14	1.9072930391045735e-14	6.557976527532204e-15	2.841181884179936e-15	1.42640556074266e-15
-0.555466017177982	7.52785870296705e-14	7.406076081687661e-13	5.874257793695391e-11	1.8467618765164556e-11	1.3669062728624073e-12	1.0183903092381928e-13	2.2942140125512936e-14	7.885971724147177e-15	3.415900454919372e-15	1.7147306792463024e-15
-0.5553660171779821	8.777441843349158e-14	8.621805961540132e-13	6.936134142889139e-11	2.147779351674142e-11	1.602924877560884e-12	1.1916870071478393e-13	2.6829726319720913e-14	9.219477430878313e-15	3.992795540813731e-15	2.004077397072481e-15
-0.5552660171779821	1.0025592475530979e-13	9.832297142334536e-13	8.023452930104435e-11	2.4469336197613227e-11	1.8413446201697848e-12	1.3660160779109477e-13	3.073576178021374e-14	1.0558512578829727e-14	4.5718739473342386e-15	2.2944487012579814e-15
-0.5551660171779821	1.1272315519881115e-13	1.103757925626153e-12	9.136930417426553e-11	2.7442511091409206e-11	2.082187740967463e-12	1.541382758256776e-13	3.466031959573519e-14	1.190309616223521e-14	5.153142500545328e-15	2.585847587285588e-15
-0.5550660171779821	1.2517615883788153e-13	1.2237681742318745e-12	1.0277307022093776e-10	3.039757868197016e-11	2.3254766984547265e-12	1.717792311423419e-13	3.8603473138352534e-14	1.3253247238673083e-14	5.73660804716821e-15	2.878277059108414e-15
-0.5549660171779821	1.37614984617093e-13	1.3432633847784799e-12	1.1445348279398583e-10	3.3334795722493014e-11	2.5712341717121507e-12	1.8952500272980764e-13	4.256529606458327e-14	1.460898492928121e-14	6.3222774546442375e-15	3.171740129174252e-15
-0.5548660171779821	1.5003968135218862e-13	1.46224646296797e-12	1.2641845850139014e-10	3.6254415303239695e-11	2.819483062785537e-12	2.0737612225580646e-13	4.654586231652372e-14	1.5970328418972444e-14	6.9101576111984334e-15	3.466239818449768e-15
-0.5547660171779821	1.6245029773056229e-13	1.5807202956212644e-12	1.3867618574976084e-10	3.9156686917848006e-11	3.07024649910008e-12	2.253331240812608e-13	5.054524612298382e-14	1.733729695665009e-14	7.500255425902973e-15	3.7617791564448906e-15
-0.5546660171779821	1.7484688231174576e-13	1.698687750821807e-12	1.5123513578192251e-10	4.204185652827703e-11	3.3235478359037364e-12	2.4339654527455524e-13	5.4563522000627895e-14	1.8709909855425667e-14	8.092577828741393e-15	4.058361181237332e-15
-0.5545660171779822	1.8722948352787876e-13	1.8161516780577445e-12	1.6410407423494113e-10	4.491016662841643e-11	3.579410658739767e-12	2.615669256258662e-13	5.860076475511636e-14	2.0088186492835916e-14	8.687131770672295e-15	4.355988939496892e-15
-0.554466017177982	1.99598149684209e-13	1.933114908363206e-12	1.7729207324667026e-10	4.7761856306399264e-11	3.837858785949752e-12	2.7984480766161956e-13	6.265704948226222e-14	2.1472146311063444e-14	9.283924223694776e-15	4.654665486510652e-15
-0.5543660171779821	2.119529289594992e-13	2.049580254457488e-12	1.908085241404364e-10	5.059716130562281e-11	4.098916271204948e-12	2.9823073665889793e-13	6.673245156916175e-14	2.2861808817148324e-14	9.882962180909656e-15	4.954393886205951e-15
-0.5542660171779821	2.2429386940659764e-13	2.165550510884578e-12	2.0466315071971338e-10	5.341631408456444e-11	4.362607406071758e-12	3.167252606601643e-13	7.082704669538541e-14	2.4257193583219202e-14	1.0484252656588725e-14	5.255177211177427e-15
-0.5541660171779821	2.3662101895284816e-13	2.281028454149969e-12	2.1886602320592044e-10	5.6219543875348544e-11	4.628956722604906e-12	3.353289304878467e-13	7.49409108341208e-14	2.5658320246706656e-14	1.1087802686236904e-14	5.557018542710377e-15
-0.5540660171779821	2.4893442540056555e-13	2.396016842856959e-12	2.334275728551924e-10	5.900707674114238e-11	4.89798899597359e-12	3.540422997590976e-13	7.90741202533421e-14	2.7065208510566243e-14	1.1693619326657478e-14	5.859920970805783e-15
-0.5539660171779821	2.6123413642751495e-13	2.5105184178417825e-12	2.483586072918426e-10	6.177913563239738e-11	5.169729247119512e-12	3.728659249006448e-13	8.322675151698834e-14	2.8477878143501093e-14	1.2301709656018069e-14	6.163887594205505e-15
-0.5538660171779821	2.7352019958737293e-13	2.6245359023074543e-12	2.6367032659868244e-10	6.45359404419549e-11	5.444202745447061e-12	3.9180036516370364e-13	8.739888148613734e-14	2.9896348980185157e-14	1.291208077391599e-14	6.468921520417206e-15
-0.5537660171779821	2.857926623101881e-13	2.7380720019564435e-12	2.7937434020693855e-10	6.727770805904717e-11	5.721435011546106e-12	4.1084618263897577e-13	9.159058732018857e-14	3.132064092148633e-14	1.3524739801443569e-14	6.775025865739354e-15
-0.5536660171779821	2.980515719028492e-13	2.851129405122349e-12	2.9548268463118903e-10	7.000465242222244e-11	6.001451819948457e-12	4.3000394227174937e-13	9.580194647805396e-14	3.2750773934691984e-14	1.4139693881254713e-14	7.08220375528653e-15
-0.5535660171779822	3.102969755495392e-13	2.9637107829001954e-12	3.120078420976807e-10	7.271698457121004e-11	6.2842792019173666e-12	4.4927421187705714e-13	1.0003303671934516e-13	3.418676805373326e-14	1.475695017763045e-14	7.390458323014555e-15
-0.553466017177982	3.2252892031221235e-13	3.0758187892760043e-12	3.2896276011751037e-10	7.541491269776366e-11	6.569943448272005e-12	4.686575621549639e-13	1.0428393610557934e-13	3.562864337941364e-14	1.5376515876546316e-14	7.699792711746132e-15
-0.5533660171779821	3.347474531309974e-13	3.187456061254509e-12	3.4636087205940766e-10	7.809864219548077e-11	6.858471112244871e-12	4.881545667058414e-13	1.0855472300136318e-13	3.707642007963037e-14	1.5998398185736306e-14	8.010210073195072e-15
-0.5532660171779821	3.469526208247244e-13	3.298625218986867e-12	3.642161187807318e-10	8.07683757086624e-11	7.149889012376828e-12	5.077658020458944e-13	1.1284547607562414e-13	3.853011838960911e-14	1.6622604334763113e-14	8.321713567993356e-15
-0.5531660171779821	3.5914447009133837e-13	3.409328865896404e-12	3.825429713786862e-10	8.34243131801924e-11	7.444224235445566e-12	5.274918476226367e-13	1.1715627430281132e-13	3.998975861212953e-14	1.7249141575083417e-14	8.634306365716023e-15
-0.5530660171779821	3.713230475083488e-13	3.5195695888034576e-12	4.013564551283056e-10	8.606665189847952e-11	7.741504139430475e-12	5.473332858304855e-13	1.2148719696410846e-13	4.145536111775348e-14	1.7878017180114412e-14	8.947991644906238e-15
-0.5529660171779821	3.834883995332933e-13	3.6293499580494145e-12	4.2067217467802375e-10	8.869558654348656e-11	8.041756356514718e-12	5.672907020264757e-13	1.2583832364866445e-13	4.2926946345057025e-14	1.8509238445302543e-14	9.262772593101747e-15
-0.5528660171779821	3.956405725041719e-13	3.738672527619448e-12	4.4050634057841033e-10	9.131130923185732e-11	8.345008796123672e-12	5.873646845460433e-13	1.302097342548161e-13	4.440453480085997e-14	1.9142812688190105e-14	9.578652406860075e-15
-0.5527660171779821	4.0777961263990927e-13	3.8475398352643686e-12	4.608757972248696e-10	9.391400956116743e-11	8.65128964800134e-12	6.075558247189068e-13	1.3460150899132458e-13	4.588814706045993e-14	1.9778747248483903e-14	9.895634291784961e-15
-0.5526660171779821	4.1990556604077957e-13	3.955954402621212e-12	4.817980523004624e-10	9.650387465331251e-11	8.960627385324179e-12	6.278647168850107e-13	1.3901372837860885e-13	4.7377803767861756e-14	2.041704948812242e-14	1.0213721462551544e-14
-0.5525660171779821	4.3201847868886676e-13	4.063918735333078e-12	5.032913078111809e-10	9.90810891970635e-11	9.273050767854216e-12	6.482919584106066e-13	1.4344647324999172e-13	4.8873525636013905e-14	2.105772679134496e-14	1.0532917142932843e-14
-0.552466017177982	4.4411839644851116e-13	4.1714353231678975e-12	5.253744928122318e-10	1.016458354898006e-10	9.588588845131148e-12	6.688381497044123e-13	1.4789982475295323e-13	5.037533344704284e-14	2.1700786564760184e-14	1.0853224565826251e-14
-0.5523660171779821	4.562053650666923e-13	4.278506640135621e-12	5.480672979307154e-10	1.0419829347842987e-10	9.90727095970239e-12	6.895038942337561e-13	1.5237386435036175e-13	5.188324805248175e-14	2.2346236237412284e-14	1.1174646973277855e-14
-0.5522660171779821	4.682794301735566e-13	4.385135144605634e-12	5.713902117979851e-10	1.0673864079954649e-10	1.022912675039684e-11	7.102897985410565e-13	1.568686738217659e-13	5.339729037351684e-14	2.299408326085413e-14	1.1497187616511076e-14
-0.5521660171779821	4.803406372827871e-13	4.491323279421918e-12	5.953645595121715e-10	1.0926705281879929e-10	1.0554186155635796e-11	7.311964722601392e-13	1.6138433526463332e-13	5.4917481401216935e-14	2.3644335109213472e-14	1.1820849755951547e-14
-0.5520660171779821	4.923890317920545e-13	4.597073472017953e-12	6.200125432608508e-10	1.117837026695215e-10	1.088247941678708e-11	7.522245281327906e-13	1.6592093109562986e-13	5.6443842196772296e-14	2.4296999279262726e-14	1.2145636661253546e-14
-0.5519660171779821	5.04424658983462e-13	4.7023881345304465e-12	6.453572852427238e-10	1.1428876129062524e-10	1.1214037081560546e-11	7.733745820253696e-13	1.7047854405189163e-13	5.797639389173445e-14	2.4952083290489402e-14	1.2471551611326898e-14
-0.5518660171779821	5.1644756402396e-13	4.8072696639120815e-12	6.714228730372313e-10	1.1678239746377454e-10	1.154889000744607e-11	7.946472529455068e-13	1.7505725719230555e-13	5.951515768825441e-14	2.5609594685164857e-14	1.2798597894363194e-14
-0.5517660171779821	5.284577919657855e-13	4.911720442043375e-12	6.982344075823711e-10	1.192647778498603e-10	1.1887069365194528e-11	8.160431630589111e-13	1.7965715389879165e-13	6.106015485932275e-14	2.6269541028415034e-14	1.3126778807862505e-14
-0.5516660171779821	5.404553877468813e-13	5.0157428358435815e-12	7.258180539321805e-10	1.2173606702478633e-10	1.22286066423425e-11	8.375629377062726e-13	1.8427831787759932e-13	6.261140674901141e-14	2.69319299082904e-14	1.3456097658660013e-14
-0.5515660171779821	5.524403961913285e-13	5.119339197380573e-12	7.542010949788334e-10	1.2419642751458276e-10	1.2573533646781013e-11	8.592072054202334e-13	1.8892083316059447e-13	6.416893477271364e-14	2.7596768935836192e-14	1.3786557762952645e-14
-0.551466017177982	5.644128620097859e-13	5.2225118639801504e-12	7.834119883375678e-10	1.2664601982987038e-10	1.2921882510370207e-11	8.809765979425478e-13	1.935847841065778e-13	6.573276041739127e-14	2.8264065745164762e-14	1.4118162446326906e-14
-0.5513660171779821	5.763728297998458e-13	5.32526315833341e-12	8.134804266077596e-10	1.2908500249965575e-10	1.3273685692596113e-11	9.028717502411116e-13	1.9827025540255454e-13	6.730290524180733e-14	2.8933827993521503e-14	1.44509150437833e-14
-0.5512660171779821	5.883203440465523e-13	5.427595388605029e-12	8.444374012406122e-10	1.3151353210454207e-10	1.3628975984279412e-11	9.248933005274585e-13	2.0297733206509628e-13	6.88793908767856e-14	2.960606336136328e-14	1.4784818899766593e-14
-0.5511660171779821	6.002554491227564e-13	5.529510848538735e-12	8.763152702599477e-10	1.3393176330928005e-10	1.39877865113253e-11	9.470418902740005e-13	2.0770609944162105e-13	7.046223902544434e-14	3.0280779552424124e-14	1.5119877368190553e-14
-0.5510660171779821	6.121781892895485e-13	5.63101181756312e-12	9.091478301033819e-10	1.3633984889474098e-10	1.4350150738523875e-11	9.693181642315684e-13	2.1245664321173374e-13	7.205147146344709e-14	3.0957984293789135e-14	1.5456093812466177e-14
-0.5509660171779821	6.240886086966881e-13	5.732100560896084e-12	9.429703918711921e-10	1.3873793978929433e-10	1.4716102473397743e-11	9.917227704469811e-13	2.1722904938854852e-13	7.36471100392486e-14	3.163768533596623e-14	1.5793471605528657e-14
-0.5508660171779821	6.35986751382989e-13	5.832779329648423e-12	9.778198622930644e-10	1.4112618509960423e-10	1.5085675870098333e-11	1.014256360280726e-12	2.220234043200228e-13	7.524917667434269e-14	3.2319890452957175e-14	1.6132014129864248e-14
-0.5507660171779821	6.478726612767588e-13	5.933050360926727e-12	1.0137348297476599e-9	1.435047321408687e-10	1.5458905433352e-11	1.036919588424762e-12	2.2683979469030024e-13	7.685769336351027e-14	3.300460744233053e-14	1.647172477753859e-14
-0.5506660171779821	6.597463821962006e-13	6.032915877935299e-12	1.0507556556966064e-9	1.458737264665005e-10	1.5835826022456194e-11	1.059713112920391e-12	2.31678307521053e-13	7.847268217507019e-14	3.3691844125294357e-14	1.6812606950223373e-14
-0.5505660171779821	6.716079578498187e-13	6.132378090077238e-12	1.088924571924306e-9	1.482333118972688e-10	1.6216472855326375e-11	1.0826375951762738e-12	2.365390301728357e-13	8.009416525112884e-14	3.438160834676847e-14	1.7154664059224478e-14
-0.550466017177982	6.834574318368491e-13	6.231439193054805e-12	1.1282857840062734e-9	1.5058363054991432e-10	1.660088151259493e-11	1.105693699986511e-12	2.4142205034644253e-13	8.172216480783279e-14	3.5073907975457994e-14	1.7497899525509336e-14
-0.5503660171779821	6.952948476476159e-13	6.330101368968463e-12	1.1688855814641225e-9	1.5292482286523398e-10	1.6989087941760873e-11	1.1288820955487862e-12	2.4632745608425597e-13	8.335670313561585e-14	3.576875090392464e-14	1.7842316779734036e-14
-0.5502660171779821	7.071202486639913e-13	6.428366786416042e-12	1.2107724551033275e-9	1.5525702763568e-10	1.738112846139583e-11	1.1522034534827842e-12	2.512553357716392e-13	8.499780259946138e-14	3.6466145048663246e-14	1.8187919262272795e-14
-0.5501660171779821	7.189336781597711e-13	6.526237600590048e-12	1.2539972220711015e-9	1.5758038203243894e-10	1.777703976540018e-11	1.1756584488484975e-12	2.562057781382897e-13	8.664548563914727e-14	3.716609835017255e-14	1.8534710423244217e-14
-0.5500660171779821	7.307351793010961e-13	6.623715953374987e-12	1.298613159218074e-9	1.598950216320427e-10	1.8176858927316804e-11	1.1992477601648004e-12	2.6117887225963046e-13	8.829977476950752e-14	3.7868618773031556e-14	1.8882693722540197e-14
-0.5499660171779821	7.425247951468138e-13	6.72080397344319e-12	1.3446761453964793e-9	1.6220108044248644e-10	1.858062340469775e-11	1.2229720694280276e-12	2.661747075581855e-13	8.996069258068323e-14	3.857371430597097e-14	1.9231872629853618e-14
-0.5498660171779821	7.543025686489156e-13	6.817503776350413e-12	1.3922448133829829e-9	1.644986909288957e-10	1.8988371043528884e-11	1.2468320621307091e-12	2.711933738049784e-13	9.162826173838076e-14	3.9281392961949533e-14	1.9582250624706185e-14
-0.5497660171779821	7.660685426529257e-13	6.913817464630398e-12	1.4413807121739116e-9	1.667879840387284e-10	1.9400140082711045e-11	1.2708284272804376e-12	2.7623496112092746e-13	9.330250498413244e-14	3.9991662778228145e-14	1.993383119647757e-14
-0.5496660171779821	7.77822759898289e-13	7.009747127888659e-12	1.4921484804659501e-9	1.6906908922653013e-10	1.98159691585984e-11	1.2949618574187677e-12	2.8129955997824627e-13	9.498344513555023e-14	4.070453181644451e-14	2.0286617844433052e-14
-0.5495660171779821	7.895652630187575e-13	7.1052948428953925e-12	1.5446160322087998e-9	1.7134213447825298e-10	2.0235897309595912e-11	1.3192330486402784e-12	2.8638726120185235e-13	9.667110508658694e-14	4.1420008162687776e-14	2.0640614077751432e-14
-0.549466017177982	8.012960945428243e-13	7.2004626736780754e-12	1.5988547551946512e-9	1.7360724633514885e-10	2.0659963980817008e-11	1.3436427006117815e-12	2.9149815597079157e-13	9.836550780780057e-14	4.2138099927575216e-14	2.0995823415555305e-14
-0.5493660171779821	8.130152968940446e-13	7.295252671612437e-12	1.6549397237370658e-9	1.7586454991722776e-10	2.108820902879882e-11	1.3681915165914632e-12	2.966323358196329e-13	1.0006667634660586e-13	4.285881524632501e-14	2.1352249386936818e-14
-0.5492660171779821	8.247229123914908e-13	7.389666875513775e-12	1.7129499265892281e-9	1.781141689463314e-10	2.1520672726282993e-11	1.392880203448429e-12	3.01789892639923e-13	1.0177463382754678e-13	4.35821622788354e-14	2.1709895530989028e-14
-0.5491660171779821	8.364189832501152e-13	7.483707311726628e-12	1.7729685113555198e-9	1.803562257687773e-10	2.1957395767054918e-11	1.4177094716820955e-12	3.0697091868160713e-13	1.0348940345255385e-13	4.43081492097582e-14	2.2068765396832928e-14
-0.5490660171779821	8.481035515811353e-13	7.57737599421426e-12	1.835083046770103e-9	1.825908413776251e-10	2.239841927084755e-11	1.442680035441838e-12	3.12175506554468e-13	1.0521100850121175e-13	4.5036784248577034e-14	2.2428862543647578e-14
-0.5489660171779821	8.597766593924244e-13	7.670674924647008e-12	1.899385804343594e-9	1.8481813543454546e-10	2.2843784788308593e-11	1.4677926125466796e-12	3.174037492295679e-13	1.0693947233101992e-13	4.576807562968146e-14	2.2790190540697344e-14
-0.5488660171779821	8.714383485888864e-13	7.763606092490236e-12	1.9659740610235184e-9	1.8703822629131895e-10	2.329353430603293e-11	1.493047924505142e-12	3.2265574004070184e-13	1.0867481837766154e-13	4.6502031612446096e-14	2.3152752967362424e-14
-0.5487660171779821	8.830886609728643e-13	7.856171475091433e-12	2.034950424671661e-9	1.892512310109576e-10	2.3747710251660698e-11	1.5184466965351977e-12	3.2793157268585434e-13	1.1041707015527014e-13	4.723866048130607e-14	2.3516553413167072e-14
-0.5486660171779821	8.947276382444757e-13	7.948373037766454e-12	2.1064231843376544e-9	1.914572653884623e-10	2.4206355499041533e-11	1.5439896575843071e-12	3.332313412286548e-13	1.1216625125669503e-13	4.797797054583383e-14	2.3881595477808647e-14
-0.5485660171779821	9.063553220020484e-13	8.040212733885582e-12	2.18050668750238e-9	1.936564439712371e-10	2.4669513373468183e-11	1.5696775403496518e-12	3.3855514009986673e-13	1.1392238535377496e-13	4.871997014081953e-14	2.424788277118798e-14
-0.548466017177982	9.179717537424522e-13	8.131692504958077e-12	2.2573217466812657e-9	1.958488800791287e-10	2.5137227656976442e-11	1.5955110812983652e-12	3.439030640988397e-13	1.1568549619760255e-13	4.946466762634499e-14	2.461541891343729e-14
-0.5483660171779821	9.29576974861477e-13	8.222814280716553e-12	2.3369960780174938e-9	1.9803468582414744e-10	2.5609542593715528e-11	1.6214910206879361e-12	3.492752083949892e-13	1.1745560761879423e-13	5.0212071387862694e-14	2.498420753494959e-14
-0.5482660171779821	9.411710266542632e-13	8.313579979201125e-12	2.4196647747633777e-9	2.0021397212985031e-10	2.608650289539244e-11	1.6476181025868588e-12	3.546716685293157e-13	1.1923274352777062e-13	5.0962189836277064e-14	2.5354252276410173e-14
-0.5481660171779821	9.527539503156078e-13	8.403991506841546e-12	2.5054708188443207e-9	2.023868487503769e-10	2.656815374678196e-11	1.6738930748951298e-12	3.600925404158594e-13	1.2101692791501784e-13	5.1715031408018277e-14	2.5725556788823554e-14
-0.5480660171779821	9.643257869403915e-13	8.494050758540196e-12	2.5945656340341196e-9	2.045534242891894e-10	2.705454081131549e-11	1.7003166893651407e-12	3.655379203432332e-13	1.2280818485137076e-13	5.247060456512493e-14	2.6098124733545496e-14
-0.5479660171779821	9.75886577523892e-13	8.583759617753096e-12	2.687109684639458e-9	2.0671380621747252e-10	2.754571023673905e-11	1.7268897016224659e-12	3.7100790497609986e-13	1.246065384882789e-13	5.3228917795319874e-14	2.6471959782310722e-14
-0.5478660171779821	9.87436362962221e-13	8.673119956571301e-12	2.7832731240079546e-9	2.088681008922467e-10	2.804170866084985e-11	1.7536128711869543e-12	3.7650259135670506e-13	1.264120130580882e-13	5.3989979612091934e-14	2.6847065617264545e-14
-0.5477660171779821	9.98975184052635e-13	8.76213363580091e-12	2.883236497636504e-9	2.1101641357416002e-10	2.8542583217306593e-11	1.7804869614938118e-12	3.820220769063912e-13	1.2822463287431545e-13	5.4753798554773845e-14	2.7223445930991377e-14
-0.5476660171779821	1.010503081493936e-12	8.850802505042845e-12	2.9871915061786495e-9	2.1315884844499243e-10	2.904838154151817e-11	1.8075127399148734e-12	3.875664594271147e-13	1.3004442233192383e-13	5.5520383188621944e-14	2.760110442654564e-14
-0.5475660171779821	1.0220200958868258e-12	8.939128402771727e-12	3.0953418342334e-9	2.152955086248689e-10	2.9559151776610383e-11	1.834690977779982e-12	3.931358371029927e-13	1.3187140590760372e-13	5.628974210489739e-14	2.798004481748149e-14
-0.547466017177982	1.0335262677342741e-12	9.02711315641445e-12	3.2079040514533163e-9	2.1742649618918426e-10	3.007494257947249e-11	1.862022450398503e-12	3.987303085018294e-13	1.3370560816005314e-13	5.706188392094537e-14	2.8360270827883516e-14
-0.5473660171779821	1.0450216374418581e-12	9.11475858242754e-12	3.3251085932489752e-9	2.1955191218524537e-10	3.0595803126882724e-11	1.88950793708088e-12	4.043499725766542e-13	1.3554705373025148e-13	5.783681728027478e-14	2.874178619239587e-14
-0.5472660171779821	1.056506245318179e-12	9.20206648637474e-12	3.4472008292004613e-9	2.2167185664865033e-10	3.11217831217198e-11	1.9171482211605135e-12	4.099949286672978e-13	1.3739576734174988e-13	5.861455085264171e-14	2.912459465625423e-14
-0.5471660171779821	1.0679801315751655e-12	9.289038663003084e-12	3.57444222822262e-9	2.2378642861938397e-10	3.165293279925265e-11	1.944944090015516e-12	4.1566527650192774e-13	1.3925177380094735e-13	5.939509333412731e-14	2.950869997531485e-14
-0.5470660171779821	1.0794433363284588e-12	9.375676896319025e-12	3.707111630595547e-9	2.2589572615766318e-10	3.218930293351818e-11	1.9728963350908103e-12	4.213611161986208e-13	1.4111509799737636e-13	6.017845344722093e-14	2.9894105916086485e-14
-0.5469660171779821	1.0908958995977598e-12	9.46198295966352e-12	3.845506638171651e-9	2.2799984635951135e-10	3.2730944843782575e-11	2.001005751920191e-12	4.270825482669317e-13	1.4298576490398697e-13	6.096463994090116e-14	3.028081625575953e-14
-0.5468660171779821	1.1023378613072347e-12	9.54795861578703e-12	3.9899451354331265e-9	2.3009888537209493e-10	3.3277910401091474e-11	2.029273140148682e-12	4.32829673609482e-13	1.4486379957743468e-13	6.175366159071845e-14	3.0668834782238555e-14
-0.5467660171779821	1.1137692612857596e-12	9.633605616922959e-12	4.1407669556182726e-9	2.3219293840878793e-10	3.383025203490512e-11	2.057699303554787e-12	4.386025935235166e-13	1.4674922715835887e-13	6.254552719887394e-14	3.105816529417082e-14
-0.5466660171779821	1.1251901392673928e-12	9.718925704861824e-12	4.298335707898454e-9	2.3428209976402133e-10	3.438802273982758e-11	2.086285050073146e-12	4.4440140970252627e-13	1.486420728716799e-13	6.334024559430659e-14	3.144881160097968e-14
-0.5465660171779821	1.1366005348916602e-12	9.803920611023674e-12	4.463040783584154e-9	2.363664628278701e-10	3.495127608242285e-11	2.115031191817126e-12	4.502262242378249e-13	1.5054236202688084e-13	6.413782563277145e-14	3.184077752289382e-14
-0.546466017177982	1.1480004877039283e-12	9.888592056530685e-12	4.635299561629445e-9	2.3844612010042135e-10	3.552006620812621e-11	2.14393854510165e-12	4.560771396201696e-13	1.5245012001830236e-13	6.493827619692576e-14	3.223406689097993e-14
-0.546366017177982	1.1593900371557224e-12	9.972941752278542e-12	4.815559836314953e-9	2.405211632058971e-10	3.609444784824546e-11	2.1730079304659976e-12	4.619542587413416e-13	1.5436537232542429e-13	6.574160619640821e-14	3.262868354717084e-14
-0.5462660171779821	1.17076922260513e-12	1.0056971399008023e-11	5.00430249298167e-9	2.4259168290657177e-10	3.6674476327063085e-11	2.2022401726970236e-12	4.678576848958031e-13	1.5628814451316772e-13	6.654782456792634e-14	3.30246313443012e-14
-0.5461660171779821	1.1821380833171096e-12	1.0140682687375301e-11	5.202044461119443e-9	2.446577691164508e-10	3.726020756902953e-11	2.2316361008522607e-12	4.737875217822999e-13	1.582184622321813e-13	6.735694027533837e-14	3.34219141461358e-14
-0.5460660171779821	1.1934966584638463e-12	1.0224077298022178e-11	5.409341978060483e-9	2.467195109147445e-10	3.785169810605717e-11	2.261196548283243e-12	4.79743873505498e-13	1.6015635121913784e-13	6.816896230973694e-14	3.382053582740168e-14
-0.5459660171779821	1.2048449871250923e-12	1.0307156901645259e-11	5.626794201069964e-9	2.4877699655911494e-10	3.844900508491265e-11	2.2909223526589404e-12	4.85726844577612e-13	1.6210183729702226e-13	6.898389968953227e-14	3.42205002738199e-14
-0.5458660171779821	1.216183108288513e-12	1.0389923159065313e-11	5.855047210870346e-9	2.5083031349873606e-10	3.9052186274711953e-11	2.320814355989442e-12	4.917365399200726e-13	1.6405494637543867e-13	6.980176146053942e-14	3.462181138213779e-14
-0.5457660171779821	1.227511060850028e-12	1.0472377721295178e-11	6.094798455696652e-9	2.528795483871245e-10	3.966130007451527e-11	2.350873404649574e-12	4.977730648651526e-13	1.6601570445089487e-13	7.062255669605922e-14	3.502447306015927e-14
-0.5456660171779821	1.2388288836141467e-12	1.0554522229608062e-11	6.3468016920054245e-9	2.54924787094794e-10	4.027640552102948e-11	2.3811003494028913e-12	5.038365251576458e-13	1.679841376071094e-13	7.144629449696706e-14	3.542848922677825e-14
-0.5455660171779821	1.2501366152943422e-12	1.0636358315604526e-11	6.61187248611978e-9	2.569661147216908e-10	4.0897562296413126e-11	2.4114960454255972e-12	5.099270269565301e-13	1.6996027201530536e-13	7.227298399179559e-14	3.583386381200956e-14
-0.545466017177982	1.261434294513343e-12	1.0717887601279618e-11	6.890894350585733e-9	2.5900361560945474e-10	4.15248307361917e-11	2.442061352330797e-12	5.160446768366451e-13	1.7194413393451616e-13	7.310263433682212e-14	3.624060075702211e-14
-0.545366017177982	1.2727219598034518e-12	1.0799111699088349e-11	7.184825600095511e-9	2.610373733534666e-10	4.2158271837276207e-11	2.4727971341925786e-12	5.221895817903306e-13	1.739357497118702e-13	7.393525471614893e-14	3.6648704014168314e-14
-0.5452660171779821	1.2839996496069733e-12	1.0880032212012392e-11	7.49470702479231e-9	2.63067470814747e-10	4.2797947266102434e-11	2.503704259570741e-12	5.283618492291841e-13	1.7593514578291548e-13	7.477085434179804e-14	3.705817754702009e-14
-0.5451660171779821	1.2952674022764652e-12	1.0960650733624862e-11	7.821670493949984e-9	2.6509399013163716e-10	4.344391936687337e-11	2.534783601535207e-12	5.345615869857088e-13	1.7794234867191017e-13	7.560944245379162e-14	3.7469025330398943e-14
-0.5450660171779821	1.3065252560751113e-12	1.1040968848154819e-11	8.166948620881769e-9	2.6711701273131737e-10	4.409625116991918e-11	2.5660360376907443e-12	5.407889033150283e-13	1.7995738499212463e-13	7.645102832023952e-14	3.7881251350408594e-14
-0.5449660171779821	1.3177732491770236e-12	1.112098813055168e-11	8.53188564096792e-9	2.691366193411465e-10	4.4755006400173555e-11	2.597462450201877e-12	5.470439068965881e-13	1.8198028144615284e-13	7.729562123742649e-14	3.829485960446753e-14
-0.5448660171779821	1.329011419667617e-12	1.1200710146549095e-11	8.917949679546647e-9	2.711528899998363e-10	4.542024948576784e-11	2.6290637258179284e-12	5.533267068358871e-13	1.8401106482621785e-13	7.814323052990072e-14	3.8709854101342765e-14
-0.5447660171779821	1.3402398055438812e-12	1.1280136452727675e-11	9.326746615872933e-9	2.731659040684389e-10	4.609204556674245e-11	2.6608407558980815e-12	5.596374126661847e-13	1.860497620144743e-13	7.899386555055818e-14	3.912623886118021e-14
-0.5446660171779821	1.351458444714768e-12	1.1359268596578036e-11	9.760035784361414e-9	2.7517574024119183e-10	4.677046050388283e-11	2.6927944364368047e-12	5.65976134350243e-13	1.8809639998332158e-13	7.984753568073313e-14	3.954401791554016e-14
-0.5445660171779821	1.3626673750014663e-12	1.1438108116562928e-11	1.0219747796053978e-8	2.7718247655618195e-10	4.7455560887676376e-11	2.7249256680892506e-12	5.723429822820621e-13	1.901510057957126e-13	8.070425033028435e-14	3.996319530742802e-14
-0.544466017177982	1.3738666341377838e-12	1.1516656542179077e-11	1.0708004813163379e-8	2.791861904058627e-10	4.8147414047396315e-11	2.7572353561969163e-12	5.787380672886319e-13	1.922136066054667e-13	8.156401893768631e-14	4.038377509132968e-14
-0.544366017177982	1.3850562597703987e-12	1.1594915394017816e-11	1.1227143669399168e-8	2.811869585473918e-10	4.884608806030822e-11	2.7897244108132318e-12	5.851615006316509e-13	1.9428422965756913e-13	8.242685097011105e-14	4.080576133324047e-14
-0.5442660171779821	1.3962362894592651e-12	1.167288618382679e-11	1.1779742300851441e-8	2.8318485711285644e-10	4.9551651761014625e-11	2.8223937467297513e-12	5.916133940093456e-13	1.9636290228850471e-13	8.329275592352527e-14	4.1229158110703475e-14
-0.5441660171779821	1.4074067606778557e-12	1.1750570414569548e-11	1.2368650039229137e-8	2.851799616193018e-10	5.0264174750921057e-11	2.8552442835019973e-12	5.980938595581866e-13	1.9844965192655333e-13	8.416174332277401e-14	4.165396951283966e-14
-0.5440660171779821	1.4185677108135829e-12	1.1827969580485758e-11	1.299702242478025e-8	2.8717234697865005e-10	5.0983727407842416e-11	2.888276945475808e-12	6.046030098547043e-13	2.0054450609211894e-13	8.503382272167352e-14	4.208019964038236e-14
-0.5439660171779821	1.4297191771679855e-12	1.1905085167150088e-11	1.3668361324593037e-8	2.891620875074334e-10	5.1710380895738383e-11	2.9214926618135583e-12	6.111409579172255e-13	2.0264749239803096e-13	8.590900370309535e-14	4.2507852605709903e-14
-0.5438660171779821	1.440861196957181e-12	1.1981918651531665e-11	1.4386561298844223e-8	2.9114925693643526e-10	5.244420717459384e-11	2.954892366520885e-12	6.177078172077148e-13	2.0475863854987769e-13	8.678729587906337e-14	4.293693253287991e-14
-0.5437660171779821	1.451993807312079e-12	1.205847150205216e-11	1.515596334991001e-8	2.931339284201418e-10	5.3185279010432054e-11	2.9884769984732145e-12	6.243037016335319e-13	2.068779723463129e-13	8.766870889083943e-14	4.336744355766339e-14
-0.5436660171779821	1.4631170452787774e-12	1.2134745178643814e-11	1.5981417426263233e-8	2.951161745460876e-10	5.3933669985473184e-11	3.0222475014426657e-12	6.309287255492616e-13	2.0900552167938113e-13	8.855325240901532e-14	4.379938982757739e-14
-0.5435660171779821	1.4742309478188128e-12	1.221074113280706e-11	1.6868355346270827e-8	2.970960673440558e-10	5.4689454508436634e-11	3.0562048241250556e-12	6.375830037585146e-13	2.1114131453483656e-13	8.94409361336023e-14	4.4232775501919905e-14
-0.5434660171779822	1.4853355518095096e-12	1.2286460807667542e-11	1.7822876171450765e-8	2.99073678295145e-10	5.545270782498874e-11	3.0903499201670317e-12	6.442666515157543e-13	2.13285378992465e-13	9.033176979412416e-14	4.4667604751802715e-14
-0.543366017177982	1.4964308940443245e-12	1.2361905638032948e-11	1.8851846513966006e-8	3.0104907834071394e-10	5.6223506028341316e-11	3.1246837481934756e-12	6.509797845281356e-13	2.1543774322641088e-13	9.122576314970981e-14	4.510388176018836e-14
-0.5432660171779821	1.5075170112330837e-12	1.2437077050448962e-11	1.996301883454798e-8	3.0302233789118263e-10	5.700192606999642e-11	3.159207271834814e-12	6.57722518957315e-13	2.175984355054939e-13	9.212292598917935e-14	4.554161072191971e-14
-0.5431660171779821	1.518593940002303e-12	1.2511976463254927e-11	2.1165171508179636e-8	3.049935268347224e-10	5.778804577065014e-11	3.1939214597548022e-12	6.644949714213075e-13	2.1976748419353664e-13	9.302326813114008e-14	4.5980795843757684e-14
-0.5430660171779821	1.5296617168955897e-12	1.2586605286639819e-11	2.246827534993988e-8	3.0696271454582763e-10	5.858194383125155e-11	3.2288272856783626e-12	6.712972589963623e-13	2.2194491774969938e-13	9.392679942408102e-14	4.642144134441553e-14
-0.5429660171779821	1.5407203783738748e-12	1.2660964922696667e-11	2.388369246140211e-8	3.089299698937484e-10	5.938369984421619e-11	3.2639257284194554e-12	6.781294992187948e-13	2.2413076472880005e-13	9.483352974646129e-14	4.6863551454592286e-14
-0.5428660171779821	1.5517699608156924e-12	1.273505676547698e-11	2.5424414757877918e-8	3.1089536125081185e-10	6.019339430480284e-11	3.2992177719092135e-12	6.849918100868532e-13	2.263250537816385e-13	9.57434690068035e-14	4.730713041700725e-14
-0.5427660171779821	1.5628105005175624e-12	1.2808882201045275e-11	2.7105351475264836e-8	3.1285895650064283e-10	6.101110862265589e-11	3.334704405224365e-12	6.918843100626123e-13	2.2852781365534093e-13	9.665662714378989e-14	4.7752182486435404e-14
-0.5426660171779821	1.5738420336942541e-12	1.288244260753232e-11	2.8943677477624026e-8	3.148208230462442e-10	6.183692513351038e-11	3.3703866226155855e-12	6.988071180738474e-13	2.3073907319367554e-13	9.75730141263521e-14	4.819871192974211e-14
-0.5425660171779821	1.5848645964790932e-12	1.2955739355188641e-11	3.095925749209671e-8	3.16781027817987e-10	6.267092711106866e-11	3.406265423536207e-12	7.057603535159338e-13	2.329588613373964e-13	9.849263995376785e-14	4.86467230259179e-14
-0.542466017177982	1.5958782249242779e-12	1.3028773806437377e-11	3.3175165762242574e-8	3.1873963728148e-10	6.351319877904797e-11	3.442341812671059e-12	7.127441362537432e-13	2.3518720712457496e-13	9.941551465575514e-14	4.909622006611401e-14
-0.542366017177982	1.6068829550011285e-12	1.3101547315926364e-11	3.5618326419693417e-8	3.206967174453245e-10	6.436382532339727e-11	3.4786167999652432e-12	7.197585866235244e-13	2.3742413969092314e-13	1.0034164829256056e-13	4.9547207353674956e-14
-0.5422660171779821	1.6178788226004863e-12	1.3174061230580809e-11	3.832030767044453e-8	3.226523338687874e-10	6.522289290470412e-11	3.5150914006536364e-12	7.268038254348793e-13	2.3966968827014877e-13	1.0127105095506343e-13	4.999968920417815e-14
-0.5421660171779821	1.6288658635329339e-12	1.3246316889654418e-11	4.131831345036672e-8	3.246065516693424e-10	6.609048867076723e-11	3.55176663528993e-12	7.338799739726345e-13	2.4192388219427737e-13	1.0220373276486461e-13	5.045366994546623e-14
-0.5420660171779821	1.6398441135291251e-12	1.3318315624780907e-11	4.465643063957183e-8	3.2655943553012633e-10	6.696670076936078e-11	3.588643529776288e-12	7.409871539988e-13	2.441867508939992e-13	1.0313970387438301e-13	5.090915391768283e-14
-0.5419660171779821	1.6508136082400437e-12	1.3390058760024676e-11	4.838720986152579e-8	3.285110497072847e-10	6.785161836118131e-11	3.6257231153929214e-12	7.481254877545008e-13	2.4645832389900244e-13	1.0407897446695057e-13	5.1366145473308156e-14
-0.5418660171779821	1.6617743832373842e-12	1.3461547611931607e-11	5.257368572613666e-8	3.304614580372336e-10	6.874533163298632e-11	3.663006428828054e-12	7.552950979619291e-13	2.4873863083831894e-13	1.0502155475691151e-13	5.182464897719637e-14
-0.5417660171779821	1.6727264740137566e-12	1.3532783489578765e-11	5.729198168740103e-8	3.32410723943803e-10	6.964793181092115e-11	3.700494512207871e-12	7.624961078263008e-13	2.510277014406663e-13	1.0596745498971342e-13	5.228466880660887e-14
-0.5416660171779821	1.683669915983024e-12	1.360376769462438e-11	6.26347009018282e-8	3.3435891044530614e-10	7.0559511174045e-11	3.738188413126752e-12	7.697286410378243e-13	2.533255655347839e-13	1.0691668544200814e-13	5.274620935125107e-14
-0.5415660171779821	1.6946047444806115e-12	1.3674501521357204e-11	6.871538594460174e-8	3.3630608016150305e-10	7.148016306805351e-11	3.7760891846776955e-12	7.769928217736691e-13	2.556322530497891e-13	1.078692564217454e-13	5.320927501330949e-14
-0.5414660171779822	1.705530994763749e-12	1.3744986256745162e-11	7.567445002374414e-8	3.382522953204751e-10	7.240998191920215e-11	3.81419788548283e-12	7.842887746999495e-13	2.5794779401551187e-13	1.0882517826827169e-13	5.36738702074857e-14
-0.541366017177982	1.7164487020118146e-12	1.381522318048442e-11	8.368716121272174e-8	3.401976177654149e-10	7.334906324843869e-11	3.852515579724262e-12	7.916166249737357e-13	2.602722185628495e-13	1.0978446135242876e-13	5.413999936103539e-14
-0.5412660171779821	1.7273579013265893e-12	1.3885213565047215e-11	9.297453291038101e-8	3.4214210896131847e-10	7.429750368573742e-11	3.891043337174916e-12	7.989764982450093e-13	2.626055569241085e-13	1.1074711607664808e-13	5.460766691380123e-14
-0.5411660171779821	1.7382586277325602e-12	1.3954958675729825e-11	1.0381839406207379e-7	3.44085830001598e-10	7.525540098465264e-11	3.9297822332296885e-12	8.063685206587116e-13	2.6494783943336036e-13	1.1171315287505118e-13	5.507687731825219e-14
-0.5410660171779821	1.7491509161771868e-12	1.4024459770700054e-11	1.165825761924086e-7	3.460288416146043e-10	7.622285403708239e-11	3.968733348936799e-12	8.137928188567458e-13	2.6729909652678454e-13	1.1268258221354782e-13	5.554763503951791e-14
-0.5409660171779821	1.7600348015312794e-12	1.4093718101044801e-11	1.3174322517071003e-7	3.479712041700837e-10	7.719996288825581e-11	4.007897771029326e-12	8.212495199800189e-13	2.69659358743033e-13	1.1365541458993596e-13	5.6019944555428123e-14
-0.5408660171779821	1.7709103185891202e-12	1.4162734910815928e-11	1.4993301671493768e-7	3.4991297768551046e-10	7.818682875193484e-11	4.047276591956699e-12	8.287387516704263e-13	2.7202865672356634e-13	1.1463166053399632e-13	5.6493810356544874e-14
-0.5407660171779821	1.7817775020689018e-12	1.423151143707762e-11	1.7200706437679396e-7	3.518542218323915e-10	7.918355402585338e-11	4.08687090991679e-12	8.362606420729624e-13	2.744070212130225e-13	1.1561133060759655e-13	5.696923694620485e-14
-0.5406660171779821	1.7926363866129403e-12	1.4300048909951885e-11	1.991435808160003e-7	3.5379499594245324e-10	8.019024230737807e-11	4.126681828887875e-12	8.438153198377187e-13	2.767944830595675e-13	1.1659443540478935e-13	5.74462288405517e-14
-0.5405660171779821	1.8034870067879739e-12	1.4368348552664681e-11	2.330019082908006e-7	3.5573535901376963e-10	8.120699840940675e-11	4.166710458660911e-12	8.51402914121975e-13	2.7919107321524874e-13	1.1758098555191138e-13	5.792479056857602e-14
-0.5404660171779821	1.8143293970854068e-12	1.4436411581590907e-11	2.7597853419013967e-7	3.5767536971680086e-10	8.223392837650311e-11	4.206957914871961e-12	8.590235545922481e-13	2.8159682273635736e-13	1.185709917076836e-13	5.840492667215038e-14
-0.540366017177982	1.825163591921699e-12	1.4504239206299893e-11	3.3163714759137775e-7	3.5961508640037844e-10	8.327113950127738e-11	4.247425319034949e-12	8.666773714263955e-13	2.8401176278379467e-13	1.1956446456331533e-13	5.888664170606982e-14
-0.5402660171779821	1.835989625638467e-12	1.4571832629599588e-11	4.05462228578613e-7	3.6155456709757993e-10	8.431874034100262e-11	4.288113798574236e-12	8.743644953156544e-13	2.864359246234081e-13	1.2056141484259637e-13	5.936994023808326e-14
-0.5401660171779821	1.846807532502968e-12	1.4639193047581723e-11	5.062472069305795e-7	3.634938695315856e-10	8.53768407344984e-11	4.329024486858036e-12	8.820850574668054e-13	2.8886933962638927e-13	1.215618533020115e-13	5.985482684893926e-14
-0.5400660171779821	1.857617346708194e-12	1.470632164966477e-11	6.488097789488717e-7	3.654330511213979e-10	8.644555181924887e-11	4.3701585232312855e-12	8.898391896042048e-13	2.9131203926960516e-13	1.225657907308282e-13	6.034130613241543e-14
-0.5399660171779821	1.8684191023733134e-12	1.477321961863898e-11	8.597092066154028e-7	3.6737216898756086e-10	8.752498604879777e-11	4.411517053049414e-12	8.976270239719775e-13	2.9376405513598524e-13	1.2357323795121132e-13	6.082938269536322e-14
-0.5398660171779821	1.879212833543787e-12	1.483988813070854e-11	1.1904541900295737e-6	3.693112799577471e-10	8.86152572103909e-11	4.453101227711669e-12	9.054486933360577e-13	2.962254189148736e-13	1.2458420581831433e-13	6.131906115773982e-14
-0.5397660171779821	1.889998574191784e-12	1.4906328355535462e-11	1.7519331669897444e-6	3.71250440572326e-10	8.971648044289737e-11	4.49491220469521e-12	9.133043309863766e-13	2.98696162402401e-13	1.2559870522038783e-13	6.181034615265022e-14
-0.5396660171779821	1.9007763582163667e-12	1.497254145628212e-11	2.820279436468421e-6	3.7318970708984127e-10	9.082877225499826e-11	4.536951147588971e-12	9.2119407073899e-13	3.0117631750185845e-13	1.2661674707888352e-13	6.230324232638401e-14
-0.5395660171779821	1.9115462194438013e-12	1.503852858965349e-11	5.251771033636204e-6	3.751291354924288e-10	9.195225054365055e-11	4.579219226128048e-12	9.29118046938221e-13	3.036659162240601e-13	1.2763834234855324e-13	6.279775433845327e-14
-0.5394660171779821	1.9223081916278008e-12	1.5104290905939432e-11	0.000012920256747990982	3.7706878149116993e-10	9.308703461283558e-11	4.621717616227988e-12	9.370763944588217e-13	3.061649906877132e-13	1.28663502017554e-13	6.329388686162961e-14
-0.539366017177982	1.933062308449858e-12	1.5169829549056666e-11	0.0000682953071889979	3.790087005313934e-10	9.423324519259377e-11	4.6644475000197095e-12	9.450692487081587e-13	3.0867357311980315e-13	1.2969223710755498e-13	6.379164458198666e-14
-0.5392660171779821	1.9438086035194095e-12	1.5235145656589665e-11	0.0007836778742724444	3.8094894779788974e-10	9.539100445834253e-11	4.707410065883978e-12	9.530967456283446e-13	3.111916958559464e-13	1.3072455867383377e-13	6.429103219893268e-14
-0.5391660171779821	1.9545471103742116e-12	1.530024035983263e-11	0.000027434807085720703	3.8288957822009954e-10	9.656043605050591e-11	4.750606508486879e-12	9.6115902169848e-13	3.137193913407878e-13	1.317604778053908e-13	6.479205442525456e-14
-0.5390660171779821	1.9652778624805765e-12	1.536511478382992e-11	8.379772559890619e-6	3.8483064647722193e-10	9.77416650944313e-11	4.794038028814936e-12	9.692562139368318e-13	3.16256692128366e-13	1.3280000562504874e-13	6.529471598715398e-14
-0.5389660171779821	1.976000893233595e-12	1.5429770047416644e-11	4.014120411060875e-6	3.8677220700326223e-10	9.893481822061723e-11	4.837705834210588e-12	9.773884599030255e-13	3.1880363088249017e-13	1.3384315328955832e-13	6.579902162428709e-14
-0.5388660171779821	1.986716235957466e-12	1.5494207263259246e-11	2.3528574848504133e-6	3.8871431399203776e-10	1.0014002358525537e-10	4.881611138408004e-12	9.855558977002807e-13	3.2136024037712763e-13	1.3488993198970447e-13	6.630497608980252e-14
-0.5387660171779821	1.997423923905719e-12	1.5558427537894798e-11	1.547401051748051e-6	3.9065702140210845e-10	1.0135741089108372e-10	4.925755161568854e-12	9.93758665977605e-13	3.2392655349677123e-13	1.359403529504105e-13	6.681258415038117e-14
-0.5386660171779821	2.0081239902615013e-12	1.562243197177169e-11	1.0964267699320058e-6	3.9260038296167935e-10	1.0258711140857136e-10	4.970139130318715e-12	1.0019969039320804e-12	3.2650260323683827e-13	1.3699442743084846e-13	6.732185058627603e-14
-0.5385660171779821	2.0188164681378256e-12	1.5686221659288096e-11	8.185301569660628e-7	3.9454445217341803e-10	1.0382925799742049e-10	5.0147642777831594e-12	1.010270751311055e-12	3.2908842270403885e-13	1.3805216672453994e-13	6.783278019135042e-14
-0.5384660171779821	2.0295013905778524e-12	1.5749797688831605e-11	6.351353570350056e-7	3.9648928231924367e-10	1.0508398512841109e-10	5.059631843624536e-12	1.0185803484144223e-12	3.3168404511676725e-13	1.3911358215946824e-13	6.834537777311692e-14
-0.538366017177982	2.040178790555123e-12	1.5813161142818007e-11	5.077061543825895e-7	3.984349264650538e-10	1.0635142890558293e-10	5.104743074078788e-12	1.0269258360968953e-12	3.342895038054931e-13	1.4017868509818351e-13	6.88596481527799e-14
-0.5382660171779821	2.0508487009738557e-12	1.587631309772954e-11	4.1553466305715867e-7	4.003814374653984e-10	1.0763172708875671e-10	5.150099221992261e-12	1.0353073557702472e-12	3.3690483221313456e-13	1.4124748693790785e-13	6.937559616527161e-14
-0.5381660171779821	2.061511154669167e-12	1.593925462415334e-11	3.466834040543581e-7	4.0232886796810985e-10	1.089250191164193e-10	5.195701546859239e-12	1.0437250494056207e-12	3.3953006389546415e-13	1.423199991106476e-13	6.989322665929351e-14
-0.5380660171779821	2.0721661844074066e-12	1.6001986786819784e-11	2.9387597277437296e-7	4.04277270418887e-10	1.1023144612895806e-10	5.241551314859372e-12	1.0521790595358337e-12	3.4216523252149153e-13	1.433962330833022e-13	7.04125444973582e-14
-0.5379660171779821	2.0828138228862634e-12	1.6064510644639093e-11	2.524709980112533e-7	4.062266970658064e-10	1.1155115099225638e-10	5.287649798895147e-12	1.0606695292576284e-12	3.4481037187384656e-13	1.4447620035776406e-13	7.093355455582469e-14
-0.5378660171779821	2.093454102735205e-12	1.612682725074012e-11	2.193940903664035e-7	4.0817719996383077e-10	1.1288427832167218e-10	5.3339982786301915e-12	1.0691966022340525e-12	3.4746551584919166e-13	1.4555991247104008e-13	7.145626172494419e-14
-0.5377660171779821	2.104087056515633e-12	1.6188937652506512e-11	1.9254291272387531e-7	4.1012883097922713e-10	1.1423097450638031e-10	5.380598040527178e-12	1.0777604226967284e-12	3.50130698458601e-13	1.4664738099535205e-13	7.198067090889579e-14
-0.5376660171779821	2.114712716721139e-12	1.625084289161399e-11	1.704401196457038e-7	4.1208164179396083e-10	1.155913877341064e-10	5.427450377886303e-12	1.086361135448214e-12	3.528059538279618e-13	1.4773861753824962e-13	7.250678702582921e-14
-0.5375660171779821	2.1253311157777763e-12	1.6312544004066748e-11	1.5202277190266075e-7	4.14035683910048e-10	1.1696566801624897e-10	5.474556590883962e-12	1.0949988858643346e-12	3.5549131619837246e-13	1.4883363374271903e-13	7.303461500790496e-14
-0.5374660171779821	2.135942286044327e-12	1.6374042020234106e-11	1.3651015224851694e-7	4.1599100865385276e-10	1.1835396721339903e-10	5.521917986611574e-12	1.1036738198965356e-12	3.5818681992653855e-13	1.4993244128729701e-13	7.356415980133487e-14
-0.537366017177982	2.146546259812528e-12	1.6435337964886184e-11	1.2331830495355182e-7	4.179476671803491e-10	1.1975643906126547e-10	5.569535879114766e-12	1.1123860840742669e-12	3.6089249948517793e-13	1.5103505188617693e-13	7.409542636642305e-14
-0.5372660171779821	2.1571430693073135e-12	1.6496432857229758e-11	1.1200332855551982e-7	4.1990571047732945e-10	1.2117323919700477e-10	5.6174115894324414e-12	1.1211358255072942e-12	3.636083894634109e-13	1.5214147728931856e-13	7.462841967760502e-14
-0.5371660171779821	2.1677327466871563e-12	1.6557327710944466e-11	1.0222287067059416e-7	4.218651893696022e-10	1.2260452518598775e-10	5.665546445636834e-12	1.1299231918881818e-12	3.6633452456718436e-13	1.53251729282569e-13	7.516314472349233e-14
-0.5370660171779821	2.1783153240441876e-12	1.6618023534217137e-11	9.37094388296704e-8	4.2382615452310133e-10	1.2405045654897109e-10	5.713941782872919e-12	1.1387483314945904e-12	3.69070939619655e-13	1.5436581968776542e-13	7.569960650691091e-14
-0.5369660171779821	2.1888908334045477e-12	1.6678521329777465e-11	8.62515562514974e-8	4.257886564490021e-10	1.2551119478971809e-10	5.7625989433987416e-12	1.1476113931917526e-12	3.718176695616128e-13	1.554837603628517e-13	7.623781004494272e-14
-0.5368660171779821	2.1994593067285573e-12	1.6738822094932414e-11	7.968023256964855e-8	4.2775274550775833e-10	1.2698690342305307e-10	5.8115192766254635e-12	1.1565125264348156e-12	3.745747494518696e-13	1.5660556320198522e-13	7.677776036896705e-14
-0.5367660171779821	2.210020775911015e-12	1.6798926821601114e-11	7.385910203082063e-8	4.2971847191314127e-10	1.284777480033735e-10	5.860704139158202e-12	1.1654518812713487e-12	3.773422144676857e-13	1.577312401356584e-13	7.731946252470354e-14
-0.5366660171779821	2.2205752727814955e-12	1.6858836496349052e-11	6.867713487712262e-8	4.3168588573620797e-10	1.299838961536143e-10	5.910154894836761e-12	1.1744296083437321e-12	3.8012009990517766e-13	1.5886080313080847e-13	7.786292157225263e-14
-0.5365660171779821	2.2311228291044414e-12	1.6918552100421667e-11	6.404318182718986e-8	4.336550369092423e-10	1.3150551759467763e-10	5.95987291477649e-12	1.183445858891575e-12	3.8290844117971547e-13	1.5999426419092675e-13	7.840814258613652e-14
-0.5364660171779821	2.241663476579557e-12	1.69780746097787e-11	5.988184278997962e-8	4.3562597522967004e-10	1.3304278417534302e-10	6.009859577409817e-12	1.1925007847542433e-12	3.857072738263551e-13	1.6113163535617752e-13	7.895513065534243e-14
-0.536366017177982	2.2521972468419953e-12	1.7037404995127626e-11	5.613030457972773e-8	4.375987503639312e-10	1.345958699026593e-10	6.060116268527755e-12	1.2015945383732726e-12	3.885166335002449e-13	1.622729287035134e-13	7.950389088336492e-14
-0.5362660171779821	2.262724171462541e-12	1.7096544221956233e-11	5.273589616036461e-8	4.395734118513011e-10	1.3616495097281747e-10	6.110644381321487e-12	1.2107272727948365e-12	3.913365559770308e-13	1.6341815634678152e-13	8.00544283882442e-14
-0.5361660171779821	2.2732442819479914e-12	1.7155493250567e-11	4.965418108438185e-8	4.415500091077216e-10	1.377502058025503e-10	6.161445316424845e-12	1.2198991416723028e-12	3.9416707715329876e-13	1.6456733043685245e-13	8.060674830261482e-14
-0.5360660171779821	2.283757609741307e-12	1.721425303610894e-11	4.684745624556652e-8	4.435285914295512e-10	1.3935181506101613e-10	6.212520481956373e-12	1.2291102992686788e-12	3.970082330469792e-13	1.6572046316172476e-13	8.116085577374356e-14
-0.5359660171779821	2.2942641862218044e-12	1.7272824528610217e-11	4.4283560891909984e-8	4.455092079972995e-10	1.4096996170221286e-10	6.263871293561842e-12	1.2383609004591132e-12	3.9986005979776443e-13	1.6687756674664366e-13	8.171675596357249e-14
-0.5358660171779821	2.30476404270555e-12	1.7331208673011125e-11	4.193492466836825e-8	4.47491907879352e-10	1.4260483099792606e-10	6.315499174457329e-12	1.2476511007334613e-12	4.0272259366754206e-13	1.6803865345421951e-13	8.227445404876277e-14
-0.5357660171779821	2.3152572104454405e-12	1.738940640919538e-11	3.977780135126201e-8	4.4947674003561766e-10	1.4425661057120538e-10	6.367405555472065e-12	1.2569810561987764e-12	4.055958710408082e-13	1.6920373558454163e-13	8.283395522073531e-14
-0.5356660171779821	2.325743720631534e-12	1.7447418672022704e-11	3.7791647968984776e-8	4.5146375332119397e-10	1.4592549043039975e-10	6.419591875092033e-12	1.2663509235818724e-12	4.084799284251039e-13	1.703728254752959e-13	8.33952646857174e-14
-0.5355660171779821	2.336223604391245e-12	1.7505246391360104e-11	3.595861859047018e-8	4.534529964899663e-10	1.4761166300374385e-10	6.472059579503445e-12	1.2757608602318664e-12	4.113748024514297e-13	1.7154593550188415e-13	8.395838766478107e-14
-0.5354660171779821	2.34669689278963e-12	1.7562890492113528e-11	3.426314918057203e-8	4.554445181982008e-10	1.4931532317452095e-10	6.524810122636787e-12	1.2852110241227739e-12	4.1428052987469044e-13	1.7272307807754067e-13	8.452332939389055e-14
-0.535366017177982	2.3571636168296028e-12	1.762035189425893e-11	3.269161525204593e-8	4.574383670080898e-10	1.5103666831679835e-10	6.577844966210884e-12	1.2947015738560472e-12	4.1719714757411357e-13	1.7390426565345045e-13	8.509009512394344e-14
-0.5352660171779821	2.3676238074520824e-12	1.7677631512873053e-11	3.123204806894774e-8	4.5943459139127375e-10	1.527758983317532e-10	6.6311655797772384e-12	1.3042326686631589e-12	4.2012469255367365e-13	1.7508951071886346e-13	8.565869012081275e-14
-0.5351660171779821	2.3780774955363643e-12	1.773473025816462e-11	2.98738982191317e-8	4.614332397323533e-10	1.5453321568461134e-10	6.684773440765012e-12	1.3138044684082305e-12	4.23063201942544e-13	1.7627882580122046e-13	8.622911966539208e-14
-0.5350660171779821	2.388524711900298e-12	1.7791649035504695e-11	2.860783772167797e-8	4.6343436033235425e-10	1.56308825442188e-10	6.738670034525901e-12	1.3234171335906485e-12	4.260127129955245e-13	1.7747222346627035e-13	8.680138905364143e-14
-0.5349660171779821	2.3989654873005235e-12	1.7848388745457134e-11	2.7425593647372375e-8	4.6543800141216774e-10	1.5810293531105361e-10	6.792856854379382e-12	1.3330708253476561e-12	4.289732630934745e-13	1.7866971631818704e-13	8.737550359662754e-14
-0.5348660171779821	2.409399852432634e-12	1.7904950283808207e-11	2.6319807638808116e-8	4.674442111159685e-10	1.5991575567633654e-10	6.847335401658222e-12	1.3427657054569764e-12	4.319448897437521e-13	1.7987131699969198e-13	8.795146862056818e-14
-0.5347660171779821	2.4198278379315376e-12	1.7961334541597068e-11	2.528391681778555e-8	4.694530375146092e-10	1.617474996411779e-10	6.902107185754344e-12	1.352501936339494e-12	4.3492763058065083e-13	1.810770381921714e-13	8.852928946687729e-14
-0.5346660171779821	2.4302494743716006e-12	1.8017542405145266e-11	2.4312052433905855e-8	4.714645286089934e-10	1.635983830668416e-10	6.957173724165057e-12	1.3622796810618876e-12	4.3792152336585e-13	1.8228689261580399e-13	8.910897149221051e-14
-0.5345660171779821	2.4406647922668813e-12	1.8073574756086197e-11	2.3398953293440084e-8	4.734787323334108e-10	1.6546862461349745e-10	7.012536542539273e-12	1.3720991033393195e-12	4.409266059888539e-13	1.8350089302967373e-13	8.96905200685072e-14
-0.5344660171779821	2.451073822071356e-12	1.8129432471393863e-11	2.253989155252621e-8	4.754956965588512e-10	1.6735844578168682e-10	7.068197174724169e-12	1.3819603675380329e-12	4.4394291646741953e-13	1.8471905223189468e-13	9.027394058303315e-14
-0.534366017177982	2.4614765941792683e-12	1.8185116423413337e-11	2.1730608894475764e-8	4.775154690963293e-10	1.6926807095450212e-10	7.124157162812549e-12	1.391863638678208e-12	4.469704929480412e-13	1.8594138305974136e-13	9.085923843843351e-14
-0.534266017177982	2.4718731389251e-12	1.8240627479887737e-11	2.096726146102435e-8	4.79538097700111e-10	1.711977274404424e-10	7.1804180571893445e-12	1.4018090824364445e-12	4.500093737063486e-13	1.8716789838975198e-13	9.144641905276472e-14
-0.5341660171779821	2.4822634865840445e-12	1.829596650398841e-11	2.0246372189946008e-8	4.81563630071006e-10	1.7314764551703813e-10	7.2369814165799595e-12	1.4117968651486555e-12	4.530595971475928e-13	1.8839861113786968e-13	9.203548785955099e-14
-0.5340660171779821	2.4926476673721368e-12	1.8351134354342537e-11	1.9564789440640604e-8	4.835921138595759e-10	1.751180584751821e-10	7.293848808097685e-12	1.421827153812721e-12	4.561212018070885e-13	1.8963353425955793e-13	9.262645030782302e-14
-0.5339660171779821	2.503025711446459e-12	1.8406131885061917e-11	1.8919650975899234e-8	4.856235966693506e-10	1.7710920266422514e-10	7.351021807291957e-12	1.4319001160912233e-12	4.591942263506583e-13	1.90872680749926e-13	9.321931186216529e-14
-0.5338660171779821	2.51339764890542e-12	1.8460959945770525e-11	1.8308352520741943e-8	4.876581260600077e-10	1.7912131753783674e-10	7.408501998196752e-12	1.4420159203142066e-12	4.622787095750971e-13	1.9211606364384873e-13	9.381407800276121e-14
-0.5337660171779821	2.5237635097889036e-12	1.8515619381632583e-11	1.772852024452026e-8	4.896957495505425e-10	1.811546457006485e-10	7.466290973379317e-12	1.4521747354819366e-12	4.653746904086173e-13	1.933636960160963e-13	9.441075422543686e-14
-0.5336660171779821	2.5341233240785333e-12	1.857011103338002e-11	1.7177986615812897e-8	4.917365146224103e-10	1.832094329556909e-10	7.524390333989207e-12	1.4623767312676418e-12	4.684822079113086e-13	1.94615590981455e-13	9.500934604170808e-14
-0.5335660171779821	2.5444771216979362e-12	1.8624435737340575e-11	1.6654769165116095e-8	4.937804687226654e-10	1.8528592835265133e-10	7.582801689807753e-12	1.4726220780203695e-12	4.716013012756106e-13	1.9587176169485543e-13	9.560985897882695e-14
-0.5334660171779821	2.554824932512909e-12	1.8678594325464264e-11	1.6157051761294413e-8	4.958276592670585e-10	1.8738438423694752e-10	7.641526659297578e-12	1.4829109467677279e-12	4.747320098267547e-13	1.9713222135149826e-13	9.621229857982547e-14
-0.533366017177982	2.5651667863316314e-12	1.873258762535071e-11	1.568316806688382e-8	4.978781336431249e-10	1.8950505629965234e-10	7.70056686965253e-12	1.4932435092186957e-12	4.778743730232338e-13	1.9839698318697504e-13	9.681667040356222e-14
-0.533266017177982	2.5755027129049247e-12	1.8786416460276512e-11	1.5231586886778338e-8	4.999319392132683e-10	1.9164820362827558e-10	7.759923956848103e-12	1.5036199377664683e-12	4.810284304572742e-13	1.9966606047740224e-13	9.742298002477061e-14
-0.5331660171779821	2.5858327419264544e-12	1.884008164922108e-11	1.480089916624442e-8	5.019891233178012e-10	1.938140887584264e-10	7.81959956569185e-12	1.5140404054912606e-12	4.84194221855287e-13	2.0093946653953987e-13	9.803123303410083e-14
-0.5330660171779821	2.5961569030329215e-12	1.8893584006893607e-11	1.4389806429110993e-8	5.040497332779855e-10	1.9600297772636358e-10	7.879595349874291e-12	1.5245050861631805e-12	4.87371787078338e-13	2.022172147309253e-13	9.864143503816934e-14
-0.5329660171779821	2.606475225804359e-12	1.8946924343759856e-11	1.3997110476351993e-8	5.061138163990676e-10	1.9821514012246652e-10	7.939912972020398e-12	1.5350141542451084e-12	4.905611661226367e-13	2.0349931845000105e-13	9.92535916596063e-14
-0.5328660171779821	2.6167877397642374e-12	1.9000103466067385e-11	1.3621704190190867e-8	5.081814199732596e-10	2.0045084914562058e-10	8.000554103740716e-12	1.5455677848954897e-12	4.937623991199803e-13	2.0478579113623548e-13	9.986770853709902e-14
-0.5327660171779821	2.6270944743797737e-12	1.9053122175871892e-11	1.3262563309948742e-8	5.102525912827402e-10	2.0271038165856287e-10	8.061520425683392e-12	1.556166153971286e-12	4.96975526338237e-13	2.0607664627025842e-13	1.0048379132543955e-13
-0.5326660171779821	2.6373954590621157e-12	1.9105981271063244e-11	1.2918739063829876e-8	5.123273776026292e-10	2.049940182441893e-10	8.122813627586424e-12	1.5668094380308484e-12	5.00200588181823e-13	2.0737189737398824e-13	1.0110184569557425e-13
-0.5325660171779821	2.647690723166554e-12	1.9158681545391135e-11	1.2589351556149342e-8	5.144058262039477e-10	2.0730204326284837e-10	8.18443540833023e-12	1.5774978143368657e-12	5.034376251921826e-13	2.0867155801076223e-13	1.0172187733464974e-13
-0.5324660171779821	2.6579802959927144e-12	1.921122378848955e-11	1.2273583822599275e-8	5.164879843565399e-10	2.0963474491062737e-10	8.24638747599001e-12	1.588231460859185e-12	5.066866780482459e-13	2.0997564178545924e-13	1.0234389194605504e-13
-0.532366017177982	2.668264206784842e-12	1.9263608785903297e-11	1.197067647739449e-8	5.185738993320379e-10	2.1199241527868678e-10	8.308671547889525e-12	1.5990105562778626e-12	5.099477875669379e-13	2.1128416234464334e-13	1.0296789524947844e-13
-0.532266017177982	2.6785424847318536e-12	1.9315837319111894e-11	1.1679922885759553e-8	5.206636184067385e-10	2.1437535041360585e-10	8.371289350653913e-12	1.6098352799860077e-12	5.132209947036195e-13	2.125971333766748e-13	1.0359389298094481e-13
-0.5321660171779821	2.688815158967817e-12	1.9367910165555678e-11	1.140066480354486e-8	5.227571888645423e-10	2.1678385037883317e-10	8.434242620264222e-12	1.6207058120928436e-12	5.165063405526178e-13	2.1391456861186438e-13	1.0422189089287236e-13
-0.5320660171779821	2.6990822585718743e-12	1.9419828098659367e-11	1.1132288432918299e-8	5.248546579998174e-10	2.1921821931718683e-10	8.497533102111009e-12	1.6316223334265895e-12	5.198038663476744e-13	2.1523648182258712e-13	1.0485189475411354e-13
-0.5319660171779821	2.7093438125686693e-12	1.947159188785729e-11	1.0874220849278725e-8	5.269560731202849e-10	2.2167876551448306e-10	8.56116255104907e-12	1.6425850255375108e-12	5.231136134624479e-13	2.1656288682341936e-13	1.0548391035000683e-13
-0.5318660171779821	2.7195998499284296e-12	1.9523202298617643e-11	1.0625926759918e-8	5.29061481549884e-10	2.2416580146428943e-10	8.62513273145225e-12	1.6535940707008772e-12	5.264356234109978e-13	2.1789379747127362e-13	1.0611794348242357e-13
-0.5317660171779821	2.729850399567238e-12	1.957466009246655e-11	1.0386905559617746e-8	5.311709306316271e-10	2.2667964393383117e-10	8.689445417268538e-12	1.6646496519200037e-12	5.297699378482728e-13	2.1922922766552927e-13	1.0675399996981626e-13
-0.5316660171779821	2.7400954903471797e-12	1.9625966027012015e-11	1.0156688652430828e-8	5.332844677304267e-10	2.2922061403106928e-10	8.754102392075592e-12	1.6757519529292278e-12	5.331165985706017e-13	2.205691913481629e-13	1.0739208564726467e-13
-0.5315660171779821	2.750335151076699e-12	1.9677120855968593e-11	9.934837012445305e-9	5.354021402359607e-10	2.3178903727299353e-10	8.819105449136975e-12	1.6869011581970423e-12	5.364756475162057e-13	2.219137025038904e-13	1.0803220636653161e-13
-0.5314660171779821	2.760569410510566e-12	1.97281253291798e-11	9.720938959410564e-9	5.375239955654426e-10	2.343852436551092e-10	8.884456391457593e-12	1.6980974529290146e-12	5.398471267656547e-13	2.2326277516028814e-13	1.0867436799610101e-13
-0.5313660171779822	2.7707982973502918e-12	1.9778980192642698e-11	9.51460812782154e-9	5.396500811664728e-10	2.3700956772220576e-10	8.950157031841052e-12	1.709341023070976e-12	5.432310785424036e-13	2.246164233879389e-13	1.0931857642123613e-13
-0.531266017177982	2.7810218402442727e-12	1.982968618853084e-11	9.315481610427138e-9	5.417804445198204e-10	2.3966234864038003e-10	9.016209192946162e-12	1.7206320553120373e-12	5.466275452132701e-13	2.2597466130056278e-13	1.0996483754402303e-13
-0.5311660171779821	2.7912400677879255e-12	1.9880244055217494e-11	9.123218259213731e-9	5.439151331422101e-10	2.423439302703521e-10	9.082614707344194e-12	1.7319707370876403e-12	5.500365692889349e-13	2.2733750305514594e-13	1.1061315728341938e-13
-0.5310660171779821	2.8014530085239783e-12	1.9930654527298798e-11	8.937497128741559e-9	5.460541945891105e-10	2.4505466124213434e-10	9.149375417576704e-12	1.7433572565827697e-12	5.534581934244528e-13	2.2870496285208623e-13	1.1126354157530857e-13
-0.5309660171779821	2.8116606909426713e-12	1.998091833561692e-11	8.758016048344385e-9	5.481976764575122e-10	2.4779489503103025e-10	9.216493176213609e-12	1.7547918027350009e-12	5.568924604197551e-13	2.3007705493532953e-13	1.1191599637254513e-13
-0.5308660171779821	2.821863143481873e-12	2.003103620728207e-11	8.584490311105317e-9	5.503456263886702e-10	2.5056499003501286e-10	9.28396984591113e-12	1.7662745652376164e-12	5.603394132201542e-13	2.314537935924932e-13	1.1257052764500324e-13
-0.5307660171779821	2.832060394527391e-12	2.008100886569605e-11	8.416651468803555e-9	5.524980920708828e-10	2.533653096535331e-10	9.351807299471058e-12	1.7778057345428227e-12	5.637990949168465e-13	2.3283519315501975e-13	1.1322714137963121e-13
-0.5306660171779821	2.842252472413125e-12	2.013083703057393e-11	8.25424622312464e-9	5.546551212422268e-10	2.5619622236774357e-10	9.420007419899485e-12	1.7893855018648487e-12	5.672715487474351e-13	2.3422126799830407e-13	1.138858435804971e-13
-0.5305660171779821	2.8524394054212007e-12	2.0180521417966462e-11	8.097035404430438e-9	5.568167616932914e-10	2.590581018221985e-10	9.488572100466285e-12	1.8010140591831176e-12	5.707568180964227e-13	2.356120325418303e-13	1.1454664026883913e-13
-0.5304660171779821	2.862621221782324e-12	2.0230062740282654e-11	7.944793030252911e-9	5.589830612699312e-10	2.619513269080607e-10	9.557503244765235e-12	1.81269159924549e-12	5.742549464957405e-13	2.370075012493204e-13	1.1520953748311715e-13
-0.530366017177982	2.8727979496758737e-12	2.0279461706311478e-11	7.797305436459982e-9	5.611540678759821e-10	2.6487628184782604e-10	9.62680276677412e-12	1.824418315571443e-12	5.777659776252729e-13	2.384076886288644e-13	1.1587454127906534e-13
-0.530266017177982	2.882969617230064e-12	2.032871902124315e-11	7.65437047473971e-9	5.63329829475961e-10	2.6783335628159244e-10	9.69647259091492e-12	1.836194402455198e-12	5.81289955313326e-13	2.398126092330549e-13	1.165416577297336e-13
-0.5301660171779821	2.8931362525222625e-12	2.0377835386692007e-11	7.515796770663742e-9	5.65510394097821e-10	2.7082294535497416e-10	9.76651465211556e-12	1.8480200549691188e-12	5.848269235372146e-13	2.41222277659144e-13	1.172108929255498e-13
-0.5300660171779821	2.9032978835790972e-12	2.0426811500716806e-11	7.381403037146596e-9	5.676958098356255e-10	2.7384544980858285e-10	9.836930895870704e-12	1.8598954689668075e-12	5.883769264237377e-13	2.426367085491667e-13	1.1788225297436257e-13
-0.5299660171779821	2.913454538376702e-12	2.0475648057843055e-11	7.251017438613518e-9	5.69886124852266e-10	2.769012760692038e-10	9.907723278303727e-12	1.871820841086453e-12	5.919400082497119e-13	2.4405591659008994e-13	1.185557440014956e-13
-0.5298660171779821	2.9236062448408836e-12	2.052434574908364e-11	7.124477001629094e-9	5.720813873821553e-10	2.7999083634265504e-10	9.978893766228819e-12	1.8837963687540392e-12	5.95516213442503e-13	2.4547991651395196e-13	1.192313721497966e-13
-0.5297660171779821	2.933753030847319e-12	2.0572905261960235e-11	7.001627068136973e-9	5.742816457339194e-10	2.83114548708382e-10	1.0050444337213545e-11	1.8958222501866847e-12	5.991055865805418e-13	2.469087230980024e-13	1.1990914357969064e-13
-0.5296660171779821	2.9438949242217494e-12	2.0621327280524103e-11	6.882320787817206e-9	5.764869482930911e-10	2.8627283721581337e-10	1.0122376979641719e-11	1.9078986843959175e-12	6.027081723938643e-13	2.4834235116484784e-13	1.2058906446922952e-13
-0.5295660171779821	2.95403195274022e-12	2.0669612485376924e-11	6.766418646386463e-9	5.786973435247816e-10	2.8946613198252483e-10	1.0194693692776824e-11	1.9200258711909733e-12	6.063240157646271e-13	2.497808155825874e-13	1.212711410141443e-13
-0.5294660171779821	2.964164144129188e-12	2.0717761553691603e-11	6.653788026953534e-9	5.809128799763774e-10	2.92694869294246e-10	1.0267396486825685e-11	1.932204011182173e-12	6.09953161727662e-13	2.512241312649651e-13	1.219553794278975e-13
-0.5293660171779822	2.9742915260658302e-12	2.076577515923266e-11	6.544302801804148e-9	5.831336062802063e-10	2.9595949170674604e-10	1.0340487383002675e-11	1.9444333057842397e-12	6.135956554709914e-13	2.5267231317150586e-13	1.2264178594173339e-13
-0.529266017177982	2.9844141261781424e-12	2.0813653972376804e-11	6.437842952215927e-9	5.853595711562146e-10	2.9926044814964365e-10	1.0413968413594259e-11	1.95671395721968e-12	6.172515423363758e-13	2.5412537630766396e-13	1.2333036680473325e-13
-0.5291660171779821	2.9945319720451243e-12	2.086139866013266e-11	6.334294214123994e-9	5.875908234146258e-10	3.025981940321621e-10	1.0487841622023611e-11	1.969046168522067e-12	6.209208678198325e-13	2.555833357249616e-13	1.2402112828386026e-13
-0.5290660171779821	3.004645091197043e-12	2.090900988616165e-11	6.233547747638187e-9	5.898274119586313e-10	3.059731913509275e-10	1.056210906291658e-11	1.981430143539574e-12	6.246036775722091e-13	2.5704620652114013e-13	1.2471407666402038e-13
-0.5289660171779821	3.0147535111156016e-12	2.0956488310797308e-11	6.135499828590535e-9	5.920693857870351e-10	3.093859087997697e-10	1.0636772802167006e-11	1.993866086938281e-12	6.283000173996966e-13	2.585140038403008e-13	1.2540921824810957e-13
-0.5288660171779821	3.024857259234096e-12	2.10038345910658e-11	6.040051560448365e-9	5.943167939969326e-10	3.1283682188164567e-10	1.071183491700319e-11	2.0063542042056478e-12	6.320099332643912e-13	2.599867428730583e-13	1.2610655935706932e-13
-0.5287660171779821	3.034956362937626e-12	2.105104938070478e-11	5.94710860506141e-9	5.965696857863586e-10	3.163264130226777e-10	1.0787297496054235e-11	2.018894701653875e-12	6.357334712848318e-13	2.614644388566728e-13	1.268061063299364e-13
-0.5286660171779821	3.0450508495632764e-12	2.109813333018371e-11	5.856580930849346e-9	5.988281104569557e-10	3.1985517168838545e-10	1.0863162639417302e-11	2.031487786423431e-12	6.394706777365448e-13	2.6294710707520945e-13	1.2750786552389677e-13
-0.5285660171779821	3.05514074640037e-12	2.1145087086722992e-11	5.768382577143813e-9	6.010921174166376e-10	3.234235945021487e-10	1.0939432458725085e-11	2.044133666486481e-12	6.432215990526113e-13	2.6443476285968083e-13	1.2821184331434173e-13
-0.5284660171779821	3.065226080690476e-12	2.1191911294312973e-11	5.682431433509442e-9	6.033617561822248e-10	3.27032185365928e-10	1.101610907721335e-11	2.0568325506503434e-12	6.469862818241896e-13	2.6592742158819056e-13	1.289180460949145e-13
-0.528366017177982	3.0753068796278727e-12	2.1238606593734216e-11	5.5986490329615485e-9	6.056370763821481e-10	3.3068145558335337e-10	1.1093194629790029e-11	2.0695846485610765e-12	6.507647728011131e-13	2.6742509868609585e-13	1.2962648027757287e-13
-0.528266017177982	3.0853831703594365e-12	2.128517362257497e-11	5.516960358086604e-9	6.0791812775905e-10	3.343719239851242e-10	1.1170691263102897e-11	2.0823901707068402e-12	6.545571188923925e-13	2.689278096261308e-13	1.3033715229263126e-13
-0.5281660171779821	3.0954549799850695e-12	2.1331613015251565e-11	5.437293659150702e-9	6.102049601724847e-10	3.381041170569157e-10	1.1248601135609827e-11	2.0952493284215583e-12	6.583633671668229e-13	2.7043556992858285e-13	1.3105006858882594e-13
-0.5280660171779821	3.105522335557765e-12	2.137792540302636e-11	5.3595802833536485e-9	6.124976236015666e-10	3.418785690697108e-10	1.1326926417647865e-11	2.1081623338884336e-12	6.621835648535237e-13	2.7194839516142675e-13	1.3176523563336285e-13
-0.5279660171779821	3.115585264083766e-12	2.1424111414026518e-11	5.283754514452782e-9	6.147961681476085e-10	3.4569582221268404e-10	1.14056692915033e-11	2.1211294001434124e-12	6.660177593424859e-13	2.7346630094047566e-13	1.3248265991196962e-13
-0.5278660171779821	3.125643792522886e-12	2.1470171673263074e-11	5.20975342204077e-9	6.171006440368131e-10	3.4955642672869486e-10	1.1484831951482454e-11	2.1341507410788956e-12	6.698659981851685e-13	2.7498930292953685e-13	1.332023479289561e-13
-0.5277660171779821	3.135697947788534e-12	2.1516106802648592e-11	5.13751671981611e-9	6.194111016229071e-10	3.5346094105240446e-10	1.1564416603982439e-11	2.1472265714471934e-12	6.737283290950359e-13	2.7651741684055725e-13	1.3392430620726243e-13
-0.5276660171779821	3.145747756748009e-12	2.1561917421016106e-11	5.066986632237618e-9	6.217275913898235e-10	3.5740993195112603e-10	1.1644425467562831e-11	2.1603571068642673e-12	6.776047999481532e-13	2.7805065843378144e-13	1.346485412885196e-13
-0.5275660171779821	3.15579324622259e-12	2.1607604144136826e-11	4.998107768997855e-9	6.240501639543456e-10	3.6140397466841823e-10	1.1724860773017143e-11	2.1735425638131968e-12	6.814954587837246e-13	2.795890435178949e-13	1.3537505973309827e-13
-0.5274660171779821	3.1658344429878464e-12	2.165316758473877e-11	4.930827006795316e-9	6.263788700687956e-10	3.6544365307053466e-10	1.1805724763445753e-11	2.1867831596479648e-12	6.85400353804696e-13	2.8113258795018594e-13	1.3610386812016665e-13
-0.5273660171779821	3.1758713737736747e-12	2.1698608352523902e-11	4.865093377921703e-9	6.287137606236822e-10	3.6952955979574255e-10	1.1887019694328152e-11	2.2000791125969853e-12	6.893195333783153e-13	2.8268130763669076e-13	1.3683497304774529e-13
-0.527266017177982	3.185904065264586e-12	2.1743927054186927e-11	4.800857965218664e-9	6.310548866503927e-10	3.736622964066259e-10	1.1968747833596775e-11	2.2134306417668962e-12	6.932530460367105e-13	2.8423521853235525e-13	1.3756838113276466e-13
-0.5271660171779821	3.1959325440998535e-12	2.1789124293432213e-11	4.7380738029887495e-9	6.334022993238474e-10	3.778424735453673e-10	1.2050911461710188e-11	2.226837967146121e-12	6.972009404774719e-13	2.857943366411809e-13	1.3830409901111446e-13
-0.5270660171779821	3.205956836873658e-12	2.1834200670991534e-11	4.676695783477445e-9	6.357560499651868e-10	3.8207071109218076e-10	1.2133512871727679e-11	2.2403013096086386e-12	7.011632655642279e-13	2.8735867801638e-13	1.390421333377042e-13
-0.5269660171779821	3.2159769701353174e-12	2.1879156784642052e-11	4.616680568569804e-9	6.381161900444582e-10	3.863476383268636e-10	1.2216554369383994e-11	2.253820890917721e-12	7.05140070327238e-13	2.889282587605417e-13	1.3978249078651927e-13
-0.5268660171779821	3.2259929703894013e-12	2.192399322922271e-11	4.5579865063706035e-9	6.404827711832805e-10	3.9067389409358457e-10	1.2300038273164143e-11	2.2673969337295763e-12	7.091314039639636e-13	2.905030950257692e-13	1.405251780506699e-13
-0.5267660171779821	3.236004864096015e-12	2.1968710596652437e-11	4.500573552361451e-9	6.428558451575558e-10	3.95050126969e-10	1.238396691437951e-11	2.281029661597203e-12	7.131373158396657e-13	2.920832030138543e-13	1.4127020184245757e-13
-0.5266660171779821	3.246012677670897e-12	2.201330947594698e-11	4.444403194847956e-9	6.452354639001584e-10	3.9947699543373164e-10	1.2468342637243842e-11	2.294719298974143e-12	7.171578554880061e-13	2.936685989764224e-13	1.420175688934246e-13
-0.5265660171779821	3.2560164374855927e-12	2.2057790453235457e-11	4.389438384432511e-9	6.476216795036085e-10	4.039551680472979e-10	1.2553167798949558e-11	2.3084660712181604e-12	7.21193072611606e-13	2.9525929921509067e-13	1.4276728595441056e-13
-0.5264660171779821	3.2660161698676554e-12	2.210215411177769e-11	4.3356434672646635e-9	6.500145442228044e-10	4.0848532362660216e-10	1.2638444769745397e-11	2.3222702045951503e-12	7.252430170826699e-13	2.9685532008163137e-13	1.4351935979560916e-13
-0.5263660171779821	3.2760119011007825e-12	2.2146401031980892e-11	4.2829841218386965e-9	6.524141104777121e-10	4.1306815142802205e-10	1.272417593301363e-11	2.3361319262829325e-12	7.293077389435711e-13	2.9845667797812144e-13	1.4427379720662788e-13
-0.526266017177982	3.2860036574251323e-12	2.2190531791416624e-11	4.2314272991246135e-9	6.54820430856093e-10	4.1770435133321187e-10	1.2810363685348666e-11	2.350051464375096e-12	7.333872884074562e-13	3.000633893571131e-13	1.4503060499654398e-13
-0.5261660171779821	3.2959914650372546e-12	2.2234546964836644e-11	4.1809411658313425e-9	6.572335581161966e-10	4.2239463403865436e-10	1.28970104366348e-11	2.3640290478847556e-12	7.374817158588192e-13	3.016754707217758e-13	1.4578978999395468e-13
-0.5260660171779821	3.3059753500904613e-12	2.227844712418995e-11	4.131495050616029e-9	6.596535451895115e-10	4.271397212491485e-10	1.298411861012633e-11	2.3780649067485523e-12	7.415910718541452e-13	3.0329293862607074e-13	1.4655135904704525e-13
-0.5259660171779821	3.3159553386949925e-12	2.2322232838639535e-11	4.0830593930661874e-9	6.620804451834968e-10	4.319403458752125e-10	1.3071690642526942e-11	2.39215927183051e-12	7.45715407122497e-13	3.0491580967491106e-13	1.4731531902364178e-13
-0.5258660171779821	3.325931456918074e-12	2.2365904674577315e-11	4.035605695290068e-9	6.645143113842943e-10	4.3679725223453695e-10	1.3159728984069296e-11	2.4063123749258557e-12	7.498547725661095e-13	3.0654410052431206e-13	1.4808167681126532e-13
-0.5257660171779821	3.335903730784176e-12	2.2409463195641405e-11	3.989106475965158e-9	6.669551972594899e-10	4.4171119625761233e-10	1.3248236098596337e-11	2.420524448765017e-12	7.540092192610148e-13	3.0817782788155734e-13	1.4885043931719407e-13
-0.5256660171779821	3.345872186275135e-12	2.245290896273167e-11	3.943535226701685e-9	6.694031564608644e-10	4.4668294569758854e-10	1.3337214463642162e-11	2.4347957270175283e-12	7.581787984576413e-13	3.0981700850536244e-13	1.4962161346851808e-13
-0.5255660171779821	3.3558368493303615e-12	2.2496242534025757e-11	3.898866370588716e-9	6.718582428271469e-10	4.517132803444794e-10	1.3426666570513892e-11	2.449126444296019e-12	7.623635615814492e-13	3.114616592060351e-13	1.5039520621220105e-13
-0.5254660171779821	3.3657977458470553e-12	2.2539464464995114e-11	3.855075222797993e-9	6.743205103867909e-10	4.5680299224381235e-10	1.351659492437395e-11	2.463516836160132e-12	7.665635602335227e-13	3.131117968456411e-13	1.5117122451513612e-13
-0.5253660171779821	3.375754901680231e-12	2.2582575308420125e-11	3.812137953130228e-9	6.767900133607304e-10	4.619528859198248e-10	1.3607002044322636e-11	2.47796713912056e-12	7.707788461912051e-13	3.147674383381615e-13	1.5194967536420308e-13
-0.525266017177982	3.385708342643076e-12	2.262557561440654e-11	3.770031550393456e-9	6.79266806165189e-10	4.671637786033335e-10	1.3697890463481812e-11	2.4924775906430744e-12	7.750094714087124e-13	3.164286006496652e-13	1.527305657663331e-13
-0.5251660171779821	3.395658094506933e-12	2.2668465930400184e-11	3.728733788512054e-9	6.8175094341443e-10	4.724365004643231e-10	1.3789262729078038e-11	2.5070484291524303e-12	7.792554880177446e-13	3.18095300798461e-13	1.5351390274855681e-13
-0.5250660171779821	3.405604183001611e-12	2.2711246801202883e-11	3.68822319427093e-9	6.842424799236009e-10	4.777718948495005e-10	1.3881121402527915e-11	2.5216798940365825e-12	7.835169483281376e-13	3.1976755585527704e-13	1.5429969335807483e-13
-0.5249660171779821	3.415546633815473e-12	2.2753918768987415e-11	3.6484790166039554e-9	6.867414707115034e-10	4.831708185247533e-10	1.3973469059522234e-11	2.5363722256505688e-12	7.877939048284608e-13	3.214453829434105e-13	1.5508794466230784e-13
-0.5248660171779821	3.4254854725956945e-12	2.279648237331343e-11	3.6094811973437545e-9	6.892479710034483e-10	4.886341419227913e-10	1.4066308290112186e-11	2.551125665320793e-12	7.920864101866892e-13	3.231287992389146e-13	1.5587866374896384e-13
-0.5247660171779821	3.435420724948283e-12	2.2838938151141546e-11	3.571210343352211e-9	6.917620362340458e-10	4.941627493959769e-10	1.4159641698794645e-11	2.565940455348921e-12	7.963945172507777e-13	3.248178219707414e-13	1.5667185772609064e-13
-0.5246660171779821	3.445352416438388e-12	2.2881286636849037e-11	3.533647699958609e-9	6.942837220500607e-10	4.997575394745493e-10	1.4253471904599334e-11	2.580816839016121e-12	8.007182790493463e-13	3.265124684209247e-13	1.5746753372213932e-13
-0.5245660171779821	3.455280572590381e-12	2.2923528362244696e-11	3.4967751256346002e-9	6.968130843132669e-10	5.054194251303326e-10	1.434780154117596e-11	2.595755060587177e-12	8.050577487922908e-13	3.282127559247464e-13	1.582656988860249e-13
-0.5244660171779821	3.465205218888038e-12	2.2965663856583148e-11	3.460575067840983e-9	6.993501791032757e-10	5.111493340460451e-10	1.4442633256881334e-11	2.6107553653145663e-12	8.094129798714157e-13	3.2991870187088997e-13	1.590663603871805e-13
-0.5243660171779821	3.4751263807747622e-12	2.3007693646580446e-11	3.4250305399841463e-9	7.018950627204457e-10	5.16948208890416e-10	1.4537969714868794e-11	2.625817999442785e-12	8.137840258611099e-13	3.316303237016353e-13	1.5986952541562653e-13
-0.524266017177982	3.485044083653663e-12	2.3049618256427935e-11	3.3901250994238293e-9	7.044477916887229e-10	5.228170075991469e-10	1.4633813593176044e-11	2.6409432102123844e-12	8.181709405189568e-13	3.3334763891300375e-13	1.606752011820246e-13
-0.5241660171779821	3.4949583528877454e-12	2.3091438207806945e-11	3.3558428264786117e-9	7.070084227585494e-10	5.287567036619328e-10	1.4730167584815022e-11	2.6561312458642228e-12	8.225737777863839e-13	3.3507066505493895e-13	1.614833949177379e-13
-0.5240660171779821	3.5048692138001685e-12	2.3133154019903846e-11	3.322168304375716e-9	7.095770129097742e-10	5.34768286415715e-10	1.4827034397862335e-11	2.6713823556437956e-12	8.269925917893411e-13	3.367994197314809e-13	1.622941138748996e-13
-0.5239660171779821	3.514776691674218e-12	2.317476620942313e-11	3.2890866000984465e-9	7.121536193545342e-10	5.408527613441916e-10	1.4924416755549032e-11	2.6866967898053144e-12	8.314274368389059e-13	3.385339206009244e-13	1.6310736532646176e-13
-0.5238660171779821	3.524680811753646e-12	2.3216275290602993e-11	3.2565832460845027e-9	7.147382995402112e-10	5.47011150383902e-10	1.5022317396352586e-11	2.702074799616094e-12	8.358783674319775e-13	3.402741853760033e-13	1.6392315656626736e-13
-0.5237660171779821	3.5345815992427676e-12	2.3257681775228718e-11	3.224644222732236e-9	7.173311111523594e-10	5.532444922369156e-10	1.5120739074088424e-11	2.7175166373607853e-12	8.403454382519101e-13	3.4202023182405383e-13	1.6474149490910712e-13
-0.5236660171779821	3.544479079306603e-12	2.3298986172647075e-11	3.193255941674136e-9	7.199321121176531e-10	5.59553842690366e-10	1.521968455800237e-11	2.733022556345725e-12	8.448287041691805e-13	3.4377207776719677e-13	1.6556238769077993e-13
-0.5235660171779821	3.5543732770710314e-12	2.3340188989779692e-11	3.1624052297794134e-9	7.225413606068409e-10	5.659402749429454e-10	1.53191566328634e-11	2.748592810903164e-12	8.493282202420279e-13	3.4552974108249434e-13	1.6638584226815418e-13
-0.5234660171779821	3.564264217623042e-12	2.3381290731138105e-11	3.132079313849169e-9	7.251589150377478e-10	5.724048799386011e-10	1.541915809905795e-11	2.764227656395732e-12	8.538440417171657e-13	3.4729323970214516e-13	1.6721186601923627e-13
-0.5233660171779821	3.5741519260107723e-12	2.3422291898836312e-11	3.1022658059699054e-9	7.277848340782335e-10	5.789487667075226e-10	1.5519691772683344e-11	2.7799273492206783e-12	8.583762240303817e-13	3.4906259161363947e-13	1.6804046634322254e-13
-0.523266017177982	3.5840364272437614e-12	2.346319299260531e-11	3.072952689493427e-9	7.304191766492246e-10	5.855730627146959e-10	1.562076048564339e-11	2.7956921468143972e-12	8.629248228072682e-13	3.5083781485994947e-13	1.6887165066057206e-13
-0.5231660171779821	3.593917746292999e-12	2.350399450980616e-11	3.0441283056123346e-9	7.330620019277029e-10	5.922789142161005e-10	1.5722367085743026e-11	2.8115223076566077e-12	8.674898938638338e-13	3.5261892753968667e-13	1.697054264130581e-13
-0.5230660171779821	3.603795908091263e-12	2.3544696945444208e-11	3.0157813405019343e-9	7.357133693497675e-10	5.990674866229064e-10	1.5824514436785467e-11	2.827418091275038e-12	8.720714932072293e-13	3.5440594780730054e-13	1.705418010638404e-13
-0.5229660171779821	3.6136709375330646e-12	2.3585300792181438e-11	2.9879008130019692e-9	7.38373338613647e-10	6.059399648736708e-10	1.592720541866781e-11	2.8433797582496324e-12	8.766696770363805e-13	3.561988938732316e-13	1.713807820975205e-13
-0.5228660171779821	3.6235428594750467e-12	2.3625806540351476e-11	2.960476062811944e-9	7.410419696828128e-10	6.128975538149254e-10	1.6030442927479714e-11	2.8594075702172357e-12	8.812845017427124e-13	3.579977840041165e-13	1.7222237702021652e-13
-0.5227660171779821	3.633411698735859e-12	2.366621467797109e-11	2.9334967391754244e-9	7.437193227889891e-10	6.199414785901924e-10	1.6134229875599974e-11	2.8755017898758403e-12	8.859160239107726e-13	3.5980263652293334e-13	1.7306659335960873e-13
-0.5226660171779821	3.6432774800965586e-12	2.3706525690754262e-11	2.9069527900304928e-9	7.464054584352887e-10	6.270729850378074e-10	1.6238569191796095e-11	2.8916626809891925e-12	8.905643003189473e-13	3.616134698092026e-13	1.7391343866501544e-13
-0.5225660171779821	3.653140228300665e-12	2.374674006212579e-11	2.880834451604502e-9	7.491004373993258e-10	6.34293340097673e-10	1.6343463821323677e-11	2.9078905083914286e-12	8.952293879401726e-13	3.6343030229916565e-13	1.7476292050745802e-13
-0.5224660171779821	3.6629999680542856e-12	2.3786858273233232e-11	2.855132238431942e-9	7.518043207363049e-10	6.416038322271573e-10	1.6448916726025752e-11	2.924185537991411e-12	8.999113439425548e-13	3.6525315248595106e-13	1.7561504647971695e-13
-0.5223660171779821	3.6728567240263154e-12	2.3826880802960146e-11	2.8298369337762954e-9	7.545171697821792e-10	6.490057718264461e-10	1.6554930884433518e-11	2.940548036777346e-12	9.046102256901088e-13	3.6708203891976046e-13	1.7646982419639583e-13
-0.522266017177982	3.682710520848649e-12	2.3866808127939896e-11	2.804939580436838e-9	7.572390461568319e-10	6.565004916735768e-10	1.666150929186847e-11	2.9569782728215476e-12	9.093260907434614e-13	3.689169802080633e-13	1.7732726129399674e-13
-0.5221660171779821	3.692561383116151e-12	2.390664072256698e-11	2.7804314719230276e-9	7.599700117671975e-10	6.640893473692803e-10	1.6768654960542883e-11	2.9734765152847067e-12	9.14058996860496e-13	3.707579950157524e-13	1.7818736543097022e-13
-0.5220660171779821	3.7024093353870384e-12	2.394637905901063e-11	2.7563041439792565e-9	7.627101288104953e-10	6.717737177921126e-10	1.6876370919663595e-11	2.990043034420812e-12	9.1880900199709e-13	3.7260510206534267e-13	1.7905014428778855e-13
-0.5219660171779821	3.7122544021828595e-12	2.3986023607227372e-11	2.732549366444602e-9	7.654594597774243e-10	6.795550055639252e-10	1.6984660215535002e-11	3.0066781015816493e-12	9.235761643078133e-13	3.7445832013715603e-13	1.7991560556701043e-13
-0.5218660171779821	3.7220966079887146e-12	2.4025574834972984e-11	2.7091591354322347e-9	7.682180674553818e-10	6.87434637526047e-10	1.7093525911662593e-11	3.0233819892214537e-12	9.283605421466045e-13	3.763176680694894e-13	1.8078375699334008e-13
-0.5217660171779821	3.731935977253506e-12	2.4065033207816036e-11	2.6861256658141295e-9	7.709860149317343e-10	6.954140652264846e-10	1.7202971088858435e-11	3.0401549709017056e-12	9.331621940675324e-13	3.781831647588216e-13	1.8165460631370222e-13
-0.5216660171779821	3.741772534389867e-12	2.410439918914896e-11	2.6634413839971956e-9	7.737633655970376e-10	7.034947654183026e-10	1.7312998845345533e-11	3.056997321295699e-12	9.379811788254269e-13	3.8005482915996924e-13	1.8252816129729598e-13
-0.5215660171779821	3.751606303774467e-12	2.414367324020107e-11	2.6410989209787834e-9	7.765501831483548e-10	7.116782405696449e-10	1.7423612296864624e-11	3.073909316193354e-12	9.428175553766477e-13	3.8193268028629137e-13	1.8340442973566645e-13
-0.5214660171779821	3.761437309748182e-12	2.4182855820050995e-11	2.6190911056681388e-9	7.793465315925479e-10	7.199660193855748e-10	1.7534814576780595e-11	3.090891232505943e-12	9.476713828797887e-13	3.838167372098758e-13	1.8428341944277518e-13
-0.5213660171779821	3.7712655766161645e-12	2.4221947385638113e-11	2.597410958462944e-9	7.821524752495915e-10	7.283596573420883e-10	1.7646608836190078e-11	3.1079433482708578e-12	9.525427206963742e-13	3.857070190617119e-13	1.851651382550554e-13
-0.521266017177982	3.781091128648033e-12	2.4260948391775227e-11	2.576051685069556e-9	7.849680787559171e-10	7.368607372326407e-10	1.7758998244029466e-11	3.1250659426564103e-12	9.574316283915914e-13	3.876035450318878e-13	1.860495940314875e-13
-0.521166017177982	3.790913990077977e-12	2.429985929116021e-11	2.5550066705564317e-9	7.877934070677664e-10	7.454708697274522e-10	1.787198598718363e-11	3.1422592959665667e-12	9.623381657350085e-13	3.8950633436977027e-13	1.8693679465365733e-13
-0.5210660171779821	3.80073418510499e-12	2.4338680534387973e-11	2.5342694736304602e-9	7.906285254645882e-10	7.541916939460885e-10	1.7985575270596087e-11	3.15952368964593e-12	9.67262392701304e-13	3.914154063842028e-13	1.878267480258316e-13
-0.5209660171779821	3.810551737892972e-12	2.4377412569962577e-11	2.513833821127039e-9	7.934734995524255e-10	7.630248780434443e-10	1.8099769317378797e-11	3.1768594062844913e-12	9.722043694709924e-13	3.9333078044368383e-13	1.8871946207501808e-13
-0.5208660171779821	3.820366672570888e-12	2.4416055844308533e-11	2.4936936027046533e-9	7.963283952673484e-10	7.719721198096815e-10	1.8214571368923496e-11	3.1942667296225058e-12	9.771641564311542e-13	3.9525247597656625e-13	1.896149447510361e-13
-0.5207660171779821	3.830179013232845e-12	2.445461080178268e-11	2.4738428657349538e-9	7.991932788788768e-10	7.810351472843826e-10	1.832998468501323e-11	3.2117459445554366e-12	9.821418141761419e-13	3.971805124712358e-13	1.9051320402657844e-13
-0.5206660171779821	3.8399887839383786e-12	2.4493077884686147e-11	2.4542758103806487e-9	8.020682169934748e-10	7.902157193853962e-10	1.84460125439352e-11	3.2292973371388553e-12	9.87137403508368e-13	3.991149094763076e-13	1.9141424789728822e-13
-0.5205660171779821	3.849796008712484e-12	2.453145753327521e-11	2.4349867848529407e-9	8.049532765580191e-10	7.995156265526618e-10	1.856265824259386e-11	3.246921194593361e-12	9.921509854390003e-13	4.010556866008219e-13	1.923180843818175e-13
-0.5204660171779821	3.859600711545821e-12	2.456975018577351e-11	2.4159702808410523e-9	8.078485248633115e-10	8.08936691407519e-10	1.8679925096625015e-11	3.2646178053095987e-12	9.971826211887107e-13	4.030028635144255e-13	1.932247215218987e-13
-0.5203660171779821	3.8694029163948115e-12	2.460795627838262e-11	2.397220929106919e-9	8.107540295476106e-10	8.184807694278605e-10	1.8797816440510458e-11	3.2823874588531883e-12	1.0022323721884254e-12	4.0495645994757074e-13	1.9413416738241179e-13
-0.520266017177982	3.879202647181828e-12	2.4646076245293997e-11	2.3787334952381015e-9	8.136698586001879e-10	8.281497496396066e-10	1.8916335627693754e-11	3.300230445969772e-12	1.0073003000800636e-12	4.0691649569170566e-13	1.9504643005145368e-13
-0.520166017177982	3.888999927795391e-12	2.4684110518700492e-11	2.3605028755523535e-9	8.165960803649232e-10	8.379455553248922e-10	1.9035486030696548e-11	3.3181470585900686e-12	1.0123864667173057e-12	4.088829905994743e-13	1.959615176404089e-13
-0.5200660171779821	3.898794782090128e-12	2.4722059528806183e-11	2.3425240931476097e-9	8.195327635438661e-10	8.478701447474841e-10	1.9155271041235392e-11	3.336137589834819e-12	1.0174909341663053e-12	4.1085596458489623e-13	1.968794382840075e-13
-0.5199660171779821	3.908587233887159e-12	2.4759923703839108e-11	2.3247922940919197e-9	8.224799772009087e-10	8.579255118958848e-10	1.927569407034005e-11	3.354202334020033e-12	1.022613764706483e-12	4.128354376235774e-13	1.9780020014041102e-13
-0.5198660171779821	3.918377306974039e-12	2.4797703470061416e-11	2.3073027437471264e-9	8.254377907654063e-10	8.681136872445743e-10	1.9396758548471823e-11	3.372341586661952e-12	1.0277550208312632e-12	4.148214297528988e-13	1.9872381139126437e-13
-0.5197660171779821	3.928165025105055e-12	2.4835399251780367e-11	2.2900508232210577e-9	8.284062740358661e-10	8.784367385339491e-10	1.951846792564329e-11	3.3905556444822416e-12	1.0329147652488397e-12	4.168139610722121e-13	1.9965028024177904e-13
-0.5196660171779821	3.9379504120012485e-12	2.48730114713595e-11	2.2730320259434994e-9	8.313854971836379e-10	8.888967715694431e-10	1.964082567153825e-11	3.40884480541309e-12	1.0380930608829294e-12	4.188130517430328e-13	2.0057961492079161e-13
-0.5195660171779821	3.947733491350606e-12	2.491054054922933e-11	2.2562419543604146e-9	8.343755307566515e-10	8.994959310403916e-10	1.9763835275633022e-11	3.4272093686024397e-12	1.043289970873547e-12	4.208187219892468e-13	2.015118236808404e-13
-0.5194660171779821	3.9575142868082535e-12	2.4947986903898272e-11	2.2396763167421587e-9	8.373764456831652e-10	9.102364013591652e-10	1.988750024731843e-11	3.4456496344191587e-12	1.048505558577784e-12	4.2283099209730454e-13	2.0244691479823396e-13
-0.5193660171779821	3.96729282199654e-12	2.498535095196302e-11	2.223330924100977e-9	8.403883132755376e-10	9.211204075211599e-10	2.0011824116022127e-11	3.4641659044582097e-12	1.0537398875705535e-12	4.248498824164145e-13	2.0338489657312006e-13
-0.5192660171779822	3.97706912050512e-12	2.502263310811913e-11	2.2072016872137416e-9	8.434112052340305e-10	9.321502159862147e-10	2.0136810431332194e-11	3.4827584815459167e-12	1.0589930216453673e-12	4.268754133587461e-13	2.0432577732955268e-13
-0.519166017177982	3.9868432058913256e-12	2.505983378517275e-11	2.1912846137454994e-9	8.464451936506732e-10	9.433281355821475e-10	2.0262462763122323e-11	3.5014276697453734e-12	1.064265024815158e-12	4.2890760539964315e-13	2.0526956541557353e-13
-0.5190660171779821	3.996615101679909e-12	2.5096953394048876e-11	2.1755758054702483e-9	8.49490351013052e-10	9.546565184307944e-10	2.0388784701674992e-11	3.5201737743613767e-12	1.0695559613129744e-12	4.3094647907779027e-13	2.0621626920326576e-13
-0.5189660171779821	4.006384831363616e-12	2.5133992343804024e-11	2.1600714555848605e-9	8.525467502082707e-10	9.661377608976207e-10	2.051577985780976e-11	3.538997101946125e-12	1.0748658955928422e-12	4.3299205499544967e-13	2.0716589708884209e-13
-0.5188660171779821	4.016152418403074e-12	2.5170951041635663e-11	2.144767846113026e-9	8.55614464526829e-10	9.7777430456511e-10	2.0643451863008827e-11	3.557897960304365e-12	1.0801948923305177e-12	4.350443538186503e-13	2.0811845749270633e-13
-0.5187660171779821	4.0259178862269915e-12	2.5207829892892328e-11	2.1296613453951987e-9	8.586935676665677e-10	9.895686372309137e-10	2.077180436954513e-11	3.5768766584987667e-12	1.0855430164242837e-12	4.371033962773894e-13	2.0907395885952658e-13
-0.5186660171779821	4.0356812582322924e-12	2.5244629301084012e-11	2.114748405661795e-9	8.617841337366402e-10	1.0015232939313823e-9	2.0900841050610562e-11	3.595933506855299e-12	1.090910332995721e-12	4.391692031658291e-13	2.100324096583065e-13
-0.5185660171779821	4.045442557784207e-12	2.5281349667892405e-11	2.10002556068625e-9	8.648862372615137e-10	1.0136408579912088e-9	2.1030565600445812e-11	3.6150688169686647e-12	1.0962969073905132e-12	4.412417953425108e-13	2.109938183824583e-13
-0.5184660171779821	4.05520180821657e-12	2.5317991393181518e-11	2.0854894235148657e-9	8.679999531850145e-10	1.0259239620999731e-9	2.116098173447063e-11	3.6342829017077703e-12	1.1017028051792741e-12	4.4332119373056283e-13	2.1195819354987536e-13
-0.5183660171779821	4.064959032831728e-12	2.5354554875006574e-11	2.071136684270748e-9	8.711253568743609e-10	1.0383752894162905e-9	2.1292093189414655e-11	3.6535760752210766e-12	1.1071280921582911e-12	4.4540741931788907e-13	2.1292554370300102e-13
-0.518266017177982	4.074714254900949e-12	2.539104050962538e-11	2.056964108029029e-9	8.742625241242906e-10	1.0509975747005292e-9	2.142390372345021e-11	3.672948652942228e-12	1.112572834350389e-12	4.475004931574003e-13	2.1389587740890698e-13
-0.518166017177982	4.084467497664222e-12	2.5427448691506707e-11	2.042968532760502e-9	8.774115311611268e-10	1.063793605476633e-9	2.1556417116323796e-11	3.692400951595363e-12	1.1180370980056622e-12	4.49600436367182e-13	2.1486920325935706e-13
-0.5180660171779821	4.094218784330762e-12	2.5463779813341967e-11	2.0291468673415826e-9	8.805724546470023e-10	1.0767662232244006e-9	2.168963716949199e-11	3.711933289200888e-12	1.1235209496023705e-12	4.5170727013075214e-13	2.1584552987089093e-13
-0.5179660171779821	4.103968138078792e-12	2.5500034266052947e-11	2.015496089627723e-9	8.83745371683974e-10	1.0899183246025174e-9	2.1823567706254293e-11	3.731545985080769e-12	1.129024455847669e-12	4.5382101569722135e-13	2.168248658848861e-13
-0.5178660171779821	4.113715582056063e-12	2.5536212438803993e-11	2.0020132445882325e-9	8.869303598183017e-10	1.1032528627037869e-9	2.1958212571890312e-11	3.7512393598643935e-12	1.1345476836785055e-12	4.559416943815407e-13	2.1780721996764194e-13
-0.5177660171779821	4.123461139379564e-12	2.557231471900926e-11	1.9886954425000843e-9	8.901274970446451e-10	1.1167728483431082e-9	2.209357563379515e-11	3.771013735493953e-12	1.1400907002623546e-12	4.580693275646837e-13	2.1879260081044725e-13
-0.5176660171779821	4.133204833136074e-12	2.560834149234435e-11	1.975539857198775e-9	8.933368618103896e-10	1.1304813513795024e-9	2.2229660781617906e-11	3.7908694352302314e-12	1.1456535729981045e-12	4.602039366938756e-13	2.19781017129656e-13
-0.5175660171779821	4.142946686381925e-12	2.564429314275423e-11	1.9625437243839817e-9	8.965585330199102e-10	1.1443815020729159e-9	2.2366471927398986e-11	3.8108067836580645e-12	1.1512363695168366e-12	4.623455432827789e-13	2.2077247766675592e-13
-0.5174660171779821	4.152686722143415e-12	2.5680170052463905e-11	1.9497043399781884e-9	8.997925900389693e-10	1.158476492477123e-9	2.250401300571052e-11	3.830826106692274e-12	1.1568391576826795e-12	4.644941689117333e-13	2.2176699118844947e-13
-0.5173660171779821	4.162424963416811e-12	2.571597260198749e-11	1.9370190585363684e-9	9.030391126990805e-10	1.1727695778695898e-9	2.2642287973796293e-11	3.8509277315832275e-12	1.1624620055936385e-12	4.666498352279569e-13	2.2276456648673003e-13
-0.5172660171779822	4.172161433168462e-12	2.5751701170137314e-11	1.9244852917047268e-9	9.062981813019111e-10	1.1872640782195054e-9	2.2781300811712767e-11	3.871111986922571e-12	1.1681049815824033e-12	4.688125639457516e-13	2.2376521237894598e-13
-0.517166017177982	4.181896154335088e-12	2.57873561340343e-11	1.9121005067270445e-9	9.095698766237722e-10	1.2019633796952218e-9	2.2921055522472063e-11	3.891379202649121e-12	1.1737681542172423e-12	4.709823768467336e-13	2.2476893770789237e-13
-0.5170660171779821	4.19162914982369e-12	2.5822937869115422e-11	1.8998622249968426e-9	9.128542799200507e-10	1.216870936212039e-9	2.3061556132183635e-11	3.911729710054403e-12	1.1794515923027374e-12	4.731592957800194e-13	2.2577575134186398e-13
-0.5169660171779821	4.2013604425118215e-12	2.58584467491446e-11	1.8877680206535987e-9	9.161514729297812e-10	1.2319902710220062e-9	2.3202806690200058e-11	3.932163841788717e-12	1.1851553648807443e-12	4.753433426624725e-13	2.267856621747487e-13
-0.5168660171779821	4.211090055247754e-12	2.5893883146221318e-11	1.875815519221708e-9	9.194615378801991e-10	1.2473249783465675e-9	2.3344811269261667e-11	3.952681931866894e-12	1.1908795412311769e-12	4.775345394789063e-13	2.277986791261012e-13
-0.5167660171779821	4.220818010850497e-12	2.5929247430789484e-11	1.8640023962906083e-9	9.227845574913116e-10	1.2628787250536275e-9	2.3487573965642184e-11	3.973284315674117e-12	1.1966241908728429e-12	4.797329082822936e-13	2.288148111412081e-13
-0.5166660171779821	4.2305443321100264e-12	2.596453997164673e-11	1.8523263762345384e-9	9.261206149805569e-10	1.2786552523803875e-9	2.3631098899296242e-11	3.993971329971858e-12	1.2023893835643523e-12	4.819384711939912e-13	2.298340671911739e-13
-0.5165660171779821	4.240269041787312e-12	2.599976113595339e-11	1.8407852309708613e-9	9.294697940674681e-10	1.2946583777033254e-9	2.3775390214007605e-11	4.014743312903813e-12	1.2081751893049142e-12	4.841512504039572e-13	2.3085645627299694e-13
-0.5164660171779821	4.2499921626146095e-12	2.603491128924163e-11	1.829376778755214e-9	9.328321789783848e-10	1.3108919963567854e-9	2.392045207753816e-11	4.03560060400182e-12	1.2139816783352294e-12	4.863712681709765e-13	2.318819874096399e-13
-0.5163660171779821	4.259713717295362e-12	2.6069990795423486e-11	1.8180988830125626e-9	9.362078544511885e-10	1.3273600835017173e-9	2.406628868177776e-11	4.0565435441917955e-12	1.2198089211383295e-12	4.885985468228554e-13	2.329106696501095e-13
-0.516266017177982	4.269433728504554e-12	2.610500001680093e-11	1.8069494512028599e-9	9.395969057401144e-10	1.3440666960461804e-9	2.4212904242895993e-11	4.077572475799865e-12	1.2256569884404758e-12	4.90833108756677e-13	2.339425120695358e-13
-0.516166017177982	4.2791522188886794e-12	2.6139939314073968e-11	1.7959264337200554e-9	9.429994186205577e-10	1.3610159746190772e-9	2.4360303001493705e-11	4.098687742558215e-12	1.2315259512119805e-12	4.930749764389876e-13	2.349775237692456e-13
-0.5160660171779821	4.288869211066025e-12	2.6174809046349326e-11	1.785027822823286e-9	9.464154793939565e-10	1.3782121455990943e-9	2.450848922275694e-11	4.119889689611312e-12	1.2374158806681265e-12	4.953241724060458e-13	2.3601571387684504e-13
-0.5159660171779821	4.298584727626659e-12	2.6209609571149443e-11	1.7742516515995118e-9	9.498451748927015e-10	1.3956595232002773e-9	2.4657467196610954e-11	4.1411786635219715e-12	1.2433268482700118e-12	4.975807192640327e-13	2.370570915462924e-13
-0.5158660171779821	4.3082987911326015e-12	2.6244341244420798e-11	1.7635959929559321e-9	9.532885924850663e-10	1.4133625116162141e-9	2.4807241237875185e-11	4.162555012277297e-12	1.2492589257254306e-12	4.9984463968927e-13	2.381016659579791e-13
-0.5157660171779821	4.3180114241179986e-12	2.6279004420542632e-11	1.753058958641945e-9	9.56745820080219e-10	1.431325607224738e-9	2.4957815686420198e-11	4.184019085295054e-12	1.2552121849897634e-12	5.021159564284561e-13	2.391494463188041e-13
-0.5156660171779821	4.32772264908919e-12	2.63135994523356e-11	1.7426386982989786e-9	9.602169461332492e-10	1.4495534008549694e-9	2.5109194907324835e-11	4.205571233429675e-12	1.2611866982668548e-12	5.043946922988788e-13	2.4020044186225977e-13
-0.5155660171779821	4.33743248852488e-12	2.6348126691069796e-11	1.7323333985377246e-9	9.637020596502351e-10	1.4680505801187687e-9	2.5261383291034728e-11	4.227211808978506e-12	1.2671825380098901e-12	5.066808701886422e-13	2.412546618485005e-13
-0.5154660171779821	4.347140964876265e-12	2.6382586486473827e-11	1.7221412820417038e-9	9.672012501933923e-10	1.4868219318087424e-9	2.5414385253522477e-11	4.24894116568811e-12	1.2731997769223372e-12	5.089745130569092e-13	2.4231211556443115e-13
-0.5153660171779821	4.356848100567056e-12	2.6416979186742384e-11	1.712060606696277e-9	9.707146078861882e-10	1.5058723443647639e-9	2.5568205236447368e-11	4.270759658760316e-12	1.279238487958743e-12	5.112756439340997e-13	2.433728123237778e-13
-0.5152660171779821	4.366553917993845e-12	2.645130513854562e-11	1.7020896647424078e-9	9.742422234186083e-10	1.525206810411545e-9	2.5722847707318418e-11	4.2926676448587655e-12	1.2852987443257596e-12	5.13584285922143e-13	2.4443676146717743e-13
-0.515166017177982	4.376258439525964e-12	2.64855646870362e-11	1.6922267819541722e-9	9.77784188052365e-10	1.5448304293692665e-9	2.587831715965642e-11	4.314665482115019e-12	1.2913806194829217e-12	5.159004621946966e-13	2.455039723622464e-13
-0.5150660171779821	4.385961687505733e-12	2.6519758175858186e-11	1.6824703168394898e-9	9.813405936262012e-10	1.56474841013981e-9	2.6034618113158055e-11	4.33675353013496e-12	1.2974841871436233e-12	5.182241959973656e-13	2.465744544036653e-13
-0.5149660171779821	4.395663684248627e-12	2.6553885947155478e-11	1.6728186598630801e-9	9.849115325612532e-10	1.5849660738712758e-9	2.619175511386156e-11	4.358932150005148e-12	1.3036095212760047e-12	5.205555106479495e-13	2.4764821701326074e-13
-0.5148660171779821	4.405364452043306e-12	2.658794834157933e-11	1.663270232691173e-9	9.884970978664391e-10	1.6054888568029565e-9	2.6349732734313125e-11	4.381201704299352e-12	1.3097566961038872e-12	5.228944295366652e-13	2.487252696400867e-13
-0.5147660171779821	4.415064013151876e-12	2.6621945698296935e-11	1.6538234874570702e-9	9.920973831438834e-10	1.6263223131937828e-9	2.6508555573733678e-11	4.403562557084761e-12	1.315925786107645e-12	5.252409761263765e-13	2.4980562176050114e-13
-0.5146660171779821	4.424762389809795e-12	2.665587835499863e-11	1.644476906046991e-9	9.957124825943984e-10	1.647472118336858e-9	2.666822825818794e-11	4.426015073928533e-12	1.3221168660251554e-12	5.275951739528237e-13	2.5088928287824414e-13
-0.5145660171779821	4.434459604226206e-12	2.66897466479069e-11	1.6352289994056675e-9	9.993424910230312e-10	1.6689440716630784e-9	2.6828755440753943e-11	4.448559621904304e-12	1.32833001085269e-12	5.299570466248651e-13	2.5197626252452796e-13
-0.5144660171779821	4.444155678583994e-12	2.6723550911783828e-11	1.626078306860829e-9	1.002987503844656e-9	1.6907440999367628e-9	2.699014180169484e-11	4.471196569598759e-12	1.334565295845889e-12	5.323266178247042e-13	2.530665702581143e-13
-0.5143660171779821	4.453850635039864e-12	2.675729147993884e-11	1.6170233954661357e-9	1.0066476170895795e-9	1.7128782605463413e-9	2.7152392048629912e-11	4.493926287118024e-12	1.3408227965206446e-12	5.347039113081245e-13	2.541602156653926e-13
-0.514266017177982	4.463544495724483e-12	2.679096868423652e-11	1.6080628593620165e-9	1.010322927409239e-9	1.73535274489348e-9	2.7315510916708556e-11	4.516749146094332e-12	1.3471025886540432e-12	5.370889509047283e-13	2.5525720836046643e-13
-0.514166017177982	4.473237282742651e-12	2.6824582855104885e-11	1.5991953191537951e-9	1.014013532081929e-9	1.758173881883787e-9	2.7479503168784368e-11	4.539665519692623e-12	1.3534047482853158e-12	5.394817605181627e-13	2.563575579852303e-13
-0.5140660171779821	4.482929018173382e-12	2.6858134321542427e-11	1.5904194213064355e-9	1.0177195290185904e-9	1.7813481415228718e-9	2.7644373595591275e-11	4.56267578261718e-12	1.3597293517167483e-12	5.418823641263683e-13	2.5746127420946037e-13
-0.5139660171779821	4.492619724070083e-12	2.689162341112664e-11	1.5817338375557752e-9	1.0214410167686571e-9	1.8048821386210482e-9	2.7810127015920743e-11	4.585780311118341e-12	1.3660764755146709e-12	5.442907857818195e-13	2.5856836673089054e-13
-0.5138660171779821	4.502309422460493e-12	2.6925050450020555e-11	1.5731372643352129e-9	1.0251780945259094e-9	1.8287826366105368e-9	2.7976768276798946e-11	4.608979482999056e-12	1.3724461965103493e-12	5.467070496117343e-13	2.596788452752961e-13
-0.5137660171779821	4.511998135347058e-12	2.6958415762981163e-11	1.5646284222179026e-9	1.028930862134444e-9	1.8530565514791947e-9	2.814430225366685e-11	4.632273677621699e-12	1.378838591800956e-12	5.491311798183512e-13	2.607927195965767e-13
-0.5136660171779821	4.521685884706897e-12	2.699171967336746e-11	1.5562060553735918e-9	1.032699420094682e-9	1.8777109558247226e-9	2.8312733850561268e-11	4.6556632759149416e-12	1.3852537387505528e-12	5.515632006791486e-13	2.6190999947684637e-13
-0.5135660171779821	4.531372692492e-12	2.7024962503146323e-11	1.5478689310398321e-9	1.0364838695693787e-9	1.9027530830333655e-9	2.848206800029572e-11	4.6791486603803314e-12	1.391691714991002e-12	5.540031365470843e-13	2.630306947265046e-13
-0.5134660171779821	4.541058580629207e-12	2.7058144572901437e-11	1.5396158390071227e-9	1.0402843123897558e-9	1.928190331587859e-9	2.865230966464418e-11	4.702730215099221e-12	1.3981525984229379e-12	5.564510118508416e-13	2.6415481518433134e-13
-0.5133660171779821	4.5507435710205255e-12	2.709126620184012e-11	1.5314455911175577e-9	1.0441008510616623e-9	1.9540302695088415e-9	2.8823463834525762e-11	4.72640832573966e-12	1.4046364672167538e-12	5.589068510950748e-13	2.6528237071756784e-13
-0.5132660171779821	4.560427685543146e-12	2.712432770780082e-11	1.5233570207764907e-9	1.0479335887717815e-9	1.980280638934555e-9	2.89955355301899e-11	4.750183379563166e-12	1.4111433998135523e-12	5.613706788606462e-13	2.6641337122199846e-13
-0.513166017177982	4.570110946049501e-12	2.7157329407260228e-11	1.515348982476905e-9	1.0517826293939033e-9	2.0069493608437975e-9	2.9168529801403466e-11	4.774055765431735e-12	1.417673474926096e-12	5.638425198048696e-13	2.6754782662203647e-13
-0.5130660171779821	4.57979337436752e-12	2.719027161534091e-11	1.507420351336273e-9	1.0556480774952647e-9	2.034044539927082e-9	2.934245172763896e-11	4.798025873814696e-12	1.424226771539811e-12	5.663223986617538e-13	2.686857468708084e-13
-0.5129660171779821	4.589474992300614e-12	2.7223154645818257e-11	1.4995700226450228e-9	1.0595300383429392e-9	2.0615744696115897e-9	2.9517306418264724e-11	4.822094096795793e-12	1.4308033689137545e-12	5.688103402422601e-13	2.698271419502443e-13
-0.5128660171779821	4.5991558216279405e-12	2.7255978811128064e-11	1.4917969114269544e-9	1.0634286179102971e-9	2.0895476372450596e-9	2.9693099012735436e-11	4.84626082808016e-12	1.4374033465816212e-12	5.713063694345372e-13	2.7097202187115926e-13
-0.5127660171779821	4.6088358841044e-12	2.7288744422373154e-11	1.484099952010649e-9	1.0673439228834803e-9	2.1179727294445944e-9	2.9869834680783994e-11	4.870526463001294e-12	1.4440267843526683e-12	5.738105112041665e-13	2.721203966733332e-13
-0.5126660171779821	4.618515201460803e-12	2.7321451789331274e-11	1.4764780976120008e-9	1.0712760606680181e-9	2.1468586376164194e-9	3.004751862261602e-11	4.894891398528224e-12	1.4506737623127658e-12	5.763227905944206e-13	2.7327227642561096e-13
-0.5125660171779821	4.628193795403993e-12	2.735410122046104e-11	1.468930319927173e-9	1.0752251393954289e-9	2.176214463652571e-9	3.0226156069104006e-11	4.9193560332726e-12	1.457344360825362e-12	5.788432327264984e-13	2.7442767122597487e-13
-0.5124660171779821	4.637871687616912e-12	2.7386693022910107e-11	1.4614556087360032e-9	1.0791912679299174e-9	2.2060495258112116e-9	3.0405752281983924e-11	4.943920767495759e-12	1.464038660532471e-12	5.813718627997899e-13	2.7558659120163873e-13
-0.5123660171779821	4.6475488997587986e-12	2.741922750252123e-11	1.454052971515321e-9	1.083174555875141e-9	2.2363733647871724e-9	3.0586312554052875e-11	4.968586003115949e-12	1.4707567423556857e-12	5.839087060921091e-13	2.767490465091309e-13
-0.5122660171779821	4.657225453465291e-12	2.7451704963840386e-11	1.4467214330620114e-9	1.0871751135810356e-9	2.267195749979909e-9	3.076784220936864e-11	4.993352143715616e-12	1.4774986874972086e-12	5.864537879599657e-13	2.779150473343884e-13
-0.512166017177982	4.666901370348445e-12	2.748412571012243e-11	1.4394600351254464e-9	1.0911930521506816e-9	2.2985266859659157e-9	3.095034660344917e-11	5.018219594548516e-12	1.4842645774408042e-12	5.890071338388014e-13	2.7908460389283373e-13
-0.5120660171779821	4.676576671996969e-12	2.7516490043338466e-11	1.4322678360491961e-9	1.0952284834472582e-9	2.330376419183357e-9	3.113383112347486e-11	5.043188762546979e-12	1.4910544939528286e-12	5.915687692432377e-13	2.8025772642946545e-13
-0.5119660171779821	4.686251379976237e-12	2.7548798264182645e-11	1.425143910421503e-9	1.0992815201010681e-9	2.3627554448371448e-9	3.1318301188492105e-11	5.0682600563292885e-12	1.4978685190832663e-12	5.941387197673485e-13	2.814344252189507e-13
-0.5118660171779821	4.695925515828594e-12	2.7581050672079804e-11	1.418087348734504e-9	1.1033522755166428e-9	2.3956745140321435e-9	3.1503762249618456e-11	5.0934338862071586e-12	1.5047067351667726e-12	5.967170110849118e-13	2.82614710565718e-13
-0.5117660171779821	4.7055991010731626e-12	2.7613247565190226e-11	1.4110972570517697e-9	1.107440863879825e-9	2.4291446411434363e-9	3.1690219790246804e-11	5.118710664192702e-12	1.51156922482359e-12	5.993036689496435e-13	2.8379859280402457e-13
-0.5116660171779821	4.715272157206263e-12	2.764538924041847e-11	1.4041727566840978e-9	1.1115474001650661e-9	2.4631771114328538e-9	3.187767932625539e-11	5.144090804006281e-12	1.5184560709607031e-12	6.018987191954754e-13	2.8498608229806913e-13
-0.5115660171779821	4.7249447057013615e-12	2.767747599341884e-11	1.3973129838731355e-9	1.115672000142666e-9	2.4977834889206584e-9	3.2066146406215336e-11	5.16957472108369e-12	1.525367356772795e-12	6.045021877368139e-13	2.8617718944206755e-13
-0.5114660171779821	4.7346167680091804e-12	2.7709508118602204e-11	1.3905170894827873e-9	1.119814780386144e-9	2.5329756245224938e-9	3.225562661160136e-11	5.1951628325836975e-12	1.5323031657432922e-12	6.071141005687719e-13	2.873719246603427e-13
-0.5113660171779821	4.744288365557886e-12	2.7741485909142692e-11	1.383784238698096e-9	1.1239758582796654e-9	2.5687656644616816e-9	3.24461255570039e-11	5.2208555573955055e-12	1.5392635816454001e-12	6.097344837674575e-13	2.8857029840741607e-13
-0.5112660171779821	4.753959519753173e-12	2.7773409656984442e-11	1.3771136107313922e-9	1.1281553520255529e-9	2.605166058967512e-9	3.2637648890342834e-11	5.246653316146413e-12	1.5462486885431798e-12	6.123633634902187e-13	2.897723211681011e-13
-0.511166017177982	4.763630251978396e-12	2.7805279652847837e-11	1.3705043985355821e-9	1.132353380651866e-9	2.6421895712706192e-9	3.2830202293082704e-11	5.272556531209408e-12	1.553258570792576e-12	6.150007659759102e-13	2.909780034575901e-13
-0.5110660171779821	4.77330058359459e-12	2.7837096186235923e-11	1.3639558085241986e-9	1.1365700640199987e-9	2.6798492869067332e-9	3.302379148044736e-11	5.2985656267104605e-12	1.5602933130424014e-12	6.176467175451381e-13	2.921873558215364e-13
-0.5109660171779821	4.782970535940725e-12	2.7868859545441045e-11	1.357467060298302e-9	1.1408055228324693e-9	2.718158623341704e-9	3.321842220164049e-11	5.3246810285366205e-12	1.5673530002355095e-12	6.203012446005479e-13	2.934003888361583e-13
-0.5108660171779821	4.792640130333665e-12	2.7900570017551116e-11	1.35103738637983e-9	1.1450598786406764e-9	2.7571313399293556e-9	3.341410024006375e-11	5.350903164343405e-12	1.5744377176097626e-12	6.229643736270679e-13	2.9461711310832314e-13
-0.5107660171779821	4.802309388068522e-12	2.7932227888456637e-11	1.3446660319512191e-9	1.1493332538527908e-9	2.7967815482160895e-9	3.3610831413538416e-11	5.377232463562712e-12	1.5815475506991527e-12	6.256361311921852e-13	2.958375392756419e-13
-0.5106660171779821	4.811978330418405e-12	2.7963833442855697e-11	1.3383522546013073e-9	1.1536257717416801e-9	2.8371237226056486e-9	3.380862157452718e-11	5.403669357410313e-12	1.5886825853347909e-12	6.283165439461997e-13	2.9706167800655384e-13
-0.5105660171779821	4.8216469786348546e-12	2.7995386964261083e-11	1.3320953240771346e-9	1.1579375564529593e-9	2.8781727113986256e-9	3.4007476610359324e-11	5.430214278893937e-12	1.5958429076460596e-12	6.310056386224967e-13	2.9828954000042095e-13
-0.5104660171779821	4.83131535394789e-12	2.8026888735007294e-11	1.3258945220416715e-9	1.1622687330131142e-9	2.9199437482216395e-9	3.420740244345677e-11	5.456867662820967e-12	1.6030286040616542e-12	6.337034420378164e-13	2.9952113598763113e-13
-0.5103660171779821	4.840983477565877e-12	2.8058339036254785e-11	1.3197491418370918e-9	1.1666194273376332e-9	2.962452463861649e-9	3.4408405031559885e-11	5.483629945806248e-12	1.6102397613106363e-12	6.364099810925109e-13	3.007564767296676e-13
-0.5102660171779821	4.850651370676025e-12	2.8089738147998303e-11	1.3136584882537312e-9	1.170989766239341e-9	3.005714898522404e-9	3.46104903679585e-11	5.51050156628009e-12	1.6174764664235609e-12	6.391252827708248e-13	3.019955730192255e-13
-0.510166017177982	4.860319054444145e-12	2.8121086349071177e-11	1.3076218773042483e-9	1.1753798774366978e-9	3.049747514519472e-9	3.4813664481721285e-11	5.53748296449616e-12	1.624738806733514e-12	6.418493741411525e-13	3.0323843568028493e-13
-0.5100660171779821	4.869986550015065e-12	2.8152383917153087e-11	1.3016386360032023e-9	1.1797898895622668e-9	3.0945672094322164e-9	3.5017933437928275e-11	5.564574582539442e-12	1.6320268698772542e-12	6.44582282356317e-13	3.044850755682198e-13
-0.5099660171779821	4.8796538785124495e-12	2.8183631128774575e-11	1.295708102151555e-9	1.1842199321711998e-9	3.14019132973164e-9	3.522330333790478e-11	5.591776864334238e-12	1.6393407437962443e-12	6.473240346538369e-13	3.0573550356987665e-13
-0.5098660171779821	4.889321061039126e-12	2.8214828259324538e-11	1.2898296241262468e-9	1.1886701357498833e-9	3.186637684903218e-9	3.5429780319457905e-11	5.619090255652358e-12	1.6466805167378334e-12	6.500746583562053e-13	3.0698973060368294e-13
-0.5097660171779821	4.898988118677111e-12	2.824597558305487e-11	1.2840025606745399e-9	1.193140631724586e-9	3.233924562085637e-9	3.5637370557112236e-11	5.646515204120999e-12	1.6540462772562784e-12	6.528341808711461e-13	3.0824776761972974e-13
-0.5096660171779821	4.908655072487745e-12	2.8277073373087894e-11	1.2782262807130903e-9	1.197631552470262e-9	3.2820707412469045e-9	3.584608026235059e-11	5.674052159231043e-12	1.6614381142139156e-12	6.556026296919175e-13	3.095096255998754e-13
-0.5095660171779821	4.91832194351166e-12	2.830812190142054e-11	1.2725001631315592e-9	1.2021430313193762e-9	3.3310955109202213e-9	3.605591568385222e-11	5.701701572345004e-12	1.6688561167821963e-12	6.583800323975416e-13	3.1077531555782286e-13
-0.5094660171779821	4.927988752769213e-12	2.833912143893215e-11	1.266823596600771e-9	1.2066752025709137e-9	3.3810186845234557e-9	3.626688310773807e-11	5.729463896705521e-12	1.6763003744428838e-12	6.611664166531298e-13	3.1204484853924016e-13
-0.5093660171779821	4.937655521260236e-12	2.8370072255389055e-11	1.2611959793850973e-9	1.2112282014993863e-9	3.4318606172865623e-9	3.647898885781317e-11	5.757339587443383e-12	1.6837709769891308e-12	6.639618102101294e-13	3.1331823562183413e-13
-0.5092660171779821	4.947322269964359e-12	2.8400974619450303e-11	1.2556167191591464e-9	1.2158021643639514e-9	3.483642223813048e-9	3.6692239295811934e-11	5.785329101585793e-12	1.6912680145265862e-12	6.667662409065949e-13	3.1459548791545294e-13
-0.509166017177982	4.9569890198410394e-12	2.843182879867464e-11	1.2500852328285352e-9	1.2203972284176925e-9	3.5363849963028324e-9	3.690664082164766e-11	5.813432898064847e-12	1.6987915774745639e-12	6.695797366674991e-13	3.158766165621858e-13
-0.509066017177982	4.966655791829734e-12	2.846263505952542e-11	1.2446009463547322e-9	1.2250135319168905e-9	3.5901110234641056e-9	3.712219987366031e-11	5.841651437725726e-12	1.706341756567156e-12	6.724023255049792e-13	3.171616327364548e-13
-0.5089660171779821	4.9763226068498974e-12	2.8493393667375875e-11	1.2391632945837017e-9	1.2296512141304555e-9	3.6448430101453033e-9	3.733892292886801e-11	5.869985183335158e-12	1.7139186428543454e-12	6.752340355186285e-13	3.1845054764510766e-13
-0.5088660171779821	4.985989485801168e-12	2.852410488651609e-11	1.2337717210784677e-9	1.2343104153494428e-9	3.7006042977170782e-9	3.7556816503220225e-11	5.898434599589819e-12	1.721522327703186e-12	6.780748948957837e-13	3.1974337252752013e-13
-0.5087660171779821	4.995656449563505e-12	2.855476898015778e-11	1.228425677955366e-9	1.2389912768966766e-9	3.757418885238102e-9	3.777588715185295e-11	5.927000153124929e-12	1.7291529027989482e-12	6.809249319118118e-13	3.210401186556969e-13
-0.5086660171779821	5.005323518997202e-12	2.8585386210440293e-11	1.2231246257238188e-9	1.2436939411364153e-9	3.815311451438341e-9	3.799614146934392e-11	5.9556823125225225e-12	1.7368104601462004e-12	6.837841749303649e-13	3.2234079733435587e-13
-0.5085660171779821	5.014990714943107e-12	2.8615956838435764e-11	1.2178680331298055e-9	1.2484185514842014e-9	3.874307377556609e-9	3.821758608997244e-11	5.984481548320201e-12	1.7444950920700675e-12	6.866526524036981e-13	3.2364541990103376e-13
-0.5084660171779821	5.024658058222543e-12	2.8646481124155128e-11	1.212655377002604e-9	1.2531652524167352e-9	3.9344327710696365e-9	3.84402276879785e-11	6.01339833301964e-12	1.7522068912172855e-12	6.895303928729293e-13	3.2495399772618544e-13
-0.5083660171779821	5.034325569637624e-12	2.867695932655363e-11	1.2074861421049911e-9	1.2579341894819106e-9	3.995714490352997e-9	3.8664072977825735e-11	6.0424331410952165e-12	1.759945950557446e-12	6.924174249683453e-13	3.2626654221327907e-13
-0.5082660171779821	5.043993269971301e-12	2.8707391703536226e-11	1.2023598209866892e-9	1.2627255093089143e-9	4.0581801703152855e-9	3.8889128714465074e-11	6.071586449002692e-12	1.767712363384117e-12	6.953137774096657e-13	3.275830647988931e-13
-0.508166017177982	5.053661179987321e-12	2.8737778511962976e-11	1.1972759138409176e-9	1.267539359618447e-9	4.121858249049785e-9	3.9115401693600745e-11	6.100858735187972e-12	1.7755062233160356e-12	6.982194790063588e-13	3.2890357695281857e-13
-0.508066017177982	5.063329320430578e-12	2.876812000765468e-11	1.1922339283642202e-9	1.2723758892330419e-9	4.1867779955492746e-9	3.93428987519576e-11	6.130250480095695e-12	1.7833276242982349e-12	7.011345586579005e-13	3.302280901781534e-13
-0.5079660171779821	5.072997712026916e-12	2.8798416445397708e-11	1.1872333796191017e-9	1.2772352480874864e-9	4.2529695385333174e-9	3.957162676755103e-11	6.159762166178152e-12	1.7911766606032914e-12	7.040590453540819e-13	3.315566160114025e-13
-0.5078660171779821	5.082666375483608e-12	2.8828668078950673e-11	1.182273789899828e-9	1.2821175872394035e-9	4.320463896438226e-9	3.9801592659959824e-11	6.189394277904206e-12	1.7990534268324971e-12	7.069929681753044e-13	3.3288916602258886e-13
-0.5077660171779821	5.0923353314891045e-12	2.8858875161048425e-11	1.1773546886009438e-9	1.2870230588798479e-9	4.389293008623482e-9	4.003280339059805e-11	6.219147301767964e-12	1.806958017916993e-12	7.099363562928558e-13	3.342257518153338e-13
-0.5076660171779821	5.102004600713319e-12	2.8889037943407886e-11	1.172475612088703e-9	1.2919518163440916e-9	4.459489767851519e-9	4.0265265962991404e-11	6.249021726297737e-12	1.8148905291190174e-12	7.128892389692126e-13	3.355663850269718e-13
-0.5075660171779821	5.111674203807737e-12	2.891915667673397e-11	1.1676361035751945e-9	1.2969040141225007e-9	4.531088054099808e-9	4.049898742305511e-11	6.279018042065164e-12	1.8228510560331014e-12	7.158516455583326e-13	3.369110773286467e-13
-0.5074660171779821	5.121344161405473e-12	2.8949231610723456e-11	1.1628357129951422e-9	1.301879807871503e-9	4.604122769767618e-9	4.073397485937282e-11	6.309136741693966e-12	1.830839694587226e-12	7.188236055059448e-13	3.382598404254092e-13
-0.5073660171779821	5.13101449412142e-12	2.8979262994071827e-11	1.158073996885348e-9	1.3068793544247245e-9	4.678629876343874e-9	4.0970235403479104e-11	6.339378319869225e-12	1.838856541044089e-12	7.218051483498595e-13	3.396126860563255e-13
-0.5072660171779821	5.140685222552186e-12	2.9009251074476915e-11	1.1533505182665955e-9	1.3119028118041534e-9	4.754646432604606e-9	4.1207776230141784e-11	6.369743273346201e-12	1.8469016920022575e-12	7.247963037202349e-13	3.409696259945687e-13
-0.5071660171779822	5.150356367276472e-12	2.9039196098645103e-11	1.1486648465281684e-9	1.3169503392315295e-9	4.832210634413799e-9	4.144660455764888e-11	6.400232100959697e-12	1.854975244397431e-12	7.277971013399062e-13	3.4233067204753067e-13
-0.507066017177982	5.1600279488549355e-12	2.906909831229637e-11	1.1440165573146528e-9	1.3220220971397834e-9	4.911361856203961e-9	4.16867276480961e-11	6.430845303633151e-12	1.863077295503656e-12	7.308075710246781e-13	3.436958360569168e-13
-0.5069660171779821	5.169699987830412e-12	2.9098957960169158e-11	1.1394052324152193e-9	1.3271182471845958e-9	4.992140694217538e-9	4.1928152807675374e-11	6.461583384387667e-12	1.871207942934487e-12	7.338277426835939e-13	3.450651298988514e-13
-0.5068660171779821	5.179372504728086e-12	2.912877528602568e-11	1.1348304596551415e-9	1.3322389522561444e-9	5.07458901159568e-9	4.217088738696942e-11	6.492446848351653e-12	1.8793672846443548e-12	7.368576463192914e-13	3.4643856548398334e-13
-0.5067660171779821	5.189045520055323e-12	2.915855053265605e-11	1.1302918327895598e-9	1.33738437649086e-9	5.158749985402773e-9	4.241493878124269e-11	6.523436202769667e-12	1.887555418929619e-12	7.398973120282423e-13	3.4781615475757976e-13
-0.5066660171779821	5.198719054302057e-12	2.9188283941885136e-11	1.1257889513995397e-9	1.3425546852834545e-9	5.24466815568375e-9	4.266031443074025e-11	6.554551957012129e-12	1.8957724444299704e-12	7.429467700011048e-13	3.4919790969964024e-13
-0.5065660171779821	5.208393127940781e-12	2.921797575457585e-11	1.1213214207901493e-9	1.3477500452989434e-9	5.332389476653387e-9	4.290702182098417e-11	6.5857946225844684e-12	1.9040184601295784e-12	7.460060505230025e-13	3.505838423249941e-13
-0.5064660171779821	5.218067761426625e-12	2.9247626210635024e-11	1.11688885189074e-9	1.352970624484886e-9	5.421961370124137e-9	4.315506848307546e-11	6.617164713136692e-12	1.912293565358385e-12	7.490751839738363e-13	3.5197396468340566e-13
-0.5063660171779821	5.227742975197464e-12	2.927723554901799e-11	1.1124908611571879e-9	1.3582165920837008e-9	5.513432781284521e-9	4.340446199399537e-11	6.648662744472769e-12	1.920597859793313e-12	7.521542008285798e-13	3.5336828885967966e-13
-0.5062660171779821	5.2374187896740215e-12	2.930680400773364e-11	1.1081270704762107e-9	1.363488118645151e-9	5.6068542369462454e-9	4.365520997691148e-11	6.680289234560153e-12	1.9289314434595846e-12	7.552431316575964e-13	3.547668269737615e-13
-0.506166017177982	5.247095225260075e-12	2.9336331823849324e-11	1.1037971070715674e-9	1.3687853760389533e-9	5.702277906385389e-9	4.390732010148421e-11	6.712044703539387e-12	1.937294416731931e-12	7.583420071269564e-13	3.5616959118085386e-13
-0.506066017177982	5.256772302342307e-12	2.9365819233495504e-11	1.0995006034122385e-9	1.3741085374674877e-9	5.799757664908858e-9	4.4160800084175704e-11	6.7439296737336456e-12	1.9456868803358717e-12	7.614508579987096e-13	3.575765936714982e-13
-0.5059660171779821	5.26645004129075e-12	2.939526647187146e-11	1.095237197122377e-9	1.3794577774787435e-9	5.89934916028826e-9	4.4415657688563134e-11	6.775944669658544e-12	1.9541089353490455e-12	7.645697151312455e-13	3.5898784667171626e-13
-0.5058660171779821	5.276128462458513e-12	2.9424673773248226e-11	1.0910065308931352e-9	1.3848332719792477e-9	6.001109882205747e-9	4.467190072565015e-11	6.808090218031545e-12	1.962560683202372e-12	7.676986094795554e-13	3.6040336244307603e-13
-0.5057660171779821	5.2858075861821614e-12	2.9454041370975576e-11	1.086808252396288e-9	1.3902351982472953e-9	6.105099234871384e-9	4.492953705418493e-11	6.840366847781992e-12	1.9710422256814386e-12	7.708375720955785e-13	3.6182315328282935e-13
-0.5056660171779821	5.295487432781728e-12	2.948336949748523e-11	1.0826420141995184e-9	1.3956637349462206e-9	6.211378612975971e-9	4.5188574580978154e-11	6.872775090060744e-12	1.979553664927744e-12	7.73986634128503e-13	3.632472315240068e-13
-0.5055660171779821	5.305168022560734e-12	2.951265838429616e-11	1.0785074736834708e-9	1.401119062137835e-9	6.320011481155171e-9	4.5449021261222874e-11	6.905315478249982e-12	1.988095103439997e-12	7.771458268250701e-13	3.6467560953551394e-13
-0.5054660171779821	5.314849375806483e-12	2.954190826201944e-11	1.074404292960416e-9	1.406601361296049e-9	6.431063457151559e-9	4.57108850988193e-11	6.937988547973257e-12	1.996666644075396e-12	7.803151815299056e-13	3.6610829972226146e-13
-0.5053660171779821	5.324531512789805e-12	2.95711193603622e-11	1.0703321387945187e-9	1.4121108153205683e-9	6.544602398869914e-9	4.597417414669828e-11	6.970794837105113e-12	2.0052683900509498e-12	7.834947296858204e-13	3.6754531452524975e-13
-0.5052660171779821	5.334214453765651e-12	2.96002919081335e-11	1.0662906825237743e-9	1.4176476085508435e-9	6.660698495536786e-9	4.6238896507151487e-11	7.003734885781478e-12	2.0139004449448024e-12	7.866845028341525e-13	3.6898666642169455e-13
-0.5051660171779822	5.3438982189726774e-12	2.962942613324721e-11	1.0622795999833528e-9	1.42321192678004e-9	6.779424363183694e-9	4.650506033215929e-11	7.0368092364091945e-12	2.022562912697465e-12	7.898845326150357e-13	3.704323679251203e-13
-0.505066017177982	5.353582828633834e-12	2.965852226272903e-11	1.0582985714306173e-9	1.4288039572693293e-9	6.900855144690799e-9	4.677267382372646e-11	7.070018433676656e-12	2.031255897613276e-12	7.930948507677941e-13	3.718824315854899e-13
-0.5049660171779821	5.363268302955994e-12	2.9687580522718346e-11	1.0543472814714475e-9	1.43442388876213e-9	7.025068614638248e-9	4.7041745234213275e-11	7.1033630245632675e-12	2.0399795043615587e-12	7.963154891311865e-13	3.733368699892831e-13
-0.5048660171779821	5.372954662130317e-12	2.9716601138474556e-11	1.0504254189881223e-9	1.4400719114986918e-9	7.152145289233061e-9	4.7312282866676336e-11	7.136843558350078e-12	2.0487338379780354e-12	7.995464796437559e-13	3.7479569575962794e-13
-0.5047660171779821	5.382641926332434e-12	2.97455843343814e-11	1.0465326770685933e-9	1.4457482172307855e-9	7.282168541589805e-9	4.758429507520868e-11	7.17046058662999e-12	2.0575190038661934e-12	8.027878543441904e-13	3.762589215564121e-13
-0.5046660171779821	5.392330115722269e-12	2.97745303339508e-11	1.0426687529370782e-9	1.4514529992364514e-9	7.41522472266538e-9	4.7857790265279815e-11	7.204214663317668e-12	2.066335107798527e-12	8.060396453715766e-13	3.777265600763747e-13
-0.5045660171779821	5.4020192504443305e-12	2.980343935982768e-11	1.0388333478860916e-9	1.4571864523350785e-9	7.551403288165982e-9	4.8132776894083225e-11	7.238106344660189e-12	2.0751822559179544e-12	8.093018849657825e-13	3.791986240532377e-13
-0.5044660171779821	5.4117093506277204e-12	2.983231163379457e-11	1.0350261672096993e-9	1.4629487729025132e-9	7.69079693176329e-9	4.840926347088295e-11	7.27213618924717e-12	2.084060554739121e-12	8.125746054677481e-13	3.806751262577956e-13
-0.5043660171779821	5.4214004363863315e-12	2.9861147376776204e-11	1.0312469201381535e-9	1.4687401588864413e-9	7.833501724979909e-9	4.8687258557364316e-11	7.306304758021383e-12	2.092970111149804e-12	8.15857839319836e-13	3.821560794980452e-13
-0.5042660171779821	5.4310925278188295e-12	2.9889946808842775e-11	1.027495319773685e-9	1.474560809821827e-9	7.979617264126292e-9	4.8966770767985904e-11	7.340612614288907e-12	2.101911032412179e-12	8.191516190661271e-13	3.8364149661927984e-13
-0.504166017177982	5.440785645008782e-12	2.991871014921598e-11	1.0237710830276268e-9	1.4804109268466623e-9	8.129246824697529e-9	4.924780877033644e-11	7.375060323730034e-12	2.1108834261642926e-12	8.22455977352798e-13	3.851313905042216e-13
-0.504066017177982	5.450479808024819e-12	2.99474376162719e-11	1.0200739305586874e-9	1.4862907127177382e-9	8.282497523662007e-9	4.953038128549035e-11	7.409648454409337e-12	2.1198874004213293e-12	8.257709469283972e-13	3.866257740731081e-13
-0.5039660171779821	5.46017503692061e-12	2.997612942754626e-11	1.0164035867123876e-9	1.492200371826743e-9	8.439480490107962e-9	4.981449708837105e-11	7.444377576786692e-12	2.128923063577049e-12	8.290965606442182e-13	3.881246602838244e-13
-0.5038660171779821	5.469871351735024e-12	3.0004785799737974e-11	1.0127597794616938e-9	1.4981401102164198e-9	8.600311044737143e-9	5.01001650081128e-11	7.479248263727691e-12	2.1379905244051317e-12	8.324328514546007e-13	3.8962806213200724e-13
-0.5037660171779821	5.479568772492249e-12	3.00334069487145e-11	1.0091422403487616e-9	1.504110135596989e-9	8.765108888735027e-9	5.0387393928426906e-11	7.51426109051442e-12	2.147089892060592e-12	8.357798524172909e-13	3.911359926511606e-13
-0.5036660171779821	5.489267319201959e-12	3.006199308951499e-11	1.0055507044277644e-9	1.510110657362713e-9	8.933998302577081e-9	5.067619278797126e-11	7.549416634856246e-12	2.1562212760811523e-12	8.391375966937612e-13	3.9264846491277106e-13
-0.5035660171779821	5.4989670118591425e-12	3.009054443635521e-11	1.0019849102088243e-9	1.5161418866086505e-9	9.107108355371679e-9	5.0966570580720744e-11	7.584715476900532e-12	2.1653847863886196e-12	8.425061175495495e-13	3.94165492026415e-13
-0.5034660171779821	5.5086678704444706e-12	3.0119061202631245e-11	9.984445996029632e-10	1.522204036147594e-9	9.284573125379153e-9	5.125853635634155e-11	7.6201581992435e-12	2.1745805332902793e-12	8.45885448354584e-13	3.9568708713987284e-13
-0.5033660171779821	5.518369914924196e-12	3.0147543600924036e-11	9.949295178681419e-10	1.5282973205272404e-9	9.466531932392786e-9	5.155209922056865e-11	7.655745386941174e-12	2.1838086274803485e-12	8.492756225835401e-13	3.9721326343925364e-13
-0.5032660171779821	5.528073165250467e-12	3.017599184300329e-11	9.914394135562574e-10	1.534421956047508e-9	9.65312958271197e-9	5.184726833558577e-11	7.691477627520352e-12	2.1930691800413266e-12	8.526766738161639e-13	3.987440341490993e-13
-0.5031660171779821	5.537777641361204e-12	3.0204406139832246e-11	9.879740384611604e-10	1.5405781607780874e-9	9.844516627491478e-9	5.2144052920407487e-11	7.727355510989586e-12	2.2023623024454804e-12	8.560886357376327e-13	4.0027941253250597e-13
-0.503066017177982	5.547483363180269e-12	3.023278670157083e-11	9.84533147567599e-10	1.5467661545761441e-9	1.0040849635304315e-8	5.2442462251264875e-11	7.763379629850233e-12	2.211688106556178e-12	8.595115421388753e-13	4.0181941189123224e-13
-0.5029660171779821	5.557190350617567e-12	3.026113373758021e-11	9.811164990011808e-10	1.552986159104263e-9	1.024229147981461e-8	5.2742505661993053e-11	7.799550579107488e-12	2.2210467046293646e-12	8.629454269169008e-13	4.0336404556581894e-13
-0.5028660171779821	5.566898623569127e-12	3.028944745642696e-11	9.777238539791693e-10	1.559238397848602e-9	1.0449011643525078e-8	5.304419254442381e-11	7.835868956281668e-12	2.2304382093149965e-12	8.663903240751889e-13	4.04913326935711e-13
-0.5027660171779821	5.5766082019173644e-12	3.031772806588733e-11	9.74354976762284e-10	1.5655230961372447e-9	1.0661186538624934e-8	5.3347532348779573e-11	7.872335361419526e-12	2.2398627336584792e-12	8.698462677240049e-13	4.064672694193682e-13
-0.5026660171779821	5.586319105530838e-12	3.034597577295086e-11	9.710096346073017e-10	1.5718404811587302e-9	1.087899984604628e-8	5.365253458406973e-11	7.908950397105317e-12	2.2493203911020943e-12	8.733132920807475e-13	4.0802588647438043e-13
-0.5025660171779821	5.596031354264506e-12	3.03741907838236e-11	9.676875977205544e-10	1.5781907819808063e-9	1.1102642873914747e-8	5.3959208818489835e-11	7.945714668472005e-12	2.2588112954864192e-12	8.767914314702794e-13	4.0958919159758286e-13
-0.5024660171779821	5.6057449679599425e-12	3.040237330393436e-11	9.643886392123348e-10	1.5845742295694749e-9	1.1332314936668129e-8	5.4267564679826955e-11	7.9826287832131e-12	2.2683355610518562e-12	8.802807203253175e-13	4.1115719832518624e-13
-0.5023660171779821	5.6154599664453235e-12	3.043052353793636e-11	9.611125350520448e-10	1.59099105680815e-9	1.156822375620937e-8	5.457761185586417e-11	8.019693351593656e-12	2.2778933024400196e-12	8.837811931867419e-13	4.1272992023288104e-13
-0.5022660171779821	5.6251763695353985e-12	3.0458641689712166e-11	9.578590640241995e-10	1.597441498517086e-9	1.181058588656606e-8	5.488936009478969e-11	8.05690898646194e-12	2.2874846346952387e-12	8.872928847039687e-13	4.1430737093596176e-13
-0.502166017177982	5.634894197031824e-12	3.048672796237787e-11	9.546280076852555e-10	1.6039257914730554e-9	1.2059627163638032e-8	5.520281920560986e-11	8.094276303261056e-12	2.297109673266023e-12	8.908158296353012e-13	4.1588956408944815e-13
-0.502066017177982	5.644613468722977e-12	3.0514782558286194e-11	9.51419150321176e-10	1.6104441744291647e-9	1.2315583181732916e-8	5.5517999058562514e-11	8.13179592004017e-12	2.306768534006505e-12	8.943500628482612e-13	4.1747651338819236e-13
-0.5019660171779821	5.654334204384336e-12	3.0542805679031036e-11	9.482322789057602e-10	1.6169968881350244e-9	1.2578699798726742e-8	5.583490958553727e-11	8.169468457466607e-12	2.3164613331779316e-12	8.978956193199578e-13	4.1906823256701213e-13
-0.5018660171779821	5.664056423778372e-12	3.057079752545111e-11	9.450671830597917e-10	1.6235841753570856e-9	1.28492336718191e-8	5.6153560780496905e-11	8.207294538837434e-12	2.326188187450246e-12	9.014525341374669e-13	4.206647354008099e-13
-0.5017660171779821	5.673780146654701e-12	3.0598758297633895e-11	9.41923655010819e-10	1.6302062808991766e-9	1.3127452826014853e-8	5.6473962699900825e-11	8.245274790091011e-12	2.335949213903427e-12	9.050208424981464e-13	4.2226603570468623e-13
-0.5016660171779821	5.683505392750219e-12	3.0626688194918665e-11	9.388014895537194e-10	1.636863451623337e-9	1.3413637257629075e-8	5.679612546313293e-11	8.283409839818992e-12	2.3457445300290774e-12	9.086005797100092e-13	4.238721473340559e-13
-0.5015660171779821	5.693232181789013e-12	3.065458741590154e-11	9.357004840119654e-10	1.6435559364708885e-9	1.3708079575292208e-8	5.7120059252933576e-11	8.32170031927811e-12	2.3555742537319096e-12	9.121917811920885e-13	4.254830841847802e-13
-0.5014660171779821	5.70296053348279e-12	3.068245615843857e-11	9.326204381995592e-10	1.65028398648376e-9	1.401108568113644e-8	5.744577431583413e-11	8.360146862402326e-12	2.365438503331283e-12	9.157944824748037e-13	4.2709886019328894e-13
-0.5013660171779821	5.712690467530548e-12	3.0710294619649086e-11	9.295611543836348e-10	1.6570478548259749e-9	1.4322975495053163e-8	5.777328096259229e-11	8.398750105814361e-12	2.375337397562641e-12	9.194087192002836e-13	4.2871948933668313e-13
-0.5012660171779821	5.722422003618957e-12	3.073810299592016e-11	9.265224372477543e-10	1.6638477968055386e-9	1.4644083725157496e-8	5.810258956863545e-11	8.437510688838228e-12	2.385271055579113e-12	9.23034527122786e-13	4.3034498563288444e-13
-0.5011660171779821	5.732155161422477e-12	3.076588148291021e-11	9.235040938558378e-10	1.6706840698964655e-9	1.49747606878429e-8	5.843371057450379e-11	8.476429253511042e-12	2.395239596953008e-12	9.266719421090137e-13	4.3197536314073387e-13
-0.501066017177982	5.7418899606031814e-12	3.0793630275552324e-11	9.205059336167074e-10	1.6775569337611256e-9	1.531537318110024e-8	5.876665448629867e-11	8.515506444595358e-12	2.4052431416773842e-12	9.303210001385152e-13	4.3361063596013394e-13
-0.5009660171779821	5.7516264208111175e-12	3.0821349568058104e-11	9.175277682492938e-10	1.68446665027279e-9	1.5666305415072926e-8	5.910143187613059e-11	8.554742909591122e-12	2.4152818101674828e-12	9.339817373040117e-13	4.352508182321525e-13
-0.5008660171779821	5.761364561684134e-12	3.0849039553920854e-11	9.145694117483804e-10	1.6914134835385093e-9	1.6027960004169553e-8	5.943805338257638e-11	8.59413929874804e-12	2.425355723262347e-12	9.37654189811783e-13	4.368959241391541e-13
-0.5007660171779821	5.7711044028482955e-12	3.087670042592057e-11	9.116306803510744e-10	1.6983976999223039e-9	1.6400759025410732e-8	5.977652971113792e-11	8.633696265078266e-12	2.4354650022264445e-12	9.413383939820698e-13	4.3854596790493997e-13
-0.5006660171779821	5.780845963917629e-12	3.090433237612592e-11	9.087113925037037e-10	1.7054195680684589e-9	1.678514514809652e-8	6.011687163469935e-11	8.67341446436827e-12	2.4456097687510794e-12	9.45034386249382e-13	4.4020096379484344e-13
-0.5005660171779821	5.790589264494477e-12	3.0931935595898835e-11	9.058113688294024e-10	1.712479358925286e-9	1.7181582840326697e-8	6.045908999399537e-11	8.713294555191613e-12	2.455790144956055e-12	9.487422031629168e-13	4.4186092611587995e-13
-0.5004660171779821	5.800334324169503e-12	3.095951027589797e-11	9.029304320962335e-10	1.7195773457690487e-9	1.759055965838502e-8	6.080319569807792e-11	8.753337198921361e-12	2.46600625339119e-12	9.524618813869081e-13	4.4352586921685396e-13
-0.5003660171779821	5.8100811625216926e-12	3.098705660608163e-11	9.000684071858033e-10	1.7267138042281944e-9	1.801258762553722e-8	6.114919972478716e-11	8.793543059742536e-12	2.4762582170379108e-12	9.561934577009986e-13	4.451958074884941e-13
-0.5002660171779821	5.819829799118508e-12	3.1014574775712215e-11	8.972251210625295e-10	1.7338890123079586e-9	1.844820470737921e-8	6.149711312122933e-11	8.833912804665087e-12	2.4865461593108705e-12	9.599369690006472e-13	4.4687075536358406e-13
-0.500166017177982	5.829580253515977e-12	3.10420649733587e-11	8.944004027432911e-10	1.741103250415106e-9	1.889797639151171e-8	6.184694700425238e-11	8.874447103536109e-12	2.49687020405944e-12	9.6369245229745e-13	4.4855072731706654e-13
-0.500066017177982	5.839332545258801e-12	3.106952738690133e-11	8.915940832677653e-10	1.7483568013831342e-9	1.9362497380037142e-8	6.219871256093191e-11	8.91514662905299e-12	2.5072304755693853e-12	9.674599447195627e-13	4.5023573786619647e-13
-0.4999660171779821	5.849086693880468e-12	3.109696220353396e-11	8.888059956691182e-10	1.7556499504976552e-9	1.9842393404155398e-8	6.255242104905414e-11	8.956012056775967e-12	2.517627098564439e-12	9.712394835120582e-13	4.519258015706522e-13
-0.49986601717798207	5.858842718903151e-12	3.1124369609768234e-11	8.860359749452756e-10	1.7629829855221758e-9	2.033832317099626e-8	6.290808379760945e-11	8.997044065141201e-12	2.5280601982079037e-12	9.750311060373267e-13	4.536209330326706e-13
-0.4997660171779821	5.8686006398380545e-12	3.115174979143687e-11	8.832838580307002e-10	1.7703561967241068e-9	2.0850980453782744e-8	6.326571220728302e-11	9.03824333547358e-12	2.538529900104263e-12	9.788348497754277e-13	4.553211468971691e-13
-0.4996660171779821	5.878360476185411e-12	3.117910293369683e-11	8.805494837685835e-10	1.7777698769011521e-9	2.1381096337488058e-8	6.362531775095381e-11	9.079610551999739e-12	2.549036330300804e-12	9.826507523244917e-13	4.570264578518782e-13
-0.4995660171779821	5.888122247434322e-12	3.120642922103275e-11	8.778326928835274e-10	1.7852243214079424e-9	2.192944163329836e-8	6.398691197419467e-11	9.121146401861009e-12	2.5595796152891913e-12	9.864788514010913e-13	4.587368806274605e-13
-0.4994660171779821	5.897885973063374e-12	3.123372883726114e-11	8.751333279547584e-10	1.7927198281831438e-9	2.2496829476506237e-8	6.43505064957801e-11	9.1628515751269e-12	2.5701598820072404e-12	9.903191848406643e-13	4.60452429997663e-13
-0.4993660171779821	5.907651672540103e-12	3.126100196553194e-11	8.724512333896608e-10	1.8002566977766296e-9	2.3084118123885376e-8	6.471611300819069e-11	9.204726764807692e-12	2.5807772578403154e-12	9.941717905978197e-13	4.621731207794091e-13
-0.4992660171779821	5.917419365321577e-12	3.128824878833405e-11	8.697862553978733e-10	1.8078352333773146e-9	2.3692213968201993e-8	6.508374327813084e-11	9.246772666868321e-12	2.591431870623215e-12	9.980367067468245e-13	4.638989678329701e-13
-0.4991660171779821	5.927189070854267e-12	3.131546948749725e-11	8.671382419657761e-10	1.8154557408410393e-9	2.432207478928166e-8	6.545340914704208e-11	9.288989980241232e-12	2.602123848641665e-12	1.0019139714819197e-12	4.656299860620667e-13
-0.4990660171779821	5.936960808574024e-12	3.13426642441954e-11	8.645070428313578e-10	1.8231185287189477e-9	2.497471326303235e-8	6.582512253162461e-11	9.331379406839858e-12	2.612853320634025e-12	1.005803623117729e-12	4.673661904140039e-13
-0.4989660171779821	5.946734597906517e-12	3.1369833238950744e-11	8.618925094595871e-10	1.8308239082862012e-9	2.5651200752018734e-8	6.619889542436302e-11	9.373941651572263e-12	2.6236204157929542e-12	1.0097057000896702e-12	4.69107595879817e-13
-0.49886601717798207	5.956510458266968e-12	3.139697665163663e-11	8.592944950181328e-10	1.8385721935710024e-9	2.6352671403632377e-8	6.657473989405449e-11	9.416677422354394e-12	2.634425263767087e-12	1.013620240954333e-12	4.708542174943859e-13
-0.4987660171779821	5.966288409060303e-12	3.142409466148067e-11	8.567128543535055e-10	1.8463637013839753e-9	2.7080326584642872e-8	6.695266808634014e-11	9.459587430123738e-12	2.6452679946626403e-12	1.017547284389869e-12	4.726060703365746e-13
-0.4986660171779821	5.97606846968141e-12	3.145118744706758e-11	8.54147443967586e-10	1.8541987513479368e-9	2.783543968398279e-8	6.733269222424389e-11	9.502672388852846e-12	2.6561487390451676e-12	1.0214868691963804e-12	4.743631695293612e-13
-0.4985660171779821	5.985850659515129e-12	3.1478255186343796e-11	8.515981219945572e-10	1.8620776659280537e-9	2.8619361319024966e-8	6.771482460871268e-11	9.545933015563373e-12	2.6670676279412415e-12	1.0254390342963495e-12	4.761255302399712e-13
-0.4984660171779821	5.995634997936115e-12	3.150529805661886e-11	8.490647481781875e-10	1.870000770462277e-9	2.943352498447772e-8	6.8099077619161e-11	9.589370030339325e-12	2.678024792840059e-12	1.0294038187349987e-12	4.778931676800149e-13
-0.4983660171779821	6.0054215043094685e-12	3.1532316234570624e-11	8.465471838495419e-10	1.877968393192316e-9	3.0279453187312745e-8	6.84854637140225e-11	9.632984156341472e-12	2.689020365695315e-12	1.0333812616807369e-12	4.796660971056184e-13
-0.4982660171779821	6.0152101979901546e-12	3.155930989624597e-11	8.440452919049615e-10	1.885980865294752e-9	3.11587641159935e-8	6.887399543129915e-11	9.676776119820572e-12	2.7000544789266782e-12	1.0373714024254792e-12	4.814443338175448e-13
-0.4981660171779821	6.025001098323666e-12	3.158627921706671e-11	8.415589367845284e-10	1.8940385209128366e-9	3.207317889772399e-8	6.926468538912423e-11	9.720746650132e-12	2.7111272654217183e-12	1.041374280385155e-12	4.832278931613556e-13
-0.4980660171779821	6.034794224645586e-12	3.161322437183019e-11	8.390879844507411e-10	1.9021416971883936e-9	3.302452950357427e-8	6.965754628632014e-11	9.76489647974922e-12	2.722238858537447e-12	1.0453899351000098e-12	4.850167905275102e-13
-0.4979660171779821	6.044589596282248e-12	3.164014553471471e-11	8.366323023676869e-10	1.910290734294401e-9	3.401476736828171e-8	7.005259090296947e-11	9.809226344278426e-12	2.733389392102234e-12	1.0494184062351042e-12	4.868110413515436e-13
-0.49786601717798207	6.0543872325501884e-12	3.166704287928006e-11	8.341917594803975e-10	1.918485975467672e-9	3.504597279934226e-8	7.044983210098029e-11	9.853736982472092e-12	2.7445790004173302e-12	1.0534597335806358e-12	4.886106611141586e-13
-0.4977660171779821	6.064187152756779e-12	3.169391657847306e-11	8.317662261946697e-10	1.926727767042217e-9	3.6120365258905833e-8	7.084928282466524e-11	9.898429136243606e-12	2.755807818258746e-12	1.0575139570523857e-12	4.904156653413904e-13
-0.4976660171779821	6.073989376199987e-12	3.172076680462936e-11	8.293555743571367e-10	1.9350164584828996e-9	3.724031461201602e-8	7.125095610132134e-11	9.943303550681581e-12	2.7670759808789888e-12	1.061581116692159e-12	4.922260696047331e-13
-0.4975660171779821	6.083793922168573e-12	3.1747593729476934e-11	8.269596772356838e-10	1.9433524024195114e-9	3.840835344615695e-8	7.165486504181256e-11	9.988360974064167e-12	2.7783836240087753e-12	1.065661252668136e-12	4.940418895212845e-13
-0.4974660171779821	6.093600809942182e-12	3.17743975241383e-11	8.245784095001555e-10	1.951735954681259e-9	3.9627190580068546e-8	7.2061022841159e-11	1.0033602157873238e-11	2.789730883858758e-12	1.069754405275311e-12	4.958631407538659e-13
-0.4973660171779821	6.103410058791284e-12	3.180117835913471e-11	8.222116472034178e-10	1.960167474331771e-9	4.0899725894561055e-8	7.246944277913028e-11	1.0079027856809207e-11	2.80111789712139e-12	1.0738606149359144e-12	4.976898390111754e-13
-0.4972660171779821	6.113221687977551e-12	3.182793640438861e-11	8.198592677626797e-10	1.9686473237044865e-9	4.2229066634954964e-8	7.288013822084518e-11	1.012463882880565e-11	2.812544800972641e-12	1.0779799221998276e-12	4.99522000047928e-13
-0.4971660171779821	6.12303571675348e-12	3.1854671829226e-11	8.175211499411152e-10	1.977175868438417e-9	4.361854535404662e-8	7.329312261736903e-11	1.0170435835043428e-11	2.824011733073714e-12	1.0821123677449492e-12	5.013596396649681e-13
-0.4970660171779821	6.132852164363084e-12	3.188138480238095e-11	8.151971738298234e-10	1.9857534775145794e-9	4.5071739686634885e-8	7.37084095063282e-11	1.0216419639966187e-11	2.8355188315729607e-12	1.0862579923776996e-12	5.032027737094518e-13
-0.4969660171779821	6.142671050041371e-12	3.190807549199724e-11	8.128872208300124e-10	1.9943805232926397e-9	4.659249417194017e-8	7.412601251251682e-11	1.0262591011294573e-11	2.847066235107606e-12	1.0904168370333664e-12	5.05051418074949e-13
-0.49686601717798207	6.152492393014844e-12	3.1934744065631365e-11	8.105911736354897e-10	2.0030573815481734e-9	4.818494436944198e-8	7.454594534851512e-11	1.0308950720041201e-11	2.8586540828055255e-12	1.0945889427765695e-12	5.06905588701593e-13
-0.4967660171779821	6.1623162125013355e-12	3.1961390690256204e-11	8.083089162154498e-10	2.0117844315103403e-9	4.985354354719777e-8	7.496822181530985e-11	1.0355499540525662e-11	2.8702825142870712e-12	1.0987743508016241e-12	5.087653015762288e-13
-0.4966660171779821	6.172142527710307e-12	3.1988015532263785e-11	8.060403337975137e-10	2.020562055900131e-9	5.160309226046124e-8	7.539285580292402e-11	1.040223825038972e-11	2.8819516696669323e-12	1.1029731024330632e-12	5.106305727325534e-13
-0.4965660171779821	6.181971357842702e-12	3.2014618757467224e-11	8.037853128510206e-10	2.0293906409689276e-9	5.34387711831996e-8	7.581986129104358e-11	1.0449167630611849e-11	2.8936616895558837e-12	1.1071852391259533e-12	5.125014182512481e-13
-0.4964660171779821	6.191802722091191e-12	3.204120053110513e-11	8.015437410706065e-10	2.0382705765377486e-9	5.536617760706348e-8	7.624925234965739e-11	1.0496288465522996e-11	2.9054127150626893e-12	1.1114108024663982e-12	5.143778542601229e-13
-0.4963660171779821	6.201636639640082e-12	3.206776101784305e-11	7.993155073600202e-10	2.0472022560368394e-9	5.739136608263698e-8	7.668104313969567e-11	1.0543601542821308e-11	2.9172048877958186e-12	1.1156498341719195e-12	5.162598969342605e-13
-0.4962660171779821	6.211473129665749e-12	3.2094300381777395e-11	7.971005018162184e-10	2.0561860765459316e-9	5.952089374805096e-8	7.711524791367889e-11	1.0591107653587914e-11	2.92903834986547e-12	1.1199023760919314e-12	5.181475624961695e-13
-0.4961660171779821	6.22131221133622e-12	3.212081878643749e-11	7.948986157136678e-10	2.065222438834802e-9	6.176187097192056e-8	7.755188101636515e-11	1.0638807592301619e-11	2.940913243885193e-12	1.124168470208104e-12	5.200408672158963e-13
-0.4960660171779821	6.231153903811712e-12	3.2147316394788835e-11	7.927097414889269e-10	2.0743117474046122e-9	6.412201803344802e-8	7.799095688541076e-11	1.0686702156855077e-11	2.95282971297398e-12	1.1284481586348682e-12	5.219398274112016e-13
-0.4959660171779821	6.240998226244329e-12	3.217379336923568e-11	7.905337727254389e-10	2.0834544105295717e-9	6.660972867486126e-8	7.843249005202877e-11	1.0734792148569818e-11	2.964787900757923e-12	1.132741483619797e-12	5.238444594476857e-13
-0.49586601717798207	6.2508451977785615e-12	3.220024987162468e-11	7.883706041386007e-10	2.092650840299272e-9	6.923414149349421e-8	7.887649514165795e-11	1.0783078372212199e-11	2.9767879513722768e-12	1.1370484875440763e-12	5.257547797389482e-13
-0.4957660171779821	6.260694837550885e-12	3.2226686063245746e-11	7.86220131560986e-10	2.1019014526614346e-9	7.200522029649676e-8	7.932298687463113e-11	1.08315616360086e-11	2.9888300094631198e-12	1.1413692129228944e-12	5.276708047467039e-13
-0.4956660171779821	6.270547164690283e-12	3.225310210483721e-11	7.840822519278978e-10	2.1112066674654272e-9	7.493384472527448e-8	7.977198006685708e-11	1.0880242751661722e-11	3.0009142201894786e-12	1.1457037024059388e-12	5.295925509809638e-13
-0.4955660171779821	6.280402198318059e-12	3.2279498156586665e-11	7.819568632630396e-10	2.1205669085060857e-9	7.803191267482603e-8	8.022348963049897e-11	1.09291225343659e-11	3.0130407292250018e-12	1.1500519987777918e-12	5.315200350001539e-13
-0.4954660171779821	6.290259957547864e-12	3.230587437813435e-11	7.798438646644824e-10	2.129982603568316e-9	8.13124562925789e-8	8.067753057466386e-11	1.0978201802823416e-11	3.0252096827600176e-12	1.1544141449583757e-12	5.334532734112712e-13
-0.4953660171779821	6.300120461486149e-12	3.2332230928576484e-11	7.77743156290806e-10	2.139454184472187e-9	8.478977365052722e-8	8.113411800609722e-11	1.1027481379260192e-11	3.037421227503331e-12	1.1587901840034218e-12	5.353922828700347e-13
-0.4952660171779821	6.309983729231763e-12	3.235856796646714e-11	7.756546393474693e-10	2.148982087118618e-9	8.847957855437387e-8	8.159326712987955e-11	1.1076962089442081e-11	3.049675510684245e-12	1.1631801591048864e-12	5.373370800810226e-13
-0.4951660171779821	6.319849779876402e-12	3.238488564982091e-11	7.735782160733656e-10	2.158566751535643e-9	9.23991713973272e-8	8.205499325013081e-11	1.1126644762690568e-11	3.0619726800543733e-12	1.1675841135913918e-12	5.392876817978189e-13
-0.4950660171779821	6.329718632504525e-12	3.2411184136116634e-11	7.715137897276127e-10	2.1682086219254e-9	9.656763450070958e-8	8.251931177072269e-11	1.1176530231899612e-11	3.074312883889643e-12	1.1720020909287142e-12	5.412441048231826e-13
-0.4949660171779821	6.339590306193347e-12	3.24374635822983e-11	7.694612645765111e-10	2.177908146711533e-9	1.0100605602940458e-7	8.298623819599026e-11	1.1226619333551332e-11	3.0866962709921892e-12	1.1764341347201736e-12	5.432063660091609e-13
-0.49486601717798206	6.349464820013209e-12	3.2463724144779815e-11	7.674205458807287e-10	2.1876657785874592e-9	1.0573778735354124e-7	8.345578813145726e-11	1.1276912907732808e-11	3.099122990692365e-12	1.1808802887071407e-12	5.451744822572692e-13
-0.4947660171779821	6.359342193027363e-12	3.2489965979446496e-11	7.65391539882663e-10	2.1974819745650775e-9	1.1078873968133931e-7	8.392797728456005e-11	1.1327411798152403e-11	3.111593192850629e-12	1.1853405967694544e-12	5.471484705186322e-13
-0.4946660171779821	6.3692224442920475e-12	3.251618924165618e-11	7.633741537939578e-10	2.207357196024153e-9	1.1618772695353189e-7	8.440282146537908e-11	1.1378116852155838e-11	3.124107027859455e-12	1.189815102925844e-12	5.491283477941089e-13
-0.4945660171779821	6.379105592857015e-12	3.25423940862458e-11	7.613682957833069e-10	2.217291908762553e-9	1.219668634199341e-7	8.488033658738238e-11	1.1429028920743797e-11	3.1366646466454817e-12	1.1943038513344855e-12	5.511141311344905e-13
-0.4944660171779821	6.388991657764934e-12	3.2568580667529705e-11	7.593738749643116e-10	2.2272865830468165e-9	1.2816202608141386e-7	8.53605386681632e-11	1.1480148858587515e-11	3.1492662006712888e-12	1.1988068862933392e-12	5.531058376405999e-13
-0.4943660171779821	6.3988806580519185e-12	3.2594749139304946e-11	7.573908013836168e-10	2.2373416936636875e-9	1.3481339436258416e-7	8.584344383019489e-11	1.1531477524046219e-11	3.1619118419374702e-12	1.20332425224068e-12	5.551034844634807e-13
-0.4942660171779821	6.408772612747573e-12	3.2620899654853037e-11	7.554189860091882e-10	2.247457719972213e-9	1.4196608209442273e-7	8.63290683015861e-11	1.1583015779183938e-11	3.174601722984665e-12	1.2078559937555366e-12	5.571070888045322e-13
-0.4941660171779821	6.418667540874933e-12	3.2647032366942636e-11	7.534583407187649e-10	2.2576351459564965e-9	1.4967088027768406e-7	8.681742841684104e-11	1.163476448978613e-11	3.1873359968954633e-12	1.2124021555581482e-12	5.591166679156657e-13
-0.4940660171779821	6.428565461450547e-12	3.2673147427831115e-11	7.515087782884567e-10	2.267874460279245e-9	1.5798513335865334e-7	8.730854061762873e-11	1.1686724525376883e-11	3.200114817296448e-12	1.2169627825104323e-12	5.611322390994447e-13
-0.4939660171779821	6.438466393484713e-12	3.269924498926939e-11	7.495702123815792e-10	2.278176156336005e-9	1.669737771289407e-7	8.780242145355873e-11	1.1738896759236065e-11	3.2129383383602582e-12	1.2215379196164467e-12	5.631538197092664e-13
-0.49386601717798206	6.448370355981336e-12	3.272532520250136e-11	7.476425575375661e-10	2.2885407323100758e-9	1.7671057319373347e-7	8.829908758295854e-11	1.1791282068416316e-11	3.2258067148075093e-12	1.2261276120228426e-12	5.65181427149481e-13
-0.4937660171779821	6.458277367938143e-12	3.275138821826949e-11	7.457257291611307e-10	2.2989686912282467e-9	1.8727958368048132e-7	8.879855577366258e-11	1.1843881333760559e-11	3.2387201019089117e-12	1.2307319050193465e-12	5.672150788755705e-13
-0.4936660171779821	6.468187448346783e-12	3.2777434186814936e-11	7.438196435115044e-10	2.3094605410172336e-9	1.9877694107717005e-7	8.930084290380482e-11	1.1896695439919167e-11	3.2516786554872607e-12	1.235350844039231e-12	5.692547923942909e-13
-0.4935660171779821	6.478100616192951e-12	3.280346325788155e-11	7.419242176919139e-10	2.3200167945608836e-9	2.1131298259932284e-7	8.980596596261805e-11	1.1949725275367416e-11	3.2646825319195072e-12	1.239984474659785e-12	5.713005852638382e-13
-0.4934660171779821	6.488016890456069e-12	3.2829475580717127e-11	7.400393696391172e-10	2.3306379697581258e-9	2.250148373831277e-7	9.031394205123752e-11	1.200297173242303e-11	3.2777318881387736e-12	1.2446328426027455e-12	5.733524750939802e-13
-0.4933660171779821	6.497936290109916e-12	3.285547130407721e-11	7.381650181132035e-10	2.341324589581812e-9	2.400295795928635e-7	9.082478838351672e-11	1.2056435707263818e-11	3.290826881636457e-12	1.2492959937348357e-12	5.754104795462479e-13
-0.4932660171779821	6.507858834122372e-12	3.2881450576226194e-11	7.363010826874418e-10	2.352077182138218e-9	2.5652809329886663e-7	9.133852228684283e-11	1.2110118099945359e-11	3.3039676704642658e-12	1.2539739740681922e-12	5.77474616334061e-13
-0.4931660171779821	6.517784541455579e-12	3.290741354494065e-11	7.344474837383389e-10	2.362896280727453e-9	2.7470983864445655e-7	9.185516120296344e-11	1.2164019814418608e-11	3.317154413236303e-12	1.2586668297608577e-12	5.795449032228995e-13
-0.4930660171779821	6.527713431065973e-12	3.293336035751155e-11	7.326041424358079e-10	2.373782423904645e-9	2.9480876749463204e-7	9.237472268881785e-11	1.2218141758548019e-11	3.330387269131163e-12	1.2633746071172586e-12	5.816213580304536e-13
-0.4929660171779821	6.5376455219044344e-12	3.295929116074622e-11	7.307709807335017e-10	2.3847361555419937e-9	3.1710071632366485e-7	9.289722441737561e-11	1.227248484412923e-11	3.3436663978939945e-12	1.2680973525886746e-12	5.837039986267857e-13
-0.49286601717798206	6.547580832916309e-12	3.2985206100971713e-11	7.289479213592718e-10	2.3957580248916743e-9	3.419127130311161e-7	9.342268417848307e-11	1.2327049986907546e-11	3.35699195983866e-12	1.2728351127737472e-12	5.857928429345025e-13
-0.4927660171779821	6.5575193830414676e-12	3.3011105324035774e-11	7.271348878057627e-10	2.4068485866495136e-9	3.696347850519929e-7	9.395111987971155e-11	1.2381838106595311e-11	3.3703641158497448e-12	1.27758793441891e-12	5.878879089288773e-13
-0.4926660171779821	6.567461191214551e-12	3.3036988975311e-11	7.253318043211645e-10	2.418008401019738e-9	4.0073506683441795e-7	9.44825495472217e-11	1.243685012689102e-11	3.383783027384823e-12	1.282355864418949e-12	5.899892146380539e-13
-0.4925660171779821	6.577406276364716e-12	3.3062857199695134e-11	7.235385959000431e-10	2.4292380337803423e-9	4.3577930288285663e-7	9.501699132662373e-11	1.2492086975496763e-11	3.3972488564764082e-12	1.287138949817408e-12	5.920967781431648e-13
-0.4924660171779821	6.587354657415966e-12	3.308871014161502e-11	7.21755188274381e-10	2.4405380563496325e-9	4.754562697090131e-7	9.555446348385437e-11	1.2547549584137261e-11	3.4107617657341988e-12	1.2919372378071335e-12	5.942106175785218e-13
-0.4923660171779821	6.597306353287242e-12	3.311454794502863e-11	7.199815079046725e-10	2.4519090458535034e-9	5.206112603546095e-7	9.609498440605429e-11	1.2603238888577973e-11	3.424321918347194e-12	1.2967507757307359e-12	5.963307511317655e-13
-0.4922660171779821	6.607261382892308e-12	3.314037075342668e-11	7.182174819711935e-10	2.4633515851937502e-9	5.722906892574876e-7	9.663857260245711e-11	1.2659155828644034e-11	3.437929478085898e-12	1.3015796110811027e-12	5.984571970440295e-13
-0.4921660171779821	6.617219765140015e-12	3.3166178709836116e-11	7.164630383653739e-10	2.4748662631172265e-9	6.318022436900084e-7	9.718524670528092e-11	1.2715301348238439e-11	3.45158460930434e-12	1.3064237915018794e-12	6.005899736100964e-13
-0.4920660171779821	6.627181518934167e-12	3.319197195682025e-11	7.147181056812648e-10	2.4864536742860176e-9	7.007970920768946e-7	9.773502547062891e-11	1.2771676395360937e-11	3.465287476942308e-12	1.3112833647879094e-12	6.027290991785514e-13
-0.4919660171779821	6.6371466631739134e-12	3.3217750636484394e-11	7.129826132072213e-10	2.4981144193487545e-9	7.813838933008456e-7	9.828792777940425e-11	1.2828281922127396e-11	3.4790382465276633e-12	1.3161583788858681e-12	6.048745921519793e-13
-0.49186601717798206	6.64711521675358e-12	3.324351489047517e-11	7.112564909175821e-10	2.509849105012574e-9	8.762894726289295e-7	9.884397263821946e-11	1.2885118884788149e-11	3.4928370841783216e-12	1.3210488818946232e-12	6.070264709871032e-13
-0.4917660171779821	6.657087198562562e-12	3.3269264859983584e-11	7.09539669464535e-10	2.521658344116325e-9	9.890893256187683e-7	9.940317918031977e-11	1.294218824374688e-11	3.506684156604468e-12	1.3259549220657826e-12	6.091847541949237e-13
-0.4916660171779821	6.667062627485927e-12	3.3295000685748056e-11	7.078320801701007e-10	2.533542755704845e-9	1.1245448867690333e-6	9.996556666651854e-11	1.2999490963580518e-11	3.5205796311108926e-12	1.3308765478042124e-12	6.113494603409382e-13
-0.4915660171779821	6.677041522404047e-12	3.3320722508056075e-11	7.061336550182e-10	2.5455029651041088e-9	1.2891080148558003e-6	1.0053115448613285e-10	1.305702801305777e-11	3.534523675599097e-12	1.3358138076685274e-12	6.135206080452675e-13
-0.4914660171779821	6.687023902192955e-12	3.3346430466746736e-11	7.044443266468506e-10	2.557539603997563e-9	1.4916945469742714e-6	1.0109996215793059e-10	1.311480036515889e-11	3.548516458569569e-12	1.3407667503716007e-12	6.156982159828421e-13
-0.4913660171779821	6.697009785723979e-12	3.337212470121193e-11	7.027640283404404e-10	2.569653310503378e-9	1.7449042393357628e-6	1.0167200933108095e-10	1.3172808997094485e-11	3.5625581491238694e-12	1.3457354247810424e-12	6.178823028835324e-13
-0.49126601717798213	6.7069991918644944e-12	3.339780535040043e-11	7.010926940221809e-10	2.581844729253094e-9	2.0670075121900937e-6	1.0224731578612203e-10	1.3231054890325899e-11	3.576648916967114e-12	1.35071987991975e-12	6.200728875323716e-13
-0.4911660171779821	6.716992139477381e-12	3.342347255281792e-11	6.994302582465678e-10	2.5941145114709987e-9	2.4853033094200604e-6	1.0282590143592412e-10	1.3289539030583931e-11	3.590788932409965e-12	1.3557201649663875e-12	6.222699887696654e-13
-0.4910660171779821	6.726988647421364e-12	3.3449126446531014e-11	6.9777665619204e-10	2.606463315054928e-9	3.0420458677678217e-6	1.0340778632667002e-10	1.3348262407889026e-11	3.6049783663710317e-12	1.3607363292559077e-12	6.244736254912014e-13
-0.4909660171779821	6.736988734551124e-12	3.347476716916816e-11	6.961318236536613e-10	2.618891804658067e-9	3.8054574852942127e-6	1.0399299063883941e-10	1.3407226016570982e-11	3.6192173903790774e-12	1.3657684222800555e-12	6.266838166483905e-13
-0.49086601717798206	6.746992419717154e-12	3.3500394857922646e-11	6.944956970359589e-10	2.6314006517719855e-9	4.8914999175059956e-6	1.0458153468820342e-10	1.3466430855288805e-11	3.633506176575334e-12	1.3708164936879045e-12	6.289005812484484e-13
-0.4907660171779821	6.7569997217663024e-12	3.352600964955434e-11	6.928682133458422e-10	2.6439905348108003e-9	6.510327110125978e-6	1.0517343892682396e-10	1.3525877927050757e-11	3.647844897715736e-12	1.3758805932863597e-12	6.3112393835457e-13
-0.4906660171779821	6.767010659541115e-12	3.355161168039165e-11	6.912493101855949e-10	2.656662139196571e-9	9.075442243609751e-6	1.0576872394406388e-10	1.3585568239234214e-11	3.6622337271731945e-12	1.3809607710406528e-12	6.333539070860729e-13
-0.4905660171779821	6.777025251880659e-12	3.357720108633443e-11	6.896389257460157e-10	2.669416157445961e-9	0.00001349480755035943	1.0636741046760678e-10	1.364550280360633e-11	3.676672838939992e-12	1.3860570770749302e-12	6.355905066186099e-13
-0.4904660171779821	6.78704351762006e-12	3.360277800285477e-11	6.880369987995883e-10	2.682253289258006e-9	0.00002209531356194065	1.0696951936447936e-10	1.3705682636343679e-11	3.69116240762994e-12	1.3911695616726727e-12	6.378337561842888e-13
-0.4903660171779821	6.797065475590825e-12	3.362834256500107e-11	6.864434686938114e-10	2.695174241603366e-9	0.000042432306040336935	1.075750716420905e-10	1.3766108758053247e-11	3.70570260848084e-12	1.396298275277345e-12	6.400836750718901e-13
-0.4902660171779821	6.807091144620865e-12	3.36538949073979e-11	6.848582753445597e-10	2.708179728814603e-9	0.00011184918492680628	1.0818408844926985e-10	1.3826782193792455e-11	3.72029361735668e-12	1.4014432684927925e-12	6.423402826270065e-13
-0.4901660171779821	6.817120543534574e-12	3.367943516424952e-11	6.832813592295758e-10	2.7212704726779942e-9	0.0007735125094450138	1.087965910773228e-10	1.3887703973090063e-11	3.7349356107500745e-12	1.4066045920838677e-12	6.446035982522361e-13
-0.4900660171779821	6.827153691152828e-12	3.370496346934171e-11	6.817126613820354e-10	2.7344472025265034e-9	0.001859963763297033	1.0941260096108886e-10	1.3948875129966503e-11	3.749628765784498e-12	1.411782296976893e-12	6.468736414073335e-13
-0.4899660171779821	6.8371906062931855e-12	3.3730479956043766e-11	6.80152123384201e-10	2.7477106553342632e-9	0.00015174496992306346	1.100321396800126e-10	1.401029670295534e-11	3.764373260216787e-12	1.4169764342602506e-12	6.491504316094063e-13
-0.48986601717798206	6.847231307769803e-12	3.375598475731042e-11	6.78599687361145e-10	2.7610615758122215e-9	0.00005163821776576128	1.1065522895921889e-10	1.4071969735123216e-11	3.77916927243932e-12	1.4221870551848635e-12	6.514339884330732e-13
-0.48976601717798207	6.857275814393668e-12	3.378147800568396e-11	6.770552959746064e-10	2.7745007165053755e-9	0.000025786155540617024	1.1128189067060072e-10	1.4133895274091629e-11	3.794016981482491e-12	1.4274142111647573e-12	6.537243315106434e-13
-0.4896660171779821	6.867324144972624e-12	3.3806959833296185e-11	6.755188924168639e-10	2.788028837891347e-9	0.00001544351533799346	1.1191214683391635e-10	1.4196074372057672e-11	3.808916567017118e-12	1.4326579537775787e-12	6.560214805322922e-13
-0.4895660171779821	6.877376318311206e-12	3.38324303718707e-11	6.739904204047359e-10	2.801646708480338e-9	0.000010288264691231512	1.1254601961789076e-10	1.4258508085815219e-11	3.823868209356702e-12	1.4379183347651527e-12	6.583254552462316e-13
-0.4894660171779821	6.8874323532112145e-12	3.3857889752724764e-11	6.724698241736657e-10	2.8153551049167125e-9	7.350934482822972e-6	1.1318353134133403e-10	1.4321197476776546e-11	3.838872089460029e-12	1.4431954060340262e-12	6.606362754588964e-13
-0.4893660171779821	6.897492268471396e-12	3.3883338106771625e-11	6.709570484718475e-10	2.8291548120818883e-9	5.519117704936972e-6	1.1382470447426034e-10	1.4384143610993433e-11	3.853928388933371e-12	1.448489219656003e-12	6.629539610351189e-13
-0.4892660171779821	6.907556082887375e-12	3.3908775564521273e-11	6.694520385544529e-10	2.8430466231987792e-9	4.2997461830846195e-6	1.1446956163901975e-10	1.4447347559178473e-11	3.8690372900329336e-12	1.453799827868635e-12	6.652785318982796e-13
-0.4891660171779821	6.917623815252233e-12	3.393420225608393e-11	6.6795474017795e-10	2.8570313399379687e-9	3.446988897734966e-6	1.1511812561144499e-10	1.4510810396727406e-11	3.8841989756674315e-12	1.4591272830758678e-12	6.676100080305304e-13
-0.4890660171779821	6.927695484356243e-12	3.3959618311171715e-11	6.664650995944739e-10	2.871109772525178e-9	2.827102969240843e-6	1.1577041932199766e-10	1.4574533203740162e-11	3.899413629400406e-12	1.4644716378485204e-12	6.699484094729353e-13
-0.4889660171779821	6.937771108986897e-12	3.3985023859100065e-11	6.649830635462813e-10	2.8852827398504966e-9	2.362245148135513e-6	1.164264658569316e-10	1.463851706504316e-11	3.914681435452624e-12	1.46983294492484e-12	6.72293756325673e-13
-0.48886601717798206	6.947850707929222e-12	3.401041902878965e-11	6.635085792602664e-10	2.8995510695791793e-9	2.004601169844777e-6	1.1708628845946172e-10	1.4702763070210916e-11	3.930002578704665e-12	1.4752112572110795e-12	6.746460687481996e-13
-0.48876601717798207	6.95793429996561e-12	3.4035803948768867e-11	6.620415944425813e-10	2.9139155982640755e-9	1.7234805862701118e-6	1.1774991053094453e-10	1.4767272313588245e-11	3.945377244699262e-12	1.4806066277820127e-12	6.770053669594328e-13
-0.4886660171779821	6.968021903875975e-12	3.406117874717564e-11	6.605820572732773e-10	2.9283771714598e-9	1.4984487634684049e-6	1.1841735563206868e-10	1.4832045894312513e-11	3.960805619643821e-12	1.4860191098815219e-12	6.793716712379351e-13
-0.4885660171779821	6.978113538437906e-12	3.408654355175901e-11	6.591299164010757e-10	2.9429366438385388e-9	1.3154710645001332e-6	1.1908864748405482e-10	1.489708491633578e-11	3.9762878904129684e-12	1.4914487569231473e-12	6.817450019221044e-13
-0.4884660171779821	6.988209222426622e-12	3.411189848988192e-11	6.576851209381657e-10	2.9575948793076314e-9	1.164648589278628e-6	1.197638099698652e-10	1.4962390488447382e-11	3.991824244550957e-12	1.496895622490651e-12	6.841253794103414e-13
-0.4883660171779821	6.998308974615066e-12	3.413724368852136e-11	6.562476204550587e-10	2.9723527511288005e-9	1.0388365345960883e-6	1.204428671354208e-10	1.502796372429591e-11	4.0074148702741295e-12	1.5023597603385275e-12	6.865128241612172e-13
-0.4882660171779821	7.0084128137741696e-12	3.416257927427267e-11	6.54817364975576e-10	2.9872111420394587e-9	9.327727235488139e-7	1.211258431908382e-10	1.509380574241274e-11	4.023059956473634e-12	1.5078412243926778e-12	6.889073566937105e-13
-0.4881660171779821	7.0185207586723436e-12	3.418790537334886e-11	6.533943049718082e-10	3.002170944375409e-9	8.42511796381401e-7	1.2181276251166065e-10	1.5159917666233492e-11	4.038759692717615e-12	1.5133400687508126e-12	6.913089975873149e-13
-0.4880660171779821	7.02863282807646e-12	3.421322211158509e-11	6.519783913592497e-10	3.0172330601958614e-9	7.650483778103582e-7	1.225036496401183e-10	1.5226300624122253e-11	4.054514269254141e-12	1.5188563476831917e-12	6.937177674822955e-13
-0.4879660171779821	7.038749040750975e-12	3.423852961443815e-11	6.505695754918757e-10	3.0323984014099524e-9	6.980603652054594e-7	1.231985292863817e-10	1.5292955749393365e-11	4.0703238770133735e-12	1.524390115633059e-12	6.961336870798187e-13
-0.4878660171779821	7.048869415458753e-12	3.426382800699012e-11	6.491678091573954e-10	3.047667889905455e-9	6.397304774631288e-7	1.2389742632983913e-10	1.5359884180335267e-11	4.086188707610409e-12	1.5299414272172997e-12	6.985567771421766e-13
-0.48776601717798207	7.058993970960585e-12	3.428911741394903e-11	6.477730445724708e-10	3.0630424576792306e-9	5.886199311961944e-7	1.2460036582037407e-10	1.542708706023304e-11	4.102108953347612e-12	1.5355103372269343e-12	7.009870584929387e-13
-0.4876660171779821	7.06912272601557e-12	3.431439795965126e-11	6.463852343780864e-10	3.0785230469698356e-9	5.435775356903759e-7	1.2530737297966217e-10	1.5494565537392242e-11	4.118084807217347e-12	1.5410969006277576e-12	7.034245520171535e-13
-0.4875660171779821	7.079255699381242e-12	3.4339669768063976e-11	6.4500433163491e-10	3.0941106103921033e-9	5.0367329166299e-7	1.260184732024759e-10	1.5562320765162204e-11	4.134116462904547e-12	1.546701172560905e-12	7.058692786615646e-13
-0.4874660171779821	7.089392909813309e-12	3.4364932962785444e-11	6.436302898187356e-10	3.1098061110736836e-9	4.681492230648144e-7	1.2673369205799515e-10	1.5630353901959125e-11	4.15020411478919e-12	1.5523232083434e-12	7.083212594347354e-13
-0.4873660171779821	7.099534376065998e-12	3.4390187667048e-11	6.422630628159922e-10	3.125610522793773e-9	4.363825117625392e-7	1.2745305529113666e-10	1.56986661112903e-11	4.166347957949021e-12	1.557963063468758e-12	7.107805154072874e-13
-0.4872660171779821	7.10968011689198e-12	3.441543400371933e-11	6.409026049193032e-10	3.1415248301239505e-9	4.0785753718185587e-7	1.2817658882388943e-10	1.5767258561777262e-11	4.182548188162033e-12	1.563620793607542e-12	7.132470677120657e-13
-0.4871660171779821	7.119830151042584e-12	3.444067209530492e-11	6.395488708231149e-10	3.1575500285712528e-9	3.821444437316337e-7	1.2890431875666743e-10	1.5836132427180464e-11	4.198805001909334e-12	1.5692964546080121e-12	7.157209375443483e-13
-0.4870660171779821	7.129984497267808e-12	3.4465902063949085e-11	6.382018156193513e-10	3.173687124723221e-9	3.588825498354063e-7	1.2963627136966226e-10	1.5905288886422335e-11	4.21511859637746e-12	1.57499010249662e-12	7.182021461620036e-13
-0.4869660171779821	7.140143174316159e-12	3.4491124031437146e-11	6.368613947931575e-10	3.1899371363954984e-9	3.3776738717627193e-7	1.3037247312422044e-10	1.5974729123612136e-11	4.231489169461221e-12	1.5807017934786673e-12	7.206907148857139e-13
-0.4868660171779821	7.150306200935113e-12	3.451633811919683e-11	6.355275642186745e-10	3.2063010927814602e-9	3.185404894881999e-7	1.3111295066422387e-10	1.604445432806982e-11	4.247916919766336e-12	1.586431583938858e-12	7.231866650991383e-13
-0.48676601717798207	7.160473595870991e-12	3.4541544448300825e-11	6.342002801548783e-10	3.2227800346043336e-9	3.009812835663277e-7	1.3185773081748613e-10	1.6114465694350495e-11	4.264402046612087e-12	1.59217953044192e-12	7.256900182491327e-13
-0.4866660171779821	7.1706453778688664e-12	3.4566743139467986e-11	6.328794992414755e-10	3.2393750142715648e-9	2.8490060176734295e-7	1.3260684059715648e-10	1.6184764422269033e-11	4.280944750033947e-12	1.5979456897331792e-12	7.282007958459179e-13
-0.4865660171779821	7.180821565672953e-12	3.45919343130647e-11	6.315651784948319e-10	3.2560870960316332e-9	2.7013545554447017e-7	1.3336030720313979e-10	1.6255351716924302e-11	4.297545230786264e-12	1.6037301187391466e-12	7.30719019463283e-13
-0.4864660171779821	7.191002178026321e-12	3.461711808910703e-11	6.302572753039626e-10	3.2729173561333195e-9	2.5654479729881467e-7	1.3411815802352435e-10	1.6326228788723975e-11	4.314203690344972e-12	1.6095328745681196e-12	7.332447107387582e-13
-0.4863660171779821	7.201187233671454e-12	3.4642294587263625e-11	6.289557474266078e-10	3.289866882987583e-9	2.4400606245638663e-7	1.348804206360321e-10	1.6397396853410114e-11	4.330920330910457e-12	1.615354014510842e-12	7.357778913738702e-13
-0.4862660171779821	7.211376751349747e-12	3.466746392685486e-11	6.276605529852779e-10	3.3069367773316716e-9	2.3241233172461266e-7	1.3564712280946318e-10	1.6468857132083e-11	4.347695355409949e-12	1.6211935960410105e-12	7.383185831342572e-13
-0.4861660171779821	7.2215707498020065e-12	3.469262622685638e-11	6.263716504634248e-10	3.3241281523961e-9	2.2166998950604624e-7	1.3641829250516902e-10	1.6540610851226852e-11	4.3645289675005136e-12	1.6270516768159365e-12	7.408668078499098e-13
-0.4860660171779821	7.231769247768221e-12	3.471778160590082e-11	6.250889987016268e-10	3.3414421340741534e-9	2.1169678167969467e-7	1.3719395787852991e-10	1.6612659242734947e-11	4.3814213715716806e-12	1.632928314677132e-12	7.43422587415357e-13
-0.4859660171779821	7.241972263987912e-12	3.4742930182278967e-11	6.238125568938232e-10	3.3588798610940813e-9	2.0242019670507026e-7	1.3797414728045007e-10	1.6685003543935156e-11	4.398372772748235e-12	1.6388235676509554e-12	7.459859437898669e-13
-0.4858660171779821	7.252179817200005e-12	3.47680720739414e-11	6.225422845835986e-10	3.3764424851939906e-9	1.9377610992243103e-7	1.3875888925885996e-10	1.6757644997615135e-11	4.415383376892947e-12	1.6447374939491723e-12	7.485568989976391e-13
-0.48576601717798207	7.262391926142759e-12	3.479320739850008e-11	6.21278141660504e-10	3.394131171299466e-9	1.8570764322146395e-7	1.3954821256023198e-10	1.6830584852047745e-11	4.432453390609305e-12	1.6506701519695786e-12	7.511354751279928e-13
-0.4856660171779821	7.272608609554306e-12	3.4818336273230795e-11	6.200200883564583e-10	3.411947097704172e-9	1.7816420181575276e-7	1.4034214613111634e-10	1.6903824361017413e-11	4.44958302124441e-12	1.6566216002966345e-12	7.537216943355898e-13
-0.4855660171779821	7.282829886172215e-12	3.484345881507392e-11	6.187680852421379e-10	3.4298914562531782e-9	1.711006573452695e-7	1.411407191196812e-10	1.6977364783845385e-11	4.466772476891632e-12	1.6625918977020876e-12	7.56315578840599e-13
-0.4854660171779821	7.293055774734042e-12	3.486857514063681e-11	6.175220932234739e-10	3.4479654525293064e-9	1.6447665242155086e-7	1.4194396087727282e-10	1.7051207385416238e-11	4.484021966393562e-12	1.6685811031455639e-12	7.589171509289442e-13
-0.4853660171779821	7.303286293976684e-12	3.489368536619466e-11	6.162820735381205e-10	3.4661703060423082e-9	1.5825600639456876e-7	1.4275190095997982e-10	1.712535343620324e-11	4.501331699344644e-12	1.6745892757751925e-12	7.615264329524384e-13
-0.4852660171779821	7.31352146263728e-12	3.491878960769299e-11	6.150479877520546e-10	3.4845072504213546e-9	1.5240620583295062e-7	1.4356456913022523e-10	1.7199804212295484e-11	4.5187018860942025e-12	1.6806164749282626e-12	7.64143447329048e-13
-0.4851660171779821	7.323761299452859e-12	3.494388798074879e-11	6.138197977561311e-10	3.5029775336103235e-9	1.4689796617919456e-7	1.4438199535835852e-10	1.7274560995423786e-11	4.536132737749111e-12	1.6866627601318035e-12	7.667682165430651e-13
-0.4850660171779821	7.334005823160166e-12	3.4968980600652067e-11	6.125974657627374e-10	3.521582418066338e-9	1.417048534293905e-7	1.452042098242656e-10	1.7349625072986992e-11	4.5536244661767e-12	1.6927281911032349e-12	7.694007631452922e-13
-0.4849660171779821	7.344255052496208e-12	3.4994067582367375e-11	6.113809543024646e-10	3.540323180961651e-9	1.3680295661539128e-7	1.46031242918998e-10	1.7424997738079033e-11	4.571177284007646e-12	1.6988128277509969e-12	7.720411097532821e-13
-0.4848660171779821	7.354509006198067e-12	3.501914904053623e-11	6.101702262208268e-10	3.5592011143885754e-9	1.321706034324952e-7	1.4686312524640954e-10	1.750068028951555e-11	4.588791404638789e-12	1.704916730175182e-12	7.746892790515167e-13
-0.48476601717798207	7.36476770300302e-12	3.5044225089478045e-11	6.089652446750267e-10	3.578217525567927e-9	1.2778811263060183e-7	1.4769988762481104e-10	1.7576674031860957e-11	4.60646704223612e-12	1.7110399586681764e-12	7.773452937916172e-13
-0.4846660171779821	7.375031161648549e-12	3.506929584319132e-11	6.077659731307397e-10	3.5973737370606175e-9	1.236375778303172e-7	1.4854156108863284e-10	1.7652980275455034e-11	4.6242044117374495e-12	1.7171825737152595e-12	7.800091767925541e-13
-0.4845660171779821	7.385299400872479e-12	3.509436141535627e-11	6.065723753589533e-10	3.6166710869829673e-9	1.1970267828256772e-7	1.4938817689011145e-10	1.7729600336440435e-11	4.6420037288555506e-12	1.7233446359952771e-12	7.826809509408283e-13
-0.4844660171779821	7.395572439413082e-12	3.511942191933576e-11	6.053844154328566e-10	3.6361109292254512e-9	1.1596851279721472e-7	1.5023976650098648e-10	1.7806535536790497e-11	4.6598652100810275e-12	1.729526206381302e-12	7.853606391907189e-13
-0.4843660171779821	7.40585029600888e-12	3.514447746817651e-11	6.042020577247234e-10	3.6556946336747742e-9	1.1242145365108721e-7	1.5109636161420362e-10	1.788378720433531e-11	4.677789072685021e-12	1.7357273459411946e-12	7.880482645644479e-13
-0.4842660171779821	7.416132989399066e-12	3.5169528174611816e-11	6.030252669028962e-10	3.6754235864400266e-9	1.0904901777191676e-7	1.5195799414565033e-10	1.79613566727909e-11	4.695775534722463e-12	1.7419481159383537e-12	7.907438501524103e-13
-0.4841660171779821	7.426420538323435e-12	3.519457415106214e-11	6.018540079287492e-10	3.6952991900822252e-9	1.0583975289958202e-7	1.5282469623589047e-10	1.8039245281786e-11	4.713824815034887e-12	1.7481885778322923e-12	7.93447419113382e-13
-0.4840660171779821	7.436712961522275e-12	3.52196155096367e-11	6.006882460537201e-10	3.715322863847685e-9	1.0278313676480933e-7	1.5369650025191976e-10	1.8117454376890065e-11	4.731937133253292e-12	1.7544487932792878e-12	7.961589946747155e-13
-0.4839660171779821	7.447010277736665e-12	3.5244652362135384e-11	5.995279468163631e-10	3.735496043905379e-9	9.986948760951973e-8	1.5457343878893775e-10	1.8195985309641283e-11	4.750112709801201e-12	1.7607288241330582e-12	7.988786001325547e-13
-0.4838660171779821	7.457312505708485e-12	3.5269684820050435e-11	5.983730760394572e-10	3.755820183588198e-9	9.70898846120846e-8	1.554555446721374e-10	1.8274839437575313e-11	4.768351765897786e-12	1.7670287324454471e-12	8.016062588520571e-13
-0.48376601717798207	7.467619664180403e-12	3.529471299456707e-11	5.972235998271109e-10	3.776296753637986e-9	9.443609698242786e-8	1.5634285095849936e-10	1.835401812425249e-11	4.7866545235605795e-12	1.7733485804669719e-12	8.043419942675721e-13
-0.4836660171779821	7.477931771895992e-12	3.5319736996566396e-11	5.960794845619565e-10	3.796927242455047e-9	9.190052066272513e-8	1.5723539093861723e-10	1.843352273928739e-11	4.805021205608761e-12	1.7796884306476249e-12	8.070858298829009e-13
-0.4835660171779821	7.488248847599855e-12	3.534475693662552e-11	5.949406969023163e-10	3.8177131563514e-9	8.947612171419608e-8	1.5813319813852473e-10	1.851335465837647e-11	4.8234520356659366e-12	1.7860483456373997e-12	8.098377892714568e-13
-0.4834660171779821	7.498570910037462e-12	3.5369772925019866e-11	5.938072037794543e-10	3.838656019808593e-9	8.715638559390711e-8	1.5903630632154809e-10	1.8593515263327485e-11	4.8419472381633605e-12	1.792428388287057e-12	8.125978960765023e-13
-0.4833660171779821	7.508897977955608e-12	3.53947850717246e-11	5.926789723948325e-10	3.859757375739659e-9	8.493527163058976e-8	1.599447494901711e-10	1.8674005942088068e-11	4.860507038342908e-12	1.7988286216487308e-12	8.15366174011381e-13
-0.4832660171779821	7.519230070101983e-12	3.541979348641539e-11	5.915559702173968e-10	3.881018785755444e-9	8.28071720984583e-8	1.6085856188791412e-10	1.8754828088774372e-11	4.879131662260004e-12	1.8052491089765966e-12	8.181426468596764e-13
-0.4831660171779821	7.529567205225865e-12	3.54447982784719e-11	5.904381649809354e-10	3.902441830435696e-9	8.076687536512023e-8	1.6177777800123925e-10	1.883598310370146e-11	4.897821336787075e-12	1.8116899137276135e-12	8.209273384755015e-13
-0.4830660171779821	7.539909402077327e-12	3.546979955697611e-11	5.893255246813922e-10	3.9240281096041624e-9	7.8809532655967e-8	1.627024325614504e-10	1.8917472393410665e-11	4.916576289616029e-12	1.8181510995620518e-12	8.237202727836275e-13
-0.4829660171779821	7.550256679408121e-12	3.5494797430716404e-11	5.882180175742992e-10	3.945779242609038e-9	7.693062803447795e-8	1.6363256054664188e-10	1.899929737070097e-11	4.935396749261933e-12	1.824632730344326e-12	8.265214737797744e-13
-0.4828660171779821	7.560609055971482e-12	3.5519792008188565e-11	5.871156121721822e-10	3.967696868607716e-9	7.51259512471731e-8	1.6456819718363714e-10	1.9081459454657655e-11	4.954282945065831e-12	1.8311348701435843e-12	8.29330965530796e-13
-0.48276601717798207	7.570966550521969e-12	3.554478339759621e-11	5.860182772420047e-10	3.989782646856376e-9	7.339157312455312e-8	1.655093779499547e-10	1.9163960070682147e-11	4.973235107197865e-12	1.8376575832343983e-12	8.321487721748916e-13
-0.4826660171779821	7.581329181815624e-12	3.5569771706852933e-11	5.84925981802657e-10	4.012038257004655e-9	7.172382326634597e-8	1.664561385757897e-10	1.9246800650521755e-11	4.992253466660407e-12	1.8442009340974235e-12	8.349749179218224e-13
-0.4825660171779821	7.59169696861025e-12	3.559475704358383e-11	5.838386951224749e-10	4.034465399395422e-9	7.011926977142277e-8	1.6740851504601985e-10	1.9329982632300352e-11	5.011338255291326e-12	1.8507649874201602e-12	8.378094270531525e-13
-0.4824660171779821	7.602069929665212e-12	3.561973951512643e-11	5.827563867167581e-10	4.057065795369383e-9	6.857470080074482e-8	1.6836654360221528e-10	1.9413507460547727e-11	5.030489705766948e-12	1.8573498080975334e-12	8.406523239224399e-13
-0.4823660171779821	7.612448083741728e-12	3.5644719228533094e-11	5.816790263453695e-10	4.079841187575272e-9	6.708710778602343e-8	1.693302607446815e-10	1.9497376586231034e-11	5.04970805160548e-12	1.863955461232697e-12	8.435036329554807e-13
-0.4822660171779821	7.622831449602622e-12	3.566969629057091e-11	5.806065840102982e-10	4.10279334028499e-9	6.565367011805861e-8	1.702997032345041e-10	1.9581591466783887e-11	5.068993527169814e-12	1.870582012137591e-12	8.46363378650509e-13
-0.4821660171779821	7.633220046012816e-12	3.569467080772537e-11	5.795390299533239e-10	4.125924039714653e-9	6.42717411673708e-8	1.7127490809563142e-10	1.9666153566138788e-11	5.088346367671232e-12	1.8772295263337898e-12	8.492315855784413e-13
-0.4820660171779821	7.643613891739013e-12	3.571964288619891e-11	5.784763346536285e-10	4.149235094350572e-9	6.293883550605657e-8	1.7225591261694992e-10	1.975106435475609e-11	5.107766809172036e-12	1.8838980695530433e-12	8.521082783830679e-13
-0.4819660171779821	7.654013005549786e-12	3.574461263191436e-11	5.774184688255027e-10	4.172728335281445e-9	6.165261721413576e-8	1.732427543544033e-10	1.9836325309656165e-11	5.127255088589143e-12	1.890587707738055e-12	8.549934817812878e-13
-0.4818660171779821	7.664417406216144e-12	3.576958015051633e-11	5.763654034160509e-10	4.196405616536143e-9	6.041088916631028e-8	1.7423547113311806e-10	1.9921937914450666e-11	5.146811443697337e-12	1.8972985070432215e-12	8.57887220563359e-13
-0.48176601717798206	7.674827112510768e-12	3.579454554737121e-11	5.753171096029119e-10	4.220268815427124e-9	5.921158320613205e-8	1.752341010495432e-10	2.0007903659372952e-11	5.166436113132244e-12	1.904030533835238e-12	8.607895195930852e-13
-0.4816660171779821	7.685242143208823e-12	3.5819508927569946e-11	5.742735587920331e-10	4.244319832900161e-9	5.8052751124427724e-8	1.7623868247362e-10	2.0094224041310127e-11	5.1861293363938195e-12	1.910783854693873e-12	8.637004038080491e-13
-0.4815660171779821	7.695662517087624e-12	3.5844470395928815e-11	5.732347226154451e-10	4.2685605938900475e-9	5.693255636748299e-8	1.7724925405096387e-10	2.0180900563834757e-11	5.205891353849512e-12	1.9175585364126526e-12	8.666198982198526e-13
-0.4814660171779821	7.706088252926662e-12	3.58694300569905e-11	5.72200572929073e-10	4.292993047682517e-9	5.584926640818502e-8	1.7826585470506683e-10	2.0267934737236054e-11	5.225722406737548e-12	1.9243546459995565e-12	8.695480279143263e-13
-0.4813660171779821	7.716519369508072e-12	3.5894388015026316e-11	5.711710818105844e-10	4.317619168282661e-9	5.4801245720119735e-8	1.792885236395239e-10	2.0355328078552663e-11	5.245622737170311e-12	1.9311722506777883e-12	8.724848180517785e-13
-0.4812660171779821	7.726955885616125e-12	3.5919344374036455e-11	5.701462215572273e-10	4.342440954789528e-9	5.378694930067685e-8	1.803173003402679e-10	2.044308211160383e-11	5.265592588137486e-12	1.938011417886389e-12	8.754302938671774e-13
-0.4811660171779821	7.737397820037737e-12	3.594429923775234e-11	5.691259646837357e-10	4.367460431777813e-9	5.2804916694590405e-8	1.8135222457784032e-10	2.0531198367022486e-11	5.285632203509585e-12	1.9448722152810576e-12	8.783844806704373e-13
-0.4810660171779821	7.747845191562329e-12	3.596925270963722e-11	5.681102839202292e-10	4.392679649685806e-9	5.1853766474124813e-8	1.8239333640966716e-10	2.0619678382286917e-11	5.3057418280410154e-12	1.951754710734799e-12	8.813474038465956e-13
-0.4809660171779821	7.758298018982025e-12	3.5994204892888273e-11	5.670991522101595e-10	4.418100685210664e-9	5.093219113639169e-8	1.83440676182369e-10	2.070852370175436e-11	5.325921707373824e-12	1.958658972338706e-12	8.843190888561002e-13
-0.4808660171779821	7.768756321091526e-12	3.6019155890437155e-11	5.660925427082336e-10	4.4437256417103294e-9	5.003895238209216e-8	1.844942845340756e-10	2.0797735876692558e-11	5.346172088040597e-12	1.9655850684026145e-12	8.872995612349604e-13
-0.48076601717798206	7.779220116688306e-12	3.604410580495153e-11	5.650904287784305e-10	4.469556649612915e-9	4.917287674338065e-8	1.8555420239677745e-10	2.088731646531358e-11	5.366493217468177e-12	1.972533067455885e-12	8.902888465950633e-13
-0.4806660171779821	7.789689424572626e-12	3.606905473883711e-11	5.64092783991989e-10	4.495595866833301e-9	4.8332851531604425e-8	1.866204709986878e-10	2.097726703280683e-11	5.386885343980887e-12	1.9795030382481262e-12	8.93286970624343e-13
-0.4805660171779821	7.800164263547618e-12	3.609400279423765e-11	5.630995821254166e-10	4.521845479197076e-9	4.751782107838655e-8	1.876931318666264e-10	2.1067589151371447e-11	5.407348716803937e-12	1.9864950497498837e-12	8.962939590870305e-13
-0.4804660171779821	7.810644652419438e-12	3.611895007303782e-11	5.621107971585753e-10	4.548307700872457e-9	4.6726783246006676e-8	1.8877222682843655e-10	2.115828440025131e-11	5.427883586066995e-12	1.9935091711534643e-12	8.993098378239225e-13
-0.4803660171779821	7.821130609997047e-12	3.614389667686266e-11	5.611264032727051e-10	4.5749847748094574e-9	4.59587861851869e-8	1.8985779801540064e-10	2.1249354365766872e-11	5.448490202807324e-12	2.000545471873534e-12	9.023346327525466e-13
-0.4802660171779821	7.831622155092645e-12	3.616884270708087e-11	5.601463748485539e-10	4.6018789731875285e-9	4.5212925320418464e-8	1.9094988786470407e-10	2.134080064135038e-11	5.4691688189735465e-12	2.007604021548023e-12	9.053683698674633e-13
-0.4801660171779821	7.842119306521385e-12	3.6193788264804466e-11	5.591706864644625e-10	4.628992597870945e-9	4.448834054470878e-8	1.920485391218999e-10	2.143262482757886e-11	5.4899196874288264e-12	2.0146848900387224e-12	9.084110752404553e-13
-0.4800660171779821	7.852622083101663e-12	3.621873345089062e-11	5.581993128945127e-10	4.656327980872566e-9	4.378421360726705e-8	1.93153794843406e-10	2.152482853220859e-11	5.510743061954476e-12	2.021788147432102e-12	9.114627750207773e-13
-0.4799660171779821	7.86313050365504e-12	3.6243678365943306e-11	5.572322291066813e-10	4.6838874848261654e-9	4.309976567906459e-8	1.9426569839902704e-10	2.1617413370209683e-11	5.531639197253468e-12	2.028913864040079e-12	9.145234954354084e-13
-0.4798660171779821	7.873644587006645e-12	3.6268623110314856e-11	5.562694102610163e-10	4.711673503467217e-9	4.243425508254812e-8	1.9538429347449204e-10	2.1710380963800262e-11	5.552608348953882e-12	2.0360621104007135e-12	9.17593262789286e-13
-0.47976601717798206	7.88416435198461e-12	3.629356778410568e-11	5.55310831707817e-10	4.739688462122461e-9	4.17869751729391e-8	1.9650962407401593e-10	2.1803732942480973e-11	5.5736507736123955e-12	2.0432329572789927e-12	9.206721034655115e-13
-0.4796660171779821	7.894689817420677e-12	3.63185124871666e-11	5.543564689858664e-10	4.76793481820854e-9	4.115725235964392e-8	1.9764173452288613e-10	2.189747094306978e-11	5.594766728717754e-12	2.0504264756675487e-12	9.237600439256231e-13
-0.4795660171779821	7.905221002149995e-12	3.634345731910055e-11	5.534062978206609e-10	4.796415061739886e-9	4.0544444257258344e-8	1.9878066947007718e-10	2.1991596609737503e-11	5.6159564726944564e-12	2.0576427367874676e-12	9.268571107098288e-13
-0.4794660171779821	7.915757925011338e-12	3.636840237926296e-11	5.524602941226656e-10	4.825131715845767e-9	3.994793795653919e-8	1.9992647389088034e-10	2.208611159404235e-11	5.637220264906224e-12	2.0648818120890344e-12	9.29963330437241e-13
-0.4793660171779821	7.926300604846985e-12	3.6393347766763033e-11	5.515184339855857e-10	4.854087337297032e-9	3.936714840650389e-8	2.010791930895604e-10	2.2181017554965713e-11	5.6585583656595124e-12	2.0721437732524604e-12	9.330787298061233e-13
-0.4792660171779821	7.936849060502968e-12	3.641829358046591e-11	5.505806936846685e-10	4.88328451704263e-9	3.880151689955984e-8	2.0223887270204234e-10	2.2276316158947655e-11	5.679971036207286e-12	2.0794286921887184e-12	9.362033355941422e-13
-0.4791660171779821	7.947403310828887e-12	3.644323991899262e-11	5.496470496749978e-10	4.912725880755959e-9	3.8250509652207e-8	2.0340555869860852e-10	2.2372009079922193e-11	5.7014585387523395e-12	2.0867366410402184e-12	9.393371746585722e-13
-0.4790660171779821	7.957963374678436e-12	3.646818688072207e-11	5.48717478589848e-10	4.942414089391541e-9	3.771361647448026e-8	2.0457929738663632e-10	2.246809799935382e-11	5.7230211364510964e-12	2.094067692181663e-12	9.424802739365842e-13
-0.4789660171779821	7.96852927090875e-12	3.6493134563791896e-11	5.477919572390109e-10	4.9723518397520224e-9	3.719034952181861e-8	2.0576013541334893e-10	2.2564584606272996e-11	5.744659093417139e-12	2.1014219182207727e-12	9.456326604454641e-13
-0.4788660171779821	7.97910101838123e-12	3.6518083066100964e-11	5.468704626071827e-10	5.00254186506595e-9	3.668024212357853e-8	2.0694811976860154e-10	2.2661470597313267e-11	5.766372674725028e-12	2.1087993919990973e-12	9.487943612828723e-13
-0.47876601717798206	7.989678635961024e-12	3.654303248530787e-11	5.459529718523308e-10	5.032986935576037e-9	3.618284768283389e-8	2.0814329778767822e-10	2.2758757676746742e-11	5.788162146413653e-12	2.1162001865927415e-12	9.519654036270798e-13
-0.4786660171779821	8.000262142517382e-12	3.656798291883522e-11	5.450394623041125e-10	5.063689859138872e-9	3.569773864254864e-8	2.0934571715412963e-10	2.2856447556521297e-11	5.8100277754901614e-12	2.1236243753132126e-12	9.55145814737213e-13
-0.4785660171779821	8.010851556923622e-12	3.659293446386841e-11	5.441299114622814e-10	5.0946534818358275e-9	3.52245055135608e-8	2.1055542590262735e-10	2.295454195629742e-11	5.831969829933492e-12	2.131072031708148e-12	9.583356219535156e-13
-0.4784660171779821	8.021446898057274e-12	3.661788721735848e-11	5.432242969951369e-10	5.1258806885954614e-9	3.476275596019456e-8	2.1177247242184835e-10	2.3053042603485076e-11	5.853988578698141e-12	2.1385432295621367e-12	9.615348526975731e-13
-0.4783660171779821	8.032048184799992e-12	3.664284127602203e-11	5.423225967379689e-10	5.157374403827783e-9	3.431211393960639e-8	2.129969054573819e-10	2.3151951233280857e-11	5.8760842917178386e-12	2.1460380428974966e-12	9.64743534472594e-13
-0.4782660171779821	8.042655436037739e-12	3.666779673634294e-11	5.414247886915314e-10	5.189137592070605e-9	3.3872218891290376e-8	2.14228774114667e-10	2.325126958870548e-11	5.8982572399092794e-12	2.153556545975053e-12	9.679616948636262e-13
-0.47816601717798213	8.05326867066074e-12	3.6692753694574155e-11	5.405308510205354e-10	5.221173258648255e-9	3.344272497340789e-8	2.1546812786195722e-10	2.3350999420641485e-11	5.920507695175882e-12	2.161098813294974e-12	9.71189361537827e-13
-0.4780660171779821	8.063887907563776e-12	3.671771224673818e-11	5.396407620521523e-10	5.2534844503428495e-9	3.3023300342881253e-8	2.1671501653330937e-10	2.3451142487871232e-11	5.942835930411567e-12	2.16866491959754e-12	9.744265622447287e-13
-0.4779660171779821	8.074513165645931e-12	3.674267248862761e-11	5.387545002745238e-10	5.286074256078335e-9	3.2613626476390636e-8	2.1796949033159688e-10	2.3551700557113905e-11	5.965242219504405e-12	2.1762549398639313e-12	9.776733248164436e-13
-0.4778660171779821	8.085144463810754e-12	3.6767634515807745e-11	5.378720443353109e-10	5.31894580761793e-9	3.2213397529639865e-8	2.1923159983156172e-10	2.3652675403064898e-11	5.9877268373405635e-12	2.18386894931705e-12	9.809296771679614e-13
-0.47776601717798206	8.095781820966601e-12	3.679259842361688e-11	5.369933730402401e-10	5.352102280274913e-9	3.182231973243659e-8	2.2050139598288627e-10	2.3754068808433606e-11	6.0102900598080476e-12	2.1915070234223567e-12	9.841956472973993e-13
-0.47766601717798207	8.106425256026106e-12	3.681756430716702e-11	5.3611846535167e-10	5.3855468936368955e-9	3.14401108173121e-8	2.21778930113288e-10	2.385588256398187e-11	6.032932163800394e-12	2.1991692378885978e-12	9.874712632862252e-13
-0.4775660171779821	8.11707478790687e-12	3.684253226134656e-11	5.352473003871764e-10	5.419282912304738e-9	3.1066499479568103e-8	2.2306425393165957e-10	2.3958118468563098e-11	6.055653427220676e-12	2.206855668668694e-12	9.907565532995459e-13
-0.4774660171779821	8.12773043553123e-12	3.686750238081958e-11	5.343798574181522e-10	5.4533136466452135e-9	3.0701224866781954e-8	2.24357419531222e-10	2.4060778329161163e-11	6.078454128985328e-12	2.2145663919605455e-12	9.940515455863485e-13
-0.4773660171779821	8.138392217826078e-12	3.6892474760028075e-11	5.335161158684157e-10	5.487642453558665e-9	3.034403609594779e-8	2.2565847939271308e-10	2.416386396092919e-11	6.101334549027897e-12	2.2223014842077917e-12	9.973562684797482e-13
-0.4772660171779821	8.149060153723495e-12	3.6917449493193303e-11	5.326560553128426e-10	5.522272737261733e-9	2.999469179654882e-8	2.269674863876071e-10	2.4267377187229655e-11	6.1242949683029785e-12	2.230061022100695e-12	1.0006707503972832e-12
-0.4771660171779821	8.15973426216029e-12	3.6942426674315776e-11	5.317996554760057e-10	5.557207950085144e-9	2.9652959677978258e-8	2.282844937813596e-10	2.4371319839673083e-11	6.147335668790128e-12	2.237845082576946e-12	1.0039950198411188e-12
-0.4770660171779821	8.170414562078308e-12	3.696740639717782e-11	5.309468962308412e-10	5.592451593287607e-9	2.9318616119835306e-8	2.2960955523669145e-10	2.447569375815901e-11	6.1704569334978754e-12	2.245653742822493e-12	1.007329105398375e-12
-0.4769660171779821	8.18110107242441e-12	3.699238875534279e-11	5.300977575973018e-10	5.6280072178851005e-9	2.8991445783716117e-8	2.3094272481688245e-10	2.458050079091427e-11	6.193659046467299e-12	2.253487080272311e-12	1.0106730357412964e-12
-0.4768660171779821	8.191793812150523e-12	3.7017373842158256e-11	5.292522197410557e-10	5.6638784254973994e-9	2.867124124522153e-8	2.322840569891249e-10	2.468574279453483e-11	6.216942292776299e-12	2.261345172611321e-12	1.0140268396276055e-12
-0.47676601717798206	8.202492800213914e-12	3.7042361750755846e-11	5.284102629721874e-10	5.7000688692107554e-9	2.8357802644982867e-8	2.3363360662788874e-10	2.4791421634025476e-11	6.240306958543532e-12	2.269228097775205e-12	1.0173905459007087e-12
-0.47666601717798207	8.213198055576832e-12	3.7067352574052395e-11	5.27571867743903e-10	5.7365822544578305e-9	2.8050937357584796e-8	2.349914290183163e-10	2.4897539182840287e-11	6.263753330932167e-12	2.2771359339511874e-12	1.0207641834899711e-12
-0.4765660171779821	8.223909597207002e-12	3.709234640475196e-11	5.267370146512621e-10	5.77342233991547e-9	2.7750459677344863e-8	2.363575798596633e-10	2.5004097322923838e-11	6.287281698154063e-12	2.285068759578931e-12	1.0241477814109904e-12
-0.4764660171779821	8.234627444077464e-12	3.711734333534583e-11	5.259056844299222e-10	5.810592938420153e-9	2.7456190519972323e-8	2.3773211526876197e-10	2.5111097944752285e-11	6.3108923494737945e-12	2.2930266533514043e-12	1.0275413687658667e-12
-0.4763660171779821	8.245351615166409e-12	3.7142343458113014e-11	5.250778579548651e-10	5.848097917901558e-9	2.716795713918978e-8	2.391150917835048e-10	2.5218542947373435e-11	6.334585575212301e-12	2.3010096942155695e-12	1.030944974743414e-12
-0.4762660171779821	8.256082129457909e-12	3.7167346865124504e-11	5.242535162392137e-10	5.885941202335828e-9	2.6885592857471238e-8	2.4050656636639983e-10	2.532643423845041e-11	6.3583616667515865e-12	2.309017961373501e-12	1.034358628619519e-12
-0.4761660171779821	8.266819005941074e-12	3.7192353648239885e-11	5.234326404329571e-10	5.924126772716813e-9	2.6608936810086558e-8	2.4190659640810514e-10	2.543477373430091e-11	6.382220916538092e-12	2.3170515342829684e-12	1.037782359757314e-12
-0.4760660171779821	8.277562263611012e-12	3.721736389911262e-11	5.226152118217887e-10	5.96265866804806e-9	2.633783370171237e-8	2.433152397310492e-10	2.5543563359941286e-11	6.406163618087307e-12	2.325110492658483e-12	1.0412161976075248e-12
-0.4759660171779821	8.288311921468168e-12	3.7242377709187454e-11	5.218012118258729e-10	6.0015409863539144e-9	2.6072133574903386e-8	2.447325545930378e-10	2.565280504912663e-11	6.4301900659873265e-12	2.3331949164720067e-12	1.0446601717086653e-12
-0.4758660171779821	8.29906799851886e-12	3.7267395169704374e-11	5.209906219986925e-10	6.04077788571226e-9	2.5811691589765666e-8	2.461585996909371e-10	2.5762500744394683e-11	6.454300555903444e-12	2.341304885953975e-12	1.048114311687377e-12
-0.47576601717798206	8.309830513774997e-12	3.729241637169742e-11	5.20183424025853e-10	6.0803735853072686e-9	2.555636781421677e-8	2.4759343416435807e-10	2.5872652397107362e-11	6.4784953845819524e-12	2.34944048159397e-12	1.0515786472586296e-12
-0.47566601717798207	8.320599486254477e-12	3.731744140599835e-11	5.193795997239573e-10	6.120332366504618e-9	2.5306027024254703e-8	2.4903711759939917e-10	2.5983261967494513e-11	6.502774849854499e-12	2.3576017841418117e-12	1.055053208226069e-12
-0.4755660171779821	8.331374934980826e-12	3.734247036323427e-11	5.185791310394172e-10	6.160658573947882e-9	2.506053851368585e-8	2.5048971003240287e-10	2.6094331424695574e-11	6.5271392506419305e-12	2.365788874608194e-12	1.05853802448222e-12
-0.4754660171779821	8.34215687898377e-12	3.7367503333832e-11	5.177820000473587e-10	6.201356616678256e-9	2.4819775912811026e-8	2.519512719537719e-10	2.6205862746804233e-11	6.551588886958839e-12	2.374001834265757e-12	1.0620331260088026e-12
-0.4753660171779821	8.352945337298714e-12	3.7392540408016284e-11	5.169881889504663e-10	6.24243096927678e-9	2.458361701558176e-8	2.5342186431179387e-10	2.6317857920910354e-11	6.5761240599173454e-12	2.382240744649788e-12	1.0655385428769703e-12
-0.4752660171779821	8.363740328967383e-12	3.741758167581349e-11	5.161976800779052e-10	6.283886173030723e-9	2.435194361478002e-8	2.5490154851653294e-10	2.6430318943145304e-11	6.6007450717317194e-12	2.3905056875592892e-12	1.0690543052476367e-12
-0.4751660171779821	8.374541873037422e-12	3.7442627227050215e-11	5.154104558841924e-10	6.325726837123618e-9	2.412464134479638e-8	2.5639038644372567e-10	2.6543247818724135e-11	6.625452225722205e-12	2.398796745057674e-12	1.0725804433716993e-12
-0.4750660171779821	8.385349988562639e-12	3.746767715135591e-11	5.146264989481239e-10	6.367957639850574e-9	2.3901599531607317e-8	2.578884404387408e-10	2.665664656199119e-11	6.6502458263195064e-12	2.407113999473789e-12	1.0761169875903345e-12
-0.4749660171779821	8.39616469460313e-12	3.749273153816346e-11	5.13845791971698e-10	6.410583329858539e-9	2.368271104957731e-8	2.593957733205597e-10	2.6770517196463182e-11	6.675126179068924e-12	2.4154575334027164e-12	1.0796639683352896e-12
-0.4748660171779821	8.406986010225258e-12	3.7517790476709506e-11	5.130683177790436e-10	6.453608727412943e-9	2.3467872184730346e-8	2.6091244838580464e-10	2.6884861754874846e-11	6.700093590634672e-12	2.4238274297067263e-12	1.0832214161291387e-12
-0.4747660171779821	8.4178139545017e-12	3.754285405603711e-11	5.122940593153721e-10	6.4970387256905524e-9	2.3256982504160504e-8	2.6243852941279787e-10	2.6999682279223234e-11	6.7251483688042126e-12	2.432223771516144e-12	1.0867893615855867e-12
-0.47466601717798207	8.428648546511324e-12	3.75679223649941e-11	5.115229996459171e-10	6.5408782920996084e-9	2.3049944731263846e-8	2.639740806656606e-10	2.7114980820812207e-11	6.750290822492337e-12	2.4406466422302115e-12	1.0903678354096993e-12
-0.4745660171779821	8.439489805339817e-12	3.759299549223733e-11	5.107551219549306e-10	6.585132469628259e-9	2.2846664626501264e-8	2.6551916689845833e-10	2.7230759440299007e-11	6.775521261745779e-12	2.449096125518067e-12	1.093956868398254e-12
-0.4744660171779821	8.450337750078931e-12	3.761807352623071e-11	5.099904095446254e-10	6.629806378220907e-9	2.2647050873406665e-8	2.6707385335937194e-10	2.7347020207738378e-11	6.800839997747297e-12	2.4575723053195498e-12	1.0975564914399546e-12
-0.4743660171779821	8.461192399827487e-12	3.7643156555248875e-11	5.092288458342e-10	6.674905216184573e-9	2.2451014969584375e-8	2.686382057949313e-10	2.7463765202630008e-11	6.826247342820364e-12	2.466075265846263e-12	1.1011667355157936e-12
-0.4742660171779821	8.47205377369034e-12	3.766824466737467e-11	5.084704143587898e-10	6.720434261624105e-9	2.2258471122439408e-8	2.7021229045424815e-10	2.7580996513961885e-11	6.851743610432931e-12	2.474605091582249e-12	1.104787631699218e-12
-0.4741660171779821	8.4829218907795e-12	3.7693337950504455e-11	5.077150987685254e-10	6.7663988739095445e-9	2.2069336149415208e-8	2.717961740933455e-10	2.7698716240259586e-11	6.87732911520257e-12	2.4831618672851433e-12	1.1084192111565316e-12
-0.4740660171779821	8.493796770213438e-12	3.77184364923453e-11	5.069628828275133e-10	6.81280449517369e-9	2.1883529382507752e-8	2.7338992397947833e-10	2.7816926489630616e-11	6.903004172900313e-12	2.491745677986936e-12	1.112061505147126e-12
-0.4739660171779821	8.504678431117468e-12	3.774354038041848e-11	5.062137504128843e-10	6.859656651842343e-9	2.170097257685548e-8	2.7499360789552193e-10	2.7935629379811578e-11	6.928769100455346e-12	2.5003566089949568e-12	1.115714545023756e-12
-0.4738660171779821	8.515566892623835e-12	3.776864970205904e-11	5.054676855138205e-10	6.906960956197825e-9	2.152158982319865e-8	2.7660729414439667e-10	2.805482703821587e-11	6.954624215959348e-12	2.50899474589276e-12	1.1193783622328464e-12
-0.4737660171779821	8.52646217387151e-12	3.779376454441691e-11	5.047246722306072e-10	6.954723107975756e-9	2.1345307464029334e-8	2.782310515535326e-10	2.817452160197979e-11	6.9805698386709246e-12	2.517660174541084e-12	1.123052988314783e-12
-0.47366601717798207	8.537364294006638e-12	3.7818884994459015e-11	5.039846947736935e-10	7.0029488959971375e-9	2.1172054013249316e-8	2.7986494947938424e-10	2.829471521801108e-11	7.006606289020325e-12	2.5263529810787816e-12	1.1267384549041907e-12
-0.4735660171779821	8.548273272182047e-12	3.784401113896822e-11	5.032477374627451e-10	7.051644199835067e-9	2.1001760079169868e-8	2.8150905781196986e-10	2.8415410043035193e-11	7.032733888613458e-12	2.5350732519236653e-12	1.1304347937302147e-12
-0.4734660171779821	8.559189127558026e-12	3.786914306454613e-11	5.025137847257431e-10	7.100814991519082e-9	2.08343582906966e-8	2.8316344697948666e-10	2.853660824364496e-11	7.058952960236991e-12	2.5438210737736035e-12	1.134142036616837e-12
-0.4733660171779821	8.57011187930174e-12	3.789428085761356e-11	5.01782821098052e-10	7.1504673372756415e-9	2.066978322654711e-8	2.848281879529384e-10	2.865831199634772e-11	7.085263827862462e-12	2.5525965336073558e-12	1.1378602154831593e-12
-0.4732660171779821	8.581041546587623e-12	3.7919424604410767e-11	5.010548312215139e-10	7.200607399307439e-9	2.050797134736061e-8	2.865033522508215e-10	2.87805234876136e-11	7.111666816650923e-12	2.561399718685471e-12	1.1415893623436744e-12
-0.4731660171779821	8.591978148597296e-12	3.794457439099858e-11	5.003297998435615e-10	7.251241437611948e-9	2.0348860930563962e-8	2.8818901194386053e-10	2.890324491392479e-11	7.138162252957598e-12	2.5702307165513384e-12	1.145329509308585e-12
-0.4730660171779821	8.602921704519716e-12	3.796973030326028e-11	4.996077118163235e-10	7.302375811840059e-9	2.0192392007868184e-8	2.8988523965978285e-10	2.9026478481824378e-11	7.164750464336473e-12	2.579089615032078e-12	1.149080688584081e-12
-0.4729660171779821	8.613872233551264e-12	3.7994892426901816e-11	4.988885520957547e-10	7.3540169831957924e-9	2.0038506305272007e-8	2.915921085881388e-10	2.9150226407965496e-11	7.191431779544723e-12	2.5879765022395088e-12	1.1528429324726592e-12
-0.4728660171779821	8.624829754895387e-12	3.8020060847451834e-11	4.981723057407444e-10	7.406171516378388e-9	1.9887147185458994e-8	2.933096924851663e-10	2.927449091916003e-11	7.218206528547404e-12	2.5968914665710593e-12	1.1566162733733605e-12
-0.4727660171779821	8.635794287763502e-12	3.8045235650264783e-11	4.974589579122896e-10	7.45884608156814e-9	1.9738259592480575e-8	2.950380656787251e-10	2.9399274252430305e-11	7.245075042522457e-12	2.605834596710837e-12	1.1604007437821657e-12
-0.47266601717798207	8.64676585137415e-12	3.8070416920519717e-11	4.967484938726052e-10	7.512047456455775e-9	1.9591789998618284e-8	2.9677730307323705e-10	2.9524578655056655e-11	7.272037653864684e-12	2.6148059816304354e-12	1.1641963762921964e-12
-0.4725660171779821	8.657744464953644e-12	3.809560474322234e-11	4.960408989843103e-10	7.565782528318258e-9	1.9447686353331478e-8	2.9852748015471296e-10	2.965040638462964e-11	7.299094696191059e-12	2.6238057105900354e-12	1.1680032035940671e-12
-0.4724660171779821	8.668730147735943e-12	3.8120799203205954e-11	4.953361587095785e-10	7.620058296141037e-9	1.9305898034193425e-8	3.002886729958138e-10	2.977675970909969e-11	7.326246504345138e-12	2.6328338731393416e-12	1.1718212584761864e-12
-0.4723660171779821	8.679722918962532e-12	3.814600038513166e-11	4.946342586093005e-10	7.674881872787999e-9	1.916637579972892e-8	3.020609582609467e-10	2.9903640906827464e-11	7.35349341440166e-12	2.641890559118466e-12	1.1756505738250106e-12
-0.4722660171779821	8.690722797882726e-12	3.8171208373489393e-11	4.939351843422801e-10	7.730260487221033e-9	1.9029071744070862e-8	3.038444132114392e-10	3.0031052266635575e-11	7.38083576367157e-12	2.650975858658965e-12	1.1794911826253995e-12
-0.4721660171779821	8.701729803753742e-12	3.8196423252599515e-11	4.932389216644232e-10	7.786201486770072e-9	1.88939392533533e-8	3.056391157107454e-10	3.0158996087859995e-11	7.408273890706586e-12	2.660089862184917e-12	1.1833431179609003e-12
-0.4720660171779821	8.712743955840532e-12	3.8221645106613704e-11	4.92545456427925e-10	7.842712339454502e-9	1.8760932963766498e-8	3.0744514422970443e-10	3.028747468040141e-11	7.435808135304097e-12	2.6692326604137288e-12	1.1872064130140603e-12
-0.4719660171779821	8.723765273415813e-12	3.8246874019513936e-11	4.918547745804708e-10	7.89980063635791e-9	1.863000872120113e-8	3.092625778518468e-10	3.04164903647762e-11	7.463438838511722e-12	2.6784043443571904e-12	1.1910811010666723e-12
-0.4718660171779821	8.734793775760639e-12	3.8272110075116456e-11	4.911668621644683e-10	7.957474094057834e-9	1.8501123542413536e-8	3.1109149627877434e-10	3.0546045472170415e-11	7.491166342632481e-12	2.6876050053225385e-12	1.1949672155001806e-12
-0.4717660171779821	8.745829482163892e-12	3.829735335707025e-11	4.904817053162475e-10	8.015740557110773e-9	1.8374235577646534e-8	3.129319798355636e-10	3.0676142344490876e-11	7.518990991229339e-12	2.696834734913366e-12	1.1988647897959247e-12
-0.47166601717798207	8.756872411922448e-12	3.832260394885871e-11	4.89799290265295e-10	8.07460800059501e-9	1.8249304074642176e-8	3.147841094762377e-10	3.080678333441766e-11	7.546913129130182e-12	2.706093625030607e-12	1.2027738575354449e-12
-0.4715660171779821	8.767922584341342e-12	3.8347861933800576e-11	4.891196033334917e-10	8.134084532712345e-9	1.8126289343990637e-8	3.166479667892916e-10	3.093797080545805e-11	7.57493310243259e-12	2.7153817678735913e-12	1.2066944524007998e-12
-0.4714660171779821	8.778980018734e-12	3.8373127395050805e-11	4.884426309343519e-10	8.194178397450467e-9	1.8005152725753665e-8	3.185236340032708e-10	3.106970713199902e-11	7.603051258508905e-12	2.7246992559410085e-12	1.2106266081749068e-12
-0.4713660171779821	8.790044734421804e-12	3.839840041560114e-11	4.877683595722711e-10	8.25489797730722e-9	1.78858565573144e-8	3.2041119399239866e-10	3.120199469936074e-11	7.631267946010922e-12	2.734046182031927e-12	1.2145703587417927e-12
-0.4712660171779821	8.801116750734714e-12	3.842368107828161e-11	4.870967758417934e-10	8.316251796078913e-9	1.776836414239813e-8	3.223107302822725e-10	3.1334835903851204e-11	7.659583514875064e-12	2.743422639246812e-12	1.2185257380869578e-12
-0.4711660171779821	8.812196087010763e-12	3.844896946576053e-11	4.864278664268604e-10	8.37824852171404e-9	1.7652639721217277e-8	3.242223270555978e-10	3.14682331528191e-11	7.6879983163271e-12	2.752828720988546e-12	1.2224927802976711e-12
-0.4710660171779821	8.823282762596628e-12	3.847426566054634e-11	4.857616181000993e-10	8.440896969234372e-9	1.7538648441693678e-8	3.261460691579994e-10	3.160218886470937e-11	7.716512702887339e-12	2.7622645209634295e-12	1.2264715195632759e-12
-0.4709660171779821	8.834376796847325e-12	3.8499569744987106e-11	4.850980177220853e-10	8.504206103724674e-9	1.7426356331713532e-8	3.2808204210386436e-10	3.1736705469116475e-11	7.745127028375305e-12	2.771730133182135e-12	1.230461990175499e-12
-0.4708660171779821	8.845478209126354e-12	3.8524881801272734e-11	4.844370522406402e-10	8.568185043394326e-9	1.731573027237322e-8	3.3003033208227377e-10	3.187178540684088e-11	7.773841647915135e-12	2.781225651960879e-12	1.2344642265287962e-12
-0.4707660171779821	8.856587018805975e-12	3.855020191143536e-11	4.837787086901178e-10	8.63284306271091e-9	1.72067379721746e-8	3.3199102596296833e-10	3.200743112994324e-11	7.802656917940381e-12	2.7907511719223585e-12	1.2384782631206405e-12
-0.47066601717798207	8.867703245266937e-12	3.85755301573499e-11	4.831229741907033e-10	8.698189595609217e-9	1.7099347942132732e-8	3.339642113023833e-10	3.214364510180031e-11	7.831573196199065e-12	2.8003067879967534e-12	1.2425041345518542e-12
-0.4705660171779821	8.878826907898737e-12	3.860086662073489e-11	4.82469835947724e-10	8.764234238776723e-9	1.699352947175837e-8	3.3594997634973874e-10	3.2280429797160586e-11	7.860590841758814e-12	2.8098925954228083e-12	1.246541875526905e-12
-0.4704660171779821	8.889958026099407e-12	3.8626211383153533e-11	4.818192812509504e-10	8.830986755018703e-9	1.6889252605879505e-8	3.3794841005319785e-10	3.2417787702200386e-11	7.889710215011878e-12	2.8195086897488634e-12	1.2505915208542547e-12
-0.4703660171779821	8.901096619276035e-12	3.865156452601492e-11	4.811712974739355e-10	8.898457076704195e-9	1.6786488122270485e-8	3.3995960206608315e-10	3.2555721314580716e-11	7.918931677680425e-12	2.829155166833938e-12	1.2546531054466754e-12
-0.4702660171779821	8.912242706844461e-12	3.8676926130573625e-11	4.805258720733157e-10	8.966655309295258e-9	1.6685207510054028e-8	3.419836427531445e-10	3.26942331435033e-11	7.948255592821362e-12	2.8388321228486457e-12	1.2587266643215453e-12
-0.4701660171779821	8.923396308229482e-12	3.870229627793239e-11	4.798829925881677e-10	9.035591734962519e-9	1.658538294884805e-8	3.4402062319691347e-10	3.283332570976855e-11	7.977682324831932e-12	2.8485396542764407e-12	1.2628122326012167e-12
-0.4700660171779821	8.93455744286474e-12	3.8727675049040605e-11	4.792426466393209e-10	9.105276816288172e-9	1.6486987288625858e-8	3.460706352040846e-10	3.297300154583113e-11	8.007212239454289e-12	2.858277857914437e-12	1.2669098455132678e-12
-0.4699660171779821	8.94572613019289e-12	3.875306252469735e-11	4.786048219287293e-10	9.175721200060379e-9	1.6389994030264247e-8	3.481337713120026e-10	3.311326319585982e-11	8.036845703781387e-12	2.8680468308746713e-12	1.271019538390903e-12
-0.4698660171779821	8.956902389665757e-12	3.877845878555121e-11	4.779695062388014e-10	9.24693572116027e-9	1.629437730674943e-8	3.502101247951827e-10	3.32541132157937e-11	8.066583086261622e-12	2.877846670585069e-12	1.275141346673245e-12
-0.4697660171779821	8.968086240744304e-12	3.880386391210053e-11	4.773366874317667e-10	9.31893140654485e-9	1.6200111865018986e-8	3.5229978967190756e-10	3.3395554173401104e-11	8.09642475670441e-12	2.8876774747904893e-12	1.2792753059056537e-12
-0.46966601717798206	8.979277702898511e-12	3.882927798469536e-11	4.767063534490379e-10	9.391719479328605e-9	1.6107173048412392e-8	3.5440286071089423e-10	3.353758864833811e-11	8.12637108628527e-12	2.897539341553832e-12	1.2834214517400704e-12
-0.4695660171779821	8.990476795607702e-12	3.885470108353725e-11	4.760784923105796e-10	9.465311362965985e-9	1.6015536779709363e-8	3.5651943343801675e-10	3.368021923220737e-11	8.1564224475512e-12	2.9074323692571088e-12	1.2875798199353276e-12
-0.4694660171779821	9.001683538360466e-12	3.8880133288680565e-11	4.75453092114282e-10	9.539718685538396e-9	1.5925179544729575e-8	3.58649604143108e-10	3.3823448528616775e-11	8.186579214425953e-12	2.9173566566024875e-12	1.2917504463574981e-12
-0.4693660171779821	9.01289795065476e-12	3.890557468003401e-11	4.7483014103535e-10	9.614953284148264e-9	1.58360783764786e-8	3.607934698868303e-10	3.396727915324027e-11	8.216841762215449e-12	2.9273123026134203e-12	1.2959333669802267e-12
-0.4692660171779821	9.02412005199786e-12	3.8931025337359136e-11	4.742096273256715e-10	9.691027209422748e-9	1.5748210839812147e-8	3.6295112850759277e-10	3.4111713733875485e-11	8.247210467612835e-12	2.937299406635642e-12	1.3001286178850284e-12
-0.4691660171779821	9.035349861906545e-12	3.8956485340274064e-11	4.735915393132356e-10	9.767952730131839e-9	1.5661555016606235e-8	3.65122678628576e-10	3.425675491050633e-11	8.27768570870428e-12	2.947318068338377e-12	1.304336235261679e-12
-0.4690660171779821	9.046587399907003e-12	3.898195476825182e-11	4.729758654015079e-10	9.845742337921938e-9	1.557608949140808e-8	3.6730821966478974e-10	3.4402405335361326e-11	8.30826786497393e-12	2.9573683877153043e-12	1.3085562554084817e-12
-0.4689660171779821	9.057832685535209e-12	3.9007433700622994e-11	4.723625940688525e-10	9.924408752170175e-9	1.5491793337555174e-8	3.695078518302335e-10	3.454866767297579e-11	8.338957317309778e-12	2.9674504650857635e-12	1.312788714732672e-12
-0.4688660171779821	9.069085738336444e-12	3.9032922216574186e-11	4.717517138679242e-10	1.0003964924961704e-8	1.5408646103740442e-8	3.7172167614509807e-10	3.469554460025142e-11	8.369754448008538e-12	2.977564401095721e-12	1.3170336497506818e-12
-0.4687660171779821	9.080346577865817e-12	3.905842039515204e-11	4.711432134251023e-10	1.0084424046194729e-8	1.532662780101103e-8	3.7394979444307796e-10	3.484303880651972e-11	8.400659640781617e-12	2.987710296719018e-12	1.3212910970885348e-12
-0.46866601717798206	9.091615223688092e-12	3.908392831526063e-11	4.70537081439897e-10	1.0165799548815517e-8	1.524571889018193e-8	3.7619230937872157e-10	3.49911529936019e-11	8.431673280760433e-12	2.9978882532583925e-12	1.325561093482163e-12
-0.4685660171779821	9.10289169537787e-12	3.910944605566476e-11	4.699333066843821e-10	1.0248105114188297e-8	1.5165900269651297e-8	3.78449324434873e-10	3.5139889875871715e-11	8.462795754501632e-12	3.0080983723465592e-12	1.329843675777734e-12
-0.4684660171779821	9.114176012519568e-12	3.9134973694989124e-11	4.693318780026218e-10	1.0331354677604216e-8	1.5087153263601064e-8	3.8072094393019374e-10	3.5289252180317796e-11	8.494027449993087e-12	3.0183407559474188e-12	1.3341388809320056e-12
-0.4683660171779821	9.12546819470741e-12	3.916051131172075e-11	4.687327843101208e-10	1.0415562433932295e-8	1.5009459610570346e-8	3.8300727302675617e-10	3.5439242646606785e-11	8.52536875665915e-12	3.028615506357093e-12	1.3384467460126893e-12
-0.4682660171779821	9.136768261545505e-12	3.91860589842069e-11	4.68136014593238e-10	1.0500742843417329e-8	1.4932801452387424e-8	3.853084177376979e-10	3.558986402714489e-11	8.5568200653661e-12	3.038922726205057e-12	1.3427673081987141e-12
-0.4681660171779821	9.14807623264815e-12	3.921161679065937e-11	4.675415579086664e-10	1.058691063762976e-8	1.4857161323447906e-8	3.876244849349893e-10	3.57411190871431e-11	8.588381768428123e-12	3.0492625184552946e-12	1.3471006047806721e-12
-0.4680660171779821	9.159392127639584e-12	3.923718480915309e-11	4.669494033828705e-10	1.0674080825570693e-8	1.4782522140326262e-8	3.899555823572551e-10	3.5893010604680683e-11	8.620054259612736e-12	3.0596349864074923e-12	1.3514466731611243e-12
-0.4679660171779821	9.170715966153941e-12	3.9262763117626286e-11	4.66359540211531e-10	1.0762268699937042e-8	1.4708867191708693e-8	3.923018186176596e-10	3.6045541370766906e-11	8.651837934146082e-12	3.0700402336979284e-12	1.3558055508548674e-12
-0.4678660171779821	9.182047767835653e-12	3.928835179388281e-11	4.657719576590262e-10	1.0851489843553307e-8	1.4636180128637286e-8	3.94663303211923e-10	3.619871418940837e-11	8.683733188719152e-12	3.080478364300856e-12	1.3601772754894066e-12
-0.4677660171779821	9.193387552339596e-12	3.931395091559335e-11	4.651866450579019e-10	1.0941760135972481e-8	1.4564444955053004e-8	3.970401465263858e-10	3.6352531877673045e-11	8.715740421493316e-12	3.090949482529638e-12	1.3645618848052633e-12
-0.46766601717798206	9.204735339330394e-12	3.933956056029311e-11	4.6460359180831334e-10	1.1033095760252331e-8	1.4493646018626783e-8	3.994324598461368e-10	3.6506997265753657e-11	8.747860032105601e-12	3.1014536930376563e-12	1.3689594166562327e-12
-0.4675660171779821	9.216091148483337e-12	3.9365180805386166e-11	4.640227873775445e-10	1.1125513209913578e-8	1.4423768001871699e-8	4.0184035536328145e-10	3.6662113197035673e-11	8.78009242167506e-12	3.111991100819746e-12	1.37336990900989e-12
-0.4674660171779821	9.227454999483957e-12	3.9390811728143766e-11	4.6344422129945456e-10	1.1219029296083242e-8	1.4354795913521294e-8	4.042639461852357e-10	3.681788252816079e-11	8.81243799280795e-12	3.122561811213143e-12	1.3777933999478013e-12
-0.4673660171779821	9.238826912028175e-12	3.9416453405705995e-11	4.628678831739844e-10	1.1313661154830965e-8	1.4286715080170533e-8	4.0670334634315066e-10	3.697430812909507e-11	8.844897149604058e-12	3.1331659298987685e-12	1.382229927665975e-12
-0.4672660171779821	9.250206905822353e-12	3.944210591508219e-11	4.622937626666366e-10	1.1409426254702104e-8	1.4219511138165298e-8	4.091586708003878e-10	3.713139288319333e-11	8.877470297661878e-12	3.143803562902266e-12	1.3866795304751445e-12
-0.4671660171779821	9.261595000583507e-12	3.946776933315279e-11	4.617218495079841e-10	1.150634240445658e-8	1.415317002573621e-8	4.116300354611191e-10	3.728913968726874e-11	8.910157844085071e-12	3.1544748165953497e-12	1.3911422468011817e-12
-0.4670660171779821	9.272991216039058e-12	3.949344373666755e-11	4.6115213349315667e-10	1.1604427761016429e-8	1.4087677975364474e-8	4.141175571789759e-10	3.744755145165691e-11	8.942960197487773e-12	3.1651797976967507e-12	1.3956181151854085e-12
-0.4669660171779821	9.284395571927078e-12	3.951912920224874e-11	4.60584604481352e-10	1.1703700837631148e-8	1.402302150637544e-8	4.166213537658124e-10	3.760663110028572e-11	8.975877768000761e-12	3.1759186132735177e-12	1.4001071742849573e-12
-0.4668660171779821	9.295808087996315e-12	3.954482580639085e-11	4.600192523953505e-10	1.180418051226727e-8	1.3959187417749578e-8	4.191415440005661e-10	3.7766381570742655e-11	9.008910967277327e-12	3.186691370742231e-12	1.4046094628731696e-12
-0.4667660171779821	9.307228784006364e-12	3.95705336254617e-11	4.5945606722102345e-10	1.1905886036227569e-8	1.3896162781144707e-8	4.2167824763818526e-10	3.7926805814343024e-11	9.042060208499184e-12	3.1974981778701e-12	1.4091250198399133e-12
-0.46666601717798206	9.318657679727442e-12	3.959625273570174e-11	4.588950390068459e-10	1.2008837043009054e-8	1.3833934934121965e-8	4.2423158541866384e-10	3.8087906796198266e-11	9.075325906382248e-12	3.208339142776141e-12	1.4136538841919482e-12
-0.4665660171779821	9.330094794940611e-12	3.962198321322648e-11	4.583361578634345e-10	1.211305355740635e-8	1.3772491473569748e-8	4.268016790761685e-10	3.824968749528557e-11	9.108708477182763e-12	3.219214373932441e-12	1.4181960950533015e-12
-0.4664660171779821	9.341540149437875e-12	3.9647725134027227e-11	4.577794139630641e-10	1.2218556004868738e-8	1.3711820249317298e-8	4.293886513482702e-10	3.84121509045173e-11	9.142208338703337e-12	3.2301239801653013e-12	1.4227516916656458e-12
-0.4663660171779821	9.352993763022131e-12	3.967347857396996e-11	4.5722479753919545e-10	1.2325365221117832e-8	1.3651909357932515e-8	4.319926259852427e-10	3.857530003081004e-11	9.175825910298816e-12	3.241068070656437e-12	1.4273207133885931e-12
-0.4662660171779821	9.364455655507388e-12	3.969924360879749e-11	4.5667229888602304e-10	1.2433502462036236e-8	1.3592747136699034e-8	4.3461372775949625e-10	3.873913789515571e-11	9.209561612882333e-12	3.2520467549441868e-12	1.43190319970016e-12
-0.4661660171779821	9.375925846718447e-12	3.9725020314130054e-11	4.5612190835800254e-10	1.2542989413833466e-8	1.3534322157764365e-8	4.3725208247507647e-10	3.890366753269131e-11	9.24341586893153e-12	3.263060142924721e-12	1.436499190197047e-12
-0.4660660171779821	9.387404356491337e-12	3.975080876546575e-11	4.555736163694056e-10	1.2653848203500625e-8	1.3476623222455582e-8	4.3990781697728666e-10	3.9068891992770526e-11	9.277389102494414e-12	3.27410834485326e-12	1.4411087245950478e-12
-0.4659660171779821	9.398891204673226e-12	3.9776609038180665e-11	4.550274133938573e-10	1.2766101409560574e-8	1.3419639355755814e-8	4.425810591623891e-10	3.923481433903395e-11	9.311481739195642e-12	3.285191471345217e-12	1.4457318427294096e-12
-0.4658660171779821	9.410386411122505e-12	3.980242120753065e-11	4.544832899638991e-10	1.2879772073125895e-8	1.3363359800937248e-8	4.4527193798743546e-10	3.9401437649482374e-11	9.345694206242693e-12	3.2963096333775648e-12	1.4503685845552045e-12
-0.4657660171779821	9.421889995708793e-12	3.982824534865214e-11	4.5394123667053964e-10	1.2994883709272148e-8	1.3307774014344447e-8	4.479805834801734e-10	3.956876501654764e-11	9.380026932431842e-12	3.3074629422899442e-12	1.455018990147713e-12
-0.46566601717798206	9.433401978312991e-12	3.985408153656055e-11	4.534012441628082e-10	1.3111460318738498e-8	1.3252871660324279e-8	4.507071267490644e-10	3.973679954716538e-11	9.414480348154527e-12	3.318651509785864e-12	1.4596830997027536e-12
-0.46556601717798207	9.444922378827348e-12	3.987992984615381e-11	4.5286330314733015e-10	1.3229526399966148e-8	1.3198642606297562e-8	4.534516999934183e-10	3.9905544362847675e-11	9.44905488540339e-12	3.3298754479340463e-12	1.4643609535370974e-12
-0.4654660171779821	9.456451217155397e-12	3.990579035221123e-11	4.5232740438788733e-10	1.3349106961485073e-8	1.314507691796672e-8	4.5621443651362345e-10	4.007500259975674e-11	9.483750977778699e-12	3.3411348691695483e-12	1.4690525920888204e-12
-0.4653660171779821	9.467988513212471e-12	3.993166312939526e-11	4.5179353870499586e-10	1.3470227534661687e-8	1.3092164854657233e-8	4.58995470721493e-10	4.02451774087786e-11	9.518569060494522e-12	3.3524298862950927e-12	1.473758055917705e-12
-0.4652660171779821	9.479534286925065e-12	3.995754825225151e-11	4.5126169697547853e-10	1.3592914186818073e-8	1.3039896864786632e-8	4.6179493815070875e-10	4.041607195559696e-11	9.55350957038515e-12	3.3637606124823103e-12	1.4784773857055864e-12
-0.4651660171779821	9.491088558231244e-12	3.9983445795208303e-11	4.507318701320323e-10	1.3717193534736601e-8	1.2988263581457547e-8	4.646129754673697e-10	4.058768942076616e-11	9.58857294591089e-12	3.3751271612728153e-12	1.4832106222567198e-12
-0.4650660171779821	9.50265134708103e-12	4.00093558325805e-11	4.502040491628399e-10	1.3843092758562592e-8	1.293725581817304e-8	4.674497204807009e-10	4.076003299978954e-11	9.623759627165293e-12	3.3865296465797813e-12	1.487957806498221e-12
-0.4649660171779821	9.51422267343568e-12	4.0035278438567044e-11	4.4967822511112763e-10	1.3970639616117261e-8	1.2886864564666058e-8	4.703053121537961e-10	4.0933105903191154e-11	9.659070055880797e-12	3.3979681826888914e-12	1.4927189794803904e-12
-0.4648660171779821	9.525802557268448e-12	4.006121368725315e-11	4.4915438907477187e-10	1.4099862457636636e-8	1.2837080982844026e-8	4.731798906145414e-10	4.110691135659294e-11	9.694504675435342e-12	3.4094428842597345e-12	1.4974941823770955e-12
-0.4647660171779821	9.537391018564062e-12	4.0087161652609834e-11	4.4863253220588326e-10	1.42307902409494e-8	1.2787896402841675e-8	4.760735971666186e-10	4.128145260079055e-11	9.730063930858724e-12	3.4209538663270433e-12	1.5022834564861788e-12
-0.46466601717798206	9.548988077319508e-12	4.011312240849695e-11	4.4811264571042134e-10	1.4363452547110523e-8	1.2739302319181183e-8	4.789865743006589e-10	4.14567328918308e-11	9.765748268839452e-12	3.4325012443020856e-12	1.507086843229851e-12
-0.46456601717798207	9.560593753543193e-12	4.0139096028660255e-11	4.4759472084777026e-10	1.4497879596503082e-8	1.2691290387033738e-8	4.819189657054534e-10	4.163275550108625e-11	9.801558137730474e-12	3.444085133973682e-12	1.5119043841550052e-12
-0.4644660171779821	9.572208067255754e-12	4.016508258673599e-11	4.470787489303695e-10	1.463410226542914e-8	1.2643852418582702e-8	4.848709162793673e-10	4.180952371533529e-11	9.837493987556502e-12	3.455705651509777e-12	1.516736120933725e-12
-0.4643660171779821	9.583831038489639e-12	4.0191082156247836e-11	4.4656472132330456e-10	1.4772152103201555e-8	1.2596980379481575e-8	4.878425721417999e-10	4.1987040836837784e-11	9.873556270019857e-12	3.467362913458515e-12	1.521582095363544e-12
-0.4642660171779821	9.595462687289228e-12	4.021709481061021e-11	4.46052629443919e-10	1.4912061349757928e-8	1.2550666385407024e-8	4.908340806448063e-10	4.2165310183413415e-11	9.909745438507362e-12	3.4790570367495713e-12	1.5264423493679143e-12
-0.4641660171779821	9.60710303371124e-12	4.0243120623127485e-11	4.455424647614404e-10	1.5053862953813424e-8	1.2504902698702483e-8	4.938455903848412e-10	4.2344335088521607e-11	9.94606194809682e-12	3.490788138695506e-12	1.5313169249965604e-12
-0.4640660171779821	9.618752097824256e-12	4.026915966699543e-11	4.45034218796593e-10	1.5197590591571013e-8	1.2459681725109787e-8	4.968772512146217e-10	4.252411890133912e-11	9.98250625556377e-12	3.5025563369930565e-12	1.5362058644259008e-12
-0.4639660171779821	9.630409899709273e-12	4.0295212015301356e-11	4.445278831212138e-10	1.5343278686009724e-8	1.2414996010586378e-8	4.999292142551127e-10	4.270466498684036e-11	1.0019078819387926e-11	3.514361749724352e-12	1.541109209959412e-12
-0.4638660171779821	9.642076459459237e-12	4.03212777410246e-11	4.4402344935788833e-10	1.549096242677032e-8	1.237083823820579e-8	5.030016319076436e-10	4.288597672587619e-11	1.0055780099759905e-11	3.526204495358315e-12	1.5460270040280326e-12
-0.4637660171779821	9.653751797179574e-12	4.034735691703788e-11	4.4352090917956815e-10	1.5640677790661228e-8	1.2327201225138005e-8	5.060946578661693e-10	4.306805751525539e-11	1.0092610558587914e-11	3.5380846927519297e-12	1.5509592891905571e-12
-0.46366601717798206	9.665435932988067e-12	4.037344961610746e-11	4.4302025430921313e-10	1.5792461562804843e-8	1.2284077919708694e-8	5.092084471296473e-10	4.325091076782505e-11	1.0129570659504607e-11	3.5500024611515638e-12	1.5559061081340532e-12
-0.46356601717798207	9.677128887014674e-12	4.0399555910893435e-11	4.4252147651941316e-10	1.5946351358448152e-8	1.2241461398533485e-8	5.123431560145366e-10	4.3434539912550675e-11	1.0166660867873582e-11	3.561957920194282e-12	1.5608675036741963e-12
-0.4634660171779821	9.688830679401821e-12	4.042567587395031e-11	4.4202456763203526e-10	1.6102385645462695e-8	1.2199344863726371e-8	5.154989421674673e-10	4.361894839459896e-11	1.0203881650796154e-11	3.5739511899091555e-12	1.5658435187557385e-12
-0.4633660171779821	9.700541330304671e-12	4.045180957772948e-11	4.4152951951787215e-10	1.626060376755686e-8	1.2157721640179513e-8	5.18675964578028e-10	4.380413967542046e-11	1.0241233477118641e-11	3.5859823907187e-12	1.5708341964529052e-12
-0.4632660171779821	9.712260859890488e-12	4.047795709457662e-11	4.4103632409625904e-10	1.642104596822696e-8	1.2116585172911579e-8	5.218743835916618e-10	4.399011723282944e-11	1.0278716817438353e-11	3.5980516434400104e-12	1.5758395799697165e-12
-0.4631660171779821	9.723989288339576e-12	4.050411849673513e-11	4.4054497333475354e-10	1.6583753415475523e-8	1.2075929024484603e-8	5.250943609227642e-10	4.4176884561089735e-11	1.03163321441113e-11	3.610159069286302e-12	1.5808597126404826e-12
-0.4630660171779821	9.735726635844544e-12	4.053029385634543e-11	4.4005545924876436e-10	1.6748768227322942e-8	1.2035746872485185e-8	5.283360596678674e-10	4.436444517099651e-11	1.035407993125852e-11	3.622304789868134e-12	1.5858946379301633e-12
-0.4629660171779821	9.747472922610708e-12	4.055648324544512e-11	4.39567773901209e-10	1.6916133498142383e-8	1.1996032507069463e-8	5.315996443189941e-10	4.455280258996022e-11	1.0391960654773057e-11	3.63448892719478e-12	1.5909443994347737e-12
-0.4628660171779821	9.759228168856294e-12	4.0582686735971164e-11	4.3908190940217685e-10	1.7085893325849353e-8	1.1956779828569996e-8	5.348852807771504e-10	4.474196036209135e-11	1.0429974792327137e-11	3.646711603675612e-12	1.5960090408817854e-12
-0.4627660171779821	9.770992394812141e-12	4.060890439975938e-11	4.385978579085825e-10	1.725809283997695e-8	1.1917982845162085e-8	5.381931363659745e-10	4.493192204828532e-11	1.0468122823379028e-11	3.658972942121445e-12	1.6010886061305776e-12
-0.46266601717798206	9.782765620721995e-12	4.063513630854417e-11	4.381156116238229e-10	1.7432778230668254e-8	1.1879635670588203e-8	5.41523379845508e-10	4.5122691226306435e-11	1.050640522917983e-11	3.671273065745826e-12	1.6061831391727706e-12
-0.46256601717798207	9.794547866842424e-12	4.066138253396172e-11	4.3763516279745617e-10	1.760999677862445e-8	1.1841732521939679e-8	5.448761814261513e-10	4.531427149087569e-11	1.0544822492780865e-11	3.683612098166565e-12	1.6112926841327105e-12
-0.4624660171779821	9.806339153443043e-12	4.0687643147548096e-11	4.3715650372485845e-10	1.778979688604054e-8	1.180426771749212e-8	5.482517127827494e-10	4.550666645375509e-11	1.058337509904045e-11	3.6959901634069575e-12	1.616417285267829e-12
-0.4623660171779821	9.818139500806293e-12	4.071391822074076e-11	4.366796267468976e-10	1.79722281085673e-8	1.1767235674594962e-8	5.516501470688351e-10	4.56998797438349e-11	1.0622063534631023e-11	3.7084073858972306e-12	1.6215569869690899e-12
-0.4622660171779821	9.829948929227796e-12	4.0740207824879754e-11	4.362045242496044e-10	1.815734118834052e-8	1.1730630907612565e-8	5.550716589310301e-10	4.5893915007220855e-11	1.0660888288046453e-11	3.720863890475889e-12	1.6267118337613782e-12
-0.4621660171779821	9.841767459016215e-12	4.076651203120711e-11	4.3573118866385664e-10	1.8345188088115726e-8	1.1694448025915839e-8	5.585164245236091e-10	4.608877590732208e-11	1.069984984960884e-11	3.733359802391172e-12	1.6318818703039302e-12
-0.4620660171779821	9.853595110493105e-12	4.0792830910867775e-11	4.352596124650415e-10	1.8535822026551413e-8	1.1658681731922468e-8	5.619846215232028e-10	4.6284466124937334e-11	1.0738948711475923e-11	3.745895247302278e-12	1.6370671413907248e-12
-0.4619660171779821	9.865431903993664e-12	4.081916453491152e-11	4.3478978817276454e-10	1.8729297514687213e-8	1.162332681918542e-8	5.654764291437136e-10	4.6480989358347055e-11	1.077818536764846e-11	3.758470351281056e-12	1.6422676919509677e-12
-0.4618660171779821	9.877277859866022e-12	4.084551297429152e-11	4.3432170835050955e-10	1.8925670393659926e-8	1.1588378170526976e-8	5.689920281513135e-10	4.667834932339845e-11	1.0817560313976956e-11	3.771085240813097e-12	1.647483567049433e-12
-0.4617660171779821	9.889132998471441e-12	4.087187629986606e-11	4.3385536560532955e-10	1.9124997873708433e-8	1.1553830756217834e-8	5.725316008796829e-10	4.687654975359745e-11	1.0857074048169155e-11	3.783740042799264e-12	1.6527148118868882e-12
-0.4616660171779821	9.900997340184932e-12	4.089825458239914e-11	4.333907525875524e-10	1.9327338574517755e-8	1.1519679632200929e-8	5.760953312453898e-10	4.7075594400198126e-11	1.0896727069797733e-11	3.796434884557227e-12	1.6579614718006138e-12
-0.46156601717798207	9.912870905394598e-12	4.092464789256027e-11	4.329278619904544e-10	1.9532752566952474e-8	1.148591993835627e-8	5.796834047634199e-10	4.72754870322932e-11	1.0936519880306929e-11	3.809169893822688e-12	1.6632235922647062e-12
-0.4614660171779821	9.92475371450204e-12	4.095105630092655e-11	4.3246668654996966e-10	1.9741301416237146e-8	1.1452546896808656e-8	5.832960085629081e-10	4.747623143690485e-11	1.0976452983020355e-11	3.821945198750879e-12	1.668501218890567e-12
-0.4613660171779821	9.936645787922241e-12	4.0977479877980393e-11	4.320072190443696e-10	1.9953048226640995e-8	1.1419555810274274e-8	5.869333314030201e-10	4.767783141907553e-11	1.101652688314813e-11	3.83476092791796e-12	1.6737943974272908e-12
-0.4612660171779821	9.94854714608391e-12	4.1003918694113826e-11	4.3154945229398474e-10	2.016805768772518e-8	1.1386942060447778e-8	5.90595563689038e-10	4.788029080196171e-11	1.1056742087794483e-11	3.847617210322533e-12	1.6791031737621543e-12
-0.4611660171779821	9.960457809429277e-12	4.1030372819626774e-11	4.310933791608995e-10	2.0386396122217688e-8	1.1354701106426603e-8	5.942828974886037e-10	4.808361342692563e-11	1.1097099105965248e-11	3.860514175387056e-12	1.6844275939210058e-12
-0.4610660171779821	9.972377798414068e-12	4.105684232472717e-11	4.306389925486457e-10	2.0608131535577967e-8	1.1322828483172233e-8	5.979955265481252e-10	4.828780315362668e-11	1.113759844857492e-11	3.8734519529591346e-12	1.6897677040686489e-12
-0.4609660171779821	9.98430713350783e-12	4.108332727953302e-11	4.301862854019268e-10	2.0833333667326234e-8	1.1291319800008493e-8	6.017336463094253e-10	4.849286386011782e-11	1.1178240628454777e-11	3.886430673313223e-12	1.6951235505093807e-12
-0.4608660171779821	9.996245835193689e-12	4.110982775407176e-11	4.2973525070631706e-10	2.1062074044200076e-8	1.1260170739153768e-8	6.054974539264918e-10	4.8698799442936395e-11	1.1219026160359561e-11	3.8994504671517824e-12	1.7004951796873087e-12
-0.4607660171779821	1.000819392396878e-11	4.113634381828237e-11	4.2928588148798323e-10	2.1294426035224347e-8	1.122937705428849e-8	6.092871482825129e-10	4.890561381720183e-11	1.1259955560976209e-11	3.912511465607074e-12	1.7058826381869003e-12
-0.4606660171779821	1.0020151420343738e-11	4.1162875542013756e-11	4.2883817081338573e-10	2.153046490876176e-8	1.1198934569154882e-8	6.131029300070001e-10	4.911331091670843e-11	1.1301029348930199e-11	3.925613800242281e-12	1.7112859727332991e-12
-0.46056601717798207	1.0032118344843406e-11	4.1189422995026536e-11	4.283921117890099e-10	2.1770267891635212e-8	1.1168839176189853e-8	6.169450014931922e-10	4.9321894694021755e-11	1.1342248044794142e-11	3.938757603053227e-12	1.7167052301928577e-12
-0.4604660171779821	1.0044094718006384e-11	4.1215986246994874e-11	4.2794769756108795e-10	2.2013914230403368e-8	1.1139086835189148e-8	6.208135669155956e-10	4.95313691205756e-11	1.1383612171095055e-11	3.9519430064697725e-12	1.7221404575735637e-12
-0.4603660171779821	1.0056080560385197e-11	4.124256536750358e-11	4.275049213152933e-10	2.2261485254879495e-8	1.110967357200169e-8	6.247088322477308e-10	4.974173818676596e-11	1.1425122252321794e-11	3.96517014335713e-12	1.7275917020253813e-12
-0.4602660171779821	1.006807589254648e-11	4.126916042605223e-11	4.27063776276504e-10	2.251306444399161e-8	1.1080595477254937e-8	6.286310052801216e-10	4.9953005902051886e-11	1.1466778814933365e-11	3.978439147017684e-12	1.7330590108408432e-12
-0.4601660171779821	1.0080080735071016e-11	4.12957714920534e-11	4.266242557085005e-10	2.276873749407705e-8	1.1051848705108115e-8	6.325802956384193e-10	5.016517629505025e-11	1.1508582387366126e-11	3.991750151192169e-12	1.7385424314553673e-12
-0.4600660171779821	1.0092095108553468e-11	4.1322398634834464e-11	4.261863529137064e-10	2.302859238972039e-8	1.1023429472034724e-8	6.365569148017847e-10	5.037825341363542e-11	1.1550533500042013e-11	4.0051032900613295e-12	1.7440420114477904e-12
-0.4599660171779821	1.0104119033602837e-11	4.134904192363677e-11	4.257500612329142e-10	2.3292719477239904e-8	1.0995334055631905e-8	6.405610761214437e-10	5.0592241325037375e-11	1.1592632685375946e-11	4.018498698247322e-12	1.7495577985407203e-12
-0.4598660171779821	1.0116152530842302e-11	4.1375701427618084e-11	4.25315374045028e-10	2.356121154093766e-8	1.096755879345751e-8	6.4459299483948e-10	5.080714411594143e-11	1.1634880477784007e-11	4.0319365108153e-12	1.7550898406010826e-12
-0.4597660171779821	1.0128195620909386e-11	4.1402377215851485e-11	4.248822847667875e-10	2.3834163882231493e-8	1.0940100081892429e-8	6.486528881078155e-10	5.102296589258831e-11	1.1677277413691198e-11	4.045416863274883e-12	1.7606381856404966e-12
-0.4596660171779821	1.0140248324455688e-11	4.1429069357326475e-11	4.244507868525102e-10	2.4111674401796322e-8	1.091295437502931e-8	6.527409750074193e-10	5.123971078087387e-11	1.1719824031539246e-11	4.058939891581633e-12	1.7662028818157452e-12
-0.45956601717798207	1.015231066214758e-11	4.145577792095011e-11	4.240208737938441e-10	2.4393843684842648e-8	1.0886118183585655e-8	6.568574765677461e-10	5.1457382926451524e-11	1.176252087179501e-11	4.072505732138773e-12	1.771783977429289e-12
-0.4594660171779821	1.0164382654665357e-11	4.148250297554577e-11	4.2359253911947567e-10	2.4680775089670765e-8	1.0859588073841032e-8	6.610026157863337e-10	5.167598649483077e-11	1.1805368476957542e-11	4.086114521798277e-12	1.7773815209295538e-12
-0.4593660171779821	1.0176464322704118e-11	4.150924458985555e-11	4.2316577639491256e-10	2.4972574839649888e-8	1.0833360666598522e-8	6.651766176487316e-10	5.1895525671483344e-11	1.184836739156709e-11	4.099766397862908e-12	1.7829955609115723e-12
-0.4592660171779821	1.018855568697343e-11	4.1536002832540606e-11	4.227405792222147e-10	2.5269352118766297e-8	1.0807432636168535e-8	6.693797091485607e-10	5.211600466194343e-11	1.1891518162212698e-11	4.113461498087479e-12	1.7886261461173491e-12
-0.4591660171779821	1.0200656768197206e-11	4.1562777772179807e-11	4.2231694123972827e-10	2.557121917090428e-8	1.07818007093752e-8	6.736121193078296e-10	5.2337427691910376e-11	1.1934821337540187e-11	4.127199960680353e-12	1.7942733254362817e-12
-0.4590660171779821	1.0212767587114164e-11	4.1589569477272646e-11	4.2189485612185884e-10	2.5878291403028555e-8	1.0756461664584969e-8	6.778740791975039e-10	5.2559799007354305e-11	1.1978277468260383e-11	4.140981924305138e-12	1.7999371479057072e-12
-0.4589660171779821	1.0224888164477789e-11	4.16163780162383e-11	4.214743175788135e-10	2.619068749243968e-8	1.0731412330756252e-8	6.821658219583032e-10	5.278312287462036e-11	1.202188710715758e-11	4.154807528082209e-12	1.8056176627113142e-12
-0.4588660171779821	1.0237018521055846e-11	4.1643203457416234e-11	4.2105531935635017e-10	2.6508529498289483e-8	1.0706649586509628e-8	6.864875828216886e-10	5.300740358053087e-11	1.2065650809096916e-11	4.168676911590141e-12	1.8113149191875754e-12
-0.4587660171779821	1.0249158677631148e-11	4.167004586906711e-11	4.2063785523554135e-10	2.6831942977554252e-8	1.068217035921882e-8	6.908395991311718e-10	5.323264543249467e-11	1.2109569131033378e-11	4.182590214867394e-12	1.8170289668182528e-12
-0.4586660171779821	1.0261308655001413e-11	4.1696905319373994e-11	4.202219190325414e-10	2.7161057105662697e-8	1.0657971624121291e-8	6.952221103638236e-10	5.345885275861226e-11	1.2153642632020017e-11	4.1965475784139365e-12	1.822759855236882e-12
-0.45856601717798207	1.0273468473978918e-11	4.1723781876440495e-11	4.1980750459831574e-10	2.749600480199837e-8	1.0634050403447286e-8	6.996353581519942e-10	5.368602990777958e-11	1.2197871873215438e-11	4.210549143192556e-12	1.828507634227171e-12
-0.4584660171779821	1.0285638155391041e-11	4.1750675608294295e-11	4.1939460581844303e-10	2.7836922860503512e-8	1.0610403765569381e-8	7.040795863053664e-10	5.3914181249799544e-11	1.2242257417893027e-11	4.224595050630768e-12	1.834272353723509e-12
-0.4583660171779821	1.0297817720079901e-11	4.1777586582884663e-11	4.1898321661284765e-10	2.818395208561962e-8	1.058702882416843e-8	7.085550408331897e-10	5.414331117548699e-11	1.228679983144876e-11	4.238685442622142e-12	1.8400540638114274e-12
-0.4582660171779821	1.031000718890289e-11	4.1804514868085995e-11	4.185733309355864e-10	2.8537237433814603e-8	1.0563922737418866e-8	7.130619699668157e-10	5.437342409677901e-11	1.233149968140986e-11	4.252820461528081e-12	1.845852814728086e-12
-0.4581660171779821	1.0322206582732114e-11	4.1831460531695886e-11	4.1816494277460574e-10	2.889692816096499e-8	1.0541082707190755e-8	7.176006241824705e-10	5.4604524446842914e-11	1.2376357537443197e-11	4.2670002501792935e-12	1.851668656862722e-12
-0.4580660171779821	1.0334415922455056e-11	4.1858423641436417e-11	4.1775804615150923e-10	2.9263177975864884e-8	1.0518505978268739e-8	7.221712562242888e-10	5.483661668018593e-11	1.242137397136339e-11	4.281224951877385e-12	1.857501640757121e-12
-0.4579660171779821	1.0346635228974101e-11	4.1885404264955004e-11	4.173526351213471e-10	2.9636145200159955e-8	1.0496189837588086e-8	7.267741211276461e-10	5.506970527276677e-11	1.2466549557141907e-11	4.295494710396614e-12	1.8633518171061027e-12
-0.4578660171779821	1.0358864523207033e-11	4.191240246982471e-11	4.1694870377236364e-10	3.0015992935011116e-8	1.0474131613486592e-8	7.314094762427053e-10	5.530379472210496e-11	1.2511884870914879e-11	4.309809669985306e-12	1.869219236757991e-12
-0.4577660171779821	1.0371103826086694e-11	4.193941832354477e-11	4.16546246225798e-10	3.040288923481701e-8	1.0452328674972437e-8	7.360775812583081e-10	5.553888954739394e-11	1.2557380490992522e-11	4.324169975367662e-12	1.875103950715114e-12
-0.4576660171779821	1.038335315856114e-11	4.1966451893539553e-11	4.1614525663563873e-10	3.079700728833385e-8	1.043077843100701e-8	7.407786982260613e-10	5.5774994289611267e-11	1.2603036997866689e-11	4.338575771745146e-12	1.8810060101342186e-12
-0.45756601717798207	1.0395612541593966e-11	4.199350324716228e-11	4.157457291884179e-10	3.11985256075602e-8	1.0409478329803764e-8	7.455130915847993e-10	5.601211351163419e-11	1.2648854974220541e-11	4.353027204798418e-12	1.8869254663270373e-12
-0.4574660171779821	1.0407881996164087e-11	4.202057245169326e-11	4.1534765810300053e-10	3.1607628224763695e-8	1.0388425858140912e-8	7.502810281852451e-10	5.625025179835097e-11	1.2694835004936592e-11	4.367524420688763e-12	1.8928623707607444e-12
-0.4573660171779821	1.0420161543265652e-11	4.2047659574339616e-11	4.149510376303379e-10	3.2024504898056384e-8	1.0367618540688379e-8	7.550827773149963e-10	5.648941375677506e-11	1.2740977677105426e-11	4.382067566059734e-12	1.8988167750583646e-12
-0.4572660171779821	1.043245120390835e-11	4.2074764682238045e-11	4.145558620532731e-10	3.244935132594472e-8	1.034705393934956e-8	7.599186107238156e-10	5.6729604016160645e-11	1.2787283580034664e-11	4.396656788038859e-12	1.9047887309993516e-12
-0.4571660171779821	1.044475099911763e-11	4.21018878424538e-11	4.141621256863281e-10	3.288236937130118e-8	1.032672965261613e-8	7.647888026492027e-10	5.6970827228118096e-11	1.2833753305257821e-11	4.411292234239326e-12	1.9107782905200407e-12
-0.4570660171779821	1.0457060949934168e-11	4.212902912198136e-11	4.1376982287547904e-10	3.332376729523743e-8	1.0306643314936233e-8	7.696936298422541e-10	5.7213088066728784e-11	1.2880387446542557e-11	4.425974052761562e-12	1.916785505714117e-12
-0.4569660171779821	1.0469381077414435e-11	4.215618858774536e-11	4.1337894799795305e-10	3.37737600013789e-8	1.0286792596095924e-8	7.746333715938534e-10	5.7456391228663397e-11	1.292718659990042e-11	4.440702392194938e-12	1.9228104288331673e-12
-0.4568660171779821	1.0481711402630399e-11	4.2183366306600654e-11	4.1298949546202893e-10	3.423256929107143e-8	1.0267175200613142e-8	7.796083097611402e-10	5.770074143329699e-11	1.2974151363594754e-11	4.455477401619392e-12	1.9288531122870628e-12
-0.4567660171779821	1.0494051946669976e-11	4.221056234533263e-11	4.1260145970680903e-10	3.470042413008791e-8	1.0247788867144296e-8	7.846187287943255e-10	5.794614342282968e-11	1.3021282338150434e-11	4.470299230607262e-12	1.9349136086445814e-12
-0.4566660171779821	1.050640273063654e-11	4.223777677065839e-11	4.122148352020265e-10	3.517756092742224e-8	1.0228631367902702e-8	7.896649157637842e-10	5.819260196240265e-11	1.3068580126362336e-11	4.485168029224718e-12	1.9409919706337862e-12
-0.45656601717798206	1.0518763775649457e-11	4.226500964922666e-11	4.118296164478429e-10	3.5664223826808344e-8	1.0209700508089228e-8	7.947471603875053e-10	5.84401218402198e-11	1.311604533330461e-11	4.50008394803371e-12	1.947088251142619e-12
-0.4564660171779821	1.0531135102843932e-11	4.229226104761818e-11	4.114457979746434e-10	3.6160665011621985e-8	1.0190994125334168e-8	7.998657550588255e-10	5.868870786766545e-11	1.3163678566339441e-11	4.515047138093435e-12	1.9532025032193175e-12
-0.4563660171779821	1.0543516733370882e-11	4.2319531032345906e-11	4.1106337434282503e-10	3.666714502388529e-8	1.017251008915061e-8	8.050209948745249e-10	5.893836487942582e-11	1.3211480435126324e-11	4.530057750962133e-12	1.959334780072944e-12
-0.4562660171779821	1.0555908688397311e-11	4.234681966985703e-11	4.106823401426221e-10	3.718393309811017e-8	1.0154246300398976e-8	8.102131776632658e-10	5.918909773361226e-11	1.325945155163129e-11	4.545115938698933e-12	1.9654851350739313e-12
-0.4561660171779821	1.0568310989106218e-11	4.2374127026531207e-11	4.1030268999388714e-10	3.771130751078003e-8	1.0136200690761926e-8	8.154426040143119e-10	5.944091131187955e-11	1.330759253013574e-11	4.560221853865305e-12	1.9716536217544955e-12
-0.4560660171779821	1.0580723656696497e-11	4.2401453168682744e-11	5.03424508538186e-10	3.824955594631487e-8	1.0118371222230275e-8	0.	5.969381051955106e-11	1.335590398724573e-11	4.5753756495269405e-12	1.9778402938092205e-12
-0.4559660171779821	1.0593146712383336e-11	4.24287981625604e-11	4.095475204771503e-10	3.87989758804073e-8	1.0100755886599107e-8	8.260144037384028e-10	5.994780028574292e-11	1.3404386541901588e-11	4.5905774792555e-12	1.984045205095536e-12
-0.4558660171779821	1.0605580177397746e-11	4.245616207434741e-11	4.0917199049523233e-10	3.93598749816784e-8	1.0083352704973493e-8	8.313573923566769e-10	6.020288556348387e-11	1.3453040815386342e-11	4.605827497130172e-12	1.9902684096341795e-12
-0.4557660171779821	1.0618024072987108e-11	4.2483544970163e-11	4.087978233365413e-10	3.993257153266982e-8	1.006615972728486e-8	8.367388550876684e-10	6.04590713298451e-11	1.3501867431335908e-11	4.6211258577396274e-12	1.9965099616097795e-12
-0.4556660171779821	1.0630478420415006e-11	4.251094691606163e-11	4.084250137661421e-10	4.0517394871225576e-8	1.0049175031816184e-8	8.421591067671829e-10	6.071636258606256e-11	1.3550867015747985e-11	4.6364727161836084e-12	2.0027699153713304e-12
-0.45556601717798206	1.0642943240961226e-11	4.253836797803404e-11	4.080535565775757e-10	4.111468585341181e-8	1.0032396724737184e-8	8.476184651715196e-10	6.097476435766382e-11	1.3600040196991366e-11	4.651868228074754e-12	2.0090483254326927e-12
-0.4554660171779821	1.0655418555921882e-11	4.256580822200866e-11	4.076834465926694e-10	4.172479733918127e-8	1.0015822939648365e-8	8.531172510487134e-10	6.123428169459546e-11	1.3649387605815666e-11	4.667312549540285e-12	2.0153452464731333e-12
-0.4553660171779821	1.0667904386609441e-11	4.2593267713849576e-11	4.07314678661342e-10	4.234809470205998e-8	9.999451837133972e-9	8.586557881501498e-10	6.149491967134923e-11	1.3698909875360342e-11	4.682805837223839e-12	2.021660733337796e-12
-0.4552660171779821	1.0680400754352706e-11	4.26207465193595e-11	4.06947247661435e-10	4.2984956364234845e-8	9.98328160432415e-9	8.642344032625794e-10	6.175668338709188e-11	1.3748607641164708e-11	4.6983482482871814e-12	2.0279948410382724e-12
-0.4551660171779821	1.0692907680497098e-11	4.264824470427878e-11	4.0658114849852296e-10	4.363577435848626e-8	9.967310454465418e-9	8.698534262405066e-10	6.201957796579443e-11	1.3798481541177171e-11	4.713939940412087e-12	2.034347624753108e-12
-0.4550660171779821	1.0705425186404296e-11	4.2675762334286353e-11	4.062163761057238e-10	4.430095491852005e-8	9.951536626499073e-9	8.755131900389379e-10	6.228360855635907e-11	1.3848532215764644e-11	4.729581071801909e-12	2.0407191398282825e-12
-0.4549660171779821	1.0717953293452748e-11	4.2703299475000114e-11	4.05852925443538e-10	4.498091909935484e-8	9.935958384648996e-9	8.812140307466054e-10	6.254878033275362e-11	1.3898760307722796e-11	4.745271801183594e-12	2.0471094417777805e-12
-0.4548660171779821	1.0730492023037233e-11	4.2730856191977047e-11	4.05490791499651e-10	4.5676103429509226e-8	9.920574018016032e-9	8.869562876194845e-10	6.281509849413881e-11	1.3949166462284764e-11	4.761012287809343e-12	2.05351858628408e-12
-0.4547660171779821	1.0743041396569381e-11	4.275843255071414e-11	4.051299692887676e-10	4.638696059688823e-8	9.905381840181484e-9	8.92740303114825e-10	6.308256826500358e-11	1.3999751327131734e-11	4.776802691458436e-12	2.059946629198703e-12
-0.4546660171779821	1.075560143547728e-11	4.278602861664836e-11	4.0477045385243217e-10	4.7113960170344217e-8	9.89038018881732e-9	8.985664229255156e-10	6.33511948952954e-11	1.4050515552402226e-11	4.792643172439006e-12	2.0663936265427182e-12
-0.45456601717798206	1.0768172161206076e-11	4.2813644455157427e-11	4.0441224025885656e-10	4.785758935906931e-8	9.875567425304586e-9	9.044349960149087e-10	6.3620983660555e-11	1.4101459790701955e-11	4.808533891589989e-12	2.072859634507284e-12
-0.4544660171779821	1.0780753595217131e-11	4.2841280131559793e-11	4.0405532360274244e-10	4.8618353812091543e-8	9.860941934358673e-9	9.103463746520334e-10	6.389193986204938e-11	1.4152584697113498e-11	4.824475010282691e-12	2.0793447094541633e-12
-0.4543660171779821	1.079334575898932e-11	4.2868935711116156e-11	4.0369969900512126e-10	4.9396778460312304e-8	9.84650212366227e-9	9.163009144473107e-10	6.416406882690919e-11	1.420389092920672e-11	4.840466690422939e-12	2.085848907916328e-12
-0.4542660171779821	1.080594867401775e-11	4.289661125902791e-11	4.033453616131657e-10	5.019340840369031e-8	9.83224642350446e-9	9.22298974388582e-10	6.443737590826059e-11	1.4255379147047729e-11	4.8565090944525635e-12	2.0923722865983437e-12
-0.4541660171779821	1.0818562361814824e-11	4.292430684044024e-11	4.0299230660004095e-10	5.100880984636164e-8	9.818173286427963e-9	9.283409168777219e-10	6.471186648536602e-11	1.4307050013209965e-11	4.8726023853515416e-12	2.098914902377063e-12
-0.4540660171779821	1.0831186843909655e-11	4.2952022520439554e-11	4.026405291647163e-10	5.184357108266602e-8	9.804281186881767e-9	9.344271077675582e-10	6.49875459637571e-11	1.4358904192782974e-11	4.888746726639606e-12	2.1054768123020435e-12
-0.4539660171779821	1.0843822141848485e-11	4.2979758364056804e-11	4.022900245318201e-10	5.269830353728522e-8	9.79056862088151e-9	9.405579163993772e-10	6.526441977537733e-11	1.4410942353383685e-11	4.904942282378302e-12	2.1120580735961867e-12
-0.4538660171779821	1.0856468277194529e-11	4.300751443626501e-11	4.019407879514541e-10	5.3573642862891865e-8	9.7770341056753e-9	9.467337156407577e-10	6.554249337871561e-11	1.4463165165165063e-11	4.921189217172588e-12	2.11865874365617e-12
-0.4537660171779821	1.0869125271528065e-11	4.303529080198249e-11	4.015928146990463e-10	5.4470250098992043e-8	9.7636761794167e-9	9.52954881924e-10	6.582177225895082e-11	1.4515573300827729e-11	4.937487696173002e-12	2.1252788800530838e-12
-0.4536660171779821	1.0881793146446586e-11	4.306308752607145e-11	4.0124610007518077e-10	5.5388812895864476e-8	9.750493400843201e-9	9.592217952849296e-10	6.610226192808962e-11	1.456816743562895e-11	4.953837885077286e-12	2.1319185405329264e-12
-0.45356601717798206	1.0894471923564599e-11	4.309090467333801e-11	4.009006394054283e-10	5.633004680782136e-8	9.737484348960945e-9	9.655348394022031e-10	6.638396792510652e-11	1.462094824739322e-11	4.97023995013232e-12	2.1385777830171317e-12
-0.4534660171779821	1.0907161624514156e-11	4.311874230853547e-11	4.005564280402114e-10	5.7294696660315506e-8	9.724647622735972e-9	9.718944016371631e-10	6.666689581609012e-11	1.467391641652294e-11	4.986694058136187e-12	2.1452566656032175e-12
-0.4533660171779821	1.0919862270944178e-11	4.31466004963608e-11	4.002134613546143e-10	5.828353799572669e-8	9.7119818407899e-9	9.783008730740639e-10	6.695105119438051e-11	1.4727072626007793e-11	5.003200376439783e-12	2.1519552465651666e-12
-0.4532660171779821	1.0932573884521012e-11	4.317447930145819e-11	3.998717347482452e-10	5.929737860306929e-8	9.699485641102549e-9	9.847546485609179e-10	6.723643968071674e-11	1.4780417561435895e-11	5.019759072948867e-12	2.1586735843541354e-12
-0.4531660171779821	1.0945296486928623e-11	4.320237878841773e-11	3.9953124364507777e-10	6.033706013720993e-8	9.68715768071964e-9	9.912561267507825e-10	6.752306692338012e-11	1.4833951911003873e-11	5.03637031612601e-12	2.165411737598939e-12
-0.4530660171779821	1.0958030099867971e-11	4.3230299021776144e-11	3.9919198349328477e-10	6.140345983363608e-8	9.674996635465476e-9	9.978057101435487e-10	6.781093859833862e-11	1.4887676365526918e-11	5.0530342749923445e-12	2.1721697651065587e-12
-0.45296601717798207	1.0970774745057766e-11	4.325824006601825e-11	3.9885394976509967e-10	6.249749232526843e-8	9.663001199661805e-9	1.0044038051283142e-9	6.810006040939473e-11	1.4941591618449908e-11	5.069751119129692e-12	2.1789477258628177e-12
-0.4528660171779821	1.098353044423401e-11	4.328620198557537e-11	3.985171379566491e-10	6.362011156830984e-8	9.651170085851083e-9	1.0110508220261924e-9	6.839043808832935e-11	1.499569836585724e-11	5.086521018682204e-12	2.185745679032799e-12
-0.4527660171779821	1.0996297219150287e-11	4.331418484482777e-11	3.9818154358781355e-10	6.477231288467524e-8	9.639502024525406e-9	1.0177471751337655e-9	6.868207739505334e-11	1.504999730648397e-11	5.103344144358628e-12	2.1925636839615243e-12
-0.4526660171779821	1.1009075091577862e-11	4.334218870810345e-11	3.978471622020663e-10	6.595513512911905e-8	9.627995763859906e-9	1.0244932827669717e-9	6.897498411775304e-11	1.510448914172593e-11	5.1202206674339516e-12	2.1994018001744284e-12
-0.45256601717798206	1.1021864083305532e-11	4.337021363967988e-11	3.9751398936633307e-10	6.716966298985294e-8	9.616650069451673e-9	1.0312895673056343e-9	6.926916407304213e-11	1.5159174575650802e-11	5.137150759751624e-12	2.206260087378026e-12
-0.45246601717798207	1.1034664216139685e-11	4.339825970378273e-11	3.97182020670831e-10	6.841702943209587e-8	9.605463724062546e-9	1.0381364552384397e-9	6.956462310610807e-11	1.5214054315007986e-11	5.154134593725103e-12	2.2131386054602895e-12
-0.4523660171779821	1.1047475511904496e-11	4.3426326964588306e-11	3.968512517289382e-10	6.969841829483188e-8	9.594435527367785e-9	1.0450343772086328e-9	6.986136709086843e-11	1.526912906924048e-11	5.1711723423402944e-12	2.220037414491455e-12
-0.4522660171779821	1.1060297992441966e-11	4.3454415486222424e-11	3.965216781770338e-10	7.101506705180416e-8	9.583564295708089e-9	1.0519837680601334e-9	7.015940193011828e-11	1.5324399550494738e-11	5.1882641791571585e-12	2.2269565747244015e-12
-0.4521660171779821	1.1073131679611691e-11	4.3482525332761337e-11	3.9619329567435713e-10	7.236826974874244e-8	9.572848861847066e-9	1.0589850668843273e-9	7.045873355568553e-11	1.5379866473631724e-11	5.2054102783118905e-12	2.2338961465953082e-12
-0.4520660171779821	1.1085976595291348e-11	4.351065656823167e-11	3.9586609990286857e-10	7.375938012977889e-8	9.56228807473249e-9	1.06603871706742e-9	7.075936792858442e-11	1.543553055623804e-11	5.222610814518729e-12	2.240856190724208e-12
-0.4519660171779821	1.1098832761376262e-11	4.353880925661153e-11	3.9554008656709587e-10	7.518981496710872e-8	9.551880799262211e-9	1.0731451663383681e-9	7.106131103916853e-11	1.5491392518636284e-11	5.239865963072043e-12	2.2478367679155406e-12
-0.4518660171779821	1.1111700199780002e-11	4.3566983461831074e-11	3.952152513940092e-10	7.666105760910942e-8	9.541625916054309e-9	1.0803048668174895e-9	7.136456890728985e-11	1.5547453083896804e-11	5.257175899848452e-12	2.254837939158805e-12
-0.4517660171779821	1.1124578932433784e-11	4.359517924777158e-11	3.948915901328594e-10	7.817466176346129e-8	9.531522321220915e-9	1.0875182750655518e-9	7.166914758244974e-11	1.5603712977847742e-11	5.274540801308472e-12	2.2618597656290147e-12
-0.4516660171779821	1.1137468981286973e-11	4.362339667826646e-11	3.94569098555055e-10	7.973225553321202e-8	9.521568926146692e-9	1.0947858521336469e-9	7.197505314396158e-11	1.5660172929086605e-11	5.291960844498904e-12	2.2689023086873827e-12
-0.45156601717798206	1.1150370368307008e-11	4.3651635817102496e-11	3.942477724540145e-10	8.133554572528054e-8	9.511764657270917e-9	1.10210806361358e-9	7.228229170110502e-11	1.571683366899153e-11	5.3094362070545516e-12	2.2759656298818466e-12
-0.45146601717798207	1.1163283115479404e-11	4.367989672801898e-11	3.939276076450339e-10	8.298632245260986e-8	9.50210845587362e-9	1.109485379688948e-9	7.259086939328775e-11	1.5773695931731884e-11	5.326967067200469e-12	2.283049790947653e-12
-0.4513660171779821	1.117620724480776e-11	4.370817947470877e-11	3.936085999651447e-10	8.46864640530588e-8	9.492599277865413e-9	1.1169182751868628e-9	7.290079239020298e-11	1.5830760454279758e-11	5.344553603753775e-12	2.29015485380796e-12
-0.4512660171779821	1.1189142778314134e-11	4.373648412081863e-11	3.932907452729881e-10	8.643794235017825e-8	9.483236093581274e-9	1.1244072296303515e-9	7.321206689199346e-11	1.5888027976421493e-11	5.3621959961259844e-12	2.297280880574476e-12
-0.4511660171779821	1.1202089738038423e-11	4.376481072994942e-11	3.929740394486678e-10	8.824282828327252e-8	9.474017887577565e-9	1.1319527272913762e-9	7.352469912941035e-11	1.5945499240768236e-11	5.379894424324714e-12	2.304427933547922e-12
-0.4510660171779821	1.1215048146039177e-11	4.379315936565596e-11	3.926584783936213e-10	9.010329793666027e-8	9.46494365843311e-9	1.1395552572445726e-9	7.383869536397744e-11	1.6003174992767724e-11	5.397649068955913e-12	2.3115960752186977e-12
-0.4509660171779821	1.122801802439292e-11	4.382153009144914e-11	3.9234405803049356e-10	9.202163900080267e-8	9.456012418553639e-9	1.147215313421692e-9	7.415406188815416e-11	1.6061055980715634e-11	5.415460111225923e-12	2.3187853682675085e-12
-0.4508660171779821	1.1240999395194892e-11	4.384992297079407e-11	3.9203077430299836e-10	9.400025770098634e-8	9.447223193979553e-9	1.1549333946667018e-9	7.447080502550195e-11	1.6119142955766938e-11	5.433327732943561e-12	2.3259958755659006e-12
-0.4507660171779821	1.1253992280558403e-11	4.387833806711157e-11	3.917186231757852e-10	9.604168623260461e-8	9.438575024197115e-9	1.1627100047916005e-9	7.478893113084621e-11	1.6177436671947206e-11	5.451252116522018e-12	2.3332276601768382e-12
-0.4506660171779821	1.1266996702615516e-11	4.390677544377896e-11	3.9140760063432025e-10	9.814859074581215e-8	9.43006696195321e-9	1.170545652632997e-9	7.510844659044703e-11	1.6235937886164433e-11	5.4692334449811875e-12	2.3404807853553915e-12
-0.45056601717798206	1.1280012683516505e-11	4.393523516412968e-11	3.910977026847453e-10	1.0032377992638375e-7	9.421698073072854e-9	1.1784408521093726e-9	7.542935782216345e-11	1.6294647358220374e-11	5.487271901949553e-12	2.347755314549251e-12
-0.45046601717798207	1.129304024543042e-11	4.3963717291453576e-11	3.907889253537605e-10	1.0257021422418696e-7	9.413467436280537e-9	1.1863961222790758e-9	7.575167127562428e-11	1.6353565850822236e-11	5.505367671666377e-12	2.355051311399365e-12
-0.4503660171779821	1.1306079410544882e-11	4.399222188899867e-11	3.904812646884944e-10	1.0489101578572294e-7	9.40537414302416e-9	1.1944119873991444e-9	7.60753934323962e-11	1.64126941295944e-11	5.523520938983836e-12	2.3623688397405595e-12
-0.4502660171779821	1.1319130201065715e-11	4.4020749019967894e-11	3.901747167563636e-10	1.0728947915271287e-7	9.397417297301911e-9	1.20248897698475e-9	7.640053080615227e-11	1.6472032963089543e-11	5.54173188936893e-12	2.3697079636020647e-12
-0.4501660171779821	1.1332192639218155e-11	4.4049298747525176e-11	3.898692776449797e-10	1.0976908279503492e-7	9.389596015493321e-9	1.2106276258696105e-9	7.672708994284862e-11	1.6531583122801763e-11	5.560000708905957e-12	2.3770687472082644e-12
-0.4500660171779821	1.1345266747245514e-11	4.4077871134790674e-11	3.895649434619929e-10	1.1233350155310638e-7	9.381909426191433e-9	1.2188284742669864e-9	7.705507742089163e-11	1.659134538317677e-11	5.5783275842982564e-12	2.3844512549791643e-12
-0.4499660171779821	1.135835254741007e-11	4.410646624484284e-11	3.8926171033498403e-10	1.1498662007260193e-7	9.374356670039415e-9	1.2270920678315918e-9	7.738449985131283e-11	1.665132052162471e-11	5.5967127028705545e-12	2.391855551531063e-12
-0.4498660171779821	1.1371450061992832e-11	4.413508414071957e-11	3.8895957441134156e-10	1.1773254732293266e-7	9.366936899569236e-9	1.2354189577223027e-9	7.771536387794455e-11	1.6711509318531953e-11	5.61515625257103e-12	2.3992817016771568e-12
-0.4497660171779821	1.1384559313294037e-11	4.416372488541861e-11	3.886585318581431e-10	1.2057563230052157e-7	9.359649279043535e-9	1.2438097006656512e-9	7.804767617759422e-11	1.6771912557272832e-11	5.633658421973611e-12	2.4067297704282043e-12
-0.4496660171779821	1.1397680323632128e-11	4.419238854189582e-11	3.8835857886202563e-10	1.2352048102859444e-7	9.3524929842996e-9	1.2522648590201637e-9	7.838144346022028e-11	1.6832531024221747e-11	5.652219400279865e-12	2.414199822993056e-12
-0.44956601717798206	1.1410813115344984e-11	4.422107517306806e-11	3.8805971162906997e-10	1.2657197497725133e-7	9.345467202596805e-9	1.2607850008415514e-9	7.871667246911035e-11	1.6893365508765342e-11	5.670839377321342e-12	2.4216919247793333e-12
-0.44946601717798207	1.1423957710789243e-11	4.424978484181198e-11	3.877619263846885e-10	1.2973529104095694e-7	9.33857113246606e-9	1.2693706999487464e-9	7.905336998105976e-11	1.6954416803314294e-11	5.689518543561719e-12	2.4292061413940255e-12
-0.4493660171779821	1.1437114132340569e-11	4.4278517610964484e-11	3.8746521937349445e-10	1.3301592322574091e-7	9.33180398356209e-9	1.278022535990802e-9	7.939154280654912e-11	1.701568570331572e-11	5.708257090098918e-12	2.436742538644104e-12
-0.4492660171779821	1.1450282402393702e-11	4.4307273543324075e-11	3.871695868592014e-10	1.3641970621529377e-7	9.325164976518447e-9	1.2867410945147155e-9	7.973119778992871e-11	1.707717300726551e-11	5.727055208667411e-12	2.444301182537209e-12
-0.4491660171779821	1.1463462543362456e-11	4.4336052701650366e-11	3.8687502512448994e-10	1.3995284100420395e-7	9.318653342804503e-9	1.2955269670340768e-9	8.007234180959554e-11	1.713887951672026e-11	5.7459130916402525e-12	2.4518821392821787e-12
-0.4490660171779821	1.147665457767995e-11	4.436485514866414e-11	3.8658153047090587e-10	1.436219228081454e-7	9.31226832458525e-9	1.3043807510986758e-9	8.041498177817887e-11	1.7200806036309874e-11	5.764830932031438e-12	2.459485475289779e-12
-0.4489660171779821	1.148985852779797e-11	4.439368094704823e-11	3.8628909921873343e-10	1.4743397148495288e-7	9.306009174583288e-9	1.3133030503650008e-9	8.075912464272228e-11	1.726295337374955e-11	5.78380892349793e-12	2.4671112571732076e-12
-0.4488660171779821	1.1503074416188252e-11	4.442253015944847e-11	3.8599772770689986e-10	1.5139646472803345e-7	9.299875155943643e-9	1.3222944746677393e-9	8.11047773848707e-11	1.732532233985295e-11	5.802847260342139e-12	2.4747595517489236e-12
-0.4487660171779821	1.1516302265341109e-11	4.445140284847243e-11	3.857074122928383e-10	1.5551737432445397e-7	9.293865542099867e-9	1.3313556400920785e-9	8.145194702105137e-11	1.7387913748543387e-11	5.821946137513794e-12	2.4824304260370464e-12
-0.4486660171779821	1.1529542097766524e-11	4.4480299076690715e-11	3.8541814935239304e-10	1.5980520580533502e-7	9.287979616643476e-9	1.3404871690471485e-9	8.180064060266589e-11	1.7450728416867633e-11	5.841105750612468e-12	2.4901239472621365e-12
-0.4485660171779821	1.1542793935993753e-11	4.450921890663799e-11	3.8512993527971026e-10	1.6426904185590526e-7	9.282216673195217e-9	1.3496896903403575e-9	8.215086521627637e-11	1.7513767165008108e-11	5.8603262958897684e-12	2.49784018285388e-12
-0.44846601717798207	1.1556057802571473e-11	4.453816240081158e-11	3.848427664871116e-10	1.6891858989813018e-7	9.276576015277974e-9	1.3589638392526663e-9	8.250262798379274e-11	1.7577030816295045e-11	5.879607970251449e-12	2.505579200447566e-12
-0.4483660171779821	1.1569333720067626e-11	4.4567129621673365e-11	3.8455663940499724e-10	1.7376423431035567e-7	9.271056956192704e-9	1.3683102576149458e-9	8.285593606266409e-11	1.764052019721955e-11	5.898950971259737e-12	2.5133410678848477e-12
-0.4482660171779821	1.1582621711069895e-11	4.459612063164949e-11	3.8427155048174e-10	1.7881709380755007e-7	9.265658818896053e-9	1.3777295938853883e-9	8.321079664607217e-11	1.7704236137446567e-11	5.918355497135709e-12	2.521125853214388e-12
-0.4481660171779821	1.1595921798185064e-11	4.462513549313007e-11	3.8398749618355757e-10	1.8408908457296918e-7	9.26038093587952e-9	1.3872225032278058e-9	8.356721696311826e-11	1.7768179469826916e-11	5.937821746761312e-12	2.5289336246924297e-12
-0.4480660171779821	1.1609234004040035e-11	4.465417426847138e-11	3.837044729944341e-10	1.895929898094256e-7	9.255222649051864e-9	1.3967896475911886e-9	8.39252042790228e-11	1.7832351030411268e-11	5.957349919681982e-12	2.5367644507835613e-12
-0.4479660171779821	1.1622558351280614e-11	4.4683237019993197e-11	3.8342247741598376e-10	1.9534253646679892e-7	9.25018330962209e-9	1.4064316957901122e-9	8.42847658953146e-11	1.789675165846169e-11	5.976940216108534e-12	2.5446184001611997e-12
-0.4478660171779821	1.1635894862572812e-11	4.471232380998288e-11	3.8314150596737135e-10	2.013524800043618e-7	9.245262277985568e-9	1.4161493235864425e-9	8.464590915003137e-11	1.79613821964658e-11	5.996592836919833e-12	2.552495541708434e-12
-0.4477660171779821	1.1649243560602132e-11	4.474143470069197e-11	3.828615551851905e-10	2.0763869816354521e-7	9.240458923611342e-9	1.4259432137719655e-9	8.500864141791219e-11	1.8026243490149068e-11	6.016307983664892e-12	2.5603959445185632e-12
-0.4476660171779821	1.1662604468073493e-11	4.477056975433918e-11	3.8258262162335945e-10	2.1421829486237854e-7	9.235772624931349e-9	1.4358140562522327e-9	8.537297011059739e-11	1.8091336388487977e-11	6.036085858565094e-12	2.5683196778957246e-12
-0.4475660171779821	1.1675977607712134e-11	4.4799729033109386e-11	3.8230470185303017e-10	2.211097154790729e-7	9.2312027692321e-9	1.4457625481315522e-9	8.57389026768294e-11	1.8156661743723508e-11	6.0559266645168094e-12	2.576266811355698e-12
-0.44746601717798207	1.1689363002262492e-11	4.482891259915478e-11	3.820277924624734e-10	2.28332874973734e-7	9.226748752547328e-9	1.4557893937990521e-9	8.610644660265005e-11	1.8222220411373855e-11	6.075830605093479e-12	2.584237414626404e-12
-0.4473660171779821	1.1702760674489449e-11	4.485812051459421e-11	3.8175189005698493e-10	2.359093005077801e-7	9.222409979553122e-9	1.4658953050159914e-9	8.647560941160399e-11	1.828801325024792e-11	6.0957978845480775e-12	2.5922315576486982e-12
-0.4472660171779821	1.171617064717718e-11	4.4887352841513917e-11	3.814769912587725e-10	2.438622904660355e-7	9.218185863464218e-9	1.476081001004199e-9	8.684639866493963e-11	1.8354041122458248e-11	6.115828707815266e-12	2.60024931057693e-12
-0.4471660171779821	1.1729592943130154e-11	4.491660964196874e-11	3.8120309270686977e-10	2.5221709207246595e-7	9.214075825932516e-9	1.4863472085357928e-9	8.721882196181551e-11	1.842030489343508e-11	6.135923280514045e-12	2.6082907437796882e-12
-0.4470660171779821	1.1743027585172679e-11	4.494589097798095e-11	3.809301910570286e-10	2.6100110012539787e-7	9.210079296947055e-9	1.4966946620240566e-9	8.759288693950319e-11	1.8486805431939072e-11	6.156081808949901e-12	2.616355927840439e-12
-0.4469660171779821	1.1756474596149137e-11	4.4975196911541333e-11	3.8065828298161956e-10	2.7024407977063935e-7	9.206195714735514e-9	1.507124103615579e-9	8.796860127359418e-11	1.8553543610075044e-11	6.176304500117254e-12	2.6244449335582163e-12
-0.4468660171779821	1.1769933998923619e-11	4.500452750460978e-11	3.803873651695313e-10	2.7997841669238783e-7	9.202424525667464e-9	1.5176362832836584e-9	8.834597267820661e-11	1.86205203033053e-11	6.196591561701749e-12	2.632557831948235e-12
-0.4467660171779821	1.1783405816380882e-11	4.5033882819114746e-11	3.8011743432608316e-10	2.9023939864585084e-7	9.198765184159496e-9	1.5282319589230055e-9	8.87250089061957e-11	1.8687736390463436e-11	6.216943202082811e-12	2.640694694242653e-12
-0.4466660171779821	1.1796890071425238e-11	4.506326291695433e-11	3.7984848717291683e-10	3.0106553289876255e-7	9.195217152581321e-9	1.5389118964457366e-9	8.910571774936169e-11	1.8755192753767967e-11	6.237359630335855e-12	2.648855591891223e-12
-0.4465660171779821	1.181038678698148e-11	4.5092667859996145e-11	3.795805204479009e-10	3.124989049111899e-7	9.191779901163843e-9	1.5496768698786628e-9	8.948810703866128e-11	1.8822890278835515e-11	6.2578410562347645e-12	2.657040596561901e-12
-0.44646601717798207	1.1823895985994496e-11	4.512209771007792e-11	3.7931353090504443e-10	3.24585584489569e-7	9.18845290790879e-9	1.560527661461985e-9	8.987218464442159e-11	1.889082985469542e-11	6.2783876902544114e-12	2.6652497801416404e-12
-0.4463660171779821	1.1837417691429412e-11	4.515155252900761e-11	3.790475153143926e-10	3.3737608673180365e-7	9.185235658499523e-9	1.57146506174927e-9	9.025795847655137e-11	1.895901237380268e-11	6.298999743572895e-12	2.673483214737015e-12
-0.4462660171779821	1.185095192627166e-11	4.5181032378563764e-11	3.787824704619374e-10	3.509258963736051e-7	9.182127646213606e-9	1.5824898697088953e-9	9.064543648475817e-11	1.9027438732052427e-11	6.3196774280741046e-12	2.6817409726749104e-12
-0.4461660171779821	1.1864498713527003e-11	4.521053732049564e-11	3.7851839314951703e-10	3.652960656984524e-7	9.17912837183647e-9	1.5936028928268217e-9	9.10346266587613e-11	1.909610982879345e-11	6.340420956350043e-12	2.6900231265032195e-12
-0.4460660171779821	1.1878058076221524e-11	4.52400674165236e-11	3.78255280194732e-10	3.805538980430158e-7	9.176237343576944e-9	1.6048049472108653e-9	9.142553702851232e-11	1.916502656684235e-11	6.36123054170342e-12	2.6983297489915086e-12
-0.4459660171779821	1.1891630037401724e-11	4.526962272834046e-11	3.779931284308484e-10	3.967737311893945e-7	9.173454076983863e-9	1.6160968576963834e-9	9.181817566441314e-11	1.923418985249769e-11	6.382106398149973e-12	2.706660913131798e-12
-0.4458660171779821	1.1905214620134488e-11	4.529920331760924e-11	3.777319347067041e-10	4.1403783767647917e-7	9.17077809486399e-9	1.6274794579534095e-9	9.221255067753353e-11	1.9303600595553815e-11	6.403048740421026e-12	2.7150166921391407e-12
-0.4457660171779821	1.1918811847507191e-11	4.5328809245966037e-11	3.774716958866175e-10	4.3243746240036275e-7	9.168208927201517e-9	1.6389535905953232e-9	9.260867021983356e-11	1.937325970931494e-11	6.4240577839658635e-12	2.723397159452369e-12
-0.4456660171779821	1.1932421742627861e-11	4.5358440575018684e-11	3.772124088503027e-10	4.5207402195397967e-7	9.165746111078831e-9	1.6505201072890629e-9	9.300654248438832e-11	1.944316811060983e-11	6.445133744954293e-12	2.731802388734828e-12
-0.4455660171779821	1.194604432862489e-11	4.538809736634876e-11	3.76954070492776e-10	4.730604951652974e-7	9.163389190598438e-9	1.6621798688668277e-9	9.340617570560942e-11	1.9513326719805913e-11	6.466276840279189e-12	2.740232453875073e-12
-0.44546601717798207	1.195967962864746e-11	4.541777968150973e-11	3.7669667772426245e-10	4.955230404685897e-7	9.16113771680615e-9	1.6739337454393533e-9	9.380757815946953e-11	1.9583736460823337e-11	6.4874872875588396e-12	2.748687428987505e-12
-0.4453660171779821	1.1973327665865126e-11	4.544748758202828e-11	3.76440227470115e-10	5.196028833916593e-7	9.158991247615759e-9	1.6857826165107921e-9	9.421075816373028e-11	1.965439826114929e-11	6.508765305139478e-12	2.7571673884131215e-12
-0.4452660171779821	1.1986988463468373e-11	4.5477221129405614e-11	3.7618471667072053e-10	5.454585269575169e-7	9.15694934773486e-9	1.6977273710952766e-9	9.461572407817023e-11	1.9725313051853256e-11	6.5301111120979964e-12	2.7656724067202807e-12
-0.4451660171779821	1.2000662044668184e-11	4.5506980385115416e-11	3.759301422814176e-10	5.732683496970661e-7	9.155011588591666e-9	1.7097689078350027e-9	9.50224843048126e-11	1.979648176760056e-11	6.5515249282442645e-12	2.7742025587053193e-12
-0.4450660171779821	1.2014348432696527e-11	4.553676541060669e-11	3.7567650127240123e-10	6.032336709228432e-7	9.153177548263209e-9	1.721908135120071e-9	9.543104728815707e-11	1.9867905346667638e-11	6.573006974123676e-12	2.7827579193933114e-12
-0.4449660171779821	1.2028047650805889e-11	4.556657626730195e-11	3.7542379062864513e-10	6.355823818079474e-7	9.151446811404758e-9	1.734145971210001e-9	9.58414215154107e-11	1.9939584730956185e-11	6.59455747101981e-12	2.7913385640387887e-12
-0.4448660171779821	1.204175972226992e-11	4.5596413016599085e-11	3.7517200734981425e-10	6.705732648213002e-7	9.149818969180343e-9	1.7464833443569836e-9	9.625361551672196e-11	2.0011520866008295e-11	6.616176640956952e-12	2.799944568126462e-12
-0.4447660171779821	1.2055484670382775e-11	4.5626275719869893e-11	3.749211484501772e-10	7.085011547562368e-7	9.148293619194236e-9	1.7589211929308265e-9	9.666763786541375e-11	2.0083714701020953e-11	6.637864706702539e-12	2.8085760073718936e-12
-0.4446660171779821	1.2069222518459673e-11	4.565616443846245e-11	3.746712109585189e-10	7.497031340550305e-7	9.1468703654238e-9	1.7714604655457635e-9	9.708349717822087e-11	2.015616718886076e-11	6.659621891769824e-12	2.8172329577222793e-12
-0.4445660171779821	1.2082973289836888e-11	4.5686079233700105e-11	3.7442219191807134e-10	7.945660062203393e-7	9.145548818153522e-9	1.7841021211890587e-9	9.750120211552872e-11	2.0228879286079623e-11	6.681448420420621e-12	2.8259154953571822e-12
-0.44446601717798206	1.209673700787151e-11	4.5716020166881506e-11	3.7417408838640666e-10	8.435353576971618e-7	9.144328593909422e-9	1.7968471293513236e-9	9.792076138160765e-11	2.0301851952928285e-11	6.70334451766748e-12	2.8346236966891587e-12
-0.4443660171779821	1.211051369594166e-11	4.57459872992818e-11	3.73926897435376e-10	8.971266060400801e-7	9.143209315395524e-9	1.8096964701588667e-9	9.834218372485667e-11	2.0375086153372658e-11	6.7253104092766395e-12	2.843357638364607e-12
-0.4442660171779821	1.2124303377446716e-11	4.577598069215302e-11	3.7368061615101975e-10	9.559385478557299e-7	9.142190611430835e-9	1.8226511345079019e-9	9.876547793804585e-11	2.044858285510856e-11	6.747346321770656e-12	2.8521173972644575e-12
-0.4441660171779821	1.2138106075806749e-11	4.5806000406721585e-11	3.7343524163347465e-10	1.0206700742958893e-6	9.14127211688693e-9	1.8357121242005344e-9	9.919065285855358e-11	2.0522343029575916e-11	6.769452482430566e-12	2.860903050504825e-12
-0.4440660171779821	1.2151921814463396e-11	4.58360465041939e-11	3.7319077099691693e-10	1.092140929441039e-6	9.140453472627757e-9	1.8488804520829738e-9	9.961771736862019e-11	2.0596367651975857e-11	6.7916291192992e-12	2.8697146754379285e-12
-0.4439660171779821	1.2165750616879382e-11	4.586611904575145e-11	3.7294720136945885e-10	1.1713176687075904e-6	9.139734325449116e-9	1.8621571421854629e-9	1.0004668039558491e-10	2.0670657701284152e-11	6.813876461183224e-12	2.8785523496526393e-12
-0.4438660171779821	1.2179592506538251e-11	4.5896218092553994e-11	3.7270452989308063e-10	1.2593463607227438e-6	9.139114328019946e-9	1.875543229864421e-9	1.004775509121395e-10	2.0745214160267797e-11	6.836194737656131e-12	2.8874161509753284e-12
-0.4437660171779821	1.2193447506945306e-11	4.592634370573825e-11	3.7246275372354843e-10	1.3575941111976867e-6	9.138593138824294e-9	1.8890397619465223e-9	1.0091033793657217e-10	2.0820038015499356e-11	6.858584179060691e-12	2.896306157470584e-12
-0.4436660171779821	1.2207315641626794e-11	4.5956495946419733e-11	3.7222187003033353e-10	1.467702236753813e-6	9.138170422104225e-9	1.9026477968749695e-9	1.0134505053302234e-10	2.0895130257373496e-11	6.881045016511761e-12	2.90522244744197e-12
-0.4435660171779821	1.2221196934130556e-11	4.598667487569167e-11	3.719818759965396e-10	1.5916549787452989e-6	9.137845847803832e-9	1.916368404857819e-9	1.0178169781173046e-10	2.0970491880122193e-11	6.9035774818989485e-12	2.9141650994327434e-12
-0.44346601717798206	1.2235091408025461e-11	4.601688055462675e-11	3.717427688188209e-10	1.731869171610563e-6	9.137619091513906e-9	1.9302026680184685e-9	1.0222028892929118e-10	2.104612388182976e-11	6.9261818078892126e-12	2.923134192226655e-12
-0.4433660171779821	1.2248999086902138e-11	4.604711304427465e-11	3.7150454570729995e-10	1.891312498614249e-6	9.13748983441767e-9	1.9441516805483204e-9	1.0266083308890719e-10	2.1122027264449177e-11	6.948858227929545e-12	2.932129804848622e-12
-0.4432660171779821	1.2262919994372116e-11	4.60773724056656e-11	3.712672038854986e-10	2.0736612438591454e-6	9.137457763237382e-9	1.9582165488617614e-9	1.0310333954064753e-10	2.1198203033817478e-11	6.971606976249737e-12	2.9411520165655598e-12
-0.4431660171779821	1.227685415406922e-11	4.610765869980892e-11	3.7103074059026714e-10	2.2835133654784693e-6	9.137522570182004e-9	1.9723983917533594e-9	1.0354781758170567e-10	2.127465219967218e-11	6.9944282878652155e-12	2.9502009068871504e-12
-0.4430660171779821	1.2290801589648023e-11	4.6137971987692626e-11	3.707951530716877e-10	2.5266802213820737e-6	9.137683952895134e-9	1.986698340557259e-9	1.0399427655665579e-10	2.1351375775666067e-11	7.017322398579417e-12	2.9592765555664997e-12
-0.4429660171779821	1.2304762324784861e-11	4.616831233028586e-11	3.7056043859302224e-10	2.810591960295484e-6	9.137941614404637e-9	2.0011175393091284e-9	1.0444272585771717e-10	2.1428374779384274e-11	7.040289544986928e-12	2.9683790426010085e-12
-0.4428660171779821	1.2318736383178017e-11	4.619867978853699e-11	3.703265944306246e-10	3.1448701507075504e-6	9.138295263072343e-9	2.015657144910297e-9	1.0489317492501543e-10	2.150565023235947e-11	7.0633299644758925e-12	2.9775084482330835e-12
-0.4427660171779821	1.2332723788546726e-11	4.622907442337432e-11	3.7009361787386604e-10	3.5421513909867474e-6	9.138744612544981e-9	2.0303183272943777e-9	1.0534563324684382e-10	2.1583203160088156e-11	7.086443895230925e-12	2.9866648529508894e-12
-0.4426660171779821	1.2346724564632496e-11	4.625949629570815e-11	3.6986150622507117e-10	4.01929594463006e-6	9.139289381705967e-9	2.0451022695964404e-9	1.0580011035993473e-10	2.1661034592047135e-11	7.109631576235888e-12	2.9958483374891855e-12
-0.4425660171779821	1.2360738735198139e-11	4.6289945466428384e-11	3.6963025679943577e-10	4.59920169754516e-6	9.139929294627702e-9	2.060010168324529e-9	1.0625661584972165e-10	2.1739145561709566e-11	7.132893247276566e-12	3.0050589828300383e-12
-0.44246601717798206	1.2374766324028345e-11	4.6320421996406494e-11	3.6939986692495527e-10	5.313596364485111e-6	9.140664080524862e-9	2.0750432335338144e-9	1.0671515935061031e-10	2.1817537106560895e-11	7.156229148943551e-12	3.014296870203621e-12
-0.4423660171779821	1.2388807354929745e-11	4.635092594649579e-11	3.6917033394236136e-10	6.2074607138793536e-6	9.141493473708522e-9	2.090202689003329e-9	1.0717575054624966e-10	2.189621026811597e-11	7.179639522635038e-12	3.023562081089006e-12
-0.4422660171779821	1.2402861851730298e-11	4.63814573775298e-11	3.6894165520503005e-10	7.346269771289654e-6	9.142417213540598e-9	2.105489772415248e-9	1.0763839916979936e-10	2.1975166091934213e-11	7.203124610559316e-12	3.0328546972148403e-12
-0.4421660171779821	1.2416929838280241e-11	4.64120163503259e-11	3.6871382807893865e-10	8.828306968378885e-6	9.143435044389907e-9	2.120905735537043e-9	1.0810311500421224e-10	2.2054405627637837e-11	7.226684655738162e-12	3.0421748005603164e-12
-0.4420660171779821	1.2431011338451428e-11	4.644260292568171e-11	3.684868499425666e-10	0.000010806559246026568	9.144546715587843e-9	2.1364518444060436e-9	1.0856990788249887e-10	2.2133929928926676e-11	7.250319902009053e-12	3.0515224733557727e-12
-0.4419660171779821	1.244510637613772e-11	4.647321716437839e-11	3.6826071818684986e-10	0.000013529763884380904	9.14575198138595e-9	2.1521293795170934e-9	1.090387876880145e-10	2.2213740053596354e-11	7.274030594028496e-12	3.060897798083608e-12
-0.4418660171779821	1.245921497525511e-11	4.6503859127179484e-11	3.680354302150934e-10	0.000017424446190316002	9.14705060091322e-9	2.167939636012757e-9	1.0950976435473126e-10	2.2293837063553805e-11	7.297816977274489e-12	3.070300857479011e-12
-0.4417660171779821	1.24733371597411e-11	4.653452887483109e-11	3.6781098344290683e-10	0.00002327238384078055	9.148442338134618e-9	2.183883923876487e-9	1.0998284786751819e-10	2.237422202483446e-11	7.321679298049604e-12	3.0797317345307238e-12
-0.4416660171779821	1.2487472953555662e-11	4.656522646806274e-11	3.6758737529814144e-10	0.000032635126933700084	9.149926961810349e-9	2.19996356812875e-9	1.1045804826242825e-10	2.2454896007619458e-11	7.345617803483714e-12	3.089190512481936e-12
-0.4415660171779821	1.2501622380680504e-11	4.659595196758704e-11	3.6736460322081433e-10	0.000049013765073901245	9.151504245455498e-9	2.2161799090259993e-9	1.1093537562697723e-10	2.2535860086252153e-11	7.36963274153698e-12	3.0986772748309582e-12
-0.44146601717798206	1.2515785465119715e-11	4.662670543410057e-11	3.671426646630458e-10	0.00008166160191120969	9.153173967300674e-9	2.232534302262739e-9	1.1141484010043194e-10	2.26171153392554e-11	7.393724361002704e-12	3.1081921053321487e-12
-0.4413660171779821	1.2529962230899178e-11	4.66574869282833e-11	3.669215570889866e-10	0.000162180272204586	9.154935910252982e-9	2.2490281191765458e-9	1.1189645187409483e-10	2.2698662849348225e-11	7.4178929115101e-12	3.1177350879966113e-12
-0.4412660171779821	1.2544152702067248e-11	4.6688296510799604e-11	3.667012779747537e-10	0.00046341988315773115	9.156789861857911e-9	2.265662746956322e-9	1.1238022119159452e-10	2.2780503703463125e-11	7.442138643527279e-12	3.1273063070930348e-12
-0.4411660171779821	1.2558356902694125e-11	4.671913424229777e-11	3.664818248083637e-10	0.004633587749226294	9.158735614261847e-9	2.2824395888536057e-9	1.1286615834917526e-10	2.286263899276359e-11	7.466461808364256e-12	3.1369058471485108e-12
-0.4410660171779821	1.2572574856872643e-11	4.675000018341139e-11	3.662631950896704e-10	0.002991326191592598	9.160772964175258e-9	2.2993600643971917e-9	1.1335427369599174e-10	2.2945069812661443e-11	7.490862658175784e-12	3.1465337929493953e-12
-0.4409660171779821	1.2586806588717535e-11	4.6780894394758026e-11	3.6604538633028754e-10	0.00039875355853288824	9.162901712836034e-9	2.3164256096108617e-9	1.1384457763439745e-10	2.302779726283322e-11	7.515341445964143e-12	3.156190229541943e-12
-0.4408660171779821	1.260105212236624e-11	4.681181693694119e-11	3.6582839605354107e-10	0.00014856952046983927	9.165121665974394e-9	2.3336376772347028e-9	1.1433708062024923e-10	2.3110822447239123e-11	7.539898425582467e-12	3.1658752422333867e-12
-0.4407660171779821	1.2615311481977976e-11	4.68427678705487e-11	3.656122217943843e-10	0.00007693536303203283	9.167432633777372e-9	2.350997736949468e-9	1.1483179316319387e-10	2.3194146474139195e-11	7.564533851737232e-12	3.1755889165924805e-12
-0.4406660171779821	1.262958469173462e-11	4.687374725615392e-11	3.653968610993465e-10	0.00004694058776491605	9.169834430854524e-9	2.368507275604694e-9	1.1532872582697606e-10	2.3277770456111372e-11	7.58924797999154e-12	3.1853313384505094e-12
-0.4405660171779821	1.2643871775840599e-11	4.690475515431684e-11	3.651823115264683e-10	0.000031603394689836975	9.172326876204346e-9	2.386167797450185e-9	1.158278892297376e-10	2.336169551006975e-11	7.61404106676799e-12	3.195102593902063e-12
-0.44046601717798206	1.2658172758522649e-11	4.693579162558315e-11	3.6496857064523647e-10	0.000022722947708062607	9.174909793180695e-9	2.4039808243710297e-9	1.1632929404431892e-10	2.3445922757281643e-11	7.638913369351732e-12	3.20490276930585e-12
-0.44036601717798207	1.2672487664029744e-11	4.696685673048358e-11	3.6475563603651126e-10	0.000017124267290258887	9.17758300946011e-9	2.4219478961262206e-9	1.1683295099856216e-10	2.35304533233851e-11	7.663865145893267e-12	3.2147319512854535e-12
-0.4402660171779821	1.2686816516633854e-11	4.699795052953731e-11	3.645435052924861e-10	0.000013368707148996282	9.180346357010209e-9	2.4400705705911948e-9	1.1733887087562503e-10	2.3615288338408202e-11	7.6888966554118e-12	3.22459022673036e-12
-0.4401660171779821	1.2701159340628936e-11	4.7029073083247825e-11	3.643321760165949e-10	0.000010727590898810633	9.183199672057279e-9	2.4583504240037007e-9	1.1784706451427804e-10	2.3700428936784917e-11	7.714008157797753e-12	3.2344776827965315e-12
-0.4400660171779821	1.2715516160331923e-11	4.706022445210753e-11	3.6412164582347967e-10	8.799774895218943e-6	9.18614279505625e-9	2.476789051213983e-9	1.1835754280922643e-10	2.3785876257375283e-11	7.739199913816416e-12	3.244394406907478e-12
-0.4399660171779821	1.2729887000082083e-11	4.709140469659454e-11	3.6391191233890567e-10	7.3496350170704555e-6	9.189175570659467e-9	2.495388065938393e-9	1.1887031671141397e-10	2.387163144348217e-11	7.764472185110354e-12	3.2543404867549057e-12
-0.43986601717798207	1.2744271884241574e-11	4.712261387717531e-11	3.637029731997213e-10	6.231389859247868e-6	9.192297847687445e-9	2.5141491010173343e-9	1.1938539722834356e-10	2.3957695642870246e-11	7.789825234203079e-12	3.264316010299755e-12
-0.4397660171779821	1.2758670837195028e-11	4.715385205430312e-11	3.6349482605377313e-10	5.350918210669473e-6	9.195509479098904e-9	2.533073808676838e-9	1.1990279542438565e-10	2.4044070007783213e-11	7.815259324501415e-12	3.274321065772787e-12
-0.4396660171779821	1.277308388334976e-11	4.718511928841919e-11	3.6328746855986955e-10	4.6452504449655935e-6	9.198810321962425e-9	2.552163860794669e-9	1.204225224211027e-10	2.413075569496341e-11	7.84077472029926e-12	3.284355741675709e-12
-0.4395660171779821	1.2787511047136027e-11	4.721641563995324e-11	3.630808983877052e-10	4.070966709488811e-6	9.202200237427988e-9	2.571420949170252e-9	1.2094458939756805e-10	2.4217753865669737e-11	7.866371686780282e-12	3.2944201267818473e-12
-0.43946601717798206	1.280195235300681e-11	4.724774116932255e-11	3.6287511321780607e-10	3.5973404424159286e-6	9.205679090699018e-9	2.590846785798961e-9	1.2146900759068404e-10	2.4305065685695992e-11	7.892050490020986e-12	3.304514310137028e-12
-0.43936601717798207	1.281640782543764e-11	4.727909593693301e-11	3.626701107414738e-10	3.2021319440484694e-6	9.209246751005248e-9	2.610443103150725e-9	1.219957882955101e-10	2.4392692325389584e-11	7.917811396994016e-12	3.314638381060441e-12
-0.4392660171779821	1.2830877488927152e-11	4.731048000317924e-11	3.6246588866071495e-10	2.8689228860290845e-6	9.212903091575854e-9	2.630211654453018e-9	1.2252494286558434e-10	2.4480634959670212e-11	7.943654675571069e-12	3.3247924291454893e-12
-0.4391660171779821	1.2845361367996756e-11	4.734189342844502e-11	3.6226244468820247e-10	2.5853788082479728e-6	9.216647989613329e-9	2.65015421397836e-9	1.2305648271325627e-10	2.456889476804892e-11	7.969580594526289e-12	3.334976544260728e-12
-0.4390660171779821	1.2859859487190768e-11	4.7373336273102824e-11	3.6205977654719653e-10	2.342087913989044e-6	9.220481326267352e-9	2.6702725773362303e-9	1.2359041931001062e-10	2.4657472934646383e-11	7.99558942353909e-12	3.3451908165505826e-12
-0.4389660171779821	1.2874371871076485e-11	4.7404808597514286e-11	3.618578819715014e-10	2.1317676158780822e-6	9.224402986609752e-9	2.690568561769778e-9	1.2412676418680407e-10	2.4746370648212323e-11	8.021681433197514e-12	3.3554353364363413e-12
-0.43886601717798207	1.2888898544244152e-11	4.7436310462031e-11	3.6165675870540336e-10	1.9487115024664433e-6	9.228412859609495e-9	2.7110440064571375e-9	1.2466552893439681e-10	2.4835589102144386e-11	8.04785689500137e-12	3.3657101946169423e-12
-0.4387660171779821	1.2903439531306846e-11	4.746784192699402e-11	3.6145640450360987e-10	1.7883969304115229e-6	9.2325108381083e-9	2.7317007728175185e-9	1.2520672520368631e-10	2.4925129494506698e-11	8.074116081365271e-12	3.3760154820698826e-12
-0.4386660171779821	1.291799485690086e-11	4.749940305273424e-11	3.6125681713119986e-10	1.6472020520243608e-6	9.23669681879676e-9	2.75254074482233e-9	1.2575036470604886e-10	2.5014993028049875e-11	8.100459265621981e-12	3.3863512900520735e-12
-0.4385660171779821	1.29325645456856e-11	4.753099389957308e-11	3.61057994363565e-10	1.5221987366711344e-6	9.240970702190934e-9	2.773565829311101e-9	1.26296459213678e-10	2.5105180910230077e-11	8.126886722025585e-12	3.396717710100746e-12
-0.43846601717798206	1.2947148622343392e-11	4.7562614527821963e-11	3.60859933986351e-10	1.4109989824293992e-6	9.245332392609142e-9	2.7947779563125568e-9	1.268450205599245e-10	2.5195694353227677e-11	8.153398725754575e-12	3.407114834034305e-12
-0.43836601717798207	1.2961747111579876e-11	4.7594264997782904e-11	3.6066263379540466e-10	1.3116395893930214e-6	9.249781798149534e-9	2.8161790793707775e-9	1.2739606063964292e-10	2.5286534573967227e-11	8.179995552915093e-12	3.4175427539531777e-12
-0.4382660171779821	1.2976360038123542e-11	4.762594536974892e-11	3.604660915967195e-10	1.2224945757141416e-6	9.254318830667942e-9	2.8377711758767273e-9	1.2794959140953556e-10	2.5377702794137218e-11	8.206677480544334e-12	3.4280015622407847e-12
-0.4381660171779821	1.2990987426726595e-11	4.7657655704004266e-11	3.6027030520638275e-10	1.1422079626265906e-6	9.258943405756263e-9	2.8595562474050166e-9	1.2850562488850461e-10	2.5469200240209266e-11	8.233444786613709e-12	3.438491351564369e-12
-0.4380660171779821	1.3005629302163805e-11	4.7689396060823365e-11	3.6007527245051035e-10	1.0696416886044405e-6	9.26365544272084e-9	2.8815363200560503e-9	1.2906417315799461e-10	2.556102814345717e-11	8.260297750031777e-12	3.4490122148758377e-12
-0.4379660171779821	1.3020285689233752e-11	4.772116650047318e-11	3.5988099116520985e-10	1.0038348819682616e-6	9.268454864562233e-9	2.903713444803935e-9	1.2962524836235507e-10	2.565318773997845e-11	8.287236650648113e-12	3.459564245412813e-12
-0.4378660171779821	1.3034956612758018e-11	4.7752967083211e-11	3.596874591965088e-10	9.439717465564095e-7	9.273341597954074e-9	2.926089697849716e-9	1.301888627091853e-10	2.5745680270712054e-11	8.314261769255971e-12	3.4701475366993097e-12
-0.4377660171779821	1.3049642097581453e-11	4.778479786928708e-11	3.594946744003135e-10	8.893560397018768e-7	9.278315573223657e-9	2.948667180980659e-9	1.3075502846969869e-10	2.5838506981459738e-11	8.34137338759597e-12	3.4807621825468213e-12
-0.4376660171779821	1.3064342168572632e-11	4.7816658918943654e-11	3.593026346423587e-10	8.393906399303574e-7	9.283376724332152e-9	2.971448021935172e-9	1.313237579790775e-10	2.5931669122905803e-11	8.368571788359391e-12	3.491408277055159e-12
-0.4375660171779821	1.3079056850622991e-11	4.784855029241384e-11	3.591113377981377e-10	7.935610764200443e-7	9.288524988855219e-9	2.9944343747737385e-9	1.31895063636835e-10	2.6025167950636587e-11	8.395857255191167e-12	3.502085914613275e-12
-0.43746601717798206	1.3093786168647737e-11	4.78804720499246e-11	3.589207817528685e-10	7.514221659107067e-7	9.29376030796446e-9	3.0176284202559645e-9	1.3246895790717967e-10	2.6119004725161406e-11	8.423230072693463e-12	3.512795189900336e-12
-0.43736601717798207	1.3108530147585327e-11	4.791242425169488e-11	3.587309644014321e-10	7.125871045672385e-7	9.299082626408983e-9	3.041032366223719e-9	1.330454533193795e-10	2.6213180711932536e-11	8.45069052642903e-12	3.523536197886458e-12
-0.4372660171779821	1.31232888123979e-11	4.794440695793633e-11	3.5854188364832304e-10	6.767185125006011e-7	9.30449189249732e-9	3.06464844799064e-9	1.33624562468131e-10	2.6307697181365307e-11	8.47823890292441e-12	3.5343090338337376e-12
-0.4371660171779821	1.3138062188070755e-11	4.797642022885342e-11	3.583535374075953e-10	6.435210413910057e-7	9.309988058079762e-9	3.088478928737954e-9	1.342062980139269e-10	2.6402555408858683e-11	8.505875489673274e-12	3.5451137932970705e-12
-0.4370660171779821	1.3152850299613095e-11	4.8008464124644166e-11	3.581659236028165e-10	6.127352409655999e-7	9.31557107853132e-9	3.112526099916962e-9	1.3479067268343183e-10	2.649775667481608e-11	8.533600575139973e-12	3.555950572125207e-12
-0.4369660171779821	1.3167653172057398e-11	4.8040538705499995e-11	3.5797904016701433e-10	5.841324451259012e-7	9.321240912734813e-9	3.1367922816580435e-9	1.3537769926985527e-10	2.6593302264666e-11	8.561414448762867e-12	3.5668194664615687e-12
-0.4368660171779821	1.3182470830459934e-11	4.807264403160586e-11	3.5779288504262735e-10	5.57510488471911e-7	9.326997523064293e-9	3.161279823186481e-9	1.359673906333288e-10	2.6689193468882183e-11	8.589317400957615e-12	3.5777205727451595e-12
-0.4367660171779821	1.3197303299900345e-11	4.8104780163139385e-11	3.5760745618144786e-10	5.326901025938768e-7	9.33284087536891e-9	3.185991103245152e-9	1.3655975970128327e-10	2.6785431583004836e-11	8.617309723120488e-12	3.5886539877115332e-12
-0.4366660171779821	1.3212150605482236e-11	4.813694716027415e-11	3.574227515445858e-10	5.095118715616373e-7	9.338770938957449e-9	3.2109285305243478e-9	1.3715481946883435e-10	2.6882017907661673e-11	8.645391707632212e-12	3.5996198083937864e-12
-0.4365660171779821	1.3227012772332671e-11	4.816914508317631e-11	3.572387691024097e-10	4.878336495799482e-7	9.344787686582668e-9	3.2360945440986296e-9	1.3775258299916368e-10	2.6978953748588512e-11	8.673563647860917e-12	3.6106181321233765e-12
-0.43646601717798206	1.3241889825602455e-11	4.820137399200665e-11	3.570555068344919e-10	4.675283623194351e-7	9.35089109442626e-9	3.261491613871015e-9	1.3835306342390404e-10	2.7076240416650208e-11	8.701825838165786e-12	3.6216490565310464e-12
-0.43636601717798207	1.3256781790466047e-11	4.823363394692037e-11	3.568729627295748e-10	4.4848212811844363e-7	9.357081142084461e-9	3.2871222410246346e-9	1.389562739435312e-10	2.717387922786254e-11	8.730178573900577e-12	3.6327126795479114e-12
-0.4362660171779821	1.327168869212203e-11	4.8265925008068124e-11	3.5669113478551395e-10	4.305926469461859e-7	9.363357812553625e-9	3.3129889584819996e-9	1.3956222782775435e-10	2.7271871503413042e-11	8.758622151417059e-12	3.643809099406309e-12
-0.4361660171779821	1.3286610555792316e-11	4.82982472355947e-11	3.565100210092302e-10	4.1376781437785826e-7	9.369721092216139e-9	3.3390943313718074e-9	1.4017093841590763e-10	2.737021856968219e-11	8.787156868068308e-12	3.654938414640689e-12
-0.4360660171779821	1.3301547406722907e-11	4.833060068963994e-11	3.563296194166575e-10	3.979245253616844e-7	9.37617097082682e-9	3.3654409575037857e-9	1.407824191173464e-10	2.7468921758264852e-11	8.815783022212424e-12	3.666100724088656e-12
-0.4359660171779821	1.3316499270183665e-11	4.836298543033887e-11	3.5614992803270477e-10	3.8298763864071756e-7	9.382707441499894e-9	3.3920314678515093e-9	1.4139668341184736e-10	2.7567982405992313e-11	8.844500913215967e-12	3.677296126891871e-12
-0.4358660171779821	1.3331466171468171e-11	4.839540151782251e-11	3.5597094489120283e-10	3.688890776310799e-7	9.389330500695775e-9	3.418868527043326e-9	1.4201374485000757e-10	2.7667401854953336e-11	8.873310841457401e-12	3.688524722496995e-12
-0.4357660171779821	1.334644813589398e-11	4.8427849012216915e-11	3.5579266803485417e-10	3.555670475827614e-7	9.39604014820854e-9	3.445954833861648e-9	1.4263361705364912e-10	2.7767181452516246e-11	8.902213108330671e-12	3.6997866106567306e-12
-0.4356660171779821	1.3361445188802673e-11	4.846032797364382e-11	3.5561509551519655e-10	3.429653521445791e-7	9.402836387153777e-9	3.473293121750723e-9	1.4325631371622223e-10	2.786732255135026e-11	8.931208016248841e-12	3.711081891430623e-12
-0.4355660171779821	1.3376457355559859e-11	4.849283846222181e-11	3.5543822539254685e-10	3.31032795161707e-7	9.40971922395659e-9	3.500886159333074e-9	1.4388184860321875e-10	2.796782650944827e-11	8.960295868647501e-12	3.722410665186213e-12
-0.4354660171779821	1.3391484661554866e-11	4.8525380538064395e-11	3.5526205573595497e-10	3.197226557679984e-7	9.416688668339772e-9	3.528736750934628e-9	1.4451023555257592e-10	2.806869469014785e-11	8.989476969988333e-12	3.733773032599827e-12
-0.43536601717798207	1.3406527132201274e-11	4.8557954261282574e-11	3.5508658462316836e-10	3.0899222668398767e-7	9.4237447333129e-9	3.556847737119054e-9	1.451414884750964e-10	2.8169928462154198e-11	9.018751625762923e-12	3.745169094657696e-12
-0.4352660171779821	1.3421584792936502e-11	4.859055969198222e-11	3.5491181014057047e-10	2.9880240716786096e-7	9.430887435160944e-9	3.585221995230906e-9	1.4577562135485788e-10	2.827152919956145e-11	9.048120142495894e-12	3.756598952656766e-12
-0.4351660171779821	1.3436657669222208e-11	4.862319689026746e-11	3.547377303831519e-10	2.8911734334671984e-7	9.438116793433963e-9	3.6138624399485588e-9	1.4641264824963778e-10	2.8373498281875863e-11	9.077582827749064e-12	3.768062708205844e-12
-0.4350660171779821	1.3451745786544208e-11	4.8655865916238394e-11	3.5456434345445214e-10	2.799041097272587e-7	9.44543283093655e-9	3.6427720238462216e-9	1.4705258329132998e-10	2.847583709403772e-11	9.107139990124664e-12	3.779560463226455e-12
-0.4349660171779821	1.3466849170412318e-11	4.86885668299927e-11	3.543916474665258e-10	2.7113242658266574e-7	9.45283557371793e-9	3.6719537379659224e-9	1.4769544068637007e-10	2.8578547026444e-11	9.136791939269123e-12	3.79109231995386e-12
-0.4348660171779821	1.3481967846360465e-11	4.872129969162389e-11	3.5421964053988506e-10	2.6277440866939745e-7	9.460325051062016e-9	3.7014106123992113e-9	1.4834123471616016e-10	2.86816294749704e-11	9.166538985876702e-12	3.802658380938063e-12
-0.4347660171779821	1.3497101839946934e-11	4.8754064561224894e-11	3.5404832080347056e-10	2.5480434136522595e-7	9.467901295478327e-9	3.731145716879146e-9	1.4898997973750223e-10	2.878508584099519e-11	9.196381441693135e-12	3.814258749044757e-12
-0.4346660171779821	1.351225117675414e-11	4.8786861498884e-11	3.538776863945948e-10	2.4719848086044517e-7	9.475564342692532e-9	3.761162161382255e-9	1.4964169018302164e-10	2.888891753142039e-11	9.226319619519214e-12	3.825893527456339e-12
-0.4345660171779821	1.3527415882388703e-11	4.881969056468922e-11	3.5370773545890843e-10	2.3993487549245787e-7	9.48331423163795e-9	3.7914630967413636e-9	1.502963805616116e-10	2.8993125958696762e-11	9.256353833214815e-12	3.837562819672909e-12
-0.4344660171779821	1.3542595982481397e-11	4.88525518187244e-11	3.5353846615034626e-10	2.3299320570416123e-7	9.491151004446679e-9	3.822051715268711e-9	1.5095406545886045e-10	2.9097712540844152e-11	9.286484397702012e-12	3.849266729513233e-12
-0.43436601717798207	1.3557791502687608e-11	4.888544532107282e-11	3.533698766310926e-10	2.2635464043941706e-7	9.4990747064417e-9	3.852931251390292e-9	1.5161475953749862e-10	2.920267870147708e-11	9.316711628969319e-12	3.861005361115783e-12
-0.4342660171779821	1.3573002468686766e-11	4.891837113181491e-11	3.5320196507153406e-10	2.2000170807368497e-7	9.507085386128733e-9	3.884104982291048e-9	1.522784775378359e-10	2.9308025869825945e-11	9.347035844075091e-12	3.87277881893968e-12
-0.4341660171779821	1.3588228906182718e-11	4.8951329311030484e-11	3.530347296502249e-10	2.1391818022181984e-7	9.51518309518877e-9	3.91557622857169e-9	1.5294523427821214e-10	2.941375548076201e-11	9.377457361151513e-12	3.884587207765835e-12
-0.4340660171779821	1.360347084090358e-11	4.8984319918797024e-11	3.5286816855382903e-10	2.08088966975113e-7	9.523367888470547e-9	3.947348354916696e-9	1.5361504465543824e-10	2.9519868974819304e-11	9.407976499408097e-12	3.896430632697734e-12
-0.4339660171779821	1.3618728298602173e-11	4.9017343015191095e-11	3.5270227997709636e-10	2.0250002229999352e-7	9.531639823983662e-9	3.979424770774504e-9	1.542879236452544e-10	2.962636779821907e-11	9.438593579135598e-12	3.9083091991626984e-12
-0.4338660171779821	1.3634001305055174e-11	4.9050398660287345e-11	3.5253706212280057e-10	1.9713825848713742e-7	9.539998962891484e-9	4.011808931049316e-9	1.5496388630277525e-10	2.973325340289246e-11	9.469308921709652e-12	3.920223012912661e-12
-0.4337660171779821	1.3649289886064507e-11	4.9083486914160796e-11	3.5237251320172246e-10	1.9199146867440058e-7	9.548445369505256e-9	4.044504336805686e-9	1.556429477629575e-10	2.984052724650588e-11	9.500122849594925e-12	3.932172180025459e-12
-0.4336660171779821	1.3664594067455744e-11	4.911660783688397e-11	3.5220863143258316e-10	1.8704825658407998e-7	9.556979111277131e-9	4.077514535984932e-9	1.5632512324104604e-10	2.994819079248253e-11	9.531035686348337e-12	3.9441568069055374e-12
-0.4335660171779821	1.367991387507948e-11	4.9149761488529617e-11	3.520454150420217e-10	1.822979727166282e-7	9.565600258794793e-9	4.110843124135026e-9	1.5701042803304656e-10	3.005624551002783e-11	9.562047756623406e-12	3.9561770002852255e-12
-0.4334660171779821	1.3695249334810668e-11	4.918294792916998e-11	3.518828622645456e-10	1.7773065633135263e-7	9.574308885775575e-9	4.14449374515301e-9	1.576988775161859e-10	3.0164692874153256e-11	9.59315938617377e-12	3.968232867225689e-12
-0.43336601717798207	1.3710600472548699e-11	4.9216167218876355e-11	3.517209713424899e-10	1.7333698262168547e-7	9.583105069061062e-9	4.178470092040873e-9	1.583904871493803e-10	3.027353436569992e-11	9.624370901857149e-12	3.9803245151178925e-12
-0.4332660171779821	1.3725967314217736e-11	4.924941941772009e-11	3.5155974052598384e-10	1.6910821456013234e-7	9.591988888612094e-9	4.2127759076749506e-9	1.5908527247370677e-10	3.03827714713633e-11	9.65568263163924e-12	3.992452051683735e-12
-0.4331660171779821	1.3741349885766369e-11	4.9282704585772475e-11	3.513991680729008e-10	1.6503615894672794e-7	9.600960427503749e-9	4.247414985589197e-9	1.597832491128771e-10	3.049240568371681e-11	9.687094904597446e-12	4.00461558497699e-12
-0.4330660171779821	1.3756748213167815e-11	4.931602278310489e-11	3.5123925224882686e-10	1.611131262468071e-7	9.610019771920942e-9	4.282391170772529e-9	1.6048443277371383e-10	3.060243850123732e-11	9.718608050924868e-12	4.016815223384462e-12
-0.4329660171779821	1.377216232242005e-11	4.934937406978852e-11	3.510799913270172e-10	1.5733189384902226e-7	9.61916701115398e-9	4.31770836048051e-9	1.6118883924663062e-10	3.0712871428328797e-11	9.750222401934198e-12	4.029051075626933e-12
-0.4328660171779821	1.3787592239545606e-11	4.9382758505894846e-11	3.509213835883558e-10	1.5368567241468575e-7	9.62840223759457e-9	4.353370505061817e-9	1.6189648440611465e-10	3.0823705975346926e-11	9.781938290061574e-12	4.041323250760197e-12
-0.4327660171779821	1.3803037990591847e-11	4.941617615149708e-11	3.507634273213231e-10	1.501680750245542e-7	9.637725546732254e-9	4.389381608799734e-9	1.6260738421121505e-10	3.09349436586249e-11	9.813756048870733e-12	4.0536318581763e-12
-0.4326660171779821	1.3818499601630567e-11	4.9449627066667325e-11	3.5060612082194484e-10	1.4677308886033487e-7	9.64713703715034e-9	4.425745730768629e-9	1.63321554706024e-10	3.1046586000496605e-11	9.845676013056437e-12	4.065977007604288e-12
-0.4325660171779821	1.3833977098758587e-11	4.9483111311479796e-11	3.504494623937672e-10	1.4349504918559995e-7	9.656636810523274e-9	4.462466985706581e-9	1.6403901202017807e-10	3.1158634529322954e-11	9.877698518448971e-12	4.078358809111512e-12
-0.4324660171779821	1.3849470508097162e-11	4.951662894600858e-11	3.502934503478059e-10	1.4032861541505739e-7	9.66622497161319e-9	4.4995495449034186e-9	1.6475977236934706e-10	3.127109077951625e-11	9.90982390201784e-12	4.090777373104568e-12
-0.43236601717798206	1.3864979855792819e-11	4.955018003032984e-11	3.501380830025194e-10	1.372687490827679e-7	9.675901628267531e-9	4.5369976371054334e-9	1.654838520557356e-10	3.1383956291565774e-11	9.942052501875935e-12	4.103232810330464e-12
-0.4322660171779821	1.3880505168016416e-11	4.958376462451996e-11	3.4998335868376135e-10	1.343106935389031e-7	9.685666891416265e-9	4.5748155494362875e-9	1.6621126746858205e-10	3.149723261206267e-11	9.97438465728314e-12	4.115725231877523e-12
-0.4321660171779821	1.3896046470963766e-11	4.961738278865791e-11	3.498292757247513e-10	1.3144995522176926e-7	9.695520875069785e-9	4.6130076283353205e-9	1.6694203508466278e-10	3.161092129372565e-11	1.0006820708650855e-11	4.1282547491766486e-12
-0.4320660171779821	1.3911603790855726e-11	4.965103458282293e-11	3.4967583246602875e-10	1.2868228636685094e-7	9.705463696317009e-9	4.651578280512807e-9	1.6767617146880255e-10	3.172502389542622e-11	1.0039360997545682e-11	4.1408214740022115e-12
-0.4319660171779821	1.3927177153937732e-11	4.968472006709649e-11	3.4952302725541933e-10	1.2600366902817524e-7	9.715495475323462e-9	4.690531973922968e-9	1.6841369327438064e-10	3.183954198221432e-11	1.007200586669349e-11	4.153425518473251e-12
-0.4318660171779821	1.3942766586480382e-11	4.971843930156234e-11	3.493708584480069e-10	1.2341030029938016e-7	9.725616335330172e-9	4.729873238755222e-9	1.6915461724385114e-10	3.195447712534481e-11	1.0104755659983777e-11	4.166066995054578e-12
-0.4317660171779821	1.3958372114778884e-11	4.9752192346304645e-11	3.492193244060725e-10	1.2089857863254865e-7	9.735826402651845e-9	4.769606668443385e-9	1.698989602092519e-10	3.206983090230164e-11	1.013761072247306e-11	4.178746016557672e-12
-0.4316660171779821	1.3973993765153753e-11	4.9785979261411196e-11	3.490684234990923e-10	1.1846509116257467e-7	9.746125806676663e-9	4.809736920694248e-9	1.7064673909273404e-10	3.2185604896825623e-11	1.0170571400389907e-11	4.191462696142054e-12
-0.4315660171779821	1.3989631563950056e-11	4.9819800106971e-11	3.489181541036673e-10	1.1610660195344702e-7	9.756514679864899e-9	4.850268718534811e-9	1.7139797090707742e-10	3.230180069893931e-11	1.0203638041138118e-11	4.204217147316061e-12
-0.4314660171779821	1.4005285537538259e-11	4.98536549430758e-11	3.4876851460351023e-10	1.1382004109057089e-7	9.766993157748852e-9	4.891206851379588e-9	1.7215267275622572e-10	3.241841990497384e-11	1.0236810993301507e-11	4.2170094839382254e-12
-0.43136601717798206	1.4020955712313441e-11	4.988754382981968e-11	3.4861950338939833e-10	1.1160249455019805e-7	9.77756137893246e-9	4.9325561761175125e-9	1.7291086183580986e-10	3.2535464117594714e-11	1.0270090606647709e-11	4.22983982021821e-12
-0.4312660171779821	1.403664211469585e-11	4.992146682729925e-11	3.4847111885914217e-10	1.094511947833156e-7	9.788219485091231e-9	4.974321618219475e-9	1.7367255543368424e-10	3.265293494582824e-11	1.0303477232132156e-11	4.24270827071789e-12
-0.4311660171779821	1.4052344771130864e-11	4.99554239956141e-11	3.4832335941754937e-10	1.0736351195695077e-7	9.798967620972825e-9	5.016508172866929e-9	1.7443777093046713e-10	3.277083400508861e-11	1.0336971221902852e-11	4.25561495035259e-12
-0.4310660171779821	1.406806370808881e-11	4.9989415394866464e-11	3.4817622347638767e-10	1.0533694580091295e-7	9.809805934397187e-9	5.059120906101429e-9	1.752065258000757e-10	3.288916291720424e-11	1.0370572929303902e-11	4.268559974392078e-12
-0.4309660171779821	1.4083798952065246e-11	5.002344108516168e-11	3.480297094543515e-10	1.0336911801263369e-7	9.820734576257571e-9	5.102164955996213e-9	1.7597883761027485e-10	3.3007923310444174e-11	1.0404282708879958e-11	4.281543458461758e-12
-0.4308660171779821	1.4099550529580543e-11	5.0057501126607345e-11	3.478838157770211e-10	1.014577651767852e-7	9.831753700521202e-9	5.145645533849866e-9	1.767547240232185e-10	3.312711681954476e-11	1.0438100916380422e-11	4.294565518543607e-12
-0.43076601717798213	1.4115318467180479e-11	5.009159557931588e-11	3.4773854087684535e-10	9.960073216023643e-8	9.842863464231035e-9	5.189567925403084e-9	1.7753420279600962e-10	3.3246745085738476e-11	1.0472027908763783e-11	4.307626270977624e-12
-0.4306660171779821	1.4131102791435836e-11	5.0125724503401596e-11	3.475938831930813e-10	9.779596594612916e-8	9.854064027506658e-9	5.23393749207801e-9	1.7831729178124513e-10	3.336680975677834e-11	1.0506064044201529e-11	4.320725832462589e-12
-0.4305660171779821	1.4146903528942644e-11	5.0159887958983006e-11	3.4744984117178533e-10	9.604150987409357e-8	9.865355553546392e-9	5.2787596722418866e-9	1.7910400892758058e-10	3.3487312486967015e-11	1.054020968208277e-11	4.333864320057451e-12
-0.43046601717798205	1.4162720706321902e-11	5.019408600618219e-11	3.4730641326575626e-10	9.433549825620406e-8	9.87673820862899e-9	5.32403998249463e-9	1.7989437228028682e-10	3.360825493718364e-11	1.0574465183018075e-11	4.347041851182314e-12
-0.43036601717798206	1.4178554350220116e-11	5.022831870512505e-11	3.4716359793452487e-10	9.267615134100386e-8	9.888212162116088e-9	5.3697840189812805e-9	1.8068839998182023e-10	3.3729638774911335e-11	1.0608830908844305e-11	4.360258543619637e-12
-0.4302660171779821	1.4194404487308902e-11	5.026258611594091e-11	3.4702139364429623e-10	9.106177060002447e-8	9.899777586454292e-9	5.415997458729614e-9	1.8148611027238523e-10	3.3851465674264234e-11	1.0643307222628233e-11	4.3735145155153215e-12
-0.4301660171779821	1.421027114428469e-11	5.029688829876304e-11	3.4687979886793445e-10	8.949073431345666e-8	9.911434657178085e-9	5.462686061013802e-9	1.8228752149051049e-10	3.397373731601612e-11	1.0677894488671432e-11	4.386809885379877e-12
-0.4300660171779821	1.4226154347869991e-11	5.033122531372946e-11	3.467388120849217e-10	8.79614934334174e-8	9.923183552912732e-9	5.509855668744381e-9	1.8309265207362586e-10	3.409645538762774e-11	1.0712593072514427e-11	4.4001447720896525e-12
-0.4299660171779821	1.4242054124811873e-11	5.0365597220981754e-11	3.465984317813248e-10	8.64725677050561e-8	9.935024455377186e-9	5.557512209885123e-9	1.8390152055863672e-10	3.4219621583274725e-11	1.074740334094077e-11	4.4135192948877556e-12
-0.4298660171779821	1.4257970501883108e-11	5.04000040806662e-11	3.464586564497641e-10	8.502254202727838e-8	9.946957549387642e-9	5.60566169889768e-9	1.8471414558251174e-10	3.4343237603875563e-11	1.0782325661981734e-11	4.426933573385397e-12
-0.42976601717798213	1.427390350588145e-11	5.0434445952933664e-11	3.4631948458938385e-10	8.361006303630535e-8	9.958983022861205e-9	5.654310238214415e-9	1.855305458828703e-10	3.446730515712049e-11	1.0817360404920587e-11	4.4403877275630625e-12
-0.4296660171779821	1.4289853163630454e-11	5.0468922897938675e-11	3.4618091470580983e-10	8.22338358966038e-8	9.971101066819411e-9	5.703464019739827e-9	1.86350740298569e-10	3.4591825957498815e-11	1.085250794029681e-11	4.453881877771485e-12
-0.4295660171779821	1.4305819501978279e-11	5.0503434975840936e-11	3.4604294531112565e-10	8.089262128492628e-8	9.983311875392537e-9	5.75312932638166e-9	1.8717474777029601e-10	3.4716801726327675e-11	1.0887768639910599e-11	4.467416144732932e-12
-0.42946601717798205	1.4321802547799277e-11	5.0537982246806066e-11	3.4590557492384436e-10	7.958523255426952e-8	9.995615645824064e-9	5.80331253361233e-9	1.880025873411792e-10	3.4842234191781595e-11	1.0923142876827653e-11	4.480990649542479e-12
-0.42936601717798206	1.4337802327992747e-11	5.057256477100277e-11	3.4576880206886093e-10	7.831053306560096e-8	1.000801257847472e-8	5.854020111060407e-9	1.8883427815737386e-10	3.4968125088919525e-11	1.0958631025382882e-11	4.494605513668889e-12
-0.4292660171779821	1.4353818869483205e-11	5.060718260860524e-11	3.456326252774336e-10	7.706743367608379e-8	1.0020502876827598e-8	5.905258624134467e-9	1.896698394686766e-10	3.5094476159714634e-11	1.0994233461185285e-11	4.508260858955988e-12
-0.4291660171779821	1.4369852199221104e-11	5.064183581979401e-11	3.4549704308715307e-10	7.585489037340257e-8	1.003308674749327e-8	5.957034735678705e-9	1.905092906291376e-10	3.522128915308365e-11	1.1029950561122644e-11	4.521956807623914e-12
-0.4290660171779821	1.4385902344181833e-11	5.067652446475296e-11	3.453620540418993e-10	7.467190204655298e-8	1.0045764400214558e-8	6.009355207661196e-9	1.9135265109766677e-10	3.534856582491451e-11	1.106578270336542e-11	4.535693482270019e-12
-0.4289660171779821	1.440196933136646e-11	5.071124860367313e-11	3.4522765669182357e-10	7.35175083841468e-8	1.005853604787246e-8	6.062226902896441e-9	1.921999404386576e-10	3.547630793809735e-11	1.1101730267371765e-11	4.549471005870322e-12
-0.4288660171779821	1.4418053187801596e-11	5.074600829674954e-11	3.4509384959330893e-10	7.239078789199715e-8	1.0071401906491623e-8	6.115656786801753e-9	1.930511783226061e-10	3.560451726255243e-11	1.1137793633891663e-11	4.563289501780596e-12
-0.42876601717798213	1.443415394053893e-11	5.0780803604183114e-11	3.4496063130893823e-10	7.12908560222617e-8	1.0084362195246182e-8	6.169651929189129e-9	1.939063845267348e-10	3.573319557525966e-11	1.11739731849717e-11	4.5771490937374245e-12
-0.4286660171779821	1.4450271616656422e-11	5.081563458618129e-11	3.448280004074755e-10	7.021686340705881e-8	1.0097417136466257e-8	6.224219506093199e-9	1.9476557893562873e-10	3.586234466028966e-11	1.1210269303959574e-11	4.591049905859687e-12
-0.4285660171779821	1.4466406243256555e-11	5.085050130295614e-11	3.446959554638194e-10	6.916799418991261e-8	1.0110566955643917e-8	6.279366801635498e-9	1.9562878154185868e-10	3.599196630883122e-11	1.12466823755085e-11	4.60499206264945e-12
-0.42846601717798205	1.448255784746802e-11	5.088540381472602e-11	3.4456449505898264e-10	6.814346444889347e-8	1.0123811881440084e-8	6.3351012099271245e-9	1.9649601244662753e-10	3.6122062319223204e-11	1.1283212785581935e-11	4.61897568899338e-12
-0.42836601717798206	1.4498726456444973e-11	5.092034218171554e-11	3.44433617780064e-10	6.714252070573885e-8	1.0137152145691411e-8	6.3914302370093235e-9	1.9736729186041198e-10	3.6252634496983204e-11	1.131986092145821e-11	4.633000910163901e-12
-0.4282660171779821	1.4514912097366823e-11	5.095531646415508e-11	3.443033222202069e-10	6.616443851561225e-8	1.0150587983417162e-8	6.4483615028337085e-9	1.9824264010360233e-10	3.638368465483849e-11	1.1356627171734948e-11	4.647067851820314e-12
-0.4281660171779821	1.4531114797438787e-11	5.0990326722280996e-11	3.441736069785801e-10	6.52085211325855e-8	1.0164119632826609e-8	6.505902743282711e-9	1.9912207760715472e-10	3.651521461275511e-11	1.1393511926333793e-11	4.661176640010043e-12
-0.4280660171779821	1.4547334583891711e-11	5.1025373016336444e-11	3.4404447066034686e-10	6.42740982461994e-8	1.0177747335326789e-8	6.564061812231543e-9	2.0000562491325266e-10	3.6647226197970324e-11	1.1430515576505279e-11	4.675327401170051e-12
-0.4279660171779821	1.4563571483981922e-11	5.1060455406569986e-11	3.439159118766276e-10	6.336052478482362e-8	1.0191471335529905e-8	6.622846683651796e-9	2.008933026759526e-10	3.677972124502034e-11	1.1467638514832948e-11	4.689520262127676e-12
-0.4278660171779821	1.457982552499137e-11	5.109557395323813e-11	3.43787929244484e-10	6.246717978180343e-8	1.0205291881261742e-8	6.682265453758889e-9	2.0178513166185926e-10	3.691270159577374e-11	1.1504881135238635e-11	4.703755350102249e-12
-0.4277660171779821	1.45960967342274e-11	5.11307287166019e-11	3.4366052138687037e-10	6.159346530064627e-8	1.0219209223569389e-8	6.742326343202994e-9	2.0268113275077932e-10	3.7046169099459236e-11	1.1542243832986505e-11	4.718032792705967e-12
-0.4276660171779821	1.4612385139023685e-11	5.11659197569314e-11	3.4353368693263107e-10	6.073880541577473e-8	1.0233223616730562e-8	6.8030376993061404e-9	2.0358132693641166e-10	3.718012561270082e-11	1.1579727004688761e-11	4.7323527179455255e-12
-0.4275660171779821	1.462869076673866e-11	5.120114713450064e-11	3.434074245164417e-10	5.990264524556449e-8	1.0247335318261223e-8	6.8644079983441114e-9	2.0448573532699844e-10	3.731457299954334e-11	1.1617331048308989e-11	4.746715254222855e-12
-0.42746601717798205	1.4645013644757098e-11	5.1236410909592796e-11	3.432817327788067e-10	5.9084450034641675e-8	1.0261544588925496e-8	6.926445847877503e-9	2.0539437914602757e-10	3.744951313148873e-11	1.1655056363168115e-11	4.76112053033684e-12
-0.42736601717798206	1.466135380048908e-11	5.12717111424971e-11	3.4315661036601737e-10	5.8283704282577536e-8	1.0275851692744363e-8	6.989159989129696e-9	2.0630727973290477e-10	3.7584947887524447e-11	1.1692903349948693e-11	4.77556867548429e-12
-0.42726601717798207	1.4677711261370673e-11	5.1307047893509444e-11	3.430320559301216e-10	5.7499910916321595e-8	1.029025689700505e-8	7.052559299415345e-9	2.0722445854364443e-10	3.772087915415569e-11	1.1730872410699446e-11	4.790059819261182e-12
-0.4271660171779821	1.4694086054863323e-11	5.1342421222933565e-11	3.429080681289059e-10	5.673259050388032e-8	1.0304760472270927e-8	7.116652794619417e-9	2.081459371515643e-10	3.785730882543735e-11	1.1768963948840528e-11	4.804594091664127e-12
-0.4270660171779821	1.4710478208454476e-11	5.1377831191079875e-11	3.427846456258582e-10	5.598128050690821e-8	1.031936269239117e-8	7.181449631728081e-9	2.09071737247984e-10	3.799423880300507e-11	1.180717836916802e-11	4.819171623091327e-12
-0.4269660171779821	1.4726887749657077e-11	5.141327785826587e-11	3.4266178709014424e-10	5.5245534570020696e-8	1.0334063834510953e-8	7.246959111413013e-9	2.1000188064292308e-10	3.813167099610745e-11	1.1845516077858796e-11	4.833792544344066e-12
-0.4268660171779821	1.474331470600986e-11	5.144876128481645e-11	3.42539491196578e-10	5.452492184478295e-8	1.03488641790818e-8	7.313190680670179e-9	2.1093638926581172e-10	3.826960732163811e-11	1.1883977482475504e-11	4.848456986627835e-12
-0.4267660171779821	1.4759759105077557e-11	5.1484281531064754e-11	3.424177566255973e-10	5.381902634645552e-8	1.0363764009872268e-8	7.380153935514447e-9	2.118752851662032e-10	3.8408049704168016e-11	1.1922562991971277e-11	4.863165081553734e-12
-0.4266660171779821	1.4776220974450306e-11	5.151983865735034e-11	3.422965820632329e-10	5.3127446341683303e-8	1.0378763613978549e-8	7.447858623731198e-9	2.128185905144854e-10	3.8547000075977475e-11	1.1961273016694708e-11	4.877916961139544e-12
-0.4265660171779821	1.4792700341744096e-11	5.1555432724020954e-11	3.4217596620108116e-10	5.2449793765455303e-8	1.0393863281835709e-8	7.516314647686597e-9	2.1376632760260282e-10	3.868646037708871e-11	1.200010796839468e-11	4.8927127578112e-12
-0.4264660171779821	1.4809197234600975e-11	5.159106379143173e-11	3.4205590773628143e-10	5.17856936657246e-8	1.0409063307228938e-8	7.585532067197876e-9	2.147185188447845e-10	3.8826432555297814e-11	1.203906826022532e-11	4.907552604403949e-12
-0.42636601717798206	1.482571168068847e-11	5.1626731919946314e-11	3.4193640537148487e-10	5.113478367421392e-8	1.0424363987305166e-8	7.655521102464987e-9	2.1567518677827454e-10	3.8966918566209285e-11	1.2078154306751097e-11	4.9224366341637026e-12
-0.42626601717798207	1.4842243707699875e-11	5.166243716993466e-11	3.4181745781482774e-10	5.049671350200176e-8	1.0439765622584601e-8	7.726292137064646e-9	2.1663635406405812e-10	3.9107920373266294e-11	1.2117366523951237e-11	4.937364980748206e-12
-0.4261660171779821	1.4858793343354613e-11	5.1698179601776495e-11	3.416990637799098e-10	4.9871144458559626e-8	1.0455268516973069e-8	7.797855721009888e-9	2.1760204348761628e-10	3.924943994778651e-11	1.2156705329225426e-11	4.952337778228529e-12
-0.4260660171779821	1.48753606153976e-11	5.173395927585765e-11	3.415812219857566e-10	4.925774899301472e-8	1.0470872977773913e-8	7.870222573874266e-9	2.18572277959653e-10	3.9391479268992505e-11	1.2196171141398104e-11	4.9673551610901e-12
-0.4259660171779821	1.4891945551599974e-11	5.176977625257373e-11	3.4146393115681153e-10	4.865621025646976e-8	1.0486579315700973e-8	7.943403587984998e-9	2.195470805168617e-10	3.9534040324047666e-11	1.2235764380724122e-11	4.9824172642342756e-12
-0.4258660171779821	1.4908548179758156e-11	5.1805630592327264e-11	3.413471900228868e-10	4.806622168427006e-8	1.0502387844890733e-8	8.017409831684078e-9	2.2052647432266383e-10	3.9677125108087445e-11	1.227548546889311e-11	4.997524222979434e-12
-0.4257660171779821	1.4925168527694995e-11	5.184152235552995e-11	3.412309973191587e-10	4.748748659719964e-8	1.0518298882915835e-8	8.092252552661481e-9	2.2151048266797854e-10	3.9820735624254515e-11	1.2315334829035107e-11	5.01267617306236e-12
-0.4256660171779821	1.4941806623258676e-11	5.187745160260059e-11	3.411153517861249e-10	4.6919717820621366e-8	1.0534312750797875e-8	8.167943181360356e-9	2.2249912897198134e-10	3.9964873883731434e-11	1.2355312885724987e-11	5.027873250639557e-12
-0.4255660171779821	1.4958462494323693e-11	5.191341839396717e-11	3.4100025216959335e-10	4.636263732065086e-8	1.0550429773021236e-8	8.244493334457083e-9	2.2349243678287525e-10	4.01095419057755e-11	1.2395420064988267e-11	5.043115592288565e-12
-0.4254660171779821	1.4975136168790152e-11	5.194942279006617e-11	3.4088569722064246e-10	4.5815975856489104e-8	1.0566650277546588e-8	8.321914818417692e-9	2.2449042977866386e-10	4.02547417177521e-11	1.2435656794305548e-11	5.058403335009266e-12
-0.42536601717798206	1.4991827674584145e-11	5.198546485134192e-11	3.407716856956084e-10	4.527947264811131e-8	1.0582974595824897e-8	8.400219633132535e-9	2.2549313176793165e-10	4.0400475355169525e-11	1.2476023502618118e-11	5.0737366162252045e-12
-0.42526601717798207	1.5008537039657572e-11	5.202154463824802e-11	3.4065821635604924e-10	4.47528750585265e-8	1.0599403062811625e-8	8.479419975631002e-9	2.2650056669062656e-10	4.0546744861712216e-11	1.2516520620332643e-11	5.089115573784877e-12
-0.4251660171779821	1.5025264291988073e-11	5.205766221124607e-11	3.4054528796872787e-10	4.4235938289893585e-8	1.0615936016981188e-8	8.55952824387888e-9	2.2751275861884845e-10	4.069355228927666e-11	1.2557148579326616e-11	5.104540345963169e-12
-0.4250660171779821	1.5042009459579707e-11	5.2093817630806705e-11	3.404328993055825e-10	4.372842509280251e-8	1.0632573800341771e-8	8.640557040659843e-9	2.2852973175764863e-10	4.0840899698005626e-11	1.25979078129535e-11	5.1200110714626275e-12
-0.4249660171779821	1.5058772570462e-11	5.21300109574093e-11	3.403210491437e-10	4.323010548806645e-8	1.0649316758450046e-8	8.722519177543216e-9	2.2955151044582195e-10	4.098878915632171e-11	1.263879875604771e-11	5.135527889414666e-12
-0.4248660171779821	1.50755536526905e-11	5.2166242251542194e-11	3.4020973626530067e-10	4.274075650042679e-8	1.066616524042667e-8	8.805427678940791e-9	2.3057811915671883e-10	4.113722274096468e-11	1.2679821844930191e-11	5.1510909393812266e-12
-0.4247660171779821	1.509235273434659e-11	5.220251157370204e-11	3.400989594576994e-10	4.2260161903575246e-8	1.0683119598971451e-8	8.889295786254069e-9	2.3160958249904873e-10	4.128620253702424e-11	1.2720977517413077e-11	5.16670036135576e-12
-0.4246660171779821	1.510916984353781e-11	5.223881898439491e-11	3.3998871751329244e-10	4.178811197595914e-8	1.0700180190379262e-8	8.97413696211519e-9	2.3264592521770154e-10	4.143573063797678e-11	1.2762266212805521e-11	5.182356295764834e-12
-0.4245660171779821	1.512600500839748e-11	5.227516454413558e-11	3.398790092295303e-10	4.132440326684342e-8	1.0717347374556046e-8	9.059964894723021e-9	2.336871721945669e-10	4.158580914572038e-11	1.2803688371918585e-11	5.1980588834694485e-12
-0.4244660171779821	1.51428582570848e-11	5.231154831344843e-11	3.397698334088898e-10	4.086883837214301e-8	1.0734621515034774e-8	9.146793502277519e-9	2.3473334844935446e-10	4.1736440170610256e-11	1.2845244437070549e-11	5.21380826576621e-12
-0.42436601717798206	1.515972961778507e-11	5.2347970352866024e-11	3.3966118885885277e-10	4.0421225719560223e-8	1.0752002978992215e-8	9.234636937514742e-9	2.357844791404362e-10	4.1887625831494523e-11	1.2886934852092365e-11	5.229604584388969e-12
-0.42426601717798207	1.5176619118709303e-11	5.2384430722930907e-11	3.395530743918847e-10	3.998137936259177e-8	1.0769492137265542e-8	9.323509592344555e-9	2.368405895656746e-10	4.203936825575076e-11	1.292876006233292e-11	5.245447981510004e-12
-0.4241660171779821	1.5193526788094924e-11	5.242092948419464e-11	3.3944548882540707e-10	3.954911878298006e-8	1.078708936436937e-8	9.413426102594812e-9	2.379017051632705e-10	4.2191669579321e-11	1.2970720514664258e-11	5.26133859974143e-12
-0.4240660171779821	1.5210452654204714e-11	5.245746669721774e-11	3.3933843098177144e-10	3.912426870122627e-8	1.0804795038512888e-8	9.504401352863425e-9	2.3896785151260676e-10	4.2344531946748547e-11	1.3012816657486926e-11	5.2772765821366146e-12
-0.4239660171779821	1.522739674532786e-11	5.249404242257035e-11	3.3923189968824236e-10	3.870665889478455e-8	1.0822609541617573e-8	9.596450481482311e-9	2.400390543351062e-10	4.249795751121449e-11	1.3055048940735573e-11	5.293262072191491e-12
-0.4238660171779821	1.5244359089779456e-11	5.25306567208321e-11	3.391258937769729e-10	3.829612402358338e-8	1.0840533259334952e-8	9.689588885595468e-9	2.411153394950905e-10	4.2651948434574266e-11	1.30974178158842e-11	5.309295213846022e-12
-0.4237660171779821	1.526133971590017e-11	5.256730965259152e-11	3.390204120849726e-10	3.7892503462539815e-8	1.0858566581064357e-8	9.783832226353977e-9	2.4219673300063925e-10	4.280650688739314e-11	1.313992373595134e-11	5.3253761514855145e-12
-0.4236660171779821	1.5278338652057147e-11	5.260400127844723e-11	3.3891545345409593e-10	3.749564114074801e-8	1.0876709899971777e-8	9.879196434232211e-9	2.43283261004473e-10	4.296163504898558e-11	1.3182567155505968e-11	5.3415050299421e-12
-0.4235660171779821	1.5295355926643264e-11	5.2640731659007104e-11	3.388110167310147e-10	3.7105385387040125e-8	1.0894963613007975e-8	9.975697714466485e-9	2.443749498048157e-10	4.311733510744963e-11	1.3225348530672504e-11	5.357681994495997e-12
-0.4234660171779821	1.5312391568077356e-11	5.2677500854888226e-11	3.387071007671886e-10	3.6721588781627635e-8	1.0913328120927463e-8	1.0073352552621373e-8	2.4547182584628553e-10	4.327360925970576e-11	1.3268268319136583e-11	5.373907190877031e-12
-0.42336601717798206	1.5329445604804317e-11	5.271430892671814e-11	3.386037044188545e-10	3.6344108013558e-8	1.0931803828307831e-8	1.0172177720285903e-8	2.4657391572078443e-10	4.3430459711534054e-11	1.331132698015038e-11	5.390180765266023e-12
-0.42326601717798207	1.5346518065295056e-11	5.275115593513363e-11	3.385008265469963e-10	3.597280374372358e-8	1.0950391143568913e-8	1.027219028090291e-8	2.476812461683842e-10	4.358788867761082e-11	1.3354524974538112e-11	5.4065028642961695e-12
-0.4231660171779821	1.5363608978046244e-11	5.278804194078034e-11	3.3839846601731917e-10	3.560754047317384e-8	1.0969090478992507e-8	1.0373407595736323e-8	2.4879384407823267e-10	4.374589838154681e-11	1.3397862764701655e-11	5.422873635054405e-12
-0.4230660171779821	1.538071837158076e-11	5.282496700431527e-11	3.3829662170023966e-10	3.52481864165041e-8	1.0987902250742512e-8	1.0475847329978928e-8	2.4991173648946137e-10	4.390449105592633e-11	1.3441340814626134e-11	5.439293225083002e-12
-0.4229660171779821	1.5397846274447606e-11	5.286193118640425e-11	3.381952924708478e-10	3.4894613380092325e-8	1.1006826878884842e-8	1.0579527459004442e-8	2.5103495059208837e-10	4.4063668942343016e-11	1.3484959589885287e-11	5.455761782380754e-12
-0.4228660171779821	1.5414992715221078e-11	5.289893454772259e-11	3.380944772088927e-10	3.454669664497606e-8	1.1025864787408126e-8	1.0684466274768549e-8	2.521635137279448e-10	4.4223434291439235e-11	1.3528719557647076e-11	5.472279455404556e-12
-0.4227660171779821	1.5432157722502405e-11	5.293597714895625e-11	3.3799417479876673e-10	3.420431485416827e-8	1.1045016404244614e-8	1.0790682392362564e-8	2.532974533915978e-10	4.43837893629452e-11	1.3572621186679635e-11	5.4888463930708485e-12
-0.4226660171779821	1.5449341324917927e-11	5.29730590508007e-11	3.378943841294686e-10	3.386734990421629e-8	1.106428216129093e-8	1.089819475672312e-8	2.544367972312754e-10	4.454473642571555e-11	1.3616664947356396e-11	5.5054627447569555e-12
-0.4225660171779821	1.546654355112082e-11	5.3010180313962056e-11	3.377951040945987e-10	3.3535686840829936e-8	1.1083662494429794e-8	1.1007022649503366e-8	2.555815730498089e-10	4.470627775777019e-11	1.3660851311662316e-11	5.522128660302618e-12
-0.4224660171779821	1.5483764429789368e-11	5.304734099915507e-11	3.376963335923194e-10	3.320921375839664e-8	1.1103157843551265e-8	1.1117185696109206e-8	2.567318088055701e-10	4.4868415646331245e-11	1.370518075319871e-11	5.538844290011328e-12
-0.42236601717798206	1.5501003989628583e-11	5.308454116710545e-11	3.3759807152534745e-10	3.28878217032256e-8	1.1122768652575044e-8	1.1228703872905632e-8	2.578875326134274e-10	4.503115238786412e-11	1.3749653747189886e-11	5.555609784651924e-12
-0.42226601717798207	1.5518262259368798e-11	5.3121780878548335e-11	3.375003168009247e-10	3.2571404580360986e-8	1.1142495369472422e-8	1.1341597514596926e-8	2.590487727456897e-10	4.519449028811418e-11	1.3794270770487981e-11	5.572425295459888e-12
-0.4221660171779821	1.5535539267766977e-11	5.315906019422971e-11	3.374030683308048e-10	3.2259859063811476e-8	1.116233844628913e-8	1.1455887321787195e-8	2.602155576330825e-10	4.535843166214911e-11	1.383903230157964e-11	5.589290974138983e-12
-0.4220660171779821	1.5552835043605562e-11	5.319637917490547e-11	3.3730632503122003e-10	3.195308451005872e-8	1.1182298339167685e-8	1.157159436872401e-8	2.613879158657021e-10	4.552297883439625e-11	1.3883938820590699e-11	5.606206972862507e-12
-0.4219660171779821	1.5570149615693277e-11	5.3233737881341335e-11	3.372100858228743e-10	3.165098287470498e-8	1.120237550837099e-8	1.168874011123233e-8	2.625658761940014e-10	4.56881341386836e-11	1.3928990809292889e-11	5.623173444275008e-12
-0.4218660171779821	1.558748301286458e-11	5.32711363743126e-11	3.371143496309033e-10	3.135345863213205e-8	1.1222570418305207e-8	1.1807346394842253e-8	2.637494675297575e-10	4.585389991827819e-11	1.397418875110873e-11	5.6401905414934236e-12
-0.4217660171779821	1.5604835263980125e-11	5.330857471460654e-11	3.370191153848766e-10	3.106041869804722e-8	1.1242883537544104e-8	1.1927435463117982e-8	2.6493871894707534e-10	4.6020278525928444e-11	1.4019533131118442e-11	5.657258418108941e-12
-0.4216660171779821	1.5622206397926336e-11	5.3346052963018944e-11	3.3692438201875774e-10	3.077177235479482e-8	1.1263315338852436e-8	1.2049029966190996e-8	2.6613365968336685e-10	4.618727232390272e-11	1.4065024436064598e-11	5.674377228188183e-12
-0.4215660171779821	1.5639596443615744e-11	5.338357118035623e-11	3.368301484708914e-10	3.04874311793305e-8	1.1283866299210672e-8	1.2172152969505683e-8	2.6733431914036036e-10	4.635488368403026e-11	1.4110663154358804e-11	5.691547126274754e-12
-0.4214660171779821	1.5657005429986752e-11	5.342112942743564e-11	3.367364136839852e-10	3.0207308973735814e-8	1.1304536899839524e-8	1.2296827962782453e-8	2.685407268851061e-10	4.652311498774268e-11	1.4156449776087328e-11	5.7087682673909226e-12
-0.42136601717798206	1.5674433386003748e-11	5.345872776508406e-11	3.3664317660508206e-10	2.993132169818514e-8	1.1325327626224771e-8	1.2423078869203571e-8	2.697529126509893e-10	4.669196862611292e-11	1.4202384793016782e-11	5.726040807038825e-12
-0.42126601717798207	1.5691880340657274e-11	5.349636625413959e-11	3.3655043618555e-10	2.965938740625926e-8	1.1346238968142715e-8	1.2550930054829695e-8	2.7097090633875335e-10	4.6861446999898634e-11	1.4248468698600408e-11	5.743364901202197e-12
-0.4211660171779821	1.5709346322963297e-11	5.3534044955449025e-11	3.364581913810475e-10	2.9391426182509714e-8	1.1367271419685313e-8	1.2680406338252152e-8	2.7219473801752015e-10	4.703155251958043e-11	1.429470198798352e-11	5.760740706347679e-12
-0.4210660171779821	1.572683136196431e-11	5.3571763929871155e-11	3.363664411515164e-10	2.9127360082193108e-8	1.1388425479286685e-8	1.281153300048957e-8	2.7342443792583614e-10	4.7202287605406606e-11	1.4341085158010044e-11	5.7781683794265465e-12
-0.4209660171779821	1.5744335486728343e-11	5.3609523238274286e-11	3.3627518446115827e-10	2.8867113073080794e-8	1.1409701649748813e-8	1.294433579513329e-8	2.746600364727056e-10	4.7373654687432555e-11	1.4387618707228111e-11	5.795648077876028e-12
-0.4208660171779821	1.5761858726349547e-11	5.364732294153728e-11	3.361844202784069e-10	2.8610610979269652e-8	1.1431100438268211e-8	1.3078840958751e-8	2.7590156423864083e-10	4.754565620556221e-11	1.4434303135896073e-11	5.813179959620927e-12
-0.4207660171779821	1.5779401109947977e-11	5.368516310054925e-11	3.3609414757592034e-10	2.8357781426909778e-8	1.145262235646281e-8	1.3215075221555124e-8	2.7714905197672057e-10	4.771829460959205e-11	1.4481138945988571e-11	5.830764183075142e-12
-0.4206660171779821	1.5796962666669543e-11	5.3723043776210204e-11	3.3600436533055464e-10	2.8108553791778814e-8	1.1474267920399136e-8	1.335306581834357e-8	2.7840253061364946e-10	4.789157235925117e-11	1.4528126641202747e-11	5.8484009071431025e-12
-0.4205660171779821	1.5814543425686117e-11	5.3760965029429385e-11	3.3591507252334075e-10	2.7862859148629613e-8	1.149603765061963e-8	1.3492840499720516e-8	2.796620312508251e-10	4.80654919242443e-11	1.4575266726963966e-11	5.8660902912213994e-12
-0.4204660171779821	1.5832143416195435e-11	5.379892692112807e-11	3.3582626813947305e-10	2.7620630222243215e-8	1.1517932072170748e-8	1.363442754360672e-8	2.8092758516542447e-10	4.824005578429456e-11	1.46225597104322e-11	5.883832495200303e-12
-0.42036601717798205	1.5849762667421208e-11	5.3836929512237155e-11	3.3573795116828786e-10	2.7381801340120878e-8	1.1539951714630993e-8	1.3777855767046123e-8	2.821992238114823e-10	4.841526642918651e-11	1.467000610050803e-11	5.901627679465302e-12
-0.42026601717798207	1.5867401208612877e-11	5.38749728636975e-11	3.35650120603234e-10	2.714630838675516e-8	1.1562097112139219e-8	1.3923154538317749e-8	2.834769788209768e-10	4.859112635880703e-11	1.47176064078386e-11	5.919476004898525e-12
-0.4201660171779821	1.588505906904588e-11	5.391305703646107e-11	3.3556277544187087e-10	2.691408875941734e-8	1.1584368803423917e-8	1.4070353789364196e-8	2.847608820049409e-10	4.8767638083191335e-11	1.476536114482404e-11	5.937377632880527e-12
-0.4200660171779821	1.5902736278021628e-11	5.395118209148985e-11	3.3547591468583217e-10	2.6685081325404856e-8	1.1606767331832e-8	1.421948402854215e-8	2.860509653545581e-10	4.894480412256376e-11	1.4813270825623512e-11	5.955332725291634e-12
-0.4199660171779821	1.5920432864867203e-11	5.398934808975693e-11	3.353895373408197e-10	2.6459226380695105e-8	1.1629293245358529e-8	1.4370576353707908e-8	2.8734726104228365e-10	4.912262700738271e-11	1.4861335966161353e-11	5.973341444513609e-12
-0.4198660171779821	1.5938148858935546e-11	5.402755509224524e-11	3.353036424165813e-10	2.6236465609951493e-8	1.1651947096676615e-8	1.4523662465646148e-8	2.886498014229621e-10	4.930110927838366e-11	1.490955708413343e-11	5.991403953431246e-12
-0.4197660171779821	1.5955884289605718e-11	5.4065803159948355e-11	3.3521822892688105e-10	2.6016742047829437e-8	1.1674729443167425e-8	1.4678774681852403e-8	2.8995861903495273e-10	4.948025348662271e-11	1.4957934699013095e-11	6.009520415433724e-12
-0.41966601717798213	1.5973639186282122e-11	5.410409235387092e-11	3.3513329588950103e-10	2.5800000041541433e-8	1.1697640846951135e-8	1.4835945950680895e-8	2.9127374660127603e-10	4.9660062193521744e-11	1.500646933205791e-11	6.027690994416545e-12
-0.4195660171779821	1.5991413578395512e-11	5.414242273502636e-11	3.3504884232620125e-10	2.558618521462419e-8	1.1720681874917446e-8	1.499520986586679e-8	2.925952170307463e-10	4.984053797091099e-11	1.5055161506315255e-11	6.0459158547827266e-12
-0.4194660171779821	1.600920749540213e-11	5.4180794364440423e-11	3.3496486726271835e-10	2.5375244431873687e-8	1.1743853098757297e-8	1.515660068143637e-8	2.939230634191313e-10	5.002168340107544e-11	1.5104011746629412e-11	6.064195161444686e-12
-0.41936601717798205	1.6027020966783972e-11	5.42192073031485e-11	3.348813697287339e-10	2.516712576539718e-8	1.1767155094994287e-8	1.5320153327015337e-8	2.9525731905031236e-10	5.020350107679765e-11	1.5153020579647372e-11	6.08252907982565e-12
-0.41926601717798206	1.6044854022049185e-11	5.4257661612196464e-11	3.3479834875786745e-10	2.4961778461748805e-8	1.1790588445016703e-8	1.5485903423547714e-8	2.9659801739744403e-10	5.0385993601403713e-11	1.5202188533825102e-11	6.100917775861292e-12
-0.4191660171779821	1.6062706690731282e-11	5.4296157352640705e-11	3.347158033876479e-10	2.475915291010328e-8	1.1814153735110125e-8	1.565388729943885e-8	2.9794519212414007e-10	5.056916358880789e-11	1.5251516139434345e-11	6.119361416001363e-12
-0.4190660171779821	1.6080579002389853e-11	5.43346945855476e-11	3.3463373265950047e-10	2.455920061143415e-8	1.1837851556489921e-8	1.5824142007133697e-8	2.9929887708564833e-10	5.0753013663557883e-11	1.530100392856876e-11	6.1378601672113e-12
-0.4189660171779821	1.6098470986609953e-11	5.437327337199472e-11	3.345521356187298e-10	2.436187414865889e-8	1.1861682505334668e-8	1.5996705340145766e-8	3.0065910633004694e-10	5.0937546460880157e-11	1.5350652435150206e-11	6.156414196973723e-12
-0.4188660171779821	1.611638267300268e-11	5.441189377306968e-11	3.3447101131450294e-10	2.4167127157718092e-8	1.1885647182819597e-8	1.6171615850549293e-8	3.020259140994441e-10	5.112276462672612e-11	1.540046219493553e-11	6.175023673290232e-12
-0.4187660171779821	1.613431409120462e-11	5.44505558498705e-11	3.343903587998222e-10	2.3974914299551525e-8	1.1909746195150373e-8	1.6348912866949185e-8	3.033993348311823e-10	5.130867081781697e-11	1.5450433745522742e-11	6.193688764682862e-12
-0.41866601717798213	1.615226527087823e-11	5.448925966350595e-11	3.3431017713151913e-10	2.3785191232944472e-8	1.1933980153597647e-8	1.6528636512944636e-8	3.047794031590577e-10	5.149526770169071e-11	1.5500567626357615e-11	6.212409640195773e-12
-0.4185660171779821	1.6170236241711608e-11	5.452800527509438e-11	3.342304653702286e-10	2.3597914588209874e-8	1.1958349674531566e-8	1.6710827726100473e-8	3.061661539145436e-10	5.168255795674783e-11	1.5550864378740032e-11	6.231186469396855e-12
-0.4184660171779821	1.6188227033418354e-11	5.456679274576489e-11	3.3415122258037316e-10	2.3413041941677877e-8	1.1982855379456856e-8	1.6895528277442402e-8	3.075596221280183e-10	5.1870544272297985e-11	1.5601324545830784e-11	6.250019422379368e-12
-0.41836601717798205	1.620623767573807e-11	5.460562213665725e-11	3.3407244783014935e-10	2.3230531790965683e-8	1.20074978950485e-8	1.7082780791494632e-8	3.089598430300155e-10	5.205922934860614e-11	1.5651948672657906e-11	6.268908669763591e-12
-0.41826601717798206	1.6224268198435813e-11	5.464449350892174e-11	3.3399414019150765e-10	2.3050343530999417e-8	1.2032277853187512e-8	1.7272628766873318e-8	3.1036685205246745e-10	5.2248615896941086e-11	1.5702737306123484e-11	6.28785438269849e-12
-0.4181660171779821	1.6242318631302464e-11	5.468340692371832e-11	3.3391629874013194e-10	2.2872437430761618e-8	1.2057195890997229e-8	1.7465116597457133e-8	3.11780684829964e-10	5.243870663962066e-11	1.5753690995009938e-11	6.3068567328633245e-12
-0.4180660171779821	1.6260389004154116e-11	5.472236244221702e-11	3.3383892255542293e-10	2.2696774610740142e-8	1.2082252650879815e-8	1.7660289594150606e-8	3.132013772010144e-10	5.262950431005903e-11	1.5804810289986637e-11	6.325915892469185e-12
-0.4179660171779821	1.6278479346832858e-11	5.476136012559918e-11	3.337620107204884e-10	2.2523317021056066e-8	1.210744878055392e-8	1.785819400726167e-8	3.1462896520933653e-10	5.282101165281641e-11	1.5856095743617178e-11	6.3450320342609365e-12
-0.4178660171779821	1.6296589689206075e-11	5.48004000350556e-11	3.336855623221155e-10	2.2352027420241622e-8	1.2132784933091542e-8	1.805887704951007e-8	3.1606348510512086e-10	5.301323142364358e-11	1.590754791036513e-11	6.364205331518552e-12
-0.4177660171779821	1.6314720061167254e-11	5.4839482231787646e-11	3.3360957645076325e-10	2.2182869354653792e-8	1.215826176695665e-8	1.826238691969067e-8	3.1750497334634495e-10	5.320616638953357e-11	1.595916734660158e-11	6.383435958059158e-12
-0.41766601717798213	1.6332870492634654e-11	5.4878606777006614e-11	3.335340522005363e-10	2.2015807138494904e-8	1.2183879946042934e-8	1.846877282700872e-8	3.1895346660005433e-10	5.3399819328766e-11	1.6010954610611e-11	6.402724088238207e-12
-0.4175660171779821	1.635104101355282e-11	5.491777373193424e-11	3.334589886691769e-10	2.1850805834425437e-8	1.2209640139713061e-8	1.8678085016113046e-8	3.2040900174368854e-10	5.35941930309578e-11	1.606291026259887e-11	6.42206989695164e-12
-0.4174660171779821	1.6369231653891137e-11	5.49569831578026e-11	3.3338438495803876e-10	2.1687831234745485e-8	1.223554302283772e-8	1.8890374792846283e-8	3.218716158663898e-10	5.3789290297111456e-11	1.611503486469774e-11	6.441473559637244e-12
-0.41736601717798205	1.6387442443645194e-11	5.499623511585315e-11	3.333102401720843e-10	2.1526849843126127e-8	1.2261589275835405e-8	1.910569455073877e-8	3.2334134627034277e-10	5.398511393966358e-11	1.6167328980974526e-11	6.460935252276573e-12
-0.41726601717798206	1.6405673412835408e-11	5.503552966733799e-11	3.3323655341984844e-10	2.1367828856874634e-8	1.2287779584712336e-8	1.9324097798266894e-8	3.2481823047209834e-10	5.418166678253335e-11	1.621979317743673e-11	6.48045515139639e-12
-0.4171660171779821	1.6423924591507983e-11	5.507486687351943e-11	3.331633238134418e-10	2.1210736149713426e-8	1.231411464110329e-8	1.954563918690594e-8	3.263023062039337e-10	5.437895166117303e-11	1.6272428022039977e-11	6.500033434070574e-12
-0.4170660171779821	1.6442196009734712e-11	5.511424679566948e-11	3.330905504685196e-10	2.1055540255057118e-8	1.2340595142312402e-8	1.9770374539998715e-8	3.2779361141519856e-10	5.4576971422616265e-11	1.632523408469429e-11	6.519670277921717e-12
-0.4169660171779821	1.6460487697612234e-11	5.515366949506957e-11	3.3301823250427207e-10	2.0902210349770696e-8	1.2367221791354643e-8	1.9998360882470338e-8	3.292921842736828e-10	5.477572892552781e-11	1.6378211937271354e-11	6.539365861122821e-12
-0.4168660171779821	1.64787996852633e-11	5.5193135033012525e-11	3.3294636904341094e-10	2.0750716238393165e-8	1.2393995296998067e-8	2.022965647141707e-8	3.307980631670007e-10	5.4975227040255247e-11	1.6431362153611385e-11	6.559120362399185e-12
-0.4167660171779821	1.6497132002835417e-11	5.5232643470799694e-11	3.3287495921214353e-10	2.0601028337811436e-8	1.2420916373805644e-8	2.0464320827596257e-8	3.3231128670395773e-10	5.517546864887612e-11	1.6484685309529548e-11	6.578933961029813e-12
-0.41666601717798213	1.6515484680501753e-11	5.527219486974345e-11	3.3280400214016715e-10	2.045311766236969e-8	1.244798574217861e-8	2.0702414767851267e-8	3.3383189371595987e-10	5.537645664525092e-11	1.653818198282392e-11	6.598806836849407e-12
-0.4165660171779821	1.6533857748461042e-11	5.531178929116481e-11	3.3273349696064424e-10	2.0306955809401126e-8	1.2475204128399514e-8	2.0944000438499916e-8	3.353599232584092e-10	5.5578193935072165e-11	1.6591852753281396e-11	6.618739170249909e-12
-0.4164660171779821	1.655225123693675e-11	5.535142679639555e-11	3.3266344281019464e-10	2.016251494516652e-8	1.2502572264676199e-8	2.118914134972033e-8	3.368954146121173e-10	5.578068343591617e-11	1.6645698202685423e-11	6.638731142182486e-12
-0.41636601717798205	1.6570665176177984e-11	5.5391107446776264e-11	3.3259383882886733e-10	2.0019767791187865e-8	1.2530090889185781e-8	2.143790241096864e-8	3.384384072847252e-10	5.598392807729205e-11	1.6699718914822515e-11	6.658782934158801e-12
-0.41626601717798206	1.6589099596459077e-11	5.543083130365904e-11	3.3252468416014645e-10	1.98786876109656e-8	1.2557760746120018e-8	2.1690349967463668e-8	3.3998894101215207e-10	5.61879308006969e-11	1.6753915475490165e-11	6.678894728253439e-12
-0.4161660171779821	1.6607554528079675e-11	5.547059842840298e-11	3.3245597795090895e-10	1.9739248197062955e-8	1.2585582585729889e-8	2.1946551837773336e-8	3.415470557600143e-10	5.639269455966293e-11	1.680828847250271e-11	6.699066707104948e-12
-0.4160660171779821	1.6626030001364254e-11	5.5510408882378963e-11	3.323877193514265e-10	1.9601423858551355e-8	1.2613557164371735e-8	2.220657735254418e-8	3.431127917250912e-10	5.6598222319811914e-11	1.686283849569945e-11	6.719299053918062e-12
-0.4159660171779821	1.6644526046663025e-11	5.555026272696661e-11	3.3231990751534487e-10	1.9465189408802294e-8	1.2641685244553629e-8	2.247049739441106e-8	3.446861893367912e-10	5.680451705890687e-11	1.6917566136951304e-11	6.7395919524653135e-12
-0.4158660171779821	1.6663042694351024e-11	5.5590160023555164e-11	3.322525415996703e-10	1.9330520153612693e-8	1.2669967594981781e-8	2.27383844391284e-8	3.4626728925861457e-10	5.701158176690291e-11	1.697247199016811e-11	6.759945587088775e-12
-0.4157660171779821	1.6681579974828372e-11	5.56301008335429e-11	3.3218562076474796e-10	1.9197391879659497e-8	1.2698404990608055e-8	2.3010312597966588e-8	3.478561323896368e-10	5.721941944600084e-11	1.7027556651305632e-11	6.780360142701812e-12
-0.41566601717798213	1.6700137918520435e-11	5.5670085218338146e-11	3.3211914417425615e-10	1.906578084326686e-8	1.272699821267785e-8	2.3286357661417723e-8	3.494527598660141e-10	5.7428033110700035e-11	1.708282071837313e-11	6.8008358047909755e-12
-0.4155660171779821	1.671871655587781e-11	5.57101132393584e-11	3.3205311099518167e-10	1.893566375947958e-8	1.2755748048778144e-8	2.3566597144255477e-8	3.510572130624707e-10	5.763742578785021e-11	1.7138264791440107e-11	6.821372759417625e-12
-0.4154660171779821	1.6737315917375627e-11	5.575018495802974e-11	3.319875203978111e-10	1.8807017791433162e-8	1.278465529288661e-8	2.3851110331998734e-8	3.526695335938226e-10	5.7847600516705404e-11	1.71938894726441e-11	6.841971193219851e-12
-0.41536601717798205	1.6755936033514614e-11	5.579030043578892e-11	3.3192237155571036e-10	1.8679820540009528e-8	1.2813720745420873e-8	2.413997832882863e-8	3.542897633164997e-10	5.805856034897681e-11	1.7249695366197455e-11	6.862631293414203e-12
-0.41526601717798206	1.677457693482037e-11	5.58304597340804e-11	3.3185766364571785e-10	1.85540500337725e-8	1.2842945213288417e-8	2.4433284107008464e-8	3.559179443300807e-10	5.82703083488876e-11	1.7305683078395007e-11	6.883353247797381e-12
-0.41516601717798207	1.679323865184308e-11	5.5870662914358694e-11	3.3179339584792023e-10	1.8429684719170457e-8	1.287232950993719e-8	2.4731112557865158e-8	3.5755411897883904e-10	5.848284759322542e-11	1.7361853217621318e-11	6.904137244748333e-12
-0.4150660171779821	1.6811921215158197e-11	5.591091003808671e-11	3.317295673456368e-10	1.830670345100276e-8	1.290187445540634e-8	2.5033550544382377e-8	3.591983298532958e-10	5.869618117139628e-11	1.7418206394357806e-11	6.924983473229685e-12
-0.4149660171779821	1.683062465536626e-11	5.5951201166737704e-11	3.316661773254224e-10	1.8185085483137976e-8	1.2931580876378268e-8	2.5340686955469964e-8	3.608506197917971e-10	5.891031218548094e-11	1.7474743221190678e-11	6.94589212278994e-12
-0.4148660171779821	1.684934900309225e-11	5.599153636179124e-11	3.316032249770226e-10	1.8064810459477822e-8	1.296144960623009e-8	2.565261276196375e-8	3.6251103188207377e-10	5.912524375028698e-11	1.7531464312817576e-11	6.966863383564837e-12
-0.4147660171779821	1.6868094288986204e-11	5.6031915684738767e-11	3.315407094933898e-10	1.7945858405160706e-8	1.299148148508708e-8	2.5969421074426546e-8	3.641796094628542e-10	5.934097899340577e-11	1.7588370286055787e-11	6.987897446279671e-12
-0.4146660171779821	1.6886860543722922e-11	5.607233919707797e-11	3.314786300706436e-10	1.7828209717994174e-8	1.3021677359875305e-8	2.6291207202808262e-8	3.6585639612544176e-10	5.955752105526533e-11	1.7645461759849198e-11	7.008994502250699e-12
-0.4145660171779821	1.6905647798002192e-11	5.611280696031741e-11	3.314169859080772e-10	1.771184516011422e-8	1.3052038084376028e-8	2.6618068718040823e-8	3.675414357153471e-10	5.977487308918873e-11	1.770273935527603e-11	7.030154743387371e-12
-0.4144660171779821	1.6924456082548278e-11	5.615331903597249e-11	3.3135577620812435e-10	1.759674584985954e-8	1.3082564519279667e-8	2.695010551563305e-8	3.692347723338879e-10	5.99930382614461e-11	1.776020369555618e-11	7.051378362193739e-12
-0.41436601717798205	1.6943285428110442e-11	5.619387548556835e-11	3.3129500017635774e-10	1.748289325385851e-8	1.3113257532241276e-8	2.7287419881345884e-8	3.709364503398487e-10	6.021201975131406e-11	1.7817855406059023e-11	7.072665551770657e-12
-0.41426601717798206	1.6962135865462105e-11	5.623447637063797e-11	3.3123465702146714e-10	1.7370269179319862e-8	1.3144117997935686e-8	2.7630116559018644e-8	3.7264651435110094e-10	6.043182075112772e-11	1.787569511431054e-11	7.094016505817412e-12
-0.41416601717798207	1.698100742540217e-11	5.627512175272302e-11	3.311747459552516e-10	1.725885576652345e-8	1.3175146798114319e-8	2.7978302820635286e-8	3.743650092462796e-10	6.065244446634103e-11	1.793372345000164e-11	7.115431418633687e-12
-0.4140660171779821	1.699990013875338e-11	5.631581169337385e-11	3.311152661925989e-10	1.714863548150214e-8	1.3206344821661619e-8	2.833208853870609e-8	3.760919801664433e-10	6.087389411558141e-11	1.7991941044995016e-11	7.136910485121428e-12
-0.4139660171779821	1.7018814036363668e-11	5.635654625414873e-11	3.310562169514756e-10	1.7039591108912715e-8	1.3237712964652657e-8	2.8691586261058916e-8	3.7782747251675324e-10	6.109617293070633e-11	1.805034853333322e-11	7.158453900786633e-12
-0.4138660171779821	1.7037749149104824e-11	5.6397325496613566e-11	3.3099759745290855e-10	1.6931705745087034e-8	1.326925213041125e-8	2.9056911288128343e-8	3.7957153196816667e-10	6.131928415686095e-11	1.8108946551246355e-11	7.18006186174129e-12
-0.4137660171779821	1.7056705507874018e-11	5.6438149482344065e-11	3.3093940692097827e-10	1.6824962791261163e-8	1.3300963229568814e-8	2.9428181752839497e-8	3.8132420445914754e-10	6.1543231052536e-11	1.8167735737159724e-11	7.201734564705282e-12
-0.4136660171779821	1.707568314359204e-11	5.647901827292128e-11	3.3088164458279547e-10	1.6719345946974037e-8	1.3332847180123226e-8	2.980551870318391e-8	3.8308553619736434e-10	6.176801688962346e-11	1.822671673170107e-11	7.223472207008056e-12
-0.4135660171779821	1.7094682087204683e-11	5.651993192993682e-11	3.308243096684944e-10	1.6614839203634716e-8	1.336490490749962e-8	3.0189046187594995e-8	3.8485557366144185e-10	6.199364495347752e-11	1.8285890177709487e-11	7.24527498659085e-12
-0.4134660171779821	1.7113702369682216e-11	5.6560890514989304e-11	3.307674014112196e-10	1.651142683825002e-8	1.3397137344610525e-8	3.0578891343225897e-8	3.866343636026837e-10	6.222011854297026e-11	1.8345256720242107e-11	7.2671431020084e-12
-0.4133660171779821	1.7132744022018492e-11	5.6601894089684155e-11	3.3071091904710045e-10	1.6409093407308536e-8	1.3429545431917132e-8	3.097518448724785e-8	3.8842195304682734e-10	6.244744097054975e-11	1.8404817006582204e-11	7.28907675243071e-12
-0.41326601717798206	1.7151807075232577e-11	5.6642942715635627e-11	3.306548618152558e-10	1.6307823740819144e-8	1.3462130117491775e-8	3.137805921128488e-8	3.9021838929581694e-10	6.267561556230158e-11	1.8464571686247598e-11	7.311076137645293e-12
-0.41316601717798207	1.717089156036759e-11	5.6684036454464824e-11	3.305992289577655e-10	1.6207602936496194e-8	1.3494892357080157e-8	3.1787652479105434e-8	3.9202371992957264e-10	6.290464565800492e-11	1.852452141099772e-11	7.333141458058728e-12
-0.4130660171779821	1.7189997508490595e-11	5.672517536780135e-11	3.3054401971966177e-10	1.6108416354088973e-8	1.3527833114164909e-8	3.2204104727704635e-8	3.9383799280778383e-10	6.313453461119317e-11	1.8584666834842067e-11	7.355272914698855e-12
-0.4129660171779821	1.7209124950692972e-11	5.676635951728077e-11	3.3048923334891567e-10	1.6010249609851178e-8	1.3560953360029549e-8	3.2627559971906496e-8	3.9566125607170483e-10	6.336528578921263e-11	1.8645008614047768e-11	7.377470709216527e-12
-0.4128660171779821	1.7228273918090376e-11	5.68075889645466e-11	3.3043486909642253e-10	1.5913088571146868e-8	1.3594254073823263e-8	3.305816591262939e-8	3.974935581459789e-10	6.359690257328236e-11	1.8705547407147843e-11	7.399735043887556e-12
-0.4127660171779821	1.7247444441822908e-11	5.684886377125091e-11	3.3038092621599726e-10	1.5816919351188095e-8	1.362773624262663e-8	3.349607404896047e-8	3.9933494774046577e-10	6.382938835855622e-11	1.876628387494931e-11	7.422066121614878e-12
-0.4126660171779821	1.726663655305415e-11	5.689018399905021e-11	3.3032740396434315e-10	1.5721728303900737e-8	1.3661400861517079e-8	3.394143979418972e-8	4.0118547385206826e-10	6.406274655417864e-11	1.8827218680540267e-11	7.444464145930014e-12
-0.4125660171779821	1.7285850282971723e-11	5.693154970960992e-11	3.3027430160105043e-10	1.5627502018915817e-8	1.369524893363658e-8	3.43944225959696e-8	4.0304518576660294e-10	6.429698058335018e-11	1.888835248929924e-11	7.466929320995441e-12
-0.4124660171779821	1.7305085662788075e-11	5.697296096460211e-11	3.3022161838858936e-10	1.5534227316682694e-8	1.3729281470258824e-8	3.485518606075982e-8	4.049141330606599e-10	6.453209388338519e-11	1.894968596890237e-11	7.489461851606502e-12
-0.4123660171779821	1.7324342723738692e-11	5.701441782570518e-11	3.301693535922807e-10	1.5441891243698657e-8	1.3763499490857637e-8	3.532389808273954e-8	4.0679236560348155e-10	6.476808990577397e-11	1.901121978933175e-11	7.512061943193129e-12
-0.41226601717798206	1.7343621497083372e-11	5.705592035460455e-11	3.301175064802929e-10	1.535048106785515e-8	1.3797904023176166e-8	3.580073097736489e-8	4.08679933558859e-10	6.500497211624379e-11	1.9072954622883736e-11	7.534729801821977e-12
-0.41216601717798207	1.736292201410567e-11	5.709746861299179e-11	3.300660763236273e-10	1.525998427389448e-8	1.3832496103296482e-8	3.628586161976411e-8	4.105768873870276e-10	6.524274399482037e-11	1.9134891144176394e-11	7.557465634198286e-12
-0.4120660171779821	1.7382244306113368e-11	5.713906266256638e-11	3.3001506239611066e-10	1.517038855897641e-8	1.386727677571088e-8	3.677947158817653e-8	4.1248327784661393e-10	6.548140903589202e-11	1.9197030030159096e-11	7.580269647668199e-12
-0.4119660171779821	1.7401588404437338e-11	5.718070256503156e-11	3.2996446397436206e-10	1.5081681828348366e-8	1.3902247093392179e-8	3.728174731263257e-8	4.143991559965331e-10	6.572097074826664e-11	1.925937196011877e-11	7.603142050219989e-12
-0.4118660171779821	1.7420954340432825e-11	5.722238838209932e-11	3.299142803378102e-10	1.4993852191120836e-8	1.3937408117867103e-8	3.7792880229109887e-8	4.163245731979718e-10	6.596143265524137e-11	1.9321917615690275e-11	7.626083050487007e-12
-0.4117660171779821	1.7440342145478358e-11	5.726412017548666e-11	3.2986451076865486e-10	1.4906887956141028e-8	1.3972760919288353e-8	3.831306693938173e-8	4.1825958111632325e-10	6.620279829465863e-11	1.938466768086285e-11	7.64909285774893e-12
-0.4116660171779821	1.7459751850976122e-11	5.7305898006916837e-11	3.298151545518673e-10	1.4820777627964532e-8	1.4008306576508771e-8	3.8842509376807634e-8	4.2020423172317736e-10	6.64450712189739e-11	1.9447622841989503e-11	7.672171681934068e-12
-0.4115660171779821	1.7479183488352174e-11	5.734772193811848e-11	3.2976621097517213e-10	1.4735509902921309e-8	1.4044046177155834e-8	3.938141497831395e-8	4.221585772983036e-10	6.668825499531623e-11	1.9510783787794875e-11	7.695319733621321e-12
-0.4114660171779821	1.749863708905587e-11	5.738959203082687e-11	3.297176793290369e-10	1.4651073665274801e-8	1.4079980817707004e-8	3.992999686282977e-8	4.241226704316535e-10	6.693235320555299e-11	1.9574151209383717e-11	7.718537224042104e-12
-0.4113660171779821	1.7518112684560122e-11	5.743150834678251e-11	3.2966955890666417e-10	1.4567457983469394e-8	1.4116111603566199e-8	4.048847401645789e-8	4.2609656402539156e-10	6.71773694463549e-11	1.9637725800249426e-11	7.741824365082645e-12
-0.41126601717798206	1.7537610306361305e-11	5.747347094773119e-11	3.2962184900396713e-10	1.4484652106465568e-8	1.4152439649140485e-8	4.105707148466523e-8	4.280803112959091e-10	6.742330732925793e-11	1.9701508256282266e-11	7.765181369285658e-12
-0.41116601717798207	1.75571299859792e-11	5.751547989542469e-11	3.2957454891956665e-10	1.440264546016108e-8	1.4188966077918157e-8	4.163602057180299e-8	4.3007396577588097e-10	6.767017048072876e-11	1.976549927577775e-11	7.788608449852479e-12
-0.4110660171779821	1.75766717549569e-11	5.755753525161984e-11	3.2952765795477905e-10	1.4321427643893277e-8	1.422569202254761e-8	4.2225559048275596e-8	4.3207758131632916e-10	6.79179625422307e-11	1.9829699559445207e-11	7.812105820645245e-12
-0.4109660171779821	1.7596235644860804e-11	5.7599637078078926e-11	3.2948117541359666e-10	1.4240988427023143e-8	1.4262618624916827e-8	4.2825931365689564e-8	4.340912120886946e-10	6.816668717028764e-11	1.9894109810416636e-11	7.835673696188807e-12
-0.4108660171779821	1.761582168728061e-11	5.76417854365681e-11	3.2943510060267965e-10	1.4161317745597404e-8	1.4299747036233882e-8	4.343738888033795e-8	4.3611491258692605e-10	6.841634803654865e-11	1.995873073425444e-11	7.85931229167269e-12
-0.4107660171779821	1.763542991382902e-11	5.768398038886014e-11	3.293894328313461e-10	1.4082405699086447e-8	1.4337078417108434e-8	4.4060190085388134e-8	4.381487376295915e-10	6.86669488278557e-11	2.0023563038960796e-11	7.883021822953305e-12
-0.4106660171779821	1.7655060356142033e-11	5.7726221996731306e-11	3.29344171411559e-10	1.4004242547197993e-8	1.4374613937633979e-8	4.4694600852162045e-8	4.4019274236199817e-10	6.891849324630813e-11	2.008860743498572e-11	7.906802506556032e-12
-0.4105660171779821	1.767471304587888e-11	5.776851032196349e-11	3.292993156579071e-10	1.3926818706761647e-8	1.441235477747107e-8	4.5340894680913065e-8	4.422469822583277e-10	6.917098500933013e-11	2.0153864635236102e-11	7.930654559677123e-12
-0.4104660171779821	1.7694388014721413e-11	5.7810845426341866e-11	3.292548648876005e-10	1.3850124748685174e-8	1.4450302125931272e-8	4.5999352961530044e-8	4.4431151312377975e-10	6.942442784973472e-11	2.0219335355083702e-11	7.954578200185707e-12
-0.4103660171779821	1.7714085294374783e-11	5.785322737165687e-11	3.292108184204579e-10	1.3774151394978862e-8	1.4488457182062458e-8	4.667026524461906e-8	4.4638639109675463e-10	6.967882551579426e-11	2.028502031237474e-11	7.97857364662622e-12
-0.41026601717798206	1.77338049165669e-11	5.789565621970323e-11	3.2916717557889045e-10	1.3698889515847525e-8	1.4526821154734769e-8	4.73539295234318e-8	4.4847167265102825e-10	6.993418177130514e-11	2.035092022743797e-11	8.002641118220168e-12
-0.41016601717798207	1.7753546913048625e-11	5.793813203227955e-11	3.2912393568789617e-10	1.3624330126846917e-8	1.45653952627275e-8	4.8050652527138275e-8	4.50567414597948e-10	7.019050039565642e-11	2.0417035823093616e-11	8.026780834868348e-12
-0.4100660171779821	1.7773311315593665e-11	5.7980654871188074e-11	3.2908109807503827e-10	1.3550464386104006e-8	1.4604180734816815e-8	4.876075002596897e-8	4.526736740886462e-10	7.044778518389614e-11	2.0483367824661943e-11	8.050993017152797e-12
-0.4099660171779821	1.779309815599836e-11	5.802322479823558e-11	3.2903866207044415e-10	1.3477283591600158e-8	1.4643178809865042e-8	4.9484547148774753e-8	4.5479050861627933e-10	7.070603994680165e-11	2.0549916959972462e-11	8.075277886339145e-12
-0.4098660171779821	1.7812907466081523e-11	5.8065841875231324e-11	3.289966270067846e-10	1.3404779178513094e-8	1.4682390736910141e-8	5.022237871357861e-8	4.5691797601825906e-10	7.09652685109459e-11	2.061668395937238e-11	8.099635664378488e-12
-0.4097660171779821	1.7832739277685264e-11	5.8108506163989465e-11	3.289549922192677e-10	1.3332942716619095e-8	1.4721817775256986e-8	5.097458957173691e-8	4.5905613447853207e-10	7.122547471876787e-11	2.068366955573587e-11	8.124066573909596e-12
-0.4096660171779821	1.7852593622673505e-11	5.815121772632634e-11	3.2891375704562524e-10	1.3261765907751524e-8	1.4761461194568847e-8	5.1741534966339687e-8	4.6120504252984147e-10	7.148666242864012e-11	2.0750874484472518e-11	8.14857083826101e-12
-0.4095660171779821	1.7872470532933304e-11	5.819397662406229e-11	3.2887292082610285e-10	1.3191240583316162e-8	1.4801322274960573e-8	5.25235809055373e-8	4.63364759056038e-10	7.174883551493966e-11	2.08182994835367e-11	8.173148681453238e-12
-0.4094660171779821	1.78923700403737e-11	5.82367829190204e-11	3.288324829034425e-10	1.3121358701860477e-8	1.4841402307092297e-8	5.332110455148997e-8	4.655353432943721e-10	7.20119978681156e-11	2.0885945293435947e-11	8.197800328200702e-12
-0.4093660171779821	1.7912292176926237e-11	5.827963667302642e-11	3.287924426228799e-10	1.305211234669629e-8	1.4881702592264791e-8	5.413449462570645e-8	4.677168548378463e-10	7.22761533947616e-11	2.0953812657240698e-11	8.22252600391412e-12
-0.40926601717798206	1.7932236974545118e-11	5.832253794790958e-11	3.287527993321229e-10	1.298349372357415e-8	1.4922224442515153e-8	5.4964151831546446e-8	4.699093536375383e-10	7.254130601768439e-11	2.1021902320592873e-11	8.247325934702456e-12
-0.40916601717798207	1.7952204465206447e-11	5.836548680550084e-11	3.2871355238135035e-10	1.2915495158408268e-8	1.4962969180714003e-8	5.581048929472419e-8	4.72112900004973e-10	7.28074596759745e-11	2.1090215031714557e-11	8.272200347375071e-12
-0.4090660171779821	1.7972194680908485e-11	5.840848330763414e-11	3.2867470112319434e-10	1.2848109095050979e-8	1.5003938140663942e-8	5.66739330227008e-8	4.743275546145076e-10	7.307461832507836e-11	2.1158751541418233e-11	8.297149469444093e-12
-0.4089660171779821	1.7992207653671988e-11	5.845152751614546e-11	3.286362449127254e-10	1.278132809311483e-8	1.5045132667198524e-8	5.755492238387599e-8	4.76553378505713e-10	7.334278593686827e-11	2.1227512603114612e-11	8.322173529126255e-12
-0.4088660171779821	1.801224341553929e-11	5.849461949287265e-11	3.2859818310745177e-10	1.2715144825841804e-8	1.508655411628286e-8	5.845391060756827e-8	4.787904330857983e-10	7.361196649971435e-11	2.129649897282258e-11	8.347272755345318e-12
-0.4087660171779821	1.8032301998575423e-11	5.853775929965602e-11	3.285605150672997e-10	1.264955207801865e-8	1.5128203855115316e-8	5.937136530581616e-8	4.810387801320444e-10	7.38821640185578e-11	2.1365711409178408e-11	8.372447377734232e-12
-0.4086660171779821	1.8052383434866543e-11	5.858094699833715e-11	3.2852324015460593e-10	1.2584542743935693e-8	1.5170083262229783e-8	6.030776901808161e-8	4.832984817942406e-10	7.415338251498034e-11	2.1435150673444075e-11	8.397697626637043e-12
-0.4085660171779821	1.807248775652131e-11	5.862418265075946e-11	3.2848635773409995e-10	1.2520109825390593e-8	1.5212193727599895e-8	6.12636197800203e-8	4.855696005971623e-10	7.44256260272792e-11	2.1504817529517752e-11	8.423023733111394e-12
-0.4084660171779821	1.8092614995669845e-11	5.866746631876768e-11	3.284498671729058e-10	1.2456246429733743e-8	1.5254536652743945e-8	6.223943171752502e-8	4.87852199443051e-10	7.469889861053929e-11	2.1574712743942225e-11	8.448425928930584e-12
-0.4083660171779821	1.8112765184464268e-11	5.871079806420826e-11	3.284137678405207e-10	1.2392945767954955e-8	1.52971134508311e-8	6.323573566733715e-8	4.901463416141205e-10	7.497320433670673e-11	2.164483708591471e-11	8.47390444658586e-12
-0.40826601717798205	1.8132938355078276e-11	5.8754177948928e-11	3.2837805910880424e-10	1.2330201152810964e-8	1.533992554678873e-8	6.425307982558281e-8	4.924520907750732e-10	7.524854729466158e-11	2.1715191327295833e-11	8.499459519288373e-12
-0.40816601717798207	1.8153134539706867e-11	5.879760603477443e-11	3.2834274035196885e-10	1.2268005996992419e-8	1.5382974377410814e-8	6.52920304256689e-8	4.947695109756376e-10	7.552493159029115e-11	2.1785776242618786e-11	8.525091380971575e-12
-0.4080660171779821	1.817335377056707e-11	5.884108238359696e-11	3.2830781094657513e-10	1.2206353811329192e-8	1.5426261391468435e-8	6.635317244708077e-8	4.970986666531376e-10	7.580236134656718e-11	2.185659260909952e-11	8.550800266293576e-12
-0.4079660171779821	1.8193596079896967e-11	5.888460705724411e-11	3.282732702715105e-10	1.2145238203033206e-8	1.5469788049820163e-8	6.743711035666708e-8	4.994396226350577e-10	7.608084070361754e-11	2.1927641206645738e-11	8.576586410639042e-12
-0.4078660171779821	1.821386149995627e-11	5.892818011756632e-11	3.282391177079867e-10	1.2084652873978273e-8	1.5513555825524845e-8	6.85444688841436e-8	5.017924441416434e-10	7.636037381880261e-11	2.199892281786639e-11	8.602450050121758e-12
-0.4077660171779821	1.82341500630258e-11	5.897180162641244e-11	3.282053526395221e-10	1.2024591619015176e-8	1.5557566203954863e-8	6.967589383360837e-8	5.041571967885083e-10	7.664096486678934e-11	2.2070438228080787e-11	8.628391421586464e-12
-0.4076660171779821	1.8254461801407973e-11	5.901547164563273e-11	3.28171974451938e-10	1.1965048324322533e-8	1.5601820682911485e-8	7.083205293300054e-8	5.065339465892843e-10	7.69226180396285e-11	2.2142188225329153e-11	8.654410762611545e-12
-0.4075660171779821	1.8274796747425985e-11	5.905919023707587e-11	3.2813898253334084e-10	1.1906016965790728e-8	1.5646320772740464e-8	7.201363672351982e-8	5.089227599582497e-10	7.720533754682826e-11	2.2214173600380967e-11	8.680508311510921e-12
-0.4074660171779821	1.8295154933424345e-11	5.910295746259197e-11	3.281063762741192e-10	1.1847491607440547e-8	1.5691067996450373e-8	7.322135949117235e-8	5.113237037130252e-10	7.748912761543397e-11	2.228639514674575e-11	8.706684307336579e-12
-0.4073660171779821	1.8315536391768583e-11	5.914677338402882e-11	3.2807415506692355e-10	1.1789466399872787e-8	1.5736063889830656e-8	7.445596024273041e-8	5.137368450772462e-10	7.777399249010085e-11	2.2358853660681625e-11	8.732938989880549e-12
-0.40726601717798205	1.8335941154844816e-11	5.919063806323376e-11	3.280423183066626e-10	1.173193557875076e-8	1.5781310001572378e-8	7.571820372852581e-8	5.161622516832877e-10	7.805993643317342e-11	2.2431549941205828e-11	8.759272599677381e-12
-0.40716601717798206	1.835636925506064e-11	5.923455156205388e-11	3.2801086539049606e-10	1.1674893463313863e-8	1.5826807893389877e-8	7.700888151465841e-8	5.185999915749928e-10	7.834696372476304e-11	2.2504484790104116e-11	8.785685378006434e-12
-0.4070660171779821	1.8376820724843994e-11	5.92785139423347e-11	3.279797957178104e-10	1.161833445492039e-8	1.587255914014334e-8	7.832881310736044e-8	5.210501332104168e-10	7.863507866282391e-11	2.2577659011940278e-11	8.812177566894056e-12
-0.4069660171779821	1.839729559664378e-11	5.932252526592023e-11	3.2794910869022656e-10	1.1562253035621148e-8	1.5918565329963626e-8	7.967884713241811e-8	5.235127454646085e-10	7.8924285563233e-11	2.2651073414066413e-11	8.838749409115844e-12
-0.4068660171779821	1.841779390292932e-11	5.936658559465235e-11	3.279188037115697e-10	1.1506643766761129e-8	1.5964828064377693e-8	8.105986257274572e-8	5.259878976323869e-10	7.921458875986582e-11	2.2724728806632104e-11	8.865401148198999e-12
-0.4067660171779821	1.8438315676190533e-11	5.941069499037259e-11	3.278888801878771e-10	1.1451501287610334e-8	1.601134895843648e-8	8.247277006740703e-8	5.28475659431178e-10	7.950599260467928e-11	2.2798626002595046e-11	8.892133028424754e-12
-0.4066660171779821	1.8458860948937826e-11	5.945485351491834e-11	3.2785933752737543e-10	1.1396820314020981e-8	1.6058129640842836e-8	8.391851327556602e-8	5.30976101003819e-10	7.979850146778597e-11	2.2872765817729965e-11	8.918945294830323e-12
-0.40656601717798213	1.847942975370215e-11	5.949906123012726e-11	3.278301751404789e-10	1.1342595637112925e-8	1.610517175408263e-8	8.53980703091139e-8	5.334892929214427e-10	8.00921197375382e-11	2.2947149070639665e-11	8.945838193211731e-12
-0.4064660171779821	1.8500022123034528e-11	5.954331819783257e-11	3.2780139243976853e-10	1.1288822121984344e-8	1.6152476954555727e-8	8.69124552379094e-8	5.360153061863248e-10	8.03868518206041e-11	2.302177658276392e-11	8.972811970125607e-12
-0.4063660171779821	1.852063808950645e-11	5.958762447986518e-11	3.277729888399929e-10	1.1235494706449214e-8	1.6200046912709577e-8	8.846271967188271e-8	5.385542122347908e-10	8.06827021420499e-11	2.3096649178389865e-11	8.9998668728918e-12
-0.40626601717798205	1.854127768570927e-11	5.963198013805432e-11	3.27744963758052e-10	1.118260839979871e-8	1.624788331317407e-8	9.004995442449094e-8	5.41106082940144e-10	8.097967514542067e-11	2.3171767684662548e-11	9.027003149595735e-12
-0.40616601717798206	1.8561940944254778e-11	5.96763852342252e-11	3.2771731661298975e-10	1.1130158281588732e-8	1.6295987854897766e-8	9.167529126231864e-8	5.436709906155925e-10	8.127777529282017e-11	2.3247132931593986e-11	9.054221049090722e-12
-0.4060660171779821	1.8582627897774122e-11	5.972083983019902e-11	3.2769004682597517e-10	1.1078139500449592e-8	1.6344362251285552e-8	9.333990474596244e-8	5.462490080172037e-10	8.157700706499202e-11	2.332274575207386e-11	9.081520821000033e-12
-0.4059660171779821	1.8603338578919083e-11	5.97653439877951e-11	3.276631538203108e-10	1.1026547272921008e-8	1.6393008230338833e-8	9.504501416764825e-8	5.48840208346911e-10	8.187737496140301e-11	2.3398606981879858e-11	9.108902715719745e-12
-0.4058660171779821	1.8624073020360826e-11	5.980989776882786e-11	3.2763663702140134e-10	1.097537688230879e-8	1.6441927534796032e-8	9.679188559141445e-8	5.514446652554947e-10	8.217888350032369e-11	2.3474717459687098e-11	9.1363669844207e-12
-0.4057660171779821	1.8644831254790192e-11	5.985450123510806e-11	3.276104958567603e-10	1.0924623677564608e-8	1.649112192227569e-8	9.858183400210475e-8	5.540624528456199e-10	8.248153721891162e-11	2.3551078027078947e-11	9.163913879051061e-12
-0.4056660171779821	1.8665613314917675e-11	5.989915444844211e-11	3.2758472975598746e-10	1.0874283072187198e-8	1.654059316542081e-8	1.0041622556982065e-7	5.566936456748847e-10	8.278534067329283e-11	2.36276895285568e-11	9.19154365233859e-12
-0.40556601717798213	1.868641923347352e-11	5.994385747063207e-11	3.2755933815076946e-10	1.082435054314576e-8	1.6590343052045025e-8	1.0229648003695685e-7	5.593383187588919e-10	8.309029843864698e-11	2.3704552811551022e-11	9.219256557793089e-12
-0.4054660171779821	1.870724904320717e-11	5.998861036347566e-11	3.275343204748634e-10	1.0774821629823383e-8	1.6640373385280482e-8	1.0422407323544451e-7	5.619965475743492e-10	8.339641510928992e-11	2.3781668726430238e-11	9.247052849708804e-12
-0.4053660171779821	1.872810277688754e-11	6.003341318876552e-11	3.275096761640878e-10	1.0725691932981854e-8	1.6690685983727398e-8	1.062005397423372e-7	5.646684080621735e-10	8.370369529875692e-11	2.3859038126512767e-11	9.274932783166787e-12
-0.40526601717798205	1.8748980467302813e-11	6.007826600828844e-11	3.274854046563153e-10	1.067695711374569e-8	1.6741282681605316e-8	1.0822747568250104e-7	5.673539766306496e-10	8.401214363988901e-11	2.3936661868076068e-11	9.302896614037295e-12
-0.40516601717798206	1.8769882147260273e-11	6.012316888382687e-11	3.274615053914598e-10	1.0628612892606596e-8	1.6792165328906092e-8	1.1030654168772725e-7	5.700533301585764e-10	8.432176478491446e-11	2.4014540810367588e-11	9.330944598982042e-12
-0.4050660171779821	1.8790807849586458e-11	6.016812187715675e-11	3.2743797781146886e-10	1.0580655048446369e-8	1.684333579154914e-8	1.1243946602233781e-7	5.727665459984758e-10	8.463256340553784e-11	2.4092675815615097e-11	9.359076995457012e-12
-0.4049660171779821	1.8811757607126446e-11	6.021312505004876e-11	3.2741482136031157e-10	1.053307941757907e-8	1.6894795951537865e-8	1.1462804788599404e-7	5.754937019797846e-10	8.49445441930223e-11	2.4171067749037507e-11	9.387294061714517e-12
-0.4048660171779821	1.883273145274502e-11	6.025817846426743e-11	3.273920354839754e-10	1.048588189281136e-8	1.6946547707118325e-8	1.1687416090528955e-7	5.782348764121066e-10	8.525771185827784e-11	2.4249717478854907e-11	9.41559605680571e-12
-0.4047660171779821	1.8853729419324786e-11	6.030328218157075e-11	3.273696196304462e-10	1.0439058422520514e-8	1.6998592972939645e-8	1.1917975682649303e-7	5.809901480884591e-10	8.557207113194566e-11	2.4328625876299185e-11	9.443983240583166e-12
-0.4046660171779821	1.887475153976783e-11	6.034843626371019e-11	3.273475732497072e-10	1.0392605009750347e-8	1.7050933680216204e-8	1.2154686942277455e-7	5.837595962885651e-10	8.588762676448579e-11	2.440779381562488e-11	9.472455873703062e-12
-0.40456601717798213	1.8895797846994142e-11	6.03936407724296e-11	3.2732589579372106e-10	1.0346517711324263e-8	1.710357177689204e-8	1.2397761863021066e-7	5.865433007821587e-10	8.620438352626355e-11	2.4487222174119412e-11	9.50101421762783e-12
-0.4044660171779821	1.8916868373943006e-11	6.043889576946689e-11	3.273045867164352e-10	1.0300792636974933e-8	1.7156509227807203e-8	1.264742149279823e-7	5.893413418323278e-10	8.652234620763877e-11	2.4566911832114428e-11	9.529658534628666e-12
-0.4043660171779821	1.893796315357144e-11	6.04842013165522e-11	3.272836454737532e-10	1.0255425948490492e-8	1.720974801486549e-8	1.2903896397929475e-7	5.921538001988541e-10	8.684151961905136e-11	2.4646863672995703e-11	9.558389087787723e-12
-0.40426601717798205	1.8959082218855144e-11	6.052955747540791e-11	3.2726307152354183e-10	1.021041385887669e-8	1.7263290137204955e-8	1.3167427155091046e-7	5.949807571416164e-10	8.716190859111104e-11	2.4727078583214378e-11	9.587206141000757e-12
-0.40416601717798206	1.898022560278766e-11	6.057496430774776e-11	3.2724286432560584e-10	1.0165752631535037e-8	1.731713761136978e-8	1.3438264873045455e-7	5.978222944239843e-10	8.748351797468483e-11	2.4807557452297232e-11	9.616109958979638e-12
-0.4040660171779821	1.9001393338381166e-11	6.062042187527922e-11	3.272230233416968e-10	1.0121438579456204e-8	1.737129247148499e-8	1.37166717462275e-7	6.006784943162675e-10	8.780635264098844e-11	2.4888301172858475e-11	9.645100807254777e-12
-0.4039660171779821	1.902258545866549e-11	6.066593023969935e-11	3.272035480354884e-10	1.0077468064428233e-8	1.7425756769432224e-8	1.4002921642415895e-7	6.035494395991629e-10	8.813041748167257e-11	2.496931064060936e-11	9.674178952177531e-12
-0.4038660171779821	1.904380199668813e-11	6.071148946269751e-11	3.271844378725722e-10	1.0033837496260006e-8	1.7480532575028535e-8	1.4297300726907539e-7	6.064352135672487e-10	8.84557174089161e-11	2.505058675436999e-11	9.703344660922915e-12
-0.4037660171779821	1.9065042985514804e-11	6.075709960595357e-11	3.2716569232045327e-10	9.990543332018724e-9	1.7535621976206663e-8	1.460010812579958e-7	6.093359000324931e-10	8.878225735551329e-11	2.5132130416079745e-11	9.732598201491822e-12
-0.4036660171779821	1.9086308458228882e-11	6.080276073113965e-11	3.271473108485331e-10	9.947582075281673e-9	1.7591027079198097e-8	1.4911656631197217e-7	6.122515833278015e-10	8.911004227496754e-11	2.5213942530808746e-11	9.761939842713814e-12
-0.40356601717798213	1.9107598447930963e-11	6.084847289991557e-11	3.271292929281019e-10	9.90495027540172e-9	1.7646750008717404e-8	1.5232273451394923e-7	6.151823483105602e-10	8.943907714157906e-11	2.52960240067678e-11	9.791369854249319e-12
-0.4034660171779821	1.9128912987739327e-11	6.089423617393434e-11	3.27111638032338e-10	9.86264452678658e-9	1.7702792908150245e-8	1.5562301009330608e-7	6.181282803662646e-10	8.976936695054089e-11	2.5378375755320854e-11	9.820888506592603e-12
-0.4033660171779821	1.9150252110789686e-11	6.094005061483644e-11	3.270943456362846e-10	9.820661468191088e-9	1.7759157939741776e-8	1.5902097792884127e-7	6.210894654121027e-10	9.010091671802619e-11	2.5460998690995086e-11	9.850496071073774e-12
-0.40326601717798205	1.9171615850234943e-11	6.09859162842539e-11	3.2707741521685153e-10	9.77899778202243e-9	1.7815847284789067e-8	1.625203926089558e-7	6.240659899006285e-10	9.043373148128398e-11	2.5543893731492096e-11	9.880192819861752e-12
-0.40316601717798206	1.9193004239245012e-11	6.103183324380675e-11	3.2706084625280133e-10	9.73765019365826e-9	1.7872863143834592e-8	1.661251880910084e-7	6.270579408234167e-10	9.076781629873066e-11	2.5627061797699543e-11	9.90997902596657e-12
-0.40306601717798207	1.921441731100718e-11	6.107780155510552e-11	3.2704463822474595e-10	9.696615470777203e-9	1.793020773686303e-8	1.6983948800548294e-7	6.300654057147895e-10	9.110317625004425e-11	2.571050381370196e-11	9.939854963242144e-12
-0.4029660171779821	1.9235855098724993e-11	6.112382127974704e-11	3.27028790615122e-10	9.65589042270118e-9	1.7987883303499245e-8	1.7366761665443833e-7	6.330884726555083e-10	9.143981643625511e-11	2.5794220706791714e-11	9.96982090638835e-12
-0.4028660171779821	1.925731763561979e-11	6.116989247931935e-11	3.2701330290820626e-10	9.615471899750466e-9	1.804589210321042e-8	1.7761411075817312e-7	6.361272302765808e-10	9.177774197984501e-11	2.5878213407481343e-11	9.999877130954384e-12
-0.4027660171779821	1.9278804954928798e-11	6.121601521539732e-11	3.269981745900816e-10	9.57535679260938e-9	1.8104236415508456e-8	1.816837320085961e-7	6.391817677630021e-10	9.211695802483653e-11	2.5962482849513185e-11	1.0030023913340492e-11
-0.4026660171779821	1.93003170899059e-11	6.126218954954366e-11	3.269834051486473e-10	9.535542031704354e-9	1.816291854015696e-8	1.8588148049315676e-7	6.422521748576033e-10	9.245746973689239e-11	2.6047029969872232e-11	1.0060261530801168e-11
-0.4025660171779821	1.9321854073821936e-11	6.13084155433091e-11	3.269689940735979e-10	9.49602458659254e-9	1.822194079737934e-8	1.9021260905880243e-7	6.453385418648807e-10	9.279928230340766e-11	2.6131855708797027e-11	1.0090590261447421e-11
-0.4024660171779821	1.934341593996377e-11	6.135469325823129e-11	3.2695494085642313e-10	9.456801465361682e-9	1.8281305528069937e-8	1.9468263869178645e-7	6.48440959654875e-10	9.314240093360784e-11	2.621696100979071e-11	1.012101038424952e-11
-0.4023660171779821	1.9365002721634302e-11	6.140102275583547e-11	3.2694124499039005e-10	9.417869714040848e-9	1.8341015094007548e-8	1.9929737499603186e-7	6.5155951966706e-10	9.348683085864271e-11	2.6302346819632608e-11	1.0151522179039348e-11
-0.40226601717798205	1.9386614452152714e-11	6.144740409763283e-11	3.269279059705399e-10	9.379226416021187e-9	1.8401071878072106e-8	2.0406292586047879e-7	6.546943139142986e-10	9.383257733168652e-11	2.63880140883903e-11	1.018212592651345e-11
-0.40216601717798206	1.9408251164854378e-11	6.149383734512138e-11	3.269149232936805e-10	9.340868691487738e-9	1.8461478284463292e-8	2.0898572041417042e-7	6.578454349867944e-10	9.417964562803187e-11	2.647396376943047e-11	1.021282190823527e-11
-0.40206601717798207	1.942991289309028e-11	6.154032255978408e-11	3.269022964583696e-10	9.30279369686044e-9	1.8522236738921997e-8	2.1407252937729066e-7	6.610129760560739e-10	9.452804104518792e-11	2.656019681943057e-11	1.0243610406637811e-11
-0.4019660171779821	1.9451599670227286e-11	6.158685980309229e-11	3.2689002496492134e-10	9.264998624246054e-9	1.8583349688955394e-8	2.1933048692655254e-7	6.641970308790342e-10	9.487776890298216e-11	2.6646714198390972e-11	1.0274491705026509e-11
-0.4018660171779821	1.9473311529647753e-11	6.163344913649997e-11	3.2687810831537825e-10	9.227480700898899e-9	1.864481960406327e-8	2.2476711420479195e-7	6.673976938019783e-10	9.522883454365389e-11	2.6733516869646228e-11	1.0305466087581716e-11
-0.4017660171779821	1.949504850474975e-11	6.168009062144722e-11	3.2686654601351653e-10	9.190237188691464e-9	1.8706648975968177e-8	2.3039034461730807e-7	6.706150597646972e-10	9.558124333195514e-11	2.682060579987639e-11	1.0336533839361137e-11
-0.4016660171779821	1.9516810628946505e-11	6.172678431935976e-11	3.268553375648302e-10	9.15326538359443e-9	1.876884031884839e-8	2.3620855107146338e-7	6.738492243046041e-10	9.593500065525151e-11	2.6907981959119586e-11	1.0367695246302913e-11
-0.4015660171779821	1.9538597935666722e-11	6.17735302916464e-11	3.2684448247653055e-10	9.116562615165686e-9	1.883139616957344e-8	2.4223057533160227e-7	6.771002835608659e-10	9.629011192362048e-11	2.699564632078325e-11	1.0398950595227896e-11
-0.4014660171779821	1.9560410458354066e-11	6.182032859970144e-11	3.268339802575267e-10	9.080126246048072e-9	1.8894319087942563e-8	2.4846575967877326e-7	6.80368334278597e-10	9.66465825699527e-11	2.7083599861656093e-11	1.0430300173842693e-11
-0.4013660171779821	1.958224823046706e-11	6.186717930490088e-11	3.2682383041842194e-10	9.043953671476286e-9	1.895761165692604e-8	2.5492398108384377e-7	6.836534738130394e-10	9.700441805004998e-11	2.7171843561919538e-11	1.0461744270741697e-11
-0.40126601717798205	1.9604111285479672e-11	6.191408246860712e-11	3.268140324715108e-10	9.008042318792156e-9	1.9021276482910454e-8	2.6161568812427187e-7	6.869558001338552e-10	9.736362384273236e-11	2.7260378405160563e-11	1.0493283175410645e-11
-0.40116601717798206	1.962599965687991e-11	6.196103815216299e-11	3.268045859307626e-10	8.972389646968348e-9	1.9085316195945363e-8	2.685519408984735e-7	6.902754118293577e-10	9.772420544993386e-11	2.734920537838264e-11	1.0524917178228591e-11
-0.40106601717798207	1.964791337817069e-11	6.200804641689556e-11	3.267954903118124e-10	8.936993146140185e-9	1.9149733449994552e-8	2.757444542187885e-7	6.936124081108462e-10	9.808616839680798e-11	2.74383254720183e-11	1.0556646570470851e-11
-0.4009660171779821	1.9669852482869717e-11	6.205510732411465e-11	3.267867451319626e-10	8.90185033714591e-9	1.9214530923189788e-8	2.832056443936417e-7	6.969668888169452e-10	9.844951823183089e-11	2.7527739679941253e-11	1.0588471644311896e-11
-0.4008660171779821	1.9691817004508545e-11	6.210222093511097e-11	3.2677834991016046e-10	8.86695877107433e-9	1.927971131808723e-8	2.909486799431981e-7	7.003389544179604e-10	9.8814260526901e-11	2.7617448999477537e-11	1.0620392692827616e-11
-0.4007660171779821	1.971380697663331e-11	6.214938731115774e-11	3.267703041670004e-10	8.832316028821023e-9	1.9345277361928464e-8	2.989875366302963e-7	7.037287060203125e-10	9.91804008774468e-11	2.7707454431418925e-11	1.0652410009998522e-11
-0.4006660171779821	1.973582243280353e-11	6.219660651350885e-11	3.267626074247099e-10	8.797919720651196e-9	1.9411231806903168e-8	3.073370572304703e-7	7.07136245370962e-10	9.95479449025278e-11	2.7797756980033942e-11	1.0684523890712062e-11
-0.4005660171779821	1.9757863406594096e-11	6.224387860340079e-11	3.267552592071487e-10	8.763767485770879e-9	1.9477577430416793e-8	3.160130165124034e-7	7.105616748619086e-10	9.991689824494284e-11	2.7888357653081203e-11	1.071673463076579e-11
-0.4004660171779821	1.9779929931592118e-11	6.229120364204942e-11	3.267482590397891e-10	8.729856991904764e-9	1.954431703535962e-8	3.2503219195330684e-7	7.140050975346692e-10	1.0028726657133013e-10	2.7979257461819964e-11	1.0749042526869523e-11
-0.4003660171779821	1.9802022041399136e-11	6.233858169065153e-11	3.2674160644971407e-10	8.696185934881861e-9	1.9611453450381095e-8	3.3441244077392754e-7	7.174666170848525e-10	1.0065905557227633e-10	2.8070457421024245e-11	1.0781447876648633e-11
-0.4002660171779821	1.982413976963053e-11	6.238601281038363e-11	3.2673530096560996e-10	8.662752038227439e-9	1.9678989530166634e-8	3.441727839456715e-7	7.209463378667272e-10	1.0103227096242251e-10	2.8161958548993868e-11	1.0813950978646535e-11
-0.40016601717798206	1.9846283149914276e-11	6.243349706240224e-11	3.2672934211775476e-10	8.629553052762572e-9	1.9746928155718003e-8	3.5433349789892357e-7	7.244443648978414e-10	1.0140691848056892e-10	2.825376186756731e-11	1.0846552132327446e-11
-0.40006601717798207	1.9868452215892327e-11	6.248103450784228e-11	3.267237294380158e-10	8.596586756210228e-9	1.9815272234637725e-8	3.6491621474858357e-7	7.279608038636844e-10	1.0178300388978423e-10	2.8345868402133988e-11	1.0879251638079279e-11
-0.3999660171779821	1.9890647001219068e-11	6.252862520781895e-11	3.267184624598308e-10	8.563850952807618e-9	1.9884024701416177e-8	3.759440319512502e-7	7.314957611223506e-10	1.0216053297750993e-10	2.843827918164659e-11	1.091204979721624e-11
-0.3998660171779821	1.9912867539562524e-11	6.257626922342472e-11	3.2671354071821167e-10	8.531343472925643e-9	1.9953188517723684e-8	3.874416324201778e-7	7.35049343709297e-10	1.0253951155567273e-10	2.8530995238634062e-11	1.0944946911981838e-11
-0.3997660171779821	1.9935113864603082e-11	6.262396661573048e-11	3.2670896374972766e-10	8.499062172694333e-9	2.0022766672705e-8	3.994354162513903e-7	7.386216593420719e-10	1.0291994546078838e-10	2.8624017609213195e-11	1.0977943285551422e-11
-0.3996660171779821	1.9957386010033912e-11	6.267171744578622e-11	3.2670473109250205e-10	8.467004933634805e-9	2.0092762183278478e-8	4.1195364535931367e-7	7.422128164251448e-10	1.033018405540747e-10	2.871734733310223e-11	1.1011039222035211e-11
-0.3995660171779821	1.9979684009560735e-11	6.271952177461717e-11	3.26700842286201e-10	8.435169662296947e-9	2.016317809443846e-8	4.250266024855792e-7	7.458229240547115e-10	1.0368520272155815e-10	2.8810985453632616e-11	1.1044235026480876e-11
-0.3994660171779821	2.0002007896901832e-11	6.276737966322685e-11	3.266972968720261e-10	8.403554289903717e-9	2.0234017479562083e-8	4.3868676623390835e-7	7.494520920235908e-10	1.0407003787418543e-10	2.890493301776226e-11	1.10775310048766e-11
-0.3993660171779821	2.002435770578715e-11	6.281529117259565e-11	3.2669409439270806e-10	8.372156772000925e-9	2.030528344071946e-8	4.529690040006219e-7	7.531004308261148e-10	1.0445635194793294e-10	2.8999191076087574e-11	1.1110927464153582e-11
-0.3992660171779821	2.0046733469959426e-11	6.286325636367968e-11	3.266912343924968e-10	8.340975088112904e-9	2.0376979108988577e-8	4.6791078491906325e-7	7.567680516631011e-10	1.048441509039199e-10	2.9093760682856966e-11	1.11444247121893e-11
-0.39916601717798206	2.0069135223172683e-11	6.291127529741099e-11	3.266887164171563e-10	8.310007241403983e-9	2.04491076447735e-8	4.835524152221236e-7	7.604550664468258e-10	1.0523344072851746e-10	2.9188642895983276e-11	1.1178023057809964e-11
-0.39906601717798207	2.009156299919326e-11	6.295934803469634e-11	3.2668654001394955e-10	8.279251258345381e-9	2.0521672238126824e-8	4.99937298756538e-7	7.641615878060452e-10	1.0562422743346156e-10	2.9283838777056085e-11	1.121172281079337e-11
-0.3989660171779821	2.0114016831798772e-11	6.300747463642002e-11	3.2668470473163983e-10	8.248705188387789e-9	2.0594676109077144e-8	5.171122257632262e-7	7.678877290910821e-10	1.0601651705596763e-10	2.9379349391355806e-11	1.1245524281872181e-11
-0.3988660171779821	2.013649675477835e-11	6.305565516343823e-11	3.266832101204747e-10	8.218367103638925e-9	2.066812250795921e-8	5.351276934775302e-7	7.716336043789006e-10	1.064103156588389e-10	2.947517580786507e-11	1.1279427782736096e-11
-0.3987660171779821	2.0159002801932576e-11	6.310388967658206e-11	3.266820557321828e-10	8.188235098547002e-9	2.0742014715750003e-8	5.540382626139685e-7	7.753993284782751e-10	1.0680562933058501e-10	2.957131909928279e-11	1.1313433626035402e-11
-0.3986660171779821	2.018153500707298e-11	6.315217823665814e-11	3.26681241119965e-10	8.158307289588846e-9	2.081635604440818e-8	5.739029543926457e-7	7.791850169349765e-10	1.0720246418553391e-10	2.9667780342037093e-11	1.1347542125383416e-11
-0.3985660171779821	2.0204093404022398e-11	6.320052090444493e-11	3.266807658384857e-10	8.128581814963102e-9	2.089114983721797e-8	5.947856934547957e-7	7.829907860369774e-10	1.0760082636394618e-10	2.9764560616297667e-11	1.1381753595359428e-11
-0.3984660171779821	2.0226678026613976e-11	6.324891774069379e-11	3.266806294438632e-10	8.099056834288746e-9	2.0966399469138124e-8	6.16755802821374e-7	7.868167528197392e-10	1.0800072203213128e-10	2.9861661005989334e-11	1.1416068351511792e-11
-0.3983660171779821	2.0249288908692086e-11	6.329736880613015e-11	3.2668083149367015e-10	8.06973052830846e-9	2.1042108347154867e-8	6.398885579910697e-7	7.906630350715083e-10	1.0840215738256286e-10	2.995908259880542e-11	1.145048671036067e-11
-0.3982660171779821	2.02719260841113e-11	6.334587416145008e-11	3.2668137154691026e-10	8.040601098596203e-9	2.1118279910639527e-8	6.642658083812412e-7	7.945297513386636e-10	1.0880513863399392e-10	3.005682648622003e-11	1.1485008989400664e-11
-0.39816601717798206	2.0294589586736526e-11	6.339443386732262e-11	3.2668224916402635e-10	8.011666767270432e-9	2.1194917631711526e-8	6.899766756159486e-7	7.984170209311206e-10	1.092096720315759e-10	3.015489376350243e-11	1.151963550710441e-11
-0.39806601717798207	2.0317279450443193e-11	6.344304798438837e-11	3.2668346390688256e-10	7.982925776711285e-9	2.1272025015605078e-8	7.171183397001508e-7	8.023249639277571e-10	1.0961576384697492e-10	3.025328552972921e-11	1.1554366582924813e-11
-0.3979660171779821	2.0339995709116324e-11	6.349171657325686e-11	3.266850153387628e-10	7.954376389282326e-9	2.1349605601041526e-8	7.45796925933962e-7	8.062537011818878e-10	1.1002342037848853e-10	3.035200288779843e-11	1.1589202537298361e-11
-0.3978660171779821	2.0362738396650838e-11	6.354043969451031e-11	3.2668690302435454e-10	7.926016887057229e-9	2.14276629606062e-8	7.76128507572649e-7	8.102033543267819e-10	1.1043264795116588e-10	3.045104694444233e-11	1.1624143691647862e-11
-0.3977660171779821	2.038550754695164e-11	6.358921740870064e-11	3.266891265297531e-10	7.897845571550295e-9	2.150620070113066e-8	8.082402417980405e-7	8.141740457812424e-10	1.1084345291692647e-10	3.0550418810241565e-11	1.1659190368385662e-11
-0.3976660171779821	2.040830319393281e-11	6.363804977634816e-11	3.266916854224402e-10	7.869860763451495e-9	2.158522246407906e-8	8.422716596211057e-7	8.181658987551838e-10	1.112558416546777e-10	3.065011959963742e-11	1.1694342890916187e-11
-0.3975660171779821	2.0431125371518192e-11	6.368693685794383e-11	3.2669457927129076e-10	7.842060802365953e-9	2.1664731925941206e-8	8.783761339901796e-7	8.221790372553173e-10	1.1166982057043905e-10	3.0750150430946675e-11	1.172960158363928e-11
-0.3974660171779821	2.0453974113640177e-11	6.373587871394725e-11	3.2669780764655063e-10	7.814444046556966e-9	2.174473279862896e-8	9.167225547689121e-7	8.262135860908179e-10	1.1208539609745801e-10	3.0850512426373685e-11	1.1764966771952908e-11
-0.3973660171779821	2.0476849454240863e-11	6.37848754047848e-11	3.267013701198395e-10	7.787008872693805e-9	2.1825228829879397e-8	9.574972445354621e-7	8.302696708790683e-10	1.1250257469633391e-10	3.095120671202526e-11	1.1800438782256183e-11
-0.3972660171779821	2.0499751427270467e-11	6.383392699085293e-11	3.2670526626413914e-10	7.759753675602944e-9	2.1906223803662802e-8	1.000906155549695e-6	8.343474180514691e-10	1.1292136285513972e-10	3.10522344179236e-11	1.1836017941952516e-11
-0.39716601717798206	2.0522680066688412e-11	6.38830335325134e-11	3.267094956537868e-10	7.732676868023565e-9	2.1987721540595987e-8	1.0471773959936372e-6	8.384469548592411e-10	1.1334176708954381e-10	3.1153596678020004e-11	1.1871704579452404e-11
-0.39706601717798207	2.054563540646246e-11	6.393219509009756e-11	3.267140578644659e-10	7.705776880366684e-9	2.206972589836116e-8	1.0965641430447126e-6	8.425684093793184e-10	1.1376379394293275e-10	3.1255294630208605e-11	1.1907499024176418e-11
-0.3969660171779821	2.0568617480568393e-11	6.398141172390058e-11	3.267189524732015e-10	7.679052160478254e-9	2.215224077213088e-8	1.1493480119032767e-6	8.467119105202725e-10	1.1418744998653597e-10	3.1357329416340635e-11	1.1943401606558515e-11
-0.3968660171779821	2.0591626322990466e-11	6.403068349418578e-11	3.2672417905834963e-10	7.652501173405742e-9	2.2235270094997885e-8	1.205842964094631e-6	8.508775880282755e-10	1.1461274181954727e-10	3.145970218223734e-11	1.1979412658048639e-11
-0.3967660171779821	2.0614661967720498e-11	6.408001046118033e-11	3.267297371995883e-10	7.6261224011685e-9	2.2318817838411344e-8	1.2663998558816396e-6	8.550655724931153e-10	1.150396760692513e-10	3.1562414077704374e-11	1.201553251111577e-11
-0.3966660171779821	2.0637724448758294e-11	6.412939268507807e-11	3.2673562647791854e-10	7.599914342531863e-9	2.240288801261917e-8	1.3314117493232418e-6	8.592759953542911e-10	1.1546825939115015e-10	3.166546625654564e-11	1.2051761499251518e-11
-0.3965660171779821	2.0660813800111334e-11	6.417883022603644e-11	3.2674184647564167e-10	7.573875512784401e-9	2.248748466711511e-8	1.4013201355281402e-6	8.635089889070792e-10	1.1589849846908396e-10	3.1768859876577084e-11	1.2088099956972248e-11
-0.3964660171779821	2.0683930055794234e-11	6.422832314417794e-11	3.2674839677637344e-10	7.548004443518947e-9	2.257261189109385e-8	1.4766222534446738e-6	8.677646863087491e-10	1.1633040001536492e-10	3.187259609964139e-11	1.2124548219823023e-11
-0.3963660171779821	2.0707073249828694e-11	6.427787149958734e-11	3.267552769650101e-10	7.522299682416872e-9	2.2658273813909887e-8	1.5578797300160622e-6	8.720432215847251e-10	1.167639707708957e-10	3.197667609162041e-11	1.2161106624379913e-11
-0.3962660171779821	2.0730243416243815e-11	6.43274753523141e-11	3.2676248662774464e-10	7.496759793035641e-9	2.274447460554483e-8	1.6457288212448e-6	8.763447296348845e-10	1.1719921750530427e-10	3.208110102245087e-11	1.219777550825356e-11
-0.39616601717798205	2.075344058907533e-11	6.437713476237038e-11	3.267700253520486e-10	7.471383354599842e-9	2.2831218477080042e-8	1.7408926019905964e-6	8.806693462398621e-10	1.176361470170684e-10	3.218587206613819e-11	1.223455521009203e-11
-0.39606601717798207	2.0776664802365674e-11	6.442684978973037e-11	3.267778927266621e-10	7.44616896179522e-9	2.2918509681175228e-8	1.8441955396508295e-6	8.850172080674004e-10	1.180747661336444e-10	3.2290990400769817e-11	1.227144606958397e-11
-0.3959660171779821	2.07999160901634e-11	6.44766204943287e-11	3.267860883415891e-10	7.421115224565948e-9	2.300635251255448e-8	1.956580999237203e-6	8.893884526787618e-10	1.185150817115963e-10	3.239645720852997e-11	1.2308448427461403e-11
-0.3958660171779821	2.08231944865235e-11	6.452644693606316e-11	3.267946117880947e-10	7.396220767915081e-9	2.3094751308498815e-8	2.079132372897502e-6	8.937832185352068e-10	1.1895710063672776e-10	3.250227367571431e-11	1.234556262550323e-11
-0.3957660171779821	2.0846500025507035e-11	6.457632917479192e-11	3.2680346265869167e-10	7.371484231707912e-9	2.3183710449345074e-8	2.213098716737142e-6	8.982016450045062e-10	1.1940082982421132e-10	3.2608440992743845e-11	1.2382789006538192e-11
-0.3956660171779821	2.0869832741181143e-11	6.462626727033243e-11	3.2681264054713433e-10	7.34690427047847e-9	2.327323435899167e-8	2.3599260271337708e-6	9.026438723674907e-10	1.1984627621871814e-10	3.2714960354179096e-11	1.2420127914447732e-11
-0.3955660171779821	2.0893192667618283e-11	6.467626128246342e-11	3.268221450484143e-10	7.3224795532388555e-9	2.3363327505411762e-8	2.5212956188107786e-6	9.071100418246938e-10	1.2029344679455146e-10	3.2821832958734875e-11	1.2457579694169441e-11
-0.3954660171779821	2.091657983889639e-11	6.472631127092163e-11	3.268319757587492e-10	7.298208763291567e-9	2.3453994401173413e-8	2.6991715074441388e-6	9.116002955030257e-10	1.207423485557804e-10	3.292906000929519e-11	1.249514469170012e-11
-0.3953660171779821	2.09399942890989e-11	6.477641729540278e-11	3.2684213227557553e-10	7.2740905980444725e-9	2.354523960396587e-8	2.8958592925547344e-6	9.161147764624581e-10	1.2119298853636763e-10	3.303664271292579e-11	1.2532823254098456e-11
-0.3952660171779821	2.0963436052313795e-11	6.48265794155618e-11	3.26852614197546e-10	7.250123768828886e-9	2.3637067717135134e-8	3.114079841990526e-6	9.206536287028684e-10	1.2164537380030812e-10	3.314458228089171e-11	1.2570615729488879e-11
-0.39516601717798205	2.098690516263466e-11	6.487679769101053e-11	3.2686342112451604e-10	7.2263070007200854e-9	2.372948339022511e-8	3.3570621843272927e-6	9.252169971708317e-10	1.2209951144176186e-10	3.3252879928669434e-11	1.2608522467064187e-11
-0.39506601717798207	2.101040165415906e-11	6.492707218131784e-11	3.2687455265754e-10	7.202639032360742e-9	2.3822491319526997e-8	3.6286615471555157e-6	9.298050277665195e-10	1.2255540858518683e-10	3.336153687596235e-11	1.2646543817088874e-11
-0.3949660171779821	2.103392556098946e-11	6.497740294601013e-11	3.26886008398867e-10	7.1791186157869205e-9	2.391609624863676e-8	3.933510625835408e-6	9.344178673506602e-10	1.2301307238547807e-10	3.3470554346716216e-11	1.2684680130902332e-11
-0.3948660171779821	2.1057476917231933e-11	6.502779004456903e-11	3.26897787951921e-10	7.155744516256554e-9	2.401030296901915e-8	4.277215211717466e-6	9.390556637515095e-10	1.2347251002809785e-10	3.357993356913238e-11	1.2722931760921763e-11
-0.3947660171779821	2.1081055756997512e-11	6.507823353643265e-11	3.2690989092131634e-10	7.1325155120808855e-9	2.4105116320581533e-8	4.666609681948207e-6	9.437185657719575e-10	1.23933728729221e-10	3.368967577568438e-11	1.27612990606459e-11
-0.3946660171779821	2.1104662114400074e-11	6.512873348099318e-11	3.2692231691281977e-10	7.109430394457802e-9	2.42005411922532e-8	5.110094221444725e-6	9.484067231965854e-10	1.2439673573586232e-10	3.3799782203130955e-11	1.2799782384657397e-11
-0.3945660171779821	2.112829602355783e-11	6.517928993759904e-11	3.2693506553337423e-10	7.086487967308305e-9	2.4296582522575245e-8	5.618085060287381e-6	9.53120286798883e-10	1.248615383260228e-10	3.391025409253221e-11	1.2838382088626786e-11
-0.3944660171779821	2.115195751859199e-11	6.522990296555078e-11	3.2694813639107006e-10	7.0636870471149255e-9	2.4393245300297202e-8	6.203623146794283e-6	9.578594083484633e-10	1.253281438088234e-10	3.402109268926441e-11	1.287709852931523e-11
-0.3943660171779821	2.1175646633626988e-11	6.528057262410457e-11	3.269615290951499e-10	7.041026462762849e-9	2.44905345649828e-8	6.883208282619642e-6	9.626242406183467e-10	1.2579655952464662e-10	3.413229924303452e-11	1.2915932064577918e-11
-0.3942660171779821	2.11993634027904e-11	6.533129897246668e-11	3.2697524325598993e-10	7.018505055382983e-9	2.4588455407623526e-8	7.677959401749686e-6	9.674149373923114e-10	1.2626679284527398e-10	3.4243875007895436e-11	1.295488305336697e-11
-0.39416601717798205	2.122310786021212e-11	6.538208206979822e-11	3.269892784851064e-10	6.9961216781979586e-9	2.468701297126198e-8	8.615255204009712e-6	9.722316534723071e-10	1.2673885117402943e-10	3.4355821242261365e-11	1.2993951855735102e-11
-0.39406601717798206	2.1246880040025234e-11	6.543292197521115e-11	3.27003634395139e-10	6.973875196369865e-9	2.4786212451623064e-8	9.731096465718931e-6	9.770745446859194e-10	1.2721274194591949e-10	3.446813920892259e-11	1.303313883283872e-11
-0.3939660171779821	2.127067997636459e-11	6.548381874776923e-11	3.2701831059984904e-10	6.9517644868503695e-9	2.488605909775465e-8	0.000011073576757073584	9.819437678939017e-10	1.2768847262777414e-10	3.45808301750612e-11	1.3072444346940941e-11
-0.3938660171779821	2.1294507703367015e-11	6.553477244648558e-11	3.270333067141008e-10	6.929788438233072e-9	2.4986558212676608e-8	0.000012708097954055653	9.868394809977364e-10	1.2816605071838857e-10	3.4693895412265206e-11	1.3111868761414845e-11
-0.3937660171779821	2.1318363255171518e-11	6.55857831303244e-11	3.270486223538748e-10	6.907945950608186e-9	2.5087715154040655e-8	0.000014725409341295171	9.917618429473347e-10	1.2864548374866993e-10	3.480733619654528e-11	1.3151412440747111e-11
-0.3936660171779821	2.1342246665918975e-11	6.563685085819991e-11	3.2706425713624267e-10	6.886235935418964e-9	2.518953533479808e-8	0.000017254361497557425	9.967110137487169e-10	1.291267792817793e-10	3.492115380834947e-11	1.3191075750540996e-11
-0.3935660171779821	2.1366157969751115e-11	6.568797568897585e-11	3.270802106793698e-10	6.864657315320649e-9	2.5292024223877505e-8	0.000020482819594851014	1.0016871544717971e-9	1.2960994491327403e-10	3.5035349532578266e-11	1.3230859057519691e-11
-0.39346601717798213	2.139009720081089e-11	6.573915768146129e-11	3.27096482602499e-10	6.84320902404084e-9	2.5395187346872102e-8	0.00002469329248227342	1.006690427258202e-9	1.3009498827125483e-10	3.514992465860032e-11	1.3270762729529203e-11
-0.3933660171779821	2.141406439324248e-11	6.579039689441603e-11	3.271130725259569e-10	6.8218900062428374e-9	2.5499030286738105e-8	0.000030326412617148525	1.0117209953292248e-9	1.3058191701651318e-10	3.526488048026825e-11	1.3310787135542425e-11
-0.3932660171779821	2.1438059581190944e-11	6.584169338654705e-11	3.271299800711371e-10	6.800699217390019e-9	2.560355868450106e-8	0.00003810022152013543	1.016779022993733e-9	1.3107073884267494e-10	3.538021829593377e-11	1.3350932645661702e-11
-0.39316601717798205	2.1462082798800895e-11	6.589304721650615e-11	3.2714720486049114e-10	6.77963562361269e-9	2.570877823997406e-8	0.00004924923121693694	1.0218646756562393e-9	1.3156146147634829e-10	3.549593940846344e-11	1.3391199631122573e-11
-0.39306601717798206	2.148613408021843e-11	6.594445844289275e-11	3.2716474651753204e-10	6.758698201576806e-9	2.5814694712485683e-8	0.00006604325483282311	1.0269781198249965e-9	1.3205409267727347e-10	3.561204512525434e-11	1.3431588464296827e-11
-0.3929660171779821	2.1510213459588536e-11	6.59959271242509e-11	3.2718260466681576e-10	6.737885938354417e-9	2.592131392161829e-8	0.00009303351260253174	1.0321195231201427e-9	1.3254864023846812e-10	3.572853675824952e-11	1.3472099518695893e-11
-0.3928660171779821	2.1534320971056923e-11	6.60474533190701e-11	3.2720077893394516e-10	6.7171978312962156e-9	2.602864174795791e-8	0.00014047439400018748	1.0372890542819661e-9	1.3304511198638204e-10	3.584541562395498e-11	1.3512733168974434e-11
-0.3927660171779821	2.1558456648768134e-11	6.609903708578372e-11	3.272192689455519e-10	6.696632887905537e-9	2.6136684133853453e-8	0.0002356499091588012	1.042486883179165e-9	1.3354351578103927e-10	3.5962683043453196e-11	1.355348979093315e-11
-0.3926660171779821	2.1582620526866156e-11	6.615067848276899e-11	3.2723807432929777e-10	6.6761901257145785e-9	2.624544708418851e-8	0.000472670207332905	1.0477131808172364e-9	1.3404385951619505e-10	3.6080340342420994e-11	1.35943697615225e-11
-0.3925660171779821	2.160681263949404e-11	6.620237756834623e-11	3.272571947138642e-10	6.655868572162141e-9	2.635493666716379e-8	0.0013750690752415736	1.052968119346922e-9	1.3454615111948515e-10	3.6198388851144896e-11	1.363537345884605e-11
-0.39246601717798213	2.1631033020793998e-11	6.625413440077769e-11	3.272766297289445e-10	6.635667264473182e-9	2.6465159015090855e-8	0.014133847436405013	1.058251872072687e-9	1.3505039855257792e-10	3.631682990453648e-11	1.3676501262163676e-11
-0.3923660171779821	2.1655281704906266e-11	6.630594903826809e-11	3.272963790052424e-10	6.6155852495400136e-9	2.6576120325197787e-8	0.007214091666894022	1.0635646134613264e-9	1.355566098113266e-10	3.643566484214926e-11	1.3717753551895007e-11
-0.3922660171779821	2.167955872596954e-11	6.635782153896294e-11	3.273164421744567e-10	6.59562158380523e-9	2.6687826860446218e-8	0.0010830582365782648	1.0689065191505668e-9	1.3606479292592273e-10	3.6554895008194155e-11	1.3759130709622644e-11
-0.39216601717798205	2.170386411812067e-11	6.640975196094762e-11	3.2733681886927877e-10	6.5757753331463886e-9	2.6800284950361077e-8	0.00041367420951429377	1.0742777659578288e-9	1.365749559610511e-10	3.667452175155555e-11	1.380063311809592e-11
-0.39206601717798206	2.1728197915494375e-11	6.646174036224884e-11	3.273575087233917e-10	6.556045572762145e-9	2.6913500991872234e-8	0.0002167625293163297	1.0796785318890028e-9	1.370871070160465e-10	3.679454642580864e-11	1.3842261161233882e-11
-0.3919660171779821	2.1752560152222517e-11	6.651378680083223e-11	3.273785113714473e-10	6.53643138706006e-9	2.7027481450168136e-8	0.0001332643422573216	1.0851089961472877e-9	1.3760125422504333e-10	3.691497038923363e-11	1.3884015224128935e-11
-0.3918660171779821	2.1776950862434903e-11	6.65658913346012e-11	3.2739982644907673e-10	6.516931869546073e-9	2.71422328595628e-8	0.00009023925427948076	1.0905693391421585e-9	1.3811740575713954e-10	3.703579500483401e-11	1.392589569305015e-11
-0.3917660171779821	2.180137008025793e-11	6.661805402139708e-11	3.274214535928734e-10	6.4975461227153025e-9	2.725776182437513e-8	0.00006519171965503765	1.096059742498342e-9	1.3863556981654673e-10	3.715702164035147e-11	1.39679029554466e-11
-0.3916660171779821	2.1825817839814503e-11	6.667027491899968e-11	3.274433924403864e-10	6.478273257944706e-9	2.7374075019821744e-8	0.00004933445453931377	1.1015803890649303e-9	1.3915575464275364e-10	3.727865166828296e-11	1.4010037399950995e-11
-0.3915660171779821	2.1850294175224525e-11	6.672255408512444e-11	3.2746564263011854e-10	6.459112395386923e-9	2.7491179192922674e-8	0.00003866111604724816	1.107131462924511e-9	1.3967796851068078e-10	3.7400686465897037e-11	1.4052299416382928e-11
-0.39146601717798213	2.187479912060422e-11	6.677489157742459e-11	3.2748820380151945e-10	6.440062663865888e-9	2.7609081163421364e-8	0.0000311331036439399	1.1127131494024428e-9	1.402022197308435e-10	3.752312741525084e-11	1.4094689395752575e-11
-0.3913660171779821	2.1899332710065295e-11	6.682728745348552e-11	3.2751107559496917e-10	6.42112320077341e-9	2.7727787824716485e-8	0.00002562405658020921	1.1183256350761038e-9	1.4072851664950623e-10	3.764597590320488e-11	1.413720773026356e-11
-0.3912660171779821	2.192389497771581e-11	6.687974177083089e-11	3.275342576517872e-10	6.4022931519679834e-9	2.784730614481082e-8	0.000021470393318536926	1.1239691077843456e-9	1.4125686764885047e-10	3.7769233321442424e-11	1.4179854813317144e-11
-0.39116601717798205	2.1948485957658764e-11	6.693225458691554e-11	3.2755774961420365e-10	6.3835716716740604e-9	2.796764316727111e-8	0.000018260514825557356	1.1296437566368987e-9	1.4178728114712884e-10	3.789290106648322e-11	1.4222631039515116e-11
-0.39106601717798206	2.1973105683992716e-11	6.698482595912917e-11	3.2758155112538e-10	6.364957922383604e-9	2.8088806012204903e-8	0.000015728096303303754	1.1353497720239693e-9	1.4231976559883375e-10	3.801698053970232e-11	1.4265536804663641e-11
-0.3909660171779821	2.1997754190810725e-11	6.703745594479443e-11	3.2760566182937876e-10	6.346451074758303e-9	2.821080187725084e-8	0.000013694613544863853	1.1410873456258346e-9	1.428543294948573e-10	3.8141473147345955e-11	1.4308572505776453e-11
-0.3908660171779821	2.2022431512200814e-11	6.709014460116438e-11	3.2763008137116687e-10	6.328050307533526e-9	2.8333638038584092e-8	0.0000120367529059404	1.1468566704225515e-9	1.4339098136265475e-10	3.8266380300548616e-11	1.4351738541078506e-11
-0.3907660171779821	2.204713768224511e-11	6.714289198542482e-11	3.2765480939660754e-10	6.309754807423464e-9	2.845732185193694e-8	0.000010667111395741123	1.1526579407037354e-9	1.4392972976640936e-10	3.8391703415349225e-11	1.439503531000938e-11
-0.3906660171779821	2.2071872735020555e-11	6.719569815469159e-11	3.2767984555245794e-10	6.2915637690277184e-9	2.858186075363597e-8	9.522334628766016e-6	1.1584913520784586e-9	1.4447058330720102e-10	3.851744391270973e-11	1.4438463213227027e-11
-0.3905660171779821	2.209663670459694e-11	6.724856316601e-11	3.277051894863497e-10	6.273476394738775e-9	2.870726226165247e-8	8.555587883368165e-6	1.1643571014851453e-9	1.45013550623165e-10	3.864360321852964e-11	1.4482022652610744e-11
-0.3904660171779821	2.212142962503809e-11	6.730148707635609e-11	3.277308408467965e-10	6.2554918946513534e-9	2.883353397667226e-8	7.731641065293512e-6	1.1702553872016616e-9	1.4555864038966755e-10	3.877018276366566e-11	1.4525714031265265e-11
-0.3903660171779821	2.2146251530400962e-11	6.73544699426325e-11	3.277567992831821e-10	6.237609486472387e-9	2.8960683583179066e-8	7.023579433547574e-6	1.1761864088553987e-9	1.4610586131946709e-10	3.8897183983946834e-11	1.4569537753524142e-11
-0.3902660171779821	2.2171102454735784e-11	6.740751182167096e-11	3.2778306444574937e-10	6.219828395432661e-9	2.908871885055535e-8	6.410553210063017e-6	1.1821503674334657e-9	1.466552221628842e-10	3.902460832019237e-11	1.4613494224952862e-11
-0.39016601717798205	2.219598243208511e-11	6.746061277023044e-11	3.278096359855965e-10	6.202147854199403e-9	2.92176476342012e-8	5.876207237706046e-6	1.1881474652930156e-9	1.472067317079738e-10	3.9152457218229476e-11	1.4657583852353132e-11
-0.39006601717798206	2.2220891496483923e-11	6.751377284499445e-11	3.278365135546716e-10	6.184567102790149e-9	2.934747787666787e-8	5.407565517727266e-6	1.1941779061715696e-9	1.4776039878068918e-10	3.928073212890875e-11	1.4701807043765487e-11
-0.38996601717798207	2.224582968195937e-11	6.756699210257447e-11	3.2786369680576486e-10	6.1670853884878195e-9	2.947821760881186e-8	4.994226001413346e-6	1.2002418951975182e-9	1.4831623224505986e-10	3.9409434508123995e-11	1.4746164208473774e-11
-0.3898660171779821	2.2270797022530496e-11	6.76202705995056e-11	3.278911853925032e-10	6.1497019657568326e-9	2.960987495096433e-8	4.627770766465699e-6	1.2063396389006493e-9	1.4887424100335756e-10	3.953856581682761e-11	1.4790655757008256e-11
-0.3897660171779821	2.2295793552207945e-11	6.767360839224685e-11	3.279189789693403e-10	6.1324160961604784e-9	2.9742458114119938e-8	4.3013281449619036e-6	1.2124713452227864e-9	1.4943443399627152e-10	3.9668127521048915e-11	1.483528210114918e-11
-0.3896660171779821	2.232081930499325e-11	6.772700553718195e-11	3.279470771915511e-10	6.115227048279242e-9	2.9875975401143426e-8	4.0092436425253775e-6	1.2186372235285156e-9	1.4999682020308034e-10	3.979812109191144e-11	1.4880043653930364e-11
-0.3895660171779821	2.2345874314879404e-11	6.778046209061612e-11	3.279754797152321e-10	6.0981340976304195e-9	3.0010435207995927e-8	3.746829808761431e-6	1.2248374846160144e-9	1.505614086418276e-10	3.992854800565047e-11	1.4924940829643088e-11
-0.3894660171779821	2.2370958615849534e-11	6.783397810877695e-11	3.2800418619727547e-10	6.081136526588561e-9	3.0145846024978394e-8	3.5101741228168458e-6	1.2310723407279262e-9	1.5112820836949328e-10	4.005940974363047e-11	1.496997404383909e-11
-0.3893660171779821	2.2396072241877074e-11	6.788755364781367e-11	3.2803319629538916e-10	6.06423362430728e-9	3.028221643799744e-8	3.295990004284716e-6	1.2373420055624085e-9	1.5169722848217361e-10	4.0190707792362855e-11	1.5015143713334925e-11
-0.3892660171779821	2.2421215226925988e-11	6.794118876379573e-11	3.28062509668065e-10	6.047424686641887e-9	3.041955512984777e-8	3.101500225985226e-6	1.2436466942841744e-9	1.5226847811525391e-10	4.032244364352368e-11	1.5060450256214773e-11
-0.38916601717798205	2.2446387604949473e-11	6.799488351271121e-11	3.280921259745898e-10	6.030709016073045e-9	3.0557870881517405e-8	2.9243449150848427e-6	1.2499866235357175e-9	1.528419664435885e-10	4.045461879397143e-11	1.5105894091834792e-11
-0.38906601717798206	2.2471589409890538e-11	6.804863795046862e-11	3.281220448750323e-10	6.014085921631693e-9	3.0697172573511704e-8	2.7625083871532967e-6	1.2563620114485898e-9	1.534177026816773e-10	4.058723474576512e-11	1.5151475640826397e-11
-0.38896601717798207	2.2496820675681035e-11	6.810245213289469e-11	3.2815226603023113e-10	5.997554718824549e-9	3.0837469187198775e-8	2.6142605305774896e-6	1.2627730776547528e-9	1.539956960838453e-10	4.0720293006181343e-11	1.519719532509981e-11
-0.3888660171779821	2.2522081436241623e-11	6.815632611573187e-11	3.281827891017971e-10	5.981114729560981e-9	3.097876980617617e-8	2.4781095243230315e-6	1.2692200432980711e-9	1.545759559444214e-10	4.0853795087732747e-11	1.5243053567847802e-11
-0.3887660171779821	2.2547371725481506e-11	6.8210259954641e-11	3.282136137521e-10	5.9647652820807455e-9	3.1121083617659484e-8	2.352763450893121e-6	1.2757031310458883e-9	1.5515849159792063e-10	4.09877425081865e-11	1.5289050793549624e-11
-0.3886660171779821	2.2572691577297853e-11	6.826425370519758e-11	3.282447396442668e-10	5.948505710882419e-9	3.126441991389209e-8	2.237098941129313e-6	1.282222565100675e-9	1.5574331241922413e-10	4.112213679058093e-11	1.5335187427974078e-11
-0.3885660171779821	2.2598041025576193e-11	6.831830742289295e-11	3.282761664421717e-10	5.932335356653265e-9	3.1408788093578624e-8	2.1301354155481984e-6	1.2887785712118208e-9	1.5633042782376222e-10	4.125697946324562e-11	1.5381463898183868e-11
-0.3884660171779821	2.2623420104189258e-11	6.837242116313153e-11	3.283078938104308e-10	5.916253566199519e-9	3.155419766333952e-8	2.03101380839616e-6	1.2953713766874806e-9	1.5691984726769667e-10	4.139227205981728e-11	1.542788063253867e-11
-0.3883660171779821	2.2648828846996764e-11	6.842659498123344e-11	3.2833992141439647e-10	5.900259692377932e-9	3.170065823919084e-8	1.938978904012892e-6	1.302001210406571e-9	1.5751158024810718e-10	4.15280161192601e-11	1.5474438060699268e-11
-0.3882660171779821	2.267426728784569e-11	6.848082893242864e-11	3.283722489201443e-10	5.884353094027987e-9	3.184817954804535e-8	1.8533646007854738e-6	1.3086683028307935e-9	1.581056363031706e-10	4.166421318588218e-11	1.5521136613630934e-11
-0.38816601717798205	2.2699735460569498e-11	6.853512307186088e-11	3.2840487599447414e-10	5.8685331359051984e-9	3.199677142924039e-8	1.773581560659465e-6	1.3153728860168663e-9	1.5870202501235221e-10	4.180086480935493e-11	1.5567976723607185e-11
-0.38806601717798206	2.2725233398987718e-11	6.858947745458487e-11	3.2843780230490556e-10	5.852799188615242e-9	3.2146443836088224e-8	1.6991068125626633e-6	1.3221151936287825e-9	1.593007559965928e-10	4.193797254473197e-11	1.5614958824213907e-11
-0.38796601717798207	2.275076113690599e-11	6.864389213556386e-11	3.2847102751965896e-10	5.83715062854866e-9	3.229720683745176e-8	1.6294749640506217e-6	1.3288954609501673e-9	1.5990183891848962e-10	4.2075537952465686e-11	1.566208335035242e-11
-0.3878660171779821	2.2776318708115358e-11	6.869836716967281e-11	3.285045513076604e-10	5.821586837816894e-9	3.244907061934678e-8	1.5642707428283565e-6	1.3357139248968065e-9	1.6050528348249173e-10	4.221356259842787e-11	1.570935073824375e-11
-0.3877660171779821	2.2801906146392253e-11	6.875290261169324e-11	3.285383733385304e-10	5.806107204188692e-9	3.260204548656819e-8	1.5031226428736283e-6	1.3425708240292034e-9	1.611110994350835e-10	4.2352048053926296e-11	1.5756761425431823e-11
-0.3876660171779821	2.282752348549775e-11	6.880749851631563e-11	3.285724932825763e-10	5.790711121027723e-9	3.2756141864344905e-8	1.4456974919461812e-6	1.3494663985653282e-9	1.6171929656498056e-10	4.249099589572527e-11	1.58043158507878e-11
-0.3875660171779821	2.2853170759177883e-11	6.886215493813716e-11	3.2860691081078967e-10	5.7753979872306755e-9	3.2911370300019826e-8	1.3916957907754298e-6	1.3564008903933966e-9	1.623298847033153e-10	4.2630407706062896e-11	1.5852014454513437e-11
-0.3874660171779821	2.2878848001162706e-11	6.891687193166071e-11	3.2864162559483583e-10	5.760167207166379e-9	3.306774146475776e-8	1.340847701052216e-6	1.3633745430848011e-9	1.6294287372383138e-10	4.277028507267023e-11	1.589985767814498e-11
-0.3873660171779821	2.2904555245165967e-11	6.897164955129411e-11	3.286766373070474e-10	5.7450181906155345e-9	3.322526615528155e-8	1.2929095809422485e-6	1.3703876019071546e-9	1.6355827354307683e-10	4.291062958879025e-11	1.594784596455688e-11
-0.3872660171779821	2.2930292524885124e-11	6.902648785135071e-11	3.2871194562041904e-10	5.7299503527114415e-9	3.338395529563613e-8	1.2476609842934555e-6	1.377440313837417e-9	1.6417609412059557e-10	4.305144285319635e-11	1.5995979757965495e-11
-0.3871660171779821	2.2956059874001104e-11	6.908138688604635e-11	3.287475502086039e-10	5.714963113881258e-9	3.354381993898214e-8	1.2049020538848882e-6	1.3845329275751883e-9	1.6479634545912501e-10	4.319272647021193e-11	1.6044259503933157e-11
-0.38706601717798206	2.2981857326177007e-11	6.913634670949998e-11	3.287834507458993e-10	5.700055899788076e-9	3.3704871269417826e-8	1.1644512506239581e-6	1.3916656935560452e-9	1.654190376047881e-10	4.3334482049728466e-11	1.609268564937159e-11
-0.38696601717798207	2.300768491505923e-11	6.919136737573144e-11	3.2881964690724655e-10	5.685228141273927e-9	3.386712060383291e-8	1.126143370064895e-6	1.3988388639650568e-9	1.6604418064729337e-10	4.3476711207225e-11	1.6141258642545946e-11
-0.3868660171779821	2.3033542674275646e-11	6.924644893866233e-11	3.2885613836822175e-10	5.670479274303153e-9	3.403057939379063e-8	1.0898278054029555e-6	1.4060526927503744e-9	1.6667178472012824e-10	4.361941556378722e-11	1.6189978933078502e-11
-0.3867660171779821	2.3059430637436055e-11	6.930159145211493e-11	3.288929248050303e-10	5.6558087399068776e-9	3.4195259227443364e-8	1.0553670225213233e-6	1.4133074356369713e-9	1.6730186000076033e-10	4.37625967461269e-11	1.6238846971952587e-11
-0.3866660171779821	2.3085348838131774e-11	6.935679496980831e-11	3.2893000589449863e-10	5.641215984127844e-9	3.436117183147809e-8	1.0226352179861906e-6	1.4206033501404638e-9	1.679344167108354e-10	4.3906256386600395e-11	1.628786321151632e-11
-0.3865660171779821	2.3111297309935422e-11	6.941205954536236e-11	3.2896738131407025e-10	5.6267004579663095e-9	3.4528329073095786e-8	9.915171353058835e-7	1.4279406955810967e-9	1.685694651163785e-10	4.405039612322867e-11	1.6337028105486507e-11
-0.3864660171779821	2.313727608639996e-11	6.946738523229282e-11	3.2900505074179723e-10	5.612261617326228e-9	3.469674296202221e-8	9.619070184577246e-7	1.4353197330978075e-9	1.6920701552799217e-10	4.419501759971598e-11	1.63863421089523e-11
-0.3863660171779821	2.316328520105888e-11	6.952277208401279e-11	3.290430138563354e-10	5.597898922962459e-9	3.4866425652554066e-8	9.337076847696163e-7	1.4427407256624517e-9	1.6984707830106274e-10	4.4340122465470006e-11	1.6435805678379294e-11
-0.3862660171779821	2.3189324687425408e-11	6.957822015382914e-11	3.290812703369289e-10	5.583611840428408e-9	3.503738944563707e-8	9.068297018337399e-7	1.4502039380940729e-9	1.7048966383595658e-10	4.448571237561966e-11	1.6485419271613014e-11
-0.3861660171779821	2.3215394578992503e-11	6.963372949494604e-11	3.291198198634189e-10	5.56939984002446e-9	3.520964679098228e-8	8.811906553081109e-7	1.4577096370734476e-9	1.7113478257823194e-10	4.4631788991037315e-11	1.6535183347883318e-11
-0.38606601717798206	2.324149490923231e-11	6.968930016045885e-11	3.291586621162255e-10	5.555262396747007e-9	3.538321028921457e-8	8.567144963030907e-7	1.4652580911575918e-9	1.7178244501883768e-10	4.47783539783556e-11	1.6585098367807638e-11
-0.38596601717798207	2.3267625711595967e-11	6.974493220335724e-11	3.29197796776347e-10	5.54119899023814e-9	3.555809269405965e-8	8.333309586076227e-7	1.4728495707945058e-9	1.7243266169432245e-10	4.4925409009989007e-11	1.6635164793395513e-11
-0.3858660171779821	2.3293787019512848e-11	6.980062567652259e-11	3.292372235253469e-10	5.5272091047359325e-9	3.573430691456692e-8	8.109750373333124e-7	1.480484348337978e-9	1.7308544318703873e-10	4.507295576415209e-11	1.6685383088051786e-11
-0.3857660171779821	2.33199788663909e-11	6.985638063272722e-11	3.29276942045358e-10	5.513292229025402e-9	3.5911866017371184e-8	7.895865216808266e-7	1.4881626980625862e-9	1.737408001253542e-10	4.52209959248812e-11	1.6735753716581275e-11
-0.3856660171779821	2.3346201285614663e-11	6.991219712463177e-11	3.293169520190583e-10	5.4994478563898865e-9	3.609078322898996e-8	7.691095754942376e-7	1.4958848961787183e-9	1.7439874318385326e-10	4.536953118205126e-11	1.6786277145191556e-11
-0.3855660171779821	2.3372454310547704e-11	6.996807520478883e-11	3.293572531296893e-10	5.48567548456354e-9	3.62710719381653e-8	7.494923600919427e-7	1.503651220847921e-9	1.750592830835586e-10	4.551856323139936e-11	1.6836953841498475e-11
-0.3854660171779821	2.33987379745288e-11	7.002401492563718e-11	3.293978450610191e-10	5.471974615683633e-9	3.645274569823831e-8	7.30686694567654e-7	1.5114619521981043e-9	1.757224305921266e-10	4.566809377454072e-11	1.6887784274528188e-11
-0.3853660171779821	2.342505231087463e-11	7.008001633950287e-11	3.294387274973695e-10	5.458344756244235e-9	3.6635818229571974e-8	7.126477493621676e-7	1.51931737233919e-9	1.7638819652407415e-10	4.581812451899263e-11	1.6938768914722828e-11
-0.3852660171779821	2.3451397352877122e-11	7.013607949859831e-11	3.2947990012357675e-10	5.444785417049926e-9	3.682030342200868e-8	6.953337694286847e-7	1.5272177653786031e-9	1.7705659174097853e-10	4.596865717819132e-11	1.6989908233943127e-11
-0.3851660171779821	2.3477773133804513e-11	7.019220445502197e-11	3.2952136262500703e-10	5.431296113170245e-9	3.700621533737495e-8	6.787058237660126e-7	1.5351634174371275e-9	1.7772762715169805e-10	4.611969347151332e-11	1.7041202705472846e-11
-0.38506601717798206	2.3504179686899888e-11	7.024839126075497e-11	3.2956311468754614e-10	5.417876363894917e-9	3.719356821202769e-8	6.627275784845384e-7	1.543154616664799e-9	1.7840131371258712e-10	4.6271235124296477e-11	1.7092652804023212e-11
-0.38496601717798207	2.353061704538197e-11	7.030463996766292e-11	3.2960515599757877e-10	5.404525692689187e-9	3.738237645944229e-8	6.473650909084395e-7	1.5511916532568938e-9	1.7907766242770555e-10	4.6423283867858416e-11	1.7144259005735875e-11
-0.3848660171779821	2.35570852424435e-11	7.036095062749403e-11	3.296474862420058e-10	5.3912436271501894e-9	3.757265467285036e-8	6.325866225118112e-7	1.5592748194701994e-9	1.797566843490435e-10	4.657584143951873e-11	1.7196021788187806e-11
-0.3847660171779821	2.3583584311251507e-11	7.041732329187678e-11	3.296901051082182e-10	5.378029698963416e-9	3.7764417627918015e-8	6.18362468742975e-7	1.5674044096392642e-9	1.8043839057673205e-10	4.672890958261791e-11	1.7247941630394538e-11
-0.3846660171779821	2.3610114284947405e-11	7.047375801232006e-11	3.297330122840943e-10	5.364883443860059e-9	3.795768028547466e-8	6.046648040142445e-7	1.5755807201929169e-9	1.8112279225926531e-10	4.688249004653799e-11	1.7300019012814697e-11
-0.3845660171779821	2.3636675196644427e-11	7.053025484021251e-11	3.297762074580007e-10	5.351804401574611e-9	3.8152457794286796e-8	5.914675403301171e-7	1.5838040496708509e-9	1.8180990059371745e-10	4.7036584586723434e-11	1.735225441735343e-11
-0.3844660171779821	2.3663267079430614e-11	7.05868138268212e-11	3.298196903187777e-10	5.338792115803268e-9	3.8348765493883e-8	5.787461981977251e-7	1.59207469874043e-9	1.8249972682596954e-10	4.7191194964702225e-11	1.740464832736707e-11
-0.3843660171779821	2.3689889966365417e-11	7.064343502329016e-11	3.2986346055573865e-10	5.325846134162502e-9	3.854661891742553e-8	5.664777886132899e-7	1.6003929702135643e-9	1.831922822509223e-10	4.734632294810491e-11	1.745720122766651e-11
-0.3842660171779821	2.3716543890480154e-11	7.070011848063928e-11	3.299075178586552e-10	5.312966008148427e-9	3.874603379463422e-8	5.546407050502974e-7	1.6087591690637624e-9	1.8388757821272444e-10	4.750197031068629e-11	1.750991360452158e-11
-0.3841660171779821	2.374322888477878e-11	7.075686424976455e-11	3.299518619177628e-10	5.300151293096537e-9	3.8947026054762096e-8	5.432146244907649e-7	1.6171736024433962e-9	1.8458562610499647e-10	4.765813883234662e-11	1.75627859456649e-11
-0.38406601717798206	2.3769944982235863e-11	7.081367238143494e-11	3.2999649242373983e-10	5.287401548141842e-9	3.9149611829622345e-8	5.321804166434758e-7	1.6256365797010175e-9	1.8528643737105329e-10	4.781483029915113e-11	1.7615818740295935e-11
-0.38396601717798207	2.379669221579687e-11	7.087054292629461e-11	3.3004140906771524e-10	5.274716336179725e-9	3.93538074566696e-8	5.21520060583116e-7	1.6341484123988977e-9	1.8599002350413067e-10	4.7972046503351896e-11	1.766901247908508e-11
-0.3838660171779821	2.3823470618377835e-11	7.092747593485817e-11	3.3008661154124923e-10	5.262095223827006e-9	3.955962948213595e-8	5.112165681239157e-7	1.6427094143306949e-9	1.866963960476138e-10	4.812978924340831e-11	1.772236765417768e-11
-0.3837660171779821	2.3850280222864833e-11	7.098447145751149e-11	3.3013209953633577e-10	5.249537781383664e-9	3.976709466422281e-8	5.012539133124395e-7	1.6513199015392934e-9	1.8740556659526258e-10	4.8288060324008107e-11	1.777588475919793e-11
-0.3836660171779821	2.387712106211327e-11	7.104152954451097e-11	3.3017787274539334e-10	5.237043582794972e-9	3.9976219976349706e-8	4.916169674863326e-7	1.6599801923347985e-9	1.881175467914445e-10	4.8446861556089145e-11	1.7829564289253178e-11
-0.3835660171779821	2.390399316894756e-11	7.109865024598188e-11	3.302239308612531e-10	5.224612205613945e-9	4.0187022610460035e-8	4.82291439401863e-7	1.6686906073126548e-9	1.8883234833135774e-10	4.86061947568587e-11	1.7883406740937598e-11
-0.3834660171779821	2.3930896576161407e-11	7.11558336119172e-11	3.302702735771639e-10	5.212243230964587e-9	4.0399519980389166e-8	4.732638199823317e-7	1.6774514693720164e-9	1.8954998296127306e-10	4.87660617498172e-11	1.7937412612337018e-11
-0.3833660171779821	2.395783131651591e-11	7.121307969217692e-11	3.303169005867686e-10	5.199936243505049e-9	4.061372972528876e-8	4.64521331283642e-7	1.686263103734157e-9	1.9027046247875407e-10	4.8926464364776776e-11	1.7991582403031836e-11
-0.3832660171779821	2.3984797422740825e-11	7.127038853648631e-11	3.303638115841146e-10	5.187690831391848e-9	4.0829669713117196e-8	4.5605187931260407e-7	1.695125837961155e-9	1.9099379873289923e-10	4.908740443788417e-11	1.8045916614102105e-11
-0.3831660171779821	2.401179492753256e-11	7.132776019443645e-11	3.304110062636396e-10	5.175506586243984e-9	4.104735804418987e-8	4.4784401036848067e-7	1.7040400019746996e-9	1.917200036245741e-10	4.924888381164284e-11	1.810041574813124e-11
-0.38306601717798205	2.4038823863554844e-11	7.13851947154801e-11	3.304584843201644e-10	5.1633831031077334e-9	4.126681305479539e-8	4.3988687060992665e-7	1.713005928075042e-9	1.9244908910664442e-10	4.9410904334932195e-11	1.81550803092101e-11
-0.38296601717798207	2.4065884263437515e-11	7.144269214893457e-11	3.305062454488822e-10	5.151319980421921e-9	4.148805332087666e-8	4.3217016857734503e-7	1.7220239509601609e-9	1.9318106718421548e-10	4.9573467863030266e-11	1.820991080294097e-11
-0.3828660171779821	2.4092976159776433e-11	7.150025254397663e-11	3.3055428934536316e-10	5.139316819983311e-9	4.1711097661780095e-8	4.2468414042591834e-7	1.7310944077450656e-9	1.939159499148672e-10	4.97365762576353e-11	1.8264907736441842e-11
-0.3827660171779821	2.41200995851337e-11	7.15578759496451e-11	3.3060261570553997e-10	5.1273732269128995e-9	4.193596514407242e-8	4.1741951764721627e-7	1.7402176379813233e-9	1.9465374940889904e-10	4.9900231386888517e-11	1.8320071618350873e-11
-0.3826660171779821	2.4147254572035337e-11	7.161556241483637e-11	3.306512242257008e-10	5.1154888096219685e-9	4.216267508542695e-8	4.1036749707749326e-7	1.749393983676661e-9	1.9539447782956067e-10	5.006443512539267e-11	1.8375402958829574e-11
-0.3825660171779821	2.4174441152973093e-11	7.167331198830616e-11	3.307001146024866e-10	5.1036631797791835e-9	4.239124705858252e-8	4.0351971300911436e-7	1.7586237893148823e-9	1.961381473933022e-10	5.0229189354237294e-11	1.843090226956803e-11
-0.3824660171779821	2.420165936040168e-11	7.173112471866564e-11	3.3074928653287677e-10	5.091895952277494e-9	4.262170089537338e-8	3.96868211237916e-7	1.767907401875804e-9	1.96884770370007e-10	5.0394495961017515e-11	1.848657006378793e-11
-0.3823660171779821	2.4228909226740924e-11	7.178900065438342e-11	3.30798739714197e-10	5.080186745202003e-9	4.2854056690836795e-8	3.904054248942192e-7	1.7772451708555664e-9	1.9763435908324816e-10	5.056035683985927e-11	1.854240685624804e-11
-0.3822660171779821	2.4256190784372655e-11	7.184693984378117e-11	3.308484738440976e-10	5.068535179797697e-9	4.308833480739163e-8	3.8412415191845614e-7	1.7866374482869025e-9	1.9838692591051733e-10	5.072677389143731e-11	1.859841316324692e-11
-0.3821660171779821	2.4283504065641708e-11	7.190494233503419e-11	3.3089848862055345e-10	5.0569408804378e-9	4.332455587909895e-8	3.780175340545535e-7	1.7960845887597796e-9	1.9914248328348156e-10	5.089374902300057e-11	1.8654589502628067e-11
-0.38206601717798205	2.4310849102855496e-11	7.196300817617133e-11	3.3094878374185596e-10	5.0454034745925745e-9	4.356274081599999e-8	3.720790372451039e-7	1.8055869494421395e-9	1.9990104368822685e-10	5.1061284148392176e-11	1.871093639378382e-11
-0.38196601717798206	2.4338225928283086e-11	7.202113741507125e-11	3.30999358906611e-10	5.033922592798356e-9	4.380291080853439e-8	3.6630243332225493e-7	1.8151448901008437e-9	2.0066261966550617e-10	5.1229381188072836e-11	1.876745435765945e-11
-0.3818660171779821	2.436563457415469e-11	7.20793300994635e-11	3.3105021381372404e-10	5.022497868626847e-9	4.4045087332042024e-8	3.6068178289710835e-7	1.8247587731227616e-9	2.01427223810986e-10	5.1398042069142055e-11	1.8824143916757264e-11
-0.3817660171779821	2.439307507266158e-11	7.21375862769253e-11	3.3110134816239975e-10	5.011128938655067e-9	4.428929215134962e-8	3.5521141935876104e-7	1.8344289635361596e-9	2.021948687755025e-10	5.156726872536142e-11	1.8881005595141166e-11
-0.3816660171779821	2.4420547455954863e-11	7.219590599488255e-11	3.3115276165213107e-10	4.999815442435383e-9	4.4535547325441315e-8	3.4988593390123277e-7	1.8441558290321704e-9	2.0296556726530516e-10	5.17370630971759e-11	1.8938039918440387e-11
-0.3815660171779821	2.4448051756145973e-11	7.225428930060715e-11	3.3120445398269745e-10	4.988557022466018e-9	4.4783875212220256e-8	3.447001615034385e-7	1.8539397399865186e-9	2.0373933204231692e-10	5.190742713173668e-11	1.8995247413853865e-11
-0.3814660171779821	2.4475588005305496e-11	7.231273624121522e-11	3.3125642485415255e-10	4.977353324161855e-9	4.5034298473357706e-8	3.396491677933434e-7	1.8637810694814305e-9	2.0451617592438189e-10	5.207836278292391e-11	1.905262861015459e-11
-0.3813660171779821	2.4503156235462786e-11	7.237124686366932e-11	3.313086739668243e-10	4.9662039958256646e-9	4.528684007923587e-8	3.347282367330216e-7	1.8736801933277723e-9	2.0529611178552725e-10	5.22498720113693e-11	1.9110184037693973e-11
-0.3812660171779821	2.4530756478605463e-11	7.242982121477226e-11	3.313612010212996e-10	4.955108688619467e-9	4.554152331398196e-8	3.299328590664081e-7	1.8836374900872677e-9	2.0607915255621005e-10	5.242195678447773e-11	1.916791422840523e-11
-0.3811660171779821	2.455838876667919e-11	7.248845934116902e-11	3.314140057184239e-10	4.944067056536441e-9	4.5798371780601755e-8	3.2525872147612686e-7	1.893653341095122e-9	2.068653112235825e-10	5.25946190764508e-11	1.9225819715808515e-11
-0.38106601717798205	2.4586053131586853e-11	7.254716128934654e-11	3.3146708775929527e-10	4.933078756373069e-9	4.6057409406208674e-8	3.20701696399979e-7	1.9037281304826956e-9	2.0765460083174946e-10	5.2767860868309966e-11	1.928390103501501e-11
-0.38096601717798206	2.461374960518787e-11	7.260592710562837e-11	3.3152044684524817e-10	4.922143447701541e-9	4.631866044735206e-8	3.162578324615594e-7	1.913862245200386e-9	2.0844703448202148e-10	5.294168414791726e-11	1.9342158722730448e-11
-0.3808660171779821	2.464147821929822e-11	7.266475683617774e-11	3.315740826778586e-10	4.911260792842553e-9	4.6582149495451836e-8	3.119233454729135e-7	1.92405607504083e-9	2.0924262533318463e-10	5.311609091000069e-11	1.940059331726026e-11
-0.3807660171779821	2.4669239005690173e-11	7.272365052699455e-11	3.316279949589362e-10	4.900430456838507e-9	4.684790148233368e-8	3.0769460997044143e-7	1.9343100126622564e-9	2.1004138660176006e-10	5.3291083156176756e-11	1.9459205358513664e-11
-0.3806660171779821	2.4697031996090058e-11	7.278260822391239e-11	3.316821833905044e-10	4.8896521074267065e-9	4.7115941685872754e-8	3.035681512481584e-7	1.9446244536119636e-9	2.1084333156226448e-10	5.346666289497101e-11	1.95179953880072e-11
-0.3805660171779821	2.4724857222179755e-11	7.28416299726004e-11	3.31736647674808e-10	4.878925415013167e-9	4.738629573574601e-8	2.995406378550848e-7	1.9549997963501742e-9	2.1164847354747435e-10	5.364283214184379e-11	1.9576963948869828e-11
-0.3804660171779821	2.4752714715595426e-11	7.290071581855995e-11	3.3179138751429955e-10	4.86825005264666e-9	4.765898961929822e-8	2.956088745261205e-7	1.9654364422740093e-9	2.1245682594869782e-10	5.3819592919212177e-11	1.9636111585846882e-11
-0.38036601717798213	2.4780604507926417e-11	7.295986580712445e-11	3.3184640261163567e-10	4.857625695992944e-9	4.793404968751915e-8	2.917697955178876e-7	1.9759347957417107e-9	2.132684022160374e-10	5.399694725647364e-11	1.9695438845304205e-11
-0.3802660171779821	2.480852663071551e-11	7.301907998345753e-11	3.3190169266966896e-10	4.847052023309348e-9	4.821150266113945e-8	2.880204583232318e-7	1.986495264097074e-9	2.1408321585865915e-10	5.417489719002899e-11	1.975494627523292e-11
-0.3801660171779821	2.4836481115458086e-11	7.307835839255094e-11	3.3195725739144014e-10	4.836528715419701e-9	4.84913756368448e-8	2.843580377399264e-7	1.9971182576940847e-9	2.1490128044506088e-10	5.435344476330537e-11	1.9814634425253046e-11
-0.38006601717798205	2.4864467993601502e-11	7.31377010792253e-11	3.32013096480171e-10	4.826055455689404e-9	4.877369609361341e-8	2.807798202709019e-7	2.0078041899218793e-9	2.1572260960334702e-10	5.4532592026780976e-11	1.9874503846618375e-11
-0.37996601717798206	2.4892487296544646e-11	7.319710808812654e-11	3.320692096392579e-10	4.8156319300009235e-9	4.905849189917525e-8	2.772831988349398e-7	2.0185534772297796e-9	2.165472170214943e-10	5.471234103800556e-11	1.9934555092220255e-11
-0.3798660171779821	2.4920539055637668e-11	7.325657946372682e-11	3.321255965722692e-10	4.805257826729577e-9	4.9345791316604035e-8	2.738656677682911e-7	2.0293665391527502e-9	2.1737511644763517e-10	5.489269386162869e-11	1.999478871659257e-11
-0.3797660171779821	2.4948623302180812e-11	7.331611525032035e-11	3.321822569829337e-10	4.794932836719364e-9	4.9635623011033045e-8	2.705248180989994e-7	2.0402437983368814e-9	2.1820632169032152e-10	5.507365256941843e-11	2.005520527591549e-11
-0.3796660171779821	2.497674006742398e-11	7.337571549202564e-11	3.3223919057513e-10	4.784656653259337e-9	4.992801605650943e-8	2.672583330770732e-7	2.051185680565276e-9	2.190408466188074e-10	5.525521924028786e-11	2.0115805328019835e-11
-0.3795660171779821	2.500488938256725e-11	7.343538023278098e-11	3.3229639705289297e-10	4.774428972060128e-9	5.022299994298305e-8	2.640639839446963e-7	2.0621926147841187e-9	2.1987870516332727e-10	5.543739596031851e-11	2.0176589432392038e-11
-0.3794660171779821	2.5033071278758398e-11	7.34951095163454e-11	3.323538761203933e-10	4.764249491230704e-9	5.052060458343403e-8	2.6093962593189005e-7	2.0732650331289474e-9	2.2071991131536808e-10	5.5620184822783205e-11	2.0237558150177443e-11
-0.37936601717798213	2.5061285787094332e-11	7.355490338629505e-11	3.3241162748193443e-10	4.7541179112553915e-9	5.0820860321143745e-8	2.578831944639079e-7	2.0844033709512096e-9	2.2156447912795602e-10	5.580358792817021e-11	2.0298712044185552e-11
-0.3792660171779821	2.508953293861917e-11	7.361476188602437e-11	3.324696508419532e-10	4.744033934971268e-9	5.112379793711354e-8	2.5489270156768903e-7	2.0956080668451177e-9	2.224124227159358e-10	5.5987607384208586e-11	2.0360051678894175e-11
-0.3791660171779821	2.5117812764324066e-11	7.367468505874167e-11	3.325279459049991e-10	4.733997267545606e-9	5.142944865762762e-8	2.519662324654535e-7	2.10687956267457e-9	2.2326375625624766e-10	5.617224530588946e-11	2.0421577620453047e-11
-0.37906601717798205	2.5146125295146557e-11	7.37346729474728e-11	3.3258651237573954e-10	4.724007616453754e-9	5.173784416197509e-8	2.4910194234436043e-7	2.1182183036005927e-9	2.241184939882211e-10	5.635750381549236e-11	2.048329043668935e-11
-0.37896601717798206	2.517447056197039e-11	7.37947255950523e-11	3.326453499589474e-10	4.714064691457217e-9	5.2049016590323264e-8	2.462980532919157e-7	2.1296247381087975e-9	2.249766502138514e-10	5.654338504260835e-11	2.0545190697111306e-11
-0.3788660171779821	2.5202848595624422e-11	7.385484304413025e-11	3.3270445835949846e-10	4.704168204581871e-9	5.23629985517539e-8	2.435528513874159e-7	2.141099318037243e-9	2.258382392980926e-10	5.672989112416503e-11	2.0607278972912688e-11
-0.3787660171779821	2.5231259426882523e-11	7.391502533716412e-11	3.3276383728235227e-10	4.694317870096507e-9	5.267982313246036e-8	2.408646839404071e-7	2.1526424986044442e-9	2.267032756691393e-10	5.691702420444901e-11	2.0669555836977342e-11
-0.3786660171779821	2.5259703086462855e-11	7.397527251642116e-11	3.328234864325661e-10	4.684513404491743e-9	5.299952390411595e-8	2.3823195686773288e-7	2.164254738437808e-9	2.275717738187229e-10	5.710478643513299e-11	2.0732021863883692e-11
-0.3785660171779821	2.528817960502617e-11	7.403558462397513e-11	3.3288340551526436e-10	4.674754526458795e-9	5.332213493240805e-8	2.3565313220121067e-7	2.1759364996020967e-9	2.2844374830239356e-10	5.729317997529695e-11	2.0794677629908485e-11
-0.3784660171779821	2.5316689013177683e-11	7.409596170170733e-11	3.3294359423565345e-10	4.6650409568689745e-9	5.364769078575419e-8	2.3312672571859353e-7	2.1876882476284225e-9	2.2931921373982217e-10	5.748220699145548e-11	2.085752371303212e-11
-0.37836601717798213	2.5345231341463764e-11	7.41564037913017e-11	3.3300405229899635e-10	4.655372418752947e-9	5.3976226544191046e-8	2.3065130469081306e-7	2.199510451543284e-9	2.3019818481508305e-10	5.7671869657580346e-11	2.0920560692942202e-11
-0.3782660171779821	2.5373806620373057e-11	7.42169109342464e-11	3.3306477941061637e-10	4.645748637280516e-9	5.430777780845274e-8	2.2822548573909277e-7	2.211403583898051e-9	2.3108067627695723e-10	5.786217015512609e-11	2.0983789151038467e-11
-0.3781660171779821	2.540241488033564e-11	7.427748317183014e-11	3.331257752758888e-10	4.63616933974059e-9	5.464238070923284e-8	2.2584793279574567e-7	2.2233681207985873e-9	2.319667029392236e-10	5.8053110673054377e-11	2.1047209670437084e-11
-0.37806601717798205	2.543105615172165e-11	7.433812054514254e-11	3.33187039600232e-10	4.626634255521181e-9	5.498007191664164e-8	2.2351735516302313e-7	2.2354045419352663e-9	2.3285627968095833e-10	5.824469340785851e-11	2.111082283597478e-11
-0.37796601717798206	2.5459730464841604e-11	7.439882309507223e-11	3.332485720891034e-10	4.61714311608995e-9	5.5320888649859606e-8	2.2123250566461205e-7	2.247513330613214e-9	2.337494214468339e-10	5.843692056358894e-11	2.1174629234214022e-11
-0.37786601717798207	2.5488437849945036e-11	7.445959086230331e-11	3.333103724479858e-10	4.607695654974547e-9	5.566486868699137e-8	2.1899217888473787e-7	2.259694973782807e-9	2.346461432474176e-10	5.862979435187722e-11	2.1238629453446323e-11
-0.3777660171779821	2.5517178337220206e-11	7.452042388731769e-11	3.33372440382386e-10	4.598291607743555e-9	5.601205037512858e-8	2.1679520949019326e-7	2.271949962070525e-9	2.355464601594731e-10	5.882331699196149e-11	2.1302824083697694e-11
-0.3776660171779821	2.5545951956794215e-11	7.458132221038924e-11	3.3343477559782564e-10	4.588930711987446e-9	5.63624726406226e-8	2.1464047063080236e-7	2.2842787898100616e-9	2.364503873262674e-10	5.901749071071145e-11	2.136721371673248e-11
-0.3775660171779821	2.557475873873082e-11	7.464228587158744e-11	3.334973777998445e-10	4.579612707299771e-9	5.6716174999575176e-8	2.125268724141793e-7	2.296681955073755e-9	2.3735793995787264e-10	5.92123177426536e-11	2.1431798946058462e-11
-0.3774660171779821	2.5603598713030473e-11	7.47033149107703e-11	3.3356024669396424e-10	4.570337335258446e-9	5.707319756854763e-8	2.1045336045081753e-7	2.3091599597041888e-9	2.3826913333146624e-10	5.940780032999503e-11	2.1496580366929907e-11
-0.3773660171779821	2.563247190963086e-11	7.476440936758684e-11	3.336233819857204e-10	4.5611043394076136e-9	5.743358107550384e-8	2.0841891446587303e-7	2.3217133093463775e-9	2.3918398279165086e-10	5.960394072265172e-11	2.156155857635406e-11
-0.3772660171779821	2.5661378358404528e-11	7.482556928147418e-11	3.336867833806248e-10	4.551913465239106e-9	5.779736687097831e-8	2.0642254697409585e-7	2.334342513479892e-9	2.40102503750751e-10	5.980074117826927e-11	2.1626734173093607e-11
-0.3771660171779821	2.5690318089158525e-11	7.4886794691655e-11	3.3375045058416875e-10	4.542764460174713e-9	5.8164596939487787e-8	2.0446330201470288e-7	2.3470480854515597e-9	2.4102471168912685e-10	5.999820396225217e-11	2.1692107757672512e-11
-0.37706601717798205	2.571929113163555e-11	7.49480856371398e-11	3.3381438330182643e-10	4.5336570735483135e-9	5.853531391118755e-8	2.0254025394304808e-7	2.3598305425084674e-9	2.419506221554953e-10	6.019633134778891e-11	2.1757679932380098e-11
-0.37696601717798206	2.5748297515510584e-11	7.500944215671853e-11	3.3387858123902574e-10	4.5245910565880935e-9	5.890956107377138e-8	2.0065250627622758e-7	2.372690405831032e-9	2.428802507672245e-10	6.039512561587366e-11	2.1823451301274948e-11
-0.37686601717798207	2.577733727039239e-11	7.507086428896757e-11	3.3394304410116063e-10	4.515566162399326e-9	5.928738238463789e-8	1.9879919058986774e-7	2.3856282005667027e-9	2.4381361321066563e-10	6.059458905533665e-11	2.1889422470190518e-11
-0.3767660171779821	2.5806410425821637e-11	7.51323520722402e-11	3.34007771593574e-10	4.506582145946964e-9	5.966882248331011e-8	1.9697946546349293e-7	2.3986444558637606e-9	2.4475072524145876e-10	6.079472396286625e-11	2.1955594046738206e-11
-0.3766660171779821	2.5835517011270964e-11	7.519390554467101e-11	3.3407276342155506e-10	4.497638764038762e-9	6.005392670413224e-8	1.9519251547207116e-7	2.411739704905579e-9	2.456916026848572e-10	6.0995532643038e-11	2.2021966640313568e-11
-0.3765660171779821	2.5864657056144104e-11	7.525552474417051e-11	3.34138019290329e-10	4.488735775308177e-9	6.044274108923437e-8	1.93437550221396e-7	2.4249144849450633e-9	2.4663626143603877e-10	6.119701740833609e-11	2.2088540862098968e-11
-0.3764660171779821	2.589383058977463e-11	7.531720970842546e-11	3.34203538905049e-10	4.479872940197858e-9	6.083531240178743e-8	1.9171380342517567e-7	2.4381693373396114e-9	2.4758471746043286e-10	6.139918057918297e-11	2.2155317325069617e-11
-0.3763660171779821	2.5923037641426228e-11	7.537896047489651e-11	3.342693219707914e-10	4.471050020943001e-9	6.123168813954311e-8	1.9002053202173725e-7	2.45150480758621e-9	2.4853698679403834e-10	6.16020244839629e-11	2.222229664399687e-11
-0.3762660171779821	2.595227824029122e-11	7.544077708081742e-11	3.343353681925524e-10	4.462266781555093e-9	6.163191654867276e-8	1.8835701532843702e-7	2.464921445357061e-9	2.4949308554375004e-10	6.180555145904931e-11	2.2289479435453754e-11
-0.3761660171779821	2.598155241549088e-11	7.550265956319131e-11	3.344016772752313e-10	4.453522987805728e-9	6.20360466379105e-8	1.8672255423192955e-7	2.4784198045353636e-9	2.504530298876807e-10	6.200976384883026e-11	2.2356866317818835e-11
-0.37606601717798205	2.6010860196073378e-11	7.556460795879165e-11	3.3446824892362734e-10	4.444818407210505e-9	6.244412819300838e-8	1.851164704125601e-7	2.4920004432515775e-9	2.51416836075489e-10	6.221466400573419e-11	2.2424457911280753e-11
-0.37596601717798206	2.604020161101423e-11	7.562662230416017e-11	3.345350828424401e-10	4.4361528090133925e-9	6.285621179151149e-8	1.8353810560126567e-7	2.505663923920001e-9	2.523845204287102e-10	6.242025429025639e-11	2.2492254837843116e-11
-0.37586601717798207	2.6069576689215214e-11	7.568870263560407e-11	3.3460217873625244e-10	4.427525964170907e-9	6.327234881786303e-8	1.8198682086739438e-7	2.5194108132756673e-9	2.5335609934108115e-10	6.262653707098587e-11	2.2560257721329024e-11
-0.3757660171779821	2.6098985459503245e-11	7.57508489891936e-11	3.346695363095201e-10	4.418937645336598e-9	6.369259147884114e-8	1.8046199593600746e-7	2.5332416824115693e-9	2.5433158927886977e-10	6.283351472463009e-11	2.2628467187384543e-11
-0.3756660171779821	2.612842795063045e-11	7.581306140076369e-11	3.347371552665809e-10	4.410387626845908e-9	6.411699281934942e-8	1.789630285332754e-7	2.5471571068164116e-9	2.553110067812183e-10	6.30411896360434e-11	2.2696883863485172e-11
-0.3755660171779821	2.615790419127323e-11	7.587533990590837e-11	3.3480503531162744e-10	4.401875684700756e-9	6.45456067385507e-8	1.7748933375861734e-7	2.561157666412479e-9	2.5629436846046393e-10	6.324956419825114e-11	2.2765508378938432e-11
-0.3754660171779821	2.618741421003097e-11	7.593768453998288e-11	3.3487317614871743e-10	4.3934015965547355e-9	6.497848800637399e-8	1.760403434823782e-7	2.575243945594098e-9	2.572816910024851e-10	6.345864081247839e-11	2.283434136488978e-11
-0.3753660171779821	2.6216958035426048e-11	7.600009533809838e-11	3.349415774817506e-10	4.3849651416980925e-9	6.541569228038601e-8	1.746155057678383e-7	2.5894165332662992e-9	2.582729911670318e-10	6.366842188817478e-11	2.2903383454326254e-11
-0.3752660171779821	2.624653569590311e-11	7.606257233512312e-11	3.35010239014475e-10	4.376566101043144e-9	6.58572761230508e-8	1.732142843164315e-7	2.603676022884003e-9	2.592682857880695e-10	6.387890984304237e-11	2.297263528208182e-11
-0.3751660171779821	2.627614721982744e-11	7.612511556567836e-11	3.350791604504706e-10	4.368204257109674e-9	6.630329701937655e-8	1.718361579351337e-7	2.6180230124914196e-9	2.6026759177411546e-10	6.40901071030614e-11	2.3042097484840976e-11
-0.37506601717798205	2.6305792635485323e-11	7.618772506414007e-11	3.3514834149314613e-10	4.3598793940105575e-9	6.675381339496838e-8	1.7048062002497723e-7	2.632458104762025e-9	2.6127092610858363e-10	6.430201610251795e-11	2.3111770701144413e-11
-0.37496601717798206	2.6335471971082625e-11	7.625040086463185e-11	3.352177818457278e-10	4.351591297437486e-9	6.720888463448987e-8	1.6914717808977388e-7	2.646981907038731e-9	2.6227830585012556e-10	6.451463928402912e-11	2.3181655571392363e-11
-0.37486601717798207	2.636518525474454e-11	7.631314300102877e-11	3.3528748121125446e-10	4.343339754646903e-9	6.766857110055333e-8	1.6783535326409834e-7	2.661595031374615e-9	2.6328974813297917e-10	6.472797909857267e-11	2.32517527378502e-11
-0.3747660171779821	2.639493251451472e-11	7.637595150695326e-11	3.3535743929257755e-10	4.335124554446116e-9	6.813293415304038e-8	1.6654467985971156e-7	2.6762980945739634e-9	2.6430527016731797e-10	6.494203800551226e-11	2.3322062844652953e-11
-0.3746660171779821	2.6424713778353864e-11	7.643882641577037e-11	3.354276557923334e-10	4.326945487179277e-9	6.860203616886676e-8	1.6527470492955377e-7	2.6910917182336256e-9	2.6532488923958505e-10	6.515681847262318e-11	2.3392586537808477e-11
-0.3745660171779821	2.6454529074140076e-11	7.650176776059262e-11	3.354981304129581e-10	4.3188023447139796e-9	6.907594056221407e-8	1.640249878485922e-7	2.705976528785018e-9	2.663486227128623e-10	6.537232297612274e-11	2.346332446520413e-11
-0.3744660171779821	2.6484378429667155e-11	7.656477557427177e-11	3.355688628566672e-10	4.310694920427593e-9	6.955471180522058e-8	1.627950999107216e-7	2.7209531575362932e-9	2.673764880272105e-10	6.558855400069501e-11	2.3534277276609622e-11
-0.3743660171779821	2.6514261872644926e-11	7.662784988940179e-11	3.356398528254521e-10	4.302623009193916e-9	7.003841544916143e-8	1.6158462394105494e-7	2.7360222407150665e-9	2.68408502700027e-10	6.580551403951913e-11	2.3605445623682702e-11
-0.3742660171779821	2.6544179430696716e-11	7.669099073831337e-11	3.3571110002106835e-10	4.294586407369875e-9	7.052711814612208e-8	1.6039315392291558e-7	2.7511844195114843e-9	2.694446843263958e-10	6.602320559429517e-11	2.367683015997288e-11
-0.3741660171779821	2.6574131131360697e-11	7.67541981530747e-11	3.357826041450345e-10	4.2865849127825475e-9	7.102088767117955e-8	1.5922029463891264e-7	2.7664403401217363e-9	2.704850505794503e-10	6.624163117527383e-11	2.3748431540926736e-11
-0.3740660171779821	2.6604117002087667e-11	7.681747216548834e-11	3.3585436489862197e-10	4.278618324716045e-9	7.151979294510935e-8	1.5806566132546693e-7	2.7817906537920726e-9	2.7152961921072867e-10	6.646079330128208e-11	2.3820250423892017e-11
-0.37396601717798206	2.6634137070240752e-11	7.688081280708969e-11	3.359263819828446e-10	4.270686443898751e-9	7.202390405762367e-8	1.569288793402408e-7	2.7972360168631237e-9	2.7257840805053434e-10	6.668069449975128e-11	2.3892287468122543e-11
-0.37386601717798207	2.6664191363094278e-11	7.694422010914637e-11	3.359986550984543e-10	4.262789072490654e-9	7.253329229116574e-8	1.5580958384190632e-7	2.812777090814752e-9	2.736314350082977e-10	6.690133730674499e-11	2.3964543334782595e-11
-0.3737660171779821	2.6694279907833852e-11	7.700769410265367e-11	3.360711839459319e-10	4.2549260140706395e-9	7.304803014526563e-8	1.547074194817268e-7	2.8284145423112883e-9	2.7468871807293774e-10	6.712272426698616e-11	2.4037018686951607e-11
-0.3736660171779821	2.6724402731554576e-11	7.707123481833491e-11	3.3614396822547957e-10	4.247097073624154e-9	7.35681913614812e-8	1.5362204010646927e-7	2.844149043247261e-9	2.7575027531323064e-10	6.734485793388527e-11	2.4109714189628523e-11
-0.3735660171779821	2.675455986126079e-11	7.713484228663932e-11	3.362170076370181e-10	4.239302057530854e-9	7.40938509489332e-8	1.5255310847216287e-7	2.859981270793574e-9	2.7681612487817464e-10	6.756774086956803e-11	2.41826305097372e-11
-0.3734660171779821	2.678475132386536e-11	7.719851653773961e-11	3.362903018801657e-10	4.231540773552364e-9	7.462508521045571e-8	1.515002959682472e-7	2.8759119074440465e-9	2.778862849973559e-10	6.779137564490297e-11	2.4255768316129575e-11
-0.3733660171779821	2.6814977146188495e-11	7.726225760152964e-11	3.363638506542484e-10	4.223813030820276e-9	7.516197176937647e-8	1.50463282351695e-7	2.8919416410626087e-9	2.789607739813252e-10	6.801576483952968e-11	2.4329128279591983e-11
-0.3732660171779821	2.6845237354957192e-11	7.732606550762405e-11	3.3643765365827735e-10	4.216118639824118e-9	7.570458959694585e-8	1.494417554906844e-7	2.908071164930743e-9	2.80039610221962e-10	6.824091104188648e-11	2.4402711072848228e-11
-0.3731660171779821	2.6875531976804134e-11	7.738994028535515e-11	3.365117105909521e-10	4.208457412399629e-9	7.625301904042877e-8	1.4843541111743696e-7	2.9243011777955523e-9	2.811228121928552e-10	6.846681684923923e-11	2.4476517370565232e-11
-0.3730660171779821	2.690586103826765e-11	7.745388196377071e-11	3.3658602115063866e-10	4.200829161716923e-9	7.680734185188634e-8	1.4744395258984226e-7	2.9406323839182523e-9	2.822103984496734e-10	6.869348486770868e-11	2.4550547849357074e-11
-0.37296601717798206	2.6936224565789753e-11	7.751789057163281e-11	3.3666058503537947e-10	4.193233702268964e-9	7.736764121765526e-8	1.4646709066151414e-7	2.9570654931231238e-9	2.833023876305424e-10	6.892091771229814e-11	2.462480318778981e-11
-0.37286601717798207	2.6966622585716388e-11	7.758196613741623e-11	3.36735401942873e-10	4.185670849860146e-9	7.793400178855458e-8	1.4550454325995284e-7	2.9736012208470307e-9	2.8439879845643026e-10	6.914911800692369e-11	2.4699284066386343e-11
-0.3727660171779821	2.6997055124295626e-11	7.764610868930531e-11	3.368104715704701e-10	4.178140421594819e-9	7.850650971083286e-8	1.4455603527245522e-7	2.990240288189304e-9	2.85499649731518e-10	6.937808838444094e-11	2.4773991167630376e-11
-0.3726660171779821	2.7027522207677946e-11	7.771031825519417e-11	3.368857936151683e-10	4.170642235866157e-9	7.908525265788391e-8	1.4362129833949383e-7	3.0069834219622997e-9	2.866049603435932e-10	6.960783148667418e-11	2.4848925175971925e-11
-0.3725660171779821	2.705802386191434e-11	7.777459486268054e-11	3.369613677735952e-10	4.163176112344892e-9	7.967031986274181e-8	1.4270007065525573e-7	3.0238313547422342e-9	2.87714749264423e-10	6.983834996444381e-11	2.4924086777830852e-11
-0.3724660171779821	2.7088560112956045e-11	7.783893853906808e-11	3.3703719374201015e-10	4.15574187196842e-9	8.026180215139191e-8	1.417920967750596e-7	3.0407848249207447e-9	2.888290355501468e-10	7.006964647759586e-11	2.49994766616025e-11
-0.3723660171779821	2.7119130986653342e-11	7.790334931136285e-11	3.371132712162977e-10	4.148339336929844e-9	8.085979197690857e-8	1.4089712742937564e-7	3.057844576756878e-9	2.8994783834166537e-10	7.030172369503068e-11	2.507509551766191e-11
-0.3722660171779821	2.7149736508755294e-11	7.796782720627108e-11	3.371895998919463e-10	4.140968330667146e-9	8.14643834544493e-8	1.4001491934419655e-7	3.075011360429557e-9	2.910711768650243e-10	7.053458429473144e-11	2.5150944038367936e-11
-0.3721660171779821	2.718037670490796e-11	7.803237225019688e-11	3.372661794640552e-10	4.133628677852538e-9	8.207567239712822e-8	1.3914523506751549e-7	3.0922859320906073e-9	2.9219907043180925e-10	7.07682309637913e-11	2.5227022918069005e-11
-0.3720660171779821	2.721105160065477e-11	7.809698446924077e-11	3.373430096273169e-10	4.126320204381861e-9	8.269375635279689e-8	1.382878428016543e-7	3.1096690539184023e-9	2.9333153843954057e-10	7.100266639844533e-11	2.53033328531066e-11
-0.37196601717798206	2.724176122143436e-11	7.816166388919668e-11	3.3742009007601366e-10	4.119042737364049e-9	8.33187346417529e-8	1.3744251624124635e-7	3.127161494171885e-9	2.94468600372065e-10	7.12378933040969e-11	2.5379874541820525e-11
-0.37186601717798207	2.7272505592580664e-11	7.822641053555294e-11	3.374974205040097e-10	4.1117961051108796e-9	8.395070839540923e-8	1.3660903441663316e-7	3.144764027245296e-9	2.956102757999552e-10	7.147391439534735e-11	2.545664868455355e-11
-0.3717660171779821	2.7303284739321273e-11	7.829122443348465e-11	3.375750006047354e-10	4.104580137126522e-9	8.458978059594818e-8	1.357871815424699e-7	3.1624774337232747e-9	2.9675658438090355e-10	7.171073239602429e-11	2.5533655983655465e-11
-0.3716660171779821	2.733409868677756e-11	7.835610560785938e-11	3.3765283007119736e-10	4.097394664097575e-9	8.523605611699494e-8	1.3497674687136726e-7	3.180302500436792e-9	2.9790754586013294e-10	7.194835003921345e-11	2.561089714348875e-11
-0.3715660171779821	2.7364947459962545e-11	7.842105408322519e-11	3.3773090859594725e-10	4.090239517882794e-9	8.588964176532657e-8	1.341775245523354e-7	3.1982400205192754e-9	2.99063180070788e-10	7.218677006728376e-11	2.5688372870431836e-11
-0.3714660171779821	2.739583108378082e-11	7.84860698838188e-11	3.37809235871091e-10	4.083114531503251e-9	8.655064632366702e-8	1.3338931349389173e-7	3.216290793463656e-9	3.002235069343461e-10	7.24259952319198e-11	2.5766083872885123e-11
-0.3713660171779821	2.7426749583027605e-11	7.855115303355553e-11	3.378878115882723e-10	4.076019539132385e-9	8.721918059458159e-8	1.3261191723163451e-7	3.234455625179755e-9	3.013885464610187e-10	7.266602829414885e-11	2.584403086127433e-11
-0.3712660171779821	2.7457702982387696e-11	7.861630355603297e-11	3.379666354386701e-10	4.068954376086301e-9	8.789535744551762e-8	1.3184514380011681e-7	3.25273532805243e-9	3.0255831875016876e-10	7.290687202437252e-11	2.5922214548056232e-11
-0.3711660171779821	2.7488691306434212e-11	7.868152147452185e-11	3.380457071129797e-10	4.061918878813985e-9	8.857929185501168e-8	1.3108880560887018e-7	3.271130721000059e-9	3.0373284399070426e-10	7.314852920239318e-11	2.6000635647722424e-11
-0.3710660171779821	2.7519714579628463e-11	7.874680681197412e-11	3.381250263014216e-10	4.054912884887867e-9	8.927110096011711e-8	1.3034271932242138e-7	3.2896426295340055e-9	3.0491214246151135e-10	7.339100261744689e-11	2.6079294876804856e-11
-0.37096601717798205	2.7550772826318258e-11	7.881215959100962e-11	3.382045926937157e-10	4.04793623299413e-9	8.99709041050648e-8	1.2960670574414374e-7	3.308271885818262e-9	3.0609623453184833e-10	7.363429506822999e-11	2.615819295387923e-11
-0.37086601717798207	2.758186607073737e-11	7.887757983392235e-11	3.382844059790882e-10	4.040988762923513e-9	9.067882289121412e-8	1.2888058970383014e-7	3.32701932873002e-9	3.0728514066177354e-10	7.387840936292968e-11	2.623733059957066e-11
-0.3707660171779821	2.761299433700419e-11	7.894306756267324e-11	3.383644658462462e-10	4.034070315561831e-9	9.139498122832508e-8	1.2816419994881647e-7	3.3458858039206816e-9	3.084788814025553e-10	7.412334831925445e-11	2.631670853655785e-11
-0.3706660171779821	2.7644157649122186e-11	7.900862279889184e-11	3.384447719833916e-10	4.027180732880943e-9	9.211950538719255e-8	1.274573690385621e-7	3.3648721638776613e-9	3.096774773971042e-10	7.436911476446348e-11	2.6396327489578394e-11
-0.3705660171779821	2.767535603097693e-11	7.907424556387109e-11	3.3852532407819135e-10	4.020319857929433e-9	9.285252405367724e-8	1.2675993324253383e-7	3.383979267986555e-9	3.108809493803773e-10	7.461571153539549e-11	2.6476188185431943e-11
-0.3704660171779821	2.770658950633602e-11	7.913993587856464e-11	3.386061218177811e-10	4.013487534823666e-9	9.35941683841918e-8	1.260717324412909e-7	3.40320798259421e-9	3.1208931817981297e-10	7.486314147849928e-11	2.6556291352986076e-11
-0.3703660171779821	2.7737858098849315e-11	7.920569376358868e-11	3.3868716488875696e-10	4.006683608738916e-9	9.434457206267385e-8	1.2539261003065717e-7	3.4225591810723605e-9	3.133026047157561e-10	7.511140744986483e-11	2.6636637723181067e-11
-0.3702660171779821	2.77691618320456e-11	7.92715192392166e-11	3.387684529771602e-10	3.999907925900335e-9	9.51038713590929e-8	1.2472241282885777e-7	3.4420337438818205e-9	3.145208300018808e-10	7.536051231525065e-11	2.6717228029033314e-11
-0.3701660171779821	2.7800500729333613e-11	7.933741232537544e-11	3.388499857684715e-10	3.9931603335742755e-9	9.587220518954099e-8	1.2406099098653023e-7	3.4616325586373717e-9	3.157440151456192e-10	7.561045895011577e-11	2.6798063005640833e-11
-0.3700660171779821	2.7831874814000516e-11	7.940337304164823e-11	3.3893176294761217e-10	3.986440680059626e-9	9.66497151779648e-8	1.2340819789949755e-7	3.4813565201735275e-9	3.169721813485996e-10	7.586125023964962e-11	2.687914339018798e-11
-0.36996601717798205	2.786328410921003e-11	7.946940140726616e-11	3.390137841989169e-10	3.97974881467911e-9	9.743654571956904e-8	1.227638901242131e-7	3.501206530610624e-9	3.182053499070753e-10	7.611288907880215e-11	2.6960469921949302e-11
-0.36986601717798206	2.789472863800323e-11	7.953549744111082e-11	3.390960492061422e-10	3.973084587770862e-9	9.823284404596531e-8	1.2212792729578117e-7	3.5211834994218867e-9	3.1944354221235843e-10	7.636537837231307e-11	2.70420433422952e-11
-0.3697660171779821	2.7926208423295535e-11	7.960166116171055e-11	3.39178557652452e-10	3.96644785067989e-9	9.903876029210786e-8	1.2150017204846247e-7	3.54128834350101e-9	3.206867797512605e-10	7.66187210347443e-11	2.712386439469552e-11
-0.3696660171779821	2.7957723487877255e-11	7.966789258723655e-11	3.3926130922040535e-10	3.95983845574979e-9	9.985444756508042e-8	1.208804899385808e-7	3.561521987230548e-9	3.219350841065324e-10	7.687291999050793e-11	2.7205933824724972e-11
-0.3695660171779821	2.798927385441175e-11	7.973419173550226e-11	3.393443035919528e-10	3.953256256314403e-9	1.0068006201478223e-7	1.202687493697492e-7	3.581885362550924e-9	3.231884769573032e-10	7.71279781738983e-11	2.7288252380067115e-11
-0.3694660171779821	2.8020859545434998e-11	7.980055862396014e-11	3.3942754044842194e-10	3.946701106689636e-9	1.0151576290658688e-7	1.1966482152032643e-7	3.6023794090301975e-9	3.2444698007951955e-10	7.738389852912134e-11	2.7370820810519108e-11
-0.3693660171779821	2.8052480583354296e-11	7.986699326970026e-11	3.39511019470521e-10	3.940172862165388e-9	1.0236171269603094e-7	1.190685802730496e-7	3.623005073934638e-9	3.2571061534640546e-10	7.764068401032683e-11	2.7453639867997e-11
-0.3692660171779821	2.8084136990447067e-11	7.993349568944763e-11	3.395947403383157e-10	3.933671378997417e-9	1.032180771055887e-7	1.1847990214673627e-7	3.643763312299853e-9	3.2697940472889484e-10	7.789833758163759e-11	2.7536710306539538e-11
-0.3691660171779821	2.8115828788859985e-11	8.000006589955903e-11	3.3967870273122957e-10	3.927196514399436e-9	1.0408502520361541e-7	1.1789866623001793e-7	3.664655087002745e-9	3.2825337029608826e-10	7.815686221717968e-11	2.762003288231262e-11
-0.3690660171779821	2.8147556000607954e-11	8.006670391601947e-11	3.39762906328029e-10	3.920748126535156e-9	1.0496272948552025e-7	1.1732475411701519e-7	3.6856813688343074e-9	3.295325342157013e-10	7.841626090111465e-11	2.7703608353614627e-11
-0.36896601717798205	2.817931864757322e-11	8.013340975444553e-11	3.398473508068257e-10	3.914326074510553e-9	1.0585136595724325e-7	1.1675804984489952e-7	3.706843136573093e-9	3.308169187545271e-10	7.867653662767053e-11	2.778743748088091e-11
-0.36886601717798206	2.821111675150448e-11	8.020018343007562e-11	3.399320358450538e-10	3.9079302183660634e-9	1.0675111422110397e-7	1.1619843983327468e-7	3.72814137705934e-9	3.3210654627887806e-10	7.893769240117015e-11	2.7871521026687482e-11
-0.3687660171779821	2.824295033401482e-11	8.026702495777104e-11	3.4001696111946854e-10	3.901560419068899e-9	1.0766215756411794e-7	1.1564581282531666e-7	3.749577085270109e-9	3.334014392550564e-10	7.919973123606497e-11	2.795585975575689e-11
-0.3686660171779821	2.8274819416582076e-11	8.033393435201456e-11	3.4010212630614186e-10	3.89521653850554e-9	1.085846830488412e-7	1.1510005983061844e-7	3.771151264395066e-9	3.347016202498102e-10	7.946265615696562e-11	2.8040454434962024e-11
-0.3685660171779821	2.8306724020546814e-11	8.040091162690577e-11	3.401875310804402e-10	3.8888984394740655e-9	1.0951888160683429e-7	1.1456107406967404e-7	3.792864925912973e-9	3.3600711193079057e-10	7.972647019866964e-11	2.8125305833330434e-11
-0.3684660171779821	2.833866416711211e-11	8.046795679616152e-11	3.402731751170316e-10	3.88260598567686e-9	1.1046494813484083e-7	1.1402875091996384e-7	3.814719089669271e-9	3.373179370670278e-10	7.9991176406199e-11	2.8210414722050195e-11
-0.3683660171779821	2.837063987734064e-11	8.053506987310744e-11	3.40359058089863e-10	3.876339041713077e-9	1.1142308159375312e-7	1.1350298786356508e-7	3.836714783954072e-9	3.386341185293817e-10	8.025677783482369e-11	2.8295781874472353e-11
-0.3682660171779821	2.8402651172156e-11	8.060225087068379e-11	3.404451796721621e-10	3.870097473071452e-9	1.1239348511047741e-7	1.1298368443626688e-7	3.858853045581441e-9	3.3995567929102977e-10	8.052327755009983e-11	2.838140806611816e-11
-0.3681660171779821	2.8434698072340534e-11	8.066949980143588e-11	3.405315395364186e-10	3.863881146122954e-9	1.1337636608277362e-7	1.124707421781122e-7	3.881134919968973e-9	3.4128264242791743e-10	8.07906786278956e-11	2.846729407468087e-11
-0.3680660171779821	2.8466780598533233e-11	8.073681667751488e-11	3.406181373543853e-10	3.8576899281136705e-9	1.1437193628719599e-7	1.1196406458534143e-7	3.903561461218776e-9	3.426150311192474e-10	8.105898415442637e-11	2.8553440680032752e-11
-0.36796601717798205	2.849889877123091e-11	8.080420151067569e-11	3.4070497279706035e-10	3.851523687157697e-9	1.1538041199021591e-7	1.1146355706368268e-7	3.926133732198904e-9	3.439528686479496e-10	8.13281972262845e-11	2.863984866422806e-11
-0.36786601717798206	2.8531052610784882e-11	8.08716543122723e-11	3.407920455346862e-10	3.845382292230053e-9	1.1640201406264645e-7	1.1096912688294897e-7	3.9488528046257575e-9	3.4529617840115555e-10	8.159832095047057e-11	2.8726518811507957e-11
-0.3677660171779821	2.8563242137401114e-11	8.093917509325672e-11	3.408793552367292e-10	3.839265613159713e-9	1.1743696809747655e-7	1.1048068313289667e-7	3.971719759147418e-9	3.4664498387067816e-10	8.186935844442529e-11	2.8813451908305356e-11
-0.3676660171779821	2.8595467371139055e-11	8.100676386417651e-11	3.409669015718849e-10	3.83317352062273e-9	1.1848550453124139e-7	1.0999813668031288e-7	3.99473568542785e-9	3.479993086535022e-10	8.214131283606185e-11	2.890064874324934e-11
-0.3675660171779821	2.8627728331909325e-11	8.107442063516979e-11	3.4105468420805533e-10	3.827105886135319e-9	1.1954785876903108e-7	1.095214001272809e-7	4.017901682231895e-9	3.493591764522551e-10	8.241418726379602e-11	2.898811010716952e-11
-0.3674660171779821	2.866002503947495e-11	8.114214541596806e-11	3.411427028123557e-10	3.821062582047203e-9	1.206242713132879e-7	1.0905038777060059e-7	4.041218857511381e-9	3.50724611075708e-10	8.268798487657967e-11	2.9075836793100934e-11
-0.3673660171779821	2.869235751344721e-11	8.120993821588552e-11	3.41230957051081e-10	3.815043481534661e-9	1.2171498789649404e-7	1.0858501556231378e-7	4.06468832849181e-9	3.520956364392468e-10	8.296270883393073e-11	2.91638295962878e-11
-0.36726601717798213	2.8724725773287717e-11	8.127779904382489e-11	3.413194465897249e-10	3.809048458594142e-9	1.2282025961791906e-7	1.0812520107131277e-7	4.088311221760396e-9	3.534722765653804e-10	8.323836230596665e-11	2.925208931418911e-11
-0.3671660171779821	2.8757129838304107e-11	8.134572790826836e-11	3.4140817109295114e-10	3.8030773880354355e-9	1.2394034308453525e-7	1.0767086344598558e-7	4.1120886733546505e-9	3.5485455558422375e-10	8.351494847343504e-11	2.9340616746482273e-11
-0.3670660171779821	2.8789569727651564e-11	8.141372481727915e-11	3.4149713022459127e-10	3.797130145475328e-9	1.250755005562731e-7	1.0722192337787967e-7	4.13602182885215e-9	3.5624249773399395e-10	8.379247052774614e-11	2.942941269506824e-11
-0.36696601717798205	2.882204546032939e-11	8.148178977849446e-11	3.4158632364762905e-10	3.791206607330886e-9	1.2622600009575587e-7	1.0677830306633364e-7	4.1601118434611304e-9	3.57636127361507e-10	8.407093167100461e-11	2.9518477964075015e-11
-0.36686601717798206	2.8854557055182605e-11	8.154992279912953e-11	3.4167575102420696e-10	3.785306650813382e-9	1.2739211572267652e-7	1.0633992618407647e-7	4.184359882112305e-9	3.590354689226895e-10	8.435033511604295e-11	2.960781335986396e-11
-0.3667660171779821	2.888710453089708e-11	8.161812388596645e-11	3.417654120155966e-10	3.779430153921554e-9	1.2857412757297788e-7	1.0590671784372312e-7	4.208767119551195e-9	3.604405469830599e-10	8.463068408645127e-11	2.9697419691032184e-11
-0.3666660171779821	2.8919687906002106e-11	8.168639304535865e-11	3.418553062822056e-10	3.773576995435603e-9	1.2977232206301833e-7	1.054786045651859e-7	4.233334740431956e-9	3.6185138621825254e-10	8.491198181661142e-11	2.9787297768418476e-11
-0.3665660171779821	2.895230719886663e-11	8.175473028322367e-11	3.4194543348355235e-10	3.767747054910766e-9	1.3098699205888415e-7	1.0505551424393278e-7	4.258063939411833e-9	3.6326801141450987e-10	8.519423155172731e-11	2.987744840510717e-11
-0.3664660171779821	2.8984962427699224e-11	8.182313560504286e-11	3.420357932782776e-10	3.761940212671275e-9	1.3221843705105483e-7	1.0463737612009759e-7	4.282955921246951e-9	3.646904474692044e-10	8.547743654785963e-11	2.9967872416432784e-11
-0.3663660171779821	2.9017653610546417e-11	8.189160901585751e-11	3.4212638532411373e-10	3.756156349804094e-9	1.3346696333459605e-7	1.0422412074839165e-7	4.308011900888769e-9	3.6611871939133787e-10	8.576160007195651e-11	3.0058570619984463e-11
-0.36626601717798213	2.905038076529179e-11	8.196015052026705e-11	3.4221720927788623e-10	3.750395348152962e-9	1.3473288419509302e-7	1.0381567996881585e-7	4.333233103581968e-9	3.675528523020653e-10	8.604672540188542e-11	3.0149543835610296e-11
-0.3661660171779821	2.9083143909654733e-11	8.202876012242455e-11	3.423082647955072e-10	3.744657090312307e-9	1.3601652010053127e-7	1.0341198687812861e-7	4.3586207649631276e-9	3.689928714352071e-10	8.633281582646863e-11	3.0240792885422266e-11
-0.3660660171779821	2.911594306118856e-11	8.209743782603426e-11	3.4239955153195477e-10	3.738941459621298e-9	1.373181988993393e-7	1.0301297580206252e-7	4.3841761311604426e-9	3.7043880213776247e-10	8.66198746455107e-11	3.033231859379979e-11
-0.36596601717798205	2.9148778237281234e-11	8.216618363435174e-11	3.424910691412737e-10	3.733248340157992e-9	1.3863825602483093e-7	1.0261858226825693e-7	4.409900458894871e-9	3.7189066987044364e-10	8.690790516983708e-11	3.042412178739506e-11
-0.36586601717798206	2.9181649455150605e-11	8.223499755017624e-11	3.425828172765555e-10	3.727577616733314e-9	1.3997703470626012e-7	1.0222874297989198e-7	4.435795015581797e-9	3.7334850020817644e-10	8.719691072131949e-11	3.0516203295136395e-11
-0.3657660171779821	2.9214556731847525e-11	8.230387957585242e-11	3.4267479558994627e-10	3.721929174885583e-9	1.4133488618677725e-7	1.0184339579000386e-7	4.461861079434576e-9	3.748123188406599e-10	8.748689463291765e-11	3.060856394823469e-11
-0.3656660171779821	2.924750008425097e-11	8.237282971326319e-11	3.4276700373261505e-10	3.7163029008743545e-9	1.4271216994848425e-7	1.0146247967644697e-7	4.48809993956825e-9	3.7628215157285946e-10	8.777786024870303e-11	3.070120458018485e-11
-0.3655660171779821	2.928047952906878e-11	8.244184796383125e-11	3.42859441354759e-10	3.7106986816750465e-9	1.4410925394492447e-7	1.0108593471751266e-7	4.5145128961053355e-9	3.7775802432556055e-10	8.806981092389764e-11	3.079412602677292e-11
-0.3654660171779821	2.931349508283539e-11	8.251093432851135e-11	3.429521081055875e-10	3.7051164049731403e-9	1.4552651484122226e-7	1.007137020681514e-7	4.541101260282032e-9	3.7923996313588973e-10	8.836275002490361e-11	3.0887329126078545e-11
-0.3653660171779821	2.934654676191166e-11	8.258008880779324e-11	3.430450036333176e-10	3.6995559591586603e-9	1.4696433826221535e-7	1.0034572393681016e-7	4.567866354556103e-9	3.80727994157859e-10	8.86566809293383e-11	3.098081471848091e-11
-0.3652660171779821	2.9379634582482003e-11	8.264931140169063e-11	3.431381275851529e-10	3.6940172333205084e-9	1.4842311904884022e-7	9.99819435628449e-8	4.594809512715507e-9	3.822221436628915e-10	8.895160702606468e-11	3.107458364666141e-11
-0.3651660171779821	2.941275856055499e-11	8.271860210974826e-11	3.432314796072888e-10	3.6885001172411946e-9	1.4990326152313486e-7	9.962230519450994e-8	4.621932079988726e-9	3.8372243804038e-10	8.924753171522781e-11	3.116863675560991e-11
-0.3650660171779821	2.9445918711960384e-11	8.278796093103109e-11	3.433250593448945e-10	3.6830045013911792e-9	1.5140517976212757e-7	9.926675406749351e-8	4.649235413155656e-9	3.852289037982114e-10	8.954445840828433e-11	3.126297489262745e-11
-0.36496601717798205	2.9479115052348737e-11	8.285738786412308e-11	3.4341886644209965e-10	3.6775302769235414e-9	1.5292929788102297e-7	9.8915236383987e-8	4.6767208806602954e-9	3.867415675633206e-10	8.984239052803783e-11	3.135759890733137e-11
-0.36486601717798206	2.9512347597190256e-11	8.292688290712691e-11	3.4351290054198733e-10	3.6720773356687166e-9	1.5447605032599504e-7	9.856769929228307e-8	4.704389862724407e-9	3.8826045608223945e-10	9.014133150867017e-11	3.1452509651659536e-11
-0.36476601717798207	2.9545616361772423e-11	8.299644605765745e-11	3.436071612865923e-10	3.666645570129081e-9	1.5604588217698302e-7	9.82240908668722e-8	4.732243751462402e-9	3.897855962216433e-10	9.044128479577627e-11	3.1547707979874404e-11
-0.3646660171779821	2.957892136120026e-11	8.306607731284168e-11	3.4370164831687447e-10	3.6612348734737774e-9	1.5763924946088426e-7	9.788436008903428e-8	4.760283950997609e-9	3.913170149689065e-10	9.074225384639659e-11	3.164319474856788e-11
-0.3645660171779821	2.961226261039295e-11	8.31357766693139e-11	3.437963612727225e-10	3.655845139533467e-9	1.5925661947554354e-7	9.754845682790514e-8	4.7885118775796945e-9	3.928547394326554e-10	9.104424212905076e-11	3.1738970816665045e-11
-0.3644660171779821	2.964564012408481e-11	8.320554412321321e-11	3.438912997929434e-10	3.650476262795228e-9	1.608984711249751e-7	9.721633182201249e-8	4.8169289597035605e-9	3.9439879684333106e-10	9.134725312377095e-11	3.183503704542891e-11
-0.3643660171779821	2.967905391682221e-11	8.327537967017969e-11	3.439864635152372e-10	3.645128138397384e-9	1.6256529526625632e-7	9.688793666125502e-8	4.8455366382293146e-9	3.9594921455374235e-10	9.165129032213379e-11	3.193139429846418e-11
-0.3642660171779821	2.9712504002962784e-11	8.334528330535175e-11	3.44081852076208e-10	3.6398006621244503e-9	1.642575950685675e-7	9.656322376932706e-8	4.874336366503782e-9	3.9750602003963225e-10	9.195635722729614e-11	3.202804344172169e-11
-0.3641660171779821	2.974599039667462e-11	8.341525502336435e-11	3.4417746511133636e-10	3.6344937304021473e-9	1.6597588638486306e-7	9.62421463865662e-8	4.903329610483284e-9	3.990692409002495e-10	9.226245735402574e-11	3.21249853435029e-11
-0.3640660171779821	2.977951311193351e-11	8.348529481834427e-11	3.4427330225497687e-10	3.629207240292367e-9	1.677206981366729e-7	9.592465855321663e-8	4.932517848857671e-9	4.006389048589013e-10	9.256959422873747e-11	3.222222087446391e-11
-0.36396601717798205	2.98130721625228e-11	8.35554026839063e-11	3.4436936314034556e-10	3.6239410894883093e-9	1.6949257271259403e-7	9.561071509309397e-8	4.961902573175989e-9	4.022150397635399e-10	9.287777138952512e-11	3.2319750907619425e-11
-0.36386601717798206	2.9846667562032346e-11	8.362557861315243e-11	3.4446564739951906e-10	3.618695176309556e-9	1.7129206638099936e-7	9.530027159764531e-8	4.9914852879733306e-9	4.0379767358733234e-10	9.318699238619627e-11	3.2417576318347993e-11
-0.36376601717798207	2.988029932385536e-11	8.369582259866655e-11	3.4456215466340385e-10	3.613469399697194e-9	1.7311974971756512e-7	9.499328441038605e-8	5.021267510899119e-9	4.0538683442922707e-10	9.349726078030368e-11	3.2515697984394727e-11
-0.3636660171779821	2.991396746118896e-11	8.376613463251304e-11	3.446588845617447e-10	3.6082636592090804e-9	1.7497620804822696e-7	9.468971061171047e-8	5.05125077284691e-9	4.069825505145436e-10	9.380858014518176e-11	3.261411678587643e-11
-0.3635660171779821	2.994767198703079e-11	8.383651470623178e-11	3.4475583672310744e-10	3.6030778550150075e-9	1.768620419081928e-7	9.438950800406282e-8	5.0814366180856005e-9	4.0858485019554725e-10	9.412095406597893e-11	3.271283360528571e-11
-0.3634660171779821	2.99814129141797e-11	8.39069628108353e-11	3.4485301077486213e-10	3.597911887892044e-9	1.7877786751769485e-7	9.409263509745812e-8	5.1118266043920725e-9	4.1019376195203376e-10	9.443438613969009e-11	3.281184932749477e-11
-0.3633660171779821	3.0015190255232994e-11	8.397747893680724e-11	3.4495040634318666e-10	3.5927656592198383e-9	1.8072431727517314e-7	9.379905109534606e-8	5.142422303185424e-9	4.118093143919195e-10	9.474887997519297e-11	3.291116483975987e-11
-0.3632660171779821	3.004900402258514e-11	8.404806307409626e-11	3.4504802305304277e-10	3.5876390709759553e-9	1.8270204026861813e-7	9.350871588080462e-8	5.173225299662541e-9	4.1343153625182634e-10	9.50644391932801e-11	3.3010781031725365e-11
-0.3631660171779821	3.008285422842662e-11	8.411871521211684e-11	3.451458605281723e-10	3.5825320257313297e-9	1.847117028058645e-7	9.322159000305938e-8	5.204237192935404e-9	4.150604563976771e-10	9.538106742669427e-11	3.311069879542773e-11
-0.3630660171779821	3.011674088474252e-11	8.418943533973896e-11	3.4524391839108157e-10	3.5774444266456268e-9	1.8675398896459735e-7	9.293763466431573e-8	5.235459596169604e-9	4.1669610382527954e-10	9.569876832015951e-11	3.321091902529933e-11
-0.36296601717798205	3.015066400331042e-11	8.426022344529462e-11	3.453421962630392e-10	3.572376177462848e-9	1.8882960116297307e-7	9.265681170689907e-8	5.266894136724991e-9	4.183385076609437e-10	9.601754553041882e-11	3.3311442618173725e-11
-0.36286601717798206	3.0184623595700024e-11	8.433107951656467e-11	3.454406937640545e-10	3.5673271825067454e-9	1.9093926075168e-7	9.23790836006911e-8	5.2985424562971735e-9	4.1998769716206027e-10	9.633740272626524e-11	3.3412270473287934e-11
-0.36276601717798207	3.02186196732709e-11	8.440200354078194e-11	3.4553941051287854e-10	3.5622973466764602e-9	1.9308370862841894e-7	9.210441343085779e-8	5.3304062110613015e-9	4.216437017177203e-10	9.665834358857762e-11	3.3513403492288194e-11
-0.3626660171779821	3.025265224717101e-11	8.447299550462576e-11	3.456383461269775e-10	3.5572865754420093e-9	1.9526370587572074e-7	9.183276488585817e-8	5.362487071816935e-9	4.233065508493047e-10	9.698037181035316e-11	3.3614842579232685e-11
-0.3625660171779821	3.0286721328335954e-11	8.454405539421789e-11	3.4573750022254324e-10	3.552294774840096e-9	1.974800344231864e-7	9.156410224573106e-8	5.394786724134985e-9	4.2497627421111047e-10	9.73034910967442e-11	3.3716588640596476e-11
-0.3624660171779821	3.0320826927485804e-11	8.46151831951205e-11	3.4583687241445985e-10	3.547321851469632e-9	1.997334977351577e-7	9.129839037064637e-8	5.4273068685059615e-9	4.2665290159094497e-10	9.762770516508843e-11	3.381864258527487e-11
-0.3623660171779821	3.035496905512608e-11	8.468637889233144e-11	3.4593646231630713e-10	3.5423677124875323e-9	2.0202492152498503e-7	9.103559468972009e-8	5.460049220490181e-9	4.283364629107468e-10	9.795301774494617e-11	3.392100532458792e-11
-0.3622660171779821	3.0389147721544107e-11	8.475764247028199e-11	3.4603626954034696e-10	3.537432265604431e-9	2.0435515449705456e-7	9.077568119008048e-8	5.493015510869472e-9	4.3002698822720336e-10	9.827943257813411e-11	3.402367777228383e-11
-0.3621660171779821	3.042336293680789e-11	8.48289739128322e-11	3.4613629369750543e-10	3.532515419080458e-9	2.0672506911781488e-7	9.051861640618428e-8	5.526207485800798e-9	4.317245077323661e-10	9.860695341875701e-11	3.4126660844543425e-11
-0.3620660171779821	3.0457614710766144e-11	8.490037320326817e-11	3.4623653439737174e-10	3.5276170817211686e-9	2.0913556241711418e-7	9.026436740937412e-8	5.559626906971427e-9	4.33429051754278e-10	9.893558403324672e-11	3.42299554599838e-11
-0.36196601717798205	3.049190305304476e-11	8.497184032429878e-11	3.463369912481846e-10	3.5227371628732403e-9	2.1158755682120128e-7	9.001290179766769e-8	5.593275551756124e-9	4.3514065075759447e-10	9.926532820039234e-11	3.433356253966239e-11
-0.36186601717798206	3.0526227973045845e-11	8.50433752580506e-11	3.4643766385680856e-10	3.517875572420437e-9	2.140820010188408e-7	8.976418768577778e-8	5.627155213375811e-9	4.3685933534420274e-10	9.959618971137484e-11	3.443748300708032e-11
-0.36176601717798207	3.05605894799469e-11	8.511497798606792e-11	3.46538551828747e-10	3.5130322207796473e-9	2.1661987086205396e-7	8.951819369535787e-8	5.661267701058484e-9	4.3858513625387814e-10	9.9928172369805e-11	3.454171778818747e-11
-0.3616660171779821	3.0594987582698824e-11	8.518664848930332e-11	3.466396547681032e-10	3.5082070188966314e-9	2.192021703030587e-7	8.927488894545753e-8	5.695614840201418e-9	4.403180843648801e-10	1.0026127999175326e-10	3.464626781138494e-11
-0.3615660171779821	3.062942229002346e-11	8.525838674811999e-11	3.4674097227758936e-10	3.503399878242207e-9	2.2182993236910656e-7	8.903424304319915e-8	5.730198472535783e-9	4.4205821069462457e-10	1.0059551640578733e-10	3.475113400752994e-11
-0.3614660171779821	3.066389361041366e-11	8.533019274228458e-11	3.468425039585115e-10	3.4986107108082086e-9	2.2450422017694737e-7	8.879622607465306e-8	5.7650204562927796e-9	4.4380554640029714e-10	1.0093088545300528e-10	3.485631730993888e-11
-0.3613660171779821	3.069840155213054e-11	8.540206645096571e-11	3.4694424941074724e-10	3.4938394291035618e-9	2.272261279888071e-7	8.856080859591856e-8	5.800082666371882e-9	4.4556012277951073e-10	1.0126739098707134e-10	3.4961818654392125e-11
-0.3612660171779821	3.0732946123202e-11	8.54740078527279e-11	3.470462082327459e-10	3.4890859461503353e-9	2.2999678231179105e-7	8.832796162439694e-8	5.835386994510813e-9	4.4732197127093463e-10	1.0160503687424665e-10	3.5067638979135954e-11
-0.3611660171779821	3.076752733142161e-11	8.55460169255305e-11	3.471483800215182e-10	3.4843501754800046e-9	2.328173430428067e-7	8.809765663026244e-8	5.870935349457926e-9	4.490911234549677e-10	1.0194382699343017e-10	3.517377922488924e-11
-0.3610660171779821	3.080214518434609e-11	8.561809364672174e-11	3.4725076437260864e-10	3.4796320311294585e-9	2.3568900466111197e-7	8.786986552810931e-8	5.906729657145805e-9	4.508676110543534e-10	1.0228376523618658e-10	3.5280240334843516e-11
-0.3609660171779821	3.083679968929491e-11	8.56902379930359e-11	3.4735336088010096e-10	3.4749314276373195e-9	2.386129974708578e-7	8.764456066879141e-8	5.942771860867769e-9	4.5265146593486536e-10	1.0262485550678557e-10	3.5387023254669925e-11
-0.36086601717798206	3.0871490853347696e-11	8.576244994059177e-11	3.474561691366043e-10	3.4702482800401446e-9	2.4159058889593316e-7	8.742171483143154e-8	5.979063921455858e-9	4.5444272010595093e-10	1.0296710172223447e-10	3.5494128932521505e-11
-0.36076601717798207	3.0906218683342855e-11	8.583472946488331e-11	3.4755918873322986e-10	3.465582503868619e-9	2.44623084829685e-7	8.72013012156063e-8	6.015607817460869e-9	4.562414057213814e-10	1.0331050781231289e-10	3.5601558319036305e-11
-0.3606660171779821	3.094098318587619e-11	8.590707654078338e-11	3.4766241925958975e-10	3.460934015143951e-9	2.4771183104223053e-7	8.698329343369934e-8	6.052405545334841e-9	4.58047555079934e-10	1.0365507771960742e-10	3.570931236734243e-11
-0.3605660171779821	3.0975784367298496e-11	8.597949114253345e-11	3.4776586030378657e-10	3.4563027303741442e-9	2.5085821464809354e-7	8.676766550341936e-8	6.08945911961541e-9	4.5986120062604226e-10	1.0400081539954814e-10	3.581739203306064e-11
-0.3604660171779821	3.101062223371496e-11	8.605197324374263e-11	3.4786951145239076e-10	3.4516885665503563e-9	2.5406366563722055e-7	8.655439184047604e-8	6.1267705731122805e-9	4.616823749504674e-10	1.0434772482043993e-10	3.592579827430819e-11
-0.3603660171779821	3.104549679098255e-11	8.612452281738528e-11	3.4797337229044027e-10	3.4470914411433e-9	2.5732965847246097e-7	8.634344725141676e-8	6.164341957096066e-9	4.635111107909754e-10	1.0469580996350082e-10	3.6034532051702546e-11
-0.3602660171779821	3.1080408044709087e-11	8.619713983579383e-11	3.4807744240142306e-10	3.4425112720996747e-9	2.6065771375687716e-7	8.613480692661183e-8	6.202175341489169e-9	4.65347441033007e-10	1.0504507482289437e-10	3.6143594328365304e-11
-0.3601660171779821	3.1115356000249756e-11	8.626982427065644e-11	3.481817213672577e-10	3.437947977838494e-9	2.640493999743407e-7	8.592844643338783e-8	6.240272815058857e-9	4.671913987103431e-10	1.0539552340576219e-10	3.625298606992404e-11
-0.3600660171779821	3.115034066270888e-11	8.634257609301398e-11	3.4828620876830136e-10	3.4334014772477924e-9	2.6750633530718125e-7	8.57243417093147e-8	6.278636485612962e-9	4.690430170058138e-10	1.0574715973226677e-10	3.6362708244518774e-11
-0.3599660171779821	3.118536203693439e-11	8.641539527325563e-11	3.4839090418331866e-10	3.4288716896809215e-9	2.71030189534744e-7	8.552246905562192e-8	6.3172684801973755e-9	4.709023292519547e-10	1.0609998783561736e-10	3.6472761822802625e-11
-0.35986601717798206	3.122042012751852e-11	8.648828178111354e-11	3.484958071894752e-10	3.4243585349531933e-9	2.74622686017038e-7	8.532280513076269e-8	6.356170945296218e-9	4.727693689317067e-10	1.0645401176210975e-10	3.658314777794666e-11
-0.35976601717798207	3.1255514938794567e-11	8.656123558566095e-11	3.486009173623319e-10	3.41986193333836e-9	2.782856037678289e-7	8.512532694410908e-8	6.39534604703415e-9	4.746441696790973e-10	1.0680923557115885e-10	3.669386708564295e-11
-0.3596660171779821	3.129064647483752e-11	8.663425665530704e-11	3.487062342758248e-10	3.4153818055653795e-9	2.820207796218757e-7	8.493001184978048e-8	6.4347959713814026e-9	4.765267652799488e-10	1.0716566333533657e-10	3.680492072410864e-11
-0.3595660171779821	3.132581473945902e-11	8.67073449577932e-11	3.4881175750225586e-10	3.4109180728147905e-9	2.858301105011124e-7	8.473683754059831e-8	6.474522924360679e-9	4.784171896725512e-10	1.0752329914040198e-10	3.691630967408843e-11
-0.3594660171779821	3.136101973620764e-11	8.678050046018945e-11	3.489174866122804e-10	3.4064706567155753e-9	2.89715555785093e-7	8.45457820421698e-8	6.514529132257072e-9	4.803154769483812e-10	1.0788214708534157e-10	3.702803491885821e-11
-0.3593660171779821	3.1396261468367385e-11	8.685372312888906e-11	3.490234211748911e-10	3.402039479341696e-9	2.9367913979113843e-7	8.435682370709083e-8	6.554816841830069e-9	4.822216613527922e-10	1.0824221128239886e-10	3.71400974442285e-11
-0.3592660171779821	3.143153993895444e-11	8.692701292960661e-11	3.491295607574182e-10	3.3976244632089294e-9	2.9772295437002747e-7	8.41699412092717e-8	6.5953883205283755e-9	4.841357772857281e-10	1.0860349585711381e-10	3.7252498238548415e-11
-0.3591660171779821	3.146685515071606e-11	8.700036982737077e-11	3.492359049254964e-10	3.393225531271431e-9	3.0184916162346214e-7	8.398511353837599e-8	6.6362458567069264e-9	4.860578593024167e-10	1.089660049483545e-10	3.736523829270728e-11
-0.3590660171779821	3.150220710613016e-11	8.70737937865247e-11	3.493424532430752e-10	3.388842606918659e-9	3.060599967498451e-7	8.380231999437898e-8	6.677391759846806e-9	4.879879421141017e-10	1.0932974270835407e-10	3.747831860013956e-11
-0.3589660171779821	3.1537595807400097e-11	8.714728477071686e-11	3.4944920527238323e-10	3.3844756139720307e-9	3.103577710253162e-7	8.362154018222984e-8	6.718828360777618e-9	4.89926060588732e-10	1.0969471330274309e-10	3.759174015682667e-11
-0.35886601717798206	3.157302125645668e-11	8.722084274290114e-11	3.495561605739385e-10	3.3801244766818496e-9	3.1474487492752667e-7	8.34427540066316e-8	6.760558011902721e-9	4.918722497517109e-10	1.1006092091058886e-10	3.770550396130211e-11
-0.35876601717798207	3.160848345495353e-11	8.729446766532978e-11	3.496633187065161e-10	3.3757891197240325e-9	3.19223781409872e-7	8.326594166691938e-8	6.802583087426718e-9	4.93826544786584e-10	1.1042836972442573e-10	3.7819611014652225e-11
-0.3586660171779821	3.164398240426697e-11	8.736815949955113e-11	3.4977067922714737e-10	3.3714694681970495e-9	3.237970493346756e-7	8.309108365204785e-8	6.84490598358613e-9	4.957889810357894e-10	1.1079706395029262e-10	3.7934062320521e-11
-0.3585660171779821	3.1679518105492716e-11	8.744191820640426e-11	3.4987824169110376e-10	3.367165447618769e-9	3.284673270740718e-7	8.291816073567751e-8	6.887529118882568e-9	4.977595940013648e-10	1.1116700780776676e-10	3.804885888511285e-11
-0.3584660171779821	3.171509055944532e-11	8.751574374601552e-11	3.4998600565188557e-10	3.362876983923414e-9	3.332373562880945e-7	8.274715397136106e-8	6.930454934318811e-9	4.99738419345696e-10	1.1153820553000007e-10	3.8164001717195366e-11
-0.3583660171779821	3.175069976665542e-11	8.758963607779246e-11	3.500939706611996e-10	3.3586040034584384e-9	3.3810997588992735e-7	8.25780446878253e-8	6.973685893637646e-9	5.01725492892233e-10	1.1191066136375243e-10	3.8279491828102156e-11
-0.3582660171779821	3.178634572736809e-11	8.766359516042334e-11	3.5020213626896624e-10	3.3543464329815983e-9	3.430881262090811e-7	8.241081448435018e-8	7.017224483563665e-9	5.03720850626246e-10	1.1228437956942807e-10	3.839533023173708e-11
-0.3581660171779821	3.182202844154102e-11	8.773762095186772e-11	3.5031050202328363e-10	3.3501041996578094e-9	3.481748533637471e-7	8.224544522623766e-8	7.061073214047949e-9	5.057245286955477e-10	1.1265936442111e-10	3.85115179445759e-11
-0.3580660171779821	3.185774790884222e-11	8.781171340935652e-11	3.5041906747042705e-10	3.3458772310562326e-9	3.533733138545142e-7	8.208191904037114e-8	7.105234618515442e-9	5.077365634112401e-10	1.130356202065919e-10	3.862805598566907e-11
-0.3579660171779821	3.189350412864947e-11	8.788587248938488e-11	3.505278321548356e-10	3.3416654551473273e-9	3.5868677939231295e-7	8.192021831086614e-8	7.14971125411603e-9	5.097569912484767e-10	1.1341315122742e-10	3.8744945376646473e-11
-0.35786601717798205	3.192929710004579e-11	8.796009814771091e-11	3.5063679561909866e-10	3.3374688002998646e-9	3.6411864197429997e-7	8.176032567480167e-8	7.1945057019777596e-9	5.117858488471916e-10	1.1379196179892026e-10	3.886218714171819e-11
-0.35776601717798207	3.196512682182031e-11	8.803439033934718e-11	3.5074595740393914e-10	3.3332871952781082e-9	3.696724192223615e-7	8.160222401804356e-8	7.239620567463844e-9	5.138231730128703e-10	1.1417205625024045e-10	3.897978230767909e-11
-0.3576660171779821	3.2000993292464295e-11	8.810874901855912e-11	3.5085531704820196e-10	3.3291205692387395e-9	3.753517599998915e-7	8.144589647114112e-8	7.285058480432245e-9	5.158690007172898e-10	1.1455343892437824e-10	3.9097731903909894e-11
-0.3575660171779821	3.203689651017045e-11	8.81831741388603e-11	3.509648740888428e-10	3.3249688517281714e-9	3.811604503234915e-7	8.129132640531298e-8	7.330822095498958e-9	5.179233690992976e-10	1.1493611417822153e-10	3.921603696238187e-11
-0.3574660171779821	3.207283647282957e-11	8.825766565300671e-11	3.510746280609102e-10	3.3208319726796436e-9	3.871024195874489e-7	8.113849742850469e-8	7.37691409230391e-9	5.199863154655522e-10	1.1532008638257944e-10	3.933469851765768e-11
-0.3573660171779821	3.210881317803006e-11	8.833222351299373e-11	3.511845784975366e-10	3.3167098624103965e-9	3.931817471200355e-7	8.098739338152921e-8	7.4233371757807e-9	5.220578772913137e-10	1.157053599222207e-10	3.945371760689611e-11
-0.3572660171779821	3.214482662305525e-11	8.840684767004936e-11	3.51294724929922e-10	3.3126024516187845e-9	3.994026690919537e-7	8.083799833427686e-8	7.470094076429009e-9	5.241380922211918e-10	1.1609193919590447e-10	3.957309526985233e-11
-0.3571660171779821	3.218087680488097e-11	8.848153807463471e-11	3.5140506688732395e-10	3.308509671381702e-9	4.057695857987862e-7	8.069029658200489e-8	7.517187550591105e-9	5.26226998069941e-10	1.1647982861642078e-10	3.96928325488832e-11
-0.3570660171779821	3.2216963720173754e-11	8.855629467643211e-11	3.515156038970351e-10	3.304431453151567e-9	4.1228706934063155e-7	8.054427264169325e-8	7.564620380730737e-9	5.283246328232118e-10	1.1686903261061717e-10	3.9812930488947514e-11
-0.3569660171779821	3.225308736528968e-11	8.86311174243466e-11	3.516263354843825e-10	3.3003677287538775e-9	4.189598717240115e-7	8.039991124847612e-8	7.612395375716604e-9	5.304310346383605e-10	1.1725955561944333e-10	3.993339013761018e-11
-0.35686601717798205	3.2289247736271057e-11	8.870600626649865e-11	3.5173726117270513e-10	3.296318430384279e-9	4.2579293341264094e-7	8.02571973521365e-8	7.660515371108281e-9	5.32546241845206e-10	1.1765140209797827e-10	4.0054212545043925e-11
-0.35676601717798206	3.232544482884516e-11	8.878096115022048e-11	3.518483804833421e-10	3.2922834906059542e-9	4.327913923557994e-7	8.011611611367464e-8	7.708983229446347e-9	5.346702929468363e-10	1.1804457651546762e-10	4.0175398764032304e-11
-0.3566660171779821	3.2361678638421555e-11	8.885598202204957e-11	3.519596929356165e-10	3.288262842346934e-9	4.399605935249797e-7	7.997665290193574e-8	7.757801840545661e-9	5.368032266203836e-10	1.1843908335535876e-10	4.0296949849971405e-11
-0.3565660171779821	3.239794916009059e-11	8.893106882772605e-11	3.520711980468242e-10	3.2842564188974673e-9	4.4730609899176545e-7	7.983879329030779e-8	7.80697412179264e-9	5.38945081717831e-10	1.1883492711533697e-10	4.041886686087344e-11
-0.3564660171779821	3.24342563886215e-11	8.90062215121882e-11	3.521828953322231e-10	3.280264153907461e-9	4.548336985822904e-7	7.97025230534776e-8	7.856503018445796e-9	5.410958972668037e-10	1.1923211230735564e-10	4.0541150857367814e-11
-0.3563660171779821	3.2470600318458936e-11	8.908144001956529e-11	3.522947843050102e-10	3.2762859813837135e-9	4.6254942114634383e-7	7.956782816425294e-8	7.906391503940383e-9	5.432557124713672e-10	1.1963064345767626e-10	4.066380290270413e-11
-0.3562660171779821	3.2506980943722284e-11	8.915672429317412e-11	3.5240686447631606e-10	3.2723218356874852e-9	4.704595464818855e-7	7.943469479044081e-8	7.956642580196568e-9	5.45424566712843e-10	1.2003052510689915e-10	4.078682406275493e-11
-0.3561660171779821	3.2543398258203583e-11	8.923207427551643e-11	3.5251913535518594e-10	3.2683716515318137e-9	4.78570617958916e-7	7.930310929178753e-8	8.007259277931563e-9	5.476024995506012e-10	1.2043176181000081e-10	4.091021540601709e-11
-0.3560660171779821	3.2579852255363584e-11	8.930748990826979e-11	3.5263159644856745e-10	3.26443536128288e-9	4.868894558899479e-7	7.917305821697664e-8	8.058244658141382e-9	5.497895507228835e-10	1.2083435813636585e-10	4.103397800361443e-11
-0.3559660171779821	3.2616342928331755e-11	8.938297113228592e-11	3.5274424726129446e-10	3.2605129084385393e-9	4.954231716979508e-7	7.904452830067957e-8	8.109601806591192e-9	5.519857601476115e-10	1.212383186698237e-10	4.1158112929299664e-11
-0.35586601717798205	3.2652870269903076e-11	8.945851788758496e-11	3.5285708729607616e-10	3.2566042206634004e-9	5.041791829365551e-7	7.891750646066744e-8	8.161333845798578e-9	5.541911679232123e-10	1.2164364800868363e-10	4.128262125945737e-11
-0.35576601717798206	3.268943427253522e-11	8.953413011335066e-11	3.529701160534766e-10	3.2527092367489287e-9	5.131652292216136e-7	7.879197979497153e-8	8.213443923701972e-9	5.56405814329426e-10	1.2205035076576477e-10	4.140750407310451e-11
-0.3556660171779821	3.272603492834869e-11	8.96098077479249e-11	3.5308333303190877e-10	3.2488278931296157e-9	5.223893891378414e-7	7.86679355791014e-8	8.265935219822639e-9	5.586297398281575e-10	1.2245843156843895e-10	4.153276245189453e-11
-0.3555660171779821	3.2762672229121116e-11	8.968555072880257e-11	3.531967377276082e-10	3.2449601265767712e-9	5.318600981892171e-7	7.85453612633088e-8	8.318810944434474e-9	5.608629850642722e-10	1.2286789505865439e-10	4.165839748011705e-11
-0.3554660171779821	3.279934616628826e-11	8.97613589926289e-11	3.533103296346362e-10	3.2411058741962395e-9	5.415861678676338e-7	7.842424446991089e-8	8.372074338905048e-9	5.631055908664614e-10	1.2327874589298147e-10	4.178441024470217e-11
-0.3553660171779821	3.283605673094e-11	8.983723247519135e-11	3.5342410824484306e-10	3.237265073425795e-9	5.515768059197718e-7	7.830457299065327e-8	8.425728676039724e-9	5.6535759824805e-10	1.236909887426367e-10	4.191080183521992e-11
-0.3552660171779821	3.287280391381899e-11	8.991317111141643e-11	3.535380730478726e-10	3.2334376620329265e-9	5.618416378993152e-7	7.818633478413043e-8	8.479777260431096e-9	5.676190484078581e-10	1.2410462829352517e-10	4.203757334388482e-11
-0.3551660171779821	3.2909587705317457e-11	8.998917483536451e-11	3.5365222353113485e-10	3.229623578112368e-9	5.723907300982753e-7	7.806951797324827e-8	8.534223428812337e-9	5.698899827310407e-10	1.2451966924627013e-10	4.2164725865555415e-11
-0.3550660171779821	3.2946408095475636e-11	9.006524358022308e-11	3.5376655917979747e-10	3.2258227600837415e-9	5.832346139591463e-7	7.795411084273357e-8	8.589070550414787e-9	5.721704427899118e-10	1.2493611631624686e-10	4.229226049773688e-11
-0.3549660171779821	3.298326507397926e-11	9.014137727830504e-11	3.5388107947677e-10	3.222035146689325e-9	5.943843120784052e-7	7.784010183669418e-8	8.644322027331046e-9	5.744604703448365e-10	1.253539742336228e-10	4.242017834058342e-11
-0.35486601717798205	3.302015863015758e-11	9.021757586103867e-11	3.539957839026854e-10	3.2182606769915563e-9	6.058513659206034e-7	7.772747955621505e-8	8.699981294881363e-9	5.767601073450443e-10	1.257732477433832e-10	4.2548480496898935e-11
-0.35476601717798206	3.305708875298026e-11	9.029383925896874e-11	3.541106719358905e-10	3.214499290370944e-9	6.176478653731373e-7	7.761623275700829e-8	8.756051821985768e-9	5.790693959295217e-10	1.2619394160537148e-10	4.2677168072139166e-11
-0.3546660171779821	3.309405543105669e-11	9.037016740174577e-11	3.5422574305242873e-10	3.2107509265236263e-9	6.297864802825168e-7	7.750635034709685e-8	8.812537111540274e-9	5.813883784278502e-10	1.26616060594322e-10	4.280624217441313e-11
-0.3545660171779821	3.313105865263094e-11	9.044656021812242e-11	3.543409967260147e-10	3.207015525459143e-9	6.422804941254018e-7	7.739782138454548e-8	8.86944070079804e-9	5.83717097361075e-10	1.2703960949989108e-10	4.293570391448455e-11
-0.3544660171779821	3.316809840558251e-11	9.052301763594975e-11	3.5445643242804373e-10	3.203293027498288e-9	6.551438399812016e-7	7.729063507523286e-8	8.926766161755719e-9	5.860555954425947e-10	1.2746459312669533e-10	4.306555440577398e-11
-0.3543660171779821	3.3205174677421734e-11	9.05995395821717e-11	3.545720496275478e-10	3.1995833732707236e-9	6.683911389875324e-7	7.718478077066023e-8	8.984517101544183e-9	5.884039155790072e-10	1.2789101629434243e-10	4.319579476435918e-11
-0.3542660171779821	3.324228745528823e-11	9.067612598281754e-11	3.546878477912005e-10	3.1958865037129023e-9	6.820377414764088e-7	7.70802479658034e-8	9.042697162824637e-9	5.907621008710035e-10	1.2831888383746576e-10	4.332642610897744e-11
-0.35416601717798213	3.32794367259489e-11	9.075277676299815e-11	3.548038263832916e-10	3.1922023600657683e-9	6.960997710068316e-7	7.697702629700066e-8	9.101310024189679e-9	5.931301946142399e-10	1.287482006057587e-10	4.345744956102597e-11
-0.3540660171779821	3.33166224757944e-11	9.082949184690165e-11	3.54919984865717e-10	3.188530883872667e-9	7.105941715289732e-7	7.687510553988129e-8	9.160359400569644e-9	5.955082403002295e-10	1.2917897146400755e-10	4.3588866244564736e-11
-0.3539660171779821	3.3353844690837804e-11	9.090627115778484e-11	3.5503632269795756e-10	3.184872016977121e-9	7.255387579370488e-7	7.67744756073276e-8	9.219849043643772e-9	5.978962816172244e-10	1.2961120129212648e-10	4.372067728631567e-11
-0.35386601717798205	3.3391103356712143e-11	9.098311461797209e-11	3.5515283933706907e-10	3.1812257015207125e-9	7.409522702920658e-7	7.667512654747663e-8	9.279782742257302e-9	6.00294362451111e-10	1.300448949851891e-10	4.3852883815665405e-11
-0.35376601717798206	3.3428398458666635e-11	9.106002214884626e-11	3.5526953423766115e-10	3.1775918799409543e-9	7.568544320217523e-7	7.657704854175526e-8	9.340164322843396e-9	6.027025268863004e-10	1.3048005745346372e-10	4.398548696466584e-11
-0.3536660171779821	3.346572998156637e-11	9.113699367084537e-11	3.553864068518853e-10	3.1739704949691658e-9	7.732660124346304e-7	7.648023190295091e-8	9.400997649850756e-9	6.051208192066382e-10	1.3091669362244526e-10	4.4118487868034854e-11
-0.3535660171779821	3.3503097909887744e-11	9.121402910345503e-11	3.5550345662942043e-10	3.170361489628379e-9	7.90208893917392e-7	7.638466707331676e-8	9.46228662617671e-9	6.075492838962963e-10	1.3135480843289076e-10	4.425188766315793e-11
-0.3534660171779821	3.354050222771763e-11	9.129112836520531e-11	3.5562068301744945e-10	3.1667648072312495e-9	8.077061442208489e-7	7.629034462270973e-8	9.524035193605978e-9	6.099879656406871e-10	1.3179440684084997e-10	4.438568749008875e-11
-0.3533660171779821	3.357794291874945e-11	9.136829137366431e-11	3.557380854606523e-10	3.163180391378039e-9	8.257820942793501e-7	7.619725524676276e-8	9.58624733325515e-9	6.124369093273766e-10	1.3223549381770185e-10	4.4519888491550436e-11
-0.3532660171779821	3.361541996628229e-11	9.144551804543027e-11	3.5585566340118517e-10	3.1596081859544768e-9	8.444624220530084e-7	7.610538976508586e-8	9.64892706602266e-9	6.148961600469852e-10	1.3267807435018416e-10	4.465449181293575e-11
-0.35316601717798213	3.365293335321675e-11	9.152280829613077e-11	3.559734162786597e-10	3.1560481351298e-9	8.637742429312653e-7	7.601473911950366e-8	9.712078453045097e-9	6.173657630941258e-10	1.3312215344042919e-10	4.4789498602308425e-11
-0.3530660171779821	3.3690483062053296e-11	9.160016204041257e-11	3.5609134353013903e-10	3.15250018335471e-9	8.837462072909998e-7	7.592529437231916e-8	9.775705596159162e-9	6.198457639683165e-10	1.335677361059957e-10	4.4924910010403976e-11
-0.3529660171779821	3.372806907488948e-11	9.16775791919372e-11	3.562094445901089e-10	3.148964275359353e-9	9.044086058633027e-7	7.58370467046104e-8	9.839812638369407e-9	6.223362083748973e-10	1.3401482737990073e-10	4.506072719062947e-11
-0.35286601717798205	3.376569137341838e-11	9.175505966337803e-11	3.56327718890473e-10	3.1454403561513732e-9	9.257934836315828e-7	7.574998741455746e-8	9.904403764323006e-9	6.248371422259905e-10	1.3446343231065612e-10	4.5196951299065335e-11
-0.35276601717798206	3.380334993892337e-11	9.183260336640816e-11	3.564461658605215e-10	3.141928371013872e-9	9.47934763058992e-7	7.566410791579443e-8	9.969483200789483e-9	6.273486116413915e-10	1.3491355596229516e-10	4.5333583494464796e-11
-0.35266601717798207	3.384104475227891e-11	9.191021021170261e-11	3.565647849269275e-10	3.1384282655035056e-9	9.708683775288165e-7	7.557939973579579e-8	1.0035055217147947e-8	6.298706629495481e-10	1.3536520341441172e-10	4.547062493825546e-11
-0.3525660171779821	3.387877579394516e-11	9.19878801089267e-11	3.566835755137295e-10	3.134939985448512e-9	9.94632415976341e-7	7.549585451428565e-8	1.0101124125879833e-8	6.3240334268848e-10	1.358183797621892e-10	4.560807679453872e-11
-0.3524660171779821	3.391654304396733e-11	9.206561296673227e-11	3.568025370423051e-10	3.131463476946797e-9	1.0192672797974408e-6	7.541346400167794e-8	1.0167694283068676e-8	6.349466976067309e-10	1.362730901164324e-10	4.5745940230090613e-11
-0.3523660171779821	3.395434648197127e-11	9.214340869275039e-11	3.569216689313622e-10	3.1279986863639834e-9	1.0448158532392224e-6	7.533222005754113e-8	1.0234770088906178e-8	6.375007746643185e-10	1.3672933960360172e-10	4.5884216414362006e-11
-0.3522660171779821	3.399218608716288e-11	9.222126719358943e-11	3.5704097059692524e-10	3.1245455603315716e-9	1.0713236886126333e-6	7.525211464909106e-8	1.0302355988205244e-8	6.400656210336902e-10	1.3718713336584698e-10	4.6022906519479173e-11
-0.3521660171779821	3.4030061838322704e-11	9.229918837482298e-11	3.5716044145230554e-10	3.1211040457449564e-9	1.0988392078181586e-6	7.517313984970782e-8	1.037045647091936e-8	6.426412841006697e-10	1.376464765610326e-10	4.616201172024309e-11
-0.3520660171779821	3.4067973713806854e-11	9.237717214099088e-11	3.572800809080981e-10	3.1176740897616817e-9	1.127413921847944e-6	7.509528783748042e-8	1.0439076072669672e-8	6.452278114654482e-10	1.3810737436278027e-10	4.6301533194130744e-11
-0.3519660171779821	3.410592169154041e-11	9.245521839558605e-11	3.573998883721552e-10	3.114255639799416e-9	1.1571026701189313e-6	7.501855089377395e-8	1.0508219375277763e-8	6.478252509435082e-10	1.3856983196049008e-10	4.6441472121293526e-11
-0.35186601717798205	3.414390574901758e-11	9.253332704105448e-11	3.5751986324957394e-10	3.110848643534272e-9	1.1879638817116109e-6	7.494292140182237e-8	1.0577891007307046e-8	6.504336505666333e-10	1.390338545593805e-10	4.658182968455902e-11
-0.35176601717798206	3.418192586329815e-11	9.261149797878512e-11	3.576400049426761e-10	3.1074530488988375e-9	1.220059860834776e-6	7.486839184534494e-8	1.064809564461018e-8	6.530530585838537e-10	1.394994473805154e-10	4.672260706942936e-11
-0.35166601717798207	3.421998201100455e-11	9.268973110910669e-11	3.5776031285099787e-10	3.1040688040804688e-9	1.2534570991178382e-6	7.479495480718741e-8	1.071883801088452e-8	6.556835234624513e-10	1.3996661566083762e-10	4.686380546408272e-11
-0.3515660171779821	3.42580741683181e-11	9.276802633127885e-11	3.5788078637125953e-10	3.100695857519375e-9	1.2882266176501695e-6	7.472260296798262e-8	1.0790122878234382e-8	6.583250938889102e-10	1.4043536465320103e-10	4.7005426059370905e-11
-0.3514660171779821	3.429620231097916e-11	9.284638354348878e-11	3.5800142489736125e-10	3.0973341579069204e-9	1.324444342049349e-6	7.465132910483867e-8	1.086195506774156e-8	6.609778187699369e-10	1.4090569962640063e-10	4.714747004882096e-11
-0.3513660171779821	3.4334366414280245e-11	9.292480264284148e-11	3.5812222782035505e-10	3.09398365418374e-9	1.362191514253666e-6	7.458112609004448e-8	1.0934339450042632e-8	6.636417472334123e-10	1.4137762586520174e-10	4.728993862863345e-11
-0.3512660171779821	3.4372566453067166e-11	9.300328352535877e-11	3.582431945284338e-10	3.090644295538106e-9	1.4015551452047322e-6	7.451198688980181e-8	1.1007280945915093e-8	6.663169286294264e-10	1.4185114867037806e-10	4.7432832997683033e-11
-0.3511660171779821	3.4410802401733704e-11	9.308182608596565e-11	3.583643244069131e-10	3.087316031404028e-9	1.4426285131263563e-6	7.444390456297311e-8	1.1080784526870262e-8	6.690034125312486e-10	1.423262733587344e-10	4.757615435751746e-11
-0.3510660171779821	3.4449074234219993e-11	9.316043021849358e-11	3.584856168382113e-10	3.0839988114596483e-9	1.485511712723365e-6	7.437687225985699e-8	1.1154855215755228e-8	6.717012487363529e-10	1.428030052631451e-10	4.771990391235727e-11
-0.3509660171779821	3.4487381924008607e-11	9.323909581566451e-11	3.586070712018302e-10	3.0806925856253815e-9	1.5303122613332982e-6	7.431088322097641e-8	1.1229498087361665e-8	6.744104872673908e-10	1.43281349732577e-10	4.786408286909356e-11
-0.35086601717798205	3.4525725444123065e-11	9.33178227690896e-11	3.587286868743396e-10	3.077397304062275e-9	1.5771457688810442e-6	7.424593077589418e-8	1.130471826904443e-8	6.771311783732354e-10	1.4376131213212653e-10	4.800869243729004e-11
-0.35076601717798206	3.456410476712331e-11	9.339661096926323e-11	3.5885046322936283e-10	3.0741129171703157e-9	1.626136679425542e-6	7.41820083420452e-8	1.138052094134737e-8	6.798633725299866e-10	1.4424289784304694e-10	4.8153733829179475e-11
-0.35066601717798207	3.460251986510498e-11	9.34754603055559e-11	3.5897239963754935e-10	3.0708393755867084e-9	1.677419093175733e-6	7.411910942358671e-8	1.1456911338638097e-8	6.8260712044199e-10	1.4472611226278275e-10	4.8299208259665015e-11
-0.3505660171779821	3.464097070969366e-11	9.355437066620425e-11	3.5909449546656193e-10	3.0675766301841357e-9	1.7311376791089022e-6	7.405722761026903e-8	1.1533894749751139e-8	6.853624730428428e-10	1.4521096080499118e-10	4.8445116946317054e-11
-0.3504660171779821	3.467945727204447e-11	9.363334193831102e-11	3.592167500810628e-10	3.064324632069218e-9	1.7874486897839342e-6	7.399635657632714e-8	1.1611476518640322e-8	6.881294814964608e-10	1.4569744889958342e-10	4.8591461109374455e-11
-0.3503660171779821	3.4717979522838125e-11	9.371237400783326e-11	3.593391628426893e-10	3.061083332580763e-9	1.8465210916367576e-6	7.393649007938636e-8	1.1689662045039571e-8	6.909081971980716e-10	1.461855819927456e-10	4.8738241971741265e-11
-0.3502660171779821	3.4756537432277566e-11	9.37914667595766e-11	3.5946173311002966e-10	3.057852683288122e-9	1.908537826020366e-6	7.387762195938863e-8	1.1768456785132878e-8	6.936986717752679e-10	1.4667536554697252e-10	4.888546075898709e-11
-0.3501660171779821	3.4795130970086305e-11	9.387062007719314e-11	3.595844602386247e-10	3.0546326359896394e-9	1.9736972185598516e-6	7.381974613753803e-8	1.1847866252233867e-8	6.96500957089054e-10	1.4716680504109997e-10	4.903311869934521e-11
-0.3500660171779821	3.4833760105503246e-11	9.394983384316746e-11	3.5970734358092674e-10	3.0514231427109113e-9	2.0422145570924336e-6	7.376285661525815e-8	1.1927896017473932e-8	6.993151052348779e-10	1.4765990597032629e-10	4.918121702371068e-11
-0.3499660171779821	3.487242480728181e-11	9.402910793881475e-11	3.598303824862883e-10	3.0482241557032487e-9	2.1143238616339494e-6	7.370694747317267e-8	1.2008551710500093e-8	7.021411685436768e-10	1.4815467384624834e-10	4.932975696563947e-11
-0.34986601717798205	3.49111250436857e-11	9.410844224427403e-11	3.599535763009529e-10	3.0450356274420923e-9	2.1902798735440973e-6	7.365201287010036e-8	1.208983902018343e-8	7.049791995829527e-10	1.486511141968908e-10	4.9478739761347126e-11
-0.34976601717798206	3.494986078248653e-11	9.418783663850032e-11	3.600769243680227e-10	3.0418575106253696e-9	2.2703602954644667e-6	7.3598047042064e-8	1.2171763695335407e-8	7.078292511578021e-10	1.4914923256673e-10	4.962816664970668e-11
-0.34966601717798207	3.4988631990960543e-11	9.426729099925772e-11	3.6020042602745023e-10	3.038689758171968e-9	2.354868318813708e-6	7.354504430131992e-8	1.2254331545435932e-8	7.106913763119998e-10	1.4964903451672832e-10	4.977803887224706e-11
-0.3495660171779821	3.5027438635884745e-11	9.43468052031122e-11	3.603240806160094e-10	3.0355323232201274e-9	2.444135481806298e-6	7.349299903539979e-8	1.233754844137034e-8	7.135656283290526e-10	1.5015052562435937e-10	4.992835767315125e-11
-0.3494660171779821	3.506628068353465e-11	9.442637912542513e-11	3.60447887467282e-10	3.0323851591258927e-9	2.5385249083191667e-6	7.344190570616878e-8	1.2421420316176843e-8	7.164520607332644e-10	1.5065371148363614e-10	5.007912429925435e-11
-0.3493660171779821	3.510515809968183e-11	9.450601264034912e-11	3.6057184591164245e-10	3.029248219461631e-9	2.6384349867173756e-6	7.339175884890223e-8	1.2505953165804975e-8	7.193507272908337e-10	1.5115859770514431e-10	5.023034000004194e-11
-0.3492660171779821	3.5144070849588694e-11	9.458570562081549e-11	3.6069595527622784e-10	3.026121458014415e-9	2.7443035582724487e-6	7.334255307137171e-8	1.2591153049883541e-8	7.222616820109054e-10	1.5166518991606364e-10	5.038200602764762e-11
-0.3491660171779821	3.518301889800808e-11	9.46654579385327e-11	3.6082021488493197e-10	3.023004828784562e-9	2.8566126974535075e-6	7.329428305295085e-8	1.267702609250027e-8	7.251849791466756e-10	1.5217349376020155e-10	5.053412363685162e-11
-0.3490660171779821	3.5222002209177144e-11	9.474526946397637e-11	3.609446240583667e-10	3.0198982859840426e-9	2.975894181624005e-6	7.3246943543731e-8	1.2763578482991486e-8	7.281206731964562e-10	1.526835148980164e-10	5.0686694085076656e-11
-0.3489660171779821	3.5261020746816194e-11	9.482514006638156e-11	3.610691821138633e-10	3.016801784035104e-9	3.1027357661315886e-6	7.32005293636569e-8	1.2850816476743653e-8	7.310688189047914e-10	1.5319525900664912e-10	5.08397186323882e-11
-0.34886601717798205	3.5300074474125065e-11	9.490506961373912e-11	3.611938883654415e-10	3.0137152775686514e-9	3.2377884032032957e-6	7.315503540167033e-8	1.2938746396005505e-8	7.340294712635327e-10	1.5370873177994697e-10	5.0993198541489736e-11
-0.34876601717798206	3.5339163353780016e-11	9.498505797278571e-11	3.613187421237921e-10	3.0106387214228933e-9	3.3817745703965823e-6	7.3110456614873e-8	1.3027374630712e-8	7.37002685512963e-10	1.5422393892849423e-10	5.1147135077722446e-11
-0.34866601717798207	3.537828734792912e-11	9.506510500899585e-11	3.6144374269625286e-10	3.007572070641722e-9	3.535497907837917e-6	7.306678802769598e-8	1.3116707639319394e-8	7.399885171428678e-10	1.547408861796351e-10	5.1301529509059916e-11
-0.3485660171779821	3.541744641819132e-11	9.514521058657978e-11	3.615688893867939e-10	3.004515280473389e-9	3.6998544046377206e-6	7.302402473109099e-8	1.3206751949652806e-8	7.429870218936779e-10	1.5525957927750554e-10	5.145638310610798e-11
-0.3484660171779821	3.5456640525651597e-11	9.5225374568469e-11	3.6169418149599887e-10	3.00146830636898e-9	3.875845425705288e-6	7.298216188172764e-8	1.3297514159764932e-8	7.459982557575649e-10	1.5578002398305546e-10	5.161169714210021e-11
-0.3483660171779821	3.549586963085705e-11	9.530559681631506e-11	3.6181961832103756e-10	2.9984311039809964e-9	4.064592933241157e-6	7.294119470120653e-8	1.338900093880753e-8	7.490222749795584e-10	1.563022260740774e-10	5.1767472892896197e-11
-0.3482660171779821	3.553513369381653e-11	9.538587719047971e-11	3.619451991556539e-10	2.9954036291619586e-9	4.267357335790629e-6	7.290111847528587e-8	1.3481219027915013e-8	7.520591360586892e-10	1.568261913452336e-10	5.1923711636977795e-11
-0.3481660171779821	3.557443267399323e-11	9.546621555002603e-11	3.6207092329013724e-10	2.9923858379628857e-9	4.485558496200488e-6	7.286192855311566e-8	1.3574175241100263e-8	7.551088957490781e-10	1.5735192560807732e-10	5.208041465544565e-11
-0.3480660171779821	3.561376653030496e-11	9.554661175271542e-11	3.6219679001131073e-10	2.989377686632007e-9	4.720800553818329e-6	7.282362034649124e-8	1.3667876466163987e-8	7.581716110611066e-10	1.578794346910856e-10	5.223758323201741e-11
-0.3479660171779821	3.565313522111829e-11	9.562706565499498e-11	3.623227986025027e-10	2.986379131613283e-9	4.97490137325531e-6	7.278618932911247e-8	1.3762329665616094e-8	7.612473392625258e-10	1.5840872443967944e-10	5.2395218653023157e-11
-0.3478660171779821	3.56925387042464e-11	9.570757711199342e-11	3.6244894834353024e-10	2.9833901295450233e-9	5.249927631953857e-6	7.274963103585742e-8	1.3857541877610926e-8	7.64336137879608e-10	1.5893980071624916e-10	5.2553322207402013e-11
-0.34776601717798206	3.573197693694588e-11	9.578814597751337e-11	3.6257523851067904e-10	2.9804106372585365e-9	5.548236814895823e-6	7.271394106206795e-8	1.3953520216895638e-8	7.674380646982954e-10	1.5947266940018474e-10	5.271189518670003e-11
-0.34766601717798207	3.5771449875912336e-11	9.586877210402316e-11	3.627016683766815e-10	2.9774406117767335e-9	5.8725277149594415e-6	7.267911506284491e-8	1.4050271875771854e-8	7.705531777653358e-10	1.6000733638789462e-10	5.287093888506466e-11
-0.3475660171779821	3.581095747727736e-11	9.594945534264707e-11	3.628282372106934e-10	2.974480010312739e-9	6.225901465932979e-6	7.26451487523551e-8	1.4147804125071552e-8	7.73681535389442e-10	1.6054380759283215e-10	5.3030454599241773e-11
-0.3474660171779821	3.5850499696605333e-11	9.603019554316292e-11	3.6295494427828e-10	2.9715287902686118e-9	6.611935695191603e-6	7.261203790315144e-8	1.4246124315147052e-8	7.768231961424644e-10	1.61082088945524e-10	5.31904436285735e-11
-0.3473660171779821	3.589007648888967e-11	9.611099255398871e-11	3.630817888413797e-10	2.9685869092338935e-9	7.034775120385264e-6	7.257977834549863e-8	1.4345239876874423e-8	7.799782188605193e-10	1.6162218639358633e-10	5.335090727499077e-11
-0.3472660171779821	3.5929687808549596e-11	9.619184622217881e-11	3.632087701583033e-10	2.9656543249843854e-9	7.499242892916281e-6	7.254836596671622e-8	1.444515832267264e-8	7.831466626451972e-10	1.6216410590175673e-10	5.351184684301259e-11
-0.3471660171779821	3.5969333609426036e-11	9.627275639341459e-11	3.6333588748370003e-10	2.962730995480736e-9	8.01097830011013e-6	7.251779671052512e-8	1.4545887247536353e-8	7.863285868647039e-10	1.627078534519138e-10	5.367326363974033e-11
-0.3470660171779821	3.600901384477873e-11	9.635372291199701e-11	3.6346314006853474e-10	2.9598168788671633e-9	8.576608205112395e-6	7.248806657641034e-8	1.4647434330084373e-8	7.895240511550521e-10	1.63253435043101e-10	5.383515897485407e-11
-0.3469660171779821	3.6048728467282545e-11	9.643474562083736e-11	3.635905271600715e-10	2.956911933470118e-9	9.203962011188903e-6	7.245917161898885e-8	1.4749807333622516e-8	7.927331154212245e-10	1.6380085669154845e-10	5.39975341606067e-11
-0.3468660171779821	3.608847742902316e-11	9.65158243614532e-11	3.6371804800185466e-10	2.9540161177970325e-9	9.902343250275782e-6	7.243110794739142e-8	1.4853014107223267e-8	7.959558398383895e-10	1.6435012443070005e-10	5.4160390511821916e-11
-0.34676601717798206	3.6128260681494305e-11	9.659695897395507e-11	3.6384570183367275e-10	2.9511293905349347e-9	0.000010682875503440789	7.240387172465038e-8	1.4957062586819588e-8	7.991922848530535e-10	1.649012443112305e-10	5.4323729345887577e-11
-0.34666601717798207	3.616807817559451e-11	9.667814929704376e-11	3.6397348789155945e-10	2.948251710549278e-9	0.000011558946842460602	7.23774591671004e-8	1.506196079631585e-8	8.024425111842846e-10	1.6545422240107214e-10	5.448755198275143e-11
-0.3465660171779821	3.6207929861622006e-11	9.675939516799886e-11	3.641014054077505e-10	2.9453830368826163e-9	0.00001254678621027845	7.235186654378683e-8	1.5167716848714638e-8	8.057065798249052e-10	1.6600906478543674e-10	5.465185974491778e-11
-0.3464660171779821	3.624781568927203e-11	9.684069642267068e-11	3.642294536106739e-10	2.942523328753276e-9	0.00001366621847088122	7.232709017588211e-8	1.5274338947259626e-8	8.089845520426769e-10	1.6656577756683323e-10	5.4816653957440076e-11
-0.3463660171779821	3.6287735607633374e-11	9.692205289547455e-11	3.64357631724919e-10	2.9396725455541826e-9	0.000014941664335757565	7.23031264361136e-8	1.538183538659594e-8	8.122764893815261e-10	1.6712436686509223e-10	5.4981935947917406e-11
-0.3462660171779821	3.632768956518408e-11	9.700346441938074e-11	3.6448593897122354e-10	2.936830646851593e-9	0.000016403480305366858	7.227997174819999e-8	1.5490214553947273e-8	8.155824536627625e-10	1.6768483881738847e-10	5.514770704648912e-11
-0.3461660171779821	3.6367677509787705e-11	9.708493082590836e-11	3.646143745664483e-10	2.9339975923838342e-9	0.000018089777454402715	7.225762258629511e-8	1.5599484930310164e-8	8.189025069862756e-10	1.682471995782608e-10	5.5313968585829586e-11
-0.3460660171779821	3.6407699388690234e-11	9.716645194511254e-11	3.6474293772354647e-10	2.9311733420600486e-9	0.000020048925063524878	7.223607547444e-8	1.570965509166597e-8	8.222367117317688e-10	1.688114553196292e-10	5.548072190114196e-11
-0.3459660171779821	3.6447755148515714e-11	9.724802760558152e-11	3.6487162765155336e-10	2.92835785595901e-9	0.000022343050425430473	7.221532698602643e-8	1.582073371021103e-8	8.255851305599767e-10	1.6937761223081956e-10	5.564796833015281e-11
-0.3458660171779821	3.648784473526281e-11	9.732965763442661e-11	3.6500044355555674e-10	2.9255510943279188e-9	0.00002505301488903412	7.219537374326683e-8	1.5932729555604986e-8	8.289478264139203e-10	1.6994567651858522e-10	5.581570921310859e-11
-0.34576601717798205	3.6527968094300547e-11	9.74113418572703e-11	3.6512938463667483e-10	2.922753017581111e-9	0.000028285623015579957	7.217621241667038e-8	1.604565149623712e-8	8.323248625201059e-10	1.705156544071194e-10	5.5983945892766354e-11
-0.34566601717798207	3.656812517036437e-11	9.749308009824343e-11	3.652584500920318e-10	2.9199635862989176e-9	0.00003218428791553307	7.21578397245311e-8	1.6159508500511936e-8	8.357163023897875e-10	1.7108755213807946e-10	5.615267971438945e-11
-0.3455660171779821	3.6608315907554185e-11	9.757487217997281e-11	3.6538763911474257e-10	2.917182761226501e-9	0.00003694518432079394	7.214025243242296e-8	1.6274309638154533e-8	8.391222098202195e-10	1.716613759706091e-10	5.632191202574272e-11
-0.3454660171779821	3.6648540249326765e-11	9.765671792357432e-11	3.655169508938736e-10	2.9144105032725447e-9	0.000042842369874511384	7.212344735269824e-8	1.6390064081533704e-8	8.425426488958695e-10	1.7223713218134934e-10	5.6491644177083616e-11
-0.3453660171779821	3.668879813849668e-11	9.77386171486451e-11	3.656463846144421e-10	2.9116467735082486e-9	0.00005026805008007209	7.210742134400224e-8	1.6506781107007214e-8	8.459776839897273e-10	1.7281482706446484e-10	5.6661877521158914e-11
-0.3452660171779821	3.672908951722748e-11	9.782056967325156e-11	3.6577593945737046e-10	2.90889153316596e-9	0.000059799391737128014	7.209217131078575e-8	1.6624470096284493e-8	8.494273797645008e-10	1.7339446693165478e-10	5.683261341319489e-11
-0.3451660171779821	3.676941432703141e-11	9.790257531392494e-11	3.65905614599479e-10	2.9061447436382113e-9	0.00007231394421161587	7.207769420283449e-8	1.6743140537812643e-8	8.528918011739356e-10	1.7397605811217765e-10	5.7003853210894465e-11
-0.3450660171779821	3.6809772508763314e-11	9.798463388565039e-11	3.6603540921345193e-10	2.9034063664763688e-9	0.00008919870564241616	7.206398701479615e-8	1.6862802028180816e-8	8.563710134640439e-10	1.7455960695286268e-10	5.717559827442621e-11
-0.3449660171779821	3.6850164002617935e-11	9.806674520185772e-11	3.6616532246782e-10	2.9006763633896305e-9	0.00011275087056571426	7.205104678572458e-8	1.69834642735473e-8	8.598650821743902e-10	1.751451198181305e-10	5.734784996642138e-11
-0.3448660171779821	3.689058874812579e-11	9.814890907441511e-11	3.6629535352693433e-10	2.8979546962438247e-9	0.00014700083604001233	7.203887059862307e-8	1.7105137091087823e-8	8.633740731393772e-10	1.7573260309000886e-10	5.752060965196489e-11
-0.34476601717798205	3.6931046684147434e-11	9.823112531361744e-11	3.664255015509412e-10	2.8952413270602646e-9	0.0001995541508860893	7.202745557999837e-8	1.722783041046537e-8	8.668980524895128e-10	1.7632206316814982e-10	5.7693878698588645e-11
-0.34466601717798206	3.6971537748872185e-11	9.83133937281781e-11	3.665557656957573e-10	2.8925362180146223e-9	0.00028619596116498044	7.201679889942146e-8	1.7351554275322437e-8	8.70437086652696e-10	1.7691350646984183e-10	5.7867658476263094e-11
-0.3445660171779821	3.701206187981202e-11	9.839571412522208e-11	3.6668614511305723e-10	2.8898393314358608e-9	0.0004442412521183355	7.20068977690951e-8	1.747631884479673e-8	8.73991242355531e-10	1.775069394300341e-10	5.804195035739261e-11
-0.3444660171779821	3.705261901379759e-11	9.847808631027443e-11	3.6681663895022437e-10	2.8871506298050075e-9	0.0007803586603950045	7.199774944342509e-8	1.7602134395058262e-8	8.775605866245878e-10	1.781023685013393e-10	5.821675571680426e-11
-0.3443660171779821	3.709320908697506e-11	9.85605100872532e-11	3.6694724635035636e-10	2.8844700757541936e-9	0.0017095779367209529	7.19893512186039e-8	1.7729011320871935e-8	8.811451867877346e-10	1.7869980015406247e-10	5.839207593174364e-11
-0.3442660171779821	3.7133832034801673e-11	9.86429852584578e-11	3.6707796645221474e-10	2.8817976320654035e-9	0.006211430089415091	7.198170043219422e-8	1.78569601371821e-8	8.847451104754147e-10	1.7929924087620346e-10	5.856791238186416e-11
-0.3441660171779821	3.717448779204139e-11	9.872551162456457e-11	3.672087983902178e-10	2.8791332616695377e-9	0.10923251167290117	7.19747944627252e-8	1.7985991480723143e-8	8.883604256219878e-10	1.7990069717347973e-10	5.874426644922119e-11
-0.3440660171779821	3.721517629276068e-11	9.880808898461175e-11	3.6733974129440973e-10	2.8764769276451766e-9	0.007754665680513794	7.196863072928847e-8	1.8116116111653083e-8	8.919912004670206e-10	1.8050417556933555e-10	5.892113951826207e-11
-0.3439660171779821	3.725589747032349e-11	9.889071713599453e-11	3.67470794290429e-10	2.8738285932175708e-9	0.0019233578049217665	7.196320669114527e-8	1.824734491521318e-8	8.95637503556594e-10	1.8110968260495432e-10	5.909853297581861e-11
-0.3438660171779821	3.729665125738885e-11	9.897339587445366e-11	3.676019564994952e-10	2.8711882217575915e-9	0.000846314387363153	7.195851984733878e-8	1.8379688903413634e-8	8.992994037446665e-10	1.8171722483927688e-10	5.927644821109908e-11
-0.34376601717798205	3.733743758590526e-11	9.905612499406752e-11	3.677332270383757e-10	2.8685557767806152e-9	0.00047314987143410095	7.195456773631026e-8	1.851315921674425e-8	9.029769701943737e-10	1.823268088490089e-10	5.945488661567906e-11
-0.34366601717798206	3.737825638710766e-11	9.913890428724186e-11	3.678646050193669e-10	2.86593122194551e-9	0.00030164470328322425	7.195134793552299e-8	1.8647767125911836e-8	9.066702723793677e-10	1.8293844122863537e-10	5.963384958349284e-11
-0.3435660171779821	3.74191075915104e-11	9.922173354469958e-11	3.6799608955025867e-10	2.8633145210534972e-9	0.00020893775570899478	7.194885806109032e-8	1.878352403360485e-8	9.103793800851441e-10	1.8355212859043146e-10	5.981333851082359e-11
-0.3434660171779821	3.7459991128906606e-11	9.930461255547524e-11	3.681276797343254e-10	2.860705638047255e-9	0.00015323572170127884	7.194709576741412e-8	1.8920441476285834e-8	9.14104363410424e-10	1.8416787756447638e-10	5.999335479629666e-11
-0.3433660171779821	3.7500906928360524e-11	9.938754110689902e-11	3.6825937467027395e-10	2.85810453700967e-9	0.00011717798424570038	7.194605874681962e-8	1.905853112600986e-8	9.178452927684349e-10	1.8478569479865878e-10	6.017389984086649e-11
-0.3432660171779821	3.754185491820589e-11	9.947051898459197e-11	3.683911734522544e-10	2.8555111821630195e-9	0.00009250656780068657	7.194574472920708e-8	1.919780479227421e-8	9.216022388883343e-10	1.8540558695869456e-10	6.035497504781188e-11
-0.3431660171779821	3.758283502603902e-11	9.955354597245663e-11	3.6852307516979405e-10	2.8529255378677624e-9	0.0000748868752695803	7.194615148169882e-8	1.933827442389402e-8	9.253752728165046e-10	1.860275607281284e-10	6.053658182272181e-11
-0.3430660171779821	3.762384717871659e-11	9.963662185266464e-11	3.686550789078056e-10	2.8503475686216515e-9	0.00006186644421086512	7.194727680829953e-8	1.9479952110909857e-8	9.291644659179644e-10	1.8665162280835265e-10	6.071872157348972e-11
-0.3429660171779821	3.766489130235022e-11	9.971974640564683e-11	3.687871837465422e-10	2.847777239058637e-9	0.000051973153055313	7.194911854955615e-8	1.9622850086523e-8	9.329698898776954e-10	1.8727777991860851e-10	6.090139571030063e-11
-0.3428660171779821	3.77059673223006e-11	9.980291941008799e-11	3.6891938876157163e-10	2.845214513947865e-9	0.00004427999770221494	7.195167458222516e-8	1.9766980729062726e-8	9.367916167020272e-10	1.8790603879599774e-10	6.10846056456216e-11
-0.34276601717798205	3.774707516317595e-11	9.988614064291022e-11	3.690516930237573e-10	2.8426593581927065e-9	0.000038179664306607534	7.195494281894676e-8	1.9912356563983995e-8	9.406297187200247e-10	1.8853640619549112e-10	6.126835279419364e-11
-0.34266601717798206	3.7788214748825195e-11	9.996940987927101e-11	3.6918409559923e-10	2.8401117368297537e-9	0.00003326080989417558	7.195892120792129e-8	2.005899026589655e-8	9.444842685848578e-10	1.8916888888993732e-10	6.145263857301881e-11
-0.3425660171779821	3.7829386002334046e-11	1.0005272689254467e-10	3.6931659554935753e-10	2.8375716150277755e-9	0.000029236799784998895	7.196360773259096e-8	2.020689466062616e-8	9.483553392751713e-10	1.8980349367006753e-10	6.163746440135027e-11
-0.3424660171779821	3.7870588846020566e-11	1.0013609145431967e-10	3.694491919307194e-10	2.8350389580868016e-9	0.000025902941960219827	7.196900041132861e-8	2.0356082727308943e-8	9.522430040964988e-10	1.9044022734450253e-10	6.182283170068222e-11
-0.3423660171779821	3.791182320143095e-11	1.0021950333438445e-10	3.695818837950807e-10	2.832513731437111e-9	0.000023109902015406753	7.197509729712945e-8	2.050656760051845e-8	9.561473366826478e-10	1.910790967397627e-10	6.200874189473891e-11
-0.3422660171779821	3.795308898933326e-11	1.0030296230071794e-10	3.697146701893635e-10	2.829995900638227e-9	0.000020746662487953538	7.198189647730744e-8	2.065836257242642e-8	9.600684109970814e-10	1.917201087002669e-10	6.219519640946186e-11
-0.3421660171779821	3.799438612971553e-11	1.0038646811948064e-10	3.6984755015562634e-10	2.8274854313780195e-9	0.00001872930232955674	7.198939607319816e-8	2.081148109499918e-8	9.640063013343572e-10	1.9236327008834572e-10	6.23821966730013e-11
-0.3420660171779821	3.8035714541778615e-11	1.0047002055500459e-10	3.699805227310265e-10	2.8249822894716834e-9	0.000016993430801576183	7.1997594239864e-8	2.0965936782227628e-8	9.679610823215036e-10	1.9300858778424033e-10	6.256974411570259e-11
-0.3419660171779821	3.8077074143931995e-11	1.0055361936977904e-10	3.701135869477978e-10	2.822486440860767e-9	0.000015488976238244426	7.2006489165805e-8	2.112174341239331e-8	9.71932828919433e-10	1.9365606868610768e-10	6.27578401700947e-11
-0.3418660171779821	3.81184648537907e-11	1.0063726432444816e-10	3.702467418332237e-10	2.81999785161232e-9	0.00001417652781995458	7.20160790726759e-8	2.1278914930372473e-8	9.759216164243884e-10	1.9430571971002753e-10	6.294648627087963e-11
-0.34176601717798205	3.815988658816758e-11	1.0072095517779109e-10	3.7037998640961027e-10	2.817516487917803e-9	0.00001302472308733137	7.20263622150031e-8	2.1437465449974555e-8	9.799275204693361e-10	1.9495754779000164e-10	6.313568385491967e-11
-0.34166601717798206	3.820133926307207e-11	1.0080469168671939e-10	3.7051331969425683e-10	2.8150423160922725e-9	0.000012008352995666637	7.203733687991167e-8	2.1597409256320157e-8	9.83950617025399e-10	1.9561155987795824e-10	6.332543436122431e-11
-0.3415660171779821	3.824282279370157e-11	1.0088847360626062e-10	3.706467406994194e-10	2.812575302573368e-9	0.000011106967801612357	7.204900138685127e-8	2.175876080825703e-8	9.879909824032933e-10	1.962677629437536e-10	6.351573923093928e-11
-0.3414660171779821	3.828433709444062e-11	1.0097230068955399e-10	3.707802484323072e-10	2.8101154139204244e-9	0.000010303838018568448	7.206135408733115e-8	2.1921534740815065e-8	9.920486932547715e-10	1.969261639751773e-10	6.370659990733388e-11
-0.3413660171779821	3.832588207885221e-11	1.0105617268783285e-10	3.709138418950231e-10	2.807662616813514e-9	9.585170723981971e-6	7.20743933646551e-8	2.2085745867700817e-8	9.96123826574038e-10	1.975867699779466e-10	6.389801783578652e-11
-0.3412660171779821	3.8367457659675244e-11	1.011400893504198e-10	3.7104752008455496e-10	2.8052168780525237e-9	8.939511935700419e-6	7.20881176336628e-8	2.2251409183832884e-8	1.0002164596992126e-9	1.9824958797570876e-10	6.408999446377286e-11
-0.3411660171779821	3.8409063748819746e-11	1.0122405042471252e-10	3.711812819927472e-10	2.802778164556319e-9	8.35728622716567e-6	7.21025253404767e-8	2.2418539867919058e-8	1.0043266703137883e-9	1.989146250100476e-10	6.42825312408543e-11
-0.34106601717798213	3.845070025735986e-11	1.0130805565617474e-10	3.713151266062604e-10	2.800346443361716e-9	7.830438708852488e-6	7.211761496224829e-8	2.2587153285074267e-8	1.0084545364480634e-9	1.9958188814047455e-10	6.447562961866077e-11
-0.3409660171779821	3.84923670955316e-11	1.0139210478832527e-10	3.714490529065562e-10	2.797921681622672e-9	7.35215416477688e-6	7.213338500691315e-8	2.2757264989482853e-8	1.012600136480622e-9	2.002513844444314e-10	6.466929105088124e-11
-0.3408660171779821	3.853406417272519e-11	1.0147619756272539e-10	3.715830598698566e-10	2.7955038466093227e-9	6.91663490924035e-6	7.214983401294658e-8	2.292889072710271e-8	1.0167635491397665e-9	2.0092312101728472e-10	6.486351699324606e-11
-0.34076601717798205	3.857579139748204e-11	1.0156033371896883e-10	3.7171714646711905e-10	2.7930929057071347e-9	6.518923740335345e-6	7.216696054912562e-8	2.3102046438416305e-8	1.0209448535050307e-9	2.0159710497233296e-10	6.505830890351708e-11
-0.34066601717798206	3.8617548677488346e-11	1.0164451299467268e-10	3.7185131166401216e-10	2.790688826415974e-9	6.154761822259617e-6	7.218476321429192e-8	2.327674826122385e-8	1.0251441290086073e-9	2.022733434407883e-10	6.525366824146885e-11
-0.34056601717798207	3.865933591957161e-11	1.01728735125465e-10	3.71985554420878e-10	2.7882915763492778e-9	5.820473836855296e-6	7.220324063712156e-8	2.3453012533485873e-8	1.0293614554368637e-9	2.0295184357178683e-10	6.544959646887897e-11
-0.3404660171779821	3.870115302969319e-11	1.0181299984497033e-10	3.7211987369270837e-10	2.7859011232331075e-9	5.512874583987476e-6	7.22223914758963e-8	2.3630855796210115e-8	1.0335969129317927e-9	2.0363261253237676e-10	6.564609504950948e-11
-0.3403660171779821	3.874299991294569e-11	1.0189730688480483e-10	3.7225426842911363e-10	2.783517434905328e-9	5.229192571642769e-6	7.224221441827883e-8	2.3810294796387806e-8	1.0378505819925217e-9	2.0431565750751754e-10	6.584316544909507e-11
-0.3402660171779821	3.8784876473545e-11	1.0198165597455954e-10	3.723887375742894e-10	2.7811404793146993e-9	4.967007153113218e-6	7.226270818109248e-8	2.399134648997782e-8	1.042122543476787e-9	2.0500098570006922e-10	6.6040809135325e-11
-0.3401660171779821	3.88267826148285e-11	1.0206604684179355e-10	3.725232800669949e-10	2.778770224520068e-9	4.724196534031426e-6	7.228387151010432e-8	2.4174028044941514e-8	1.0464128786024454e-9	2.0568860433079233e-10	6.623902757783146e-11
-0.3400660171779821	3.886871823924692e-11	1.0215047921201887e-10	3.726578948405162e-10	2.7764066386894463e-9	4.498894552893111e-6	7.230570317981085e-8	2.435835684432709e-8	1.050721668948965e-9	2.06378520638337e-10	6.643782224817162e-11
-0.3399660171779821	3.891068324835955e-11	1.0223495280868923e-10	3.7279258082263084e-10	2.774049690099145e-9	4.289454582848307e-6	7.232820199322584e-8	2.454435048940576e-8	1.0550489964589195e-9	2.0707074187923527e-10	6.663719461981097e-11
-0.3398660171779821	3.895267754283117e-11	1.0231946735319269e-10	3.7292733693558846e-10	2.7716993471330078e-9	4.094419244533042e-6	7.23513667816771e-8	2.4732026802861203e-8	1.0593949434395134e-9	2.0776527532789503e-10	6.683714616811079e-11
-0.33976601717798205	3.899470102242349e-11	1.0240402256483605e-10	3.730621620960814e-10	2.769355578281499e-9	3.912494884823244e-6	7.237519640460025e-8	2.492140383203221e-8	1.063759592564107e-9	2.0846212827659155e-10	6.703767837030918e-11
-0.33966601717798206	3.9036753585992506e-11	1.0248861816083319e-10	3.7319705521519897e-10	2.767018352140884e-9	3.742529983205181e-6	7.239968974933955e-8	2.511249985220886e-8	1.0681430268736972e-9	2.0916130803545486e-10	6.723879270550642e-11
-0.33956601717798207	3.907883513148068e-11	1.0257325385629511e-10	3.7333201519840617e-10	2.764687637412351e-9	3.583496809785176e-6	7.242484573094885e-8	2.5305333369985822e-8	1.0725453297784668e-9	2.0986282193246032e-10	6.744049065464643e-11
-0.3394660171779821	3.9120945555914956e-11	1.0265792936422074e-10	3.734670409455195e-10	2.762363402901267e-9	3.4344757870854655e-6	7.245066329200168e-8	2.549992312667202e-8	1.076966585059318e-9	2.105666773134246e-10	6.76427737005028e-11
-0.3393660171779821	3.916308475539699e-11	1.0274264439547606e-10	3.7360213135065727e-10	2.7600456175162406e-9	3.2946421094850385e-6	7.247714140239567e-8	2.56962881017563e-8	1.0814068768693717e-9	2.1127288154197994e-10	6.784564332765778e-11
-0.3392660171779821	3.920525262510168e-11	1.0282739865879459e-10	3.737372853022336e-10	2.757734250268392e-9	3.163254255307811e-6	7.250427905917006e-8	2.5894447516435257e-8	1.0858662897355492e-9	2.1198144199957805e-10	6.804910102248986e-11
-0.3391660171779821	3.9247449059268106e-11	1.0291219186075348e-10	3.7387250168289714e-10	2.7554292702704563e-9	3.039644091635403e-6	7.253207528631691e-8	2.6094420837197254e-8	1.0903449085600588e-9	2.126923660854618e-10	6.825314827315144e-11
-0.3390660171779821	3.928967395119752e-11	1.0299702370577202e-10	3.7400777936952963e-10	2.7531306467360584e-9	2.923208324357203e-6	7.256052913460356e-8	2.6296227779471315e-8	1.0948428186219966e-9	2.1340566121666589e-10	6.845778656955514e-11
-0.3389660171779821	3.933192719324479e-11	1.0308189389609129e-10	3.7414311723318286e-10	2.750838348978789e-9	2.813401088406144e-6	7.258963968139052e-8	2.649988831133482e-8	1.0993601055788452e-9	2.141213348279889e-10	6.866301740335205e-11
-0.3388660171779821	3.937420867681439e-11	1.0316680213176561e-10	3.742785141390761e-10	2.7485523464114836e-9	2.7097275076418117e-6	7.261940603045961e-8	2.6705422657287494e-8	1.1038968554680548e-9	2.14839394371987e-10	6.886884226791631e-11
-0.33876601717798205	3.941651829235528e-11	1.032517481106526e-10	3.7441396894654827e-10	2.746272608545427e-9	2.6117380820081978e-6	7.264982731184025e-8	2.6912851302089562e-8	1.1084531547086233e-9	2.1555984731895764e-10	6.907526265832683e-11
-0.33866601717798206	3.9458855929353e-11	1.0333673152839567e-10	3.745494805090245e-10	2.7439991049894804e-9	2.519023782692466e-6	7.268090268163853e-8	2.7122194994664026e-8	1.1130290901025922e-9	2.1628270115691655e-10	6.928228007134491e-11
-0.33856601717798207	3.950122147632597e-11	1.034217520784152e-10	3.746850476739894e-10	2.7417318054493223e-9	2.4312117550130677e-6	7.27126313218724e-8	2.733347475206903e-8	1.1176247488366716e-9	2.1700796339158322e-10	6.948989600539901e-11
-0.3384660171779821	3.954361482081955e-11	1.0350680945189656e-10	3.7482066928295093e-10	2.7394706797267127e-9	2.3479615444671603e-6	7.274501244030796e-8	2.754671186353747e-8	1.1222402184837978e-9	2.1773564154636748e-10	6.969811196056464e-11
-0.3383660171779821	3.958603584939958e-11	1.0359190333777573e-10	3.749563441714109e-10	2.737215697718599e-9	2.2689617743796235e-6	7.277804527029708e-8	2.7761927894586205e-8	1.1268755870046946e-9	2.1846574316234172e-10	6.990692943854326e-11
-0.3382660171779821	3.96284844476465e-11	1.0367703342272561e-10	3.7509207116882897e-10	2.7349668294164326e-9	2.1939272144246046e-6	7.281172907062023e-8	2.797914469119759e-8	1.1315309427494536e-9	2.191982757982282e-10	7.011634994264421e-11
-0.3381660171779821	3.967096050015078e-11	1.0376219939114929e-10	3.7522784909859253e-10	2.7327240449053538e-9	2.122596188325134e-6	7.284606312533134e-8	2.8198384384073725e-8	1.1362063744591509e-9	2.199332470303747e-10	7.032637497776502e-11
-0.3380660171779821	3.971346389050594e-11	1.0384740092515917e-10	3.753636767779793e-10	2.730487314363396e-9	2.054728276604089e-6	7.288104674360325e-8	2.8419669392963594e-8	1.1409019712673786e-9	2.20670664452731e-10	7.053700605036831e-11
-0.3379660171779821	3.975599450130236e-11	1.0393263770457091e-10	3.754995530181232e-10	2.7282566080607324e-9	1.9901022766155846e-6	7.291667925957968e-8	2.8643022431068127e-8	1.1456178227018906e-9	2.2141053567683296e-10	7.074824466846459e-11
-0.3378660171779821	3.979855221412239e-11	1.0401790940688763e-10	3.756354766239903e-10	2.726031896358934e-9	1.928514387440329e-6	7.295296003222634e-8	2.8868466509519825e-8	1.1503540186861582e-9	2.2215286833177168e-10	7.096009234158923e-11
-0.33776601717798205	3.9841136909534363e-11	1.0410321570728727e-10	3.7577144639433365e-10	2.723813149710161e-9	1.8697765917508259e-6	7.298988844518687e-8	2.9096024941944116e-8	1.1551106495410061e-9	2.2289767006417537e-10	7.117255058078278e-11
-0.33766601717798206	3.988374846708569e-11	1.0418855627860901e-10	3.759074611216608e-10	2.7216003386564362e-9	1.8137152105894873e-6	7.302746390663946e-8	2.932572134909754e-8	1.1598878059861716e-9	2.2364494853817813e-10	7.138562089856819e-11
-0.33756601717798207	3.992638676529776e-11	1.0427393079134461e-10	3.7604351959221473e-10	2.719393433828912e-9	1.7601696102551564e-6	7.306568584915906e-8	2.9557579663591896e-8	1.164685579141984e-9	2.2439471143540396e-10	7.159930480893183e-11
-0.3374660171779821	3.996905168165883e-11	1.0435933891361828e-10	3.7617962058591317e-10	2.717192405947022e-9	1.708991043270306e-6	7.310455372957732e-8	2.9791624134697382e-8	1.1695040605308924e-9	2.2514696645492714e-10	7.181360382729682e-11
-0.3373660171779821	4.001174309261935e-11	1.0444478031117624e-10	3.7631576287633507e-10	2.714997225817845e-9	1.6600416077699178e-6	7.314406702884997e-8	3.0027879333234964e-8	1.1743433420791394e-9	2.259017213132563e-10	7.20285194705054e-11
-0.3372660171779821	4.005446087358514e-11	1.0453025464737878e-10	3.764519452306807e-10	2.712807864335314e-9	1.6131933116797023e-6	7.318422525192446e-8	3.0266370156553546e-8	1.1792035161183787e-9	2.2665898374429922e-10	7.224405325679571e-11
-0.3371660171779821	4.009720489891013e-11	1.0461576158317798e-10	3.765881664097303e-10	2.710624292479449e-9	1.5683272297933728e-6	7.322502792760767e-8	3.0507121833595635e-8	1.1840846753872628e-9	2.2741876149933254e-10	7.246020670577586e-11
-0.3370660171779821	4.013997504189214e-11	1.0470130077711252e-10	3.767244251678192e-10	2.7084464813156772e-9	1.525332743355166e-6	7.32664746084416e-8	3.075015993005529e-8	1.1889869130331184e-9	2.2818106234697674e-10	7.267698133840457e-11
-0.3369660171779821	4.018277117476562e-11	1.0478687188528724e-10	3.768607202527941e-10	2.706274401994038e-9	1.4841068530431776e-6	7.330856487057592e-8	3.099551035362631e-8	1.193910322613545e-9	2.2894589407316127e-10	7.289437867696607e-11
-0.3368660171779821	4.022559316869568e-11	1.0487247456136544e-10	3.769970504059829e-10	2.704108025748527e-9	1.4445535573654535e-6	7.335129831364665e-8	3.124319935934599e-8	1.198854998098073e-9	2.2971326448109189e-10	7.31124002450473e-11
-0.33676601717798205	4.026844089377121e-11	1.0495810845655046e-10	3.7713341436215315e-10	2.701947323896264e-9	1.4065832894446392e-6	7.339467456065386e-8	3.149325355503448e-8	1.2038210338697808e-9	2.3048318139121922e-10	7.333104756751236e-11
-0.33666601717798206	4.0311314218998856e-11	1.0504377321957787e-10	3.7726981084948726e-10	2.699792267836908e-9	1.3701124060054548e-6	7.343869325784571e-8	3.174569990683221e-8	1.208808524726974e-9	2.3125565264120426e-10	7.355032217048048e-11
-0.33656601717798207	4.0354213012297685e-11	1.0512946849669376e-10	3.774062385895349e-10	2.697642829051806e-9	1.3350627231057895e-6	7.348335407460028e-8	3.200056574483749e-8	1.2138175658847981e-9	2.3203068608588078e-10	7.377022558129969e-11
-0.3364660171779821	4.03971371404908e-11	1.0521519393164825e-10	3.7754269629718167e-10	2.6954989791033578e-9	1.3013610937872578e-6	7.352865670331355e-8	3.2257878768846464e-8	1.2188482529769122e-9	2.328082895972223e-10	7.399075932852325e-11
-0.3363660171779821	4.0440086469300574e-11	1.0530094916567743e-10	3.776791826806154e-10	2.693360689634258e-9	1.2689390233736083e-6	7.357460085928696e-8	3.2517667054196884e-8	1.2239006820571351e-9	2.335884710643045e-10	7.42119249418839e-11
-0.3362660171779821	4.04830608633415e-11	1.0538673383749224e-10	3.7781569644128694e-10	2.691227932366825e-9	1.237732318629153e-6	7.362118628061877e-8	3.277995905771854e-8	1.2289749496011112e-9	2.3437123839326497e-10	7.443372395226873e-11
-0.3361660171779821	4.052606018611369e-11	1.0547254758325981e-10	3.7795223627387086e-10	2.6891006791022744e-9	1.2076807674127931e-6	7.366841272809588e-8	3.3044783623792004e-8	1.2340711525079703e-9	2.351565995072648e-10	7.465615789169216e-11
-0.3360660171779821	4.056908429999648e-11	1.0555839003659546e-10	3.7808880086623565e-10	2.686978901720011e-9	1.1787278458345355e-6	7.371627998508998e-8	3.3312169990518924e-8	1.2391893881019953e-9	2.3594456234645054e-10	7.487922829327252e-11
-0.3359660171779821	4.0612133066241444e-11	1.0564426082854352e-10	3.782253888993958e-10	2.684862572176929e-9	1.1508204502484457e-6	7.376478785745378e-8	3.3582147796004585e-8	1.2443297541342873e-9	2.3673513486790974e-10	7.5102936691203e-11
-0.3358660171779821	4.065520634496658e-11	1.0573015958756443e-10	3.783619990474871e-10	2.68275166250672e-9	1.123908651702934e-6	7.381393617342071e-8	3.385474708475606e-8	1.2494923487844464e-9	2.3752832504562955e-10	7.532728462072598e-11
-0.33576601717798205	4.0698303995149066e-11	1.0581608593952212e-10	3.784986299777201e-10	2.680646144819198e-9	1.0979454707223017e-6	7.386372478350607e-8	3.4129998314199653e-8	1.2546772706622533e-9	2.383241408704568e-10	7.555227361810676e-11
-0.33566601717798206	4.0741425874618375e-11	1.0590203950766872e-10	3.7863528035035293e-10	2.6785459912995977e-9	1.0728866705183821e-6	7.391415356041102e-8	3.4407932361316705e-8	1.259884618809343e-9	2.3912259035004785e-10	7.577790522060577e-11
-0.33556601717798207	4.078457184004964e-11	1.0598801991262752e-10	3.787719488186348e-10	2.6764511742078312e-9	1.0486905669275e-6	7.3965222398926e-8	3.468858052940316e-8	1.2651144927008811e-9	2.3992368150882437e-10	7.600418096644886e-11
-0.3354660171779821	4.082774174695808e-11	1.0607402677238199e-10	3.789086340287885e-10	2.674361665877912e-9	1.0253178535445005e-6	7.401693121584044e-8	3.49719745549558e-8	1.2703669922472815e-9	2.4072742238793347e-10	7.623110239480306e-11
-0.3353660171779821	4.0870935449690084e-11	1.0616005970226031e-10	3.790453346199591e-10	2.672277438717183e-9	1.0027314406800921e-6	7.40692799498506e-8	3.5258146614684376e-8	1.2756422177958576e-9	2.415338210451869e-10	7.645867104574526e-11
-0.3352660171779821	4.091415280141866e-11	1.062461183149175e-10	3.791820492241811e-10	2.670198465205674e-9	9.808963069067307e-7	7.412226856147215e-8	3.5547129332656525e-8	1.2809402701325572e-9	2.423428855550276e-10	7.668688846023472e-11
-0.3351660171779821	4.095739365413397e-11	1.06332202220324e-10	3.793187764663386e-10	2.6681247178954242e-9	9.597793620800122e-7	7.417589703295153e-8	3.583895578757493e-8	1.2862612504836271e-9	2.4315462400846393e-10	7.691575618008355e-11
-0.3350660171779821	4.100065785863859e-11	1.0641831102575088e-10	3.794555149641256e-10	2.6660561694097966e-9	9.393493208331838e-7	7.423016536818311e-8	3.6133659520192174e-8	1.2916052605173345e-9	2.4396904451303187e-10	7.714527574792811e-11
-0.3349660171779821	4.1043945264539647e-11	1.0650444433575251e-10	3.795922633280091e-10	2.6639927924428375e-9	9.195765856388271e-7	7.428507359262552e-8	3.6431274540864264e-8	1.2969724023456678e-9	2.447861551927347e-10	7.737544870719817e-11
-0.3348660171779821	4.1087255720242137e-11	1.0659060175215243e-10	3.797290201611884e-10	2.66193455975859e-9	9.004331386197354e-7	7.434062175322076e-8	3.673183533724588e-8	1.3023627785260374e-9	2.456059641879897e-10	7.760627660208802e-11
-0.33476601717798204	4.1130589072941363e-11	1.0667678287402968e-10	3.7986578405955726e-10	2.659881444190416e-9	8.818924413683547e-7	7.439680991831492e-8	3.703537688213319e-8	1.3077764920630003e-9	2.464284796555801e-10	7.783776097752528e-11
-0.33466601717798206	4.117394516861612e-11	1.0676298729770065e-10	3.8000255361165777e-10	2.657833418640372e-9	8.639293421043668e-7	7.445363817758117e-8	3.7341934641452006e-8	1.3132136464099549e-9	2.472537097685894e-10	7.806990337914023e-11
-0.33456601717798207	4.1217323852022126e-11	1.0684921461670758e-10	3.8013932739865274e-10	2.6557904560784914e-9	8.465199895622042e-7	7.451110664194405e-8	3.7651544582400894e-8	1.3186743454708746e-9	2.4808166271634955e-10	7.830270535323438e-11
-0.3344660171779821	4.1260724966683957e-11	1.069354644217976e-10	3.802761039942784e-10	2.65375252954223e-9	8.296417530565881e-7	7.456921544350657e-8	3.7964243181747307e-8	1.3241586936020271e-9	2.4891234670438624e-10	7.85361684467511e-11
-0.3343660171779821	4.1304148354888244e-11	1.0702173630091372e-10	3.804128819647978e-10	2.651719612135682e-9	8.132731482244148e-7	7.46279647354772e-8	3.828006743428195e-8	1.3296667956136807e-9	2.4974576995434885e-10	7.877029420723946e-11
-0.3342660171779821	4.134759385767596e-11	1.0710802983917596e-10	3.805496598689754e-10	2.649691677029042e-9	7.973937679870337e-7	7.468735469210183e-8	3.85990548614366e-8	1.3351987567718544e-9	2.505819407039603e-10	7.90050841828269e-11
-0.3341660171779821	4.139106131483726e-11	1.0719434461886313e-10	3.806864362580244e-10	2.647668697457909e-9	7.819842183172419e-7	7.474738550859329e-8	3.8921243520065355e-8	1.34075468280003e-9	2.514208672069475e-10	7.924053992218273e-11
-0.3340660171779821	4.143455056490037e-11	1.0728068021940212e-10	3.8082320967557264e-10	2.6456506467226273e-9	7.670260584327857e-7	7.480805740106663e-8	3.924667201139594e-8	1.3463346798808835e-9	2.522625577329825e-10	7.947666297448784e-11
-0.3339660171779821	4.147806144512777e-11	1.0736703621734868e-10	3.809599786576146e-10	2.6436374981876764e-9	7.525017450708343e-7	7.486937060647314e-8	3.957537949015314e-8	1.351938854658023e-9	2.5310702056761147e-10	7.971345488939862e-11
-0.3338660171779821	4.152159379150694e-11	1.0745341218637444e-10	3.810967417324793e-10	2.6416292252810365e-9	7.383945805282714e-7	7.493132538253895e-8	3.9907405673858896e-8	1.3575673142377328e-9	2.5395426401219757e-10	7.995091721701678e-11
-0.3337660171779821	4.156514743874345e-11	1.0753980769724586e-10	3.8123349742078216e-10	2.6396258014934707e-9	7.246886641795708e-7	7.499392200770118e-8	4.02427908523121e-8	1.3632201661906921e-9	2.5480429638384436e-10	8.018905150785119e-11
-0.33366601717798205	4.1608722220253334e-11	1.0762622231781398e-10	3.813702442353856e-10	2.6376272003780365e-9	7.113688472087486e-7	7.505716078105195e-8	4.05815758972543e-8	1.3688975185537572e-9	2.5565712601533467e-10	8.042785931278722e-11
-0.33356601717798207	4.165231796815541e-11	1.0771265561299504e-10	3.815069806813585e-10	2.6356333955493264e-9	6.984206903141009e-7	7.512104202227715e-8	4.092380227222058e-8	1.374599479831657e-9	2.5651276125505423e-10	8.066734218304927e-11
-0.3334660171779821	4.169593451326444e-11	1.0779910714475321e-10	3.816437052559283e-10	2.6336443606828752e-9	6.858304241645511e-7	7.51855660716014e-8	4.1269512042585946e-8	1.3803261589987636e-9	2.5737121046692203e-10	8.090750167016525e-11
-0.3333660171779821	4.173957168508251e-11	1.0788557647208765e-10	3.8178041644845006e-10	2.631660069514575e-9	6.735849124048923e-7	7.525073328973456e-8	4.1618747885807885e-8	1.386077665500862e-9	2.5823248203032415e-10	8.114833932593364e-11
-0.3332660171779821	4.178322931179134e-11	1.0797206315101246e-10	3.819171127403487e-10	2.6296804958399674e-9	6.616716170238108e-7	7.531654405781659e-8	4.197155310186748e-8	1.3918541092568485e-9	2.5909658434002464e-10	8.138985670238383e-11
-0.3331660171779821	4.182690722024671e-11	1.080585667345436e-10	3.8205379260509296e-10	2.627705613513716e-9	6.500785659137371e-7	7.538299877736834e-8	4.232797162392047e-8	1.3976556006605477e-9	2.599635258061041e-10	8.163205535174232e-11
-0.3330660171779821	4.187060523596697e-11	1.0814508677267766e-10	3.821904545081372e-10	2.6257353964488965e-9	6.387943224652578e-7	7.545009787024001e-8	4.268804802915422e-8	1.4034822505824085e-9	2.6083331485387353e-10	8.187493682639397e-11
-0.3329660171779821	4.191432318312861e-11	1.0823162281238154e-10	3.823270969068883e-10	2.623769818616473e-9	6.278079570517019e-7	7.551784177856499e-8	4.3051827549863496e-8	1.4093341703713198e-9	2.617059599238037e-10	8.211850267884669e-11
-0.3328660171779821	4.195806088455739e-11	1.0831817439756914e-10	3.8246371825066176e-10	2.621808854044609e-9	6.171090202705633e-7	7.558623096471155e-8	4.3419356084742266e-8	1.415211471856325e-9	2.6258146947143497e-10	8.236275446169149e-11
-0.3327660171779821	4.200181816171943e-11	1.0840474106908964e-10	3.8260031698062784e-10	2.6198524768180567e-9	6.066875178191367e-7	7.565526591123847e-8	4.379068021040358e-8	1.4211142673483971e-9	2.634598519673026e-10	8.2607693727565e-11
-0.33266601717798205	4.2045594834714776e-11	1.0849132236470642e-10	3.8273689152978567e-10	2.617900661077616e-9	5.965338868913368e-7	7.572494712085267e-8	4.4165847193127755e-8	1.4270426696422303e-9	2.6434111589685455e-10	8.285332202911223e-11
-0.33256601717798207	4.20893907222678e-11	1.0857791781908166e-10	3.8287344032289813e-10	2.6159533810194277e-9	5.866389739912709e-7	7.579527511636502e-8	4.454490500084419e-8	1.4329967920179434e-9	2.652252697603582e-10	8.309964091894435e-11
-0.3324660171779821	4.2133205641721436e-11	1.086645269637599e-10	3.8300996177646656e-10	2.614010610894458e-9	5.769940140670626e-7	7.586625044065284e-8	4.4927902315357505e-8	1.4389767482429266e-9	2.6611232207282597e-10	8.334665194960315e-11
-0.3323660171779821	4.217703940902669e-11	1.0875114932715169e-10	3.8314645429867357e-10	2.612072325007846e-9	5.675906108760477e-7	7.593787365661898e-8	4.53148885448153e-8	1.4449826525735505e-9	2.6700228136391855e-10	8.359435667351915e-11
-0.3322660171779821	4.2220891838736204e-11	1.0883778443451191e-10	3.832829162893438e-10	2.6101384977182804e-9	5.584207184987606e-7	7.601014534715566e-8	4.5705913836430075e-8	1.4510146197569653e-9	2.6789515617786084e-10	8.384275664296956e-11
-0.3321660171779821	4.226476274399547e-11	1.0892443180792553e-10	3.8341934613990093e-10	2.6082091034374795e-9	5.494766239257286e-7	7.608306611510787e-8	4.6101029089457283e-8	1.4570727650328488e-9	2.687909550733475e-10	8.409185341004088e-11
-0.3320660171779821	4.230865193653479e-11	1.090110909662915e-10	3.835557422333141e-10	2.6062841166295086e-9	5.40750930646278e-7	7.615663658324043e-8	4.650028596843775e-8	1.4631572041352257e-9	2.69689686623452e-10	8.434164852658554e-11
-0.3319660171779821	4.235255922666137e-11	1.0909776142530178e-10	3.836921029440653e-10	2.6043635118102323e-9	5.322365431740414e-7	7.623085739420395e-8	4.690373691670785e-8	1.4692680532941982e-9	2.7059135941553455e-10	8.459214354418069e-11
-0.3318660171779821	4.239648442324968e-11	1.0918444269742326e-10	3.838284266380863e-10	2.6024472635467123e-9	5.239266524486208e-7	7.630572921050331e-8	4.731143517018519e-8	1.4754054292377267e-9	2.714959820511405e-10	8.484334001408542e-11
-0.3317660171779821	4.2440427333735e-11	1.0927113429188516e-10	3.8396471167273407e-10	2.600535346456613e-9	5.158147220570274e-7	7.638125271446994e-8	4.772343477143926e-8	1.481569449193439e-9	2.724035631459119e-10	8.509523948719932e-11
-0.33166601717798205	4.248438776410364e-11	1.0935783571465545e-10	3.841009563967242e-10	2.598627735207617e-9	5.078944752226892e-7	7.645742860823075e-8	4.813979058404638e-8	1.4877602308903938e-9	2.733141113294798e-10	8.534784351401905e-11
-0.33156601717798206	4.2528365518885184e-11	1.0944454646842353e-10	3.842371591500976e-10	2.5967244045168246e-9	5.001598825136655e-7	7.653425761368255e-8	4.8560558307241136e-8	1.493977892560831e-9	2.7422763524536726e-10	8.560115364459337e-11
-0.3314660171779821	4.2572360401143713e-11	1.0953126605258585e-10	3.8437331826417083e-10	2.5948253291501777e-9	4.926051502247831e-7	7.661174047246685e-8	4.898579449087253e-8	1.5002225529420072e-9	2.7514414355088834e-10	8.58551714284811e-11
-0.3313660171779821	4.261637221246892e-11	1.0961799396322372e-10	3.845094320614831e-10	2.592930483921855e-9	4.852247093919197e-7	7.668987794594426e-8	4.941555655066524e-8	1.5064943312779147e-9	2.76063644917038e-10	8.6109898414705e-11
-0.3312660171779821	4.266040075296953e-11	1.0970472969308695e-10	3.846454988557642e-10	2.5910398436937824e-9	4.78013205399336e-7	7.67686708151743e-8	4.9849902783801086e-8	1.5127933473211447e-9	2.769861480283992e-10	8.636533615170888e-11
-0.3311660171779821	4.2704445821262005e-11	1.0979147273157425e-10	3.84781516951869e-10	2.5891533833749172e-9	4.7096548814379796e-7	7.684811988089184e-8	5.028889238482105e-8	1.519119721334595e-9	2.779116615830181e-10	8.662148618730994e-11
-0.3310660171779821	4.274850721446256e-11	1.0987822256471613e-10	3.849174846457427e-10	2.587271077920766e-9	4.640766027215553e-7	7.692822596348823e-8	5.073258546186143e-8	1.525473574093284e-9	2.7884019429230985e-10	8.687835006865375e-11
-0.3309660171779821	4.279258472818019e-11	1.0996497867515463e-10	3.850534002243638e-10	2.585392902332751e-9	4.5734178060670597e-7	7.700898990299234e-8	5.118104305322772e-8	1.531855026886142e-9	2.797717548809331e-10	8.713592934216699e-11
-0.3308660171779821	4.2836678156505686e-11	1.1005174054212679e-10	3.851892619657081e-10	2.5835188316577086e-9	4.507564312915491e-7	7.709041255905447e-8	5.1634327144317877e-8	1.538264201517782e-9	2.8070635208669087e-10	8.739422555351284e-11
-0.3307660171779821	4.288078729200416e-11	1.1013850764144197e-10	3.853250681386871e-10	2.5816488409872573e-9	4.4431613436136835e-7	7.717249481092956e-8	5.209250068489949e-8	1.5447012203103018e-9	2.816439946604077e-10	8.76532402475401e-11
-0.33066601717798205	4.2924911925705194e-11	1.1022527944546664e-10	3.8546081700310335e-10	2.579782905457196e-9	4.380166319780848e-7	7.725523755746278e-8	5.255562760675226e-8	1.5511662061050344e-9	2.8258469136581113e-10	8.791297496823753e-11
-0.33056601717798206	4.296905184709551e-11	1.1031205542310477e-10	3.855965068096156e-10	2.577921000247082e-9	4.31853821748938e-7	7.733864171707865e-8	5.302377284168395e-8	1.5576592822643977e-9	2.8352845097942126e-10	8.817343125868574e-11
-0.3304660171779821	4.301320684410855e-11	1.1039883503977571e-10	3.8573213579966586e-10	2.576063100579482e-9	4.258237499575363e-7	7.74227082277663e-8	5.349700233992736e-8	1.5641805726736067e-9	2.844752822904237e-10	8.843461066100633e-11
-0.3303660171779821	4.305737670311592e-11	1.1048561775739873e-10	3.8586770220544686e-10	2.5742091817195323e-9	4.199226051367064e-7	7.750743804707122e-8	5.397538308892955e-8	1.5707302017425053e-9	2.854251941005477e-10	8.869651471631382e-11
-0.3302660171779821	4.310156120891748e-11	1.1057240303437173e-10	3.8600320424984574e-10	2.5723592189743e-9	4.141467119633039e-7	7.759283215208537e-8	5.445898313254066e-8	1.5773082944073288e-9	2.8637819522394196e-10	8.89591449646637e-11
-0.3301660171779821	4.314576014473406e-11	1.1065919032554898e-10	3.8613864014639697e-10	2.5705131876922926e-9	4.0849252545679833e-7	7.767889153944046e-8	5.4947871590615016e-8	1.5839149761325082e-9	2.873342944870527e-10	8.922250294500487e-11
-0.3300660171779821	4.318997329219741e-11	1.1074597908222973e-10	3.862740080992324e-10	2.568671063262837e-9	4.0295662546441243e-7	7.776561722530128e-8	5.5442118679031485e-8	1.5905503729124467e-9	2.882935007284898e-10	8.948659019512671e-11
-0.3299660171779821	4.323420043134002e-11	1.1083276875212985e-10	3.8640930630303355e-10	2.56683282111559e-9	3.975357114167996e-7	7.785301024536113e-8	5.59417957301451e-8	1.597214611273306e-9	2.8925582279890367e-10	8.975140825160782e-11
-0.3298660171779821	4.327844134058713e-11	1.1091955877936564e-10	3.8654453294296563e-10	2.5649984367198622e-9	3.922265973391319e-7	7.794107165483558e-8	5.644697521367674e-8	1.6039078182747468e-9	2.9022126956083774e-10	9.001695864976194e-11
-0.3297660171779821	4.3322695796746625e-11	1.1100634860443195e-10	3.8667968619464836e-10	2.563167885584175e-9	3.870262071035294e-7	7.802980252846388e-8	5.695773075806297e-8	1.6106301215117854e-9	2.9118984988861176e-10	9.028324292358787e-11
-0.32966601717798205	4.336696357500037e-11	1.110931376641892e-10	3.868147642240939e-10	2.5613411432557096e-9	3.8193156990954425e-7	7.811920396050685e-8	5.747413717226146e-8	1.6173816491165431e-9	2.9216157266818105e-10	9.055026260571634e-11
-0.32956601717798206	4.341124444889433e-11	1.1117992539183344e-10	3.86949765187655e-10	2.559518185319668e-9	3.769398159802646e-7	7.82092770647453e-8	5.799627046803318e-8	1.624162529759998e-9	2.9313644679698667e-10	9.081801922735326e-11
-0.3294660171779821	4.345553819032858e-11	1.1126671121687946e-10	3.870846872319681e-10	2.557698987398759e-9	3.720481724623371e-7	7.830002297448251e-8	5.852420788271284e-8	1.6309728926537884e-9	2.941144811838282e-10	9.108651431822736e-11
-0.3293660171779821	4.349984456954893e-11	1.1135349456514724e-10	3.8721952849392006e-10	2.5558835251527165e-9	3.672539595189952e-7	7.839144284254913e-8	5.90580279024781e-8	1.6378128675520218e-9	2.950956847487174e-10	9.135574940653649e-11
-0.3292660171779821	4.354416335513613e-11	1.114402748587298e-10	3.873542871005733e-10	2.5540717742776503e-9	3.6255458660567937e-7	7.84835378413039e-8	5.9597810286126394e-8	1.64468258475299e-9	2.9608006642272915e-10	9.162572601888823e-11
-0.3291660171779821	4.358849431399761e-11	1.1152705151598215e-10	3.8748896116913174e-10	2.552263710505567e-9	3.579475489186749e-7	7.857630916264147e-8	6.014363608937934e-8	1.6515821751009833e-9	2.970676351478595e-10	9.189644568024743e-11
-0.3290660171779821	4.363283721135592e-11	1.1161382395149476e-10	3.8762354880687023e-10	2.5504593096037866e-9	3.5343042400750854e-7	7.866975801799748e-8	6.06955876897222e-8	1.658511769988051e-9	2.9805839987687035e-10	9.216790991387656e-11
-0.3289660171779821	4.367719181074058e-11	1.1170059157607625e-10	3.8775804811110175e-10	2.5486585473744383e-9	3.4900086854264667e-7	7.876388563835803e-8	6.125374881179536e-8	1.6654715013557926e-9	2.990523695731493e-10	9.244012024128165e-11
-0.3288660171779821	4.372155787397772e-11	1.1178735379673124e-10	3.878924571691066e-10	2.5468613996538866e-9	3.4465661523032813e-7	7.885869327426788e-8	6.181820455334708e-8	1.6724615016970914e-9	3.0004955321054384e-10	9.271307818215085e-11
-0.3287660171779821	4.3765935161179904e-11	1.1187411001663798e-10	3.8802677405809105e-10	2.5450678423122197e-9	3.4039546986692984e-7	7.89541821958413e-8	6.238904141176952e-8	1.6794819040579248e-9	3.0104995977321157e-10	9.298678525429943e-11
-0.32866601717798205	4.3810323430736675e-11	1.1196085963513022e-10	3.881609968451215e-10	2.5432778512526567e-9	3.362153085257488e-7	7.905035369277237e-8	6.29663473112241e-8	1.6865328420390817e-9	3.0205359825545977e-10	9.326124297360681e-11
-0.32856601717798206	4.385472243930433e-11	1.1204760204767289e-10	3.882951235870821e-10	2.541491402411103e-9	3.321140748693892e-7	7.914720907435074e-8	6.355021163037703e-8	1.6936144497979809e-9	3.0306047766158993e-10	9.353645285396033e-11
-0.3284660171779821	4.389913194179514e-11	1.1213433664584197e-10	3.884291523306132e-10	2.5397084717554834e-9	3.2808977758137997e-7	7.924474966947268e-8	6.414072523075925e-8	1.70072686205036e-9	3.0407060700572457e-10	9.381241640719203e-11
-0.3283660171779821	4.394355169136991e-11	1.1222106281730404e-10	3.885630811120615e-10	2.53792903528538e-9	3.241404879110629e-7	7.934297682665984e-8	6.473798048576724e-8	1.7078702140721427e-9	3.0508399531165695e-10	9.408913514302212e-11
-0.3282660171779821	4.39879814394243e-11	1.1230777994579061e-10	3.886969079574154e-10	2.5361530690312966e-9	3.202643373259969e-7	7.944189191407169e-8	6.534207131031545e-8	1.7150446417010567e-9	3.06100651612668e-10	9.436661056899047e-11
-0.3281660171779821	4.403242093558008e-11	1.1239448741108295e-10	3.8883063088226475e-10	2.534380549054312e-9	3.164595152666319e-7	7.954149631952766e-8	6.595309319117002e-8	1.7222502813384931e-9	3.0712058495136653e-10	9.464484419040109e-11
-0.3280660171779821	4.407686992767614e-11	1.1248118458898427e-10	3.8896424789173027e-10	2.532611451445418e-9	3.127242669980609e-7	7.964179145052367e-8	6.657114321796624e-8	1.7294872699512218e-9	3.0814380437951613e-10	9.492383751025556e-11
-0.3279660171779821	4.412132816175713e-11	1.125678708513022e-10	3.89097756980418e-10	2.5308457523250807e-9	3.0905689155421545e-7	7.974277873425385e-8	6.71963201149395e-8	1.7367557450731272e-9	3.0917031895785635e-10	9.520359202919063e-11
-0.3278660171779821	4.416579538206148e-11	1.1265454556582115e-10	3.8923115613235844e-10	2.5290834278426293e-9	3.054557397698647e-7	7.984445961763031e-8	6.782872427338e-8	1.7440558448069504e-9	3.102001377559261e-10	9.548410924541332e-11
-0.3277660171779821	4.4210271331013664e-11	1.1274120809628535e-10	3.8936444332095047e-10	2.5273244541757877e-9	3.0191921239625757e-7	7.994683556730816e-8	6.846845778483638e-8	1.7513877078260362e-9	3.112332698518842e-10	9.576539065463707e-11
-0.32766601717798205	4.425475574921224e-11	1.1282785780237505e-10	3.8949761650890345e-10	2.5255688075301353e-9	2.984457582962778e-7	8.004990806970826e-8	6.911562447508538e-8	1.7587514733760875e-9	3.1226972433233446e-10	9.60474377500169e-11
-0.32756601717798206	4.429924837541964e-11	1.1291449403968262e-10	3.8963067364818865e-10	2.523816464138589e-9	2.950338727153694e-7	8.01536786310428e-8	6.977032993888291e-8	1.7661472812768534e-9	3.1330951029212567e-10	9.63302520220809e-11
-0.32746601717798207	4.434374894655094e-11	1.1300111615969078e-10	3.897636126799634e-10	2.522067400260818e-9	2.9168209562456854e-7	8.025814877734107e-8	7.043268157552838e-8	1.7735752719238894e-9	3.143526368341769e-10	9.661383495866469e-11
-0.3273660171779821	4.4388257197664795e-11	1.1308772350975004e-10	3.8989643153453836e-10	2.5203215921828466e-9	2.8838901013226177e-7	8.036332005447925e-8	7.110278862525276e-8	1.7810355862902857e-9	3.153991130692854e-10	9.689818804484663e-11
-0.3272660171779821	4.4432772861950044e-11	1.1317431543305712e-10	3.9002912813129596e-10	2.518579016216381e-9	2.851532409613983e-7	8.046919402820622e-8	7.178076220645599e-8	1.7885283659283496e-9	3.164489481159286e-10	9.718331276287336e-11
-0.3271660171779821	4.447729567071717e-11	1.1326089126862704e-10	3.901617003786463e-10	2.516839648698398e-9	2.819734529891011e-7	8.057577228417546e-8	7.246671535381994e-8	1.7960537529713384e-9	3.1750215110007257e-10	9.74692105920975e-11
-0.3270660171779821	4.452182535338732e-11	1.1334745035127758e-10	3.9029414617396767e-10	2.5151034659906064e-9	2.78848349845791e-7	8.068305642797727e-8	7.316076305731643e-8	1.803611890135207e-9	3.1855873115497524e-10	9.775588300890523e-11
-0.3269660171779821	4.4566361637479916e-11	1.1343399201159898e-10	3.904264634035367e-10	2.5133704444788855e-9	2.757766725710251e-7	8.07910480851688e-8	7.386302230213244e-8	1.8112029207202345e-9	3.1961869742098085e-10	9.804333148664409e-11
-0.3268660171779821	4.461090424860233e-11	1.1352051557593478e-10	3.9055864994248394e-10	2.511640560572806e-9	2.727571983234731e-7	8.089974890130997e-8	7.457361210954437e-8	1.8188269886127944e-9	3.2068205904532237e-10	9.833155749555642e-11
-0.3267660171779821	4.4655452910440014e-11	1.136070203663578e-10	3.9069070365472376e-10	2.5099137907051034e-9	2.697887391425539e-7	8.100916054199699e-8	7.529265357875708e-8	1.8264842382870053e-9	3.217488251819097e-10	9.862056250270384e-11
-0.32666601717798205	4.470000734474277e-11	1.1369350570064374e-10	3.908226223929037e-10	2.508190111331163e-9	2.6687014075933104e-7	8.111928469289939e-8	7.602026992974583e-8	1.8341748148064452e-9	3.22819004991128e-10	9.891034797189744e-11
-0.32656601717798206	4.4744567271316894e-11	1.1377997089225066e-10	3.9095440399832994e-10	2.5064694989285014e-9	2.640002814545272e-7	8.123012305979665e-8	7.675658654711478e-8	1.841898863825805e-9	3.2389260763961494e-10	9.920091536362302e-11
-0.32646601717798207	4.47891324080109e-11	1.1386641525029567e-10	3.9108604630092194e-10	2.5047519299962477e-9	2.611780709614356e-7	8.134167736861693e-8	7.750173102501186e-8	1.849656531592602e-9	3.249696423000559e-10	9.949226613496802e-11
-0.3263660171779821	4.4833702470705744e-11	1.1395283807952533e-10	3.912175471191466e-10	2.5030373810546453e-9	2.584024494117934e-7	8.145394936547715e-8	7.825583321312109e-8	1.8574479649488217e-9	3.260501181509607e-10	9.978440173954693e-11
-0.3262660171779821	4.4878277173304134e-11	1.1403923868029815e-10	3.9134890425995095e-10	2.5013258286445557e-9	2.5567238632267893e-7	8.156694081672378e-8	7.901902526376532e-8	1.8652733113326018e-9	3.2713404437644754e-10	1.000773236274265e-10
-0.3261660171779821	4.49228562277166e-11	1.1412561634855589e-10	3.9148011551870984e-10	2.4996172493268806e-9	2.529868796226227e-7	8.168065350897405e-8	7.979144168014816e-8	1.8731327187798687e-9	3.282214301660152e-10	1.0037103324504753e-10
-0.3260660171779821	4.49674393438529e-11	1.1421197037580252e-10	3.916111786791581e-10	2.4979116196821297e-9	2.503449547151712e-7	8.179508924916089e-8	8.057321936576884e-8	1.881026335926007e-9	3.293122847143191e-10	1.0066553203515146e-10
-0.3259660171779821	4.5012026229607923e-11	1.1429830004907596e-10	3.917420915133293e-10	2.496208916309868e-9	2.4774566357833834e-7	8.191024986457587e-8	8.136449767504024e-8	1.8889543120074947e-9	3.304066172209389e-10	1.0096082143669901e-10
-0.3258660171779821	4.505661659085301e-11	1.1438460465092583e-10	3.9187285178150053e-10	2.4945091158282144e-9	2.45188083898307e-7	8.202613720291641e-8	8.216541846514558e-8	1.8969167968635597e-9	3.3150443689015325e-10	1.0125690288479579e-10
-0.3257660171779821	4.510121013141993e-11	1.1447088345938709e-10	3.920034572321149e-10	2.4928121948733356e-9	2.42671318235941e-7	8.214275313233012e-8	8.297612614916182e-8	1.904913940937745e-9	3.3260575293069123e-10	1.0155377781060861e-10
-0.32566601717798205	4.514580655309382e-11	1.14557135747959e-10	3.9213390560173305e-10	2.4911181300989446e-9	2.4019449322468145e-7	8.226009954146666e-8	8.379676775050188e-8	1.912945895279633e-9	3.3371057455551083e-10	1.0185144764128975e-10
-0.32556601717798206	4.519040555559817e-11	1.1464336078557341e-10	3.922641946149652e-10	2.489426898175792e-9	2.377567587984886e-7	8.2378178339524e-8	8.462749295868717e-8	1.921012811546373e-9	3.3481891098154145e-10	1.0214991379989435e-10
-0.32546601717798207	4.523500683658409e-11	1.1472955783657476e-10	3.923943219843982e-10	2.4877384757911687e-9	2.3535728744853035e-7	8.249699145629975e-8	8.546845418651357e-8	1.9291148420043238e-9	3.359307714294478e-10	1.024491777052983e-10
-0.3253660171779821	4.527961009161824e-11	1.1481572616069307e-10	3.925242854105499e-10	2.486052839648366e-9	2.3299527350744136e-7	8.261654084224375e-8	8.63198066286328e-8	1.937252139530659e-9	3.370461651233812e-10	1.0274924077211848e-10
-0.3252660171779821	4.532421501417049e-11	1.1490186501301782e-10	3.9265408258178714e-10	2.48436996646622e-9	2.3066993245993207e-7	8.273682846850961e-8	8.718170832159524e-8	1.945424857614935e-9	3.3816510129072386e-10	1.030501044106251e-10
-0.3251660171779821	4.536882129560268e-11	1.1498797364397305e-10	3.927837111742737e-10	2.4826898329786126e-9	2.283805002787021e-7	8.285785632701024e-8	8.805432020539993e-8	1.9536331503606935e-9	3.3928758916184264e-10	1.033517700266641e-10
-0.3250660171779821	4.54134286251548e-11	1.1507405129929098e-10	3.9291316885188794e-10	2.481012415933857e-9	2.2612623278455227e-7	8.297962643047073e-8	8.893780618658302e-8	1.9618771724869883e-9	3.4041363796981733e-10	1.0365423902156506e-10
-0.3249660171779821	4.5458036689934806e-11	1.1516009721998798e-10	3.9304245326618513e-10	2.4793376920943755e-9	2.239064050297361e-7	8.31021408124881e-8	8.983233320290718e-8	1.970157079330021e-9	3.4154325695019334e-10	1.0395751279206269e-10
-0.3248660171779821	4.550264517490407e-11	1.1524611064233327e-10	3.931715620563038e-10	2.477665638236044e-9	2.2172031070354397e-7	8.32254015275863e-8	9.073807128967538e-8	1.978473026844621e-9	3.426764553407103e-10	1.0426159273020415e-10
-0.3247660171779821	4.554725376286751e-11	1.1533209079782945e-10	3.933004928489166e-10	2.475996231147801e-9	2.1956726155925786e-7	8.334941065127706e-8	9.165519364773686e-8	1.98682517160584e-9	3.438132423810369e-10	1.04566480223267e-10
-0.32466601717798205	4.5591862134458774e-11	1.1541803691318162e-10	3.934292432581546e-10	2.474329447631052e-9	2.1744658686155674e-7	8.347417028011788e-8	9.258387671322029e-8	1.995213670810451e-9	3.44953627312496e-10	1.0487217665366805e-10
-0.32456601717798206	4.563646996812945e-11	1.1550394821027367e-10	3.9355781088555237e-10	2.472665264499261e-9	2.1535763285357496e-7	8.359968253177598e-8	9.352430022904985e-8	2.0036386822785127e-9	3.460976193777933e-10	1.0517868339887462e-10
-0.32446601717798207	4.5681076940134754e-11	1.1558982390613546e-10	3.9368619331996404e-10	2.4710036585773648e-9	2.1329976224280247e-7	8.372594954508813e-8	9.44766473182972e-8	2.01210036445481e-9	3.472452278207371e-10	1.0548600183131561e-10
-0.3243660171779821	4.572568272452265e-11	1.156756632129273e-10	3.9381438813750847e-10	2.4693446067013734e-9	2.1127235370507136e-7	8.385297348012641e-8	9.544110455941967e-8	2.020598876410448e-9	3.483964618859566e-10	1.0579413331828976e-10
-0.3242660171779821	4.5770286993120706e-11	1.1576146533789946e-10	3.939423929014983e-10	2.46768808571777e-9	2.092748014059082e-7	8.398075651826231e-8	9.641786206344199e-8	2.029134377844261e-9	3.4955133081862025e-10	1.0610307922187617e-10
-0.3241660171779821	4.581488941552158e-11	1.1584722948337738e-10	3.9407020516237064e-10	2.4660340724830913e-9	2.073065145385612e-7	8.410930086223299e-8	9.740711355313903e-8	2.037707029084353e-9	3.507098438641395e-10	1.0641284089883827e-10
-0.3240660171779821	4.585948965907191e-11	1.1593295484672398e-10	3.9419782245761497e-10	2.464382543863376e-9	2.0536691687802684e-7	8.423860873620775e-8	9.840905644427743e-8	2.0463169910894974e-9	3.518720102678803e-10	1.0672341970053233e-10
-0.3239660171779821	4.590408738885986e-11	1.1601864062032082e-10	3.9432524231171356e-10	2.4627334767337227e-9	2.0345544635047404e-7	8.436868238585902e-8	9.942389192898043e-8	2.0549644254506743e-9	3.5303783927487197e-10	1.0703481697281471e-10
-0.3238660171779821	4.5948682267699494e-11	1.1610428599153476e-10	3.944524622360624e-10	2.4610868479777627e-9	2.0157155461742627e-7	8.449952407842972e-8	1.004518250612735e-7	2.06364949439245e-9	3.5420734012949693e-10	1.0734703405594401e-10
-0.3237660171779821	4.599327395612059e-11	1.1618989014269139e-10	3.9457947972890557e-10	2.459442634487146e-9	1.9971470667415946e-7	8.463113610280528e-8	1.014930648448801e-7	2.072372360774422e-9	3.5538052207519164e-10	1.0766007228448572e-10
-0.32366601717798205	4.603786211235329e-11	1.162754522510495e-10	3.94706292275269e-10	2.4578008131610993e-9	1.9788438046172724e-7	8.476352076958618e-8	1.0254782432333845e-7	2.081133188092665e-9	3.5655739435414584e-10	1.0797393298721576e-10
-0.32356601717798206	4.6082446392315803e-11	1.1636097148877023e-10	3.9483289734688236e-10	2.456161360905879e-9	1.9608006649213114e-7	8.489668041116099e-8	1.0361632067249765e-7	2.0899321404810904e-9	3.577379662069754e-10	1.0828861748702101e-10
-0.32346601717798207	4.6127026449600595e-11	1.164464470228907e-10	3.949592924021091e-10	2.4545242546343166e-9	1.943012674860798e-7	8.503061738178112e-8	1.0469877529547962e-7	2.098769382712875e-9	3.5892224687242507e-10	1.0860412710080346e-10
-0.3233660171779821	4.6171601935462775e-11	1.1653187801529451e-10	3.9508547488588545e-10	2.4528894712653127e-9	1.925474980228967e-7	8.516533405763766e-8	1.0579541392016972e-7	2.1076450802018365e-9	3.6011024558703867e-10	1.0892046313937607e-10
-0.3232660171779821	4.6216172498803173e-11	1.1661726362268462e-10	3.9521144222963916e-10	2.4512569877233397e-9	1.9081828420209153e-7	8.530083283693714e-8	1.0690646669931992e-7	2.1165593990037666e-9	3.613019715848382e-10	1.0923762690736586e-10
-0.3231660171779821	4.626073778615773e-11	1.1670260299655167e-10	3.953371918512124e-10	2.4496267809379302e-9	1.8911316331615268e-7	8.54371161399807e-8	1.0803216831334084e-7	2.1255125058178e-9	3.624974340969941e-10	1.0955561970310778e-10
-0.3230660171779821	4.630529744168272e-11	1.1678789528314803e-10	3.954627211548065e-10	2.4479988278432368e-9	1.8743168353415398e-7	8.557418640924406e-8	1.091727580758695e-7	2.1345045679877586e-9	3.6369664235150234e-10	1.0987444281854678e-10
-0.3229660171779821	4.6349851107141213e-11	1.1687313962346008e-10	3.9558802753089533e-10	2.4463731053774936e-9	1.857734035957478e-7	8.571204610945799e-8	1.1032848004219147e-7	2.1435357535034463e-9	3.6489960557284263e-10	1.1019409753912926e-10
-0.3228660171779821	4.639439842188948e-11	1.1695833515317284e-10	3.9571310835615655e-10	2.4447495904825456e-9	1.84137892515165e-7	8.585069772769141e-8	1.1149958312061418e-7	2.1526062310020015e-9	3.661063329816426e-10	1.1051458514370302e-10
-0.3227660171779821	4.6438939022861306e-11	1.1704348100264685e-10	3.9583796099339714e-10	2.443128260103352e-9	1.825247292948622e-7	8.599014377343254e-8	1.1268632118686981e-7	2.1617161697690813e-9	3.6731683379432883e-10	1.1083590690440553e-10
-0.32266601717798205	4.648347254455793e-11	1.171285762968868e-10	3.959625827914793e-10	2.4415090911874886e-9	1.8093350264842947e-7	8.613038677867653e-8	1.1388895320166459e-7	2.170865739740263e-9	3.685311172227845e-10	1.1115806408656284e-10
-0.32256601717798206	4.652799861902931e-11	1.172136201555111e-10	3.9608697108525044e-10	2.4398920606846748e-9	1.793638107324516e-7	8.627142929800962e-8	1.1510774333144295e-7	2.1800551115022104e-9	3.6974919247400333e-10	1.1148105794857851e-10
-0.32246601717798207	4.6572516875863745e-11	1.1729861169272075e-10	3.9621112319545945e-10	2.4382771455462725e-9	1.778152608869615e-7	8.641327390869671e-8	1.1634296107249643e-7	2.1892844562939493e-9	3.7097106874971704e-10	1.1180488974182564e-10
-0.3223660171779821	4.661702694217203e-11	1.1738355001727402e-10	3.9633503642869535e-10	2.436664322724795e-9	1.762874693841962e-7	8.655592321077025e-8	1.1759488137850215e-7	2.198553946008087e-9	3.7219675524605566e-10	1.1212956071053648e-10
-0.3222660171779821	4.6661528442572654e-11	1.174684342324503e-10	3.964587080772936e-10	2.4350535691734093e-9	1.747800611853477e-7	8.669937982711932e-8	1.1886378479160754e-7	2.2078637531919905e-9	3.734262611531642e-10	1.1245507209169148e-10
-0.3221660171779821	4.6706020999179356e-11	1.175532634360257e-10	3.9658213541927716e-10	2.4334448618454763e-9	1.7329266970500279e-7	8.684364640358209e-8	1.2014995757717704e-7	2.217214051049013e-9	3.746595956548486e-10	1.1278142511490898e-10
-0.3220660171779821	4.675050423158385e-11	1.1763803672023722e-10	3.967053157182739e-10	2.4318381776940234e-9	1.718249365830149e-7	8.698872560903627e-8	1.214536918623086e-7	2.2266050134396274e-9	3.7589676792819365e-10	1.1310862100232872e-10
-0.3219660171779821	4.679497775684457e-11	1.1772275317175525e-10	3.9682824622343265e-10	2.4302334936712917e-9	1.703765114635403e-7	8.713462013549423e-8	1.2277528577824843e-7	2.236036814882607e-9	3.771377871431876e-10	1.1343666096850081e-10
-0.3218660171779821	4.683944118946963e-11	1.1780741187165288e-10	3.9695092416935686e-10	2.4286307867281976e-9	1.689470517809641e-7	8.728133269819703e-8	1.241150436068258e-7	2.245509630556125e-9	3.783826624623393e-10	1.1376554622026782e-10
-0.3217660171779821	4.68838941414024e-11	1.1789201189537222e-10	3.970733467760245e-10	2.427030033813912e-9	1.675362225524956e-7	8.74288660357117e-8	1.2547327593103722e-7	2.255023636298869e-9	3.79631403040291e-10	1.1409527795665186e-10
-0.32166601717798204	4.69283362220074e-11	1.1797655231269528e-10	3.9719551124870057e-10	2.425431211875285e-9	1.6614369617716593e-7	8.75772229100269e-8	1.2685029978991595e-7	2.264579008611139e-9	3.8088401802342897e-10	1.1442585736873226e-10
-0.32156601717798206	4.697276703805644e-11	1.1806103218771414e-10	3.9731741477787754e-10	2.4238342978564644e-9	1.647691522410539e-7	8.772640610665458e-8	1.282464388378245e-7	2.2741759246559645e-9	3.8214051654948703e-10	1.1475728563953238e-10
-0.32146601717798207	4.7017186193710694e-11	1.181454505787953e-10	3.9743905453917675e-10	2.422239268698323e-9	1.6341227732844503e-7	8.787641843472811e-8	1.29662023508317e-7	2.28381456226007e-9	3.834009077471479e-10	1.150895639438968e-10
-0.3213660171779821	4.706159329050871e-11	1.1822980653855067e-10	3.975604276932794e-10	2.4206461013379637e-9	1.6207276483879596e-7	8.802726272710306e-8	1.3109739118271407e-7	2.2934950999149494e-9	3.846652007356243e-10	1.1542269344836906e-10
-0.3212660171779821	4.710598792734933e-11	1.1831409911380586e-10	3.9768153138584667e-10	2.419054772708302e-9	1.6075031480925372e-7	8.817894184046265e-8	1.325528863635583e-7	2.3032177167778763e-9	3.859334046242679e-10	1.1575667531107299e-10
-0.3211660171779821	4.715036970047718e-11	1.1839832734556744e-10	3.9780236274744104e-10	2.4174652597375537e-9	1.5944463374254265e-7	8.833145865542032e-8	1.3402886085309634e-7	2.3129825926729003e-9	3.872055285121428e-10	1.16091510681589e-10
-0.3210660171779821	4.7194738203467686e-11	1.1848249026898946e-10	3.979229188934355e-10	2.4158775393486676e-9	1.5815543444004978e-7	8.848481607662428e-8	1.355256739369645e-7	2.32278990809175e-9	3.884815814876044e-10	1.1642720070082703e-10
-0.3209660171779821	4.723909302721076e-11	1.1856658691334315e-10	3.98043196923949e-10	2.4142915884589743e-9	1.568824358399227e-7	8.863901703286681e-8	1.3704369257325015e-7	2.3326398441948554e-9	3.897615726278847e-10	1.1676374650090496e-10
-0.3208660171779821	4.728343375989608e-11	1.1865061630198288e-10	3.9816319392374705e-10	2.412707383979536e-9	1.556253628599996e-7	8.879406447718931e-8	1.3858329158710044e-7	2.3425325828121925e-9	3.9104551099864204e-10	1.1710114920501728e-10
-0.3207660171779821	4.732775998699772e-11	1.1873457745231434e-10	3.9828290696217546e-10	2.4111249028148445e-9	1.543839462454245e-7	8.894996138699551e-8	1.4014485387107726e-7	2.352468306444243e-9	3.9233340565355607e-10	1.1743940992731232e-10
-0.3206660171779821	4.7372071291258236e-11	1.1881846937576065e-10	3.9840233309307525e-10	2.409544121862172e-9	1.5315792242076807e-7	8.910671076415963e-8	1.417287705914416e-7	2.362447198262811e-9	3.936252656338605e-10	1.1777852977276074e-10
-0.32056601717798205	4.74163672526711e-11	1.189022910777304e-10	3.985214693546829e-10	2.4079650180111543e-9	1.519470333465211e-7	8.926431563513925e-8	1.4333544140057278e-7	2.3724694421118953e-9	3.94921099967908e-10	1.1811850983702428e-10
-0.32046601717798207	4.7460647448468734e-11	1.189860415575817e-10	3.9864031276957364e-10	2.406387568143309e-9	1.5075102637980667e-7	8.942277905108904e-8	1.4496527465572642e-7	2.3825352225084824e-9	3.962209176707228e-10	1.1845935120632593e-10
-0.3203660171779821	4.750491145310293e-11	1.1906971980859175e-10	3.987588603445588e-10	2.4048117491315144e-9	1.4956965413915915e-7	8.958210408797674e-8	1.466186876443583e-7	2.392644724643389e-9	3.9752472774354075e-10	1.1880105495731623e-10
-0.3202660171779821	4.7549158838230516e-11	1.191533248179217e-10	3.988771090706095e-10	2.4032375378395385e-9	1.4840267437325252e-7	8.974229384669792e-8	1.4829610681622465e-7	2.402798134381972e-9	3.9883253917334883e-10	1.191436221569405e-10
-0.3201660171779821	4.759338917269766e-11	1.1923685556658208e-10	3.9899505592276884e-10	2.401664911121565e-9	1.4724984983343638e-7	8.990335145319538e-8	1.499979680225025e-7	2.4129956382649207e-9	4.001443609324235e-10	1.1948705386230223e-10
-0.3200660171779821	4.763760202252249e-11	1.1932031102940098e-10	3.991126978600699e-10	2.4000938458216602e-9	1.4611094814995564e-7	9.006528005857727e-8	1.517247167621673e-7	2.42323742350893e-9	4.0146020197785087e-10	1.1983135112052774e-10
-0.3199660171779821	4.7681796950879353e-11	1.1940369017498643e-10	3.992300318254504e-10	2.3985243187733283e-9	1.4498574171173088e-7	9.022808283923803e-8	1.534768084358833e-7	2.4335236780074195e-9	4.0278007125105684e-10	1.2017651496862737e-10
-0.3198660171779821	4.772597351808202e-11	1.1948699196569353e-10	3.9934705474566293e-10	2.3969563067990135e-9	1.43874007549584e-7	9.039176299698125e-8	1.5525470860766522e-7	2.443854590331178e-9	4.0410397767732154e-10	1.205225464333578e-10
-0.3197660171779821	4.777013128156842e-11	1.1957021535759213e-10	3.9946376353119224e-10	2.395389786709592e-9	1.4277552722280388e-7	9.05563237591412e-8	1.5705889327458094e-7	2.4542303497289737e-9	4.0543193016528855e-10	1.208694465310801e-10
-0.3196660171779821	4.781426979588236e-11	1.1965335930042706e-10	3.995801550761678e-10	2.3938247353038855e-9	1.4169008670892824e-7	9.07217683787101e-8	1.5888984914479274e-7	2.4646511461281993e-9	4.067639376064766e-10	1.2121721626761936e-10
-0.31956601717798205	4.7858388612657786e-11	1.1973642273758737e-10	3.996962262582747e-10	2.3922611293681854e-9	1.4061747629664968e-7	9.088810013446262e-8	1.6074807392420647e-7	2.475117170135406e-9	4.0810000887477707e-10	1.2156585663812074e-10
-0.31946601717798206	4.790248728060306e-11	1.1981940460606787e-10	3.9981197393867185e-10	2.3906989456757617e-9	1.3955749048174497e-7	9.105532233108502e-8	1.6263407661205262e-7	2.4856286130368526e-9	4.0944015282594715e-10	1.2191536862690705e-10
-0.3193660171779821	4.794656534548065e-11	1.1990230383643647e-10	3.9992739496188906e-10	2.3891381609863516e-9	1.3850992786591727e-7	9.122343829930311e-8	1.6454837780571504e-7	2.496185666799028e-9	4.107843782971028e-10	1.2226575320733014e-10
-0.3192660171779821	4.799062235009478e-11	1.1998511935279752e-10	4.0004248615576167e-10	2.387578752045717e-9	1.3747459105848313e-7	9.139245139601436e-8	1.664915100151319e-7	2.5067885240691287e-9	4.1213269410620195e-10	1.2261701134162678e-10
-0.3191660171779821	4.803465783427015e-11	1.200678500727522e-10	4.0015724433131585e-10	2.386020695585049e-9	1.364512865807784e-7	9.156236500441833e-8	1.6846401798711115e-7	2.517437378175466e-9	4.134851090515129e-10	1.2296914398076731e-10
-0.3190660171779821	4.807867133483826e-11	1.2015049490737139e-10	4.002716662827008e-10	2.384463968320636e-9	1.3543982477324063e-7	9.173318253415342e-8	1.7046645903993354e-7	2.5281324231279716e-9	4.148416319111045e-10	1.2332215206431019e-10
-0.3189660171779821	4.812266238561679e-11	1.202330527611483e-10	4.0038574878708345e-10	2.382908546953222e-9	1.3444001970503382e-7	9.190490742142783e-8	1.7249940340859034e-7	2.5388738536184635e-9	4.1620227144229006e-10	1.2367603652024624e-10
-0.3188660171779821	4.816663051739588e-11	1.2031552253197078e-10	4.004994886045663e-10	2.3813544081676087e-9	1.3345168908618185e-7	9.207754312915991e-8	1.7456343460107108e-7	2.549661865021083e-9	4.1756703638110223e-10	1.2403079826484945e-10
-0.3187660171779821	4.821057525791724e-11	1.203979031110807e-10	4.006128824780938e-10	2.3798015286321315e-9	1.3247465418210085e-7	9.225109314711476e-8	1.7665914976608095e-7	2.560496653392573e-9	4.189359354417403e-10	1.2438643820252144e-10
-0.3186660171779821	4.825449613185867e-11	1.2048019338303654e-10	4.0072592713335925e-10	2.3782498849981375e-9	1.3150873973046517e-7	9.242556099204314e-8	1.7878716007262203e-7	2.5713784154725227e-9	4.203089773160138e-10	1.2474295722563563e-10
-0.31856601717798205	4.829839266081549e-11	1.2056239222567897e-10	4.008386192787116e-10	2.3766994538995454e-9	1.305537738603432e-7	9.260095020782456e-8	1.8094809110187623e-7	2.5823073486837012e-9	4.2168617067279176e-10	1.2510035621438183e-10
-0.31846601717798206	4.834226436328389e-11	1.2064449851009014e-10	4.0095095560506903e-10	2.3751502119523418e-9	1.2960958801351494e-7	9.277726436560886e-8	1.8314258325182796e-7	2.593283651132175e-9	4.230675241574344e-10	1.2545863603660813e-10
-0.3183660171779821	4.838611075464118e-11	1.207265111005602e-10	4.010629327858216e-10	2.3736021357540577e-9	1.286760168679176e-7	9.295450706396075e-8	1.8537129215513234e-7	2.604307521607527e-9	4.24453046391214e-10	1.2581779754765933e-10
-0.3182660171779821	4.842993134712993e-11	1.2080842885454586e-10	4.0117454747673964e-10	2.372055201883295e-9	1.277528982631533e-7	9.313268192900588e-8	1.8763488911068944e-7	2.615379159582976e-9	4.2584274597074947e-10	1.2617784159021863e-10
-0.3181660171779821	4.847372564983783e-11	1.2089025062263442e-10	4.0128579631587023e-10	2.3705093868992182e-9	1.2684007312798159e-7	9.331179261457732e-8	1.8993406152946134e-7	2.6264987652154427e-9	4.2723663146740863e-10	1.265387689941405e-10
-0.3180660171779821	4.851749316868144e-11	1.2097197524850473e-10	4.0139667592345974e-10	2.368964667341098e-9	1.2593738540976184e-7	9.349184280236644e-8	1.9226951339506971e-7	2.6376665393456658e-9	4.2863471142672757e-10	1.2690058057629114e-10
-0.3179660171779821	4.8561233406386635e-11	1.2105360156888862e-10	4.015071829018434e-10	2.3674210197277567e-9	1.2504468200575813e-7	9.367283620207151e-8	1.9464196573971833e-7	2.648882683498173e-9	4.3003699436780586e-10	1.2726327714038067e-10
-0.3178660171779821	4.860494586247065e-11	1.2113512841353456e-10	4.016173138353615e-10	2.3658784205571497e-9	1.2416181269626654e-7	9.385477655155176e-8	1.97052157136041e-7	2.660147399881282e-9	4.3144348878270757e-10	1.2762685947679702e-10
-0.3177660171779821	4.864863003322296e-11	1.2121655460516643e-10	4.017270652902512e-10	2.364336846305775e-9	1.2328863007951262e-7	9.40376676169788e-8	1.9950084420546785e-7	2.671460891386989e-9	4.328542031358435e-10	1.27991328362434e-10
-0.3176660171779821	4.8692285411687974e-11	1.2129787895944293e-10	4.0183643381455565e-10	2.362796273428234e-9	1.2242498950824793e-7	9.422151319299386e-8	2.0198880214377052e-7	2.6828233615909104e-9	4.342691458633574e-10	1.2835668456052347e-10
-0.31756601717798205	4.8735911487644875e-11	1.2137910028492476e-10	4.01945415938034e-10	2.3612566783567564e-9	1.2157074902801965e-7	9.440631710286531e-8	2.0451682526442135e-7	2.6942350147521645e-9	4.3568832537250353e-10	1.2872292882046665e-10
-0.31746601717798206	4.8779507747589564e-11	1.2146021738302782e-10	4.020540081720504e-10	2.359718037500644e-9	1.2072576931704155e-7	9.459208319864467e-8	2.0708572756046404e-7	2.7056960558130538e-9	4.3711175004100334e-10	1.2909006187765307e-10
-0.3173660171779821	4.882307367471672e-11	1.2154122904798742e-10	4.021622070094867e-10	2.3581803272458205e-9	1.1988991362762942e-7	9.47788153613309e-8	2.0969634328564622e-7	2.7172066903990083e-9	4.385394282164292e-10	1.294580844532933e-10
-0.3172660171779821	4.886660874889824e-11	1.216221340668172e-10	4.0227000892463247e-10	2.356643523954271e-9	1.1906304772915198e-7	9.496651750102723e-8	2.1234952755551753e-7	2.728767124818124e-9	4.399713682155273e-10	1.298269972542356e-10
-0.3171660171779821	4.8910112446666224e-11	1.2170293121927082e-10	4.023774103731032e-10	2.355107603963656e-9	1.182450398524554e-7	9.515519355711066e-8	2.1504615696933438e-7	2.740377566061012e-9	4.414075783235967e-10	1.3019680097279448e-10
-0.3170660171779821	4.895358424119222e-11	1.2178361927779886e-10	4.024844077917165e-10	2.3535725435866464e-9	1.1743576063571448e-7	9.534484749839114e-8	2.1778713025354193e-7	2.7520382218002423e-9	4.428480667937992e-10	1.3056749628656232e-10
-0.3169660171779821	4.899702360227044e-11	1.2186419700750942e-10	4.0259099759841485e-10	2.352038319110611e-9	1.1663508307167243e-7	9.553548332328502e-8	2.2057336892774202e-7	2.763749300390128e-9	4.442928418465192e-10	1.3093908385823854e-10
-0.3168660171779821	4.9040429996293955e-11	1.2194466316612685e-10	4.026971761921459e-10	2.3505049067969328e-9	1.1584288245621705e-7	9.572710505997781e-8	2.2340581799399846e-7	2.775511010866089e-9	4.4574191166866564e-10	1.3131156433543674e-10
-0.3167660171779821	4.9083802886239555e-11	1.220250165039538e-10	4.02802939952781e-10	2.3489722828806584e-9	1.1505903633828115e-7	9.591971676659853e-8	2.2628544665044745e-7	2.7873235629442485e-9	4.471952844130064e-10	1.3168493835050297e-10
-0.3166660171779821	4.9127141731645536e-11	1.2210525576382216e-10	4.029082852409867e-10	2.3474404235698908e-9	1.1428342447099067e-7	9.611332253139014e-8	2.292132490301873e-7	2.7991871670207987e-9	4.486529681974663e-10	1.3205920652033316e-10
-0.31656601717798205	4.9170445988591954e-11	1.2218537968106388e-10	4.030132083981512e-10	2.345909305045355e-9	1.1351592876406584e-7	9.630792647288488e-8	2.321902449664656e-7	2.8111020341714806e-9	4.501149711044433e-10	1.3243436944617958e-10
-0.31646601717798206	4.921371510968147e-11	1.2226538698345428e-10	4.0311770574625796e-10	2.3443789034598357e-9	1.1275643323740121e-7	9.650353274007721e-8	2.352174807852235e-7	2.823068376150799e-9	4.5158130118008503e-10	1.3281042771346207e-10
-0.3163660171779821	4.925694854401883e-11	1.223452763911831e-10	4.032217735877937e-10	2.34284919493773e-9	1.1200482397582271e-7	9.670014551260504e-8	2.382960301261671e-7	2.8350864053914256e-9	4.5305196643359273e-10	1.3318738189157977e-10
-0.3162660171779821	4.9300145737190354e-11	1.2242504661680274e-10	4.033254082056408e-10	2.3413201555744843e-9	1.1126098908496043e-7	9.68977690009246e-8	2.4142699479346506e-7	2.84715633500334e-9	4.5452697483648883e-10	1.3356523253371146e-10
-0.3161660171779821	4.934330613124596e-11	1.2250469636519552e-10	4.034286058629722e-10	2.3397917614361558e-9	1.1052481864823223e-7	9.709640744649622e-8	2.44611505637371e-7	2.8592783787731136e-9	4.5600633432190357e-10	1.3394398017662718e-10
-0.3160660171779821	4.938642916467413e-11	1.2258422433351856e-10	4.0353136280315e-10	2.3382639885588305e-9	1.0979620468488319e-7	9.729606512196238e-8	2.478507234679946e-7	2.8714527511628986e-9	4.57490052783817e-10	1.34323625340486e-10
-0.3159660171779821	4.9429514272386144e-11	1.2266362921117284e-10	4.0363367524961195e-10	2.3367368129481627e-9	1.0907504110906541e-7	9.749674633133615e-8	2.511458400026192e-7	2.8836796673096456e-9	4.5897813807633657e-10	1.3470416852863948e-10
-0.3158660171779821	4.947256088569245e-11	1.2274290967975224e-10	4.0373553940577245e-10	2.335210210578882e-9	1.0836122368992385e-7	9.769845541018526e-8	2.5449807884792913e-7	2.895959343024027e-9	4.604705980129267e-10	1.3508561022743164e-10
-0.3157660171779821	4.95155684322836e-11	1.2282206441300283e-10	4.038369514549091e-10	2.333684157394216e-9	1.0765465001266229e-7	9.790119672582087e-8	2.579086965186432e-7	2.9082919947893977e-9	4.6196744036565987e-10	1.3546795090599479e-10
-0.3156660171779821	4.955853633620738e-11	1.2290109207677836e-10	4.0393790756005464e-10	2.332158629305442e-9	1.0695521944055532e-7	9.810497467748783e-8	2.613789834941089e-7	2.9206778397607142e-9	4.634686728644383e-10	1.3585119101604487e-10
-0.31556601717798205	4.960146401784999e-11	1.2297999132899803e-10	4.0403840386389877e-10	2.330633602191365e-9	1.0626283307789297e-7	9.830979369655798e-8	2.649102653144499e-7	2.9331170957634243e-9	4.64974303196231e-10	1.362353309916791e-10
-0.31546601717798206	4.964435089391455e-11	1.2305876081960035e-10	4.04138436488673e-10	2.3291090518978093e-9	1.0557739373381871e-7	9.851565824672263e-8	2.685039037179801e-7	2.9456099812921968e-9	4.664843390042747e-10	1.3662037124916593e-10
-0.31536601717798207	4.9687196377397544e-11	1.2313739919049926e-10	4.042380015360299e-10	2.3275849542370543e-9	1.0489880588704028e-7	9.87225728241872e-8	2.7216129782165956e-7	2.9581567155096127e-9	4.679987878872758e-10	1.3700631218673048e-10
-0.3152660171779821	4.9729999877570515e-11	1.2321590507554141e-10	4.043370950869504e-10	2.3260612849874003e-9	1.0422697565139916e-7	9.893054195787171e-8	2.758838853464652e-7	2.9707575182449158e-9	4.695176573986297e-10	1.3739315418435281e-10
-0.3151660171779821	4.977276079995611e-11	1.2329427710045419e-10	4.0443571320162093e-10	2.324538019892577e-9	1.0356181074225531e-7	9.913957020960786e-8	2.7967314388961306e-7	2.983412609992503e-9	4.710409550455833e-10	1.3778089760354247e-10
-0.3150660171779821	4.981547854630851e-11	1.2337251388281293e-10	4.0453385191933885e-10	2.3230151346613147e-9	1.0290322044368771e-7	9.93496621743441e-8	2.835305922457123e-7	2.9961222119106225e-9	4.725686882884402e-10	1.381695427871352e-10
-0.3149660171779821	4.9858152514589824e-11	1.234506140319817e-10	4.0463150725837214e-10	2.321492604966725e-9	1.0225111557646413e-7	9.956082248034322e-8	2.8745779177896743e-7	3.0088865458196026e-9	4.741008645396972e-10	1.3855909005906343e-10
-0.3148660171779821	4.9900782098950036e-11	1.2352857614907955e-10	4.0472867521587413e-10	2.3199704064458905e-9	1.0160540846678703e-7	9.977305578939514e-8	2.914563478487464e-7	3.0217058342005213e-9	4.756374911632539e-10	1.389495397241463e-10
-0.3147660171779821	4.9943366689702467e-11	1.2360639882692186e-10	4.0482535176775404e-10	2.3184485146992405e-9	1.0096601291576424e-7	9.99863667970173e-8	2.955279112908193e-7	3.0345803001933268e-9	4.771785754735139e-10	1.393408920678615e-10
-0.3146660171779821	4.998590567330487e-11	1.236840806499895e-10	4.0492153286857156e-10	2.3169269052901517e-9	1.0033284416961362e-7	1.0020076023267053e-7	2.99674179956823e-7	3.0475101675952587e-9	4.787241247345733e-10	1.3973314735612796e-10
-0.31456601717798205	5.0028398432334206e-11	1.237616201943691e-10	4.0501721445141916e-10	2.3154055537442945e-9	9.970581889055803e-8	1.0041624085996524e-7	3.0389690031454e-7	3.0604956608589452e-9	4.802741461593248e-10	1.4012630583507248e-10
-0.31446601717798206	5.0070844345465906e-11	1.238390160277102e-10	4.0511239242780064e-10	2.3138844355492213e-9	9.90848551284096e-8	1.0063281347687815e-7	3.081978691117385e-7	3.073537005090572e-9	4.81828646908596e-10	1.405203677308091e-10
-0.31436601717798207	5.0113242787450875e-11	1.239162667091822e-10	4.0520706268752814e-10	2.3123635261537916e-9	9.84698722928142e-8	1.0085048291596701e-7	3.1257893510650085e-7	3.0866344260480034e-9	4.833876340902692e-10	1.4091533324920665e-10
-0.3142660171779821	5.0155593129093445e-11	1.23993370789422e-10	4.0530122109860136e-10	2.310842800967665e-9	9.786079112614249e-8	1.0106925404458854e-7	3.170420008670425e-7	3.0997881501386846e-9	4.849511147583794e-10	1.4131120257565713e-10
-0.3141660171779821	5.019789473722709e-11	1.2407032681049158e-10	4.053948635070834e-10	2.3093222353607767e-9	9.725753367701292e-8	1.0128913176511774e-7	3.2158902464424655e-7	3.1129984044175955e-9	4.865190959122167e-10	1.4170797587484322e-10
-0.3140660171779821	5.0240146974693333e-11	1.241471333058218e-10	4.0548798573699014e-10	2.3078018046627877e-9	9.666002327442112e-8	1.0151012101516877e-7	3.262220223202675e-7	3.126265416585081e-9	4.880915844954093e-10	1.4210565329049865e-10
-0.3139660171779821	5.028234920031676e-11	1.2422378880017487e-10	4.055805835901713e-10	2.306281484162597e-9	9.606818450247464e-8	1.017322267678212e-7	3.309430694367611e-7	3.139589414984622e-9	4.89668587395007e-10	1.4250423494517477e-10
-0.3138660171779821	5.0324500768883786e-11	1.2430029180958547e-10	4.0567265284618753e-10	2.304761249107795e-9	9.548194317569877e-8	1.0195545403184489e-7	3.3575430330645156e-7	3.152970628600559e-9	4.912501114405487e-10	1.4290372093999964e-10
-0.3137660171779821	5.0366601031117377e-11	1.2437664084132128e-10	4.0576418926219543e-10	2.303241074704108e-9	9.490122631491253e-8	1.0217980785192669e-7	3.406579252119618e-7	3.1664092870556162e-9	4.928361634031074e-10	1.4330411135443147e-10
-0.3136660171779821	5.040864933365608e-11	1.2445283439382704e-10	4.0585518857282756e-10	2.301720936114945e-9	9.432596212365849e-8	1.0240529330890372e-7	3.4565620269605216e-7	3.1799056206085203e-9	4.944267499943612e-10	1.437054062460191e-10
-0.31356601717798205	5.045064501902747e-11	1.245288709566799e-10	4.059456464900688e-10	2.300200808460809e-9	9.375607996516033e-8	1.0263191551999483e-7	3.5075147194763243e-7	3.193459860151453e-9	4.960218778656176e-10	1.4410760565015526e-10
-0.31346601717798206	5.049258742562603e-11	1.2460474901053516e-10	4.0603555870312617e-10	2.298680666818701e-9	9.319151033980981e-8	1.0285967963903199e-7	3.559461402880685e-7	3.207072237207277e-9	4.976215536068289e-10	1.4451070957982028e-10
-0.31336601717798207	5.053447588769024e-11	1.2468046702708535e-10	4.061249208783338e-10	2.2971604862217747e-9	9.263218486316196e-8	1.0308859085670494e-7	3.6124268876275897e-7	3.2207429839270865e-9	4.992257837456409e-10	1.4491471802534325e-10
-0.3132660171779821	5.0576309735276604e-11	1.2475602346899644e-10	4.062137286589967e-10	2.295640241658611e-9	9.207803624442128e-8	1.0331865440079233e-7	3.6664367484290614e-7	3.2344723330871474e-9	5.008345747463717e-10	1.4531963095413836e-10
-0.3131660171779821	5.0618088294235566e-11	1.2483141678987274e-10	4.063019776652877e-10	2.2941199080727864e-9	9.152899826541722e-8	1.035498755364085e-7	3.7215173524301995e-7	3.2482605180861857e-9	5.024479330090243e-10	1.4572544831045322e-10
-0.3130660171779821	5.065981088618893e-11	1.2490664543419223e-10	4.063896634941197e-10	2.292599460362286e-9	9.098500576004402e-8	1.0378225956624384e-7	3.777695888597251e-7	3.2621077729423296e-9	5.040658648682637e-10	1.4613217001511054e-10
-0.3129660171779821	5.0701476828504976e-11	1.2498170783726612e-10	4.0647678171901915e-10	2.2910788733790357e-9	9.044599459416684e-8	1.0401581183081487e-7	3.835000398379385e-7	3.2760143322901316e-9	5.056883765924014e-10	1.4653979596524966e-10
-0.3128660171779821	5.0743085434271387e-11	1.2505660242518148e-10	4.065633278899931e-10	2.2895581219282507e-9	8.9911901645966e-8	1.0425053770870717e-7	3.8934598077066727e-7	3.2899804313773143e-9	5.073154743823421e-10	1.4694832603405898e-10
-0.3127660171779821	5.078463601227408e-11	1.2513132761475353e-10	4.066492975334213e-10	2.2880371807680163e-9	8.938266478672329e-8	1.0448644261683132e-7	3.953103960391947e-7	3.304006306061642e-9	5.089471643705601e-10	1.4735776007051756e-10
-0.3126660171779821	5.082612786696972e-11	1.2520588181347177e-10	4.0673468615190973e-10	2.2865160246086667e-9	8.885822286203369e-8	1.0472353201067315e-7	4.013963653006318e-7	3.318092192807548e-9	5.105834526200265e-10	1.4776809789912302e-10
-0.31256601717798205	5.0867560298463045e-11	1.2528026341944443e-10	4.068194892241718e-10	2.284994628112274e-9	8.833851567342095e-8	1.0496181138454941e-7	4.0760706713035994e-7	3.3322383286826945e-9	5.122243451231485e-10	1.4817933931962402e-10
-0.31246601717798206	5.0908932602478536e-11	1.253544708213557e-10	4.0690370220490297e-10	2.2834729658920796e-9	8.782348396037228e-8	1.0520128627186536e-7	4.139457828271865e-7	3.34644495135447e-9	5.13869847800678e-10	1.4859148410674684e-10
-0.31236601717798207	5.0950244070338025e-11	1.2542850239840345e-10	4.069873205246458e-10	2.2819510125119727e-9	8.731306938275237e-8	1.054419622453771e-7	4.204159003896431e-7	3.3607122990864187e-9	5.155199665006379e-10	1.490045320099218e-10
-0.3122660171779821	5.099149398893313e-11	1.255023565202482e-10	4.070703395896586e-10	2.2804287424859333e-9	8.680721450360869e-8	1.0568384491745058e-7	4.270209186721433e-7	3.3750406107344355e-9	5.171747069971987e-10	1.494184827530064e-10
-0.3121660171779821	5.103268164070255e-11	1.2557603154696595e-10	4.071527547817959e-10	2.278906130277505e-9	8.630586277234946e-8	1.0592693994033108e-7	4.337644517304321e-7	3.389430125743079e-9	5.188340749895926e-10	1.4983333603400684e-10
-0.3120660171779821	5.107380630360194e-11	1.2564952582898521e-10	4.072345614583584e-10	2.277383150299169e-9	8.580895850828421e-8	1.0617125300640525e-7	4.40650233366131e-7	3.403881084141495e-9	5.204980761009495e-10	1.502490915247913e-10
-0.3119660171779821	5.111486725108136e-11	1.2572283770704135e-10	4.073157549519808e-10	2.2758597769118993e-9	8.531644688452387e-8	1.06416789848477e-7	4.476821218809478e-7	3.4183937265395963e-9	5.221667158771926e-10	1.5066574887081168e-10
-0.3118660171779821	5.115586375205923e-11	1.2579596551211782e-10	4.073963305704898e-10	2.274335984424565e-9	8.482827391222381e-8	1.0666355624003738e-7	4.548641050515307e-7	3.432968294123843e-9	5.23839999785882e-10	1.5108330769081597e-10
-0.3117660171779821	5.1196795070893184e-11	1.2586890756539071e-10	4.0747628359676674e-10	2.2728117470933273e-9	8.434438642516724e-8	1.0691155799553771e-7	4.622003053367956e-7	3.44760502865296e-9	5.255179332150328e-10	1.515017675765514e-10
-0.3116660171779821	5.12376604673576e-11	1.2594166217817646e-10	4.075556092886201e-10	2.2712870391211384e-9	8.386473206468037e-8	1.0716080097067042e-7	4.6969498533017243e-7	3.4623041724537143e-9	5.272005214719666e-10	1.5192112809248139e-10
-0.31156601717798205	5.12784591966133e-11	1.2601422765187744e-10	4.076343028786435e-10	2.2697618346571934e-9	8.338925926486428e-8	1.0741129106264777e-7	4.773525534700008e-7	3.477065968416445e-9	5.288877697821105e-10	1.5234138877548553e-10
-0.31146601717798206	5.131919050918407e-11	1.2608660227792327e-10	4.077123595740954e-10	2.2682361077963514e-9	8.291791723815069e-8	1.076630342104859e-7	4.851775700220525e-7	3.4918906599904966e-9	5.305796832878103e-10	1.5276254913456537e-10
-0.31136601717798207	5.1359853650927614e-11	1.2615878433771572e-10	4.0778977455673756e-10	2.266709832578526e-9	8.245065596115188e-8	1.0791603639528761e-7	4.931747533491264e-7	3.5067784911795635e-9	5.322762670471032e-10	1.5318460865053987e-10
-0.3112660171779821	5.140044786300972e-11	1.2623077210257654e-10	4.0786654298272184e-10	2.265182982988249e-9	8.19874261608196e-8	1.0817030364053421e-7	5.013489864834904e-7	3.5217297065369386e-9	5.339775260325133e-10	1.5360756677574994e-10
-0.3111660171779821	5.1440972381876225e-11	1.263025638336845e-10	4.07942659982438e-10	2.263655532953952e-9	8.152817930089243e-8	1.0842584201237263e-7	5.097053240189737e-7	3.53674455116057e-9	5.356834651297988e-10	1.540314229337442e-10
-0.3110660171779821	5.148142643922709e-11	1.2637415778202388e-10	4.080181206603831e-10	2.2621274563475528e-9	8.107286756862808e-8	1.0868265761991237e-7	5.182489993405485e-7	3.5518232706881623e-9	5.373940891367211e-10	1.5445617651898037e-10
-0.3109660171779821	5.152180926198699e-11	1.264455521883233e-10	4.080929200950112e-10	2.260598726983742e-9	8.062144386181233e-8	1.089407566155173e-7	5.269854322103539e-7	3.5669661112918857e-9	5.391094027617596e-10	1.5488182689650504e-10
-0.3108660171779821	5.1562120072279426e-11	1.2651674528300405e-10	4.081670533386058e-10	2.2590693186195547e-9	8.017386177604489e-8	1.0920014519511041e-7	5.359202367304245e-7	3.582173319673333e-9	5.408294106228636e-10	1.5530837340164831e-10
-0.3107660171779821	5.1602358087397654e-11	1.2658773528611316e-10	4.0824051541713146e-10	2.2575392049536987e-9	7.973007559228078e-8	1.0946082959846973e-7	5.450592297034424e-7	3.5974451430579586e-9	5.42554117246138e-10	1.5573581533970285e-10
-0.3106660171779821	5.16425225197773e-11	1.266585204072758e-10	4.083133013300874e-10	2.256008359626012e-9	7.92900402646418e-8	1.0972281610953579e-7	5.544084394145084e-7	3.6127818291896878e-9	5.442835270645581e-10	1.5616415198560375e-10
-0.31056601717798205	5.1682612576969274e-11	1.2672909884562909e-10	4.083854060503818e-10	2.254476756216948e-9	7.885371140847058e-8	1.0998611105671954e-7	5.639741148582454e-7	3.6281836263253415e-9	5.46017644416659e-10	1.5659338258361322e-10
-0.31046601717798206	5.1722627461608665e-11	1.2679946878976526e-10	4.0845682452416334e-10	2.2529443682468855e-9	7.842104528863699e-8	1.1025072081320951e-7	5.737627354370297e-7	3.643650783228745e-9	5.477564735451845e-10	1.5702350634698548e-10
-0.31036601717798207	5.176256637138964e-11	1.268696284176757e-10	4.085275516707019e-10	2.251411169175657e-9	7.799199880808363e-8	1.1051665179728846e-7	5.837810211582289e-7	3.659183549165021e-9	5.495000185957651e-10	1.574545224576499e-10
-0.3102660171779821	5.180242849903393e-11	1.2693957589668668e-10	4.0859758238223057e-10	2.2498771324019322e-9	7.756652949660774e-8	1.1078391047264654e-7	5.940359433596804e-7	3.674782173894473e-9	5.51248283615563e-10	1.5788643006587248e-10
-0.3101660171779821	5.1842213032263194e-11	1.2700930938340162e-10	4.086669115237943e-10	2.2483422312626204e-9	7.714459549986794e-8	1.1105250334870064e-7	6.045347359950083e-7	3.6904469076664634e-9	5.530012725518822e-10	1.583192282899265e-10
-0.3100660171779821	5.1881919153771256e-11	1.2707882702364358e-10	4.0873553393311795e-10	2.246806439032314e-9	7.672615556862186e-8	1.1132243698091672e-7	6.152849075122727e-7	3.706178001213162e-9	5.547589892508018e-10	1.5875291621575347e-10
-0.3099660171779821	5.1921546041193246e-11	1.271481269523894e-10	4.0880344442044854e-10	2.2452697289227014e-9	7.631116904818023e-8	1.115937179711342e-7	6.262942533618249e-7	3.721975705743144e-9	5.565214374557751e-10	1.5918749289662526e-10
-0.3098660171779821	5.196109286707655e-11	1.2721720729371234e-10	4.088706377684063e-10	2.243732074081973e-9	7.589959586807147e-8	1.1186635296789326e-7	6.375708691716032e-7	3.737840272934763e-9	5.582886208062077e-10	1.596229573528017e-10
-0.3097660171779821	5.200055879885171e-11	1.2728606616072285e-10	4.0893710873184716e-10	2.2421934475942365e-9	7.549139653192034e-8	1.1214034866676692e-7	6.49123164630883e-7	3.75377195492959e-9	5.60060542836044e-10	1.6005930857118507e-10
-0.3096660171779821	5.203994299880273e-11	1.2735470165550039e-10	4.090028520376936e-10	2.240653822478948e-9	7.508653210752857e-8	1.1241571181069156e-7	6.609598781260947e-7	3.7697710043254025e-9	5.618372069723067e-10	1.604965455049695e-10
-0.30956601717798204	5.207924462403774e-11	1.2742311186903833e-10	4.090678623848005e-10	2.23911317169027e-9	7.468496421715337e-8	1.1269244919030722e-7	6.730900921757734e-7	3.785837674169323e-9	5.63618616533656e-10	1.6093466707329254e-10
-0.30946601717798206	5.2118462826457464e-11	1.2749129488117741e-10	4.091321344437977e-10	2.237571468116556e-9	7.428665502798478e-8	1.1297056764429585e-7	6.855232497144667e-7	3.801972217950694e-9	5.654047747289117e-10	1.613736721608777e-10
-0.30936601717798207	5.2157596752727086e-11	1.2755924876054408e-10	4.091956628569385e-10	2.236028684579691e-9	7.389156724280935e-8	1.1325007405972478e-7	6.982691712795863e-7	3.818174889593742e-9	5.671956846555649e-10	1.6181355961767882e-10
-0.3092660171779821	5.219664554424364e-11	1.2762697156449043e-10	4.092584422379397e-10	2.234484793834528e-9	7.34996640908623e-8	1.1353097537239215e-7	7.113380731584777e-7	3.8344459434501396e-9	5.689913492982781e-10	1.62254328258518e-10
-0.3091660171779821	5.223560833710759e-11	1.276944613390269e-10	4.0932046717183915e-10	2.2329397685682827e-9	7.3110909318861e-8	1.1381327856717729e-7	7.247405865575748e-7	3.850785634291477e-9	5.707917715273656e-10	1.626959768627205e-10
-0.3090660171779821	5.227448426209052e-11	1.2776171611875722e-10	4.0938173221482716e-10	2.2313935813999162e-9	7.272526718221493e-8	1.1409699067839181e-7	7.384877778596817e-7	3.86719421730144e-9	5.725969540972568e-10	1.6313850417374878e-10
-0.3089660171779821	5.231327244460463e-11	1.2782873392682245e-10	4.0944223189410535e-10	2.2298462048795663e-9	7.234270243641359e-8	1.1438211879013765e-7	7.525911700405064e-7	3.883671948067991e-9	5.744068996449599e-10	1.6358190889883152e-10
-0.3088660171779821	5.23519720046728e-11	1.2789551277482555e-10	4.095019607077139e-10	2.2282976114879186e-9	7.196318032857731e-8	1.1466867003666336e-7	7.67062765320592e-7	3.900219082575218e-9	5.762216106884782e-10	1.6402618970858904e-10
-0.3087660171779821	5.239058205689546e-11	1.2796205066277771e-10	4.0956091312439016e-10	2.2267477736356215e-9	7.158666658918015e-8	1.1495665160272987e-7	7.819150691347333e-7	3.916835877195223e-9	5.780410896252514e-10	1.6447134523665782e-10
-0.3086660171779821	5.2429101710420526e-11	1.2802834557902213e-10	4.0961908358339435e-10	2.22519666366265e-9	7.121312742393194e-8	1.1524607072397222e-7	7.971611155068171e-7	3.933522588679557e-9	5.798653387305354e-10	1.6491737407930566e-10
-0.30856601717798204	5.246753006891098e-11	1.2809439550017828e-10	4.096764664943623e-10	2.2236442538377298e-9	7.084252950581984e-8	1.1553693468727177e-7	8.128144939251171e-7	3.950279474150818e-9	5.816943601558062e-10	1.6536427479505432e-10
-0.30846601717798205	5.25058662305134e-11	1.2816019839106783e-10	4.0973305623714115e-10	2.2220905163576954e-9	7.047483996730595e-8	1.158292508311276e-7	8.288893778197661e-7	3.96710679109385e-9	5.835281559271222e-10	1.658120459042868e-10
-0.30836601717798207	5.2544109287825605e-11	1.2822575220465473e-10	4.09788847161624e-10	2.2205354233469015e-9	7.011002639267304e-8	1.1612302654603213e-7	8.454005547525611e-7	3.9840047973468324e-9	5.853667279434839e-10	1.6626068588885934e-10
-0.3082660171779821	5.258225832786517e-11	1.2829105488197425e-10	4.0984383358759084e-10	2.2189789468565708e-9	6.97480568105225e-8	1.1641826927485004e-7	8.623634584373767e-7	4.000973751092199e-9	5.872100779751632e-10	1.6671019319170483e-10
-0.3081660171779821	5.26203124320357e-11	1.2835610435206672e-10	4.098980098045458e-10	2.217421058864217e-9	6.938889968641573e-8	1.1671498651320187e-7	8.797942027189306e-7	4.018013910847392e-9	5.890582076620246e-10	1.671605662164391e-10
-0.3080660171779821	5.2658270676096544e-11	1.2842089853191353e-10	4.0995137007156164e-10	2.2158617312730416e-9	6.903252391565811e-8	1.1701318580985201e-7	8.977096176477482e-7	4.035125535455455e-9	5.90911118511841e-10	1.6761180332695735e-10
-0.3079660171779821	5.269613213012663e-11	1.2848543532636204e-10	4.100039086170905e-10	2.214300935911214e-9	6.867889881621781e-8	1.1731287476709395e-7	9.161272878000418e-7	4.052308884075316e-9	5.927688118985583e-10	1.6806390284702946e-10
-0.3078660171779821	5.273389585849395e-11	1.2854971262806314e-10	4.100556196388256e-10	2.212738644531346e-9	6.83279941217867e-8	1.1761406104114732e-7	9.350655930033618e-7	4.069564216172022e-9	5.946312890605751e-10	1.685168630598918e-10
-0.3077660171779821	5.2771560919823385e-11	1.2861372831740245e-10	4.101064973035198e-10	2.2111748288098365e-9	6.797977997496912e-8	1.1791675234255554e-7	9.54543751641856e-7	4.0868917915068295e-9	5.964985510990039e-10	1.6897068220783684e-10
-0.3076660171779821	5.28091263669601e-11	1.2867748026242895e-10	4.1015653574681586e-10	2.2096094603462436e-9	6.76342269206013e-8	1.18220956436583e-7	9.745818667289847e-7	4.104291870126822e-9	5.983705989758733e-10	1.6942535849179612e-10
-0.3075660171779821	5.284659124693722e-11	1.2874096631878405e-10	4.1020572907309157e-10	2.2080425106626134e-9	6.729130589919834e-8	1.1852668114362248e-7	9.952009749517097e-7	4.121764712354701e-9	6.002474335123769e-10	1.6988089007092272e-10
-0.30746601717798205	5.288395460094374e-11	1.2880418432963594e-10	4.102540713552713e-10	2.206473951202905e-9	6.695098824052568e-8	1.1883393433960213e-7	1.0164230989063052e-6	4.139310578778132e-9	6.021290553870478e-10	1.7033727506216662e-10
-0.30736601717798206	5.2921215464288613e-11	1.2886713212560576e-10	4.103015566346714e-10	2.2049037533323456e-9	6.66132456572921e-8	1.1914272395639738e-7	1.0382713027652345e-6	4.156929730238925e-9	6.040154651339441e-10	1.707945115398507e-10
-0.3072660171779821	5.295837286636727e-11	1.2892980752470133e-10	4.103481789208218e-10	2.203331888336752e-9	6.627805023895975e-8	1.1945305798224744e-7	1.0607697516345974e-6	4.1746224278221584e-9	6.059066631408166e-10	1.712525975352396e-10
-0.3071660171779821	5.299542583062779e-11	1.289922083322386e-10	4.1039393219129176e-10	2.2017583274219405e-9	6.594537444567288e-8	1.1976494446217275e-7	1.0839437748836613e-6	4.192388932844874e-9	6.078026496472321e-10	1.7171153103610502e-10
-0.3070660171779821	5.3032373374534124e-11	1.2905433234077678e-10	4.104388103915214e-10	2.20018304171303e-9	6.561519110229872e-8	1.2007839149839973e-7	1.1078199337529507e-6	4.210229506844726e-9	6.097034247427096e-10	1.7217130998628832e-10
-0.3069660171779821	5.306921450953458e-11	1.2911617733004447e-10	4.1048280743464437e-10	2.1986060022538865e-9	6.528747339258168e-8	1.2039340725078889e-7	1.1324260935735682e-6	4.22814441156842e-9	6.116089883648273e-10	1.7263193228525983e-10
-0.3068660171779821	5.3105948241024363e-11	1.291777410668671e-10	4.105259172013128e-10	2.197027180006372e-9	6.496219485340345e-8	1.2070999993726353e-7	1.1577915009602114e-6	4.246133908959789e-9	6.135193402972932e-10	1.730933957876733e-10
-0.3067660171779821	5.314257356831068e-11	1.2923902130509e-10	4.10568133539517e-10	2.1954465458497326e-9	6.463932936915271e-8	1.210281778342457e-7	1.183946866372479e-6	4.264198261147804e-9	6.154344801680158e-10	1.7355569830291468e-10
-0.3066660171779821	5.317908948457908e-11	1.293000157855142e-10	4.1060945026441983e-10	2.193864070580026e-9	6.431885116619932e-8	1.2134794927709723e-7	1.2109244524746153e-6	4.282337730434357e-9	6.173544074471589e-10	1.7401883759465151e-10
-0.3065660171779821	5.3215494976855424e-11	1.293607222358139e-10	4.1064986115816145e-10	2.1922797249093254e-9	6.400073480746663e-8	1.2166932266055934e-7	1.2387581687630507e-6	4.300552579281651e-9	6.192791214451498e-10	1.7448281138037347e-10
-0.30646601717798205	5.325178902597188e-11	1.2942113837046897e-10	4.1068935996969396e-10	2.190693479465178e-9	6.368495518710931e-8	1.219923064392037e-7	1.2674836729740167e-6	4.318843070299643e-9	6.212086213107045e-10	1.7494761733093396e-10
-0.30636601717798206	5.3287970606529475e-11	1.2948126189068534e-10	4.107279404145986e-10	2.189105304789911e-9	6.337148752528694e-8	1.223169091278803e-7	1.297138479831273e-6	4.337209466232982e-9	6.231429060287985e-10	1.754132530700807e-10
-0.3062660171779821	5.332403868686225e-11	1.295410904843235e-10	4.1076559617489497e-10	2.1875151713399343e-9	6.306030736302936e-8	1.2264313930217447e-7	1.3277620777464838e-6	4.35565202994785e-9	6.250819744186378e-10	1.758797161739901e-10
-0.3061660171779821	5.335999222900299e-11	1.2960062182582172e-10	4.108023208988689e-10	2.1859230494851342e-9	6.275139055720557e-8	1.229710055988669e-7	1.3593960541426013e-6	4.374171024418593e-9	6.270258251316011e-10	1.7634700417079118e-10
-0.3060660171779821	5.339583018864194e-11	1.2965985357611996e-10	4.108381082008859e-10	2.1843289095081745e-9	6.244471327557335e-8	1.233005167163971e-7	1.3920842301350164e-6	4.392766712714065e-9	6.28974456649177e-10	1.7681511454009223e-10
-0.3059660171779821	5.343155151509431e-11	1.2971878338258387e-10	4.1087295166120067e-10	2.182732721603821e-9	6.214025199192694e-8	1.2363168141532973e-7	1.4258728053762979e-6	4.41143935798362e-9	6.309278672808378e-10	1.77284044712491e-10
-0.30586601717798206	5.3467155151260854e-11	1.2977740887892946e-10	4.109068448257815e-10	2.1811344558782896e-9	6.183798348132968e-8	1.2396450851883047e-7	1.460810513949185e-6	4.430189223443138e-9	6.328860551619573e-10	1.7775379206909776e-10
-0.3057660171779821	5.350264003359066e-11	1.2983572768514397e-10	4.109397812061221e-10	2.1795340823486005e-9	6.153788481543454e-8	1.242990069131414e-7	1.4969487922796657e-6	4.449016572360531e-9	6.348490182516541e-10	1.7822435394104032e-10
-0.3056660171779821	5.353800509204439e-11	1.298937374074075e-10	4.10971754279044e-10	2.1779315709418153e-9	6.123993335788446e-8	1.2463518554805953e-7	1.5343419601398973e-6	4.467921668041059e-9	6.368167543306208e-10	1.786957276089669e-10
-0.3055660171779821	5.357324925005595e-11	1.2995143563801938e-10	4.1100275748651815e-10	2.1763268914944383e-9	6.094410675980334e-8	1.249730534374263e-7	1.5730474159178658e-6	4.486904773812514e-9	6.387892609989621e-10	1.7916791030255595e-10
-0.3054660171779821	5.3608371424494226e-11	1.300088199553149e-10	4.1103278423546945e-10	2.1747200137517165e-9	6.065038295536147e-8	1.2531261965961616e-7	1.613125847451818e-6	4.505966153010024e-9	6.407665356739832e-10	1.7964089920000312e-10
-0.30536601717798206	5.364337052562498e-11	1.3006588792358725e-10	4.1106182789759005e-10	2.173110907366917e-9	6.035874015742192e-8	1.2565389335802998e-7	1.6546414598611783e-6	4.525106068960558e-9	6.427485755879539e-10	1.8011469142752045e-10
-0.3052660171779821	5.367824545707237e-11	1.3012263709301186e-10	4.1108988180913846e-10	2.1714995419006776e-9	6.006915685326808e-8	1.259968837415945e-7	1.6976622219558199e-6	4.544324784967259e-9	6.447353777858685e-10	1.8058928405881944e-10
-0.3051660171779821	5.371299511578188e-11	1.3017906499956186e-10	4.1111693927076956e-10	2.1698858868203536e-9	5.978161180040303e-8	1.2634160008526997e-7	1.7422601329727744e-6	4.56362256429357e-9	6.467269391231861e-10	1.8106467411460095e-10
-0.3050660171779821	5.3747618391978206e-11	1.3023516916492992e-10	4.111429935473067e-10	2.168269911499232e-9	5.949608402242546e-8	1.266880517305525e-7	1.7885115115763005e-6	4.582999670146844e-9	6.48723256263515e-10	1.8154085856202822e-10
-0.3049660171779821	5.3782114169127765e-11	1.3029094709644436e-10	4.1116803786757087e-10	2.1666515852158798e-9	5.921255280497863e-8	1.2703624808599e-7	1.8364973092677973e-6	4.602456365661822e-9	6.507243256763003e-10	1.8201783431420183e-10
-0.30486601717798206	5.381648132390023e-11	1.303463962869953e-10	4.111920654241795e-10	2.1650308771534868e-9	5.893099769177129e-8	1.2738619862770134e-7	1.8863034505869012e-6	4.621992913883936e-9	6.527301436345007e-10	1.8249559822963461e-10
-0.3047660171779821	5.385071872612619e-11	1.3040151421494313e-10	4.1121506937333935e-10	2.163407756399113e-9	5.865139848066832e-8	1.2773791289989548e-7	1.938021202749118e-6	4.641609577752038e-9	6.547407062122031e-10	1.8297414711170902e-10
-0.3046660171779821	5.388482523876143e-11	1.3045629834404425e-10	4.1123704283466846e-10	2.1617821919430175e-9	5.837373521985061e-8	1.2809140051540377e-7	1.9917475776638346e-6	4.661306620081226e-9	6.567560092822592e-10	1.8345347770814848e-10
-0.3045660171779821	5.391879971784209e-11	1.3051074612336476e-10	4.1125797889096967e-10	2.160154152677905e-9	5.809798820404073e-8	1.284466711562066e-7	2.047585769609618e-6	4.681084303544886e-9	6.587760485138437e-10	1.839335867104603e-10
-0.3044660171779821	5.395264101244765e-11	1.3056485498719584e-10	4.1127787058804975e-10	2.1585236073982922e-9	5.7824137970797493e-8	1.2880373457397447e-7	2.105645632223304e-6	4.7009428906569414e-9	6.608008193700491e-10	1.8441447075339775e-10
-0.30436601717798206	5.3986347964658525e-11	1.306186223549729e-10	4.112967109345136e-10	2.156890524799711e-9	5.755216529687246e-8	1.2916260059060908e-7	2.16604419888479e-6	4.7208826437533954e-9	6.628303171054091e-10	1.8489612641440097e-10
-0.3042660171779821	5.4019919409516574e-11	1.3067204563119116e-10	4.1131449290155214e-10	2.155254873478067e-9	5.72820511946318e-8	1.295232790987888e-7	2.2289062510625503e-6	4.740903824973766e-9	6.648645367634114e-10	1.8537855021303785e-10
-0.3041660171779821	5.4053354174982524e-11	1.3072512220531702e-10	4.1133120942274485e-10	2.1536166219288616e-9	5.701377690853931e-8	1.298857800625235e-7	2.294364939732243e-6	4.7610066962422046e-9	6.669034731740039e-10	1.8586173861044345e-10
-0.3040660171779821	5.408665108189686e-11	1.3077784945171028e-10	4.113468533938648e-10	2.151975738546546e-9	5.674732391170149e-8	1.3025011351771136e-7	2.362562465600539e-6	4.78119151924827e-9	6.689471209510581e-10	1.8634568800875307e-10
-0.3039660171779821	5.411980894393489e-11	1.308302247295318e-10	4.1136141767264864e-10	2.1503321916237237e-9	5.648267390246973e-8	1.3061628957269997e-7	2.4336508245725473e-6	4.80145855542731e-9	6.709954744897954e-10	1.8683039475052408e-10
-0.30386601717798206	5.41528265675674e-11	1.3088224538265658e-10	4.1137489507860344e-10	2.148685949350424e-9	5.621980880110388e-8	1.30984318408853e-7	2.5077926257041937e-6	4.821808065940552e-9	6.730485279642132e-10	1.8731585511815954e-10
-0.3037660171779821	5.418570275201906e-11	1.3093390873959357e-10	4.1138727839279784e-10	2.147036979813464e-9	5.595871074649367e-8	1.313542102811265e-7	2.585161989796877e-6	4.8422403116549816e-9	6.751062753244754e-10	1.8780206533332836e-10
-0.3036660171779821	5.421843628922424e-11	1.3098521211339427e-10	4.1139856035765516e-10	2.1453852509956164e-9	5.5699362092932125e-8	1.3172597551864506e-7	2.6659455378387677e-6	4.86275555312275e-9	6.771687102942739e-10	1.882890215563738e-10
-0.3035660171779821	5.425102596378495e-11	1.3103615280156494e-10	4.1140873367672327e-10	2.1437307307749154e-9	5.5441745406948816e-8	1.3209962452528458e-7	2.7503434796935976e-6	4.883354050560242e-9	6.792358263681631e-10	1.8877671988571925e-10
-0.3034660171779821	5.428347055292797e-11	1.3108672808597905e-10	4.114177910144868e-10	2.1420733869239116e-9	5.518584346419448e-8	1.3247516778026248e-7	2.838570814813559e-6	4.904036063826876e-9	6.813076168088753e-10	1.892651563572712e-10
-0.30336601717798206	5.4315768826462025e-11	1.311369352327867e-10	4.114257249961306e-10	2.1404131871089136e-9	5.493163924637954e-8	1.3285261583873084e-7	2.9308586583282913e-6	4.924801852403475e-9	6.833840746445955e-10	1.89754326943816e-10
-0.3032660171779821	5.434791954673547e-11	1.3118677149233058e-10	4.114325282073494e-10	2.138750098889339e-9	5.467911593826667e-8	1.3323197933237953e-7	3.0274557076799428e-6	4.945651675370472e-9	6.854651926662379e-10	1.9024422755441137e-10
-0.3031660171779821	5.437992146859104e-11	1.3123623409904874e-10	4.114381931941073e-10	2.137084089716793e-9	5.442825692470797e-8	1.336132689700361e-7	3.1286298670678812e-6	4.966585791385322e-9	6.875509634246522e-10	1.907348540337683e-10
-0.3030660171779821	5.441177333932107e-11	1.3128532027139044e-10	4.1144271246243583e-10	2.135415126934475e-9	5.4179045787740624e-8	1.339964955382812e-7	3.2346700493883597e-6	4.987604458660114e-9	6.89641379227839e-10	1.9122620216163478e-10
-0.3029660171779821	5.444347389862644e-11	1.313340272117211e-10	4.1144607847820597e-10	2.133743177776338e-9	5.393146630372509e-8	1.3438166990206426e-7	3.345888178156885e-6	5.008707934938376e-9	6.917364321381247e-10	1.9171826765217148e-10
-0.30286601717798206	5.447502187856996e-11	1.3138235210623517e-10	4.1144828366691446e-10	2.132068209366365e-9	5.368550244053431e-8	1.3476880300532475e-7	3.4626214151575477e-6	5.029896477471696e-9	6.938361139692978e-10	1.922110461533166e-10
-0.30276601717798207	5.4506416003531286e-11	1.3143029212485815e-10	4.114493204134629e-10	2.1303901887178013e-9	5.344113835478941e-8	1.3515790587162006e-7	3.5852346433464598e-6	5.051170342995886e-9	6.959404162837357e-10	1.9270453324615276e-10
-0.3026660171779821	5.453765499016407e-11	1.3147784442116102e-10	4.1144918106193124e-10	2.128709082732384e-9	5.319835838914253e-8	1.3554898960476326e-7	3.714123238955061e-6	5.0725297877069645e-9	6.980493303894993e-10	1.931987244442691e-10
-0.3025660171779821	5.45687375473492e-11	1.3152500613226105e-10	4.114478579153524e-10	2.1270248581995886e-9	5.295714706960228e-8	1.3594206538945734e-7	3.849716171893515e-6	5.093975067236343e-9	7.001628473373719e-10	1.936936151931077e-10
-0.3024660171779821	5.4599662376148883e-11	1.3157177437873126e-10	4.1144534323549255e-10	2.1253374817958277e-9	5.271748910290757e-8	1.363371444919447e-7	3.992479479605088e-6	5.115506436626012e-9	7.022809579179147e-10	1.9418920086931428e-10
-0.30236601717798206	5.463042816976199e-11	1.3161814626450735e-10	4.114416292426292e-10	2.1236469200837323e-9	5.247936937394208e-8	1.3673423826065864e-7	4.1429201666207475e-6	5.137124150303198e-9	7.044036526584535e-10	1.946854767800803e-10
-0.30226601717798207	5.466103361347805e-11	1.3166411887678917e-10	4.114367081153056e-10	2.1219531395113207e-9	5.2242772943193594e-8	1.3713335812687938e-7	4.301590590428031e-6	5.158828462054415e-9	7.065309218200568e-10	1.9518243816247525e-10
-0.3021660171779821	5.469147738463022e-11	1.3170968928595013e-10	4.114305719901211e-10	2.1202561064112377e-9	5.200768504425297e-8	1.3753451560539987e-7	4.469093404148779e-6	5.180619624999459e-9	7.086627553944739e-10	1.9568008018278338e-10
-0.3020660171779821	5.4721758152548564e-11	1.3175485454543838e-10	4.1142321296148655e-10	2.1185557869999704e-9	5.1774091081357214e-8	1.3793772229519397e-7	4.6460871382147805e-6	5.2024978915646776e-9	7.107991431010474e-10	1.961783979358211e-10
-0.3019660171779821	5.47518745785131e-11	1.3179961169167916e-10	4.114146230814091e-10	2.116852147377081e-9	5.15419766269701e-8	1.3834298988009478e-7	4.833292517129829e-6	5.224463513455958e-9	7.129400743836023e-10	1.9667738644425776e-10
-0.30186601717798206	5.478182531570906e-11	1.318439577439818e-10	4.1140479435923866e-10	2.1151451535243728e-9	5.131132741940584e-8	1.3875033012947645e-7	5.031499623957821e-6	5.2465167416313596e-9	7.150855384072882e-10	1.9717704065793316e-10
-0.30176601717798207	5.481160900917538e-11	1.318878897044406e-10	4.1139371876145543e-10	2.1134347713051625e-9	5.108212936048831e-8	1.3915975489894248e-7	5.241576044960766e-6	5.268657826273037e-9	7.172355240553964e-10	1.9767735545315558e-10
-0.3016660171779821	5.4841224295759194e-11	1.3193140455783224e-10	4.1138138821140754e-10	2.111720966463348e-9	5.085436851324895e-8	1.395712761310183e-7	5.464476150529759e-6	5.290887016758895e-9	7.193900199261411e-10	1.9817832563200493e-10
-0.3015660171779821	5.4870669804068416e-11	1.319744992715268e-10	4.1136779458910356e-10	2.110003704622817e-9	5.06280310996669e-8	1.3998490585586138e-7	5.701251697081126e-6	5.313204561634078e-9	7.215490143294469e-10	1.9867994592163483e-10
-0.3014660171779821	5.4899944154422793e-11	1.3201717079537739e-10	4.113529297309569e-10	2.108282951286438e-9	5.040310349843795e-8	1.4040065619196076e-7	5.95306396903319e-6	5.335610708581363e-9	7.237124952836349e-10	1.9918221097355056e-10
-0.30136601717798206	5.492904595880465e-11	1.320594160616295e-10	4.1133678542954605e-10	2.1065586718353726e-9	5.0179572242786595e-8	1.4081853934685608e-7	6.22119772170725e-6	5.358105704391675e-9	7.25880450512137e-10	1.9968511536289725e-10
-0.30126601717798207	5.4957973820809257e-11	1.3210123198481366e-10	4.1131935343338155e-10	2.104830831528213e-9	4.995742401830954e-8	1.412385676178572e-7	6.507077236732422e-6	5.380689794933716e-9	7.280528674401347e-10	2.001886535877324e-10
-0.3011660171779821	5.498672633559967e-11	1.3214261546165018e-10	4.1130062544665676e-10	2.1030993955002207e-9	4.973664566085582e-8	1.416607533927753e-7	6.812284863485988e-6	5.4033632251235345e-9	7.302297331912151e-10	2.0069282006829966e-10
-0.3010660171779821	5.501530208985154e-11	1.3218356337094118e-10	4.112805931290042e-10	2.1013643287624033e-9	4.951722415443954e-8	1.4208510915065356e-7	7.138582496025498e-6	5.426126238893169e-9	7.32411034583926e-10	2.0119760914628787e-10
-0.3009660171779821	5.504369966170776e-11	1.322240725734761e-10	4.1125924809525974e-10	2.0996255962008177e-9	4.929914662918877e-8	1.4251164746251402e-7	7.487936528443101e-6	5.448979079159222e-9	7.34596758128373e-10	2.017030150840921e-10
-0.30086601717798206	5.5071917620725714e-11	1.3226413991192148e-10	4.112365819152018e-10	2.0978831625756392e-9	4.908240035932348e-8	1.429403809921006e-7	7.862546947136045e-6	5.47192198779055e-9	7.367868900227057e-10	2.0220903206406023e-10
-0.30076601717798207	5.509995452782955e-11	1.3230376221072208e-10	4.1121258611331056e-10	2.0961369925204175e-9	4.886697276117021e-8	1.4337132249663974e-7	8.264881362039477e-6	5.4949552055757726e-9	7.389814161496393e-10	2.027156541877395e-10
-0.3006660171779821	5.5127808935256525e-11	1.3234293627599227e-10	4.1118725216852274e-10	2.0943870505411475e-9	4.865285139120403e-8	1.4380448482760002e-7	8.697714958028168e-6	5.518078972190081e-9	7.411803220728942e-10	2.0322287547511384e-10
-0.3005660171779821	5.515547938650695e-11	1.3238165889542001e-10	4.1116057151397307e-10	2.0926333010155067e-9	4.844002394412431e-8	1.4423988093146224e-7	9.164177572438496e-6	5.541293526161594e-9	7.433835930336157e-10	2.037306898638328e-10
-0.3004660171779821	5.518296441629485e-11	1.3241992683815041e-10	4.111325355367449e-10	2.0908757081920225e-9	4.8228478250962224e-8	1.446775238504987e-7	9.66780938807199e-6	5.564599104837279e-9	7.455912139467739e-10	2.0423909120843877e-10
-0.30036601717798206	5.5210262550492587e-11	1.324577368546867e-10	4.111031355776142e-10	2.0891142361891246e-9	4.801820227721306e-8	1.4511742672355256e-7	0.000010212627090394778	5.587995944348056e-9	7.478031693974904e-10	2.0474807327958194e-10
-0.30026601717798207	5.523737230608341e-11	1.3249508567678386e-10	4.1107236293080154e-10	2.08734884899443e-9	4.7809184121005354e-8	1.455596027868351e-7	0.000010803202795959075	5.61148427957379e-9	7.500194436373767e-10	2.0525762976323223e-10
-0.3001660171779821	5.5264292191104203e-11	1.3253197001733922e-10	4.1104020884370724e-10	2.0855795104637636e-9	4.7601412011291726e-8	1.4600406537471879e-7	0.000011444758647137437	5.635064344107299e-9	7.522400205807891e-10	2.0576775425988142e-10
-0.3000660171779821	5.5291020704598195e-11	1.3256838657028372e-10	4.110066645166535e-10	2.0838061843204272e-9	4.739487430607337e-8	1.4645082792054908e-7	0.000012143280727652511	5.658736370218259e-9	7.544648838010925e-10	2.0627844028374393e-10
-0.2999660171779821	5.531755633655779e-11	1.3260433201047465e-10	4.1097172110263516e-10	2.0820288341542165e-9	4.718955949064949e-8	1.4689990395745255e-7	0.000012905656940642979	5.682500588816041e-9	7.566940165268401e-10	2.067896812619427e-10
-0.29986601717798206	5.5343897567872597e-11	1.3263980299358882e-10	4.10935369707039e-10	2.080247423420638e-9	4.698545617589559e-8	1.4735130711916288e-7	0.000013739844783645622	5.706357229412496e-9	7.589274016379613e-10	2.0730147053369492e-10
-0.29976601717798207	5.5370042870277275e-11	1.326747961560086e-10	4.108976013874045e-10	2.078461915440002e-9	4.6782553096567906e-8	1.4780505114084556e-7	0.00001465507666003623	5.730306520083694e-9	7.611650216618708e-10	2.0781380134948448e-10
-0.2996660171779821	5.5395990706295885e-11	1.3270930811471332e-10	4.1085840715313665e-10	2.0766722733965657e-9	4.658083910963491e-8	1.4826114985993817e-7	0.0000156621126337765	5.754348687431492e-9	7.63406858769576e-10	2.083266668702355e-10
-0.2995660171779821	5.542173952918913e-11	1.3274333546716997e-10	4.1081777796525865e-10	2.0748784603376547e-9	4.6380303192633473e-8	1.4871961721699307e-7	0.00001677355357436089	5.77848395654426e-9	7.656528947717208e-10	2.0884006016647158e-10
-0.2994660171779821	5.5447287782898155e-11	1.3277687479121986e-10	4.10775704736136e-10	2.073080439172758e-9	4.618093444205233e-8	1.4918046725652892e-7	0.000018004231751583174	5.802712550957016e-9	7.67903111114596e-10	2.0935397421746944e-10
-0.29936601717798206	5.547263390199159e-11	1.328099226449627e-10	4.1073217832920485e-10	2.0712781726726787e-9	4.5982722071738985e-8	1.496437141278919e-7	0.000019371701556451758	5.8270346926110455e-9	7.70157488876118e-10	2.0986840191040516e-10
-0.29926601717798207	5.5497776311609494e-11	1.3284247556665022e-10	4.1068718955871103e-10	2.069471623468631e-9	4.5785655411332854e-8	1.5010937208612468e-7	0.000020896860773030725	5.851450601812935e-9	7.724160087617667e-10	2.1038333603949766e-10
-0.2991660171779821	5.552271342740613e-11	1.3287453007456883e-10	4.1064072918942394e-10	2.0676607540513277e-9	4.5589723904719995e-8	1.5057745549283995e-7	0.000022604743630858065	5.8759604971927754e-9	7.74678651100467e-10	2.1089876930513646e-10
-0.2990660171779821	5.554744365549845e-11	1.3290608266692449e-10	4.105927879363762e-10	2.065845526770105e-9	4.539491710851425e-8	1.5104797881710705e-7	0.000024525542108962985	5.900564595661992e-9	7.769453958404576e-10	2.1141469431301034e-10
-0.2989660171779821	5.557196539240425e-11	1.329371298217277e-10	4.105433564645888e-10	2.064025903831996e-9	4.52012246905601e-8	1.515209566363443e-7	0.00002669593372909779	5.925263112370311e-9	7.792162225450986e-10	2.1193110357322022e-10
-0.29886601717798206	5.55962770249912e-11	1.3296766799668156e-10	4.104924253887835e-10	2.0622018473008753e-9	4.500863642845925e-8	1.5199640363721962e-7	0.000029160825576546076	5.950056260662314e-9	7.814911103886398e-10	2.1244798949939375e-10
-0.29876601717798207	5.5620376930415255e-11	1.3299769362905735e-10	4.104399852731027e-10	2.06037331909647e-9	4.481714220811878e-8	1.5247433461655728e-7	0.000031975670532131824	5.974944252032917e-9	7.83770038151948e-10	2.129653444077784e-10
-0.2986660171779821	5.564426347606711e-11	1.3302720313558703e-10	4.103860266308523e-10	2.058540280993504e-9	4.4626732022322574e-8	1.529547644822611e-7	0.000035209580649463564	5.99992729608282e-9	7.860529842182125e-10	2.134831605163475e-10
-0.2985660171779821	5.566793501951122e-11	1.3305619291233715e-10	4.1033053992419344e-10	2.0567026946207847e-9	4.443739596932317e-8	1.534377082542357e-7	0.0000389495671555852	6.025005600472631e-9	7.883399265685788e-10	2.1400142994387714e-10
-0.2984660171779821	5.5691389908431906e-11	1.3308465933459536e-10	4.102735155638768e-10	2.054860521460206e-9	4.424912425145589e-8	1.5392318106532375e-7	0.00004330639799200918	6.050179370876703e-9	7.906308427777512e-10	2.1452014470902658e-10
-0.2983660171779821	5.5714626480570095e-11	1.331125987567471e-10	4.102149439089429e-10	2.0530137228459055e-9	4.4061907173773654e-8	1.544111981622476e-7	0.00004842281814485656	6.075448810936093e-9	7.92925710009552e-10	2.1503929672940972e-10
-0.29826601717798207	5.573764306367029e-11	1.3314000751216108e-10	4.101548152664559e-10	2.0511622599632963e-9	4.38757351427028e-8	1.549017749065656e-7	0.000054485287585441054	6.100814122210984e-9	7.952245050124584e-10	2.1555887782065886e-10
-0.2981660171779821	5.5760437975415653e-11	1.3316688191306165e-10	4.100931198911919e-10	2.0493060938481145e-9	4.3690598664717835e-8	1.5539492677562653e-7	0.00006174106739004883	6.126275504132102e-9	7.975272041150383e-10	2.1607887969547273e-10
-0.2980660171779821	5.578300952337429e-11	1.3319321825041248e-10	4.1002984798536836e-10	2.0474451853854645e-9	4.3506488345037113e-8	1.5589066936354497e-7	0.00007052362988690418	6.151833153951708e-9	7.998337832214125e-10	2.1659929396266686e-10
-0.2979660171779821	5.580535600493525e-11	1.3321901279379416e-10	4.099649896983405e-10	2.045579495308984e-9	4.332339488633938e-8	1.5638901838218171e-7	0.0000812913688426108	6.1774872666938815e-9	8.021442178066343e-10	2.1712011212621634e-10
-0.2978660171779821	5.582747570725085e-11	1.332442617912762e-10	4.0989853512631595e-10	2.0437089841997177e-9	4.3141309087495835e-8	1.5688998966212434e-7	0.00009468819861047447	6.2032380351035144e-9	8.044584829120062e-10	2.1764132558427315e-10
-0.29776601717798207	5.5849366907175494e-11	1.3326896146929842e-10	4.09830474312053e-10	2.0418336124852955e-9	4.29602218423246e-8	1.5739359915369179e-7	0.00011164141104034836	6.229085649595274e-9	8.067765531403868e-10	2.1816292562819583e-10
-0.2976660171779821	5.587102787120371e-11	1.3329310803254808e-10	4.0976079724456826e-10	2.0399533404389403e-9	4.2780124138362756e-8	1.5789986292793678e-7	0.00013352544878511053	6.255030298201337e-9	8.090984026514436e-10	2.1868490344156094e-10
-0.2975660171779821	5.5892456855410616e-11	1.333166976638272e-10	4.096894938588305e-10	2.038068128178435e-9	4.260100705565503e-8	1.5840879717766239e-7	0.00016244764864948474	6.281072166518408e-9	8.114240051568371e-10	2.1920725009916222e-10
-0.2974660171779821	5.5913652105391494e-11	1.3333972652393422e-10	4.0961655403548454e-10	2.036177935665301e-9	4.2422861765563354e-8	1.5892041821845075e-7	0.0002017718994173908	6.307211437654275e-9	8.137533339153987e-10	2.1972995656601364e-10
-0.2973660171779821	5.593461185619518e-11	1.3336219075153347e-10	4.095419676005121e-10	2.0342827227036608e-9	4.224567952959094e-8	1.5943474248969184e-7	0.0002571365471201336	6.33344829217295e-9	8.160863617282041e-10	2.2025301369633074e-10
-0.29726601717798207	5.595533433226659e-11	1.3338408646302678e-10	4.094657243249568e-10	2.0323824489393492e-9	4.20694516982256e-8	1.5995178655563108e-7	0.00033858087153592985	6.3597829080396064e-9	8.184230609336532e-10	2.2077641223250686e-10
-0.2971660171779821	5.5975817747382136e-11	1.3340540975242803e-10	4.09387813924609e-10	2.0304770738589135e-9	4.189416970980027e-8	1.6047156710642268e-7	0.00046540742732509283	6.3862154605642595e-9	8.207634034024686e-10	2.2130014280408862e-10
-0.2970660171779821	5.59960603045848e-11	1.3342615669123589e-10	4.0930822605970166e-10	2.028566556788627e-9	4.171982508936867e-8	1.609941009591936e-7	0.0006786798795104992	6.4127461223449684e-9	8.231073605326632e-10	2.2182419592672814e-10
-0.2969660171779821	5.6016060196125174e-11	1.3344632332829735e-10	4.0922695033459125e-10	2.0266508568935004e-9	4.154640944759947e-8	1.615194050591184e-7	0.0010788596396511254	6.439375063209972e-9	8.254549032444563e-10	2.2234856200114435e-10
-0.2968660171779821	5.603581560339242e-11	1.334659056896837e-10	4.0914397629746306e-10	2.024729933176248e-9	4.137391447968407e-8	1.620474964804977e-7	0.001968311199654046	6.4661024501588735e-9	8.278060019751073e-10	2.228732313120538e-10
-0.29676601717798207	5.605532469685462e-11	1.334848997785568e-10	4.0905929344000726e-10	2.0228037444763518e-9	4.120233196426379e-8	1.625783924278594e-7	0.004631374326664112	6.4929284473033426e-9	8.301606266737714e-10	2.2339819402711454e-10
-0.2966660171779821	5.6074585635989605e-11	1.3350330157503357e-10	4.0897289119710027e-10	2.0208722494689585e-9	4.1031653762368416e-8	1.6311211023705166e-7	0.020180231202564024	6.519853215806368e-9	8.325187467962061e-10	2.2392344019583605e-10
-0.2965660171779821	5.609359656922487e-11	1.3352110703606287e-10	4.088847589465076e-10	2.018935406663957e-9	4.086187181637479e-8	1.6364866737636762e-7	0.12493924962213239	6.54687691382127e-9	8.34880331299523e-10	2.2444895974851042e-10
-0.2964660171779821	5.611235563386739e-11	1.3353831209527864e-10	4.087948860085404e-10	2.016993174404916e-9	4.0692978148975935e-8	1.6418808144766053e-7	0.011070864280276881	6.573999696429259e-9	8.372453486368243e-10	2.2497474249510444e-10
-0.2963660171779821	5.6130860956041306e-11	1.335549126628766e-10	4.0870326164575854e-10	2.015045510868069e-9	4.05249648621693e-8	1.6473037018748461e-7	0.0033830866279927416	6.601221715576484e-9	8.396137667518249e-10	2.2550077812416148e-10
-0.29626601717798207	5.614911065061913e-11	1.3357090462547336e-10	4.0860987506263263e-10	2.013092374061272e-9	4.0357824136255354e-8	1.65275551468233e-7	0.0016055005393075532	6.628543120009678e-9	8.4198555307337e-10	2.260270562016833e-10
-0.2961660171779821	5.616710282115772e-11	1.335862838459711e-10	4.0851471540523225e-10	2.0111337218230154e-9	4.019154822885598e-8	1.6582364329930012e-7	0.0009335160811973956	6.6559640552115045e-9	8.44360674509977e-10	2.2655356617001246e-10
-0.2960660171779821	5.618483555982884e-11	1.336010461634225e-10	4.084177717608901e-10	2.0091695118213124e-9	4.002612947394026e-8	1.6637466382824012e-7	0.0006098470157681501	6.683484663334271e-9	8.46739097444246e-10	2.270802973466938e-10
-0.2959660171779821	5.620230694735183e-11	1.3361518739288824e-10	4.0831903315787e-10	2.007199701552698e-9	3.9861560280869616e-8	1.6692863134194753e-7	0.0004296338622694263	6.711105083133108e-9	8.491207877272564e-10	2.2760723892332818e-10
-0.2958660171779821	5.621951505292842e-11	1.3362870332530505e-10	4.0821848856506405e-10	2.005224248341222e-9	3.969783313345573e-8	1.6748556426784614e-7	0.0003191071049982044	6.738825449898235e-9	8.515057106729341e-10	2.2813437996443352e-10
-0.29576601717798207	5.623645793417065e-11	1.3364158972734092e-10	4.081161268916307e-10	2.0032431093373024e-9	3.953494058902886e-8	1.6804548117508263e-7	0.000246462814038705	6.766645895385748e-9	8.538938310522887e-10	2.2866170940626685e-10
-0.2956660171779821	5.625313363703515e-11	1.3365384234125856e-10	4.080119369866743e-10	2.001256241516736e-9	3.937287527752296e-8	1.6860840077573794e-7	0.00019616807761327806	6.794566547747838e-9	8.56285113087662e-10	2.2918921605565837e-10
-0.2955660171779821	5.6269540195752185e-11	1.3366545688477074e-10	4.0790590763891165e-10	1.9992636016796054e-9	3.9211629900571496e-8	1.6917434192604518e-7	0.00015990649826990737	6.8225875314618255e-9	8.586795204468826e-10	2.2971688858882508e-10
-0.2954660171779821	5.6285675632756893e-11	1.3367642905090216e-10	4.0779802757633334e-10	1.997265146449208e-9	3.905119723061775e-8	1.6974332362762597e-7	0.00013289930023344945	6.8507089672582106e-9	8.610770162374023e-10	2.302447155501852e-10
-0.2953660171779821	5.6301537958618724e-11	1.336867545078429e-10	4.07688285465856e-10	1.995260832270989e-9	3.889157011003598e-8	1.703153650287261e-7	0.00011224192782187326	6.8789309720475615e-9	8.634775630003127e-10	2.3077268535114035e-10
-0.29526601717798207	5.6317125171971754e-11	1.3369642889880667e-10	4.0757666991300087e-10	1.993250615411477e-9	3.8732741450266985e-8	1.7089048542547585e-7	0.00009608641774303134	6.9072536588465255e-9	8.658811227043838e-10	2.3130078626887934e-10
-0.2951660171779821	5.633243525944336e-11	1.3370544784188534e-10	4.074631694615229e-10	1.99123445195713e-9	3.857470423096339e-8	1.7146870426314637e-7	0.00008321155431323515	6.935677136702381e-9	8.682876567399429e-10	2.3182900644513657e-10
-0.2950660171779821	5.634746619558305e-11	1.3371380692990766e-10	4.073477725930923e-10	1.989212297813346e-9	3.84174514991497e-8	1.7205004113743784e-7	0.00007278402773936731	6.964201510617151e-9	8.706971259128228e-10	2.3235733388496902e-10
-0.2949660171779821	5.636221594278982e-11	1.3372150173028557e-10	4.0723046772692693e-10	1.9871841087032745e-9	3.826097636839157e-8	1.7263451579575614e-7	0.00006421941582395317	6.992826881469807e-9	8.731094904381193e-10	2.3288575645550387e-10
-0.2948660171779821	5.63766824512417e-11	1.337285277848721e-10	4.071112432194582e-10	1.9851498401667592e-9	3.810527201797866e-8	1.7322214813852077e-7	0.00005709800579995182	7.021553345938034e-9	8.755247099339824e-10	2.334142618846863e-10
-0.29476601717798206	5.6390863658822396e-11	1.3373488060981312e-10	4.0699008736396217e-10	1.983109447559216e-9	3.7950331692117386e-8	1.7381295822047254e-7	0.000051112056107639444	7.050380996418407e-9	8.779427434153012e-10	2.339428377600075e-10
-0.2946660171779821	5.6404757491046536e-11	1.3374055569539713e-10	4.068669883902301e-10	1.981062886050527e-9	3.779614869913658e-8	1.7440696625199703e-7	0.00004603175978628059	7.079309920945651e-9	8.803635492873393e-10	2.344714715272307e-10
-0.2945660171779821	5.641836186098917e-11	1.3374554850590337e-10	4.0674193446419114e-10	1.979010110623904e-9	3.76427164107023e-8	1.750041926004622e-7	0.00004168269653980733	7.1083402031105795e-9	8.827870853393151e-10	2.350001504890986e-10
-0.2944660171779821	5.643167466920971e-11	1.3374985447945827e-10	4.066149136875616e-10	1.9769510760747924e-9	3.749002826104511e-8	1.7560465779156438e-7	0.00003793054582859875	7.137471921976977e-9	8.852133087379034e-10	2.355288618040374e-10
-0.2943660171779821	5.644469380367671e-11	1.3375346902787062e-10	4.0648591409748697e-10	1.97488573700967e-9	3.733807774619602e-8	1.7620838251068262e-7	0.00003467050635349749	7.16670515199697e-9	8.876421760206642e-10	2.36057592484833e-10
-0.29426601717798206	5.645741713969633e-11	1.33756387536496e-10	4.063549236661813e-10	1.9728140478450245e-9	3.71868584232369e-8	1.768153876042635e-7	0.000031819835759736396	7.196039962925921e-9	8.900736430894857e-10	2.3658632939732825e-10
-0.2941660171779821	5.646984253983328e-11	1.3375860536406918e-10	4.0622193030055963e-10	1.970735962806106e-9	3.7036363909556567e-8	1.774256940811894e-7	0.000029312501443125114	7.225476419734951e-9	8.925076652038288e-10	2.3711505925906834e-10
-0.2940660171779821	5.648196785383755e-11	1.3376011784255536e-10	4.0608692184187156e-10	1.968651435925811e-9	3.6886587882119436e-8	1.7803932311418545e-7	0.000027095286217309243	7.255014582523198e-9	8.949441969740282e-10	2.3764376863796576e-10
-0.2939660171779821	5.649379091856646e-11	1.3376092027699453e-10	4.059498860653379e-10	1.9665604210435575e-9	3.673752407674509e-8	1.7865629604122506e-7	0.00002512491350686911	7.284654506428414e-9	8.973831923544645e-10	2.3817244395094127e-10
-0.2938660171779821	5.6505309557908786e-11	1.337610079453446e-10	4.058108106797738e-10	1.964462871804072e-9	3.658916628739545e-8	1.792766343669502e-7	0.000023365897995335227	7.314396241536089e-9	8.998246046366864e-10	2.38701071462552e-10
-0.29376601717798206	5.651652158270761e-11	1.337603760983245e-10	4.0566968332721534e-10	1.962358741656279e-9	3.6441508365473394e-8	1.7990035976410635e-7	0.000021788919762816757	7.34423983278764e-9	9.022683864424642e-10	2.39229637283612e-10
-0.2936660171779821	5.65274247906811e-11	1.3375901995925584e-10	4.055264915825567e-10	1.96024798385205e-9	3.629454421912993e-8	1.805274940749872e-7	0.000020369581078358073	7.3741853198868686e-9	9.047144897167703e-10	2.3975812736979623e-10
-0.2935660171779821	5.653801696634737e-11	1.3375693472390258e-10	4.053812229531587e-10	1.958130551445121e-9	3.61482678125823e-8	1.811580593128988e-7	0.000019087446252863352	7.4042327372056e-9	9.071628657207096e-10	2.4028652752024074e-10
-0.2934660171779821	5.654829588094235e-11	1.337541155603123e-10	4.052338648784738e-10	1.9560063972898327e-9	3.600267316543849e-8	1.817920776636264e-7	0.00001792529320349334	7.434382113687324e-9	9.096134650243591e-10	2.4081482337612147e-10
-0.2933660171779821	5.6558259292341855e-11	1.3375055760865333e-10	4.050844047296666e-10	1.953875474039956e-9	3.585775435203417e-8	1.824295714869224e-7	0.000016868524996749695	7.464633472749952e-9	9.120662374995409e-10	2.413430004192236e-10
-0.29326601717798206	5.656790494498412e-11	1.337462559810565e-10	4.0493282980923246e-10	1.9517377341475156e-9	3.571350550077635e-8	1.830705633180047e-7	0.000015904703438794727	7.494986832186937e-9	9.145211323125499e-10	2.4187104397050276e-10
-0.2931660171779821	5.6577230569785526e-11	1.3374120576144624e-10	4.047791273506015e-10	1.949593129861574e-9	3.556992079349714e-8	1.8371507586906817e-7	0.000015023176609402472	7.52544220406703e-9	9.169780979167682e-10	2.423989391886296e-10
-0.2930660171779821	5.658623388406336e-11	1.3373540200538093e-10	4.0462328451775866e-10	1.947441613226994e-9	3.5426994464814625e-8	1.8436313203080606e-7	0.000014214779313517618	7.555999594632527e-9	9.194370820452418e-10	2.429266710685203e-10
-0.2929660171779821	5.65949125914535e-11	1.3372883973988516e-10	4.0446528840485354e-10	1.9452831360832812e-9	3.528472080150487e-8	1.8501475487395433e-7	0.000013471590575299585	7.586659004196243e-9	9.21898031703181e-10	2.434542244398621e-10
-0.2928660171779821	5.6603264381827754e-11	1.3372151396328506e-10	4.0430512603579584e-10	1.9431176500632846e-9	3.514309414187905e-8	1.8566996765083508e-7	0.000012786736085393445	7.617420427036646e-9	9.243608931603615e-10	2.4398158396561245e-10
-0.29276601717798206	5.661128693121323e-11	1.3371341964504254e-10	4.0414278436388147e-10	1.940945106592047e-9	3.5002108875172506e-8	1.8632879379693046e-7	0.00001215422632068755	7.648283851292043e-9	9.268256119434958e-10	2.445087341405065e-10
-0.2926660171779821	5.6618977901708233e-11	1.3370455172558173e-10	4.0397825027136957e-10	1.938765456885511e-9	3.4861759440938754e-8	1.8699125693244996e-7	0.00001156882315754208	7.679249258852412e-9	9.292921328284694e-10	2.4503565928952337e-10
-0.2925660171779821	5.662633494140192e-11	1.3369490511612627e-10	4.038115105691039e-10	1.9365786519493056e-9	3.472204032845368e-8	1.876573808639335e-7	0.000011025929385266485	7.710316625250788e-9	9.317603998325803e-10	2.455623435663704e-10
-0.2924660171779821	5.663335568428517e-11	1.336844746985246e-10	4.03642551996087e-10	1.934384642577454e-9	3.458294607612608e-8	1.8832718958584638e-7	0.000010521496732505704	7.741485919551877e-9	9.342303562066117e-10	2.4608877095192123e-10
-0.2923660171779821	5.6640037750172895e-11	1.3367325532508305e-10	4.034713612191043e-10	1.932183379351202e-9	3.444447127091795e-8	1.890007072822079e-7	0.000010051948942894231	7.772757104240179e-9	9.367019444269172e-10	2.4661492525267463e-10
-0.29226601717798206	5.664637874461413e-11	1.3366124181838592e-10	4.0329792483229275e-10	1.929974812637671e-9	3.430661054777019e-8	1.8967795832821862e-7	9.614117148887089e-6	7.804130135105654e-9	9.391751061873643e-10	2.471407900991729e-10
-0.2921660171779821	5.665237625880977e-11	1.3364842897113208e-10	4.031222293567468e-10	1.9277588925886412e-9	3.416935858903823e-8	1.9035896729190905e-7	9.205185345958112e-6	7.835604961128294e-9	9.416497823912214e-10	2.476663489444188e-10
-0.2920660171779821	5.665802786952449e-11	1.336348115459512e-10	4.0294426124008463e-10	1.925535569139235e-9	3.4032710123932016e-8	1.910437589357982e-7	8.822644201681275e-6	7.867181524360684e-9	9.441259131429721e-10	2.4819158506227623e-10
-0.2919660171779821	5.666333113900246e-11	1.3362038427523374e-10	4.0276400685606743e-10	1.9233047920066622e-9	3.389665992796695e-8	1.9173235821857385e-7	8.464251774058916e-6	7.898859759809188e-9	9.466034377400394e-10	2.487164815458601e-10
-0.2918660171779821	5.6668283614879785e-11	1.3360514186095633e-10	4.0258145250414953e-10	1.921066510688953e-9	3.376120282241964e-8	1.9242479029677696e-7	8.127999982119015e-6	7.930639595313303e-9	9.490822946644482e-10	2.4924102130590886e-10
-0.29176601717798206	5.667288283009537e-11	1.3358907897449517e-10	4.023965844090694e-10	1.9188206744635854e-9	3.362633367379054e-8	1.9312108052650348e-7	7.81208588536228e-6	7.962520951422999e-9	9.515624215743526e-10	2.497651870691391e-10
-0.2916660171779821	5.6677126302806375e-11	1.335721902564582e-10	4.022093887204473e-10	1.916567232386286e-9	3.3492047393276376e-8	1.9382125446512956e-7	7.514886999265146e-6	7.994503741275008e-9	9.540437552955874e-10	2.5028896137660084e-10
-0.2915660171779821	5.668101153629627e-11	1.335544703164971e-10	4.020198515123286e-10	1.914306133289629e-9	3.335833893624537e-8	1.9452533787303356e-7	7.234940011049106e-6	8.026587870466516e-9	9.565262318129948e-10	2.508123265819977e-10
-0.2914660171779821	5.668453601888824e-11	1.3353591373312994e-10	4.0182795878277685e-10	1.912037325781754e-9	3.322520330172259e-8	1.9523335671534665e-7	6.970922370466646e-6	8.058773236927636e-9	9.590097862617862e-10	2.513352648500089e-10
-0.2913660171779821	5.6687697223854023e-11	1.3351651505355874e-10	4.016336964534375e-10	1.909760758245073e-9	3.309263553188073e-8	1.9594533716371421e-7	6.721636319931259e-6	8.091059730791931e-9	9.614943529187758e-10	2.5185775815459205e-10
-0.29126601717798206	5.669049260932388e-11	1.3349626879348623e-10	4.014370503691072e-10	1.907476378834875e-9	3.296063071153693e-8	1.9666130559806681e-7	6.485995001240469e-6	8.123447234264832e-9	9.639798651935062e-10	2.523797882772671e-10
-0.2911660171779821	5.669291961819677e-11	1.3347516943693035e-10	4.0123800629730267e-10	1.9051841354780315e-9	3.282918396765748e-8	1.9738128860841077e-7	6.263010335741522e-6	8.155935621490473e-9	9.66466255619318e-10	2.529013368053887e-10
-0.2910660171779821	5.6694975678049134e-11	1.3345321143604414e-10	4.010365499278144e-10	1.902883975871679e-9	3.2698290468867934e-8	1.9810531299663512e-7	6.051782423701907e-6	8.188524758416675e-9	9.68953455844345e-10	2.5342238513040995e-10
-0.2909660171779821	5.669665820103999e-11	1.3343038921091765e-10	4.008326668722724e-10	1.90057584748176e-9	3.256794542496862e-8	1.988334057783213e-7	5.851490248946641e-6	8.221214502657445e-9	9.714413966223556e-10	2.5394291444611243e-10
-0.2908660171779821	5.669796458382409e-11	1.3340669714940465e-10	4.0062634266370435e-10	1.8982596975417982e-9	3.2438144086459375e-8	1.9956559418458768e-7	5.661383508142118e-6	8.254004703354506e-9	9.7393000780361e-10	2.5446290574685107e-10
-0.29076601717798206	5.6698892207452887e-11	1.3338212960692337e-10	4.0041756275609227e-10	1.8959354730514373e-9	3.230888174406675e-8	2.003019056639264e-7	5.480775411758762e-6	8.286895201035747e-9	9.764192183255166e-10	2.5498233982574837e-10
-0.2906660171779821	5.669943843728437e-11	1.333566809062699e-10	4.0020631252390606e-10	1.893603120775079e-9	3.2180153728279206e-8	2.0104236788406532e-7	5.309036326770112e-6	8.31988582747225e-9	9.789089562032557e-10	2.5550119727289705e-10
-0.2905660171779821	5.669960062288898e-11	1.3333034533742916e-10	3.9999257726168506e-10	1.8912625872405483e-9	3.205195540888906e-8	2.017870087338555e-7	5.145588150380536e-6	8.352976405533603e-9	9.813991485203473e-10	2.5601945847354906e-10
-0.2904660171779821	5.6699376097952845e-11	1.3330311715737657e-10	3.997763421835604e-10	1.8889138187376602e-9	3.192428219453764e-8	2.0253585632515045e-7	4.989899320199491e-6	8.3861667490403e-9	9.838897214190362e-10	2.5653710360626845e-10
-0.2903660171779821	5.6698762180184486e-11	1.3327499058989113e-10	3.995575924228009e-10	1.8865567613168225e-9	3.179712953226858e-8	2.0328893899471815e-7	4.8414803798312606e-6	8.41945666261477e-9	9.863806000906574e-10	2.5705411264108834e-10
-0.29026601717798206	5.6697756171216544e-11	1.3324595982535868e-10	3.993363130313654e-10	1.8841913607876643e-9	3.167049290708558e-8	2.0404628530615905e-7	4.699880030281356e-6	8.452845941529839e-9	9.88871708765875e-10	2.5757046533763897e-10
-0.29016601717798207	5.669635535651193e-11	1.3321601902057298e-10	3.9911248897943455e-10	1.8818175627176046e-9	3.154436784151641e-8	2.048079240518429e-7	4.564681607243635e-6	8.48633437155533e-9	9.913629707048397e-10	2.580861412432702e-10
-0.2900660171779821	5.669455700526376e-11	1.331851622985421e-10	3.988861051549393e-10	1.8794353124304083e-9	3.141874989518137e-8	2.0557388425485767e-7	4.435499932530238e-6	8.51992172880229e-9	9.938543081872318e-10	2.586011196911469e-10
-0.2899660171779821	5.6692358370300795e-11	1.3315338374828872e-10	3.9865714636311434e-10	1.87704455500481e-9	3.129363466436853e-8	2.063441951709768e-7	4.311978494873749e-6	8.553607779565134e-9	9.963456425022466e-10	2.5911537979833903e-10
-0.2898660171779821	5.668975668798457e-11	1.3312067742464966e-10	3.98425597326001e-10	1.87464523527303e-9	3.116901778161274e-8	2.0711888629063175e-7	4.193786921273477e-6	8.587392280161308e-9	9.988368939384086e-10	2.5962890046388033e-10
-0.28976601717798206	5.6686749178115125e-11	1.3308703734807858e-10	3.981914426819943e-10	1.872237297819367e-9	3.104489491528193e-8	2.078979873409153e-7	4.080618705133498e-6	8.621274976769096e-9	1.001327981773386e-9	2.60141660366831e-10
-0.28966601717798207	5.668333304382843e-11	1.3305245750443907e-10	3.9795466698536236e-10	1.86982068697872e-9	3.092126176916664e-8	2.08681528287583e-7	3.97218916179252e-6	8.655255605262653e-9	1.0038188242636209e-9	2.6065363796430216e-10
-0.2895660171779821	5.667950547149743e-11	1.330169318448038e-10	3.977152547057682e-10	1.8673953468351575e-9	3.079811408207535e-8	2.0946953933707952e-7	3.8682335857777175e-6	8.689333891045004e-9	1.0063093386338932e-9	2.6116481148947707e-10
-0.2894660171779821	5.667526363062961e-11	1.3298045428525321e-10	3.9747319022778266e-10	1.864961221220433e-9	3.067544762743542e-8	2.102620509385772e-7	3.768505587334663e-6	8.723509548878604e-9	1.0087994410667971e-9	2.616751589496134e-10
-0.2893660171779821	5.6670604673766025e-11	1.3294301870666118e-10	3.972284578504043e-10	1.8625182537124937e-9	3.0553258212897845e-8	2.110590937860244e-7	3.6727755885553565e-6	8.757782282713278e-9	1.0112890466920686e-9	2.621846581240171e-10
-0.28926601717798206	5.666552573638212e-11	1.3290461895449957e-10	3.9698104178658257e-10	1.8600663876340438e-9	3.043154167994855e-8	2.1186069882022066e-7	3.580829461826064e-6	8.792151785512283e-9	1.0137780695758835e-9	2.6269328656202166e-10
-0.28916601717798207	5.6660023936779066e-11	1.3286524883861783e-10	3.9673092616270773e-10	1.8576055660510094e-9	3.031029390352239e-8	2.126668972308883e-7	3.49246729539511e-6	8.82661773907501e-9	1.0162664227099622e-9	2.6320102158091997e-10
-0.2890660171779821	5.665409637598589e-11	1.328249021330428e-10	3.9647809501812456e-10	1.8551357317710663e-9	3.0189510791623225e-8	2.134777204587742e-7	3.407502272661371e-6	8.86117981385804e-9	1.018754018000626e-9	2.637078402639071e-10
-0.2889660171779821	5.6647740137651055e-11	1.3278357257576405e-10	3.962225323046558e-10	1.8526568273421267e-9	3.0069188284949186e-8	2.1429320019776095e-7	3.3257596533570736e-6	8.895837668793291e-9	1.0212407662577623e-9	2.642137194579835e-10
-0.2888660171779821	5.6640952287941194e-11	1.3274125386851927e-10	3.9596422188606685e-10	1.850168795050795e-9	2.994932235652048e-8	2.1511336839698458e-7	3.2470758461615534e-6	8.93059095110327e-9	1.0237265771835983e-9	2.6471863577185155e-10
-0.28876601717798206	5.6633729875433247e-11	1.3269793967658574e-10	3.9570314753760265e-10	1.8476715769209073e-9	2.9829909011314366e-8	2.159382572629834e-7	3.1712975634796085e-6	8.965439296114531e-9	1.0262113593614848e-9	2.652225655737972e-10
-0.28866601717798207	5.662606993100929e-11	1.326536236285619e-10	3.9543929294544806e-10	1.8451651147119267e-9	2.9710944285902206e-8	2.167678992618399e-7	3.098281050160179e-6	9.00038232706743e-9	1.0286950202444512e-9	2.657254849895332e-10
-0.2885660171779821	5.66179694677497e-11	1.3260829931615296e-10	3.951726417062484e-10	1.8426493499174664e-9	2.9592424248092477e-8	2.176023271213543e-7	3.027891378847565e-6	9.03541965492413e-9	1.031177466143728e-9	2.662273699000525e-10
-0.2884660171779821	5.660942548082552e-11	1.325619602939508e-10	3.949031773265763e-10	1.8401242237636867e-9	2.9474344996577537e-8	2.1844157383322245e-7	2.960001805459811e-6	9.070550878173284e-9	1.0336586022171363e-9	2.667281959394373e-10
-0.2883660171779821	5.6600434947390766e-11	1.3251460007922026e-10	3.946308832224319e-10	1.8375896772077872e-9	2.93567026605848e-8	2.1928567265523202e-7	2.8944931789954416e-6	9.105775582632284e-9	1.0361383324573645e-9	2.67227938492668e-10
-0.28826601717798206	5.659099482647266e-11	1.3246621215167235e-10	3.943557427187152e-10	1.835045650936376e-9	2.92394933995316e-8	2.2013465711346653e-7	2.831253400492022e-6	9.141093341246387e-9	1.0386165596801051e-9	2.6772657269339757e-10
-0.28816601717798207	5.6581102058864095e-11	1.3241678995324916e-10	3.9407773904871915e-10	1.8324920853639814e-9	2.9122713402685783e-8	2.2098856100453045e-7	2.770176926508592e-6	9.176503713885354e-9	1.0410931855121201e-9	2.6822407342172087e-10
-0.2880660171779821	5.657075356701114e-11	1.3236632688789336e-10	3.937968553535898e-10	1.8299289206313872e-9	2.900635888882807e-8	2.218474183977811e-7	2.7111643129883127e-6	9.212006247136912e-9	1.043568110379166e-9	2.687204153019134e-10
-0.2879660171779821	5.6559946254903407e-11	1.3231481632133252e-10	3.935130746818069e-10	1.8273560966040844e-9	2.8890426105920394e-8	2.2271126363757757e-7	2.654121795788258e-6	9.247600474097454e-9	1.0460412334937954e-9	2.692155727001571e-10
-0.2878660171779821	5.6548677007961827e-11	1.3226225158084626e-10	3.9322637998866246e-10	1.824773552870655e-9	2.877491133077754e-8	2.2358013134554153e-7	2.5989609045415866e-6	9.283285914159737e-9	1.048512452843055e-9	2.6970951972224477e-10
-0.28776601717798206	5.653694269292821e-11	1.3220862595504387e-10	3.9293675413571223e-10	1.8221812287411776e-9	2.865981086874209e-8	2.244540564228291e-7	2.5455981068560906e-6	9.319062072797481e-9	1.050981665176051e-9	2.7020223021126163e-10
-0.28766601717798207	5.652474015774883e-11	1.3215393269363075e-10	3.926441798902427e-10	1.8195790632455833e-9	2.8545121053364797e-8	2.2533307405241575e-7	2.493954480152623e-6	9.354928441347027e-9	1.0534487659914034e-9	2.706936777452523e-10
-0.2875660171779821	5.6512066231464895e-11	1.3209816500718418e-10	3.923486399247511e-10	1.8169669951320442e-9	2.843083824608688e-8	2.2621721970139754e-7	2.4439554087132494e-6	9.390884496785911e-9	1.0559136495245712e-9	2.711838356348629e-10
-0.2874660171779821	5.649891772409447e-11	1.3204131606691992e-10	3.920501168163693e-10	1.8143449628653463e-9	2.831695883592779e-8	2.271065291233021e-7	2.3955303037481436e-6	9.426929701508281e-9	1.0583762087350633e-9	2.716726769209665e-10
-0.2873660171779821	5.648529142651849e-11	1.319833790044539e-10	3.917485930463378e-10	1.8117129046251879e-9	2.820347923917487e-8	2.2800103836040133e-7	2.348612344500672e-6	9.463063503096847e-9	1.0608363352934973e-9	2.721601743722602e-10
-0.28726601717798206	5.647118411036698e-11	1.3192434691157721e-10	3.9144405099946656e-10	1.8090707583046165e-9	2.8090395899078955e-8	2.2890078374605953e-7	2.3031382386015306e-6	9.499285334092305e-9	1.0632939195685867e-9	2.726463004828558e-10
-0.28716601717798207	5.645659252789975e-11	1.3186421284001491e-10	3.911364729635555e-10	1.8064184615082977e-9	2.7977705285551568e-8	2.2980580190706512e-7	2.259048000051235e-6	9.535594611758632e-9	1.0657488506139343e-9	2.731310274698334e-10
-0.2870660171779821	5.644151341188991e-11	1.318029698011896e-10	3.908258411288576e-10	1.803755951550838e-9	2.786540389486635e-8	2.3071612976599247e-7	2.21628474336246e-6	9.571990737845708e-9	1.068201016154746e-9	2.7361432727078525e-10
-0.2869660171779821	5.64259434755048e-11	1.317406107659809e-10	3.9051213758750417e-10	1.8010831654551273e-9	2.775348824936424e-8	2.3163180454356706e-7	2.1747944925306694e-6	9.608473098348178e-9	1.070650302574392e-9	2.7409617154132794e-10
-0.2868660171779821	5.64098794121913e-11	1.3167712866449107e-10	3.9019534433296693e-10	1.7984000399506772e-9	2.7641954897162483e-8	2.325528637610462e-7	2.134526003623036e-6	9.6450410632614e-9	1.0730965949008698e-9	2.7457653165261406e-10
-0.28676601717798206	5.6393317895549017e-11	1.316125163857924e-10	3.898754432594606e-10	1.7957065114718039e-9	2.7530800411864797e-8	2.334793452425932e-7	2.095430599885748e-6	9.681693986333001e-9	1.0755397767930431e-9	2.7505537868878754e-10
-0.28666601717798207	5.637625557921731e-11	1.3154676677770038e-10	3.8955241616139376e-10	1.793002516156051e-9	2.742002139227877e-8	2.3441128711768742e-7	2.0574620183696073e-6	9.718431204812123e-9	1.0779797305268955e-9	2.7553268344445165e-10
-0.2865660171779821	5.635868909674918e-11	1.3147987264651255e-10	3.8922624473279345e-10	1.7902879898424037e-9	2.7309614462132974e-8	2.3534872782352354e-7	2.0205762671616462e-6	9.755252039194176e-9	1.0804163369815153e-9	2.760084164220957e-10
-0.2864660171779821	5.6340615061492415e-11	1.3141182675677288e-10	3.888969105667223e-10	1.7875628680695455e-9	2.7199576269798906e-8	2.362917061074251e-7	1.9847314923921624e-6	9.79215579296238e-9	1.0828494756250062e-9	2.7648254782950325e-10
-0.2863660171779821	5.632203006646462e-11	1.3134262183101867e-10	3.885643951546933e-10	1.7848270860741516e-9	2.7089903488016254e-8	2.3724026102926633e-7	1.949887854258539e-6	9.829141752325558e-9	1.0852790245002517e-9	2.769550475771394e-10
-0.28626601717798206	5.630293068423126e-11	1.3127225054953726e-10	3.8822867988610413e-10	1.7820805787891102e-9	2.6980592813621002e-8	2.3819443196390642e-7	1.916007411373003e-6	9.866209185952327e-9	1.08770486021055e-9	2.7742588527551433e-10
-0.28616601717798207	5.628331346678057e-11	1.3120070555010404e-10	3.878897460476327e-10	1.7793232808417673e-9	2.68716409672764e-8	2.39154258603617e-7	1.8830540128006918e-6	9.903357344701104e-9	1.0901268579050583e-9	2.7789503023252117e-10
-0.2860660171779821	5.6263174945399364e-11	1.311279794277421e-10	3.875475748226526e-10	1.776555126552191e-9	2.6763044693208e-8	2.4011978096053966e-7	1.8509931972085545e-6	9.94058546134708e-9	1.092544891264188e-9	2.7836245145076185e-10
-0.2859660171779821	5.624251163054655e-11	1.310540647344625e-10	3.8720214729063787e-10	1.7737760499313281e-9	2.6654800758940163e-8	2.410910393691251e-7	1.8197920985938896e-6	9.977892750304506e-9	1.0949588324847652e-9	2.7882811762483117e-10
-0.2858660171779821	5.622132001172717e-11	1.3097895397900874e-10	3.8685344442657147e-10	1.770985984679277e-9	2.6546905955037356e-8	2.420680744885974e-7	1.789419358106034e-6	1.0015278407345627e-8	1.0973685522651078e-9	2.7929199713859645e-10
-0.28576601717798206	5.619959655736394e-11	1.3090263962659936e-10	3.8650144710032685e-10	1.7681848641834313e-9	2.6439357094846813e-8	2.4305092730540855e-7	1.7598450415144161e-6	1.0052741609315158e-8	1.0997739197899084e-9	2.797540580624394e-10
-0.28566601717798207	5.6177337714670654e-11	1.3082511409867227e-10	3.8614613607607766e-10	1.765372621516721e-9	2.633215101424535e-8	2.4403963913570725e-7	1.7310405619130173e-6	1.009028151384114e-8	1.1021748027150223e-9	2.802142681504827e-10
-0.2855660171779821	5.615453990952103e-11	1.3074636977261813e-10	3.8578749201168154e-10	1.7625491894357427e-9	2.6225284571388074e-8	2.4503425162780815e-7	1.7029786072844972e-6	1.0127897259041497e-8	1.104571067152061e-9	2.806725948377847e-10
-0.2854660171779821	5.613119954632087e-11	1.3066639898152667e-10	3.8542549545807765e-10	1.7597145003789886e-9	2.6118754646460857e-8	2.4603480676466636e-7	1.6756330725773008e-6	1.0165587963226515e-8	1.1069625776528707e-9	2.811290052375223e-10
-0.2853660171779821	5.610731300787635e-11	1.3058519401391325e-10	3.850601268586412e-10	1.7568684864649029e-9	2.6012558141434214e-8	2.4704134686634507e-7	1.6489789959767928e-6	1.0203352724596734e-8	1.1093491971938136e-9	2.8158346613812975e-10
-0.28526601717798206	5.608287665526258e-11	1.3050274711346375e-10	3.846913665486019e-10	1.7540110794901528e-9	2.5906691979822215e-8	2.4805391459250353e-7	1.6229924990768131e-6	1.0241190620937473e-8	1.1117307871599668e-9	2.82035944000438e-10
-0.28516601717798207	5.6057886827691544e-11	1.304190504787602e-10	3.8431919475439333e-10	1.751142210927701e-9	2.5801153106441505e-8	2.490725529448626e-7	1.5976507306805202e-6	1.0279100709307767e-8	1.114107207329087e-9	2.824864049547617e-10
-0.2850660171779821	5.603233984237751e-11	1.3033409626301287e-10	3.8394359159303094e-10	1.748261811924896e-9	2.5695938487174805e-8	2.500973052696871e-7	1.5729318139808687e-6	1.0317082025725992e-8	1.1164783158554753e-9	2.829348147979828e-10
-0.2849660171779821	5.60062319944053e-11	1.302478765737954e-10	3.8356453707148474e-10	1.7453698133016736e-9	2.5591045108736665e-8	2.511282152602664e-7	1.5488147968901003e-6	1.0355133584850556e-8	1.1188439692536704e-9	2.8338113899060134e-10
-0.2848660171779821	5.59795595565948e-11	1.3016038347276343e-10	3.831820110860356e-10	1.7424661455485955e-9	2.5486469978441e-8	2.521653269593805e-7	1.5252796053050761e-6	1.0393254379655907e-8	1.1212040223819573e-9	2.8382534265375155e-10
-0.2847660171779821	5.5952318779363025e-11	1.300716089753906e-10	3.827959934216471e-10	1.7395507388250049e-9	2.538221012397283e-8	2.5320868476178117e-7	1.5023069991116246e-6	1.043144338110451e-8	1.123558328425772e-9	2.842673905662137e-10
-0.28466601717798207	5.5924505890589204e-11	1.2998154505068715e-10	3.8240646375129916e-10	1.7366235229569917e-9	2.527826259316025e-8	2.5425833341664697e-7	1.47987853074545e-6	1.0469699537813214e-8	1.1259067388808416e-9	2.8470724716136423e-10
-0.2845660171779821	5.589611709547887e-11	1.2989018362092143e-10	3.820134016353751e-10	1.733684427435626e-9	2.517462445375192e-8	2.553143180300595e-7	1.4579765061414526e-6	1.0508021775716206e-8	1.1282491035363105e-9	2.851448765241497e-10
-0.2844660171779821	5.5867148576421474e-11	1.2979751656134963e-10	3.816167865209805e-10	1.7307333814149105e-9	2.5071292793193952e-8	2.563766840674563e-7	1.4365839479144435e-6	1.0546408997722066e-8	1.1305852704575623e-9	2.855802423879866e-10
-0.2843660171779821	5.583759649285544e-11	1.297035356999237e-10	3.812165977412982e-10	1.7277703137098503e-9	2.4968264718411074e-8	2.574454773560757e-7	1.4156845606272308e-6	1.0584860083366338e-8	1.1329150859689256e-9	2.860133081316567e-10
-0.2842660171779821	5.58074569811233e-11	1.2960823281701383e-10	3.8081281451492684e-10	1.7247951527945004e-9	2.486553735558995e-8	2.585207440874047e-7	1.3952626980111059e-6	1.0623373888459342e-8	1.1352383946362416e-9	2.864440367761766e-10
-0.28416601717798207	5.577672615433617e-11	1.2951159964512964e-10	3.8040541594522293e-10	1.721807826800012e-9	2.476310784996439e-8	2.596025308196117e-7	1.375303332014574e-6	1.0661949244728867e-8	1.137555039249216e-9	2.868723909816371e-10
-0.2840660171779821	5.5745400102226575e-11	1.2941362786862296e-10	3.7999438101962854e-10	1.7188082635126221e-9	2.4660973365603544e-8	2.6069088447996197e-7	1.3557920235642107e-6	1.0700584959457654e-8	1.1398648608036225e-9	2.8729833304400815e-10
-0.2839660171779821	5.571347489100894e-11	1.2931430912341097e-10	3.795796886090009e-10	1.7157963903716771e-9	2.4559131085201685e-8	2.6178585236723585e-7	1.336714894930134e-6	1.073927981511597e-8	1.1421676984833218e-9	2.8772182489192526e-10
-0.2838660171779821	5.568094656323433e-11	1.2921363499667776e-10	3.7916131746693e-10	1.712772134467595e-9	2.4457578209870482e-8	2.628874821541157e-7	1.3180586035962335e-6	1.0778032568988758e-8	1.1444633896421067e-9	2.8814282808344376e-10
-0.2837660171779821	5.5647811137646466e-11	1.291115970265901e-10	3.7873924622906835e-10	1.7097354225399048e-9	2.4356311958934255e-8	2.63995821889575e-7	1.299810317541886e-6	1.0816841952797747e-8	1.1467517697853818e-9	2.8856130380276815e-10
-0.28366601717798207	5.5614064609034566e-11	1.2900818670199497e-10	3.783134534124353e-10	1.7066861809751446e-9	2.425532956972586e-8	2.651109200012337e-7	1.2819576918486134e-6	1.085570667231776e-8	1.1490326725516282e-9	2.8897721285694323e-10
-0.2835660171779821	5.557970294808929e-11	1.2890339546213572e-10	3.778839174147467e-10	1.7036243358048868e-9	2.415462829738697e-8	2.662328252977114e-7	1.264488846551128e-6	1.0894625406988186e-8	1.1513059296937445e-9	2.893905156725281e-10
-0.2834660171779821	5.554472210125326e-11	1.287972146963468e-10	3.774506165136996e-10	1.7005498127036647e-9	2.405420541466839e-8	2.6736158697095277e-7	1.247392345657251e-6	1.093359680951849e-8	1.153571371060163e-9	2.8980117229224074e-10
-0.2833660171779821	5.550911799057317e-11	1.2868963574375655e-10	3.770135288662956e-10	1.6974625369868753e-9	2.395405821173361e-8	2.684972545985291e-7	1.2306571772669576e-6	1.0972619505488186e-8	1.1558288245757806e-9	2.902091423715616e-10
-0.2832660171779821	5.5472886513550336e-11	1.2858064989298877e-10	3.76572632508121e-10	1.694362433608735e-9	2.385418399596401e-8	2.696398781459188e-7	1.2142727347248291e-6	1.1011692092941176e-8	1.158078116222706e-9	2.9061438517531295e-10
-0.28316601717798207	5.543602354299031e-11	1.2847024838185688e-10	3.761279053526589e-10	1.6912494271602179e-9	2.3754580091767002e-8	2.707895079687697e-7	1.198228798745129e-6	1.105081314197456e-8	1.1603190700208737e-9	2.9101685957422736e-10
-0.2830660171779821	5.539852492685134e-11	1.2835842239706222e-10	3.7567932519056575e-10	1.6881234418668883e-9	2.3655243840384894e-8	2.7194619481511697e-7	1.1825155204522392e-6	1.108998119432092e-8	1.1625515080083555e-9	2.914165240414458e-10
-0.2829660171779821	5.5360386488091944e-11	1.282451630738822e-10	3.7522686968895897e-10	1.6849844015868059e-9	2.355617259970632e-8	2.7310998982758655e-7	1.1671234052832087e-6	1.1129194762925501e-8	1.1647752502215824e-9	2.918133366490233e-10
-0.2828660171779821	5.532160402452047e-11	1.2813046149587084e-10	3.7477051639070936e-10	1.681832229808491e-9	2.3457363744081e-8	2.742809445455745e-7	1.1520432977028514e-6	1.1168452331517148e-8	1.166990114675355e-9	2.9220725506439424e-10
-0.2827660171779821	5.52821733086337e-11	1.2801430869453888e-10	3.743102427136969e-10	1.678666849648617e-9	2.3358814664133088e-8	2.754591109073526e-7	1.1372663666843381e-6	1.1207752354172267e-8	1.1691959173425705e-9	2.925982365467819e-10
-0.28266601717798207	5.524209008747079e-11	1.2789669564904748e-10	3.7384602595010997e-10	1.6754881838500455e-9	2.3260522766580956e-8	2.766445412521998e-7	1.122784091912153e-6	1.1247093254874366e-8	1.1713924721339058e-9	2.929862379436246e-10
-0.2825660171779821	5.520135008244942e-11	1.2777761328589139e-10	3.7337784326568523e-10	1.6722961547795175e-9	2.3162485474054703e-8	2.778372883224287e-7	1.1085882506661764e-6	1.1286473427065238e-8	1.1735795908771357e-9	2.9337121568691573e-10
-0.2824660171779821	5.5159948989212715e-11	1.2765705247858272e-10	3.7290567169899274e-10	1.6690906844255728e-9	2.3064700224918385e-8	2.7903740526542826e-7	1.0946709053489336e-6	1.132589123319165e-8	1.1757570832963843e-9	2.9375312578956045e-10
-0.2823660171779821	5.511788247746845e-11	1.275350040473332e-10	3.724294881606857e-10	1.665871694396297e-9	2.2967164473092345e-8	2.8024494563561984e-7	1.081024391619978e-6	1.1365345004244062e-8	1.1779247569910804e-9	2.9413192384166625e-10
-0.2822660171779821	5.50751461908323e-11	1.2741145875873243e-10	3.719492694327469e-10	1.6626391059171772e-9	2.286987568787882e-8	2.8145996339639814e-7	1.0676413071039288e-6	1.1404833039290019e-8	1.1800824174147615e-9	2.9450756500681913e-10
-0.28216601717798206	5.5031735746664825e-11	1.2728640732542625e-10	3.7146499216775136e-10	1.6593928398288557e-9	2.277283135378807e-8	2.8268251292199843e-7	1.0545145006404756e-6	1.1444353604999946e-8	1.18222986785365e-9	2.9488000401832536e-10
-0.2820660171779821	5.4987646735913194e-11	1.271598404057933e-10	3.7097663288810817e-10	1.6561328165849062e-9	2.2676028970367214e-8	2.8391264899932765e-7	1.0416370620469814e-6	1.1483904935166654e-8	1.1843669094050082e-9	2.952491951754075e-10
-0.2819660171779821	5.4942874722945094e-11	1.270317486036178e-10	3.704841679852935e-10	1.6528589562496211e-9	2.2579466052030524e-8	2.851504268297337e-7	1.0290023123656052e-6	1.1523485230218234e-8	1.186493340955318e-9	2.9561509233939023e-10
-0.2818660171779821	5.4897415245387717e-11	1.2690212246775926e-10	3.699875737190965e-10	1.6495711784957202e-9	2.2483140127890704e-8	2.863959020307131e-7	1.0166037945691305e-6	1.1563092656723145e-8	1.1886089591581932e-9	2.9597764892982833e-10
-0.2817660171779821	5.4851263813962986e-11	1.2677095249182425e-10	3.694868262168353e-10	1.6462694026021145e-9	2.238704874159356e-8	2.8764913063756687e-7	1.004435264700797e-6	1.160272534688932e-8	1.1907135584121303e-9	2.963368179206196e-10
-0.28166601717798206	5.4804415912321554e-11	1.2663822911383057e-10	3.68981901472601e-10	1.6429535474516173e-9	2.229118945115268e-8	2.889101691049763e-7	9.92490683425124e-7	1.1642381398055403e-8	1.1928069308379914e-9	2.966925518360733e-10
-0.2815660171779821	5.475686699687574e-11	1.2650394271587546e-10	3.684727753464598e-10	1.639623531528664e-9	2.2195559828786707e-8	2.901790743085186e-7	9.807642079680516e-7	1.168205887217474e-8	1.1948888662563103e-9	2.9704480274694317e-10
-0.2814660171779821	5.470861249663237e-11	1.2636808362379888e-10	3.6795942356369104e-10	1.636279272916993e-9	2.21001574607582e-8	2.9145590354611624e-7	9.69250184425986e-7	1.172175579529279e-8	1.1969591521643538e-9	2.973935222664435e-10
-0.2813660171779821	5.4659647813024074e-11	1.262306421068378e-10	3.674418217139731e-10	1.6329206892973237e-9	2.2004979947213546e-8	2.927407145393878e-7	9.579431404244835e-7	1.1761470157015885e-8	1.199017573712941e-9	2.9773866154619854e-10
-0.2812660171779821	5.4609968319739797e-11	1.2609160837729478e-10	3.6691994525061497e-10	1.629547697945068e-9	2.1910024902025393e-8	2.9403356543494195e-7	9.468377781086071e-7	1.1801199909973535e-8	1.2010639136830893e-9	2.980801712721926e-10
-0.28116601717798206	5.455956936255021e-11	1.2595097259018513e-10	3.6639376948973095e-10	1.6261602157278963e-9	2.1815289952635208e-8	2.9533451480556296e-7	9.359289674477545e-7	1.1840942969271969e-8	1.2030979524623412e-9	2.9841800166064953e-10
-0.2810660171779821	5.4508446259142466e-11	1.2580872484289871e-10	3.658632696094722e-10	1.6227581591034935e-9	2.1720772739899975e-8	2.966436216513356e-7	9.25211739839067e-7	1.1880697211941333e-8	1.2051194680209886e-9	2.9875210245391077e-10
-0.2809660171779821	5.4456594298939716e-11	1.2566485517484582e-10	3.6532842064918077e-10	1.6193414441170826e-9	2.1626470917937078e-8	2.9796094540063556e-7	9.146812819940818e-7	1.1920460476373204e-8	1.2071282358879145e-9	2.9908242291624695e-10
-0.2808660171779821	5.440400874293194e-11	1.2551935356711e-10	3.6478919750860044e-10	1.6159099863990855e-9	2.153238215397306e-8	2.9928654591106e-7	9.043329300945001e-7	1.1960230561751446e-8	1.2091240291263097e-9	2.994089118296503e-10
-0.2807660171779821	5.4350684823497506e-11	1.253722099420991e-10	3.6424557494705475e-10	1.6124637011627535e-9	2.143850412819397e-8	3.0062048347023104e-7	8.941621642035751e-7	1.2000005227474701e-8	1.2111066183091314e-9	2.9973151748959184e-10
-0.28066601717798206	5.4296617744227317e-11	1.2522341416317958e-10	3.6369752758260494e-10	1.609002503201648e-9	2.1344834533594758e-8	3.0196281879649043e-7	8.841646029202267e-7	1.2039782192569669e-8	1.2130757714942444e-9	3.0005018770072077e-10
-0.2805660171779821	5.424180267974826e-11	1.250729560343345e-10	3.631450298912566e-10	1.6055263068873543e-9	2.1251371075834058e-8	3.033136130394926e-7	8.743359982642179e-7	1.207955913509766e-8	1.2150312541994517e-9	3.0036486977256273e-10
-0.2804660171779821	5.4186234775542286e-11	1.2492082529979178e-10	3.625880562060909e-10	1.6020350261669137e-9	2.1158111473086085e-8	3.046729277806548e-7	8.646722307805736e-7	1.2119333691550782e-8	1.216972829377128e-9	3.006755105151343e-10
-0.2803660171779821	5.412990914776804e-11	1.2476701164366975e-10	3.620265807164448e-10	1.5985285745604185e-9	2.106505345589715e-8	3.060408250335064e-7	8.55169304852946e-7	1.2159103456241097e-8	1.2189002573887293e-9	3.0098205623456084e-10
-0.2802660171779821	5.407282088307769e-11	1.246115046896109e-10	3.6146057746705825e-10	1.5950068651585584e-9	2.097219476704251e-8	3.0741736724388483e-7	8.458233442156001e-7	1.2198865980680184e-8	1.2208132959790052e-9	3.0128445272863557e-10
-0.28016601717798206	5.4014965038437053e-11	1.2445429400041597e-10	3.60890020357229e-10	1.5914698106200925e-9	2.0879533161384042e-8	3.0880261729000214e-7	8.366305876543673e-7	1.2238618772949868e-8	1.2227117002499245e-9	3.015826452823361e-10
-0.2800660171779821	5.3956336640938854e-11	1.2429536907767359e-10	3.603148831399523e-10	1.5879173231693488e-9	2.0787066405730017e-8	3.1019663848235603e-7	8.275873848876771e-7	1.227835929706398e-8	1.2245952226343784e-9	3.0187657866331083e-10
-0.2799660171779821	5.389693068762125e-11	1.241347193613959e-10	3.5973513942107527e-10	1.5843493145937633e-9	2.069479227869643e-8	3.115994945635089e-7	8.186901926189214e-7	1.2318084972321553e-8	1.226463612869669e-9	3.02166197117331e-10
-0.2798660171779821	5.383674214527922e-11	1.2397233422963702e-10	3.5915076265840703e-10	1.5807656962412632e-9	2.0602708570568532e-8	3.1301124970768004e-7	8.099355707521241e-7	1.2357793172649651e-8	1.2283166179706275e-9	3.024514443636818e-10
-0.2797660171779821	5.3775765950277294e-11	1.238082029981227e-10	3.585617261608648e-10	1.5771663790178045e-9	2.051081308316479e-8	3.1443196852018843e-7	8.013201787632044e-7	1.2397481225937768e-8	1.2301539822025742e-9	3.0273226359053956e-10
-0.27966601717798206	5.371399700836415e-11	1.236423149198705e-10	3.579680030875989e-10	1.5735512733847456e-9	2.0419103629701788e-8	3.1586171603671687e-7	7.928407722195476e-7	1.243714641336221e-8	1.2319754470539525e-9	3.030085974502834e-10
-0.2795660171779821	5.365143019447845e-11	1.2347465918481003e-10	3.573695664470966e-10	1.5699202893563016e-9	2.032757803466021e-8	3.173005577223833e-7	7.844941994409605e-7	1.2476785968700646e-8	1.2337807512087147e-9	3.0328038805478805e-10
-0.2794660171779821	5.3588060352562676e-11	1.2330522491939894e-10	3.567663890963081e-10	1.5662733364969612e-9	2.0236234133652212e-8	3.187485594706342e-7	7.762773982954533e-7	1.2516397077637366e-8	1.2355696305184192e-9	3.0354757697065705e-10
-0.2793660171779821	5.3523882295366226e-11	1.2313400118624129e-10	3.561584437397458e-10	1.5626103239188463e-9	2.0145069773290158e-8	3.202057876019281e-7	7.68187393123757e-7	1.2555976877057983e-8	1.237341817974094e-9	3.038101052144249e-10
-0.2792660171779821	5.345889080425574e-11	1.229609769836936e-10	3.555457029285838e-10	1.558931160279105e-9	2.0054082811056273e-8	3.216723088622064e-7	7.602212917865044e-7	1.2595522454334322e-8	1.2390970436777555e-9	3.0406791324771577e-10
-0.27916601717798206	5.339308062901774e-11	1.227861412454792e-10	3.549281390597609e-10	1.555235753777286e-9	1.9963271115173963e-8	3.2314819042116154e-7	7.523762828286646e-7	1.2635030846599035e-8	1.2408350348137205e-9	3.0432094097235643e-10
-0.2790660171779821	5.332644648766605e-11	1.226094828402953e-10	3.543057243750726e-10	1.5515240121526866e-9	1.9872632564480157e-8	3.246334998702493e-7	7.446496327558636e-7	1.2674499040009613e-8	1.242555515619591e-9	3.045691277254473e-10
-0.2789660171779821	5.325898306623965e-11	1.2243099057141252e-10	3.5367843096023173e-10	1.5477958426816205e-9	1.978216504829816e-8	3.261283052204809e-7	7.370386834174658e-7	1.271392396900179e-8	1.2442582073569337e-9	3.048124122743885e-10
-0.2788660171779821	5.3190685018609716e-11	1.2225065317628602e-10	3.530462307439888e-10	1.5440511521748551e-9	1.969186646631328e-8	3.276326748999718e-7	7.29540849491878e-7	1.2753302515532947e-8	1.2459428282817723e-9	3.050507328118779e-10
-0.2787660171779821	5.312154696627385e-11	1.220684593261467e-10	3.524090954971584e-10	1.5402898469747515e-9	1.960173472844733e-8	3.291466777511917e-7	7.221536160692565e-7	1.2792631508312964e-8	1.247609093614623e-9	3.052840269508285e-10
-0.27866601717798206	5.305156349816038e-11	1.2188439762560344e-10	3.51766996831715e-10	1.536511832952693e-9	1.9511767754736606e-8	3.306703830279914e-7	7.148745363275304e-7	1.2831907722026088e-8	1.2492567155104023e-9	3.055122317192872e-10
-0.2785660171779821	5.2980729170423745e-11	1.2169845661223325e-10	3.511199061998507e-10	1.5327170155062623e-9	1.9421963475209582e-8	3.3220386039230315e-7	7.077012292975174e-7	1.2871127876539895e-8	1.2508854030279474e-9	3.057352835552755e-10
-0.2784660171779821	5.2909038506238485e-11	1.2151062475617794e-10	3.5046779489302035e-10	1.528905299556513e-9	1.933231982976567e-8	3.337471799105618e-7	7.006313777132674e-7	1.2910288636103696e-8	1.2524948620992188e-9	3.059531183015928e-10
-0.2783660171779821	5.283648599559866e-11	1.2132089045972885e-10	3.4981063404100013e-10	1.525076589545214e-9	1.9242834768055915e-8	3.3530041204981613e-7	6.936627259439553e-7	1.2949386608535284e-8	1.254084795498283e-9	3.06165671200586e-10
-0.2782660171779821	5.276306609510722e-11	1.2112924205691503e-10	3.4914839461092326e-10	1.5212307894320499e-9	1.9153506249363868e-8	3.3686362767350685e-7	6.867930780037583e-7	1.2988418344395653e-8	1.2556549028098984e-9	3.0637287688885564e-10
-0.27816601717798206	5.268877322777154e-11	1.20935667813091e-10	3.4848104740632276e-10	1.5173678026918356e-9	1.9064332242488454e-8	3.38436898036914e-7	6.800202956363921e-7	1.3027380336152414e-8	1.2572048803978755e-9	3.0657466939193217e-10
-0.27806601717798207	5.261360178279048e-11	1.2074015592450741e-10	3.4780856306615583e-10	1.5134875323116822e-9	1.8975310725626718e-8	3.400202947822342e-7	6.733422964710989e-7	1.306626901733004e-8	1.2587344213730209e-9	3.0677098211888413e-10
-0.2779660171779821	5.253754611534824e-11	1.2054269451790302e-10	3.4713091206384064e-10	1.5095898807881843e-9	1.888643968625903e-8	3.416138899333217e-7	6.667570522470535e-7	1.3105080761649437e-8	1.260243215560904e-9	3.0696174785690845e-10
-0.2778660171779821	5.246060054639927e-11	1.2034327165006964e-10	3.4644806470625683e-10	1.5056747501245472e-9	1.8797717121033785e-8	3.4321775589000196e-7	6.602625871032828e-7	1.314381188215342e-8	1.261730949469161e-9	3.071468987658429e-10
-0.2777660171779821	5.2382759362455824e-11	1.2014187530743032e-10	3.4575999113278007e-10	1.5017420418277379e-9	1.8709141035654443e-8	3.448319654220182e-7	6.538569759313646e-7	1.318245863032084e-8	1.263197306254581e-9	3.0732636637265303e-10
-0.27766601717798206	5.230401681537404e-11	1.199384934056103e-10	3.450666613142625e-10	1.4977916569055661e-9	1.862070944476649e-8	3.4645659166253563e-7	6.475383427882398e-7	1.3221017195166964e-8	1.2646419656898079e-9	3.075000815658496e-10
-0.27756601717798207	5.222436712213657e-11	1.197331137889974e-10	3.44368045052055e-10	1.4938234958638362e-9	1.85324203718463e-8	3.480917081012202e-7	6.413048593667001e-7	1.325948370233147e-8	1.2660646041297438e-9	3.0766797458988035e-10
-0.2774660171779821	5.2143804464635485e-11	1.195257242303178e-10	3.436641119769951e-10	1.48983745870338e-9	1.8444271849090407e-8	3.4973738857686184e-7	6.351547435210756e-7	1.3297854213153152e-8	1.267464894477622e-9	3.0782997503945957e-10
-0.2773660171779821	5.2062322989454484e-11	1.193163124301881e-10	3.429548315483801e-10	1.4858334449171376e-9	1.835626191730576e-8	3.513937072695104e-7	6.290862578459049e-7	1.3336124723730843e-8	1.2688425061507067e-9	3.079860118538418e-10
-0.2772660171779821	5.197991680764627e-11	1.191048660166812e-10	3.4224017305297313e-10	1.4818113534872079e-9	1.826838862580116e-8	3.530607386921308e-7	6.230977083054231e-7	1.3374291163971185e-8	1.2701971050457177e-9	3.0813601331105654e-10
-0.27716601717798206	5.189657999451214e-11	1.188913725448744e-10	3.415201056039498e-10	1.477771082881843e-9	1.8180650032279155e-8	3.547385576817187e-7	6.171874429117575e-7	1.3412349396622177e-8	1.2715283535038253e-9	3.082799070220856e-10
-0.27706601717798207	5.1812306589379176e-11	1.1867581949641347e-10	3.407945981398918e-10	1.4737125310525248e-9	1.809304420272999e-8	3.564272393899021e-7	6.113538504498885e-7	1.3450295216293206e-8	1.2728359102754064e-9	3.0841761992499674e-10
-0.2769660171779821	5.172709059537404e-11	1.1845819427905427e-10	3.400636194237261e-10	1.4696355954308794e-9	1.8005569211324798e-8	3.581268592729602e-7	6.055953592474383e-7	1.3488124348460526e-8	1.2741194304843644e-9	3.085490782790133e-10
-0.2768660171779821	5.164092597919823e-11	1.1823848422621343e-10	3.393271380417004e-10	1.4655401729256884e-9	1.7918223140310922e-8	3.5983749308126173e-7	5.999104359875749e-7	1.3525832448458104e-8	1.2753785655921278e-9	3.0867420765853977e-10
-0.2767660171779821	5.155380667089773e-11	1.1801667659651297e-10	3.3858512240231054e-10	1.4614261599198537e-9	1.7831004079907746e-8	3.6155921684809013e-7	5.942975845632092e-7	1.356341510045449e-8	1.2766129633613005e-9	3.0879293294713714e-10
-0.27666601717798206	5.146572656363621e-11	1.1779275857331849e-10	3.378375407352532e-10	1.4572934522672763e-9	1.774391012820321e-8	3.632921068778305e-7	5.887553449709144e-7	1.360086781641391e-8	1.2778222678189276e-9	3.089051783314329e-10
-0.27656601717798207	5.1376679513465435e-11	1.175667172642885e-10	3.3708436109037017e-10	1.4531419452898862e-9	1.7656939391052067e-8	3.6503623973349724e-7	5.832822922429851e-7	1.3638186035043517e-8	1.2790061192194697e-9	3.090108672949999e-10
-0.2764660171779821	5.1286659339088154e-11	1.1733853970089365e-10	3.3632555133655217e-10	1.4489715337744063e-9	1.7570089981973157e-8	3.6679169222354683e-7	5.778770354160743e-7	1.3675365120723577e-8	1.2801641540072669e-9	3.0910992261214816e-10
-0.2763660171779821	5.119565982162903e-11	1.171082128379643e-10	3.355610791606836e-10	1.4447821119693292e-9	1.748336002204964e-8	3.685585413879964e-7	5.725382165350919e-7	1.3712400362423977e-8	1.2812960047788032e-9	3.092022663416965e-10
-0.2762660171779821	5.110367470439667e-11	1.1687572355320891e-10	3.347909120665388e-10	1.4405735735817317e-9	1.739674763982839e-8	3.7033686448375833e-7	5.672645096908516e-7	1.3749286972603414e-8	1.2824013002444458e-9	3.092878198206625e-10
-0.27616601717798206	5.101069769264763e-11	1.1664105864674975e-10	3.3401501737370155e-10	1.4363458117741416e-9	1.7310250971221485e-8	3.7212673896921995e-7	5.62054620090295e-7	1.3786020086093729e-8	1.2834796651899356e-9	3.093665036579175e-10
-0.27606601717798207	5.091672245334759e-11	1.16404204840637e-10	3.332333622164572e-10	1.432098719161335e-9	1.7223868159407257e-8	3.7392824248795555e-7	5.569072831579317e-7	1.3822594758966886e-8	1.284530720437368e-9	3.0943823772776064e-10
-0.2759660171779821	5.0821742614932384e-11	1.1616514877837956e-10	3.324459135427003e-10	1.4278321878071891e-9	1.713759735473356e-8	3.7574145285165036e-7	5.518212636673418e-7	1.3859005967386727e-8	1.2855540828059335e-9	3.095029411634701e-10
-0.2758660171779821	5.0725751767063444e-11	1.1592387702445211e-10	3.3165263811279944e-10	1.4235461092213947e-9	1.70514367146201e-8	3.7756644802206255e-7	5.46795354901576e-7	1.3895248606442471e-8	1.2865493650720963e-9	3.0956053235076003e-10
-0.2757660171779821	5.0628743460388723e-11	1.1568037606381558e-10	3.308535024984932e-10	1.4192403743562776e-9	1.6965384403463167e-8	3.794033060921017e-7	5.418283778413987e-7	1.3931317488966502e-8	1.2875161759295377e-9	3.0961092892121026e-10
-0.27566601717798206	5.0530711206293664e-11	1.1543463230142456e-10	3.300484730817538e-10	1.414914873603525e-9	1.6879438592540114e-8	3.812521052659302e-7	5.369191803802467e-7	1.3967207344334171e-8	1.2884541199486068e-9	3.0965404774561846e-10
-0.27556601717798207	5.0431648476657996e-11	1.1518663206173964e-10	3.2923751605365903e-10	1.4105694967908983e-9	1.6793597459915132e-8	3.831129238380361e-7	5.320666365649618e-7	1.4002912817246198e-8	1.2893627975354063e-9	3.096898049273046e-10
-0.2754660171779821	5.0331548703606e-11	1.1493636158822515e-10	3.284205974132473e-10	1.40620413317898e-9	1.6707859190345424e-8	3.849858401712739e-7	5.272696458612924e-7	1.4038428466493496e-8	1.2902418048904558e-9	3.097181157953504e-10
-0.2753660171779821	5.023040527925698e-11	1.1468380704285521e-10	3.2759768296635895e-10	1.4018186714577957e-9	1.662222197518791e-8	3.868709326737932e-7	5.225271324432391e-7	1.4073748763703508e-8	1.2910907339669499e-9	3.0973889489777867e-10
-0.2752660171779821	5.012821155547284e-11	1.1442895450561188e-10	3.267687383244966e-10	1.3974129997435301e-9	1.65366840123075e-8	3.8876827977482943e-7	5.178380445054184e-7	1.410886809206871e-8	1.2919091724286111e-9	3.097520559946779e-10
-0.27516601717798206	5.002496084360803e-11	1.1417178997397587e-10	3.2593372890364246e-10	1.392987005575165e-9	1.6451243505985283e-8	3.906779598993021e-7	5.132013535974985e-7	1.4143780745056075e-8	1.2926967036071161e-9	3.097575120512621e-10
-0.27506601717798207	4.992064641425119e-11	1.1391229936242363e-10	3.2509261992310684e-10	1.3885405759110776e-9	1.6365898666827773e-8	3.926000514411541e-7	5.08616053979973e-7	1.4178480925097794e-8	1.2934529064590942e-9	3.097551752308656e-10
-0.2749660171779821	4.981526149697107e-11	1.1365046850190789e-10	3.2424537640432584e-10	1.3840735971256703e-9	1.628064771167644e-8	3.9453463273540824e-7	5.040811620004473e-7	1.4212962742262728e-8	1.2941773555227e-9	3.097449568878814e-10
-0.2748660171779821	4.970879928005749e-11	1.1338628313935054e-10	3.233919631696956e-10	1.3795859550059324e-9	1.6195488863518637e-8	3.9648178202887193e-7	4.995957154897297e-7	1.4247220212908627e-8	1.2948696208737772e-9	3.0972676756063694e-10
-0.2747660171779821	4.960125291026087e-11	1.1311972893711827e-10	3.225323448413634e-10	1.3750775347480288e-9	1.611042035139867e-8	3.984415774494128e-7	4.951587731769436e-7	1.4281247258314188e-8	1.2955292680815542e-9	3.097005169642051e-10
-0.27466601717798206	4.9492615492533004e-11	1.1285079147250291e-10	3.2166648584003153e-10	1.3705482209538208e-9	1.602544041032956e-8	4.0041409697377815e-7	4.907694141230578e-7	1.4315037703291457e-8	1.296155858163913e-9	3.096661139831492e-10
-0.27456601717798207	4.938288008975996e-11	1.1257945623719598e-10	3.207943503837479e-10	1.365997897627376e-9	1.59405472812057e-8	4.023994183938713e-7	4.864267371721114e-7	1.4348585274777081e-8	1.296748947542213e-9	3.0962346666420404e-10
-0.2744660171779821	4.927203972250005e-11	1.1230570863675798e-10	3.199159024866901e-10	1.3614264481714989e-9	1.5855739210715926e-8	4.043976192814348e-7	4.821298604194912e-7	1.4381883600404071e-8	1.2973080879956768e-9	3.0957248220890066e-10
-0.2743660171779821	4.9160087368717535e-11	1.1202953399008994e-10	3.1903110595793553e-10	1.3568337553841975e-9	1.577101445125755e-8	4.064087769510662e-7	4.778779206967509e-7	1.4414926207051526e-8	1.2978328266153193e-9	3.0951306696611614e-10
-0.2742660171779821	4.904701596350887e-11	1.1175091752888956e-10	3.1813992440022496e-10	1.3522197014550976e-9	1.5686371260850226e-8	4.084329684214603e-7	4.7367007307221716e-7	1.4447706519372944e-8	1.2983227057573538e-9	3.094451264245502e-10
-0.27416601717798206	4.893281839883954e-11	1.1146984439712338e-10	3.1724232120873533e-10	1.3475841679619523e-9	1.5601807903051806e-8	4.104702703748964e-7	4.6950549036702554e-7	1.4480217858304106e-8	1.2987772629962839e-9	3.093685652051647e-10
-0.27406601717798207	4.881748752326614e-11	1.1118629965047401e-10	3.1633825956981906e-10	1.3429270358669808e-9	1.5517322646873373e-8	4.1252075911476427e-7	4.653833626858675e-7	1.4512453439547209e-8	1.299196031077344e-9	3.0928328705351505e-10
-0.2739660171779821	4.8701016141664544e-11	1.1090026825579901e-10	3.1542770245975044e-10	1.3382481855133085e-9	1.543291376669581e-8	4.1458451052116926e-7	4.61302896962039e-7	1.4544406372034306e-8	1.2995785378686177e-9	3.0918919483205253e-10
-0.2738660171779821	4.858339701495439e-11	1.106117350905764e-10	3.14510612643457e-10	1.3335474966213018e-9	1.5348579542186553e-8	4.166616000044426e-7	4.57263316516254e-7	1.457606965636678e-8	1.2999243063126035e-9	3.0908619051232806e-10
-0.2737660171779821	4.8464622859820726e-11	1.1032068494235804e-10	3.1358695267325543e-10	1.3288248482849453e-9	1.5264318258217278e-8	4.1875210245651123e-7	4.532638606287598e-7	1.4607436183232835e-8	1.3002328543773147e-9	3.0897417516714705e-10
-0.27366601717798206	4.83446863484336e-11	1.1002710250820328e-10	3.126566848875563e-10	1.3240801189681192e-9	1.5180128204781357e-8	4.20856092200024e-7	4.493037841242613e-7	1.4638498731800448e-8	1.3005036950068636e-9	3.0885304896263974e-10
-0.27356601717798207	4.822358010816943e-11	1.097309723941262e-10	3.117197714095887e-10	1.3193131865009543e-9	1.5096007676913263e-8	4.2297364293513423e-7	4.4538235696928855e-7	1.4669249968087806e-8	1.300736336071626e-9	3.0872271115027356e-10
-0.2734660171779821	4.810129672132392e-11	1.0943227911452546e-10	3.107761741460965e-10	1.3145239280760632e-9	1.501195497460714e-8	4.251048276838577e-7	4.4149886388147975e-7	1.469968244330881e-8	1.3009302803178383e-9	3.0858306005878914e-10
-0.2733660171779821	4.797782872483033e-11	1.0913100709161727e-10	3.098258547860233e-10	1.3097122202448132e-9	1.492796840273665e-8	4.2724971873183975e-7	4.3765260395045516e-7	1.4729788592194248e-8	1.301085025316712e-9	3.0843399308605694e-10
-0.2732660171779821	4.7853168609969945e-11	1.0882714065486684e-10	3.088687747992148e-10	1.3048779389135711e-9	1.4844046270975455e-8	4.294083875675111e-7	4.33842890269853e-7	1.4759560731288358e-8	1.3012000634130625e-9	3.0827540669087933e-10
-0.27316601717798206	4.772730882208407e-11	1.0852066404040556e-10	3.079048954350816e-10	1.3000209593398834e-9	1.4760186893717748e-8	4.3158090481843383e-7	4.3006904958015667e-7	1.4788991057219924e-8	1.3012748816733934e-9	3.08107196384703e-10
-0.27306601717798207	4.760024176028315e-11	1.0821156139045742e-10	3.0693417772127153e-10	1.2951411561286838e-9	1.4676388589999851e-8	4.3376734018475857e-7	4.2633042192195177e-7	1.481807164494768e-8	1.3013089618334889e-9	3.0792925672326277e-10
-0.2729660171779821	4.747195977715368e-11	1.0789981675275238e-10	3.0595658246233105e-10	1.2902384032284344e-9	1.4592649683421851e-8	4.359677623696648e-7	4.226263602992487e-7	1.4846794445979992e-8	1.301301780245466e-9	3.0774148129815755e-10
-0.2728660171779821	4.7342455178462863e-11	1.0758541407994033e-10	3.0497207023835473e-10	1.285312573927272e-9	1.4508968502070065e-8	4.381822390066283e-7	4.189562303525592e-7	1.487515128656764e-8	1.3012528078242914e-9	3.0754376272834007e-10
-0.2727660171779821	4.721172022286344e-11	1.0726833722899924e-10	3.039806014036309e-10	1.280363540849149e-9	1.4425343378440105e-8	4.4041083658340927e-7	4.153194100413942e-7	1.490313386587043e-8	1.3011615099938178e-9	3.07335992651547e-10
-0.27266601717798206	4.7079747121591456e-11	1.0694856996063821e-10	3.0298213608526584e-10	1.2753911759498513e-9	1.434177264935974e-8	4.4265362036257644e-7	4.117152893358445e-7	1.4930733754095557e-8	1.3010273466321656e-9	3.071180617156237e-10
-0.27256601717798207	4.694652803816938e-11	1.0662609593870348e-10	3.0197663418181847e-10	1.2703953505131432e-9	1.4258254655913703e-8	4.449106542984585e-7	4.081432699170082e-7	1.4957942390609378e-8	1.3008497720167233e-9	3.068898595698138e-10
-0.2724660171779821	4.6812055088100934e-11	1.0630089872957042e-10	3.009640553619117e-10	1.26537593514676e-9	1.4174787743367144e-8	4.471820009503288e-7	4.0460276488588056e-7	1.498475108202031e-8	1.3006282347684355e-9	3.066512748559297e-10
-0.2723660171779821	4.667632033856689e-11	1.0597296180153678e-10	2.999443590628404e-10	1.2603327997784494e-9	1.4091370261090967e-8	4.4946772139167445e-7	4.010931984805257e-7	1.5011151000233367e-8	1.3003621777956404e-9	3.064021951994708e-10
-0.2722660171779821	4.653931580811766e-11	1.0564226852421588e-10	2.989175044891683e-10	1.2552658136519252e-9	1.4008000562487079e-8	4.5176787511536255e-7	3.9761400580119697e-7	1.5037133180475917e-8	1.3000510382373006e-9	3.0614250720065543e-10
-0.27216601717798206	4.6401033466364266e-11	1.0530880216791544e-10	2.9788345061131286e-10	1.2501748453228716e-9	1.3924677004914014e-8	4.5408251993454117e-7	3.941646325431774e-7	1.5062688519293484e-8	1.2996942474056599e-9	3.0587209642536023e-10
-0.27206601717798207	4.62614652336686e-11	1.0497254590302534e-10	2.9684215616413823e-10	1.2450597626548937e-9	1.384139794961377e-8	4.5641171187906684e-7	3.9074453473707976e-7	1.5087807772516498e-8	1.2992912307283996e-9	3.055908473960115e-10
-0.2719660171779821	4.612060298082846e-11	1.0463348279938686e-10	2.9579357964550564e-10	1.239920432815367e-9	1.3758161761637592e-8	4.5875550508725494e-7	3.8735317849635434e-7	1.5112481553195436e-8	1.2988414076900753e-9	3.052986435823503e-10
-0.2718660171779821	4.597843852876356e-11	1.042915958256727e-10	2.947376793148523e-10	1.2347567222714111e-9	1.3674966809774045e-8	4.611139516927641e-7	3.8399003977181713e-7	1.513670032950655e-8	1.298344191773129e-9	3.049953673921574e-10
-0.2717660171779821	4.583496364819681e-11	1.0394686784874897e-10	2.936744131917287e-10	1.2295684967856852e-9	1.359181146647584e-8	4.634871017063697e-7	3.8065460411290826e-7	1.516045442262475e-8	1.297798990398167e-9	3.0468090016186105e-10
-0.2716660171779821	4.5690170059337337e-11	1.035992816330448e-10	2.926037390543619e-10	1.2243556214122968e-9	1.3508694107788695e-8	4.6587500289243313e-7	3.7734636643554167e-7	1.5183734004566345e-8	1.297205204863767e-9	3.043551221470961e-10
-0.27156601717798207	4.554404943155477e-11	1.0324881983990565e-10	2.9152561443815275e-10	1.2191179604925292e-9	1.3425613113278752e-8	4.682777006397501e-7	3.740648307962567e-7	1.520652909599736e-8	1.296562230285548e-9	3.0401791251313543e-10
-0.2714660171779821	4.5396593383060024e-11	1.028954650269592e-10	2.904399966342431e-10	1.213855377650719e-9	1.3342566865962643e-8	4.706952378266446e-7	3.7080951017256305e-7	1.5228829564011412e-8	1.2958694555347755e-9	3.0366914932528287e-10
-0.2713660171779821	4.524779348057517e-11	1.0253919964745699e-10	2.8934684268799617e-10	1.2085677357899567e-9	1.3259553752235868e-8	4.731276546799209e-7	3.675799262491904e-7	1.5250625119872243e-8	1.295126263176225e-9	3.033087095391416e-10
-0.2712660171779821	4.5097641239008196e-11	1.0218000604962452e-10	2.8824610939751287e-10	1.2032548970878266e-9	1.3176572161802752e-8	4.755749886274587e-7	3.6437560921012054e-7	1.5271905316723233e-8	1.2943320294054773e-9	3.029364689908152e-10
-0.2711660171779821	4.4946128121120436e-11	1.0181786647600906e-10	2.87137753312122e-10	1.1979167229921433e-9	1.3093620487606723e-8	4.780372741441891e-7	3.61196097536223e-7	1.5292659547262783e-8	1.2934861239856053e-9	3.0255230238702044e-10
-0.27106601717798207	4.479324553719532e-11	1.0145276306281226e-10	2.8602173073088057e-10	1.1925530742166136e-9	1.3010697125760764e-8	4.805145425910653e-7	3.580409378082775e-7	1.531287704138425e-8	1.292587910183194e-9	3.021560832951085e-10
-0.2709660171779821	4.4638984844703466e-11	1.0108467783922552e-10	2.8489799770102065e-10	1.187163810736499e-9	1.2927800475478174e-8	4.830068220467513e-7	3.5490968451524846e-7	1.5332546863780228e-8	1.2916367447037022e-9	3.0174768413298867e-10
-0.2708660171779821	4.4483337347963734e-11	1.0071359272676197e-10	2.837665100164392e-10	1.1817487917842275e-9	1.2844928939003891e-8	4.8551413713173e-7	3.51801899867641e-7	1.5351657911511544e-8	1.2906319776262262e-9	3.0132697615897914e-10
-0.2707660171779821	4.4326294297806156e-11	1.0033948953857877e-10	2.8262722321613975e-10	1.1763078758450047e-9	1.2762080921546235e-8	4.880365088244008e-7	3.487171536157919e-7	1.5370198911538875e-8	1.2895729523375688e-9	3.0089382946155467e-10
-0.2706660171779821	4.4167846891229206e-11	9.996234997880136e-11	2.814800925826813e-10	1.1708409206523906e-9	1.2679254831208877e-8	4.905739542688563e-7	3.4565502287292244e-7	1.538815841821763e-8	1.2884590054656631e-9	3.0044811294900377e-10
-0.27056601717798207	4.4007986271054045e-11	9.958215564183462e-11	2.8032507314060917e-10	1.1653477831838216e-9	1.2596449078923013e-8	4.931264865738995e-7	3.426150919428305e-7	1.540552481075443e-8	1.2872894668122963e-9	2.999896943389954e-10
-0.2704660171779821	4.384670352558098e-11	9.919888801167804e-11	2.791621196548823e-10	1.1598283196561554e-9	1.2513662078380498e-8	4.956941146029619e-7	3.395969521520677e-7	1.542228629062606e-8	1.2860636592852162e-9	2.995184401480511e-10
-0.2703660171779821	4.3683989688239266e-11	9.881252846123395e-11	2.779911866292924e-10	1.1542823855211466e-9	1.2430892245966868e-8	4.982768427544398e-7	3.366002016864825e-7	1.543843087895897e-8	1.2847808988295124e-9	2.990342156809316e-10
-0.2702660171779821	4.351983573723517e-11	9.842305825160556e-11	2.768122283048529e-10	1.1487098354609003e-9	1.2348138000694441e-8	5.008746707319852e-7	3.33624445431956e-7	1.5453946413868712e-8	1.2834404943582953e-9	2.985368850199053e-10
-0.2701660171779821	4.335423259520151e-11	9.803045853139879e-11	2.7562519865820906e-10	1.1431105233833085e-9	1.2265397764136592e-8	5.034875933043463e-7	3.3066929481927035e-7	1.5468820547760123e-8	1.2820417476827375e-9	2.980263110139525e-10
-0.27006601717798207	4.318717112883761e-11	9.763471033601231e-11	2.744300514000087e-10	1.13748430241745e-9	1.218266996036144e-8	5.061156000541916e-7	3.2773436767291405e-7	1.548304074458543e-8	1.2805839534413091e-9	2.9750235526783716e-10
-0.2699660171779821	4.301864214855423e-11	9.723579458692878e-11	2.732267399732789e-10	1.1318310249089865e-9	1.2099953015866877e-8	5.087586751154447e-7	3.2481928806378357e-7	1.5496594277062114e-8	1.2790663990284473e-9	2.9696487813112163e-10
-0.2698660171779821	4.28486364081111e-11	9.683369209099606e-11	2.720152175517864e-10	1.1261505424154516e-9	1.201724535951464e-8	5.114167968985453e-7	3.21923686165574e-7	1.5509468223847204e-8	1.2774883645223352e-9	2.964137386870352e-10
-0.2697660171779821	4.267714460425515e-11	9.642838353970558e-11	2.707954370383913e-10	1.1204427057016306e-9	1.1934545422466005e-8	5.140899378030844e-7	3.190471981148376e-7	1.5521649466669893e-8	1.2758491226121025e-9	2.9584879474128885e-10
-0.2696660171779821	4.2504157376354084e-11	9.601984950846952e-11	2.6956735106338283e-10	1.1147073647348108e-9	1.1851851638117101e-8	5.16778063917215e-7	3.161894658745608e-7	1.553312468742e-8	1.2741479385242272e-9	2.952699028107593e-10
-0.26956601717798206	4.232966530602734e-11	9.560807045588642e-11	2.683309119828091e-10	1.1089443686800302e-9	1.1769162442034366e-8	5.194811347031328e-7	3.1335013710112944e-7	1.5543880365192026e-8	1.2723840699481685e-9	2.94676918112081e-10
-0.2694660171779821	4.2153658916777704e-11	9.519302672300921e-11	2.670860718767991e-10	1.103153565895347e-9	1.1686476271891052e-8	5.221991026680742e-7	3.1052886501465783e-7	1.5553902773284588e-8	1.270556766961301e-9	2.940696945501398e-10
-0.2693660171779821	4.1976128673615987e-11	9.477469853259984e-11	2.658327825478634e-10	1.0973348039269693e-9	1.1603791567403127e-8	5.249319130199992e-7	3.077253082724938e-7	1.55631779761541e-8	1.268665271953075e-9	2.934480847064518e-10
-0.2692660171779821	4.179706498268712e-11	9.435306598838663e-11	2.6457099551919494e-10	1.0914879295044866e-9	1.1521106770266158e-8	5.276795033073153e-7	3.0493913084588124e-7	1.5571691826321876e-8	1.2667088195483927e-9	2.9281193982745256e-10
-0.2691660171779821	4.161645819089001e-11	9.392810907431262e-11	2.633006620329545e-10	1.0856127885359527e-9	1.1438420324092199e-8	5.304418030418078e-7	3.021700018996527e-7	1.5579429961234268e-8	1.2646866365302458e-9	2.92161109812667e-10
-0.26906601717798206	4.1434298585498476e-11	9.349980765378021e-11	2.6202173304853485e-10	1.0797092261030246e-9	1.1355730674347041e-8	5.332187333039597e-7	2.9941759567486596e-7	1.558637780007478e-8	1.2625979417615472e-9	2.9149544320278427e-10
-0.2689660171779821	4.1250576393777395e-11	9.306814146889118e-11	2.6073415924083996e-10	1.0737770864560256e-9	1.1273036268287657e-8	5.360102063298047e-7	2.966815913743068e-7	1.5592520540527443e-8	1.2604419461061693e-9	2.9081478716762025e-10
-0.2688660171779821	4.106528178259625e-11	9.263309013967875e-11	2.594378909985182e-10	1.0678162130089774e-9	1.119033555489994e-8	5.388161250783946e-7	2.939616730507753e-7	1.559784315549067e-8	1.2582178523491995e-9	2.901189874939648e-10
-0.2687660171779821	4.087840485803996e-11	9.219463316333751e-11	2.581328784222111e-10	1.0618264483346242e-9	1.1107626984836912e-8	5.416363827789388e-7	2.912575294980772e-7	1.5602330389741338e-8	1.2559248551164047e-9	2.8940788857333554e-10
-0.2686660171779821	4.068993566501933e-11	9.175274991344673e-11	2.5681907132277553e-10	1.0558076341593957e-9	1.1024909010356699e-8	5.444708624565456e-7	2.885688541446291e-7	1.5605966756546783e-8	1.2535621407928214e-9	2.886813333896079e-10
-0.26856601717798206	4.0499864186875973e-11	9.130741963919209e-11	2.5549641921951045e-10	1.0497596113583815e-9	1.094218008526155e-8	5.473194364355743e-7	2.8589534494962953e-7	1.5608736534226194e-8	1.2511288874406153e-9	2.8793916350653925e-10
-0.2684660171779821	4.030818034498499e-11	9.085862146457412e-11	2.541648713383474e-10	1.0436822199502104e-9	1.0859438664836275e-8	5.501819658194019e-7	2.8323670430169815e-7	1.561062376265788e-8	1.248624264716013e-9	2.8718121905518184e-10
-0.2683660171779821	4.0114873998357736e-11	9.040633438761861e-11	2.528243766100521e-10	1.0375752990919755e-9	1.0776683205787537e-8	5.530582999454588e-7	2.8059263891992695e-7	1.561161223973415e-8	1.2460474337854643e-9	2.8640733872117545e-10
-0.2682660171779821	3.991993494323662e-11	8.995053727957878e-11	2.514748836683963e-10	1.0314386870740286e-9	1.0693912166182989e-8	5.559482758142701e-7	2.7796285975726506e-7	1.5611685517760853e-8	1.2433975472409164e-9	2.8561735973193306e-10
-0.2681660171779821	3.9723352912693474e-11	8.949120888413464e-11	2.5011634084833714e-10	1.0252722213148589e-9	1.0611124005390995e-8	5.588517174911721e-7	2.7534708190619533e-7	1.5610826899802118e-8	1.240673749014253e-9	2.8481111784371137e-10
-0.26806601717798206	3.9525117576219705e-11	8.902832781657972e-11	2.48748696184164e-10	1.0190757383558402e-9	1.0528317184020363e-8	5.617684354793128e-7	2.7274502450659845e-7	1.560901943596861e-8	1.2378751742908694e-9	2.8398844732855604e-10
-0.2679660171779821	3.932521853931734e-11	8.8561872563015e-11	2.473718974076499e-10	1.012849073855987e-9	1.0445490163860521e-8	5.646982260624685e-7	2.70156410655796e-7	1.5606245919648592e-8	1.2350009494223354e-9	2.831491809611403e-10
-0.2678660171779821	3.912364534308461e-11	8.809182147952216e-11	2.4598589194617487e-10	1.0065920625866825e-9	1.0362641407821333e-8	5.676408706161249e-7	2.6758096732064494e-7	1.560248888368088e-8	1.2320501918382076e-9	2.822931500054723e-10
-0.2677660171779821	3.892038746380061e-11	8.761815279134469e-11	2.4459062692085646e-10	1.0003045384263527e-9	1.0279769379874154e-8	5.70596134885152e-7	2.6501842525170307e-7	1.559773059646916e-8	1.2290220099569562e-9	2.814201842014973e-10
-0.2676660171779821	3.8715434312506474e-11	8.714084459205507e-11	2.431860491446463e-10	9.939863343551243e-10	1.019687254499209e-8	5.735637682263855e-7	2.624685188993462e-7	1.55919530580357e-8	1.225915503095956e-9	2.805301117515653e-10
-0.26756601717798206	3.850877523458342e-11	8.665987484271775e-11	2.41772105120428e-10	9.876372824494373e-10	1.011394936909109e-8	5.765435028142354e-7	2.5993098633181065e-7	1.5585137996014443e-8	1.2227297613805776e-9	2.7962275930678424e-10
-0.2674660171779821	3.8300399509328104e-11	8.617522137105227e-11	2.4034874103910596e-10	9.812572138766336e-10	1.0030998318971156e-8	5.795350528074072e-7	2.574055691551103e-7	1.557726686158218e-8	1.2194638656523715e-9	2.7869795195324603e-10
-0.2673660171779821	3.809029634952463e-11	8.568686187058157e-11	2.389159027776605e-10	9.748459588894906e-10	9.94801786225736e-9	5.825381134747082e-7	2.548920124347645e-7	1.5568320825326418e-8	1.2161168873762904e-9	2.777555131981342e-10
-0.2672660171779821	3.787845490101506e-11	8.519477389978131e-11	2.3747353589721933e-10	9.684033468207457e-10	9.865006467341726e-9	5.855523602777025e-7	2.523900646192968e-7	1.555828077304976e-8	1.2126878885470039e-9	2.767952649556966e-10
-0.2671660171779821	3.7664864242265316e-11	8.469893488122092e-11	2.360215856410896e-10	9.619292060775716e-10	9.781962603324678e-9	5.885774479080157e-7	2.4989947746545434e-7	1.554712730150853e-8	1.2091759215942388e-9	2.758170275330988e-10
-0.26706601717798206	3.744951338392857e-11	8.419932210069927e-11	2.345599969327959e-10	9.55423364136017e-10	9.69888473995716e-9	5.916130092767956e-7	2.4742000596509456e-7	1.5534840714086003e-8	1.2055800292871504e-9	2.748206196161465e-10
-0.2669660171779821	3.72323912684063e-11	8.369591270637436e-11	2.330887143740957e-10	9.488856475354214e-10	9.61577134758262e-9	5.946586544537695e-7	2.4495140827371044e-7	1.5521401016397717e-8	1.2018992446377642e-9	2.7380585825488126e-10
-0.2668660171779821	3.701348676940601e-11	8.31886837078876e-11	2.3160768224297969e-10	9.42315881872761e-10	9.532620897079306e-9	5.977139695532409e-7	2.424934456405195e-7	1.550678791182912e-8	1.1981325908033723e-9	2.727725588490394e-10
-0.2667660171779821	3.679278869149461e-11	8.267761197547876e-11	2.3011684449166627e-10	9.357138917970166e-10	9.449431859802739e-9	6.007785155640601e-7	2.4004588234011986e-7	1.549098079700328e-8	1.1942790809879948e-9	2.7172053513338936e-10
-0.2666660171779821	3.6570285769651544e-11	8.216267423910374e-11	2.2861614474458208e-10	9.290795010034584e-10	9.36620270752846e-9	6.038518271206035e-7	2.3760848560562335e-7	1.5473958757178322e-8	1.190337718342819e-9	2.7064959916292736e-10
-0.26656601717798206	3.634596666881495e-11	8.164384708753437e-11	2.2710552629631845e-10	9.224125322278796e-10	9.282931912394527e-9	6.069334112114426e-7	2.3518102556325608e-7	1.545570056157267e-8	1.1863074958655863e-9	2.6955956129793717e-10
-0.2664660171779821	3.611981998342954e-11	8.112110696746224e-11	2.2558493210959043e-10	9.157128072408883e-10	9.199617946845022e-9	6.100227458223927e-7	2.327632751683931e-7	1.543618465861817e-8	1.1821873962990482e-9	2.68450230188932e-10
-0.2663660171779821	3.589183423698705e-11	8.059443018259079e-11	2.2405430481317013e-10	9.0898014684203e-10	9.116259283572705e-9	6.131192785102036e-7	2.3035501014294476e-7	1.541538917113825e-8	1.1779763920282834e-9	2.673214127614399e-10
-0.2662660171779821	3.566199788156446e-11	8.006379289272177e-11	2.2251358669980886e-10	9.022143708539649e-10	9.03285439546245e-9	6.162224249030946e-7	2.2795600891411683e-7	1.5393291891450896e-8	1.1736734449770247e-9	2.661729142006513e-10
-0.2661660171779821	3.543029929736233e-11	7.952917111283961e-11	2.2096271972414765e-10	8.954152981165842e-10	8.949401755534882e-9	6.193315671240518e-7	2.2556605255447015e-7	1.5369870276395694e-8	1.169277506502946e-9	2.6500453793595325e-10
-0.26606601717798206	3.5196726792234825e-11	7.899054071218294e-11	2.194016455006118e-10	8.88582746481078e-10	8.865899836889776e-9	6.224460521325498e-7	2.2318492472325585e-7	1.5345101442281925e-8	1.1647875172918346e-9	2.6381608562528553e-10
-0.2659660171779821	3.4961268601220954e-11	7.844787741331741e-11	2.178303053012975e-10	8.817165328039911e-10	8.782347112650019e-9	6.255651899800576e-7	2.2081241160899119e-7	1.5318962159758336e-8	1.160202407250714e-9	2.6260735713939077e-10
-0.2658660171779821	3.4723912886068835e-11	7.790115679119362e-11	2.162486400538348e-10	8.748164729411831e-10	8.698742055905193e-9	6.286882519745036e-7	2.184483018732464e-7	1.5291428848601833e-8	1.1555210953998562e-9	2.6137815054588974e-10
-0.2657660171779821	3.448464773476038e-11	7.735035427220638e-11	2.1465659033923555e-10	8.678823817418183e-10	8.615083139655935e-9	6.318144687484522e-7	2.1609238659560985e-7	1.5262477572424887e-8	1.150742489763728e-9	2.601282620932371e-10
-0.2656660171779821	3.424346116103013e-11	7.679544513324463e-11	2.1305409638974614e-10	8.609140730423008e-10	8.531368836758008e-9	6.349430282255185e-7	2.1374445921980098e-7	1.5232084033299463e-8	1.145865487260809e-9	2.588574861945231e-10
-0.26556601717798206	3.400034110387959e-11	7.623640450072999e-11	2.1144109808665696e-10	8.539113596600958e-10	8.447597619866362e-9	6.380730734791063e-7	2.1140431550088908e-7	1.5200223566295913e-8	1.1408889735922127e-9	2.57565615411113e-10
-0.26546601717798207	3.3755275427094225e-11	7.567320734966119e-11	2.0981753495812404e-10	8.468740533876565e-10	8.363767961380148e-9	6.41203700477286e-7	2.0907175345362165e-7	1.5166871133937238e-8	1.135811823129338e-9	2.562524404361707e-10
-0.2653660171779821	3.350825191874883e-11	7.510582850263518e-11	2.0818334617695637e-10	8.398019649861579e-10	8.279878333386622e-9	6.443339557071208e-7	2.0674657330178329e-7	1.513200132056404e-8	1.1306328988001697e-9	2.549177500779949e-10
-0.2652660171779821	3.325925829071601e-11	7.453424262887884e-11	2.065384705584012e-10	8.326949041792779e-10	8.195927207606208e-9	6.474628336714198e-7	2.0442857742861253e-7	1.509558832661233e-8	1.1253510519745806e-9	2.535613312432343e-10
-0.2651660171779821	3.300828217816778e-11	7.39584242432588e-11	2.0488284655790553e-10	8.255526796469473e-10	8.111913055337254e-9	6.505892742504067e-7	2.0211757032820844e-7	1.5057605962799966e-8	1.1199651223483715e-9	2.521829689199318e-10
-0.26506601717798206	3.275531113907497e-11	7.337834770529592e-11	2.0321641226886965e-10	8.183750990189917e-10	8.027834347400737e-9	6.537121599201999e-7	1.9981335855791545e-7	1.501802764422122e-8	1.114473937826148e-9	2.507824461604195e-10
-0.26496601717798207	3.25003326537037e-11	7.27939872181676e-11	2.01539105420381e-10	8.111619688688056e-10	7.943689554085603e-9	6.568303128197425e-7	1.9751575069167758e-7	1.497682638434848e-8	1.1088763144030149e-9	2.493595440640644e-10
-0.2648660171779821	3.2243334124107176e-11	7.220531682770398e-11	1.9985086337493864e-10	8.039130947069237e-10	7.859477145093656e-9	6.599424916569544e-7	1.952245572743019e-7	1.493397478893858e-8	1.1031710560450414e-9	2.4791404175984767e-10
-0.2647660171779821	3.198430287361387e-11	7.161231042137599e-11	1.9815162312615083e-10	7.966282809746121e-10	7.775195589484823e-9	6.63047388444414e-7	1.9293959077663808e-7	1.4889445049842361e-8	1.0973569545685043e-9	2.464457163887867e-10
-0.2646660171779821	3.172322614631299e-11	7.1014941727281e-11	1.9644132129643145e-10	7.893073310373407e-10	7.690843355622489e-9	6.661436250543378e-7	1.906606655516395e-7	1.484320893871628e-8	1.0914327895178902e-9	2.449543430862018e-10
-0.26456601717798206	3.14600911065361e-11	7.0413184313114e-11	1.9471989413467e-10	7.81950047178294e-10	7.606418911118858e-9	6.692297495817211e-7	1.8838759779127925e-7	1.4795237800634038e-8	1.0853973280426581e-9	2.434396949638159e-10
-0.26446601717798207	3.119488483833665e-11	6.980701158514253e-11	1.9298727751389492e-10	7.745562305918065e-10	7.521920722780758e-9	6.723042325039075e-7	1.86120205484316e-7	1.4745502547597e-8	1.079249324772768e-9	2.4190154309170427e-10
-0.2643660171779821	3.092759434496149e-11	6.919639678716349e-11	1.9124340692890738e-10	7.671256813767186e-10	7.437347256554768e-9	6.753654626240023e-7	1.8385830837485351e-7	1.4693973651940415e-8	1.0729875216928433e-9	2.403396564800512e-10
-0.2642660171779821	3.065820654832333e-11	6.858131299945853e-11	1.8948821749391994e-10	7.596581985297492e-10	7.3526969774732174e-9	6.784117427846983e-7	1.816017279217175e-7	1.4640621139635539e-8	1.0666106480151337e-9	2.387538020607728e-10
-0.2641660171779821	3.038670828846779e-11	6.796173313774267e-11	1.8772164394015805e-10	7.521535799387909e-10	7.267968349599874e-9	6.814412853381663e-7	1.79350287258596e-7	1.4585414583484635e-8	1.060117420051154e-9	2.3714374466894893e-10
-0.26406601717798206	3.0113086323035896e-11	6.733762995210163e-11	1.859436206134594e-10	7.44611622376165e-10	7.183159835975703e-9	6.844522073566102e-7	1.7710381115493733e-7	1.4528323096207021e-8	1.053506541081948e-9	2.355092470240975e-10
-0.26396601717798207	2.983732732672495e-11	6.670897602592897e-11	1.8415408147185267e-10	7.370321214918616e-10	7.09826989856501e-9	6.874425255671354e-7	1.7486212597758775e-7	1.4469315323415238e-8	1.046776701227111e-9	2.3385006971127625e-10
-0.2638660171779821	2.95594178907428e-11	6.607574377484787e-11	1.8235296008311694e-10	7.294148718066772e-10	7.013296998201087e-9	6.904101509933172e-7	1.7262505965313893e-7	1.440835943647836e-8	1.0399265773123926e-9	2.321659711620048e-10
-0.2637660171779821	2.927934452226074e-11	6.543790544562979e-11	1.8054018962233042e-10	7.217596667053554e-10	6.928239594532452e-9	6.933528832846185e-7	1.7039244163098062e-7	1.4345423125271319e-8	1.0329548327359704e-9	2.3045670763501765e-10
-0.2636660171779821	2.8997093643861794e-11	6.479543311510688e-11	1.7871570286939962e-10	7.14066298429678e-10	6.8430961459689906e-9	6.962684047135889e-7	1.6816410284703612e-7	1.428047359080794e-8	1.0258601173333502e-9	2.287220331968457e-10
-0.26356601717798206	2.87126515929843e-11	6.41482986890716e-11	1.7687943220656892e-10	7.063345580714925e-10	6.757865109627967e-9	6.991542738191523e-7	1.659398756881569e-7	1.4213477537755856e-8	1.0186410672408672e-9	2.2696169970221153e-10
-0.26346601717798207	2.8426004621363916e-11	6.349647390117763e-11	1.7503130961592426e-10	6.985642355657217e-10	6.672544941280557e-9	7.020079186729469e-7	1.6371959395717208e-7	1.414440116683126e-8	1.0112963047578118e-9	2.2517545677425173e-10
-0.2633660171779821	2.813713889446779e-11	6.28399303118229e-11	1.7317126667686261e-10	6.907551196832731e-10	6.587134095297753e-9	7.048266297437056e-7	1.6150309283855892e-7	1.4073210167071112e-8	1.0038244382070733e-9	2.2336305178455186e-10
-0.2632660171779821	2.7846040490929866e-11	6.217863930703163e-11	1.7129923456355914e-10	6.829069980239763e-10	6.501631024596863e-9	7.076075523332537e-7	1.5929020886473867e-7	1.3999869707981215e-8	9.962240617944114e-10	2.2152422983300467e-10
-0.2631660171779821	2.755269540197683e-11	6.151257209732726e-11	1.6941514404241163e-10	6.75019657009413e-10	6.416034180587945e-9	7.103476785553088e-7	1.5708077988296702e-7	1.3924344431558014e-8	9.88493755466257e-10	2.196587337274841e-10
-0.26306601717798206	2.725708953085542e-11	6.084169971659736e-11	1.675189254694654e-10	6.670928818757345e-10	6.330342013120099e-9	7.130438388264778e-7	1.5487464502281295e-7	1.3846598444181236e-8	9.806320847660423e-10	2.1776630396332524e-10
-0.26296601717798207	2.69592086922507e-11	6.016599302094975e-11	1.656105087878311e-10	6.59126456666432e-10	6.244552970428085e-9	7.156926928363414e-7	1.5267164466420407e-7	1.376659530837618e-8	9.726376006890542e-10	2.1584667870262706e-10
-0.2628660171779821	2.6659038611704905e-11	5.948542268756266e-11	1.6368982352506844e-10	6.511201642250225e-10	6.158665499078685e-9	7.182907199611855e-7	1.5047162040602987e-7	1.368429803444255e-8	9.645088395358055e-10	2.1389959375335764e-10
-0.2627660171779821	2.635656492502722e-11	5.879995921352313e-11	1.6175679879055966e-10	6.430737861877211e-10	6.072678043917101e-9	7.208342090830958e-7	1.482744150352839e-7	1.3599669071947532e-8	9.56244322763835e-10	2.119247825482644e-10
-0.2626660171779821	2.605177317770432e-11	5.810957291466481e-11	1.5981136327288113e-10	6.349871029760809e-10	5.9865890480139234e-9	7.233192477733472e-7	1.4607987249674142e-7	1.3512670301082613e-8	9.478425568380946e-10	2.0992197612361138e-10
-0.26256601717798206	2.5744648824303986e-11	5.7414233924388273e-11	1.5785344523712398e-10	6.268598937895331e-10	5.900396952611212e-9	7.25741710795774e-7	1.4388783786314281e-7	1.3423263023878109e-8	9.393020330796592e-10	2.0789090309768884e-10
-0.26246601717798207	2.5435177227875033e-11	5.6713912192480735e-11	1.558829725222307e-10	6.186919365979222e-10	5.814100197069581e-9	7.28097247882398e-7	1.416981573058895e-7	1.3331407955277085e-8	9.30621227512983e-10	2.0583128964915926e-10
-0.2623660171779821	2.5123343659343133e-11	5.600857748392486e-11	1.5389987253828883e-10	6.104830081339768e-10	5.72769721881448e-9	7.30381270729855e-7	1.3951067806621734e-7	1.323706521406307e-8	9.217986007114998e-10	2.0374285949517884e-10
-0.2622660171779821	2.480913329690199e-11	5.529819937769606e-11	1.519040722638183e-10	6.022328838857105e-10	5.641186453282879e-9	7.325889391611341e-7	1.3732524842685404e-7	1.3140194313640509e-8	9.128325976416675e-10	2.0162533386933e-10
-0.2621660171779821	2.4492531225401355e-11	5.458274726555854e-11	1.49895498243038e-10	5.939413380888208e-10	5.554566333870079e-9	7.347151463927369e-7	1.3514171768414495e-7	1.3040754152665574e-8	9.037216475054085e-10	1.9947843149934862e-10
-0.26206601717798206	2.4173522435729388e-11	5.386219035084725e-11	1.478740765831116e-10	5.856081437189799e-10	5.4678352918761915e-9	7.36754503342486e-7	1.3295993612062477e-7	1.2938703005523663e-8	8.944641635808845e-10	1.973018685846504e-10
-0.26196601717798207	2.3852091824192506e-11	5.313649764724297e-11	1.458397329513815e-10	5.77233072484146e-10	5.3809917564530835e-9	7.387013219081625e-7	1.3077975497803977e-7	1.2833998512652127e-8	8.850585430616729e-10	1.9509535877364494e-10
-0.2618660171779821	2.3528224191887918e-11	5.240563797754022e-11	1.4379239257257379e-10	5.688158948167404e-10	5.294034154550735e-9	7.405495971413149e-7	1.2860102643079033e-7	1.2726597670704361e-8	8.75503166894227e-10	1.9285861314084253e-10
-0.2617660171779821	2.3201904244074515e-11	5.1669579972403256e-11	1.417319802259898e-10	5.603563798658383e-10	5.206960910864044e-9	7.422929882344623e-7	1.2642360355980268e-7	1.2616456822553377e-8	8.657963996136842e-10	1.9059134016374897e-10
-0.2616660171779821	2.2873116589538912e-11	5.0928292069119756e-11	1.3965842024268014e-10	5.518542954892816e-10	5.119770447779576e-9	7.439247982332155e-7	1.2424734032680763e-7	1.2503531647132009e-8	8.559365891779748e-10	1.8829324569955872e-10
-0.26156601717798206	2.254184573995443e-11	5.018174251033565e-11	1.3757163650259345e-10	5.43309408245729e-10	5.032461185322048e-9	7.454379523772448e-7	1.2207209154901557e-7	1.2387777149105832e-8	8.459220668001905e-10	1.8596403296161033e-10
-0.26146601717798207	2.2208076109240377e-11	4.942989934279599e-11	1.354715524317186e-10	5.347214833867151e-10	4.945031541101351e-9	7.468249749663052e-7	1.198977128741896e-7	1.2269147648378078e-8	8.357511467792719e-10	1.8360340249565694e-10
-0.2613660171779821	2.1871792012911238e-11	4.867273041605888e-11	1.3335809099918642e-10	5.260902848485367e-10	4.8574799302586895e-9	7.480779646384481e-7	1.177240607560816e-7	1.2147596769420337e-8	8.254221263288321e-10	1.8121105215588446e-10
-0.2612660171779821	2.1532977667426027e-11	4.791020338121682e-11	1.312311747143742e-10	5.174155752442276e-10	4.76980476541363e-9	7.491885679379723e-7	1.1555099243025725e-7	1.2023077430429603e-8	8.149332854043353e-10	1.787866770807353e-10
-0.2611660171779821	2.1191617189529945e-11	4.7142285689598736e-11	1.2909072562396944e-10	5.08697115855362e-10	4.682004456610441e-9	7.501479510402845e-7	1.1337836589026454e-7	1.1895541832305558e-8	8.042828865283717e-10	1.763299696684905e-10
-0.26106601717798206	2.0847694595592512e-11	4.6368944591467485e-11	1.2693666530903314e-10	4.999346666238809e-10	4.594077411264886e-9	7.509467694890436e-7	1.1120603986416623e-7	1.1764941447447109e-8	7.934691746141939e-10	1.738406195526431e-10
-0.26096601717798207	2.050119380094235e-11	4.559014713470951e-11	1.2476891488203303e-10	4.911279861438409e-10	4.506022034110801e-9	7.515751357885326e-7	1.0903387379140988e-7	1.1631227008363896e-8	7.824903767874013e-10	1.7131831357703446e-10
-0.2608660171779821	2.0152098619193763e-11	4.480586016350826e-11	1.225873949838497e-10	4.822768316530752e-10	4.4178367271463665e-9	7.520225846800185e-7	1.0686172780002481e-7	1.1494348496098944e-8	7.713447022057179e-10	1.6876273577075304e-10
-0.2607660171779821	1.9800392761572355e-11	4.401605031701778e-11	1.2039202578077488e-10	4.733809590248541e-10	4.329519889580882e-9	7.522780359160162e-7	1.0468946268415606e-7	1.1354255128461287e-8	7.600303418769888e-10	1.661735673228256e-10
-0.2606660171779821	1.94460598362339e-11	4.322068402802065e-11	1.181827269614883e-10	4.6444012275945484e-10	4.241069917781174e-9	7.523297543290727e-7	1.0251693988190637e-7	1.1210895348062714e-8	7.485454684752285e-10	1.6355048655664897e-10
-0.26056601717798206	1.908908334757794e-11	4.2419727521576866e-11	1.1595941773399961e-10	4.554540759756826e-10	4.1524852052179344e-9	7.521653069736483e-7	1.003440214534885e-7	1.106421681015661e-8	7.368882361547368e-10	1.6089316890420092e-10
-0.26046601717798207	1.8729446695558622e-11	4.161314681366923e-11	1.1372201682259057e-10	4.4642257040235525e-10	4.0637641424123865e-9	7.517715170992569e-7	9.817057005968419e-8	1.0914166370275456e-8	7.250567803623659e-10	1.5820128688001224e-10
-0.2603660171779821	1.8367133174988123e-11	4.080090770982971e-11	1.1147044246471648e-10	4.3734535636968416e-10	3.9749051168822695e-9	7.511344146903913e-7	9.599644894058271e-8	1.0760690071662083e-8	7.130492176477162e-10	1.5547451005488593e-10
-0.2602660171779821	1.800212597483702e-11	3.9982975803765196e-11	1.0920461240789913e-10	4.282221828006573e-10	3.885906513088478e-9	7.502391832844504e-7	9.382152189462038e-8	1.0603733132493022e-8	7.008636454714677e-10	1.5271250502939032e-10
-0.2601660171779821	1.763440817752856e-11	3.9159316475966707e-11	1.0692444390659279e-10	4.190527972023083e-10	3.796766712381086e-9	7.490701027512459e-7	9.16456532578828e-8	1.044323993288802e-8	6.884981420116243e-10	1.4991493540708956e-10
-0.26006601717798206	1.7263962758228895e-11	3.8329894892315155e-11	1.0462985371902978e-10	4.098369456569779e-10	3.707484092945723e-9	7.476104876879305e-7	8.946870788369136e-8	1.0279154001704232e-8	6.759507659678134e-10	1.4708146176754534e-10
-0.25996601717798207	1.6890772584131677e-11	3.749467600267215e-11	1.0232075810404911e-10	4.0057437281349037e-10	3.6180570297497134e-9	7.458426210493694e-7	8.72905511224446e-8	1.0111418003109173e-8	6.632195563634935e-10	1.4421174163905232e-10
-0.2598660171779821	1.651482041373738e-11	3.665362453946254e-11	9.999707281789124e-11	3.912648218782558e-10	3.528483894488048e-9	7.437476825977486e-7	8.511104880171597e-8	9.93997372292949e-9	6.50302532346111e-10	1.4130542947112663e-10
-0.2597660171779821	1.613608889612791e-11	3.580670501624836e-11	9.765871311098628e-11	3.819080346063554e-10	3.4387630555295584e-9	7.413056717135731e-7	8.293006720660564e-8	9.764762054771877e-9	6.371976929851953e-10	1.3836217660674372e-10
-0.2596660171779821	1.5754560570235915e-11	3.495388172629248e-11	9.530559372470614e-11	3.7250375129252736e-10	3.34889287786283e-9	7.384953240656778e-7	8.074747306033349e-8	9.585722985911096e-9	6.23903017068315e-10	1.3538163125431264e-10
-0.25956601717798206	1.5370217864108876e-11	3.4095118741108776e-11	9.293762888810374e-11	3.6305171076211574e-10	3.2588717230420673e-9	7.35294021586744e-7	7.85631335050662e-8	9.402795582941455e-9	6.104164628949101e-10	1.3236343845939262e-10
-0.25946601717798207	1.498304309416847e-11	3.323037990900858e-11	9.055473231462858e-11	3.535516503619621e-10	3.1686979491331025e-9	7.3167769514559e-7	7.637691608298166e-8	9.215917977188081e-9	5.967359680680158e-10	1.2930724007615356e-10
-0.2593660171779821	1.4593018464463512e-11	3.2359628853629626e-11	8.815681719881193e-11	3.440033059512082e-10	3.078369910658915e-9	7.276207192446545e-7	7.418868871754601e-8	9.025027349871841e-9	5.828594492837227e-10	1.2621267473855594e-10
-0.2592660171779821	1.420012606591859e-11	3.148282897246054e-11	8.574379621293794e-11	3.34406411892065e-10	2.9878859585454975e-9	7.23095798002109e-7	7.19983196950191e-8	8.830059917025787e-9	5.687848021185122e-10	1.2307937783128115e-10
-0.2591660171779821	1.3804347875576978e-11	3.0599943435352015e-11	8.331558150369225e-11	3.2476070104051813e-10	2.8972444400674303e-9	7.180738416005192e-7	6.980567764616817e-8	8.630950914157112e-9	5.545099008143434e-10	1.1990698146038346e-10
-0.25906601717798206	1.3405665755837933e-11	2.9710935183016635e-11	8.087208468877369e-11	3.150659047369382e-10	2.8064436987932676e-9	7.125238322976831e-7	6.761063152818315e-8	8.427634580649773e-9	5.400325980614588e-10	1.1669511442366157e-10
-0.25896601717798207	1.3004061453689742e-11	2.8815766925523455e-11	7.841321685350739e-11	3.0532175279669954e-10	2.715482074531327e-9	7.064126789988082e-7	6.541305060680469e-8	8.220044143905411e-9	5.253507247790064e-10	1.1344340218077934e-10
-0.2588660171779821	1.2599516599934954e-11	2.79144011407734e-11	7.593888854740763e-11	2.955279735006422e-10	2.6243579032746343e-9	6.997050592810686e-7	6.321280443862949e-8	8.008111803213935e-9	5.104620898932349e-10	1.1015146682307522e-10
-0.2587660171779821	1.2192012708412526e-11	2.700680007297136e-11	7.344900978073205e-11	2.8568429358554033e-10	2.5330695171463925e-9	6.923632476407777e-7	6.100976285361934e-8	7.791768713352772e-9	4.953644801134717e-10	1.0681892704311722e-10
-0.2586660171779821	1.1781531175213004e-11	2.6092925731085324e-11	7.094349002101427e-11	2.7579043823449003e-10	2.441615244345205e-9	6.84346928597477e-7	5.880379593778938e-8	7.570944967907698e-9	4.80055659705724e-10	1.0344539810396765e-10
-0.2585660171779821	1.136805327788827e-11	2.51727398872918e-11	6.842223818956129e-11	2.65846131067214e-10	2.3499934090899725e-9	6.756129931369021e-7	5.6594774016072436e-8	7.3455695823101025e-9	4.645333702638666e-10	1.0003049180815212e-10
-0.25846601717798207	1.0951560174656069e-11	2.4246204075414602e-11	6.588516265793521e-11	2.55851094130319e-10	2.2582023315649907e-9	6.661153168034525e-7	5.438256763536008e-8	7.115570476586769e-9	4.4879533047848596e-10	9.657381646635401e-11
-0.2583660171779821	1.0532032903599024e-11	2.331327958935068e-11	6.333217124441133e-11	2.458050478875002e-10	2.166240327864915e-9	6.558045175593142e-7	5.216704754771518e-8	6.880874457816247e-9	4.328392359032908e-10	9.307497686581327e-11
-0.2582660171779821	1.0109452381856577e-11	2.2373927481483492e-11	6.076317121040252e-11	2.3570771120963195e-10	2.0741057099392842e-9	6.446276913101324e-7	4.99480846937375e-8	6.641407202285372e-9	4.1666275871901097e-10	8.953357423841926e-11
-0.2581660171779821	9.683799404812622e-12	2.1428108561086543e-11	5.817806925686795e-11	2.2555880136484106e-10	1.981796785537295e-9	6.325281227509774e-7	4.7725550186098335e-8	6.3970932373426585e-9	4.002635474948812e-10	8.594920622852195e-11
-0.2580660171779821	9.255054645276525e-12	2.0475783392716483e-11	5.55767715206938e-11	2.1535803400849477e-10	1.8893118581523763e-9	6.194449689082637e-7	4.549931529322533e-8	6.1478559229414046e-9	3.8363922694760507e-10	8.232146686043473e-11
-0.25796601717798207	8.823198652658788e-12	1.9516912294593495e-11	5.295918357104717e-11	2.0510512317311475e-10	1.79664922696658e-9	6.053129124385904e-7	4.326925142313602e-8	5.893617432867148e-9	3.6678739769776655e-10	7.864994650563651e-11
-0.2578660171779821	8.388211852140683e-12	1.8551455336970963e-11	5.032521040571203e-11	1.947997812582497e-10	1.7038071867949734e-9	5.900617813882057e-7	4.1035230107419094e-8	5.634298735644222e-9	3.4970563602371683e-10	7.493423184966982e-11
-0.2577660171779821	7.950074543836934e-12	1.7579372340491992e-11	4.7674756447384164e-11	1.8444171902022671e-10	1.6107840280296591e-9	5.736161317110246e-7	3.879712298534841e-8	5.369819575114119e-9	3.323914936128043e-10	7.117390585872136e-11
-0.2576660171779821	7.508766901953864e-12	1.660062287453697e-11	4.500772553995829e-11	1.7403064556189492e-10	1.5175780365840003e-9	5.55894788381836e-7	3.655480178814241e-8	5.100098450681663e-9	3.148424973100665e-10	6.736854774590116e-11
-0.2575660171779821	7.06426897394069e-12	1.5615166255557006e-11	4.2324020944777154e-11	1.6356626832225747e-10	1.424187493836457e-9	5.368103404150076e-7	3.430813832334752e-8	4.825052597221039e-9	2.9705614886422065e-10	6.351773293720029e-11
-0.25746601717798206	6.616560679634757e-12	1.462296154539654e-11	3.9623545336858906e-11	1.5304829306605047e-10	1.3306106765744333e-9	5.162685844989955e-7	3.2057004459352626e-8	4.544597964636278e-9	2.790299246709968e-10	5.962103303713154e-11
-0.2573660171779821	6.165621810401693e-12	1.362396754960615e-11	3.6906200801103726e-11	1.4247642387326754e-10	1.236845856938131e-9	4.941679112702264e-7	2.9801272110029183e-8	4.25864919707025e-9	2.607612755138064e-10	5.567801579405835e-11
-0.2572660171779821	5.711432028266612e-12	1.261814281573798e-11	3.4171888828457994e-11	1.3185036312856144e-10	1.142891302363733e-9	4.7039862746379244e-7	2.754081321947934e-8	3.967119611753423e-9	2.4224762630157224e-10	5.168824506517649e-11
-0.2571660171779821	5.253970865042379e-12	1.1605445631634151e-11	3.142051031206886e-11	1.2116981151063077e-10	1.0487452755270808e-9	4.448422062763639e-7	2.5275499746911707e-8	3.6699211774890618e-9	2.2348637580390368e-10	4.7651280781193326e-11
-0.2570660171779821	4.793217721449421e-12	1.0585834023701041e-11	2.865196554340336e-11	1.1043446798150621e-10	9.544060342868492e-10	4.173704572395541e-7	2.3005203651621062e-8	3.3669644927653807e-9	2.0447489638342112e-10	4.356667891066128e-11
-0.25696601717798206	4.329151866230097e-12	9.559265755171047e-12	2.586615420834079e-11	9.964402977576579e-11	8.598718316276261e-10	3.878446057075686e-7	2.072979687807614e-8	3.058158763488792e-9	1.8521053372526252e-10	3.9433991423983375e-11
-0.2568660171779821	3.861752435256827e-12	8.525698324354138e-12	2.3062975383244162e-11	8.879819238969912e-11	7.651409156030859e-10	3.5611427068488613e-7	1.8449151341114932e-8	2.7434117803317158e-9	1.656906065637669e-10	3.52527662570848e-11
-0.2567660171779821	3.390998430632647e-12	7.48508896287239e-12	2.0242327530992424e-11	7.789664957035439e-11	6.702115292785144e-10	3.2201632812583695e-7	1.6163138911230562e-8	2.422629895685801e-9	1.4591240640620006e-10	3.102254727473125e-11
-0.2566660171779821	2.9168687197864934e-12	6.437394633886452e-12	1.7404108496994642e-11	6.693909330454966e-11	5.750819106736425e-10	2.853736449917866e-7	1.3871631399961012e-8	2.0957180002155737e-9	1.2587319725362216e-10	2.6742874233516216e-11
-0.2565660171779821	2.4393420345616084e-12	5.3825720303078315e-12	1.4548215505174735e-11	5.592521380780031e-11	4.797502927051662e-10	2.4599366720755347e-7	1.1574500545369018e-8	1.7625794990037424e-9	1.0557021531879185e-10	2.2413282744498557e-11
-0.25646601717798206	1.9583969702968603e-12	4.320577572997322e-12	1.1674545153923851e-11	4.485469951315775e-11	3.842149031289959e-10	2.0366684216380283e-7	9.271617997607497e-9	1.4231162872801633e-9	8.500066874105786e-11	1.8033304235483643e-11
-0.2563660171779821	1.4740119849028328e-12	3.2513674089535086e-12	8.782993412032693e-12	3.3727237060003666e-11	2.8847396448264797e-10	1.5816485350306847e-7	6.962855304577299e-9	1.0772287257282639e-9	6.416173729829618e-11	1.3602465912963833e-11
-0.2562660171779821	9.861653979289108e-13	2.1748974094839756e-12	5.8734556145831306e-12	2.2542511282719114e-11	1.9252569402701708e-10	1.0923864252520098e-7	4.648083897655849e-9	7.248156153583076e-10	4.305057211570291e-11	9.12029072368172e-12
-0.2561660171779821	4.948353896257266e-13	1.0911231683671756e-12	2.945826458821585e-12	1.130020519932002e-11	9.636830368836369e-11	5.661618656340305e-8	2.327175077513201e-9	3.6577417194221887e-10	2.1664295371583875e-11	4.586297315849834e-12
-0.2560660171779821	5.585803968527555e-42	1.231466927362275e-41	3.3237982853542273e-41	1.2743378058510164e-40	1.0851627337818361e-39	6.604844344803554e-37	2.621225249351659e-38	Indeterminate	2.452588788838209e-40	5.188357768914365e-41
